Feature Learning Beyond the Edge of Stability

We propose a homogeneous multilayer perceptron parameterization with polynomial hidden layer width pattern and analyze its training dynamics under stochastic gradient descent with depthwise gradient scaling in a general supervised learning scenario. We obtain formulas for the first three Taylor coefficients of the minibatch loss during training that illuminate the connection between sharpness and feature learning, providing in particular a soft rank variant that quantifies the quality of learned hidden layer features. Based on our theory, we design a gradient scaling scheme that in tandem with a quadratic width pattern enables training beyond the edge of stability without loss explosions or numerical errors, resulting in improved feature learning and implicit sharpness regularization as demonstrated empirically.

==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_01_371669-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246033.8759155,0,0.050250012427568436
1747246034.9000494,3,0.03214659541845322
1747246035.244128,4,0.06105555221438408
1747246037.2849078,10,-0.009082400240004063
1747246037.6261678,11,-0.02011185511946678
1747246038.6536422,14,-0.05734306573867798
1747246038.9966283,15,-0.08644372969865799
1747246040.0217206,18,-0.019390229135751724
1747246040.362577,19,-0.044717662036418915
1747246040.704803,20,-0.09267930686473846
1747246041.3951397,22,0.0313447043299675
1747246041.7451472,23,0.05537843704223633
1747246042.767061,26,0.0861445888876915
1747246043.1075807,27,0.1528346687555313
1747246045.1642575,33,1.194180965423584
1747246046.199969,36,5.692111968994141
1747246046.5497627,37,4.214512825012207
1747246046.8955085,38,5.089365005493164
1747246047.2360973,39,5.319276332855225
1747246047.5807874,40,11.40903377532959
1747246049.97425,47,11.698409080505371
1747246050.3161087,48,8.303935050964355
1747246050.6550412,49,5.460849285125732
1747246051.3355982,51,10.955012321472168
1747246051.6757226,52,11.350418090820312
1747246052.3860798,54,11.413839340209961
1747246053.4376936,57,6.382943153381348
1747246054.4599967,60,11.432727813720703
1747246054.7977273,61,13.139727592468262
1747246055.1381311,62,26.04970932006836
1747246055.4797826,63,11.644134521484375
1747246056.1681964,65,6.199398517608643
1747246056.5065238,66,5.380415916442871
1747246056.8544009,67,8.51054573059082
1747246057.1996217,68,17.11855697631836
1747246057.8841684,70,5.9983673095703125
1747246058.2218885,71,8.46121597290039
1747246060.2771022,77,3.677154541015625
1747246060.9592762,79,7.416861057281494
1747246061.303534,80,8.039129257202148
1747246061.9841013,82,9.871076583862305
1747246062.333655,83,10.416391372680664
1747246063.0166767,85,10.251051902770996
1747246064.3855739,89,14.386189460754395
1747246064.7368536,90,15.021845817565918
1747246066.494411,95,8.225396156311035
1747246067.9547231,99,9.794151306152344
1747246068.3133223,100,7.622738838195801
1747246069.4001722,103,7.572375297546387
1747246070.4768167,106,6.592065334320068
1747246070.8333764,107,15.305658340454102
1747246071.541519,109,16.318090438842773
1747246073.3013258,114,5.989733695983887
1747246074.0064106,116,3.188671350479126
1747246075.7872896,121,9.961591720581055
1747246077.1749332,125,8.605502128601074
1747246077.530225,126,8.289937019348145
1747246078.2306118,128,14.488638877868652
1747246078.9331918,130,11.539654731750488
1747246079.2863255,131,12.856171607971191
1747246079.6412675,132,8.831567764282227
1747246081.0407152,136,5.346961498260498
1747246081.386785,137,4.651463031768799
1747246083.504426,143,5.006174564361572
1747246083.852735,144,9.795412063598633
1747246084.5810518,146,7.977581024169922
1747246084.933472,147,6.421571731567383
1747246085.9954607,150,14.016626358032227
1747246088.5179226,157,8.656402587890625
1747246089.2381945,159,2.801622152328491
1747246089.5933666,160,5.198187828063965
1747246090.3035862,162,9.694185256958008
1747246091.0156245,164,7.272034645080566
1747246091.720145,166,4.7171502113342285
1747246093.1391964,170,7.044924259185791
1747246093.495986,171,4.87710428237915
1747246093.8564095,172,3.405003070831299
1747246094.9352992,175,11.598004341125488
1747246095.2882378,176,6.602041244506836
1747246095.6394148,177,6.905766010284424
1747246095.990492,178,9.217504501342773
1747246096.6919713,180,8.996854782104492
1747246097.0486197,181,6.080749988555908
1747246098.1229763,184,6.7879462242126465
1747246098.4791038,185,4.564053058624268
1747246098.833843,186,8.055867195129395
1747246099.8878593,189,5.898256778717041
1747246100.24395,190,3.847731590270996
1747246100.5941918,191,4.884336471557617
1747246100.9449363,192,7.83128023147583
1747246102.0042858,195,12.97323989868164
1747246103.4286308,199,8.719625473022461
1747246103.780241,200,16.878131866455078
1747246104.4912617,202,4.3493757247924805
1747246104.8494198,203,2.4356868267059326
1747246105.2006295,204,3.0660338401794434
1747246105.5513158,205,3.074711561203003
1747246106.2498384,207,4.7483367919921875
1747246106.9540513,209,3.201669692993164
1747246107.6510825,211,7.513552665710449
1747246108.3441935,213,6.443578720092773
1747246109.0546882,215,7.911472797393799
1747246109.4058244,216,11.14653491973877
1747246110.1105697,218,5.051777362823486
1747246110.465709,219,3.6010069847106934
1747246110.8238971,220,3.5060362815856934
1747246111.1811469,221,6.582034111022949
1747246111.5329187,222,6.078127861022949
1747246112.2437313,224,5.3239898681640625
1747246112.5944314,225,2.8430893421173096
1747246114.0030222,229,7.236558437347412
1747246116.1029332,235,5.761731147766113
1747246116.803658,237,4.980156898498535
1747246117.159591,238,5.187196731567383
1747246117.511313,239,8.7645845413208
1747246118.2164974,241,8.16796875
1747246118.5660813,242,11.265216827392578
1747246119.26488,244,7.135824680328369
1747246119.6138964,245,9.696975708007812
1747246119.963131,246,7.987300872802734
1747246120.3127317,247,9.768476486206055
1747246122.0567055,252,7.266587257385254
1747246122.4063315,253,5.898054122924805
1747246122.7556088,254,5.497107982635498
1747246123.8163052,257,7.369194984436035
1747246124.170471,258,6.381882190704346
1747246124.5193794,259,3.7170560359954834
1747246124.868232,260,6.338682174682617
1747246125.5607743,262,3.6957759857177734
1747246128.3822918,270,8.720178604125977
1747246128.733796,271,11.263827323913574
1747246129.7896976,274,4.257686614990234
1747246130.1383176,275,6.015569686889648
1747246130.4930162,276,6.2914137840271
1747246131.206819,278,4.788751602172852
1747246131.914229,280,6.300075054168701
1747246132.618399,282,2.996356964111328
1747246132.968486,283,5.249260425567627
1747246133.6679797,285,2.0073671340942383
1747246134.3635826,287,7.495994567871094
1747246134.7102008,288,5.7323503494262695
1747246135.407548,290,7.069896221160889
1747246137.1568346,295,11.442863464355469
1747246137.5057647,296,8.742793083190918
1747246137.85488,297,9.795220375061035
1747246138.2003398,298,8.078470230102539
1747246140.292326,304,9.33688735961914
1747246140.9909506,306,4.853546142578125
1747246141.6844113,308,5.850851535797119
1747246142.0321896,309,6.760100841522217
1747246143.087297,312,7.951923370361328
1747246143.43487,313,8.310942649841309
1747246144.48456,316,4.099434852600098
1747246145.1799476,318,8.726480484008789
1747246145.5269086,319,9.193792343139648
1747246146.5726233,322,10.932085037231445
1747246147.2704508,324,2.995891571044922
1747246149.0445356,329,3.817603588104248
1747246149.3938541,330,3.6626944541931152
1747246149.7516723,331,4.066562175750732
1747246150.1034975,332,2.2846555709838867
1747246151.849994,337,7.648108959197998
1747246152.2011926,338,10.98747444152832
1747246152.9003093,340,5.9859466552734375
1747246153.9488277,343,6.094235420227051
1747246154.3063087,344,3.9580700397491455
1747246154.6556494,345,4.7823486328125
1747246155.0065842,346,4.882640838623047
1747246155.7030091,348,7.407988548278809
1747246156.4048393,350,8.314743041992188
1747246157.1020505,352,6.274518966674805
1747246157.4503772,353,5.6010823249816895
1747246157.8074536,354,5.247203826904297
1747246159.2023418,358,10.433130264282227
1747246159.90065,360,3.7419776916503906
1747246160.5973427,362,4.505224704742432
1747246160.946051,363,2.757209062576294
1747246161.297402,364,4.5055108070373535
1747246161.648618,365,6.595756530761719
1747246161.9993815,366,6.2162981033325195
1747246162.3476164,367,5.827383995056152
1747246162.6975784,368,10.46944808959961
1747246164.8114188,374,4.346724033355713
1747246165.8662663,377,5.248581886291504
1747246166.2160368,378,6.682224273681641
1747246168.6912787,385,4.574276447296143
1747246169.0477118,386,3.469360589981079
1747246170.4510345,390,4.994843006134033
1747246170.7993617,391,5.167794227600098
1747246171.146404,392,6.914314270019531
1747246171.4949732,393,6.473392486572266
1747246171.841833,394,5.1288018226623535
1747246172.1945755,395,10.22632884979248
1747246172.5550652,396,6.918515205383301
1747246172.9112275,397,6.6617560386657715
1747246173.2663798,398,7.624186992645264
1747246173.6138408,399,6.011831760406494
1747246174.3202698,401,4.9095869064331055
1747246174.6732786,402,4.979705333709717
1747246175.3770483,404,4.414313316345215
1747246176.7778947,408,5.257904052734375
1747246177.1274242,409,3.0448434352874756
1747246178.1909268,412,3.0335276126861572
1747246178.541285,413,5.987856864929199
1747246178.9002671,414,6.735787868499756
1747246179.2524004,415,9.800264358520508
1747246180.3105655,418,10.857234001159668
1747246181.3670688,421,6.328881740570068
1747246181.719181,422,3.960869312286377
1747246182.7772896,425,5.5700907707214355
1747246183.13799,426,9.29581356048584
1747246184.5351958,430,5.840110778808594
1747246184.8835042,431,8.192214012145996
1747246185.9202404,434,2.4508516788482666
1747246186.2646718,435,4.803126335144043
1747246186.6130977,436,4.642333030700684
1747246186.9585242,437,7.238403797149658
1747246187.3007555,438,13.384296417236328
1747246187.6434693,439,9.97353458404541
1747246187.9870439,440,7.787805080413818
1747246188.3430493,441,5.0247883796691895
1747246189.0313332,443,4.28414249420166
1747246189.3755634,444,6.128605365753174
1747246189.7200644,445,6.642088890075684
1747246190.0645266,446,7.920836925506592
1747246191.4524188,450,13.08869743347168
1747246191.8041575,451,12.184918403625488
1747246192.1596508,452,7.613227367401123
1747246192.5079978,453,4.342533111572266
1747246192.8525877,454,7.8311028480529785
1747246193.555562,456,5.787318229675293
1747246194.2513769,458,6.090714931488037
1747246194.953853,460,4.508688926696777
1747246195.3070133,461,5.150538921356201
1747246196.3542151,464,3.06839656829834
1747246196.7035146,465,2.998469114303589
1747246197.0518346,466,5.91122579574585
1747246197.7486677,468,5.160913467407227
1747246198.4417999,470,6.177628993988037
1747246199.838485,474,7.4349894523620605
1747246200.1993997,475,3.8338794708251953
1747246201.265995,478,4.995867729187012
1747246201.6244762,479,7.611940383911133
1747246201.975037,480,6.197094440460205
1747246202.3239567,481,7.07742977142334
1747246202.675819,482,6.144628047943115
1747246203.0300505,483,6.346868991851807
1747246203.392255,484,9.414302825927734
1747246204.1092002,486,4.272211074829102
1747246204.460008,487,3.1333911418914795
1747246204.8145375,488,5.4525346755981445
1747246205.1651404,489,8.612990379333496
1747246205.8617787,491,5.691679000854492
1747246206.907219,494,9.010342597961426
1747246208.3019989,498,9.923030853271484
1747246209.359464,501,4.66551399230957
1747246209.7077003,502,5.178682327270508
1747246210.0563276,503,4.868020534515381
1747246211.1109571,506,7.427795886993408
1747246211.8096817,508,5.796173095703125
1747246212.1578465,509,4.018271446228027
1747246212.5125096,510,3.932751178741455
1747246212.8602822,511,2.572131633758545
1747246213.2106688,512,5.966020107269287
1747246213.557839,513,8.327162742614746
1747246213.9076548,514,4.9211320877075195
1747246214.9531176,517,3.5851776599884033
1747246215.302586,518,4.583657741546631
1747246215.6569192,519,3.3033039569854736
1747246216.0058765,520,5.853227138519287
1747246217.0549204,523,4.643041610717773
1747246219.5498827,530,6.083732604980469
1747246220.5898104,533,3.6372177600860596
1747246220.948946,534,7.514838218688965
1747246221.6621008,536,6.595947265625
1747246222.0182557,537,6.16058874130249
1747246222.3737636,538,3.2450196743011475
1747246222.7276185,539,4.813955783843994
1747246223.076377,540,7.584173202514648
1747246223.7659383,542,4.286123275756836
1747246224.1146524,543,9.903633117675781
1747246224.4585953,544,7.213643550872803
1747246225.1448805,546,6.248079299926758
1747246225.4877348,547,7.465315341949463
1747246226.5162375,550,8.034196853637695
1747246227.202023,552,9.284316062927246
1747246227.8892,554,10.445568084716797
1747246228.232301,555,10.735671997070312
1747246228.5713785,556,11.58957576751709
1747246230.646149,562,4.3995890617370605
1747246230.9915948,563,3.9850473403930664
1747246231.335698,564,3.486807346343994
1747246232.7041914,568,10.931713104248047
1747246233.7555661,571,1.576939344406128
1747246234.452425,573,4.491726398468018
1747246235.5012743,576,15.036473274230957
1747246236.893256,580,14.242157936096191
1747246238.2921364,584,12.387595176696777
1747246238.636224,585,8.034199714660645
1747246238.9872103,586,5.1567463874816895
1747246239.6830206,588,4.588359832763672
1747246240.3865256,590,5.68418025970459
1747246240.734504,591,5.586490631103516
1747246241.0891602,592,2.332125663757324
1747246241.7863178,594,5.404353618621826
1747246242.4880998,596,7.556314945220947
1747246242.8426247,597,9.409661293029785
1747246243.1952033,598,5.812433242797852
1747246243.5540652,599,5.846476078033447
1747246244.260687,601,3.0222296714782715
1747246244.6166334,602,6.203659534454346
1747246244.970618,603,5.39735221862793
1747246245.6818125,605,4.429858684539795
1747246246.7607772,608,5.991827964782715
1747246247.456092,610,4.873586177825928
1747246248.5064273,613,7.462870121002197
1747246248.8676448,614,6.664221286773682
1747246249.5892699,616,6.410226821899414
1747246250.3084104,618,8.058873176574707
1747246251.001301,620,11.522860527038574
1747246251.7039464,622,6.190653324127197
1747246252.0537727,623,4.7817583084106445
1747246253.1223898,626,3.268397569656372
1747246253.8247647,628,9.37492561340332
1747246254.1738133,629,9.94462776184082
1747246255.577856,633,5.726808071136475
1747246256.2827642,635,3.2639925479888916
1747246256.9851513,637,5.779404163360596
1747246258.0382397,640,7.995918273925781
1747246258.3859441,641,9.625895500183105
1747246258.7289014,642,3.356017827987671
1747246259.0769393,643,4.765373229980469
1747246259.4244373,644,8.23160171508789
1747246259.7723668,645,5.164569854736328
1747246261.167635,649,5.1244730949401855
1747246261.870619,651,4.9063005447387695
1747246262.2184343,652,3.7069931030273438
1747246262.5666919,653,3.4462900161743164
1747246262.91647,654,6.930498123168945
1747246263.2740374,655,3.430718421936035
1747246264.32447,658,6.726871013641357
1747246264.6752245,659,3.8137309551239014
1747246265.026119,660,2.1582846641540527
1747246267.4965606,667,6.080440521240234
1747246268.5517855,670,10.470078468322754
1747246270.2982302,675,7.501245498657227
1747246270.6448853,676,13.214743614196777
1747246270.9937828,677,5.357720375061035
1747246272.0399923,680,4.847942352294922
1747246272.7542362,682,3.4844110012054443
1747246273.1087332,683,4.414311408996582
1747246273.4644878,684,3.804664134979248
1747246274.5053096,687,4.523581027984619
1747246276.2518291,692,6.7808837890625
1747246276.9539866,694,2.918571710586548
1747246277.3046188,695,4.501509189605713
1747246277.6520228,696,4.462767124176025
1747246278.0011964,697,7.193058013916016
1747246278.6972167,699,7.834869861602783
1747246279.7460942,702,7.7110676765441895
1747246280.094482,703,7.861943244934082
1747246280.7932537,705,14.892923355102539
1747246282.2149558,709,5.408311367034912
1747246282.5664923,710,6.79652738571167
1747246283.2739367,712,7.236905574798584
1747246284.3273478,715,4.249801158905029
1747246285.032582,717,3.7498955726623535
1747246285.7477665,719,3.671968698501587
1747246286.1004,720,5.201511859893799
1747246286.4550977,721,6.512857437133789
1747246287.1752667,723,9.271697998046875
1747246287.8778758,725,2.730579137802124
1747246288.2268023,726,9.222447395324707
1747246288.5777912,727,4.849565505981445
1747246288.9308572,728,6.001430034637451
1747246289.2803586,729,8.028975486755371
1747246289.9838698,731,4.312033653259277
1747246290.3340278,732,4.404206275939941
1747246290.6836545,733,4.942449569702148
1747246292.4242303,738,5.406472206115723
1747246292.7665083,739,7.068832874298096
1747246293.113819,740,5.049402236938477
1747246293.8047268,742,11.010869026184082
1747246294.1468718,743,10.818872451782227
1747246294.4878204,744,5.284165859222412
1747246294.829582,745,3.511950731277466
1747246297.2252057,752,5.0657525062561035
1747246298.2577524,755,4.452220439910889
1747246298.603669,756,5.316829204559326
1747246299.2847934,758,3.3958992958068848
1747246301.0096705,763,13.713913917541504
1747246301.353582,764,13.08926010131836
1747246301.6967936,765,23.05953025817871
1747246302.731915,768,14.171531677246094
1747246303.2979345,769,12.691778182983398
1747246304.3333793,772,5.539726734161377
1747246304.6815796,773,1.9232828617095947
1747246305.37587,775,2.334327459335327
1747246305.724054,776,2.5093348026275635
1747246306.4322913,778,3.480034112930298
1747246306.7808855,779,3.5710699558258057
1747246307.130375,780,4.292388916015625
1747246307.4770072,781,4.242575645446777
1747246307.8264847,782,4.4375457763671875
1747246309.9119928,788,2.1406266689300537
1747246310.258688,789,5.472967624664307
1747246310.950286,791,3.7999579906463623
1747246311.6404238,793,4.949942111968994
1747246312.3322673,795,5.285000324249268
1747246312.6773865,796,4.8818888664245605
1747246313.7271705,799,2.6779942512512207
1747246314.075805,800,3.627000331878662
1747246315.4718833,804,2.627471923828125
1747246315.818013,805,4.440128326416016
1747246316.168377,806,3.1043543815612793
1747246316.5169973,807,4.559503555297852
1747246317.583142,810,5.473935127258301
1747246318.6516492,813,4.306636333465576
1747246320.4486904,818,6.870336055755615
1747246320.798823,819,5.539643287658691
1747246321.4991093,821,7.747613906860352
1747246321.8481815,822,5.377213954925537
1747246322.1969593,823,2.9620397090911865
1747246322.9010553,825,6.200749397277832
1747246323.251411,826,4.308587074279785
1747246323.601217,827,3.2970354557037354
1747246323.9589233,828,4.726594924926758
1747246325.3579087,832,7.305794715881348
1747246325.7095313,833,11.022624015808105
1747246326.4050398,835,9.273940086364746
1747246326.7483256,836,4.50667667388916
1747246327.1010642,837,5.126864433288574
1747246327.806391,839,6.627326488494873
1747246328.159963,840,3.337510347366333
1747246329.2096076,843,4.909945487976074
1747246329.9100301,845,3.760690212249756
1747246331.6553257,850,3.3153162002563477
1747246332.0061333,851,4.486154556274414
1747246333.0543869,854,4.268919467926025
1747246334.0993083,857,7.3125715255737305
1747246335.144334,860,7.381535053253174
1747246335.8422985,862,9.753878593444824
1747246336.8917422,865,3.513774871826172
1747246337.2403934,866,2.3776657581329346
1747246338.6384337,870,7.119028568267822
1747246338.9879892,871,5.584514617919922
1747246342.489,881,4.531863689422607
1747246343.2050138,883,6.174624919891357
1747246343.5624266,884,8.529006958007812
1747246343.9113789,885,9.739371299743652
1747246344.260759,886,9.0805025100708
1747246344.954414,888,10.270880699157715
1747246345.6482441,890,17.380064010620117
1747246346.3439157,892,3.8353323936462402
1747246347.3849132,895,8.424554824829102
1747246348.0809746,897,5.283079624176025
1747246348.427109,898,15.546566009521484
1747246349.469798,901,4.0220112800598145
1747246349.8110597,902,8.694390296936035
1747246350.496772,904,2.839287757873535
1747246351.1813817,906,1.9655828475952148
1747246351.5277104,907,3.014880657196045
1747246351.8702545,908,2.724918842315674
1747246352.5715773,910,6.626219272613525
1747246352.9272816,911,7.690463066101074
1747246353.9720402,914,5.859889030456543
1747246355.364388,918,4.784209728240967
1747246355.7169104,919,6.408405303955078
1747246356.4117799,921,8.049774169921875
1747246357.1059394,923,1.6160556077957153
1747246358.5036876,927,7.195368766784668
1747246358.8559513,928,2.416879892349243
1747246359.1977296,929,4.571442127227783
1747246359.5486426,930,3.537079334259033
1747246359.8956003,931,3.147489070892334
1747246360.243117,932,6.979279041290283
1747246360.595244,933,6.165134429931641
1747246361.2927897,935,20.993574142456055
1747246362.6862786,939,4.230980396270752
1747246363.385859,941,8.079817771911621
1747246363.733198,942,7.606319904327393
1747246364.7784412,945,5.098572254180908
1747246366.1630685,949,3.4085922241210938
1747246367.2041378,952,5.284820556640625
1747246367.8980098,954,5.036513805389404
1747246368.2441661,955,3.7237675189971924
1747246368.5907137,956,4.3828229904174805
1747246369.9771283,960,5.508501052856445
1747246370.6801586,962,9.198314666748047
1747246371.0301251,963,8.209022521972656
1747246371.3813066,964,2.4293882846832275
1747246371.7301013,965,4.494214057922363
1747246372.4372337,967,11.992006301879883
1747246372.7895894,968,10.636858940124512
1747246373.8552604,971,6.648472785949707
1747246375.6438022,976,5.646374702453613
1747246376.3375292,978,9.716108322143555
1747246376.685102,979,4.278026103973389
1747246377.3834405,981,3.9119253158569336
1747246377.7326488,982,6.2724504470825195
1747246379.1282861,986,3.734523296356201
1747246379.8208983,988,6.487920761108398
1747246380.1731112,989,6.5897979736328125
1747246380.5193908,990,3.7185142040252686
1747246381.2135992,992,4.934595584869385
1747246381.909861,994,7.238475799560547
1747246382.2593997,995,6.1621551513671875
1747246382.606796,996,4.536742210388184
1747246383.3098524,998,5.720580577850342
1747246383.6594458,999,4.833932399749756
1747246384.3504527,1001,6.039726257324219
1747246384.6964269,1002,5.83228063583374
1747246385.0446572,1003,10.804000854492188
1747246385.3926513,1004,6.642420291900635
1747246385.7404978,1005,10.277843475341797
1747246386.086793,1006,3.638066530227661
1747246387.8289568,1011,7.934236526489258
1747246388.5293117,1013,6.728332042694092
1747246389.2341025,1015,7.700591087341309
1747246389.5993285,1016,6.965353965759277
1747246389.9482849,1017,5.110824108123779
1747246391.7097518,1022,5.859927177429199
1747246393.106398,1026,8.571578025817871
1747246393.8090026,1028,6.324131488800049
1747246394.1603942,1029,3.0386407375335693
1747246396.2610106,1035,6.875139236450195
1747246396.62192,1036,5.307309150695801
1747246396.974886,1037,3.338984251022339
1747246397.324674,1038,7.2856831550598145
1747246397.678835,1039,6.100584983825684
1747246399.0878935,1043,6.971268177032471
1747246399.8005397,1045,4.592365741729736
1747246400.1500874,1046,3.602334499359131
1747246402.2408001,1052,13.939828872680664
1747246402.5880003,1053,11.779095649719238
1747246403.6315348,1056,8.718358993530273
1747246404.3317606,1058,10.029267311096191
1747246404.6814625,1059,7.155941963195801
1747246405.0286996,1060,5.4750776290893555
1747246405.7246146,1062,4.735166072845459
1747246406.774468,1065,2.314422845840454
1747246407.1263726,1066,6.883907318115234
1747246407.4898574,1067,13.782734870910645
1747246408.1951344,1069,4.636324882507324
1747246408.545484,1070,5.137507915496826
1747246408.8965597,1071,4.049464225769043
1747246409.243541,1072,4.068835735321045
1747246409.592256,1073,6.36307430267334
1747246409.9393573,1074,7.950518608093262
1747246410.9803836,1077,6.594009876251221
1747246411.3264265,1078,17.192129135131836
1747246412.0299768,1080,13.970536231994629
1747246412.378223,1081,10.617887496948242
1747246412.7266285,1082,5.953955173492432
1747246413.7675376,1085,3.76936936378479
1747246414.114566,1086,3.308602809906006
1747246414.4566784,1087,5.7208685874938965
1747246415.8807874,1091,12.295964241027832
1747246416.235003,1092,6.40219259262085
1747246416.5924044,1093,7.120774745941162
1747246418.3335888,1098,6.0893778800964355
1747246419.039194,1100,3.8774144649505615
1747246419.723431,1102,7.926121234893799
1747246420.0648386,1103,6.319825172424316
1747246420.4117622,1104,8.775355339050293
1747246421.4444935,1107,5.194889545440674
1747246421.7834337,1108,8.542439460754395
1747246422.124981,1109,7.981590270996094
1747246422.4656627,1110,15.47594928741455
1747246422.8047683,1111,15.387816429138184
1747246423.1498435,1112,2.9280314445495605
1747246423.4999695,1113,8.094551086425781
1747246423.8461585,1114,7.830191135406494
1747246424.5310452,1116,11.474376678466797
1747246425.5758862,1119,2.112828493118286
1747246426.2810664,1121,2.209501028060913
1747246426.63562,1122,7.71796989440918
1747246427.6812925,1125,6.754186630249023
1747246428.0296552,1126,3.82437801361084
1747246428.7304258,1128,9.338716506958008
1747246429.0789347,1129,7.795207977294922
1747246429.4289405,1130,7.967416286468506
1747246429.776913,1131,17.964139938354492
1747246430.1296244,1132,15.148900985717773
1747246430.8325655,1134,3.160320520401001
1747246431.1836185,1135,6.631608486175537
1747246431.5358157,1136,8.339599609375
1747246432.6101644,1139,3.919311046600342
1747246433.667791,1142,8.963276863098145
1747246434.7186432,1145,10.72222900390625
1747246435.072316,1146,6.370706081390381
1747246435.7740662,1148,32.196380615234375
1747246436.1224785,1149,28.39237403869629
1747246436.4757118,1150,26.13543128967285
1747246436.827894,1151,41.70946502685547
1747246437.180819,1152,39.96883773803711
1747246437.535223,1153,24.358661651611328
1747246438.2440314,1155,1.8474034070968628
1747246439.9913368,1160,0.9566892981529236
1747246440.6861918,1162,0.5653243064880371
1747246441.3806586,1164,2.2076218128204346
1747246442.0776138,1166,0.9204756617546082
1747246442.4234378,1167,0.9780451059341431
1747246444.5118835,1173,2.547926187515259
1747246444.8607028,1174,1.6083853244781494
1747246445.5546925,1176,1.8153738975524902
1747246445.9016228,1177,1.9233814477920532
1747246446.2502694,1178,1.4016250371932983
1747246447.639741,1182,0.7182317972183228
1747246448.3327074,1184,2.6690945625305176
1747246449.0261142,1186,3.717668056488037
1747246449.7218978,1188,2.856611728668213
1747246450.069238,1189,4.752748012542725
1747246450.4172335,1190,7.249491214752197
1747246451.4567556,1193,2.83622407913208
1747246451.8035405,1194,4.437682151794434
1747246452.1514554,1195,7.229619026184082
1747246452.8438895,1197,7.478761196136475
1747246453.1909711,1198,9.87736988067627
1747246454.2355356,1201,11.200560569763184
1747246454.5880346,1202,5.127981662750244
1747246455.6345234,1205,5.080437660217285
1747246455.983671,1206,7.150142192840576
1747246456.3322625,1207,9.173494338989258
1747246457.0322216,1209,3.7262325286865234
1747246458.4264762,1213,2.0951502323150635
1747246458.775073,1214,3.4040887355804443
1747246459.1257544,1215,4.739231109619141
1747246459.8393488,1217,6.855973720550537
1747246460.1875782,1218,7.870884418487549
1747246461.9692945,1223,10.183454513549805
1747246462.6811178,1225,4.886077880859375
1747246463.7399266,1228,4.823579788208008
1747246464.089811,1229,7.592465400695801
1747246465.1393611,1232,4.892812728881836
1747246465.4877524,1233,4.775501251220703
1747246467.2371724,1238,3.4635558128356934
1747246467.9340856,1240,6.252874851226807
1747246468.282203,1241,4.250981330871582
1747246468.6303928,1242,6.674384593963623
1747246468.97816,1243,7.093592643737793
1747246469.3318143,1244,16.278627395629883
1747246469.6848063,1245,13.347806930541992
1747246470.0378065,1246,10.478076934814453
1747246471.0928195,1249,5.4066338539123535
1747246471.4456012,1250,4.78729248046875
1747246471.795063,1251,9.462457656860352
1747246472.1444807,1252,14.054381370544434
1747246472.8504522,1254,6.204675674438477
1747246473.5505505,1256,7.131880760192871
1747246473.8979673,1257,3.737400770187378
1747246474.9558365,1260,7.043674468994141
1747246475.3068364,1261,6.525559425354004
1747246476.357045,1264,1.6574923992156982
1747246477.407095,1267,11.275859832763672
1747246478.8120844,1271,4.421319484710693
1747246480.558947,1276,6.67302131652832
1747246480.9086833,1277,11.801215171813965
1747246481.2568069,1278,9.424205780029297
1747246482.6610417,1282,3.8209645748138428
1747246483.7166884,1285,5.054117679595947
1747246485.4923923,1290,7.153433322906494
1747246486.5533407,1293,4.265914440155029
1747246487.6251128,1296,10.083368301391602
1747246488.3251176,1298,5.432567596435547
1747246488.6861372,1299,3.3582143783569336
1747246489.7539942,1302,4.210866928100586
1747246491.163444,1306,3.5569283962249756
1747246492.5698233,1310,10.82119083404541
1747246493.9643934,1314,3.8625283241271973
1747246494.3130972,1315,5.607784748077393
1747246496.0550041,1320,6.355350971221924
1747246496.7551262,1322,4.905370712280273
1747246497.1108098,1323,3.820638418197632
1747246497.8070903,1325,7.591052055358887
1747246498.1551077,1326,4.272623538970947
1747246498.8501859,1328,3.1662299633026123
1747246501.2820022,1335,3.4030377864837646
1747246504.438826,1344,5.255586624145508
1747246504.785716,1345,2.952638626098633
1747246505.4813018,1347,3.681627035140991
1747246505.8320746,1348,9.482283592224121
1747246506.8743176,1351,20.26055908203125
1747246507.2213292,1352,20.23377227783203
1747246507.9249067,1354,8.656085968017578
1747246509.3141294,1358,1.4293335676193237
1747246510.0138838,1360,2.2266361713409424
1747246511.40504,1364,1.4566646814346313
1747246511.7524037,1365,2.1711342334747314
1747246512.1028035,1366,1.6464141607284546
1747246512.4544873,1367,2.5696849822998047
1747246512.80292,1368,3.586620569229126
1747246514.20972,1372,4.394453525543213
1747246514.5713537,1373,4.4724650382995605
1747246515.2824101,1375,2.6035540103912354
1747246515.6319156,1376,2.3266775608062744
1747246517.040068,1380,3.707244634628296
1747246518.812514,1385,3.1036713123321533
1747246519.1667087,1386,2.250558853149414
1747246520.565115,1390,1.8767732381820679
1747246521.6113803,1393,4.272310733795166
1747246522.6636398,1396,5.185275554656982
1747246523.0128725,1397,1.9970192909240723
1747246523.7060957,1399,1.9121930599212646
1747246524.054881,1400,2.911747932434082
1747246525.100815,1403,3.2502264976501465
1747246525.8004093,1405,3.1337435245513916
1747246528.5844646,1413,3.3735411167144775
1747246529.6293101,1416,6.426269054412842
1747246529.9876692,1417,2.1245689392089844
1747246530.6875844,1419,5.707428932189941
1747246531.39519,1421,2.9320731163024902
1747246531.7421222,1422,2.4427201747894287
1747246534.9320707,1431,2.222438097000122
1747246535.288494,1432,2.5438249111175537
1747246536.7142892,1436,3.5937883853912354
1747246537.4235988,1438,6.004585266113281
1747246537.770011,1439,4.616407871246338
1747246538.1229458,1440,3.3584818840026855
1747246538.477805,1441,2.816800832748413
1747246539.5442436,1444,2.3805642127990723
1747246540.2491102,1446,1.6439613103866577
1747246540.5967107,1447,3.483443021774292
1747246540.944204,1448,3.146028518676758
1747246541.2943418,1449,1.4567333459854126
1747246541.6413302,1450,4.262974739074707
1747246541.988287,1451,2.845834970474243
1747246542.3364704,1452,6.165174961090088
1747246543.0396547,1454,2.921847105026245
1747246543.3919904,1455,3.2890777587890625
1747246543.7431731,1456,6.338223457336426
1747246544.0905118,1457,3.8893446922302246
1747246544.4460323,1458,2.929300546646118
1747246544.7976806,1459,6.881786823272705
1747246545.1432438,1460,5.243082523345947
1747246545.4899943,1461,3.3401331901550293
1747246546.2017708,1463,4.973276138305664
1747246548.8458753,1470,3.8018922805786133
1747246549.8917837,1473,3.1308512687683105
1747246550.2390523,1474,2.3960795402526855
1747246550.9328597,1476,11.367305755615234
1747246551.28158,1477,7.72773551940918
1747246552.6803124,1481,4.722613334655762
1747246553.0334947,1482,6.4082489013671875
1747246553.3926063,1483,3.0631887912750244
1747246554.790389,1487,2.8243319988250732
1747246555.1342375,1488,2.8824825286865234
1747246555.4829693,1489,3.969658374786377
1747246555.8309567,1490,2.770462989807129
1747246556.1804998,1491,4.348471641540527
1747246556.8812065,1493,2.89632248878479
1747246557.23511,1494,4.424561500549316
1747246558.6461442,1498,3.4878315925598145
1747246558.995975,1499,8.937792778015137
1747246559.3458934,1500,2.020611047744751
1747246560.0480769,1502,2.5142619609832764
1747246561.1024005,1505,4.264740467071533
1747246562.4987488,1509,6.979552268981934
1747246562.8479297,1510,2.765033721923828
1747246563.1975832,1511,3.704273223876953
1747246563.8974962,1513,9.77768325805664
1747246564.5952277,1515,4.004189491271973
1747246564.9434795,1516,3.2459027767181396
1747246567.3950071,1523,5.282095432281494
1747246568.4567428,1526,2.947160243988037
1747246569.1666589,1528,4.85125207901001
1747246571.2625835,1534,3.523200511932373
1747246572.3107076,1537,5.1373162269592285
1747246572.6595187,1538,2.7035610675811768
1747246573.7148972,1541,6.288857460021973
1747246575.110794,1545,3.563178062438965
1747246575.8203354,1547,3.5395736694335938
1747246576.1701007,1548,5.613357067108154
1747246577.2258375,1551,3.3298120498657227
1747246577.5751395,1552,1.9173182249069214
1747246577.9254441,1553,3.902038812637329
1747246578.624212,1555,3.9402787685394287
1747246579.3263278,1557,4.72113037109375
1747246581.0995529,1562,3.5497443675994873
1747246581.7944922,1564,7.542595863342285
1747246582.1468747,1565,10.05261516571045
1747246582.4933267,1566,4.71720552444458
1747246583.191232,1568,8.701746940612793
1747246583.892192,1570,2.3460052013397217
1747246584.245191,1571,10.228363037109375
1747246584.5920808,1572,2.170074939727783
1747246584.9443927,1573,2.9189207553863525
1747246585.9811044,1576,4.967703819274902
1747246586.6761398,1578,6.369948387145996
1747246587.0244098,1579,3.263234853744507
1747246587.3704653,1580,3.6970789432525635
1747246587.7180238,1581,2.6732065677642822
1747246588.0718105,1582,5.962237358093262
1747246589.1177528,1585,4.067037582397461
1747246590.8716176,1590,8.837368965148926
1747246592.6271331,1595,8.490033149719238
1747246592.9841146,1596,4.626204490661621
1747246593.3327374,1597,5.655062198638916
1747246594.7461727,1601,4.717555046081543
1747246595.0947928,1602,5.314535140991211
1747246595.4430652,1603,3.0074222087860107
1747246597.9089334,1610,4.055047035217285
1747246598.2637706,1611,7.086205005645752
1747246598.971358,1613,3.442997455596924
1747246599.3213713,1614,3.7759196758270264
1747246600.0296834,1616,3.2498438358306885
1747246601.4174962,1620,3.5571610927581787
1747246602.1172369,1622,3.2984864711761475
1747246602.8162322,1624,5.686158180236816
1747246603.50862,1626,3.144185781478882
1747246603.8568406,1627,2.6988158226013184
1747246605.2483516,1631,1.9781328439712524
1747246606.6356306,1635,5.575648307800293
1747246606.984557,1636,5.528792381286621
1747246607.3344836,1637,2.1338484287261963
1747246607.6881301,1638,5.48319149017334
1747246608.3930147,1640,3.175096273422241
1747246608.7430272,1641,6.036970138549805
1747246610.4984288,1646,6.464872360229492
1747246610.8447664,1647,3.4419445991516113
1747246611.5468097,1649,8.746397972106934
1747246612.2518096,1651,10.953853607177734
1747246612.6002798,1652,5.102206230163574
1747246612.9503205,1653,4.596093654632568
1747246613.3048656,1654,9.622053146362305
1747246614.0027401,1656,8.653094291687012
1747246614.6970718,1658,9.620274543762207
1747246616.0941396,1662,3.760662794113159
1747246616.789645,1664,16.97275161743164
1747246617.4862845,1666,31.072208404541016
1747246618.538974,1669,9.463298797607422
1747246618.888095,1670,5.450184345245361
1747246620.2763991,1674,5.0930023193359375
1747246621.3193736,1677,3.46199369430542
1747246622.0287225,1679,3.6800849437713623
1747246622.3778737,1680,3.176046371459961
1747246622.7248018,1681,5.0760087966918945
1747246623.072677,1682,3.365849018096924
1747246624.1123922,1685,4.931119918823242
1747246624.4681237,1686,3.4345650672912598
1747246624.8194227,1687,2.367827892303467
1747246625.1684482,1688,3.1865265369415283
1747246625.5161328,1689,3.464165449142456
1747246625.8726912,1690,2.875478506088257
1747246626.9307046,1693,2.8282949924468994
1747246627.2801492,1694,1.9805799722671509
1747246627.62836,1695,2.1938984394073486
1747246628.329241,1697,4.741550922393799
1747246628.6781034,1698,4.853301048278809
1747246629.029758,1699,5.489556789398193
1747246629.378324,1700,4.467799186706543
1747246630.087749,1702,1.2667180299758911
1747246630.788421,1704,3.91156005859375
1747246631.8540788,1707,2.469636917114258
1747246632.5639174,1709,2.9574825763702393
1747246632.9238575,1710,3.653231143951416
1747246633.2854567,1711,4.7436957359313965
1747246633.6431582,1712,3.182339668273926
1747246635.7470095,1718,4.680102825164795
1747246636.1022415,1719,5.91641902923584
1747246637.1521492,1722,5.486806392669678
1747246637.503663,1723,3.0668997764587402
1747246637.8554745,1724,5.1259236335754395
1747246638.2130692,1725,2.1418979167938232
1747246639.9756944,1730,3.840773820877075
1747246642.7773168,1738,3.2243001461029053
1747246643.1282778,1739,3.29506254196167
1747246643.477689,1740,2.637643337249756
1747246644.5246983,1743,3.9648356437683105
1747246645.2212636,1745,3.3996214866638184
1747246646.2595403,1748,7.411665439605713
1747246646.6001067,1749,3.686453342437744
1747246646.9400342,1750,7.603984832763672
1747246647.279807,1751,2.4862618446350098
1747246647.9790063,1753,5.927635192871094
1747246648.327033,1754,4.6728081703186035
1747246649.3788974,1757,5.620419979095459
1747246651.1233995,1762,5.069359302520752
1747246651.4700599,1763,6.038227081298828
1747246652.1690137,1765,5.635340690612793
1747246652.5164638,1766,2.9339144229888916
1747246653.2145925,1768,6.252950191497803
1747246655.6516478,1775,8.556601524353027
1747246656.0124314,1776,12.228297233581543
1747246656.3656192,1777,4.179208755493164
1747246657.4164739,1780,6.896663665771484
1747246657.7713892,1781,4.341808795928955
1747246658.8434076,1784,9.122036933898926
1747246659.1940393,1785,2.1215150356292725
1747246659.5519738,1786,9.648284912109375
1747246659.901939,1787,3.3012335300445557
1747246660.6149929,1789,3.7235257625579834
1747246660.9747388,1790,5.406780242919922
1747246661.6723604,1792,5.696159839630127
1747246662.3700776,1794,8.150989532470703
1747246663.0709424,1796,7.776763916015625
1747246663.4187725,1797,7.393900394439697
1747246664.466294,1800,2.4954655170440674
1747246665.1631513,1802,4.276943206787109
1747246665.5152726,1803,5.792491912841797
1747246665.8655853,1804,4.255124092102051
1747246667.2606776,1808,3.7790355682373047
1747246667.9579144,1810,3.88877010345459
1747246669.354257,1814,5.2827630043029785
1747246670.0507703,1816,2.487999439239502
1747246670.744131,1818,5.529051303863525
1747246671.0940652,1819,1.151188850402832
1747246672.489814,1823,6.3682966232299805
1747246673.534284,1826,6.257810592651367
1747246673.8830283,1827,8.411176681518555
1747246674.5790927,1829,3.619986057281494
1747246674.927649,1830,6.12368631362915
1747246675.6222413,1832,3.04740309715271
1747246675.9762807,1833,2.360006332397461
1747246676.3238804,1834,4.837838649749756
1747246677.0217803,1836,3.0499255657196045
1747246677.3720593,1837,4.902214527130127
1747246677.7205672,1838,6.588452339172363
1747246679.8211887,1844,6.5340375900268555
1747246680.17544,1845,4.757067680358887
1747246680.5261369,1846,7.808241367340088
1747246680.874788,1847,5.695661544799805
1747246681.221986,1848,2.3051257133483887
1747246682.274111,1851,9.255766868591309
1747246682.9709945,1853,1.422892451286316
1747246684.0218494,1856,3.998269557952881
1747246685.4346855,1860,6.062561511993408
1747246686.8570867,1864,2.9691290855407715
1747246687.2068923,1865,3.1235949993133545
1747246687.5559862,1866,4.187239646911621
1747246687.908971,1867,6.121413230895996
1747246689.306691,1871,4.1519670486450195
1747246689.6562874,1872,1.8028143644332886
1747246690.009533,1873,5.170511245727539
1747246690.3608372,1874,1.6105226278305054
1747246690.7098012,1875,9.772073745727539
1747246691.407591,1877,5.266318321228027
1747246692.1097252,1879,9.111913681030273
1747246692.4587772,1880,6.121892929077148
1747246693.500466,1883,4.885204315185547
1747246693.8487637,1884,3.5229227542877197
1747246694.5434458,1886,4.581719398498535
1747246695.237823,1888,4.715112686157227
1747246695.9346712,1890,4.048661708831787
1747246696.290463,1891,4.097629547119141
1747246697.6816576,1895,7.70790433883667
1747246699.072839,1899,3.743006467819214
1747246699.7734003,1901,5.351853847503662
1747246700.121377,1902,7.289126873016357
1747246701.5084424,1906,7.173120975494385
1747246702.1971233,1908,3.254162073135376
1747246702.5366082,1909,4.361678600311279
1747246702.8818543,1910,6.5273027420043945
1747246703.9185762,1913,6.711845397949219
1747246704.942713,1916,5.746653079986572
1747246705.6202266,1918,4.791554927825928
1747246707.6755571,1924,3.8517792224884033
1747246708.0145872,1925,7.667064666748047
1747246708.3542788,1926,3.6036510467529297
1747246709.0383067,1928,7.868210792541504
1747246709.3770812,1929,5.523763179779053
1747246710.4001184,1932,5.049671173095703
1747246711.4174604,1935,6.299247741699219
1747246711.7557652,1936,11.1085786819458
1747246712.7752757,1939,4.575267314910889
1747246713.112993,1940,5.874410152435303
1747246713.4500062,1941,5.878138065338135
1747246713.7882798,1942,3.440892219543457
1747246714.814042,1945,7.460418701171875
1747246715.5044534,1947,7.736715316772461
1747246716.5649412,1950,8.562597274780273
1747246716.9156556,1951,3.889293909072876
1747246717.6217735,1953,5.3805036544799805
1747246718.676825,1956,6.404024600982666
1747246720.103921,1960,4.593700408935547
1747246720.456935,1961,7.661351680755615
1747246720.8071575,1962,9.713409423828125
1747246721.1609046,1963,4.947094917297363
1747246721.5158758,1964,4.711997032165527
1747246722.21547,1966,2.720179796218872
1747246722.5748827,1967,5.231174468994141
1747246722.923736,1968,9.020925521850586
1747246723.272819,1969,5.3190178871154785
1747246725.3956044,1975,4.728449821472168
1747246726.114782,1977,6.187975883483887
1747246726.4651532,1978,7.604590892791748
1747246726.8164165,1979,4.317126274108887
1747246727.1729834,1980,6.866014003753662
1747246727.531746,1981,7.068848609924316
1747246727.8902218,1982,4.103917121887207
1747246728.2474685,1983,4.371595859527588
1747246728.9527903,1985,1.4128135442733765
1747246729.6570024,1987,5.880408763885498
1747246730.0083733,1988,5.649837493896484
1747246730.3683357,1989,3.3400020599365234
1747246731.0786145,1991,5.425546169281006
1747246731.4368436,1992,3.9699923992156982
1747246731.7861109,1993,9.695860862731934
1747246732.4847643,1995,3.9280471801757812
1747246733.897825,1999,5.718020439147949


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_01_371669-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246033.8760295,0,0.005025001242756844
1747246034.9002695,3,0.003214659634977579
1747246035.2443736,4,0.006105555221438408
1747246037.2850578,10,-0.0009082400356419384
1747246037.626373,11,-0.002011185511946678
1747246038.6537628,14,-0.005734306760132313
1747246038.9969203,15,-0.008644373156130314
1747246040.0218964,18,-0.0019390229135751724
1747246040.362783,19,-0.004471766296774149
1747246040.7051094,20,-0.009267930872738361
1747246041.3952951,22,0.00313447043299675
1747246041.7453935,23,0.00553784379735589
1747246042.767247,26,0.008614459075033665
1747246043.1077638,27,0.015283467248082161
1747246045.1644304,33,0.11941809952259064
1747246046.2000916,36,0.5692111849784851
1747246046.5499406,37,0.42145130038261414
1747246046.8957393,38,0.5089365243911743
1747246047.2363265,39,0.5319276452064514
1747246047.5809848,40,1.140903353691101
1747246049.9744523,47,1.169840931892395
1747246050.3163068,48,0.8303934931755066
1747246050.6552484,49,0.5460849404335022
1747246051.3358335,51,1.0955013036727905
1747246051.6758938,52,1.1350418329238892
1747246052.3895075,54,1.1413840055465698
1747246053.4378603,57,0.6382943391799927
1747246054.4602377,60,1.1432727575302124
1747246054.7978957,61,1.3139728307724
1747246055.1383288,62,2.604970932006836
1747246055.4799829,63,1.1644134521484375
1747246056.168363,65,0.6199398636817932
1747246056.5066934,66,0.5380415916442871
1747246056.8546467,67,0.8510546088218689
1747246057.1998744,68,1.7118557691574097
1747246057.8843312,70,0.5998367667198181
1747246058.2220309,71,0.846121609210968
1747246060.2773361,77,0.367715448141098
1747246060.9594395,79,0.7416861057281494
1747246061.3036797,80,0.8039129376411438
1747246061.9842863,82,0.9871076941490173
1747246062.3339057,83,1.0416392087936401
1747246063.0168157,85,1.0251052379608154
1747246064.385835,89,1.4386190176010132
1747246064.7370286,90,1.5021846294403076
1747246066.494582,95,0.8225396275520325
1747246067.9549396,99,0.9794151186943054
1747246068.3137643,100,0.762273907661438
1747246069.4003956,103,0.7572375535964966
1747246070.4771214,106,0.6592065691947937
1747246070.8337533,107,1.530565857887268
1747246071.5428233,109,1.631809115409851
1747246073.3015635,114,0.5989733934402466
1747246074.0066319,116,0.31886714696884155
1747246075.7875063,121,0.9961591958999634
1747246077.1752045,125,0.8605502247810364
1747246077.5304594,126,0.8289937376976013
1747246078.2308156,128,1.4488638639450073
1747246078.9334211,130,1.1539654731750488
1747246079.2865682,131,1.2856172323226929
1747246079.641595,132,0.8831567764282227
1747246081.040961,136,0.5346961617469788
1747246081.3870363,137,0.4651463031768799
1747246083.5046856,143,0.5006174445152283
1747246083.852905,144,0.9795412421226501
1747246084.5812433,146,0.7977581024169922
1747246084.9337013,147,0.6421571969985962
1747246085.9955466,150,1.4016627073287964
1747246088.518157,157,0.8656402826309204
1747246089.2384818,159,0.2801622152328491
1747246089.5937104,160,0.5198187828063965
1747246090.3038735,162,0.9694185256958008
1747246091.0159316,164,0.7272034883499146
1747246091.7203634,166,0.4717150330543518
1747246093.1395087,170,0.704492449760437
1747246093.4962866,171,0.48771044611930847
1747246093.8567903,172,0.3405003249645233
1747246094.9355338,175,1.159800410270691
1747246095.28843,176,0.6602041125297546
1747246095.6397626,177,0.6905766129493713
1747246095.9907947,178,0.9217504858970642
1747246096.6921837,180,0.8996855020523071
1747246097.0487728,181,0.6080750226974487
1747246098.1234152,184,0.6787946224212646
1747246098.479347,185,0.45640531182289124
1747246098.83412,186,0.8055867552757263
1747246099.8880944,189,0.5898256897926331
1747246100.2442665,190,0.3847731649875641
1747246100.5944078,191,0.4884336590766907
1747246100.9451694,192,0.783128023147583
1747246102.0045056,195,1.2973240613937378
1747246103.4289112,199,0.8719625473022461
1747246103.7804973,200,1.68781316280365
1747246104.4915688,202,0.43493756651878357
1747246104.8509305,203,0.24356868863105774
1747246105.2008579,204,0.30660340189933777
1747246105.5514033,205,0.3074711561203003
1747246106.2500775,207,0.4748336970806122
1747246106.954273,209,0.3201669752597809
1747246107.6513982,211,0.7513552904129028
1747246108.3442986,213,0.6443578600883484
1747246109.0549197,215,0.7911472916603088
1747246109.4060154,216,1.114653468132019
1747246110.1108167,218,0.5051777362823486
1747246110.4659336,219,0.36010071635246277
1747246110.8240924,220,0.3506036400794983
1747246111.181394,221,0.6582034230232239
1747246111.5331824,222,0.6078128218650818
1747246112.2439883,224,0.5323989987373352
1747246112.594634,225,0.28430894017219543
1747246114.0032904,229,0.7236558794975281
1747246116.103297,235,0.5761731266975403
1747246116.8038795,237,0.49801570177078247
1747246117.1598246,238,0.5187196731567383
1747246117.511531,239,0.876458466053009
1747246118.21672,241,0.8167968988418579
1747246118.5663023,242,1.1265217065811157
1747246119.2651157,244,0.713582456111908
1747246119.614119,245,0.9696975946426392
1747246119.9634194,246,0.7987300753593445
1747246120.3130043,247,0.9768476486206055
1747246122.056916,252,0.7266587615013123
1747246122.4065483,253,0.5898054242134094
1747246122.7558906,254,0.5497108101844788
1747246123.8165355,257,0.7369195222854614
1747246124.1707234,258,0.6381882429122925
1747246124.5196133,259,0.3717056214809418
1747246124.8685002,260,0.6338682174682617
1747246125.5610127,262,0.3695776164531708
1747246128.38255,270,0.8720178604125977
1747246128.734069,271,1.1263827085494995
1747246129.789987,274,0.4257686734199524
1747246130.138467,275,0.6015569567680359
1747246130.4933717,276,0.6291413903236389
1747246131.2070823,278,0.47887516021728516
1747246131.9144635,280,0.6300075054168701
1747246132.6189005,282,0.29963570833206177
1747246132.9687428,283,0.5249260663986206
1747246133.6682465,285,0.20073671638965607
1747246134.3639154,287,0.7495994567871094
1747246134.710432,288,0.573235034942627
1747246135.4078438,290,0.7069896459579468
1747246137.1570456,295,1.1442863941192627
1747246137.5059755,296,0.8742793202400208
1747246137.8550725,297,0.9795220494270325
1747246138.2006493,298,0.8078470230102539
1747246140.2924364,304,0.933688759803772
1747246140.9912114,306,0.48535463213920593
1747246141.684623,308,0.5850851535797119
1747246142.033059,309,0.6760100722312927
1747246143.0875447,312,0.7951923608779907
1747246143.4351234,313,0.8310942649841309
1747246144.4847882,316,0.40994349122047424
1747246145.1802123,318,0.8726480603218079
1747246145.5271366,319,0.9193792343139648
1747246146.5728257,322,1.0932085514068604
1747246147.2706919,324,0.2995891571044922
1747246149.0447628,329,0.3817603588104248
1747246149.3940463,330,0.36626943945884705
1747246149.7519405,331,0.4066562354564667
1747246150.103728,332,0.22846555709838867
1747246151.8502402,337,0.7648109197616577
1747246152.2015104,338,1.0987474918365479
1747246152.9005115,340,0.5985946655273438
1747246153.9490402,343,0.6094235777854919
1747246154.3065841,344,0.3958069980144501
1747246154.6558769,345,0.4782348573207855
1747246155.0068133,346,0.4882640838623047
1747246155.7032728,348,0.7407988905906677
1747246156.4050696,350,0.8314743041992188
1747246157.1022894,352,0.6274518966674805
1747246157.4505947,353,0.5601082444190979
1747246157.807761,354,0.5247203707695007
1747246159.20258,358,1.0433130264282227
1747246159.9008667,360,0.374197781085968
1747246160.5976086,362,0.4505224823951721
1747246160.9462402,363,0.2757209241390228
1747246161.2976887,364,0.4505510926246643
1747246161.6488624,365,0.6595756411552429
1747246161.999613,366,0.6216298341751099
1747246162.3478258,367,0.5827383995056152
1747246162.697799,368,1.0469448566436768
1747246164.811598,374,0.43467241525650024
1747246165.8665068,377,0.5248581767082214
1747246166.2162957,378,0.6682224273681641
1747246168.6915228,385,0.45742765069007874
1747246169.0482516,386,0.34693607687950134
1747246170.4512415,390,0.4994843006134033
1747246170.7996438,391,0.5167794227600098
1747246171.1466322,392,0.69143146276474
1747246171.4951842,393,0.6473392844200134
1747246171.8419354,394,0.5128802061080933
1747246172.1949224,395,1.0226329565048218
1747246172.5551658,396,0.6918515563011169
1747246172.9113286,397,0.6661756038665771
1747246173.2665384,398,0.7624186873435974
1747246173.6141007,399,0.6011831760406494
1747246174.3205304,401,0.49095869064331055
1747246174.673526,402,0.4979705512523651
1747246175.3772392,404,0.44143134355545044
1747246176.7781637,408,0.5257903933525085
1747246177.1276562,409,0.3044843375682831
1747246178.191219,412,0.3033527731895447
1747246178.5416667,413,0.5987856984138489
1747246178.9005811,414,0.6735787987709045
1747246179.2527082,415,0.9800264239311218
1747246180.3107955,418,1.0857234001159668
1747246181.3672667,421,0.6328881978988647
1747246181.7194228,422,0.3960869312286377
1747246182.7775872,425,0.5570091009140015
1747246183.1382551,426,0.929581344127655
1747246184.5353765,430,0.5840110778808594
1747246184.883703,431,0.8192214369773865
1747246185.9204204,434,0.24508516490459442
1747246186.2648468,435,0.48031264543533325
1747246186.613277,436,0.46423330903053284
1747246186.9586885,437,0.7238404154777527
1747246187.3009288,438,1.3384296894073486
1747246187.6436746,439,0.9973534941673279
1747246187.9872315,440,0.7787805199623108
1747246188.3432453,441,0.502478837966919
1747246189.0315087,443,0.4284142553806305
1747246189.375743,444,0.6128605604171753
1747246189.720264,445,0.6642088890075684
1747246190.0647383,446,0.7920836806297302
1747246191.4526417,450,1.30886971950531
1747246191.804387,451,1.2184919118881226
1747246192.1598485,452,0.7613227367401123
1747246192.5080972,453,0.4342533051967621
1747246192.8527718,454,0.7831103205680847
1747246193.555834,456,0.5787318348884583
1747246194.2516382,458,0.6090714931488037
1747246194.9540772,460,0.4508689045906067
1747246195.3072433,461,0.515053927898407
1747246196.354491,464,0.3068396747112274
1747246196.703722,465,0.29984691739082336
1747246197.0520647,466,0.591122567653656
1747246197.7488565,468,0.5160913467407227
1747246198.4420207,470,0.6177629232406616
1747246199.8387644,474,0.7434989809989929
1747246200.1996849,475,0.383387953042984
1747246201.2662458,478,0.4995867908000946
1747246201.6247292,479,0.7611940503120422
1747246201.975265,480,0.6197094321250916
1747246202.3241842,481,0.7077429890632629
1747246202.6760418,482,0.6144627928733826
1747246203.030277,483,0.6346868872642517
1747246203.3924866,484,0.9414302706718445
1747246204.10941,486,0.4272211194038391
1747246204.4602299,487,0.31333911418914795
1747246204.8147712,488,0.5452534556388855
1747246205.1653366,489,0.8612990379333496
1747246205.8620257,491,0.5691679120063782
1747246206.9074512,494,0.9010342955589294
1747246208.3022807,498,0.9923030734062195
1747246209.3596833,501,0.46655139327049255
1747246209.7079158,502,0.5178682208061218
1747246210.0565653,503,0.4868020713329315
1747246211.1112247,506,0.7427796125411987
1747246211.8099515,508,0.5796173214912415
1747246212.1586971,509,0.4018271565437317
1747246212.5127573,510,0.39327511191368103
1747246212.8605456,511,0.25721317529678345
1747246213.2108803,512,0.5966020226478577
1747246213.5580566,513,0.8327162861824036
1747246213.9078622,514,0.4921132028102875
1747246214.9533293,517,0.35851776599884033
1747246215.3027925,518,0.4583657681941986
1747246215.6570108,519,0.33033040165901184
1747246216.0061934,520,0.5853227376937866
1747246217.0552273,523,0.4643041789531708
1747246219.5500526,530,0.6083732843399048
1747246220.5899897,533,0.3637217879295349
1747246220.9491298,534,0.7514838576316833
1747246221.6623101,536,0.659594714641571
1747246222.0184917,537,0.616058886051178
1747246222.373975,538,0.32450196146965027
1747246222.7278972,539,0.48139557242393494
1747246223.076591,540,0.7584173083305359
1747246223.7661285,542,0.4286123216152191
1747246224.1148698,543,0.9903632998466492
1747246224.458772,544,0.7213643789291382
1747246225.1451128,546,0.6248079538345337
1747246225.487999,547,0.7465315461158752
1747246226.516467,550,0.8034197092056274
1747246227.2021797,552,0.9284316301345825
1747246227.8894336,554,1.0445568561553955
1747246228.2324748,555,1.073567271232605
1747246228.5715492,556,1.158957600593567
1747246230.6490767,562,0.4399589002132416
1747246230.9917972,563,0.39850473403930664
1747246231.3358727,564,0.3486807346343994
1747246232.7044225,568,1.0931713581085205
1747246233.7558699,571,0.15769393742084503
1747246234.4526339,573,0.44917264580726624
1747246235.501517,576,1.5036473274230957
1747246236.8935373,580,1.4242157936096191
1747246238.2923481,584,1.2387595176696777
1747246238.6364481,585,0.8034200072288513
1747246238.9875288,586,0.5156746506690979
1747246239.6832435,588,0.45883598923683167
1747246240.3867288,590,0.568418025970459
1747246240.7346232,591,0.5586490631103516
1747246241.089535,592,0.23321257531642914
1747246241.7865577,594,0.5404353737831116
1747246242.4883523,596,0.7556315064430237
1747246242.8428712,597,0.9409661293029785
1747246243.195438,598,0.5812433362007141
1747246243.5542672,599,0.5846475958824158
1747246244.2609541,601,0.30222296714782715
1747246244.6168435,602,0.6203659772872925
1747246244.9708407,603,0.5397352576255798
1747246245.681911,605,0.442985862493515
1747246246.7610009,608,0.5991827845573425
1747246247.4563587,610,0.48735862970352173
1747246248.50669,613,0.7462870478630066
1747246248.867933,614,0.6664221286773682
1747246249.5897472,616,0.6410226821899414
1747246250.3086247,618,0.8058873414993286
1747246251.0016735,620,1.1522860527038574
1747246251.7041676,622,0.6190653443336487
1747246252.0542526,623,0.4781758487224579
1747246253.1226459,626,0.32683977484703064
1747246253.824972,628,0.9374925494194031
1747246254.174006,629,0.994462788105011
1747246255.5780828,633,0.5726808309555054
1747246256.2830136,635,0.3263992667198181
1747246256.9855309,637,0.5779404044151306
1747246258.0384724,640,0.7995918393135071
1747246258.3861797,641,0.9625895619392395
1747246258.72912,642,0.3356017768383026
1747246259.077165,643,0.4765373170375824
1747246259.4246361,644,0.8231601715087891
1747246259.7725914,645,0.5164570212364197
1747246261.1678536,649,0.5124472975730896
1747246261.8708236,651,0.49063006043434143
1747246262.2186537,652,0.37069931626319885
1747246262.5669227,653,0.3446290194988251
1747246262.916707,654,0.6930498480796814
1747246263.2743235,655,0.343071848154068
1747246264.3247125,658,0.6726871132850647
1747246264.6755252,659,0.3813731074333191
1747246265.026408,660,0.21582846343517303
1747246267.4968345,667,0.6080440878868103
1747246268.5520265,670,1.0470079183578491
1747246270.2984476,675,0.7501245737075806
1747246270.6451104,676,1.3214744329452515
1747246270.994011,677,0.5357720255851746
1747246272.0402677,680,0.4847942292690277
1747246272.754497,682,0.34844109416007996
1747246273.1089594,683,0.4414311349391937
1747246273.464679,684,0.38046643137931824
1747246274.5055974,687,0.45235809683799744
1747246276.2520652,692,0.678088366985321
1747246276.9542027,694,0.29185718297958374
1747246277.304843,695,0.4501509368419647
1747246277.6522365,696,0.4462767243385315
1747246278.0014734,697,0.7193058133125305
1747246278.6974645,699,0.7834870219230652
1747246279.7463462,702,0.7711067795753479
1747246280.094725,703,0.7861943244934082
1747246280.7937539,705,1.4892923831939697
1747246282.2158034,709,0.5408311486244202
1747246282.56681,710,0.679652750492096
1747246283.2742279,712,0.7236905694007874
1747246284.3276482,715,0.42498013377189636
1747246285.032786,717,0.3749895691871643
1747246285.7481265,719,0.3671968877315521
1747246286.1006646,720,0.5201511979103088
1747246286.4555202,721,0.6512857675552368
1747246287.17551,723,0.9271697998046875
1747246287.878152,725,0.2730579078197479
1747246288.2271082,726,0.9222447276115417
1747246288.578139,727,0.4849565625190735
1747246288.9310853,728,0.6001430153846741
1747246289.2806444,729,0.802897572517395
1747246289.9840841,731,0.43120336532592773
1747246290.3343437,732,0.44042062759399414
1747246290.6839092,733,0.4942449629306793
1747246292.4244034,738,0.5406472086906433
1747246292.7667625,739,0.7068833112716675
1747246293.114009,740,0.5049402117729187
1747246293.804967,742,1.101086974143982
1747246294.1470876,743,1.0818872451782227
1747246294.4880302,744,0.5284165740013123
1747246294.8298194,745,0.3511950671672821
1747246297.2254286,752,0.5065752863883972
1747246298.2579954,755,0.44522204995155334
1747246298.6039119,756,0.5316829085350037
1747246299.2850046,758,0.339589923620224
1747246301.009863,763,1.3713914155960083
1747246301.3538063,764,1.308925986289978
1747246301.6969783,765,2.305953025817871
1747246302.732153,768,1.417153239250183
1747246303.2981527,769,1.269177794456482
1747246304.3337119,772,0.5539726614952087
1747246304.6818888,773,0.1923282891511917
1747246305.3761277,775,0.23343275487422943
1747246305.7243314,776,0.2509334981441498
1747246306.4326007,778,0.34800341725349426
1747246306.781095,779,0.357107013463974
1747246307.130593,780,0.429238885641098
1747246307.4772332,781,0.4242575764656067
1747246307.8267214,782,0.4437545835971832
1747246309.9120846,788,0.2140626758337021
1747246310.258894,789,0.5472967624664307
1747246310.9505363,791,0.37999579310417175
1747246311.6406453,793,0.49499422311782837
1747246312.332463,795,0.5285000205039978
1747246312.6776202,796,0.48818889260292053
1747246313.7274783,799,0.267799437046051
1747246314.0760825,800,0.36270004510879517
1747246315.4720948,804,0.262747198343277
1747246315.8182538,805,0.444012850522995
1747246316.1686187,806,0.3104354441165924
1747246316.5172994,807,0.4559503495693207
1747246317.583287,810,0.5473935008049011
1747246318.651929,813,0.4306636452674866
1747246320.4489202,818,0.6870335936546326
1747246320.799045,819,0.5539643168449402
1747246321.4995432,821,0.7747613787651062
1747246321.8484082,822,0.5377213954925537
1747246322.1970618,823,0.29620397090911865
1747246322.9013197,825,0.6200749278068542
1747246323.251655,826,0.43085870146751404
1747246323.601466,827,0.32970353960990906
1747246323.959209,828,0.47265949845314026
1747246325.3580985,832,0.7305794954299927
1747246325.7097237,833,1.1022623777389526
1747246326.4053397,835,0.9273940324783325
1747246326.748428,836,0.45066767930984497
1747246327.1011832,837,0.5126864314079285
1747246327.8064923,839,0.6627326607704163
1747246328.1602108,840,0.33375105261802673
1747246329.2098343,843,0.49099454283714294
1747246329.9102464,845,0.376069039106369
1747246331.6556206,850,0.3315316140651703
1747246332.0063868,851,0.4486154615879059
1747246333.0546596,854,0.426891952753067
1747246334.0995586,857,0.7312571406364441
1747246335.1445591,860,0.7381535172462463
1747246335.8425891,862,0.9753878712654114
1747246336.891972,865,0.3513774871826172
1747246337.2406223,866,0.2377665787935257
1747246338.6386683,870,0.7119028568267822
1747246338.9882147,871,0.5584514737129211
1747246342.48929,881,0.45318636298179626
1747246343.2053819,883,0.6174625158309937
1747246343.562656,884,0.8529006838798523
1747246343.911631,885,0.9739371538162231
1747246344.2609758,886,0.9080502390861511
1747246344.954642,888,1.0270880460739136
1747246345.6484787,890,1.7380064725875854
1747246346.3441339,892,0.383533239364624
1747246347.3851247,895,0.8424555063247681
1747246348.081189,897,0.5283079743385315
1747246348.4273157,898,1.5546566247940063
1747246349.4699788,901,0.4022011458873749
1747246349.8112252,902,0.8694390654563904
1747246350.4969506,904,0.283928781747818
1747246351.1815271,906,0.19655828177928925
1747246351.527889,907,0.30148807168006897
1747246351.8704891,908,0.2724919021129608
1747246352.5718331,910,0.6626219153404236
1747246352.927545,911,0.7690463066101074
1747246353.9722822,914,0.5859889388084412
1747246355.3646226,918,0.4784209728240967
1747246355.7171197,919,0.6408405303955078
1747246356.41205,921,0.8049774169921875
1747246357.1062088,923,0.161605566740036
1747246358.5040743,927,0.7195369005203247
1747246358.8561978,928,0.24168799817562103
1747246359.1980007,929,0.45714423060417175
1747246359.5488796,930,0.3537079393863678
1747246359.8958104,931,0.3147489130496979
1747246360.243415,932,0.6979278922080994
1747246360.5955298,933,0.6165134310722351
1747246361.29307,935,2.0993573665618896
1747246362.6864955,939,0.42309805750846863
1747246363.3861284,941,0.8079817891120911
1747246363.7336097,942,0.7606319785118103
1747246364.7786524,945,0.5098572373390198
1747246366.1633093,949,0.34085923433303833
1747246367.204356,952,0.5284820795059204
1747246367.898225,954,0.5036513805389404
1747246368.2444139,955,0.37237676978111267
1747246368.5909357,956,0.438282310962677
1747246369.9773633,960,0.5508500933647156
1747246370.6804266,962,0.9198314547538757
1747246371.0303257,963,0.8209022879600525
1747246371.3815715,964,0.242938831448555
1747246371.7303116,965,0.44942140579223633
1747246372.4377291,967,1.1992006301879883
1747246372.7898586,968,1.0636858940124512
1747246373.8553562,971,0.6648473143577576
1747246375.6440346,976,0.5646374821662903
1747246376.337724,978,0.9716108441352844
1747246376.6854277,979,0.4278026223182678
1747246377.383759,981,0.3911925256252289
1747246377.7328684,982,0.6272450685501099
1747246379.1285803,986,0.3734523355960846
1747246379.821144,988,0.6487920880317688
1747246380.1733286,989,0.6589798331260681
1747246380.519647,990,0.3718514144420624
1747246381.2138338,992,0.493459552526474
1747246381.9101179,994,0.7238475680351257
1747246382.2596643,995,0.6162155270576477
1747246382.6070101,996,0.45367422699928284
1747246383.3100533,998,0.5720580816268921
1747246383.6596584,999,0.48339325189590454
1747246384.3506594,1001,0.6039726138114929
1747246384.6967034,1002,0.5832280516624451
1747246385.0449162,1003,1.0804001092910767
1747246385.3928518,1004,0.6642420291900635
1747246385.740707,1005,1.0277843475341797
1747246386.0870686,1006,0.36380666494369507
1747246387.8291967,1011,0.7934236526489258
1747246388.5295367,1013,0.6728332042694092
1747246389.2343864,1015,0.7700591087341309
1747246389.5995498,1016,0.6965354084968567
1747246389.9484978,1017,0.5110824108123779
1747246391.7100227,1022,0.5859927535057068
1747246393.1066782,1026,0.857157826423645
1747246393.8092308,1028,0.6324131488800049
1747246394.1606607,1029,0.30386409163475037
1747246396.2612824,1035,0.6875139474868774
1747246396.6222293,1036,0.5307309031486511
1747246396.9750998,1037,0.3338984251022339
1747246397.3249564,1038,0.7285683155059814
1747246397.67904,1039,0.6100584864616394
1747246399.0881197,1043,0.6971268057823181
1747246399.8008385,1045,0.45923659205436707
1747246400.1503413,1046,0.36023345589637756
1747246402.241032,1052,1.3939828872680664
1747246402.5882232,1053,1.1779096126556396
1747246403.6317396,1056,0.8718358874320984
1747246404.332008,1058,1.0029267072677612
1747246404.6816745,1059,0.7155942320823669
1747246405.0290215,1060,0.5475077629089355
1747246405.724829,1062,0.4735166132450104
1747246406.7747405,1065,0.23144228756427765
1747246407.1266472,1066,0.6883907318115234
1747246407.4900901,1067,1.3782734870910645
1747246408.1954343,1069,0.4636324942111969
1747246408.545763,1070,0.5137507915496826
1747246408.8967643,1071,0.4049464166164398
1747246409.24376,1072,0.40688356757164
1747246409.592484,1073,0.636307418346405
1747246409.9395936,1074,0.7950518727302551
1747246410.980603,1077,0.659400999546051
1747246411.326663,1078,1.7192128896713257
1747246412.0302796,1080,1.397053599357605
1747246412.3785236,1081,1.06178879737854
1747246412.7268384,1082,0.5953955054283142
1747246413.7677636,1085,0.3769369423389435
1747246414.114802,1086,0.33086028695106506
1747246414.4568975,1087,0.5720868706703186
1747246415.881079,1091,1.229596495628357
1747246416.2352238,1092,0.6402192711830139
1747246416.5926251,1093,0.7120774984359741
1747246418.3336911,1098,0.6089377999305725
1747246419.0393567,1100,0.38774144649505615
1747246419.723573,1102,0.7926121354103088
1747246420.0650003,1103,0.6319825053215027
1747246420.4118972,1104,0.8775355219841003
1747246421.4445794,1107,0.5194889903068542
1747246421.783559,1108,0.8542439341545105
1747246422.1257632,1109,0.7981590628623962
1747246422.4658046,1110,1.5475949048995972
1747246422.8049395,1111,1.5387816429138184
1747246423.150089,1112,0.2928031384944916
1747246423.5001504,1113,0.8094550967216492
1747246423.846453,1114,0.7830191254615784
1747246424.531346,1116,1.1474376916885376
1747246425.5760877,1119,0.2112828493118286
1747246426.2813313,1121,0.22095011174678802
1747246426.6359134,1122,0.7717970013618469
1747246427.6816041,1125,0.6754186749458313
1747246428.0300179,1126,0.3824377954006195
1747246428.7306497,1128,0.9338716864585876
1747246429.0792117,1129,0.7795208096504211
1747246429.4291584,1130,0.7967416644096375
1747246429.7771611,1131,1.7964140176773071
1747246430.129713,1132,1.5148900747299194
1747246430.8327792,1134,0.3160320520401001
1747246431.1838489,1135,0.6631608605384827
1747246431.5360324,1136,0.8339599967002869
1747246432.6104677,1139,0.39193111658096313
1747246433.668081,1142,0.8963276743888855
1747246434.7188652,1145,1.0722229480743408
1747246435.072548,1146,0.6370705962181091
1747246435.774298,1148,3.2196381092071533
1747246436.1227067,1149,2.8392374515533447
1747246436.475958,1150,2.6135432720184326
1747246436.8280942,1151,4.1709465980529785
1747246437.1810951,1152,3.9968838691711426
1747246437.535431,1153,2.435866117477417
1747246438.2442617,1155,0.184740349650383
1747246439.9915712,1160,0.09566893428564072
1747246440.6864605,1162,0.05653243139386177
1747246441.3808966,1164,0.22076217830181122
1747246442.077827,1166,0.0920475646853447
1747246442.4236434,1167,0.09780450910329819
1747246444.5122051,1173,0.25479263067245483
1747246444.8610094,1174,0.1608385294675827
1747246445.5550606,1176,0.18153738975524902
1747246445.901927,1177,0.19233815371990204
1747246446.250489,1178,0.14016251266002655
1747246447.6399689,1182,0.07182317972183228
1747246448.3329258,1184,0.2669094502925873
1747246449.026338,1186,0.3717668056488037
1747246449.7221196,1188,0.2856611907482147
1747246450.0695333,1189,0.47527480125427246
1747246450.4175534,1190,0.7249491214752197
1747246451.4569898,1193,0.2836224138736725
1747246451.8037875,1194,0.4437682330608368
1747246452.1517127,1195,0.7229619026184082
1747246452.844102,1197,0.7478761076927185
1747246453.1911993,1198,0.9877369999885559
1747246454.235795,1201,1.1200560331344604
1747246454.5883033,1202,0.5127981901168823
1747246455.6348228,1205,0.5080437660217285
1747246455.9839149,1206,0.7150142192840576
1747246456.3325763,1207,0.9173494577407837
1747246457.032462,1209,0.3726232647895813
1747246458.4267092,1213,0.2095150202512741
1747246458.775307,1214,0.34040889143943787
1747246459.125987,1215,0.47392311692237854
1747246459.839589,1217,0.6855973601341248
1747246460.1878107,1218,0.7870884537696838
1747246461.9696639,1223,1.0183454751968384
1747246462.681357,1225,0.488607794046402
1747246463.740226,1228,0.4823579788208008
1747246464.0900884,1229,0.7592465281486511
1747246465.1395714,1232,0.4892812669277191
1747246465.487995,1233,0.47755011916160583
1747246467.2374043,1238,0.3463555872440338
1747246467.9343553,1240,0.6252874732017517
1747246468.2824142,1241,0.42509815096855164
1747246468.6306581,1242,0.6674384474754333
1747246468.9784484,1243,0.7093592882156372
1747246469.3320293,1244,1.627862811088562
1747246469.6850276,1245,1.3347806930541992
1747246470.038087,1246,1.0478076934814453
1747246471.0930438,1249,0.5406634211540222
1747246471.4458237,1250,0.478729248046875
1747246471.795275,1251,0.9462457895278931
1747246472.1447456,1252,1.4054381847381592
1747246472.8507264,1254,0.6204676032066345
1747246473.5507662,1256,0.713188111782074
1747246473.898205,1257,0.3737400770187378
1747246474.9560618,1260,0.704367458820343
1747246475.3071115,1261,0.6525559425354004
1747246476.3573186,1264,0.16574923694133759
1747246477.4073956,1267,1.127586007118225
1747246478.812296,1271,0.44213196635246277
1747246480.5592098,1276,0.667302131652832
1747246480.908944,1277,1.1801215410232544
1747246481.257026,1278,0.9424206018447876
1747246482.6612937,1282,0.38209646940231323
1747246483.7169087,1285,0.5054118037223816
1747246485.492612,1290,0.7153433561325073
1747246486.5537682,1293,0.4265914559364319
1747246487.6254456,1296,1.0083369016647339
1747246488.3253279,1298,0.5432567596435547
1747246488.6863866,1299,0.3358214497566223
1747246489.7542212,1302,0.42108669877052307
1747246491.1637156,1306,0.3556928336620331
1747246492.5700204,1310,1.082119107246399
1747246493.9645975,1314,0.38625285029411316
1747246494.3133268,1315,0.5607784986495972
1747246496.0552623,1320,0.6355351209640503
1747246496.7554424,1322,0.4905370771884918
1747246497.1111097,1323,0.3820638358592987
1747246497.8073006,1325,0.7591052055358887
1747246498.1553419,1326,0.4272623658180237
1747246498.8504527,1328,0.3166230022907257
1747246501.2822738,1335,0.34030377864837646
1747246504.439135,1344,0.5255586504936218
1747246504.7859445,1345,0.2952638566493988
1747246505.4817302,1347,0.36816272139549255
1747246505.8322904,1348,0.9482283592224121
1747246506.8745272,1351,2.0260560512542725
1747246507.2216144,1352,2.0233771800994873
1747246507.925121,1354,0.8656086325645447
1747246509.3143706,1358,0.14293335378170013
1747246510.0141134,1360,0.22266362607479095
1747246511.405271,1364,0.1456664651632309
1747246511.7526715,1365,0.2171134203672409
1747246512.1028993,1366,0.16464142501354218
1747246512.4547055,1367,0.25696849822998047
1747246512.8031466,1368,0.35866206884384155
1747246514.2099898,1372,0.4394453465938568
1747246514.571572,1373,0.4472465217113495
1747246515.2826612,1375,0.2603554129600525
1747246515.6321356,1376,0.23266775906085968
1747246517.040292,1380,0.37072446942329407
1747246518.8127959,1385,0.3103671371936798
1747246519.166918,1386,0.22505588829517365
1747246520.5653722,1390,0.1876773238182068
1747246521.6115983,1393,0.4272310733795166
1747246522.6638858,1396,0.5185275673866272
1747246523.013091,1397,0.1997019350528717
1747246523.7063165,1399,0.19121931493282318
1747246524.0551264,1400,0.2911747992038727
1747246525.1010354,1403,0.3250226676464081
1747246525.8007429,1405,0.3133743703365326
1747246528.5846846,1413,0.3373541235923767
1747246529.6296797,1416,0.642626941204071
1747246529.9879243,1417,0.21245689690113068
1747246530.687803,1419,0.5707429051399231
1747246531.395402,1421,0.2932073175907135
1747246531.742342,1422,0.24427202343940735
1747246534.9322927,1431,0.22224381566047668
1747246535.2886794,1432,0.25438249111175537
1747246536.714536,1436,0.359378844499588
1747246537.4238625,1438,0.600458562374115
1747246537.7702153,1439,0.4616408050060272
1747246538.1232445,1440,0.3358481824398041
1747246538.4779863,1441,0.28168007731437683
1747246539.5445046,1444,0.23805642127990723
1747246540.249318,1446,0.16439613699913025
1747246540.5969622,1447,0.3483442962169647
1747246540.9444778,1448,0.3146028518676758
1747246541.294598,1449,0.14567333459854126
1747246541.6419199,1450,0.42629748582839966
1747246541.988508,1451,0.28458350896835327
1747246542.3367217,1452,0.6165174841880798
1747246543.0399973,1454,0.2921847105026245
1747246543.39224,1455,0.3289077877998352
1747246543.7434552,1456,0.6338223814964294
1747246544.0907676,1457,0.388934463262558
1747246544.446239,1458,0.29293006658554077
1747246544.7978725,1459,0.6881787180900574
1747246545.1434464,1460,0.5243082642555237
1747246545.4901984,1461,0.33401331305503845
1747246546.2020345,1463,0.49732762575149536
1747246548.8460915,1470,0.3801892399787903
1747246549.8920631,1473,0.31308513879776
1747246550.2393265,1474,0.23960795998573303
1747246550.9330873,1476,1.1367305517196655
1747246551.2818096,1477,0.7727735638618469
1747246552.6805804,1481,0.47226133942604065
1747246553.033721,1482,0.6408249139785767
1747246553.3928807,1483,0.30631887912750244
1747246554.7905593,1487,0.2824332118034363
1747246555.1344318,1488,0.2882482707500458
1747246555.4832313,1489,0.3969658315181732
1747246555.8311765,1490,0.2770462930202484
1747246556.1807742,1491,0.4348471760749817
1747246556.8817964,1493,0.28963226079940796
1747246557.2354052,1494,0.4424561560153961
1747246558.6463723,1498,0.3487831652164459
1747246558.9962738,1499,0.8937792778015137
1747246559.3462157,1500,0.20206110179424286
1747246560.048365,1502,0.25142619013786316
1747246561.1026285,1505,0.42647406458854675
1747246562.4995446,1509,0.6979552507400513
1747246562.848132,1510,0.27650338411331177
1747246563.1978512,1511,0.37042734026908875
1747246563.8975897,1513,0.9777683615684509
1747246564.5954833,1515,0.4004189670085907
1747246564.9439383,1516,0.3245902955532074
1747246567.395362,1523,0.5282095670700073
1747246568.4571276,1526,0.2947160303592682
1747246569.1669846,1528,0.48512521386146545
1747246571.2628133,1534,0.3523200452327728
1747246572.3109233,1537,0.5137316584587097
1747246572.6597378,1538,0.27035611867904663
1747246573.715134,1541,0.6288857460021973
1747246575.1110153,1545,0.35631781816482544
1747246575.820577,1547,0.3539573848247528
1747246576.1703076,1548,0.5613357424736023
1747246577.2260592,1551,0.3329811990261078
1747246577.575401,1552,0.19173182547092438
1747246577.9257538,1553,0.39020389318466187
1747246578.6244292,1555,0.3940278887748718
1747246579.3265512,1557,0.4721130430698395
1747246581.0998018,1562,0.3549744486808777
1747246581.7948036,1564,0.7542595863342285
1747246582.1471715,1565,1.0052615404129028
1747246582.4935834,1566,0.47172054648399353
1747246583.1914456,1568,0.8701747059822083
1747246583.8924575,1570,0.23460052907466888
1747246584.2454615,1571,1.0228363275527954
1747246584.5922947,1572,0.21700750291347504
1747246584.9445326,1573,0.29189208149909973
1747246585.98136,1576,0.49677038192749023
1747246586.6763616,1578,0.6369948387145996
1747246587.0245988,1579,0.3263234794139862
1747246587.3706832,1580,0.3697079122066498
1747246587.7182765,1581,0.2673206627368927
1747246588.072058,1582,0.596223771572113
1747246589.117999,1585,0.40670377016067505
1747246590.8718214,1590,0.8837369084358215
1747246592.6273527,1595,0.8490033149719238
1747246592.9843502,1596,0.46262046694755554
1747246593.3329413,1597,0.5655062198638916
1747246594.7464192,1601,0.4717555046081543
1747246595.0950098,1602,0.531453549861908
1747246595.443295,1603,0.3007422387599945
1747246597.9091997,1610,0.4055047035217285
1747246598.2639802,1611,0.7086204886436462
1747246598.9716065,1613,0.3442997634410858
1747246599.3216114,1614,0.37759196758270264
1747246600.02992,1616,0.3249844014644623
1747246601.4177494,1620,0.35571610927581787
1747246602.117533,1622,0.32984864711761475
1747246602.8164704,1624,0.5686158537864685
1747246603.5088499,1626,0.31441858410835266
1747246603.8570426,1627,0.26988157629966736
1747246605.2486541,1631,0.19781328737735748
1747246606.6358676,1635,0.5575648546218872
1747246606.9847803,1636,0.552879273891449
1747246607.3347056,1637,0.21338485181331635
1747246607.6883385,1638,0.5483191609382629
1747246608.3933265,1640,0.31750962138175964
1747246608.7432432,1641,0.6036970019340515
1747246610.4986532,1646,0.6464872360229492
1747246610.8450253,1647,0.3441944718360901
1747246611.5470648,1649,0.8746398091316223
1747246612.2520347,1651,1.0953854322433472
1747246612.600537,1652,0.5102206468582153
1747246612.9505966,1653,0.45960935950279236
1747246613.3050911,1654,0.9622053503990173
1747246614.0029967,1656,0.8653094172477722
1747246614.697294,1658,0.9620274901390076
1747246616.0943782,1662,0.37606629729270935
1747246616.7899241,1664,1.697275161743164
1747246617.4865148,1666,3.1072208881378174
1747246618.5391872,1669,0.9463298916816711
1747246618.888338,1670,0.5450184345245361
1747246620.2766798,1674,0.5093002319335938
1747246621.319587,1677,0.3461993634700775
1747246622.0289612,1679,0.36800849437713623
1747246622.3781624,1680,0.3176046311855316
1747246622.7250204,1681,0.5076009035110474
1747246623.0729198,1682,0.3365848958492279
1747246624.1126714,1685,0.4931119978427887
1747246624.4684238,1686,0.343456506729126
1747246624.8197343,1687,0.23678278923034668
1747246625.1686769,1688,0.3186526596546173
1747246625.5162342,1689,0.34641656279563904
1747246625.87298,1690,0.28754785656929016
1747246626.9309547,1693,0.28282949328422546
1747246627.280368,1694,0.19805799424648285
1747246627.6286132,1695,0.21938984096050262
1747246628.3294835,1697,0.47415509819984436
1747246628.6783123,1698,0.48533010482788086
1747246629.0300193,1699,0.5489556789398193
1747246629.3785615,1700,0.44677993655204773
1747246630.088025,1702,0.12667180597782135
1747246630.7886267,1704,0.39115601778030396
1747246631.8543556,1707,0.24696369469165802
1747246632.5646858,1709,0.2957482635974884
1747246632.924099,1710,0.36532312631607056
1747246633.2855477,1711,0.4743695855140686
1747246633.643394,1712,0.3182339668273926
1747246635.7472916,1718,0.468010276556015
1747246636.1024823,1719,0.591641902923584
1747246637.152371,1722,0.5486806631088257
1747246637.5039616,1723,0.306689977645874
1747246637.8556936,1724,0.5125923752784729
1747246638.2133327,1725,0.2141897976398468
1747246639.975906,1730,0.38407739996910095
1747246642.7776408,1738,0.3224300146102905
1747246643.1285052,1739,0.3295062482357025
1747246643.4779773,1740,0.263764351606369
1747246644.524956,1743,0.39648357033729553
1747246645.2216759,1745,0.3399621546268463
1747246646.2596707,1748,0.7411665320396423
1747246646.6002293,1749,0.3686453402042389
1747246646.9401586,1750,0.7603985071182251
1747246647.2801347,1751,0.24862618744373322
1747246647.9792473,1753,0.5927635431289673
1747246648.3272665,1754,0.4672808349132538
1747246649.3791366,1757,0.5620419979095459
1747246651.1236103,1762,0.5069359540939331
1747246651.4702656,1763,0.6038227081298828
1747246652.1692173,1765,0.5635340809822083
1747246652.5166378,1766,0.2933914363384247
1747246653.2148535,1768,0.6252950429916382
1747246655.6518629,1775,0.8556601405143738
1747246656.0126996,1776,1.2228296995162964
1747246656.3658292,1777,0.41792088747024536
1747246657.416692,1780,0.6896663904190063
1747246657.7716088,1781,0.43418088555336
1747246658.8436885,1784,0.9122037291526794
1747246659.1943686,1785,0.21215151250362396
1747246659.552192,1786,0.9648284912109375
1747246659.902189,1787,0.3301233649253845
1747246660.615264,1789,0.37235257029533386
1747246660.9749746,1790,0.5406780242919922
1747246661.6725914,1792,0.5696160197257996
1747246662.3702877,1794,0.8150989413261414
1747246663.071275,1796,0.7776764035224915
1747246663.419046,1797,0.7393900752067566
1747246664.4665296,1800,0.24954655766487122
1747246665.1634872,1802,0.42769432067871094
1747246665.5155013,1803,0.5792492032051086
1747246665.8659153,1804,0.4255124032497406
1747246667.2609525,1808,0.377903550863266
1747246667.958153,1810,0.3888770043849945
1747246669.3545277,1814,0.5282763242721558
1747246670.0510366,1816,0.24879994988441467
1747246670.7443514,1818,0.5529051423072815
1747246671.0942905,1819,0.11511888355016708
1747246672.4900365,1823,0.636829674243927
1747246673.5344958,1826,0.6257810592651367
1747246673.8832343,1827,0.8411176800727844
1747246674.5793235,1829,0.36199861764907837
1747246674.927893,1830,0.612368643283844
1747246675.6224728,1832,0.304740309715271
1747246675.9765263,1833,0.2360006421804428
1747246676.3241293,1834,0.48378387093544006
1747246677.0220282,1836,0.30499255657196045
1747246677.3722866,1837,0.49022147059440613
1747246677.7207851,1838,0.6588452458381653
1747246679.8214438,1844,0.6534037590026855
1747246680.175648,1845,0.4757067859172821
1747246680.526352,1846,0.7808241248130798
1747246680.8750272,1847,0.5695661902427673
1747246681.222205,1848,0.2305125743150711
1747246682.2743328,1851,0.9255766868591309
1747246682.9712107,1853,0.14228925108909607
1747246684.022137,1856,0.3998269736766815
1747246685.434859,1860,0.6062561869621277
1747246686.857175,1864,0.29691290855407715
1747246687.2069943,1865,0.3123595118522644
1747246687.5562036,1866,0.4187239706516266
1747246687.909165,1867,0.6121413111686707
1747246689.3068879,1871,0.4151967167854309
1747246689.656499,1872,0.18028144538402557
1747246690.0097516,1873,0.5170511603355408
1747246690.361122,1874,0.16105227172374725
1747246690.7100892,1875,0.977207362651825
1747246691.4077861,1877,0.5266318321228027
1747246692.1100109,1879,0.9111914038658142
1747246692.4590452,1880,0.6121892929077148
1747246693.5007274,1883,0.48852044343948364
1747246693.8489761,1884,0.3522922694683075
1747246694.543666,1886,0.45817193388938904
1747246695.2380903,1888,0.47151127457618713
1747246695.934907,1890,0.40486618876457214
1747246696.2906935,1891,0.4097629487514496
1747246697.6818678,1895,0.7707904577255249
1747246699.0730844,1899,0.37430065870285034
1747246699.77364,1901,0.5351853966712952
1747246700.1218548,1902,0.7289127111434937
1747246701.508689,1906,0.7173120975494385
1747246702.1973972,1908,0.3254162073135376
1747246702.5374124,1909,0.4361678659915924
1747246702.8820868,1910,0.6527302861213684
1747246703.9187164,1913,0.6711845397949219
1747246704.9428551,1916,0.5746653079986572
1747246705.6203864,1918,0.4791555106639862
1747246707.6756938,1924,0.38517794013023376
1747246708.0147278,1925,0.7667064666748047
1747246708.3544016,1926,0.3603651225566864
1747246709.0384727,1928,0.7868210673332214
1747246709.377212,1929,0.5523763298988342
1747246710.4002547,1932,0.5049671530723572
1747246711.4177597,1935,0.6299247741699219
1747246711.7558987,1936,1.1108578443527222
1747246712.7754157,1939,0.4575267434120178
1747246713.113127,1940,0.5874410271644592
1747246713.4501486,1941,0.5878137946128845
1747246713.7884123,1942,0.34408923983573914
1747246714.8143606,1945,0.7460418939590454
1747246715.5046768,1947,0.773671567440033
1747246716.5651956,1950,0.8562597632408142
1747246716.9164612,1951,0.3889293968677521
1747246717.6221194,1953,0.5380503535270691
1747246718.6771083,1956,0.6404024958610535
1747246720.104162,1960,0.45937004685401917
1747246720.4571407,1961,0.7661351561546326
1747246720.8074377,1962,0.9713409543037415
1747246721.1612267,1963,0.49470949172973633
1747246721.5161533,1964,0.47119972109794617
1747246722.215766,1966,0.2720179855823517
1747246722.5751321,1967,0.5231174826622009
1747246722.9239922,1968,0.9020925760269165
1747246723.2730496,1969,0.5319017767906189
1747246725.3957942,1975,0.4728449881076813
1747246726.1149948,1977,0.6187976002693176
1747246726.4656498,1978,0.7604591250419617
1747246726.8166656,1979,0.43171262741088867
1747246727.1732695,1980,0.6866014003753662
1747246727.5320287,1981,0.7068848609924316
1747246727.8904235,1982,0.4103917181491852
1747246728.247752,1983,0.43715959787368774
1747246728.9530735,1985,0.1412813514471054
1747246729.6572196,1987,0.5880408883094788
1747246730.0085833,1988,0.5649837851524353
1747246730.368566,1989,0.33400020003318787
1747246731.0788414,1991,0.5425546169281006
1747246731.4370773,1992,0.3969992399215698
1747246731.7863872,1993,0.9695860743522644
1747246732.4849935,1995,0.39280471205711365
1747246733.8980505,1999,0.5718020796775818


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_01_371669-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246033.8892415,0,1.353359580039978
1747246034.9193063,3,1.352175235748291
1747246035.2596378,4,1.3515844345092773
1747246037.2984078,10,1.348724365234375
1747246037.6424258,11,1.3485525846481323
1747246038.6717722,14,1.3527698516845703
1747246039.011886,15,1.3518662452697754
1747246040.0375967,18,1.3551796674728394
1747246040.3811543,19,1.3566704988479614
1747246040.7208693,20,1.3640367984771729
1747246041.4129796,22,1.3772245645523071
1747246041.760351,23,1.3806233406066895
1747246042.7821248,26,1.3728114366531372
1747246043.1235816,27,1.3761132955551147
1747246045.1795588,33,1.4081770181655884
1747246046.2248583,36,1.3884303569793701
1747246046.5664709,37,1.3849083185195923
1747246046.9117954,38,1.428070068359375
1747246047.2520633,39,1.4500267505645752
1747246047.597046,40,1.4356846809387207
1747246049.9898534,47,1.4893099069595337
1747246050.3312595,48,1.487082839012146
1747246050.6703703,49,1.5768905878067017
1747246051.3514702,51,1.5915971994400024
1747246051.692823,52,1.6434863805770874
1747246052.4071436,54,1.6580891609191895
1747246053.4554517,57,1.9570341110229492
1747246054.4754198,60,1.758405327796936
1747246054.813756,61,1.7606934309005737
1747246055.153284,62,1.6864205598831177
1747246055.4972336,63,1.462583303451538
1747246056.1834059,65,2.3633437156677246
1747246056.5246608,66,2.2090842723846436
1747246056.8698208,67,2.191528558731079
1747246057.2155917,68,1.8830115795135498
1747246057.8991446,70,2.2241482734680176
1747246058.2369425,71,2.1612701416015625
1747246060.2930827,77,2.35514760017395
1747246060.9742658,79,2.1598918437957764
1747246061.3190486,80,2.271393060684204
1747246062.0029795,82,2.1817610263824463
1747246062.349595,83,2.1815073490142822
1747246063.030638,85,2.1232590675354004
1747246064.406511,89,1.9836890697479248
1747246064.7555492,90,2.0667190551757812
1747246066.5119634,95,2.3829102516174316
1747246067.9805725,99,2.2276761531829834
1747246068.3366501,100,2.3473591804504395
1747246069.428785,103,2.3976118564605713
1747246070.500383,106,2.2788424491882324
1747246070.8554878,107,2.272573709487915
1747246071.5648806,109,1.8085933923721313
1747246073.3226788,114,2.528313636779785
1747246074.0278237,116,2.5309829711914062
1747246075.8085737,121,2.3870108127593994
1747246077.1967747,125,2.4731602668762207
1747246077.5484703,126,2.3583459854125977
1747246078.2524865,128,2.4949471950531006
1747246078.9548452,130,2.186377763748169
1747246079.307009,131,2.046354055404663
1747246079.6620262,132,2.4897875785827637
1747246081.0607038,136,2.5307857990264893
1747246081.408378,137,2.664818525314331
1747246083.5259473,143,2.597179651260376
1747246083.8838701,144,2.633056163787842
1747246084.6025245,146,2.497943162918091
1747246084.9553056,147,2.464128017425537
1747246086.0184247,150,2.2465505599975586
1747246088.5400817,157,2.443571090698242
1747246089.2618341,159,2.498539447784424
1747246089.6165268,160,2.5584089756011963
1747246090.325822,162,2.3519349098205566
1747246091.040915,164,2.3899097442626953
1747246091.7412262,166,2.5487802028656006
1747246093.161539,170,2.513089179992676
1747246093.5197349,171,2.5411412715911865
1747246093.8841283,172,2.5114545822143555
1747246094.9596436,175,2.4358370304107666
1747246095.3121073,176,2.5255279541015625
1747246095.6634734,177,2.539954662322998
1747246096.0147932,178,2.4285595417022705
1747246096.715354,180,2.357062816619873
1747246097.0726745,181,2.533161163330078
1747246098.1464128,184,2.419877767562866
1747246098.5029268,185,2.5039548873901367
1747246098.8573174,186,2.4453165531158447
1747246099.9105134,189,2.4827747344970703
1747246100.26731,190,2.4986584186553955
1747246100.6185503,191,2.4754323959350586
1747246100.9690928,192,2.408276319503784
1747246102.0262651,195,2.46494197845459
1747246103.451973,199,2.4942219257354736
1747246103.8034418,200,2.387380361557007
1747246104.5169113,202,2.9397225379943848
1747246104.8735063,203,2.7821810245513916
1747246105.2245016,204,2.79937481880188
1747246105.576719,205,2.8816275596618652
1747246106.2714398,207,2.760235071182251
1747246106.9755096,209,2.724940299987793
1747246107.6698885,211,2.65004825592041
1747246108.3755965,213,2.6017909049987793
1747246109.0786462,215,2.5681185722351074
1747246109.429775,216,2.5880579948425293
1747246110.1344852,218,2.700941324234009
1747246110.4897277,219,2.7094249725341797
1747246110.8459663,220,2.591615915298462
1747246111.2045438,221,2.6188886165618896
1747246111.5566375,222,2.589202880859375
1747246112.266742,224,2.519911527633667
1747246112.6160562,225,2.6115686893463135
1747246114.0250487,229,2.5455715656280518
1747246116.1175308,235,2.5732455253601074
1747246116.8260086,237,2.48478364944458
1747246117.1821268,238,2.598573684692383
1747246117.533237,239,2.4047327041625977
1747246118.2387817,241,2.552558183670044
1747246118.5880806,242,2.4241559505462646
1747246119.2869372,244,2.509840726852417
1747246119.6363986,245,2.492507219314575
1747246119.9851387,246,2.5936756134033203
1747246120.3355677,247,2.437544822692871
1747246122.0783935,252,2.4853224754333496
1747246122.4277694,253,2.5978963375091553
1747246122.776363,254,2.553102970123291
1747246123.83926,257,2.5355753898620605
1747246124.1933634,258,2.580312490463257
1747246124.5416534,259,2.5407826900482178
1747246124.8895524,260,2.522540330886841
1747246125.5837219,262,2.592087745666504
1747246128.4053552,270,2.5596201419830322
1747246128.7556055,271,2.454586982727051
1747246129.8114817,274,2.5270519256591797
1747246130.161118,275,2.5008513927459717
1747246130.516593,276,2.6302008628845215
1747246131.2300317,278,2.487515449523926
1747246131.935674,280,2.472598075866699
1747246132.6439443,282,2.5305638313293457
1747246132.9920502,283,2.5091514587402344
1747246133.689816,285,2.5660314559936523
1747246134.385342,287,2.547048330307007
1747246134.733492,288,2.4840803146362305
1747246135.4328427,290,2.506793260574341
1747246137.180719,295,2.578026056289673
1747246137.5299382,296,2.348386287689209
1747246137.874498,297,2.438824415206909
1747246138.223753,298,2.5694756507873535
1747246140.313239,304,2.4838075637817383
1747246141.0120018,306,2.5558829307556152
1747246141.7062266,308,2.4697532653808594
1747246142.0560744,309,2.557647943496704
1747246143.1088884,312,2.521357297897339
1747246143.4567595,313,2.384915351867676
1747246144.50603,316,2.59928297996521
1747246145.2013369,318,2.4505856037139893
1747246145.5480714,319,2.4251246452331543
1747246146.5932565,322,2.5667877197265625
1747246147.2918522,324,2.6044859886169434
1747246149.066702,329,2.599947690963745
1747246149.4165392,330,2.6102705001831055
1747246149.7764943,331,2.5812971591949463
1747246150.1270113,332,2.626044988632202
1747246151.87469,337,2.5668387413024902
1747246152.2251859,338,2.506096601486206
1747246152.9206529,340,2.473710298538208
1747246153.9723074,343,2.567456007003784
1747246154.3301075,344,2.555495023727417
1747246154.6789956,345,2.5629119873046875
1747246155.028273,346,2.523545026779175
1747246155.7247102,348,2.5513014793395996
1747246156.4274845,350,2.551985263824463
1747246157.1236672,352,2.5693817138671875
1747246157.4731796,353,2.5418789386749268
1747246157.8302698,354,2.5920584201812744
1747246159.2241454,358,2.5015265941619873
1747246159.9220562,360,2.604278087615967
1747246160.6190565,362,2.64863657951355
1747246160.9696293,363,2.607534408569336
1747246161.3215103,364,2.624398708343506
1747246161.6719983,365,2.5300076007843018
1747246162.0208945,366,2.5757150650024414
1747246162.369569,367,2.4774279594421387
1747246162.7188764,368,2.4360201358795166
1747246164.8331223,374,2.5837440490722656
1747246165.8884768,377,2.5755245685577393
1747246166.2391515,378,2.4806318283081055
1747246168.713939,385,2.5862176418304443
1747246169.075182,386,2.5399749279022217
1747246170.4738083,390,2.587120771408081
1747246170.82074,391,2.6110002994537354
1747246171.1687698,392,2.50097393989563
1747246171.5175056,393,2.5346925258636475
1747246171.868531,394,2.4925010204315186
1747246172.229074,395,2.4251554012298584
1747246172.5854099,396,2.559499502182007
1747246172.9416108,397,2.4360709190368652
1747246173.2845814,398,2.407999038696289
1747246173.6368246,399,2.6444761753082275
1747246174.342837,401,2.499577283859253
1747246174.6961365,402,2.638404130935669
1747246175.398841,404,2.462078809738159
1747246176.8014321,408,2.5556747913360596
1747246177.1503334,409,2.4901673793792725
1747246178.2143495,412,2.538167715072632
1747246178.5654109,413,2.4597537517547607
1747246178.9243429,414,2.4903268814086914
1747246179.2773018,415,2.5789296627044678
1747246180.3340597,418,2.2766096591949463
1747246181.3905575,421,2.5503196716308594
1747246181.7444825,422,2.561049461364746
1747246182.8015716,425,2.5224926471710205
1747246183.171038,426,2.4982593059539795
1747246184.5556026,430,2.5860037803649902
1747246184.899161,431,2.568603754043579
1747246185.94005,434,2.5423007011413574
1747246186.2817526,435,2.568535089492798
1747246186.631623,436,2.5971035957336426
1747246186.9757247,437,2.5480904579162598
1747246187.3179975,438,2.3456640243530273
1747246187.661455,439,2.5319418907165527
1747246188.016742,440,2.5040738582611084
1747246188.3611813,441,2.6317405700683594
1747246189.049568,443,2.572455644607544
1747246189.393915,444,2.52582049369812
1747246189.7383282,445,2.5282061100006104
1747246190.0806625,446,2.5071840286254883
1747246191.4773362,450,2.4176743030548096
1747246191.8267741,451,2.5748298168182373
1747246192.182499,452,2.6097655296325684
1747246192.5277758,453,2.6246156692504883
1747246192.8791997,454,2.6260900497436523
1747246193.5777142,456,2.637441873550415
1747246194.2735112,458,2.6094560623168945
1747246194.9753122,460,2.436779737472534
1747246195.3292284,461,2.475127696990967
1747246196.37697,464,2.524609327316284
1747246196.725564,465,2.6044602394104004
1747246197.0731678,466,2.5855672359466553
1747246197.7697563,468,2.4885549545288086
1747246198.4639964,470,2.5034306049346924
1747246199.8622441,474,2.5160417556762695
1747246200.2255764,475,2.5575625896453857
1747246201.2897048,478,2.532743453979492
1747246201.6463585,479,2.4380645751953125
1747246201.997019,480,2.543231964111328
1747246202.3455677,481,2.5065157413482666
1747246202.697342,482,2.5356335639953613
1747246203.0519714,483,2.5968735218048096
1747246203.417399,484,2.4974820613861084
1747246204.133045,486,2.5586793422698975
1747246204.4829628,487,2.5667243003845215
1747246204.8375952,488,2.5303256511688232
1747246205.1882255,489,2.524948835372925
1747246205.8844273,491,2.564878463745117
1747246206.9293702,494,2.5419039726257324
1747246208.324041,498,2.4726438522338867
1747246209.3813243,501,2.6044516563415527
1747246209.730431,502,2.5778086185455322
1747246210.079842,503,2.569282054901123
1747246211.1342354,506,2.573312520980835
1747246211.8313682,508,2.5623905658721924
1747246212.1824446,509,2.6222386360168457
1747246212.5335655,510,2.612466335296631
1747246212.8842223,511,2.625140905380249
1747246213.2299554,512,2.509902238845825
1747246213.5804217,513,2.4528770446777344
1747246213.9286962,514,2.600062847137451
1747246214.9748266,517,2.588573932647705
1747246215.3275836,518,2.6026217937469482
1747246215.678855,519,2.6013894081115723
1747246216.0297163,520,2.5901174545288086
1747246217.081066,523,2.5578227043151855
1747246219.5679076,530,2.5563769340515137
1747246220.60902,533,2.5326783657073975
1747246220.9662879,534,2.508514642715454
1747246221.6837895,536,2.640641212463379
1747246222.0411189,537,2.5726070404052734
1747246222.3968651,538,2.5769081115722656
1747246222.7499597,539,2.53959059715271
1747246223.096023,540,2.5924205780029297
1747246223.7875702,542,2.5247817039489746
1747246224.134331,543,2.5165226459503174
1747246224.4760664,544,2.570911169052124
1747246225.1635215,546,2.565507411956787
1747246225.5055327,547,2.4979188442230225
1747246226.5344508,550,2.483370542526245
1747246227.2176976,552,2.565049409866333
1747246227.9075933,554,2.5491421222686768
1747246228.248133,555,2.5641417503356934
1747246228.5883992,556,2.563228130340576
1747246230.6651504,562,2.5750296115875244
1747246231.0100596,563,2.6151037216186523
1747246231.3532267,564,2.5996975898742676
1747246232.7284486,568,2.449491024017334
1747246233.7782173,571,2.582440137863159
1747246234.4768,573,2.6628308296203613
1747246235.5232773,576,2.4089090824127197
1747246236.9148452,580,2.5350663661956787
1747246238.3107407,584,2.5575835704803467
1747246238.6579678,585,2.696894645690918
1747246239.0086646,586,2.5270931720733643
1747246239.704411,588,2.635152816772461
1747246240.4083319,590,2.6102123260498047
1747246240.7580554,591,2.5031189918518066
1747246241.11182,592,2.610765218734741
1747246241.8112352,594,2.602933168411255
1747246242.5104494,596,2.540593147277832
1747246242.8650846,597,2.606374502182007
1747246243.217905,598,2.6188836097717285
1747246243.5778668,599,2.6532740592956543
1747246244.2830565,601,2.6427383422851562
1747246244.6400368,602,2.6311137676239014
1747246244.9958172,603,2.5486831665039062
1747246245.707939,605,2.666593551635742
1747246246.782708,608,2.6189217567443848
1747246247.4786675,610,2.6719393730163574
1747246248.5284173,613,2.552799701690674
1747246248.8895392,614,2.648714303970337
1747246249.6142924,616,2.613558769226074
1747246250.3320308,618,2.5560598373413086
1747246251.0223181,620,2.6329293251037598
1747246251.721793,622,2.591141939163208
1747246252.0784583,623,2.628708600997925
1747246253.1464844,626,2.619227886199951
1747246253.8464758,628,2.55602765083313
1747246254.1945531,629,2.502175807952881
1747246255.6007073,633,2.6316587924957275
1747246256.3061106,635,2.6687371730804443
1747246257.0077507,637,2.610835552215576
1747246258.0601554,640,2.6030893325805664
1747246258.4038854,641,2.429112195968628
1747246258.7504828,642,2.5932016372680664
1747246259.0985262,643,2.5954322814941406
1747246259.4458697,644,2.5537726879119873
1747246259.794496,645,2.5100200176239014
1747246261.190004,649,2.582317590713501
1747246261.8926604,651,2.6076340675354004
1747246262.2400682,652,2.6176400184631348
1747246262.5893047,653,2.5625133514404297
1747246262.9408581,654,2.5733225345611572
1747246263.2964094,655,2.6031689643859863
1747246264.348128,658,2.5593457221984863
1747246264.6988993,659,2.5878798961639404
1747246265.049704,660,2.5776314735412598
1747246267.520879,667,2.600785255432129
1747246268.5736208,670,2.546583652496338
1747246270.319778,675,2.53324294090271
1747246270.667255,676,2.4885919094085693
1747246271.0159214,677,2.503812313079834
1747246272.0637991,680,2.500235080718994
1747246272.7809227,682,2.6320242881774902
1747246273.1328015,683,2.605354070663452
1747246273.4829743,684,2.5711188316345215
1747246274.5281425,687,2.521757125854492
1747246276.2742841,692,2.5358941555023193
1747246276.9764547,694,2.559015989303589
1747246277.3275537,695,2.450524091720581
1747246277.675553,696,2.576972723007202
1747246278.0228002,697,2.573377847671509
1747246278.7188292,699,2.516834020614624
1747246279.767288,702,2.4153923988342285
1747246280.1164005,703,2.618743658065796
1747246280.8172734,705,2.5268924236297607
1747246282.2401605,709,2.504040241241455
1747246282.590193,710,2.4926657676696777
1747246283.2970245,712,2.5774781703948975
1747246284.351443,715,2.509073257446289
1747246285.0560882,717,2.5821895599365234
1747246285.772705,719,2.508927822113037
1747246286.127261,720,2.4790613651275635
1747246286.477563,721,2.552659511566162
1747246287.1965103,723,2.5136375427246094
1747246287.9001458,725,2.547975540161133
1747246288.250114,726,2.470094680786133
1747246288.6023395,727,2.5571229457855225
1747246288.9538245,728,2.5462541580200195
1747246289.3052716,729,2.495573043823242
1747246290.007474,731,2.5380966663360596
1747246290.3570757,732,2.560375213623047
1747246290.7060294,733,2.5098559856414795
1747246292.440073,738,2.5461461544036865
1747246292.786945,739,2.4420554637908936
1747246293.1303914,740,2.509171485900879
1747246293.821278,742,2.5224833488464355
1747246294.1629486,743,2.3731515407562256
1747246294.5046287,744,2.5048224925994873
1747246294.8487897,745,2.5832056999206543
1747246297.2443898,752,2.5691940784454346
1747246298.2779117,755,2.5552375316619873
1747246298.6203268,756,2.562603712081909
1747246299.3016126,758,2.5858099460601807
1747246301.0279527,763,2.4649782180786133
1747246301.372283,764,2.4814155101776123
1747246301.7162323,765,2.3620545864105225
1747246302.7509997,768,1.9444996118545532
1747246303.3173294,769,2.341127872467041
1747246304.3570113,772,2.9228079319000244
1747246304.7048116,773,2.9945950508117676
1747246305.3993938,775,2.9401488304138184
1747246305.7504282,776,2.99160099029541
1747246306.4560337,778,2.958061933517456
1747246306.802645,779,2.97402286529541
1747246307.1528227,780,2.910573720932007
1747246307.5007687,781,2.893308639526367
1747246307.848089,782,2.896564483642578
1747246309.9338872,788,2.8665614128112793
1747246310.279409,789,2.7986018657684326
1747246310.9718616,791,2.880249500274658
1747246311.661931,793,2.8057610988616943
1747246312.3532913,795,2.7990593910217285
1747246312.7000275,796,2.8392724990844727
1747246313.7495015,799,2.811946392059326
1747246314.0975027,800,2.7391138076782227
1747246315.4936872,804,2.8408963680267334
1747246315.8431532,805,2.80509352684021
1747246316.192294,806,2.779372215270996
1747246316.5423288,807,2.74343204498291
1747246317.607531,810,2.734035015106201
1747246318.6738777,813,2.7471909523010254
1747246320.4720974,818,2.8163506984710693
1747246320.8236673,819,2.6235527992248535
1747246321.5217836,821,2.6400115489959717
1747246321.8714004,822,2.7591118812561035
1747246322.2234936,823,2.7281036376953125
1747246322.924487,825,2.73663067817688
1747246323.2750552,826,2.6764659881591797
1747246323.6262922,827,2.6812665462493896
1747246323.9809585,828,2.641470432281494
1747246325.3771405,832,2.6913063526153564
1747246325.726884,833,2.5543110370635986
1747246326.4232848,835,2.5006706714630127
1747246326.7719615,836,2.6299519538879395
1747246327.128501,837,2.7187204360961914
1747246327.8339863,839,2.5804879665374756
1747246328.182136,840,2.6820180416107178
1747246329.2330706,843,2.630614757537842
1747246329.9319327,845,2.690173387527466
1747246331.679467,850,2.6630191802978516
1747246332.0297656,851,2.6505825519561768
1747246333.0781593,854,2.731400728225708
1747246334.1212766,857,2.68284273147583
1747246335.1672666,860,2.7327117919921875
1747246335.864596,862,2.4729273319244385
1747246336.9132078,865,2.708723545074463
1747246337.2624102,866,2.6913697719573975
1747246338.6611438,870,2.47477388381958
1747246339.010205,871,2.6958463191986084
1747246342.5108824,881,2.5740227699279785
1747246343.231202,883,2.58367657661438
1747246343.585717,884,2.5488429069519043
1747246343.93341,885,2.5774693489074707
1747246344.2824385,886,2.455326557159424
1747246344.9757054,888,2.498642921447754
1747246345.6703997,890,2.4843811988830566
1747246346.3652303,892,2.726026773452759
1747246347.4070203,895,2.677755355834961
1747246348.1020074,897,2.6141350269317627
1747246348.4481838,898,2.444474935531616
1747246349.486145,901,2.568105459213257
1747246349.8303235,902,2.589522123336792
1747246350.5138102,904,2.635745048522949
1747246351.1970694,906,2.5646865367889404
1747246351.5441267,907,2.6622250080108643
1747246351.8921654,908,2.668058156967163
1747246352.5931225,910,2.696506977081299
1747246352.949839,911,2.594686985015869
1747246353.9931307,914,2.674330949783325
1747246355.3860013,918,2.6188790798187256
1747246355.7392566,919,2.672244071960449
1747246356.433136,921,2.5807693004608154
1747246357.127217,923,2.6985504627227783
1747246358.52985,927,2.6316111087799072
1747246358.8742304,928,2.7022581100463867
1747246359.222251,929,2.6906604766845703
1747246359.5707953,930,2.6928558349609375
1747246359.9176161,931,2.667754888534546
1747246360.2678604,932,2.632546901702881
1747246360.6196754,933,2.638190984725952
1747246361.3167396,935,2.396662712097168
1747246362.7128353,939,2.627885580062866
1747246363.4088924,941,2.642141342163086
1747246363.7549672,942,2.6229114532470703
1747246364.799784,945,2.6707828044891357
1747246366.1849506,949,2.5536882877349854
1747246367.2258842,952,2.6303975582122803
1747246367.919362,954,2.651599407196045
1747246368.265271,955,2.6645705699920654
1747246368.6128778,956,2.598853826522827
1747246369.9992967,960,2.606015682220459
1747246370.7031007,962,2.6560182571411133
1747246371.0536585,963,2.5729987621307373
1747246371.4035275,964,2.7102019786834717
1747246371.7531888,965,2.628265380859375
1747246372.4615164,967,2.5726568698883057
1747246372.8123372,968,2.594304323196411
1747246373.8796773,971,2.659646987915039
1747246375.6669452,976,2.5188212394714355
1747246376.3611884,978,2.622014045715332
1747246376.7081854,979,2.610480546951294
1747246377.4075472,981,2.6038079261779785
1747246377.7568948,982,2.6162660121917725
1747246379.1497352,986,2.6714046001434326
1747246379.8421626,988,2.572368621826172
1747246380.1950743,989,2.6452507972717285
1747246380.541587,990,2.6478967666625977
1747246381.2352567,992,2.5142629146575928
1747246381.9333315,994,2.6346163749694824
1747246382.2808654,995,2.6558523178100586
1747246382.6283917,996,2.627002477645874
1747246383.3342414,998,2.586648464202881
1747246383.6816983,999,2.67330265045166
1747246384.3716645,1001,2.541067361831665
1747246384.7194955,1002,2.544825315475464
1747246385.0669878,1003,2.577200174331665
1747246385.4148722,1004,2.5462682247161865
1747246385.7619822,1005,2.5851802825927734
1747246386.1086369,1006,2.6880431175231934
1747246387.8551972,1011,2.5772287845611572
1747246388.5507472,1013,2.5594124794006348
1747246389.2608492,1015,2.6640148162841797
1747246389.6213944,1016,2.582223653793335
1747246389.9732857,1017,2.530883550643921
1747246391.7357512,1022,2.559194326400757
1747246393.1281471,1026,2.508864164352417
1747246393.831254,1028,2.5646421909332275
1747246394.1821554,1029,2.5482141971588135
1747246396.2848074,1035,2.5854952335357666
1747246396.6463292,1036,2.6173501014709473
1747246396.99617,1037,2.551098108291626
1747246397.3465014,1038,2.5710408687591553
1747246397.7009096,1039,2.5785131454467773
1747246399.1061385,1043,2.5715863704681396
1747246399.8232198,1045,2.5571391582489014
1747246400.1713102,1046,2.610079050064087
1747246402.2625868,1052,2.457136631011963
1747246402.6096563,1053,2.517526388168335
1747246403.6542406,1056,2.6039044857025146
1747246404.3553524,1058,2.3581695556640625
1747246404.703318,1059,2.530975580215454
1747246405.0521064,1060,2.616010904312134
1747246405.7458026,1062,2.602369546890259
1747246406.7968624,1065,2.5907814502716064
1747246407.1531665,1066,2.6213343143463135
1747246407.5124211,1067,2.550905227661133
1747246408.218465,1069,2.516984462738037
1747246408.5672088,1070,2.484755277633667
1747246408.9181974,1071,2.578253746032715
1747246409.2658124,1072,2.5656964778900146
1747246409.6139026,1073,2.549626111984253
1747246409.9617298,1074,2.548140525817871
1747246411.0016408,1077,2.612321138381958
1747246411.3479736,1078,2.5163867473602295
1747246412.0504258,1080,2.5192017555236816
1747246412.4000688,1081,2.5496416091918945
1747246412.7500753,1082,2.579894542694092
1747246413.7893128,1085,2.648402690887451
1747246414.1326547,1086,2.629511833190918
1747246414.4785457,1087,2.5679972171783447
1747246415.9047258,1091,2.590532064437866
1747246416.2593722,1092,2.6320605278015137
1747246416.6196952,1093,2.5587425231933594
1747246418.3548105,1098,2.586904525756836
1747246419.0542028,1100,2.4846713542938232
1747246419.738192,1102,2.5734076499938965
1747246420.0801613,1103,2.5566349029541016
1747246420.4258325,1104,2.5669374465942383
1747246421.458334,1107,2.552995204925537
1747246421.797077,1108,2.543524980545044
1747246422.1395938,1109,2.5218801498413086
1747246422.479607,1110,2.4645836353302
1747246422.818731,1111,2.5089290142059326
1747246423.1676068,1112,2.5626273155212402
1747246423.520837,1113,2.473391532897949
1747246423.8621762,1114,2.5887069702148438
1747246424.5542402,1116,2.5526068210601807
1747246425.5979688,1119,2.6328623294830322
1747246426.303445,1121,2.6354146003723145
1747246426.6588545,1122,2.5828757286071777
1747246427.704349,1125,2.5985476970672607
1747246428.0540946,1126,2.5062248706817627
1747246428.7522335,1128,2.602097272872925
1747246429.1026008,1129,2.5535058975219727
1747246429.4504862,1130,2.6019246578216553
1747246429.7995362,1131,2.445143222808838
1747246430.1534944,1132,2.575000286102295
1747246430.8550143,1134,2.5838687419891357
1747246431.2059538,1135,2.620180130004883
1747246431.5594234,1136,2.5792155265808105
1747246432.638623,1139,2.5569489002227783
1747246433.6909044,1142,2.516172170639038
1747246434.740823,1145,2.6221680641174316
1747246435.0943632,1146,2.5088436603546143
1747246435.795923,1148,2.3379883766174316
1747246436.1452093,1149,2.5160224437713623
1747246436.5000355,1150,2.2691397666931152
1747246436.852023,1151,1.714333415031433
1747246437.205506,1152,1.1712555885314941
1747246437.55724,1153,1.0856812000274658
1747246438.2710261,1155,1.6104872226715088
1747246440.0134356,1160,2.5429694652557373
1747246440.7085192,1162,2.6895041465759277
1747246441.4038646,1164,2.803750514984131
1747246442.0992007,1166,2.850602388381958
1747246442.4451425,1167,2.733119010925293
1747246444.5357726,1173,2.794565200805664
1747246444.8833594,1174,2.803520917892456
1747246445.5770938,1176,2.7594451904296875
1747246445.924932,1177,2.788606882095337
1747246446.2721298,1178,2.824916124343872
1747246447.662182,1182,2.7636497020721436
1747246448.3539333,1184,2.7481112480163574
1747246449.0482554,1186,2.575812578201294
1747246449.7445996,1188,2.6113297939300537
1747246450.0920064,1189,2.5757570266723633
1747246450.4395728,1190,2.3622844219207764
1747246451.4788382,1193,2.5880789756774902
1747246451.8261821,1194,2.4727535247802734
1747246452.1733608,1195,2.5972132682800293
1747246452.8659286,1197,2.415092945098877
1747246453.2139757,1198,2.3880162239074707
1747246454.2576048,1201,2.4446310997009277
1747246454.6115599,1202,2.5787270069122314
1747246455.657208,1205,2.4823732376098633
1747246456.007342,1206,2.3793652057647705
1747246456.3559992,1207,2.349081516265869
1747246457.0552804,1209,2.373124837875366
1747246458.4484217,1213,2.4018399715423584
1747246458.7968714,1214,2.4769482612609863
1747246459.1473167,1215,2.543628454208374
1747246459.8614402,1217,2.3598670959472656
1747246460.2103257,1218,2.350106954574585
1747246461.993587,1223,2.3852791786193848
1747246462.7065208,1225,2.425445556640625
1747246463.7629104,1228,2.414729595184326
1747246464.1121435,1229,2.2660164833068848
1747246465.1608171,1232,2.4959068298339844
1747246465.5090697,1233,2.4467015266418457
1747246467.2588558,1238,2.3545806407928467
1747246467.9554641,1240,2.536482572555542
1747246468.3039615,1241,2.324552297592163
1747246468.6515439,1242,2.223848342895508
1747246469.0046487,1243,2.4214229583740234
1747246469.354022,1244,2.2893431186676025
1747246469.7070487,1245,2.3238942623138428
1747246470.0598202,1246,2.458735466003418
1747246471.1165643,1249,2.3752827644348145
1747246471.4682121,1250,2.4160304069519043
1747246471.8166606,1251,2.4281094074249268
1747246472.1669786,1252,2.292747735977173
1747246472.874195,1254,2.3916146755218506
1747246473.5715878,1256,2.3360416889190674
1747246473.9202502,1257,2.52482008934021
1747246474.9792037,1260,2.411080837249756
1747246475.3307536,1261,2.3136348724365234
1747246476.3808799,1264,2.415928363800049
1747246477.4316192,1267,2.3841934204101562
1747246478.8340957,1271,2.325685739517212
1747246480.5832162,1276,2.3225996494293213
1747246480.9305997,1277,2.383183240890503
1747246481.279895,1278,2.4672353267669678
1747246482.6842089,1282,2.3425981998443604
1747246483.7390025,1285,2.4586236476898193
1747246485.5153642,1290,2.327996015548706
1747246486.5787604,1293,2.3147644996643066
1747246487.6475415,1296,2.463613271713257
1747246488.3504956,1298,2.5338025093078613
1747246488.7091827,1299,2.4203178882598877
1747246489.7755764,1302,2.4059953689575195
1747246491.1849892,1306,2.4038000106811523
1747246492.5918076,1310,2.283939838409424
1747246493.9863043,1314,2.4114184379577637
1747246494.3353057,1315,2.369222640991211
1747246496.0796995,1320,2.3384311199188232
1747246496.7817748,1322,2.329118490219116
1747246497.132714,1323,2.309277296066284
1747246497.8297036,1325,2.376159906387329
1747246498.1767292,1326,2.2637271881103516
1747246498.8717697,1328,2.431304931640625
1747246501.306172,1335,2.4334611892700195
1747246504.4614353,1344,2.3418688774108887
1747246504.8084507,1345,2.430316925048828
1747246505.503594,1347,2.3887569904327393
1747246505.8534777,1348,2.322852611541748
1747246506.8959775,1351,1.7876307964324951
1747246507.24582,1352,1.6195101737976074
1747246507.9462032,1354,2.5152926445007324
1747246509.3354537,1358,3.375948190689087
1747246510.0352633,1360,3.288540840148926
1747246511.426674,1364,3.180657148361206
1747246511.7769663,1365,3.1377017498016357
1747246512.126177,1366,3.0493104457855225
1747246512.475538,1367,3.1631221771240234
1747246512.825027,1368,3.1344683170318604
1747246514.2308738,1372,3.050569772720337
1747246514.5987551,1373,3.1215758323669434
1747246515.3049824,1375,3.036526679992676
1747246515.6573226,1376,3.010260581970215
1747246517.0624578,1380,3.045137882232666
1747246518.8346226,1385,2.9501144886016846
1747246519.188936,1386,3.02297043800354
1747246520.5884707,1390,2.9085025787353516
1747246521.6336803,1393,2.888314723968506
1747246522.6876514,1396,2.7894396781921387
1747246523.0351012,1397,3.0104901790618896
1747246523.728901,1399,2.9601633548736572
1747246524.0768592,1400,2.9869272708892822
1747246525.123203,1403,2.981269598007202
1747246525.8233867,1405,2.9873476028442383
1747246528.6061919,1413,2.9545469284057617
1747246529.6509533,1416,2.8734192848205566
1747246530.008877,1417,2.9509761333465576
1747246530.7091963,1419,2.9371304512023926
1747246531.4157686,1421,2.868931531906128
1747246531.7642164,1422,2.94484281539917
1747246534.9544568,1431,2.781938076019287
1747246535.3072004,1432,2.866255044937134
1747246536.7387524,1436,2.826155662536621
1747246537.4458046,1438,2.9321630001068115
1747246537.7962487,1439,3.0373082160949707
1747246538.1507125,1440,2.7871158123016357
1747246538.5094843,1441,2.8801872730255127
1747246539.5679872,1444,2.9430480003356934
1747246540.2703876,1446,2.864604949951172
1747246540.6183503,1447,2.908853530883789
1747246540.9677198,1448,2.6042251586914062
1747246541.3157845,1449,2.8496310710906982
1747246541.6629436,1450,2.6864569187164307
1747246542.0103416,1451,2.7940945625305176
1747246542.3581853,1452,2.8631081581115723
1747246543.0646014,1454,2.856281042098999
1747246543.416752,1455,2.9930877685546875
1747246543.764977,1456,2.9547789096832275
1747246544.1140018,1457,2.6708996295928955
1747246544.4700716,1458,2.8861005306243896
1747246544.8173425,1459,2.7388570308685303
1747246545.1645136,1460,2.773963689804077
1747246545.5139275,1461,2.725825786590576
1747246546.2235425,1463,2.684587001800537
1747246548.866995,1470,2.802764654159546
1747246549.913174,1473,2.6873087882995605
1747246550.2601652,1474,2.88515043258667
1747246550.9548373,1476,2.668297052383423
1747246551.3050735,1477,2.7871809005737305
1747246552.710102,1481,2.662475109100342
1747246553.056277,1482,2.619997262954712
1747246553.4156656,1483,2.7677383422851562
1747246554.8101597,1487,2.7054598331451416
1747246555.156668,1488,2.791396379470825
1747246555.5043612,1489,2.627609968185425
1747246555.8530715,1490,2.723402500152588
1747246556.2042577,1491,2.6478543281555176
1747246556.903302,1493,2.715834379196167
1747246557.2572408,1494,2.759807825088501
1747246558.669689,1498,2.687459945678711
1747246559.019853,1499,2.586740732192993
1747246559.3719249,1500,2.811044216156006
1747246560.0701034,1502,2.7286267280578613
1747246561.1244154,1505,2.772064685821533
1747246562.5208836,1509,2.765381336212158
1747246562.8720732,1510,2.886704444885254
1747246563.2187686,1511,2.776034355163574
1747246563.9185617,1513,2.6823389530181885
1747246564.616715,1515,2.8030195236206055
1747246564.9655614,1516,2.9109742641448975
1747246567.4194334,1523,2.725914716720581
1747246568.4808054,1526,2.7588319778442383
1747246569.190448,1528,2.74172306060791
1747246571.2864506,1534,2.7521541118621826
1747246572.3324828,1537,2.7273898124694824
1747246572.682942,1538,2.649150848388672
1747246573.7393873,1541,2.716479539871216
1747246575.1362913,1545,2.6122212409973145
1747246575.8428226,1547,2.709127426147461
1747246576.19169,1548,2.688542366027832
1747246577.2490327,1551,2.6561198234558105
1747246577.5989745,1552,2.727464437484741
1747246577.9477682,1553,2.845196008682251
1747246578.6485796,1555,2.623612642288208
1747246579.3501768,1557,2.711790084838867
1747246581.120573,1562,2.647245407104492
1747246581.8185089,1564,2.7342591285705566
1747246582.1690505,1565,2.6234090328216553
1747246582.517153,1566,2.578657627105713
1747246583.2137024,1568,2.6252996921539307
1747246583.91601,1570,2.6056973934173584
1747246584.2662954,1571,2.5998013019561768
1747246584.615604,1572,2.709150552749634
1747246584.9652827,1573,2.7394120693206787
1747246586.0034006,1576,2.717195987701416
1747246586.6984482,1578,2.759807825088501
1747246587.0455797,1579,2.737753391265869
1747246587.3928263,1580,2.6937735080718994
1747246587.742111,1581,2.720595121383667
1747246588.0948396,1582,2.6924235820770264
1747246589.1393628,1585,2.711752414703369
1747246590.8885267,1590,2.5213096141815186
1747246592.6495316,1595,2.726642370223999
1747246593.0064926,1596,2.7693169116973877
1747246593.3548748,1597,2.694348096847534
1747246594.7678204,1601,2.8255743980407715
1747246595.1156619,1602,2.8231327533721924
1747246595.4645774,1603,2.5586297512054443
1747246597.9308956,1610,2.669755458831787
1747246598.2871125,1611,2.6581978797912598
1747246598.994609,1613,2.4843735694885254
1747246599.3438263,1614,2.6297006607055664
1747246600.0478532,1616,2.6207683086395264
1747246601.441067,1620,2.5947530269622803
1747246602.1409378,1622,2.725325584411621
1747246602.8381596,1624,2.5103890895843506
1747246603.5302258,1626,2.602160692214966
1747246603.8788457,1627,2.6445767879486084
1747246605.26951,1631,2.55061936378479
1747246606.6576865,1635,2.516463041305542
1747246607.0072045,1636,2.6539440155029297
1747246607.356665,1637,2.6569008827209473
1747246607.7104778,1638,2.7673165798187256
1747246608.415013,1640,2.6217989921569824
1747246608.7653332,1641,2.516986846923828
1747246610.5208323,1646,2.518805980682373
1747246610.8681448,1647,2.5647501945495605
1747246611.5688717,1649,2.5553619861602783
1747246612.2737958,1651,2.6681180000305176
1747246612.6233983,1652,2.5397982597351074
1747246612.9725928,1653,2.548248052597046
1747246613.3285346,1654,2.6315207481384277
1747246614.025618,1656,2.6718883514404297
1747246614.71912,1658,2.750706434249878
1747246616.1160862,1662,2.6303319931030273
1747246616.8108547,1664,2.49875545501709
1747246617.5091124,1666,2.3645100593566895
1747246618.5607946,1669,2.8773159980773926
1747246618.9094605,1670,2.878279685974121
1747246620.2990391,1674,2.8681037425994873
1747246621.3410642,1677,2.8808486461639404
1747246622.0525537,1679,2.956214666366577
1747246622.4001398,1680,2.8885390758514404
1747246622.7466476,1681,2.7871854305267334
1747246623.095587,1682,2.981534242630005
1747246624.1403687,1685,2.91473388671875
1747246624.493558,1686,3.0062596797943115
1747246624.8424954,1687,2.910027265548706
1747246625.1868017,1688,3.010941505432129
1747246625.5400078,1689,2.996973991394043
1747246625.8967514,1690,2.966064453125
1747246626.9534807,1693,2.8748321533203125
1747246627.3028,1694,2.920095920562744
1747246627.6494832,1695,2.812664031982422
1747246628.3509378,1697,3.0335023403167725
1747246628.6994798,1698,2.8430418968200684
1747246629.0537941,1699,2.911869764328003
1747246629.4027808,1700,2.90592098236084
1747246630.1113114,1702,2.7246286869049072
1747246630.8115897,1704,2.8567473888397217
1747246631.8808126,1707,2.8126561641693115
1747246632.5946844,1709,2.838097095489502
1747246632.956287,1710,2.8796565532684326
1747246633.3178704,1711,2.807835340499878
1747246633.66599,1712,2.7544236183166504
1747246635.7685878,1718,2.7776706218719482
1747246636.12353,1719,2.897038221359253
1747246637.1743305,1722,2.77939510345459
1747246637.5273058,1723,2.784684419631958
1747246637.877271,1724,2.982287883758545
1747246638.2364607,1725,2.9001526832580566
1747246639.998058,1730,2.881378412246704
1747246642.7993746,1738,2.8432958126068115
1747246643.151363,1739,2.857250928878784
1747246643.4996367,1740,2.79516863822937
1747246644.5475316,1743,2.8317933082580566
1747246645.2517967,1745,2.8469808101654053
1747246646.2737558,1748,2.6107869148254395
1747246646.613765,1749,2.7543230056762695
1747246646.9535909,1750,2.854995012283325
1747246647.3033912,1751,2.777048349380493
1747246648.0002365,1753,2.6646478176116943
1747246648.3484526,1754,2.686955213546753
1747246649.4023204,1757,2.6264760494232178
1747246651.1457167,1762,2.7029237747192383
1747246651.4934874,1763,2.837246894836426
1747246652.190618,1765,2.724998712539673
1747246652.539527,1766,2.6546196937561035
1747246653.2366366,1768,2.7754626274108887
1747246655.6781762,1775,2.7354609966278076
1747246656.03634,1776,2.7191107273101807
1747246656.3864677,1777,2.7586312294006348
1747246657.4370716,1780,2.686368227005005
1747246657.7945094,1781,2.5934927463531494
1747246658.867845,1784,2.6609907150268555
1747246659.218968,1785,2.7513692378997803
1747246659.5757911,1786,2.7079434394836426
1747246659.9230309,1787,2.7353262901306152
1747246660.6453145,1789,2.828497886657715
1747246660.9982264,1790,2.606980562210083
1747246661.6962397,1792,2.77042818069458
1747246662.3918583,1794,2.7753360271453857
1747246663.0926542,1796,2.7612483501434326
1747246663.439878,1797,2.6061325073242188
1747246664.4878404,1800,2.6787984371185303
1747246665.1861892,1802,2.787201404571533
1747246665.5385756,1803,2.801676034927368
1747246665.8919556,1804,2.7964026927948
1747246667.2841053,1808,2.725902795791626
1747246667.9795558,1810,2.684100389480591
1747246669.378842,1814,2.605454921722412
1747246670.0765486,1816,2.7184293270111084
1747246670.7669218,1818,2.5292341709136963
1747246671.1165159,1819,2.639172315597534
1747246672.5112793,1823,2.8527843952178955
1747246673.5563748,1826,2.683793306350708
1747246673.9043283,1827,2.7730038166046143
1747246674.600969,1829,2.791632890701294
1747246674.9495478,1830,2.6428866386413574
1747246675.643201,1832,2.6543049812316895
1747246675.9982095,1833,2.6883506774902344
1747246676.3460789,1834,2.8207859992980957
1747246677.0445487,1836,2.7801594734191895
1747246677.3941205,1837,2.717750310897827
1747246677.7424998,1838,2.7083616256713867
1747246679.843088,1844,2.683533191680908
1747246680.1969085,1845,2.535109043121338
1747246680.5484865,1846,2.6930036544799805
1747246680.8956287,1847,2.6949172019958496
1747246681.2436588,1848,2.665372848510742
1747246682.2964664,1851,2.4924802780151367
1747246682.9932349,1853,2.6931021213531494
1747246684.0451136,1856,2.6967592239379883
1747246685.4525924,1860,2.749436855316162
1747246686.8824387,1864,2.7577097415924072
1747246687.230837,1865,2.62467885017395
1747246687.578286,1866,2.725325345993042
1747246687.931578,1867,2.762094259262085
1747246689.329481,1871,2.719146728515625
1747246689.6806746,1872,2.6893465518951416
1747246690.0325465,1873,2.6622097492218018
1747246690.3847578,1874,2.6342005729675293
1747246690.7341986,1875,2.6377506256103516
1747246691.4308283,1877,2.6259756088256836
1747246692.1335382,1879,2.6984641551971436
1747246692.480621,1880,2.6649088859558105
1747246693.5232704,1883,2.6793370246887207
1747246693.8703048,1884,2.5840351581573486
1747246694.5648155,1886,2.635331630706787
1747246695.2600853,1888,2.6651322841644287
1747246695.957392,1890,2.6496260166168213
1747246696.3127275,1891,2.805359363555908
1747246697.702761,1895,2.602555274963379
1747246699.0950527,1899,2.63362979888916
1747246699.7957854,1901,2.6520159244537354
1747246700.1441185,1902,2.6206231117248535
1747246701.5267453,1906,2.737440824508667
1747246702.2127893,1908,2.688809394836426
1747246702.554706,1909,2.7119007110595703
1747246702.9014592,1910,2.5901596546173096
1747246703.932982,1913,2.6755740642547607
1747246704.956394,1916,2.5793473720550537
1747246705.6343691,1918,2.5716664791107178
1747246707.6899996,1924,2.5767014026641846
1747246708.0289254,1925,2.6710145473480225
1747246708.3682728,1926,2.7344119548797607
1747246709.0523162,1928,2.686068296432495
1747246709.3911998,1929,2.7039263248443604
1747246710.4142575,1932,2.769052743911743
1747246711.4313366,1935,2.4927237033843994
1747246711.7704194,1936,2.5910255908966064
1747246712.7894137,1939,2.67594051361084
1747246713.126643,1940,2.648603916168213
1747246713.46363,1941,2.6401567459106445
1747246713.802155,1942,2.6897380352020264
1747246714.8319592,1945,2.55637788772583
1747246715.526642,1947,2.774984121322632
1747246716.5881608,1950,2.5724661350250244
1747246716.9450157,1951,2.659398317337036
1747246717.6472628,1953,2.5551884174346924
1747246718.6983423,1956,2.47355318069458
1747246720.1301963,1960,2.764601469039917
1747246720.4800801,1961,2.627293586730957
1747246720.8355045,1962,2.638913154602051
1747246721.1869678,1963,2.7029919624328613
1747246721.5391233,1964,2.7138023376464844
1747246722.2465043,1966,2.707148313522339
1747246722.5977752,1967,2.714405059814453
1747246722.9474165,1968,2.7043111324310303
1747246723.2968972,1969,2.5031306743621826
1747246725.4177835,1975,2.6192474365234375
1747246726.1390853,1977,2.6555216312408447
1747246726.490097,1978,2.5821876525878906
1747246726.8402627,1979,2.6346375942230225
1747246727.200324,1980,2.5018703937530518
1747246727.557145,1981,2.6870148181915283
1747246727.913292,1982,2.5490224361419678
1747246728.2730017,1983,2.5011658668518066
1747246728.974684,1985,2.622943162918091
1747246729.6798873,1987,2.470472812652588
1747246730.0309527,1988,2.5882811546325684
1747246730.3909466,1989,2.635989189147949
1747246731.1058939,1991,2.6831345558166504
1747246731.460236,1992,2.5508315563201904
1747246731.8118837,1993,2.551682710647583
1747246732.5076303,1995,2.7144522666931152
1747246733.920197,1999,2.5030930042266846


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_01_371669-tag-train_loss.csv <==
Wall time,Step,Value
1747246033.5984893,0,2.3018670082092285
1747246034.6864283,3,2.2846250534057617
1747246035.030535,4,2.2815628051757812
1747246037.0651212,10,2.2394895553588867
1747246037.4127967,11,2.2292346954345703
1747246038.43981,14,2.204878330230713
1747246038.782794,15,2.1911211013793945
1747246039.8079436,18,2.1584370136260986
1747246040.1487813,19,2.159024715423584
1747246040.491204,20,2.132659673690796
1747246041.181402,22,2.095299243927002
1747246041.5311615,23,2.081022262573242
1747246042.553275,26,2.0146443843841553
1747246042.8939204,27,1.9856834411621094
1747246044.9506745,33,1.7882601022720337
1747246045.9861212,36,1.684778094291687
1747246046.3362775,37,1.6534112691879272
1747246046.6819758,38,1.6116317510604858
1747246047.0226135,39,1.5077788829803467
1747246047.363064,40,1.4990990161895752
1747246049.7609115,47,1.425529956817627
1747246050.1025918,48,1.4183961153030396
1747246050.4414024,49,1.2602157592773438
1747246051.121669,51,1.1789718866348267
1747246051.461909,52,1.2185543775558472
1747246052.1707265,54,1.2791426181793213
1747246053.2240348,57,0.9472812414169312
1747246054.2464666,60,0.8880718946456909
1747246054.584078,61,0.9239881634712219
1747246054.9244528,62,1.1806024312973022
1747246055.265604,63,1.5115867853164673
1747246055.9545689,65,0.8652649521827698
1747246056.2930179,66,0.7854950428009033
1747246056.641012,67,0.6856967806816101
1747246056.9860299,68,0.8887115716934204
1747246057.670587,70,0.865363597869873
1747246058.0080886,71,0.7151952981948853
1747246060.0632617,77,0.53359055519104
1747246060.7454038,79,0.5012719631195068
1747246061.0899348,80,0.4911089539527893
1747246061.770277,82,0.4356336295604706
1747246062.1197033,83,0.557655394077301
1747246062.8031569,85,0.5251456499099731
1747246064.1720092,89,0.7774635553359985
1747246064.5231197,90,0.8499530553817749
1747246066.2808564,95,0.4867764413356781
1747246067.7407093,99,0.6066899299621582
1747246068.0995119,100,0.4840507507324219
1747246069.1862035,103,0.5054800510406494
1747246070.2630486,106,0.3668319582939148
1747246070.6193993,107,0.4286040961742401
1747246071.327549,109,1.0900442600250244
1747246073.0873294,114,0.4072994589805603
1747246073.792608,116,0.3626558780670166
1747246075.5732749,121,0.3305060863494873
1747246076.9608176,125,0.3356567919254303
1747246077.3161824,126,0.403675377368927
1747246078.0165493,128,0.33120736479759216
1747246078.7192807,130,0.7008057832717896
1747246079.0721571,131,0.7239444851875305
1747246079.427453,132,0.5317972898483276
1747246080.8267562,136,0.29916268587112427
1747246081.1722224,137,0.3448023796081543
1747246083.290391,143,0.27806270122528076
1747246083.6386817,144,0.33958667516708374
1747246084.3673494,146,0.3342759907245636
1747246084.719114,147,0.3131350576877594
1747246085.781596,150,0.4416630268096924
1747246088.3037868,157,0.3968086838722229
1747246089.024182,159,0.22557777166366577
1747246089.379232,160,0.24252894520759583
1747246090.0895581,162,0.3938998878002167
1747246090.8013911,164,0.4282011091709137
1747246091.5059786,166,0.21806888282299042
1747246092.924904,170,0.26274678111076355
1747246093.281649,171,0.31567299365997314
1747246093.642138,172,0.2813471555709839
1747246094.7206936,175,0.21124796569347382
1747246095.074101,176,0.2694172263145447
1747246095.4252665,177,0.25158727169036865
1747246095.776595,178,0.3499907851219177
1747246096.4780908,180,0.2928624153137207
1747246096.8345127,181,0.21745187044143677
1747246097.9087,184,0.18552806973457336
1747246098.2651012,185,0.24650076031684875
1747246098.6197476,186,0.32433485984802246
1747246099.6740413,189,0.26599541306495667
1747246100.0300753,190,0.2708676755428314
1747246100.380085,191,0.29884234070777893
1747246100.7307892,192,0.3656747341156006
1747246101.7903762,195,0.3640536665916443
1747246103.2143288,199,0.6206415891647339
1747246103.5659184,200,0.5861765146255493
1747246104.2772453,202,0.3168465495109558
1747246104.6321785,203,0.2252694070339203
1747246104.9864907,204,0.19858136773109436
1747246105.3372,205,0.2387954443693161
1747246106.0359552,207,0.19091130793094635
1747246106.7399414,209,0.16181635856628418
1747246107.4369445,211,0.31677964329719543
1747246108.1303637,213,0.23958823084831238
1747246108.8406446,215,0.2828402519226074
1747246109.1916988,216,0.2982579171657562
1747246109.8964584,218,0.265056312084198
1747246110.2513878,219,0.24168020486831665
1747246110.609911,220,0.24551939964294434
1747246110.9669838,221,0.20322509109973907
1747246111.3188045,222,0.30586087703704834
1747246112.029934,224,0.2581740617752075
1747246112.38058,225,0.19407765567302704
1747246113.7890732,229,0.2626311182975769
1747246115.8886368,235,0.2285616099834442
1747246116.589599,237,0.21809044480323792
1747246116.945809,238,0.21440470218658447
1747246117.2975676,239,0.24600866436958313
1747246118.0026164,241,0.22120799124240875
1747246118.3520668,242,0.22550104558467865
1747246119.0509777,244,0.2667754590511322
1747246119.399794,245,0.2782973647117615
1747246119.7488651,246,0.2436470091342926
1747246120.098903,247,0.2176448404788971
1747246121.842845,252,0.22292380034923553
1747246122.1924255,253,0.21260619163513184
1747246122.5413344,254,0.16575887799263
1747246123.601991,257,0.24207398295402527
1747246123.956433,258,0.20409314334392548
1747246124.3053062,259,0.2161409556865692
1747246124.6541884,260,0.20193836092948914
1747246125.346931,262,0.15924906730651855
1747246128.1681077,270,0.25556787848472595
1747246128.5199642,271,0.1849428415298462
1747246129.5756693,274,0.21421442925930023
1747246129.924369,275,0.17149795591831207
1747246130.2787998,276,0.23299141228199005
1747246130.992896,278,0.1499054729938507
1747246131.7002752,280,0.24118982255458832
1747246132.4044535,282,0.16996066272258759
1747246132.7546468,283,0.2672218680381775
1747246133.4541674,285,0.1750224530696869
1747246134.1492918,287,0.18599939346313477
1747246134.4962888,288,0.14465203881263733
1747246135.1935465,290,0.18030241131782532
1747246136.9429977,295,0.20839877426624298
1747246137.2916496,296,0.22863984107971191
1747246137.6407902,297,0.19091930985450745
1747246137.9863484,298,0.19810330867767334
1747246140.0781312,304,0.25328055024147034
1747246140.7766924,306,0.1396702527999878
1747246141.4701974,308,0.15851858258247375
1747246141.8182206,309,0.15250299870967865
1747246142.873553,312,0.19702398777008057
1747246143.220888,313,0.15959031879901886
1747246144.270394,316,0.1287858486175537
1747246144.966057,318,0.2638031840324402
1747246145.3129494,319,0.22635631263256073
1747246146.3587394,322,0.2425747811794281
1747246147.0566018,324,0.19041702151298523
1747246148.8306255,329,0.21648737788200378
1747246149.1798754,330,0.17184218764305115
1747246149.5375218,331,0.1344822645187378
1747246149.8892906,332,0.15999095141887665
1747246151.635609,337,0.14018391072750092
1747246151.9871807,338,0.17220641672611237
1747246152.6863294,340,0.24451079964637756
1747246153.734908,343,0.15209978818893433
1747246154.092343,344,0.13759948313236237
1747246154.4417183,345,0.15022046864032745
1747246154.792636,346,0.11686702072620392
1747246155.489244,348,0.1594776213169098
1747246156.191003,350,0.19745460152626038
1747246156.8882985,352,0.09783677011728287
1747246157.2363849,353,0.22007951140403748
1747246157.5934157,354,0.1898845136165619
1747246158.98855,358,0.1650351881980896
1747246159.6866255,360,0.19955772161483765
1747246160.3834302,362,0.12781566381454468
1747246160.732135,363,0.1878288835287094
1747246161.0834486,364,0.14155559241771698
1747246161.4348822,365,0.11827241629362106
1747246161.7853968,366,0.1509488821029663
1747246162.1334414,367,0.19374245405197144
1747246162.483571,368,0.15524476766586304
1747246164.597326,374,0.17381533980369568
1747246165.6523778,377,0.14515653252601624
1747246166.001912,378,0.12022671103477478
1747246168.476896,385,0.1451912522315979
1747246168.83337,386,0.13156510889530182
1747246170.2368655,390,0.1307709664106369
1747246170.5855436,391,0.12504784762859344
1747246170.9324183,392,0.13396088778972626
1747246171.279201,393,0.17994587123394012
1747246171.6280615,394,0.236735537648201
1747246171.9806895,395,0.2032371163368225
1747246172.3408036,396,0.10294120013713837
1747246172.6975129,397,0.29977455735206604
1747246173.0527375,398,0.20046554505825043
1747246173.3994465,399,0.10382102429866791
1747246174.1064434,401,0.1377645879983902
1747246174.4595046,402,0.18706080317497253
1747246175.1630821,404,0.21846652030944824
1747246176.5640328,408,0.10556849092245102
1747246176.9134192,409,0.1986158937215805
1747246177.9769552,412,0.11760849505662918
1747246178.3273494,413,0.1932634860277176
1747246178.6859968,414,0.15101870894432068
1747246179.0384052,415,0.1675785928964615
1747246180.096667,418,0.30236321687698364
1747246181.15301,421,0.14221498370170593
1747246181.5050912,422,0.10161350667476654
1747246182.5635297,425,0.14832191169261932
1747246182.923782,426,0.14330452680587769
1747246184.3215227,430,0.10242567956447601
1747246184.670036,431,0.24356111884117126
1747246185.7065618,434,0.12997932732105255
1747246186.0510576,435,0.14365266263484955
1747246186.399473,436,0.1280554085969925
1747246186.7450275,437,0.1886548101902008
1747246187.086988,438,0.1966036558151245
1747246187.4296567,439,0.1664736568927765
1747246187.7730603,440,0.21228060126304626
1747246188.1290417,441,0.1283046156167984
1747246188.8175583,443,0.1302957534790039
1747246189.1619651,444,0.12715202569961548
1747246189.505851,445,0.15053561329841614
1747246189.8508174,446,0.1175849586725235
1747246191.237908,450,0.18471497297286987
1747246191.5900097,451,0.12832880020141602
1747246191.9392664,452,0.14669327437877655
1747246192.2943707,453,0.1756972372531891
1747246192.6388164,454,0.13782458007335663
1747246193.341799,456,0.13347972929477692
1747246194.0373867,458,0.10425101220607758
1747246194.7399342,460,0.1035841777920723
1747246195.0931664,461,0.12436572462320328
1747246196.1404467,464,0.21398887038230896
1747246196.4895012,465,0.08638200163841248
1747246196.8381062,466,0.12792754173278809
1747246197.534793,468,0.16222701966762543
1747246198.2279215,470,0.12525524199008942
1747246199.6242695,474,0.17880529165267944
1747246199.9852436,475,0.08599191904067993
1747246201.0522225,478,0.1576758623123169
1747246201.4105518,479,0.09496144950389862
1747246201.761278,480,0.17435190081596375
1747246202.1101766,481,0.16567543148994446
1747246202.4620912,482,0.1297992467880249
1747246202.8162632,483,0.17867456376552582
1747246203.1780128,484,0.08846685290336609
1747246203.8951495,486,0.092744842171669
1747246204.245939,487,0.11152384430170059
1747246204.6009557,488,0.18850192427635193
1747246204.9516401,489,0.15850929915905
1747246205.6480477,491,0.11548501253128052
1747246206.6934998,494,0.10152729600667953
1747246208.0877848,498,0.19477447867393494
1747246209.1456997,501,0.14272594451904297
1747246209.4937944,502,0.13649019598960876
1747246209.8425038,503,0.12101539224386215
1747246210.8967843,506,0.13535645604133606
1747246211.5955446,508,0.125143364071846
1747246211.9437184,509,0.13993343710899353
1747246212.2980459,510,0.1155163124203682
1747246212.6461022,511,0.12251068651676178
1747246212.996565,512,0.17386627197265625
1747246213.3437433,513,0.13352403044700623
1747246213.6934786,514,0.1233733594417572
1747246214.738977,517,0.06895631551742554
1747246215.0884547,518,0.08786985278129578
1747246215.4424868,519,0.11922260373830795
1747246215.7916303,520,0.11338534951210022
1747246216.8402503,523,0.17665937542915344
1747246219.3359356,530,0.14593152701854706
1747246220.3759835,533,0.1248517706990242
1747246220.7352328,534,0.22396209836006165
1747246221.4483624,536,0.1255291998386383
1747246221.804423,537,0.14184513688087463
1747246222.1596606,538,0.13120678067207336
1747246222.5134246,539,0.1178225502371788
1747246222.8621337,540,0.10893659293651581
1747246223.5524037,542,0.12426064908504486
1747246223.9008067,543,0.11041201651096344
1747246224.2446287,544,0.1082424521446228
1747246224.9312046,546,0.09394022822380066
1747246225.274043,547,0.07250107079744339
1747246226.302024,550,0.22212398052215576
1747246226.9883585,552,0.17469406127929688
1747246227.6755998,554,0.1500040739774704
1747246228.018471,555,0.17478212714195251
1747246228.3577461,556,0.14135581254959106
1747246230.4323354,562,0.10820545256137848
1747246230.777581,563,0.09181860089302063
1747246231.1220992,564,0.10645893216133118
1747246232.4901483,568,0.09210699796676636
1747246233.5416596,571,0.14485494792461395
1747246234.2384193,573,0.13330760598182678
1747246235.2875476,576,0.16812562942504883
1747246236.6794124,580,0.1925298273563385
1747246238.0777018,584,0.16074487566947937
1747246238.4219372,585,0.11029037833213806
1747246238.7731578,586,0.12898153066635132
1747246239.4687805,588,0.06663834303617477
1747246240.1725192,590,0.11400800198316574
1747246240.5203614,591,0.0842023640871048
1747246240.87527,592,0.08350583910942078
1747246241.5725574,594,0.1037207543849945
1747246242.2743285,596,0.1749773621559143
1747246242.6278203,597,0.1680498868227005
1747246242.9813576,598,0.1202702522277832
1747246243.3402524,599,0.13537220656871796
1747246244.046319,601,0.12625636160373688
1747246244.4027915,602,0.1082811951637268
1747246244.7567663,603,0.11610040068626404
1747246245.4680617,605,0.09560825675725937
1747246246.546752,608,0.10854088515043259
1747246247.2422137,610,0.13576427102088928
1747246248.2920632,613,0.11840226501226425
1747246248.6536996,614,0.13019514083862305
1747246249.3752139,616,0.050265438854694366
1747246250.0946627,618,0.10445527732372284
1747246250.7874818,620,0.13947272300720215
1747246251.4899766,622,0.09629400819540024
1747246251.839774,623,0.10634098947048187
1747246252.907546,626,0.10258631408214569
1747246253.6105964,628,0.1566689908504486
1747246253.95985,629,0.17023155093193054
1747246255.3638637,633,0.16646282374858856
1747246256.0688422,635,0.0987735390663147
1747246256.7711718,637,0.09515226632356644
1747246257.8243454,640,0.11200936138629913
1747246258.171803,641,0.08134983479976654
1747246258.5149524,642,0.09197906404733658
1747246258.863,643,0.13579873740673065
1747246259.210437,644,0.09381362795829773
1747246259.5581234,645,0.09293511509895325
1747246260.9531603,649,0.09851415455341339
1747246261.6563618,651,0.08377206325531006
1747246262.0046356,652,0.07006661593914032
1747246262.352352,653,0.13495370745658875
1747246262.7023103,654,0.12063811719417572
1747246263.060035,655,0.11648824065923691
1747246264.110654,658,0.08795894682407379
1747246264.4610517,659,0.06803622841835022
1747246264.8122287,660,0.07898418605327606
1747246267.2827368,667,0.0722537562251091
1747246268.3373363,670,0.07159487903118134
1747246270.0845296,675,0.15659110248088837
1747246270.4311478,676,0.11055945605039597
1747246270.7800188,677,0.07541210949420929
1747246271.826283,680,0.12511292099952698
1747246272.54016,682,0.06881409138441086
1747246272.8946247,683,0.13232800364494324
1747246273.2503414,684,0.09406904876232147
1747246274.2912738,687,0.11045202612876892
1747246276.0376034,692,0.06727524846792221
1747246276.7402785,694,0.06254376471042633
1747246277.0903687,695,0.05911499261856079
1747246277.4381628,696,0.08762582391500473
1747246277.7872884,697,0.12348238378763199
1747246278.4830422,699,0.1308073103427887
1747246279.5322983,702,0.08582641929388046
1747246279.8806658,703,0.06797909736633301
1747246280.5792627,705,0.16347837448120117
1747246282.0007362,709,0.0837884247303009
1747246282.3526626,710,0.06005337834358215
1747246283.0599415,712,0.08794400095939636
1747246284.113287,715,0.06426776945590973
1747246284.818611,717,0.07910824567079544
1747246285.5334072,719,0.10365713387727737
1747246285.8864713,720,0.09155656397342682
1747246286.2411308,721,0.06588535010814667
1747246286.9611957,723,0.05243705213069916
1747246287.6634352,725,0.100409597158432
1747246288.0128272,726,0.08396217226982117
1747246288.363207,727,0.048998910933732986
1747246288.7169034,728,0.1130169928073883
1747246289.0662248,729,0.06945977360010147
1747246289.769861,731,0.06074366718530655
1747246290.1201334,732,0.08780238032341003
1747246290.4695656,733,0.12591424584388733
1747246292.2103102,738,0.0761461853981018
1747246292.552547,739,0.08924451470375061
1747246292.8998487,740,0.08174122869968414
1747246293.5911303,742,0.09237827360630035
1747246293.9327497,743,0.08744334429502487
1747246294.2740595,744,0.1524735391139984
1747246294.6157365,745,0.09470565617084503
1747246297.0112176,752,0.03678952530026436
1747246298.0438528,755,0.1172846257686615
1747246298.3896666,756,0.08513537049293518
1747246299.0711095,758,0.06507392972707748
1747246300.795968,763,0.10999418795108795
1747246301.139669,764,0.1636318862438202
1747246301.4830618,765,0.1907203495502472
1747246302.5183005,768,0.7747912406921387
1747246303.0839038,769,0.34244659543037415
1747246304.119488,772,0.09019500762224197
1747246304.4675255,773,0.059994958341121674
1747246305.1617744,775,0.1322537660598755
1747246305.5103533,776,0.08489768207073212
1747246306.2185411,778,0.062324393540620804
1747246306.5669205,779,0.10511472821235657
1747246306.9166672,780,0.10014945268630981
1747246307.2630737,781,0.08937947452068329
1747246307.6126044,782,0.08573071658611298
1747246309.6981955,788,0.06352242082357407
1747246310.0449414,789,0.09702029824256897
1747246310.7357233,791,0.08291652053594589
1747246311.426293,793,0.08529765903949738
1747246312.117685,795,0.08733220398426056
1747246312.4636784,796,0.07303028553724289
1747246313.5129414,799,0.05045396834611893
1747246313.8620899,800,0.13078869879245758
1747246315.2581482,804,0.0714014396071434
1747246315.6043975,805,0.05202767997980118
1747246315.9541814,806,0.05900425463914871
1747246316.3031547,807,0.03956146165728569
1747246317.3686476,810,0.04387136921286583
1747246318.4378443,813,0.1047355905175209
1747246320.2349617,818,0.055435456335544586
1747246320.5849383,819,0.07693755626678467
1747246321.2853086,821,0.07866675406694412
1747246321.634112,822,0.03929576650261879
1747246321.9831588,823,0.0599045567214489
1747246322.6867497,825,0.061721161007881165
1747246323.037232,826,0.07067537307739258
1747246323.387243,827,0.06642430275678635
1747246323.7452505,828,0.084966279566288
1747246325.1440518,832,0.09657233953475952
1747246325.4955647,833,0.13089993596076965
1747246326.1910558,835,0.05986114963889122
1747246326.5345247,836,0.0625055730342865
1747246326.8874755,837,0.05636071041226387
1747246327.592734,839,0.07779781520366669
1747246327.9454205,840,0.0530487522482872
1747246328.9956698,843,0.06537775695323944
1747246329.695586,845,0.07351700961589813
1747246331.4410956,850,0.11831818521022797
1747246331.791938,851,0.10165630280971527
1747246332.8403924,854,0.06953278183937073
1747246333.885158,857,0.05270199850201607
1747246334.9306638,860,0.08337629586458206
1747246335.6284,862,0.07980451732873917
1747246336.6780596,865,0.02594241313636303
1747246337.02669,866,0.09172558784484863
1747246338.4245489,870,0.07809203863143921
1747246338.774435,871,0.04026796668767929
1747246342.275097,881,0.06453008949756622
1747246342.990638,883,0.049216918647289276
1747246343.3482318,884,0.07230234891176224
1747246343.6974804,885,0.13701102137565613
1747246344.0471218,886,0.1220778152346611
1747246344.7407608,888,0.11257793009281158
1747246345.4346244,890,0.09521288424730301
1747246346.130051,892,0.08454293012619019
1747246347.1712952,895,0.05395446717739105
1747246347.8667488,897,0.09107156097888947
1747246348.2131617,898,0.07176405936479568
1747246349.2563434,901,0.06474611908197403
1747246349.5972464,902,0.054261017590761185
1747246350.2833517,904,0.05950339883565903
1747246350.967863,906,0.10947384685277939
1747246351.314137,907,0.07391329854726791
1747246351.6558375,908,0.06652845442295074
1747246352.3571956,910,0.06689320504665375
1747246352.7125435,911,0.09554462879896164
1747246353.7576864,914,0.03316080942749977
1747246355.15042,918,0.09292107075452805
1747246355.5031462,919,0.0715198740363121
1747246356.1966658,921,0.09105309098958969
1747246356.8915973,923,0.10415981709957123
1747246358.2897427,927,0.04810870438814163
1747246358.642058,928,0.08162863552570343
1747246358.9835997,929,0.029930271208286285
1747246359.3349524,930,0.03199944645166397
1747246359.6814137,931,0.07153391093015671
1747246360.028586,932,0.06883838027715683
1747246360.3796844,933,0.08104948699474335
1747246361.0788176,935,0.1147715300321579
1747246362.4721255,939,0.11210443079471588
1747246363.1722987,941,0.10123807191848755
1747246363.5195394,942,0.04862339049577713
1747246364.564529,945,0.07579586654901505
1747246365.9494357,949,0.09233502298593521
1747246366.990261,952,0.11008264869451523
1747246367.6841502,954,0.054774101823568344
1747246368.0304084,955,0.03973820060491562
1747246368.3764305,956,0.03646693751215935
1747246369.763246,960,0.07938788086175919
1747246370.4656885,962,0.06776963919401169
1747246370.8161867,963,0.05595305562019348
1747246371.1675549,964,0.09926135092973709
1747246371.5160296,965,0.06314031779766083
1747246372.222943,967,0.09746153652667999
1747246372.575679,968,0.08521365374326706
1747246373.641035,971,0.03311068192124367
1747246375.4299734,976,0.09001006186008453
1747246376.123699,978,0.09043785184621811
1747246376.4714012,979,0.07009197771549225
1747246377.1690238,981,0.06663808226585388
1747246377.5182195,982,0.11866900324821472
1747246378.9141622,986,0.05267471820116043
1747246379.6066017,988,0.059723131358623505
1747246379.9591897,989,0.06187690049409866
1747246380.305443,990,0.08487160503864288
1747246380.9992814,992,0.06765560805797577
1747246381.6956284,994,0.06745095551013947
1747246382.0449765,995,0.07197491824626923
1747246382.3928747,996,0.0666525587439537
1747246383.0952566,998,0.052070245146751404
1747246383.4451888,999,0.046454109251499176
1747246384.1366127,1001,0.0860464796423912
1747246384.4827669,1002,0.03502001240849495
1747246384.8308568,1003,0.08236812055110931
1747246385.1788237,1004,0.06653843075037003
1747246385.5260084,1005,0.058476272970438004
1747246385.8724608,1006,0.04270032048225403
1747246387.6150236,1011,0.04391362890601158
1747246388.3150313,1013,0.05788474902510643
1747246389.020342,1015,0.04676979035139084
1747246389.3854454,1016,0.04726795107126236
1747246389.7338905,1017,0.046856723725795746
1747246391.4956963,1022,0.06334295868873596
1747246392.8922913,1026,0.057083599269390106
1747246393.594961,1028,0.03708760440349579
1747246393.9462411,1029,0.03961393982172012
1747246396.0467288,1035,0.08129142969846725
1747246396.40781,1036,0.06394456326961517
1747246396.7608495,1037,0.04267776012420654
1747246397.1110106,1038,0.044714294373989105
1747246397.464886,1039,0.03586791828274727
1747246398.8734848,1043,0.060773156583309174
1747246399.586316,1045,0.05247046798467636
1747246399.9361696,1046,0.025331368669867516
1747246402.0266047,1052,0.12125693261623383
1747246402.3737938,1053,0.13189886510372162
1747246403.417741,1056,0.046964287757873535
1747246404.1178768,1058,0.11954919248819351
1747246404.4673173,1059,0.0562000535428524
1747246404.8150828,1060,0.031789250671863556
1747246405.510866,1062,0.0557720772922039
1747246406.5607533,1065,0.023934803903102875
1747246406.912711,1066,0.02950432151556015
1747246407.2751875,1067,0.03590413182973862
1747246407.9809375,1069,0.06224355474114418
1747246408.3311343,1070,0.034711144864559174
1747246408.6822236,1071,0.06011451035737991
1747246409.0288815,1072,0.020846590399742126
1747246409.3782763,1073,0.04395661503076553
1747246409.7254932,1074,0.07426345348358154
1747246410.7663774,1077,0.09132422506809235
1747246411.1121135,1078,0.10675410181283951
1747246411.8155272,1080,0.09978799521923065
1747246412.1641257,1081,0.06472669541835785
1747246412.512842,1082,0.03583671152591705
1747246413.5539114,1085,0.024021577090024948
1747246413.9004385,1086,0.05328952893614769
1747246414.24291,1087,0.0502944216132164
1747246415.6666226,1091,0.03493550792336464
1747246416.0210855,1092,0.04183361679315567
1747246416.3785284,1093,0.047479838132858276
1747246418.1198406,1098,0.03428646922111511
1747246418.825676,1100,0.04914136230945587
1747246419.5101888,1102,0.05504785478115082
1747246419.8511844,1103,0.050479382276535034
1747246420.1984954,1104,0.040997035801410675
1747246421.2310536,1107,0.04413202404975891
1747246421.5698688,1108,0.05108778551220894
1747246421.9114444,1109,0.11695615947246552
1747246422.252117,1110,0.07670993357896805
1747246422.5912285,1111,0.05733514949679375
1747246422.9361866,1112,0.08601745218038559
1747246423.2861764,1113,0.054672323167324066
1747246423.6323297,1114,0.05450103431940079
1747246424.3169322,1116,0.06572289019823074
1747246425.3618035,1119,0.038394153118133545
1747246426.0673993,1121,0.02031516656279564
1747246426.4210384,1122,0.02303146757185459
1747246427.4675677,1125,0.04194719344377518
1747246427.8151548,1126,0.05348530784249306
1747246428.5159228,1128,0.06492142379283905
1747246428.8647356,1129,0.032152291387319565
1747246429.2147574,1130,0.05804819241166115
1747246429.5625968,1131,0.08012312650680542
1747246429.9155807,1132,0.1121324747800827
1747246430.6181064,1134,0.02593093365430832
1747246430.9690025,1135,0.05786751210689545
1747246431.3212595,1136,0.024143196642398834
1747246432.3961334,1139,0.03500893712043762
1747246433.4535718,1142,0.089822918176651
1747246434.5041556,1145,0.07215689867734909
1747246434.857968,1146,0.05580531433224678
1747246435.559839,1148,0.08421052992343903
1747246435.9084368,1149,0.11171390116214752
1747246436.2617977,1150,0.34389010071754456
1747246436.6141565,1151,2.1341419219970703
1747246436.9669924,1152,5.512080669403076
1747246437.3215559,1153,7.7143025398254395
1747246438.0299652,1155,1.7609678506851196
1747246439.7767577,1160,1.0227141380310059
1747246440.4717083,1162,0.9490137696266174
1747246441.1670742,1164,0.8558027744293213
1747246441.8634627,1166,0.7850180864334106
1747246442.2093077,1167,0.7331563234329224
1747246444.2978506,1173,0.4293132722377777
1747246444.6465619,1174,0.4805397391319275
1747246445.3401153,1176,0.4646056294441223
1747246445.6873615,1177,0.3495131731033325
1747246446.03588,1178,0.436297744512558
1747246447.425397,1182,0.2707797586917877
1747246448.118863,1184,0.22417423129081726
1747246448.8121166,1186,0.2733707129955292
1747246449.5079072,1188,0.2761157155036926
1747246449.8554754,1189,0.19916491210460663
1747246450.2033374,1190,0.23481252789497375
1747246451.2427628,1193,0.19223488867282867
1747246451.5892546,1194,0.15543340146541595
1747246451.9370341,1195,0.16312065720558167
1747246452.6302924,1197,0.20572230219841003
1747246452.9768357,1198,0.17916135489940643
1747246454.0215127,1201,0.14341333508491516
1747246454.3739562,1202,0.11922120302915573
1747246455.4199693,1205,0.09135448932647705
1747246455.7695158,1206,0.1665446013212204
1747246456.11793,1207,0.2000521868467331
1747246456.8179336,1209,0.10571029037237167
1747246458.212199,1213,0.19998079538345337
1747246458.5606217,1214,0.09585925191640854
1747246458.910992,1215,0.1535111367702484
1747246459.6249847,1217,0.08594182133674622
1747246459.9736495,1218,0.1707347333431244
1747246461.755074,1223,0.1551329642534256
1747246462.46701,1225,0.08716417849063873
1747246463.5259235,1228,0.06966400146484375
1747246463.8754873,1229,0.15878747403621674
1747246464.9250352,1232,0.14567315578460693
1747246465.273508,1233,0.09016238152980804
1747246467.0227478,1238,0.10592620074748993
1747246467.7199426,1240,0.09945101290941238
1747246468.0680227,1241,0.17347127199172974
1747246468.416202,1242,0.1040445864200592
1747246468.7641263,1243,0.12137039005756378
1747246469.1172574,1244,0.16813617944717407
1747246469.470685,1245,0.14989212155342102
1747246469.8232434,1246,0.12456144392490387
1747246470.878681,1249,0.06631439179182053
1747246471.231385,1250,0.06109873577952385
1747246471.5808444,1251,0.11236807703971863
1747246471.9302187,1252,0.15846867859363556
1747246472.6361446,1254,0.06594647467136383
1747246473.3360448,1256,0.09604330360889435
1747246473.6838028,1257,0.054863862693309784
1747246474.7415893,1260,0.10626845806837082
1747246475.0924664,1261,0.16237348318099976
1747246476.1423867,1264,0.06164213642477989
1747246477.193012,1267,0.06813718378543854
1747246478.597946,1271,0.06050451844930649
1747246480.344879,1276,0.09277128428220749
1747246480.6947963,1277,0.12139752507209778
1747246481.0428011,1278,0.10004071891307831
1747246482.4470403,1282,0.08239433914422989
1747246483.5025635,1285,0.06060335785150528
1747246485.278434,1290,0.09560155123472214
1747246486.3388808,1293,0.06514464318752289
1747246487.4107037,1296,0.08049094676971436
1747246488.11105,1298,0.08971968293190002
1747246488.4716618,1299,0.0558793731033802
1747246489.5400782,1302,0.07473624497652054
1747246490.948977,1306,0.06712706387042999
1747246492.3555365,1310,0.1009833812713623
1747246493.7504342,1314,0.08103804290294647
1747246494.0989795,1315,0.05357171222567558
1747246495.840767,1320,0.06027840077877045
1747246496.5407417,1322,0.0874640941619873
1747246496.897017,1323,0.04812268167734146
1747246497.5930922,1325,0.05150948092341423
1747246497.9411256,1326,0.07751508057117462
1747246498.6363916,1328,0.03813616931438446
1747246501.067823,1335,0.07079781591892242
1747246504.2246592,1344,0.05788090080022812
1747246504.5717447,1345,0.03074592724442482
1747246505.2675066,1347,0.0511949360370636
1747246505.6184835,1348,0.10008938610553741
1747246506.660021,1351,2.0030698776245117
1747246507.0072153,1352,1.974316120147705
1747246507.7109172,1354,0.8476740717887878
1747246509.1000462,1358,0.1371423304080963
1747246509.8001795,1360,0.1668464094400406
1747246511.1912227,1364,0.06575427949428558
1747246511.5384526,1365,0.05908336862921715
1747246511.8886738,1366,0.1144537478685379
1747246512.2406306,1367,0.09190654009580612
1747246512.5889552,1368,0.07830821722745895
1747246513.9954944,1372,0.07525278627872467
1747246514.356974,1373,0.09620271623134613
1747246515.0679762,1375,0.08941091597080231
1747246515.4180443,1376,0.03471625596284866
1747246516.8261938,1380,0.09911681711673737
1747246518.5983763,1385,0.07885372638702393
1747246518.9525619,1386,0.07894216477870941
1747246520.3512788,1390,0.07993149757385254
1747246521.3974895,1393,0.07316991686820984
1747246522.4497287,1396,0.04328233003616333
1747246522.7987072,1397,0.07527731359004974
1747246523.4923382,1399,0.062374308705329895
1747246523.840939,1400,0.09983228147029877
1747246524.8870919,1403,0.07043121755123138
1747246525.5863972,1405,0.06113528087735176
1747246528.37038,1413,0.02452929876744747
1747246529.4156792,1416,0.05426027625799179
1747246529.772774,1417,0.03174121677875519
1747246530.4738355,1419,0.06341898441314697
1747246531.181232,1421,0.039698027074337006
1747246531.528213,1422,0.06271693110466003
1747246534.718404,1431,0.05247734487056732
1747246535.0748124,1432,0.034203432500362396
1747246536.5000231,1436,0.05924791842699051
1747246537.2094514,1438,0.10908465087413788
1747246537.5560157,1439,0.06993282586336136
1747246537.9087145,1440,0.06863105297088623
1747246538.263882,1441,0.07612810283899307
1747246539.329525,1444,0.03786361962556839
1747246540.0351307,1446,0.04830808937549591
1747246540.3825033,1447,0.04979341849684715
1747246540.7297392,1448,0.04302901029586792
1747246541.0800285,1449,0.052992768585681915
1747246541.4273455,1450,0.028100941330194473
1747246541.7741451,1451,0.043923892080783844
1747246542.1224003,1452,0.015529105439782143
1747246542.8257895,1454,0.051466409116983414
1747246543.1778426,1455,0.0904807597398758
1747246543.5290477,1456,0.061631135642528534
1747246543.8762898,1457,0.05496086925268173
1747246544.2321832,1458,0.06756767630577087
1747246544.5830836,1459,0.07743429392576218
1747246544.9293902,1460,0.03917092829942703
1747246545.276097,1461,0.08635176718235016
1747246545.9875784,1463,0.05015972629189491
1747246548.6322422,1470,0.02306443825364113
1747246549.6775377,1473,0.06971120089292526
1747246550.0249074,1474,0.01405899878591299
1747246550.7192097,1476,0.052012912929058075
1747246551.0675995,1477,0.08475132286548615
1747246552.4659235,1481,0.03795289620757103
1747246552.819816,1482,0.057824477553367615
1747246553.1764052,1483,0.054088227450847626
1747246554.575828,1487,0.07440444082021713
1747246554.9200058,1488,0.07267898321151733
1747246555.2689488,1489,0.06198635697364807
1747246555.6169765,1490,0.022180315107107162
1747246555.9666543,1491,0.04817724600434303
1747246556.667056,1493,0.022510629147291183
1747246557.0208092,1494,0.055371761322021484
1747246558.4322104,1498,0.09158600866794586
1747246558.7817824,1499,0.046191222965717316
1747246559.1315303,1500,0.03577621281147003
1747246559.8341696,1502,0.02815217711031437
1747246560.8885393,1505,0.03257188946008682
1747246562.285038,1509,0.033614687621593475
1747246562.6337912,1510,0.06033030152320862
1747246562.983415,1511,0.03946889936923981
1747246563.6831055,1513,0.05913226306438446
1747246564.3807971,1515,0.0305490680038929
1747246564.729439,1516,0.025930341333150864
1747246567.180745,1523,0.05276627093553543
1747246568.242663,1526,0.023014957085251808
1747246568.9527857,1528,0.03851442039012909
1747246571.0482678,1534,0.05207449942827225
1747246572.097034,1537,0.02186688408255577
1747246572.4453406,1538,0.05395551770925522
1747246573.5009377,1541,0.01893838681280613
1747246574.8935566,1545,0.07484093308448792
1747246575.6061406,1547,0.045719120651483536
1747246575.956007,1548,0.0636162981390953
1747246577.0120995,1551,0.04776110500097275
1747246577.3608572,1552,0.050826817750930786
1747246577.7110627,1553,0.03923698887228966
1747246578.4106863,1555,0.03906220197677612
1747246579.1124222,1557,0.03260590881109238
1747246580.8856845,1562,0.05006370320916176
1747246581.5799775,1564,0.04247242212295532
1747246581.9327118,1565,0.09210388362407684
1747246582.2795513,1566,0.0763765424489975
1747246582.9775414,1568,0.05740441381931305
1747246583.6781564,1570,0.0326555110514164
1747246584.0315404,1571,0.030984070152044296
1747246584.3783293,1572,0.036501385271549225
1747246584.7277675,1573,0.022336158901453018
1747246585.7673998,1576,0.014243818819522858
1747246586.4620385,1578,0.01688314601778984
1747246586.8098536,1579,0.10246559977531433
1747246587.1566596,1580,0.0240197591483593
1747246587.5039945,1581,0.05790422111749649
1747246587.8579926,1582,0.037120796740055084
1747246588.903198,1585,0.022021958604454994
1747246590.657224,1590,0.016514690592885017
1747246592.412604,1595,0.021564947441220284
1747246592.7672021,1596,0.0357620045542717
1747246593.1187959,1597,0.0633205696940422
1747246594.5319808,1601,0.014438780024647713
1747246594.8807461,1602,0.042376887053251266
1747246595.2289968,1603,0.0380721315741539
1747246597.694701,1610,0.031007714569568634
1747246598.0492678,1611,0.021742796525359154
1747246598.7572403,1613,0.04622817784547806
1747246599.1071744,1614,0.059434011578559875
1747246599.8148184,1616,0.04558241367340088
1747246601.2032924,1620,0.0616714246571064
1747246601.9030552,1622,0.09291692078113556
1747246602.601907,1624,0.021006349474191666
1747246603.2947602,1626,0.033438343554735184
1747246603.642386,1627,0.08849189430475235
1747246605.0339544,1631,0.0534522607922554
1747246606.4214091,1635,0.02122049406170845
1747246606.7702842,1636,0.018298393115401268
1747246607.1204343,1637,0.05087536200881004
1747246607.4744506,1638,0.032713212072849274
1747246608.1786103,1640,0.027720628306269646
1747246608.5288696,1641,0.013192510232329369
1747246610.284639,1646,0.07050666958093643
1747246610.6310782,1647,0.04919105023145676
1747246611.3326187,1649,0.023841608315706253
1747246612.0371375,1651,0.047660473734140396
1747246612.3860738,1652,0.016998089849948883
1747246612.7356086,1653,0.03346701338887215
1747246613.0907776,1654,0.047762081027030945
1747246613.788905,1656,0.038415368646383286
1747246614.4828405,1658,0.03372097760438919
1747246615.8795288,1662,0.023682773113250732
1747246616.5754309,1664,0.06515781581401825
1747246617.272665,1666,0.2708129286766052
1747246618.3250127,1669,0.0640636458992958
1747246618.6743667,1670,0.024693509563803673
1747246620.0619328,1674,0.020915567874908447
1747246621.1051974,1677,0.024350540712475777
1747246621.8145463,1679,0.019376240670681
1747246622.1638613,1680,0.039860278367996216
1747246622.5106294,1681,0.04928817227482796
1747246622.8589125,1682,0.041614558547735214
1747246623.8980572,1685,0.028882717713713646
1747246624.2542455,1686,0.0426667258143425
1747246624.6053228,1687,0.02036154270172119
1747246624.9544237,1688,0.029820017516613007
1747246625.302461,1689,0.018512127920985222
1747246625.6584494,1690,0.03701868653297424
1747246626.7163181,1693,0.039382629096508026
1747246627.066061,1694,0.021462956443428993
1747246627.4145958,1695,0.056093890219926834
1747246628.1154222,1697,0.02363165095448494
1747246628.4643629,1698,0.01686393842101097
1747246628.8154197,1699,0.030859051272273064
1747246629.164415,1700,0.031681127846241
1747246629.8732433,1702,0.03569341450929642
1747246630.574838,1704,0.037545882165431976
1747246631.6398537,1707,0.019860364496707916
1747246632.3500834,1709,0.03409161418676376
1747246632.7098982,1710,0.047074735164642334
1747246633.0712152,1711,0.024967297911643982
1747246633.4288425,1712,0.014783916994929314
1747246635.532567,1718,0.06569762527942657
1747246635.8878963,1719,0.031927675008773804
1747246636.9381013,1722,0.031352221965789795
1747246637.2897706,1723,0.041236914694309235
1747246637.6415122,1724,0.011054784059524536
1747246637.9989622,1725,0.009330738335847855
1747246639.7617192,1730,0.01633264124393463
1747246642.5630598,1738,0.02396034263074398
1747246642.9137354,1739,0.02970755472779274
1747246643.263738,1740,0.02459922432899475
1747246644.3106742,1743,0.010407064110040665
1747246645.0067225,1745,0.022585442289710045
1747246646.0457451,1748,0.036691345274448395
1747246646.3863788,1749,0.01831676810979843
1747246646.725911,1750,0.015325446613132954
1747246647.0657158,1751,0.09437859058380127
1747246647.765053,1753,0.0321694016456604
1747246648.1128397,1754,0.04506513848900795
1747246649.164967,1757,0.02409885823726654
1747246650.9094675,1762,0.02878272533416748
1747246651.2562509,1763,0.028638262301683426
1747246651.9548113,1765,0.019213475286960602
1747246652.3023875,1766,0.0313539057970047
1747246653.0004861,1768,0.020392969250679016
1747246655.43763,1775,0.031655650585889816
1747246655.7979794,1776,0.023038558661937714
1747246656.1514583,1777,0.021577388048171997
1747246657.2023091,1780,0.026883862912654877
1747246657.5571408,1781,0.01216135360300541
1747246658.6294894,1784,0.024806085973978043
1747246658.9799597,1785,0.02163935825228691
1747246659.3381171,1786,0.01927053928375244
1747246659.687711,1787,0.03068116120994091
1747246660.4008825,1789,0.022289074957370758
1747246660.760311,1790,0.01682211458683014
1747246661.4580579,1792,0.03412562608718872
1747246662.155658,1794,0.01509665884077549
1747246662.856818,1796,0.03560153394937515
1747246663.2050064,1797,0.0660506933927536
1747246664.2525465,1800,0.024798935279250145
1747246664.948989,1802,0.020053040236234665
1747246665.3003411,1803,0.021214840933680534
1747246665.651565,1804,0.03332480788230896
1747246667.0467317,1808,0.03559223562479019
1747246667.7436373,1810,0.0289052315056324
1747246669.1398458,1814,0.013538237661123276
1747246669.8367484,1816,0.04825488105416298
1747246670.530051,1818,0.020182229578495026
1747246670.8802223,1819,0.0032285787165164948
1747246672.2758412,1823,0.008665015920996666
1747246673.3202562,1826,0.023334551602602005
1747246673.6686428,1827,0.01579141989350319
1747246674.3653016,1829,0.011672282591462135
1747246674.713461,1830,0.015806030482053757
1747246675.408378,1832,0.0286652073264122
1747246675.7624443,1833,0.06660323590040207
1747246676.1101298,1834,0.016680452972650528
1747246676.8067625,1836,0.03259711712598801
1747246677.1581497,1837,0.017749585211277008
1747246677.5068746,1838,0.03456990420818329
1747246679.6074138,1844,0.03336310386657715
1747246679.9611182,1845,0.01701931469142437
1747246680.3122609,1846,0.01619831472635269
1747246680.6606307,1847,0.01637113466858864
1747246681.0078804,1848,0.06559138000011444
1747246682.0600219,1851,0.022166883572936058
1747246682.7565217,1853,0.03415732830762863
1747246683.8077269,1856,0.048585839569568634
1747246685.2205343,1860,0.013842971995472908
1747246686.6429884,1864,0.026126036420464516
1747246686.9929135,1865,0.0139686968177557
1747246687.3417454,1866,0.0164874866604805
1747246687.6948004,1867,0.010518588125705719
1747246689.0925493,1871,0.01982245221734047
1747246689.442482,1872,0.028637012466788292
1747246689.7952387,1873,0.015064530074596405
1747246690.1470942,1874,0.02012825384736061
1747246690.4957252,1875,0.024274026975035667
1747246691.193319,1877,0.005941571667790413
1747246691.8952568,1879,0.021606149151921272
1747246692.2445104,1880,0.037867698818445206
1747246693.2866313,1883,0.007790181785821915
1747246693.6348894,1884,0.033630840480327606
1747246694.3293247,1886,0.025173712521791458
1747246695.0241654,1888,0.011923456564545631
1747246695.720609,1890,0.015068469569087029
1747246696.076488,1891,0.02664414420723915
1747246697.4674459,1895,0.016622312366962433
1747246698.8587506,1899,0.04221523180603981
1747246699.5591986,1901,0.03250326216220856
1747246699.9068859,1902,0.017880238592624664
1747246701.2946172,1906,0.02253338135778904
1747246701.9829562,1908,0.036521825939416885
1747246702.322504,1909,0.026104619726538658
1747246702.6677527,1910,0.014656763523817062
1747246703.7049637,1913,0.007976805791258812
1747246704.7290518,1916,0.04926735907793045
1747246705.4061818,1918,0.05128499120473862
1747246707.4618635,1924,0.03426135703921318
1747246707.8011026,1925,0.016277456656098366
1747246708.1406186,1926,0.016420159488916397
1747246708.8246405,1928,0.011949707753956318
1747246709.163352,1929,0.024943536147475243
1747246710.1862497,1932,0.013644090853631496
1747246711.2038875,1935,0.01607770472764969
1747246711.5419126,1936,0.07113298028707504
1747246712.5617707,1939,0.00991503894329071
1747246712.8992991,1940,0.008910959586501122
1747246713.2360587,1941,0.0126130860298872
1747246713.574279,1942,0.03876626119017601
1747246714.5966244,1945,0.01630418933928013
1747246715.2870872,1947,0.022499846294522285
1747246716.350645,1950,0.017626889050006866
1747246716.7000914,1951,0.006039071828126907
1747246717.4073086,1953,0.06478371471166611
1747246718.4618678,1956,0.01226712204515934
1747246719.8891234,1960,0.012677578255534172
1747246720.242784,1961,0.02653578110039234
1747246720.592482,1962,0.018921589478850365
1747246720.9466593,1963,0.01342137809842825
1747246721.3013933,1964,0.006400173529982567
1747246722.0011225,1966,0.0562606155872345
1747246722.3608203,1967,0.026719309389591217
1747246722.7096922,1968,0.027418050915002823
1747246723.058732,1969,0.024159586057066917
1747246725.181597,1975,0.018003275617957115
1747246725.9003892,1977,0.018064716830849648
1747246726.2509863,1978,0.0174527857452631
1747246726.6022263,1979,0.038631316274404526
1747246726.958876,1980,0.07299469411373138
1747246727.3175187,1981,0.011270340532064438
1747246727.6761382,1982,0.021651078015565872
1747246728.033238,1983,0.01347203180193901
1747246728.738587,1985,0.019515261054039
1747246729.4431598,1987,0.023518137633800507
1747246729.7943256,1988,0.02669151872396469
1747246730.1546688,1989,0.03088379092514515
1747246730.8642359,1991,0.015548249706625938
1747246731.222803,1992,0.02622848004102707
1747246731.572116,1993,0.015445411205291748
1747246732.270948,1995,0.041194815188646317
1747246733.684089,1999,0.013442117720842361


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_10_676861-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246041.961648,0,0.050250012427568436
1747246043.011769,3,0.00028013510745950043
1747246043.3591924,4,0.037892717868089676
1747246045.4099,10,-0.022014601156115532
1747246045.7519774,11,0.012027931399643421
1747246046.7793963,14,-0.0025351860094815493
1747246047.120061,15,0.15499532222747803
1747246048.1515481,18,2.1619365215301514
1747246048.4953873,19,4.667238235473633
1747246048.8387823,20,3.4591879844665527
1747246049.5211556,22,2.8082101345062256
1747246049.8652134,23,8.706279754638672
1747246050.93545,26,1.613142490386963
1747246051.2861123,27,4.541425704956055
1747246053.4758134,33,4.233806610107422
1747246054.5288038,36,8.964003562927246
1747246054.8780673,37,4.0507330894470215
1747246055.2267203,38,5.040840148925781
1747246055.5735133,39,0.7409034371376038
1747246055.9206614,40,0.9102433919906616
1747246058.3844514,47,0.904534637928009
1747246058.7347224,48,0.8180557489395142
1747246059.0834863,49,0.6077178716659546
1747246059.783417,51,1.4103074073791504
1747246060.1355994,52,2.2479169368743896
1747246060.8336034,54,3.470412015914917
1747246061.9110143,57,3.8993334770202637
1747246062.9579215,60,10.939440727233887
1747246063.307002,61,4.90227746963501
1747246063.6590557,62,2.404970407485962
1747246064.007886,63,2.6904399394989014
1747246064.7095227,65,7.218765735626221
1747246065.060582,66,5.496650218963623
1747246065.4169204,67,7.376042366027832
1747246065.7737057,68,3.2652370929718018
1747246066.483252,70,5.786831855773926
1747246066.8391685,71,8.501335144042969
1747246068.9743354,77,3.713916063308716
1747246069.6796997,79,4.514557838439941
1747246070.030985,80,7.369847297668457
1747246070.735331,82,8.734156608581543
1747246071.0901077,83,8.780435562133789
1747246071.7941005,85,4.231359481811523
1747246073.2327585,89,2.615150213241577
1747246073.58776,90,3.6033287048339844
1747246075.336557,95,3.647891044616699
1747246076.7337074,99,5.900157451629639
1747246077.08764,100,9.277729988098145
1747246078.1426141,103,2.645303964614868
1747246079.1926937,106,4.309251308441162
1747246079.5462115,107,4.9817423820495605
1747246080.248492,109,4.135098457336426
1747246082.0258954,114,6.964313507080078
1747246082.7331297,116,2.5592753887176514
1747246084.471248,121,3.7192437648773193
1747246085.8552847,125,1.9733821153640747
1747246086.2049453,126,3.344104290008545
1747246086.910795,128,3.574389696121216
1747246087.611784,130,1.7584282159805298
1747246087.9575605,131,2.5123164653778076
1747246088.305656,132,3.3209731578826904
1747246089.7089295,136,2.178008556365967
1747246090.056548,137,3.0234155654907227
1747246092.137777,143,2.612281084060669
1747246092.4899158,144,4.512484073638916
1747246093.2033348,146,3.6525399684906006
1747246093.5611331,147,4.6768412590026855
1747246094.6192615,150,5.205049514770508
1747246097.081989,157,2.1830601692199707
1747246097.7802389,159,2.787385940551758
1747246098.1334016,160,2.519620418548584
1747246098.82413,162,6.113253116607666
1747246099.5144126,164,5.240422248840332
1747246100.2004387,166,2.083881378173828
1747246101.5793912,170,1.4694627523422241
1747246101.9223263,171,1.4415580034255981
1747246102.2635155,172,2.4811713695526123
1747246103.2966037,175,2.7305729389190674
1747246103.642123,176,1.381328821182251
1747246103.9912963,177,1.812195897102356
1747246104.3378074,178,3.4198532104492188
1747246105.0432212,180,4.02323055267334
1747246105.400501,181,2.47682785987854
1747246106.4603546,184,1.4509172439575195
1747246106.8149023,185,1.4845906496047974
1747246107.1689677,186,2.9020156860351562
1747246108.232969,189,3.214364767074585
1747246108.5833151,190,1.2872861623764038
1747246108.934567,191,2.951967239379883
1747246109.2890608,192,4.63449239730835
1747246110.3467956,195,6.762990951538086
1747246111.7667432,199,4.833425045013428
1747246112.1259036,200,12.844572067260742
1747246112.8452146,202,1.512298583984375
1747246113.2032459,203,1.770800232887268
1747246113.561106,204,1.437070369720459
1747246113.912053,205,1.3138974905014038
1747246114.6135108,207,1.8382383584976196
1747246115.3133352,209,1.3996667861938477
1747246116.020641,211,3.258845329284668
1747246116.7217846,213,2.548649787902832
1747246117.4272316,215,3.6373074054718018
1747246117.7754972,216,5.6242475509643555
1747246118.4734423,218,1.8136146068572998
1747246118.8239107,219,1.658226490020752
1747246119.1742105,220,1.508805274963379
1747246119.5274704,221,3.2896175384521484
1747246119.8742259,222,3.7610440254211426
1747246120.5737474,224,1.664099931716919
1747246120.9255135,225,1.2678624391555786
1747246122.32532,229,3.2724905014038086
1747246124.414706,235,1.8803949356079102
1747246125.0982492,237,2.6649906635284424
1747246125.4411907,238,2.9632081985473633
1747246125.785436,239,3.8984577655792236
1747246126.4890816,241,4.196217060089111
1747246126.8383129,242,4.731198310852051
1747246127.5406585,244,3.6290855407714844
1747246127.8942118,245,5.635756969451904
1747246128.2469287,246,4.6850504875183105
1747246128.5981722,247,3.8735225200653076
1747246130.344289,252,3.622732162475586
1747246130.693011,253,2.6518452167510986
1747246131.0409322,254,3.4355390071868896
1747246132.096785,257,3.223304271697998
1747246132.445372,258,1.9555717706680298
1747246132.7941604,259,1.6000735759735107
1747246133.1384017,260,2.1494696140289307
1747246133.8364801,262,2.492183208465576
1747246136.634405,270,5.397288799285889
1747246136.9884603,271,3.990009307861328
1747246138.048775,274,2.6254398822784424
1747246138.4039521,275,4.329490661621094
1747246138.7535796,276,3.315483331680298
1747246139.4537845,278,3.8433516025543213
1747246140.1541135,280,1.8042153120040894
1747246140.853835,282,2.46587872505188
1747246141.2012644,283,2.4355664253234863
1747246141.9103627,285,1.4089559316635132
1747246142.6099262,287,4.468398571014404
1747246142.9631152,288,3.08988094329834
1747246143.6741102,290,4.1545186042785645
1747246145.4275622,295,9.8939847946167
1747246145.777175,296,11.907770156860352
1747246146.126495,297,9.098779678344727
1747246146.4749005,298,3.8599276542663574
1747246148.563605,304,2.919555187225342
1747246149.2762275,306,1.4073474407196045
1747246149.9761076,308,2.657193660736084
1747246150.3219457,309,2.97147536277771
1747246151.3712404,312,3.747708559036255
1747246151.7220829,313,1.9757516384124756
1747246152.779377,316,1.5639634132385254
1747246153.4855762,318,3.379840135574341
1747246153.8422756,319,3.1994173526763916
1747246154.873101,322,3.7015507221221924
1747246155.5682452,324,1.271425485610962
1747246157.2950373,329,2.3208749294281006
1747246157.6365132,330,1.730913519859314
1747246157.9837284,331,1.563130497932434
1747246158.3287158,332,1.3809939622879028
1747246160.049967,337,3.788213014602661
1747246160.3941727,338,4.6270012855529785
1747246161.0758705,340,2.479278802871704
1747246162.0940163,343,2.298161506652832
1747246162.433178,344,2.3600192070007324
1747246162.7721043,345,2.640418529510498
1747246163.1131272,346,2.0487310886383057
1747246163.7917466,348,4.518629550933838
1747246164.4754033,350,5.5857319831848145
1747246165.1673837,352,2.7590396404266357
1747246165.5082378,353,2.2872021198272705
1747246165.850197,354,3.0711722373962402
1747246167.2228363,358,4.854926109313965
1747246167.903783,360,1.9906399250030518
1747246168.6139648,362,2.5643210411071777
1747246168.9667904,363,0.9221060872077942
1747246169.318797,364,2.355339527130127
1747246169.6744654,365,4.983095645904541
1747246170.029929,366,4.228275775909424
1747246170.3800733,367,2.377049446105957
1747246170.7382486,368,4.529701232910156
1747246172.888486,374,1.637487530708313
1747246173.9568133,377,2.721092700958252
1747246174.3170562,378,3.765925645828247
1747246176.769393,385,2.3733713626861572
1747246177.119053,386,2.594740867614746
1747246178.529841,390,2.894700765609741
1747246178.887094,391,2.7197506427764893
1747246179.2399044,392,3.620126962661743
1747246179.5898454,393,3.108332395553589
1747246179.938925,394,2.8875508308410645
1747246180.288967,395,5.76923942565918
1747246180.6396081,396,3.965731382369995
1747246180.9911587,397,3.6963984966278076
1747246181.3438768,398,2.9626309871673584
1747246181.6927562,399,2.770900011062622
1747246182.4015934,401,2.820305109024048
1747246182.768296,402,3.2154312133789062
1747246183.4945838,404,1.8910962343215942
1747246184.9145622,408,3.7058401107788086
1747246185.2631373,409,1.6879123449325562
1747246186.310813,412,2.2112271785736084
1747246186.6592684,413,5.297979354858398
1747246187.007916,414,4.834228515625
1747246187.3587015,415,5.986552715301514
1747246188.4080203,418,15.764460563659668
1747246189.4674213,421,25.7471923828125
1747246189.8288302,422,5.120157241821289
1747246190.886318,425,0.5581154823303223
1747246191.2368658,426,0.5521323084831238
1747246192.6478443,430,0.653873860836029
1747246192.9961123,431,0.6970258951187134
1747246194.0591073,434,1.2949150800704956
1747246194.4093637,435,0.8738943338394165
1747246194.757953,436,0.8847819566726685
1747246195.113446,437,1.6518765687942505
1747246195.4661133,438,2.4258954524993896
1747246195.818343,439,1.0317407846450806
1747246196.1673837,440,1.087897777557373
1747246196.5169392,441,0.4043029248714447
1747246197.220656,443,1.133612036705017
1747246197.5705369,444,1.9031506776809692
1747246197.9188216,445,1.3735898733139038
1747246198.268425,446,1.4811725616455078
1747246199.6725223,450,4.7359466552734375
1747246200.0208535,451,6.4962053298950195
1747246200.37208,452,4.891872882843018
1747246200.7197874,453,1.5972586870193481
1747246201.0742807,454,2.5200743675231934
1747246201.7732356,456,3.3682808876037598
1747246202.4759407,458,3.6202268600463867
1747246203.1742673,460,1.5178349018096924
1747246203.5240247,461,3.5472402572631836
1747246204.57541,464,3.1386098861694336
1747246204.9234393,465,1.518860101699829
1747246205.276157,466,2.2967426776885986
1747246205.9751782,468,7.337326526641846
1747246206.6751132,470,4.884819030761719
1747246208.078655,474,2.0725018978118896
1747246208.4456596,475,2.7376129627227783
1747246209.5069246,478,1.816993236541748
1747246209.8629167,479,1.9904718399047852
1747246210.2196333,480,2.1586732864379883
1747246210.5744402,481,1.397144079208374
1747246210.9344838,482,1.6566367149353027
1747246211.2918231,483,2.0674712657928467
1747246211.6425502,484,2.7242329120635986
1747246212.3576992,486,1.6385153532028198
1747246212.7038982,487,2.158188581466675
1747246213.0460842,488,3.6871650218963623
1747246213.398503,489,3.9803531169891357
1747246214.0898948,491,2.793137311935425
1747246215.1277015,494,2.854064464569092
1747246216.5390062,498,5.636960029602051
1747246217.5903387,501,3.283094882965088
1747246217.9394155,502,1.8932774066925049
1747246218.288028,503,1.7847150564193726
1747246219.3391948,506,1.5158967971801758
1747246220.044398,508,2.6366257667541504
1747246220.3931499,509,2.0029232501983643
1747246220.746142,510,1.2943851947784424
1747246221.0954533,511,1.5252512693405151
1747246221.4436326,512,1.7486368417739868
1747246221.794204,513,1.6877893209457397
1747246222.143518,514,2.232104778289795
1747246223.193415,517,0.8024579882621765
1747246223.537145,518,1.7642388343811035
1747246223.8865325,519,2.7245638370513916
1747246224.2356808,520,4.067875385284424
1747246225.2888134,523,1.4611022472381592
1747246227.747149,530,3.494330406188965
1747246228.8011353,533,2.1025643348693848
1747246229.158846,534,3.2103285789489746
1747246229.8608236,536,2.1381239891052246
1747246230.2080448,537,1.9009690284729004
1747246230.5539265,538,1.4222193956375122
1747246230.904838,539,2.7444546222686768
1747246231.2564878,540,5.437457084655762
1747246231.9458423,542,1.804808259010315
1747246232.2898276,543,2.057504892349243
1747246232.6328392,544,1.79059898853302
1747246233.325639,546,1.694262146949768
1747246233.6790934,547,2.921348810195923
1747246234.7512605,550,5.127562999725342
1747246235.4638836,552,4.776960849761963
1747246236.1612158,554,2.108487367630005
1747246236.516002,555,1.8346655368804932
1747246236.8662667,556,2.3459854125976562
1747246238.9576151,562,3.314819574356079
1747246239.3065941,563,2.99578595161438
1747246239.6563184,564,2.0265567302703857
1747246241.059472,568,1.445777177810669
1747246242.124006,571,1.1240272521972656
1747246242.83581,573,1.6604437828063965
1747246243.8981614,576,4.9318342208862305
1747246245.3040423,580,6.712670803070068
1747246246.716883,584,3.9132707118988037
1747246247.0753503,585,2.4389922618865967
1747246247.429891,586,4.069555759429932
1747246248.1479032,588,2.5648884773254395
1747246248.8640823,590,3.239990234375
1747246249.223478,591,2.5417561531066895
1747246249.588865,592,1.8311687707901
1747246250.2953165,594,3.184361457824707
1747246251.0091238,596,2.95798397064209
1747246251.3665292,597,6.059325218200684
1747246251.7152195,598,4.577523231506348
1747246252.068163,599,3.9268507957458496
1747246252.7621083,601,1.9833619594573975
1747246253.1058106,602,2.936647653579712
1747246253.4485538,603,1.5655478239059448
1747246254.134688,605,1.6442984342575073
1747246255.164374,608,3.407888650894165
1747246255.8515372,610,2.263986349105835
1747246256.884154,613,2.295006275177002
1747246257.2265952,614,2.6730642318725586
1747246257.9156144,616,3.3513598442077637
1747246258.603448,618,4.472574710845947
1747246259.2956488,620,9.694396018981934
1747246259.9803913,622,13.777544975280762
1747246260.3232386,623,4.446916103363037
1747246261.3501987,626,2.382798194885254
1747246262.0378637,628,1.9484161138534546
1747246262.37989,629,1.8792145252227783
1747246263.753778,633,1.8309226036071777
1747246264.4426088,635,1.7894444465637207
1747246265.1310155,637,4.1062822341918945
1747246266.1540325,640,5.556397438049316
1747246266.5074236,641,6.845330238342285
1747246266.8580327,642,2.3875136375427246
1747246267.207329,643,2.81943941116333
1747246267.5578926,644,2.892320394515991
1747246267.908188,645,1.4814506769180298
1747246269.3213766,649,1.176024317741394
1747246270.0264962,651,1.8488842248916626
1747246270.3765657,652,2.959083080291748
1747246270.7260249,653,2.0901901721954346
1747246271.0751624,654,2.972588539123535
1747246271.427056,655,2.058732032775879
1747246272.4852037,658,2.225294828414917
1747246272.8331184,659,2.6449687480926514
1747246273.181262,660,5.713448524475098
1747246275.6459763,667,1.2891120910644531
1747246276.6971328,670,1.8575607538223267
1747246278.441366,675,4.366241931915283
1747246278.7846634,676,2.2324633598327637
1747246279.1336775,677,2.8987677097320557
1747246280.1806166,680,1.9748361110687256
1747246280.8811018,682,3.0507869720458984
1747246281.2305908,683,2.44305419921875
1747246281.5861075,684,2.114258289337158
1747246282.65044,687,2.6017825603485107
1747246284.4078124,692,4.901092529296875
1747246285.1049974,694,2.972683906555176
1747246285.459017,695,1.9477101564407349
1747246285.8082154,696,3.0032529830932617
1747246286.1569538,697,4.680436611175537
1747246286.8531215,699,3.3125388622283936
1747246287.9030006,702,5.104064464569092
1747246288.2509491,703,6.854757785797119
1747246288.948773,705,11.18992805480957
1747246290.347655,709,2.3170230388641357
1747246290.6966271,710,3.099712610244751
1747246291.3960056,712,2.2865347862243652
1747246292.446684,715,1.7390481233596802
1747246293.1411474,717,1.4720805883407593
1747246293.8435705,719,1.580422043800354
1747246294.1937532,720,3.472282886505127
1747246294.5427308,721,2.5139715671539307
1747246295.2390149,723,3.178354024887085
1747246295.9403203,725,2.170696496963501
1747246296.29631,726,2.939802885055542
1747246296.6563172,727,3.910574197769165
1747246297.0158305,728,3.7585723400115967
1747246297.3686566,729,4.095052242279053
1747246298.0769453,731,0.927545964717865
1747246298.4279687,732,2.166330099105835
1747246298.7878447,733,2.3381264209747314
1747246300.5445263,738,2.0990803241729736
1747246300.8939345,739,2.999739408493042
1747246301.240416,740,2.510258436203003
1747246301.9393876,742,3.083171844482422
1747246302.2925923,743,2.139712333679199
1747246302.6428075,744,3.309673547744751
1747246302.9919138,745,6.270828723907471
1747246305.447198,752,2.884185552597046
1747246306.4955628,755,1.2188098430633545
1747246306.845125,756,1.9415371417999268
1747246307.5544827,758,1.8566948175430298
1747246309.3127034,763,4.321718692779541
1747246309.6658852,764,3.9543116092681885
1747246310.0221958,765,2.1409614086151123
1747246311.0780926,768,2.2239396572113037
1747246311.6192982,769,3.467207908630371
1747246312.664444,772,3.6081223487854004
1747246313.0183825,773,4.166776657104492
1747246313.719635,775,2.2803220748901367
1747246314.068458,776,2.09967041015625
1747246314.7634299,778,2.4658448696136475
1747246315.1123204,779,1.9154504537582397
1747246315.4595144,780,3.0001230239868164
1747246315.8075283,781,3.509899139404297
1747246316.156543,782,3.4449236392974854
1747246318.2639947,788,3.7960946559906006
1747246318.6259623,789,3.1114625930786133
1747246319.3377798,791,3.1083476543426514
1747246320.041248,793,4.766374588012695
1747246320.7585273,795,2.9618191719055176
1747246321.1103916,796,3.6861002445220947
1747246322.1676466,799,2.786203384399414
1747246322.522561,800,2.2714438438415527
1747246323.9377942,804,1.2261652946472168
1747246324.2875783,805,4.029230117797852
1747246324.6429477,806,2.0065205097198486
1747246325.0029576,807,3.6684412956237793
1747246326.0518267,810,3.691955804824829
1747246327.1177917,813,3.2777488231658936
1747246328.8656592,818,2.1216232776641846
1747246329.217082,819,2.964341640472412
1747246329.929723,821,5.135232925415039
1747246330.2787192,822,4.5992207527160645
1747246330.6279097,823,4.479587078094482
1747246331.3277237,825,7.897064685821533
1747246331.6783524,826,2.724518299102783
1747246332.0323906,827,1.6804218292236328
1747246332.3810093,828,3.0816287994384766
1747246333.7762399,832,4.39310359954834
1747246334.1204882,833,4.484628200531006
1747246334.8168213,835,1.5070796012878418
1747246335.1699398,836,6.851962566375732
1747246335.5274756,837,5.563720703125
1747246336.2290049,839,4.486384868621826
1747246336.5754542,840,2.8015785217285156
1747246337.6248856,843,2.4619033336639404
1747246338.3270292,845,3.043015241622925
1747246340.0880454,850,1.7177027463912964
1747246340.4442017,851,2.819772958755493
1747246341.497506,854,2.6478383541107178
1747246342.54339,857,4.713274955749512
1747246343.5916898,860,4.254870891571045
1747246344.2907698,862,3.1680479049682617
1747246345.3418987,865,1.9742754697799683
1747246345.6950293,866,1.1536226272583008
1747246347.1032856,870,4.6533026695251465
1747246347.4547582,871,4.882076740264893
1747246350.948058,881,4.759884834289551
1747246351.6501944,883,4.215023517608643
1747246352.0012598,884,3.7444941997528076
1747246352.3505123,885,2.3815555572509766
1747246352.7132206,886,4.3671746253967285
1747246353.435454,888,5.259732723236084
1747246354.1421535,890,1.664023518562317
1747246354.835709,892,2.1648600101470947
1747246355.8878138,895,4.964015007019043
1747246356.5859675,897,3.1475234031677246
1747246356.9357667,898,12.443809509277344
1747246357.970884,901,3.8160529136657715
1747246358.311975,902,4.645298480987549
1747246358.999357,904,3.0799012184143066
1747246359.687712,906,0.8277074098587036
1747246360.0398982,907,3.104031562805176
1747246360.387569,908,1.7483288049697876
1747246361.0939527,910,3.941851854324341
1747246361.4456108,911,4.764072418212891
1747246362.4902444,914,3.3562636375427246
1747246363.8898888,918,4.180706977844238
1747246364.232876,919,6.507485389709473
1747246364.9273322,921,7.334449291229248
1747246365.6205692,923,10.095097541809082
1747246367.0111878,927,3.8199362754821777
1747246367.3661284,928,1.5062137842178345
1747246367.7157168,929,3.3973278999328613
1747246368.064616,930,2.8408915996551514
1747246368.4126413,931,2.464966297149658
1747246368.7600317,932,2.5517804622650146
1747246369.1234467,933,5.379824161529541
1747246369.8225484,935,5.327190399169922
1747246371.2236235,939,2.564868688583374
1747246371.9212234,941,3.748504400253296
1747246372.2680945,942,2.161909818649292
1747246373.313866,945,3.614501953125
1747246374.7141924,949,2.4668314456939697
1747246375.7646487,952,2.322005033493042
1747246376.4631512,954,6.0765838623046875
1747246376.81254,955,1.2228158712387085
1747246377.161445,956,4.2020583152771
1747246378.578267,960,5.034820556640625
1747246379.2803907,962,4.336602687835693
1747246379.6289372,963,4.423469543457031
1747246379.981855,964,3.7509570121765137
1747246380.340314,965,2.3598694801330566
1747246381.0413814,967,6.316020965576172
1747246381.3923953,968,7.257242679595947
1747246382.448123,971,3.9378910064697266
1747246384.2029376,976,2.4081966876983643
1747246384.9144833,978,2.2866454124450684
1747246385.2652302,979,2.8965842723846436
1747246385.973482,981,2.409956693649292
1747246386.3256965,982,3.6331138610839844
1747246387.7486632,986,2.675776720046997
1747246388.4499629,988,6.384328365325928
1747246388.8003678,989,3.7955400943756104
1747246389.1513715,990,2.440598487854004
1747246389.854492,992,3.380423069000244
1747246390.5581832,994,6.355215072631836
1747246390.906742,995,5.551372051239014
1747246391.2571068,996,4.969550132751465
1747246391.9597852,998,3.225595235824585
1747246392.3107443,999,4.014395236968994
1747246393.0126166,1001,4.187027454376221
1747246393.3613257,1002,2.250515937805176
1747246393.7122295,1003,7.452171802520752
1747246394.0619235,1004,6.598212242126465
1747246394.4072165,1005,6.153180122375488
1747246394.7595851,1006,3.8723368644714355
1747246396.5283577,1011,3.4323370456695557
1747246397.2315361,1013,4.602019786834717
1747246397.9285078,1015,3.8361430168151855
1747246398.2789383,1016,3.099114179611206
1747246398.6248143,1017,7.66421365737915
1747246400.4056213,1022,6.669373989105225
1747246401.8261147,1026,6.563273906707764
1747246402.5309436,1028,8.117791175842285
1747246402.8795202,1029,5.093504428863525
1747246404.9767983,1035,5.057175636291504
1747246405.3241324,1036,12.130173683166504
1747246405.6757221,1037,4.158241271972656
1747246406.029296,1038,3.439814805984497
1747246406.3768985,1039,3.670257806777954
1747246407.768877,1043,3.0383920669555664
1747246408.472186,1045,2.320063829421997
1747246408.821706,1046,4.476444721221924
1747246410.921585,1052,7.048680782318115
1747246411.2727287,1053,7.0057573318481445
1747246412.328557,1056,4.094199180603027
1747246413.0314121,1058,8.184467315673828
1747246413.382027,1059,6.9223313331604
1747246413.732117,1060,5.787719249725342
1747246414.4352996,1062,4.452277183532715
1747246415.5197299,1065,3.5373995304107666
1747246415.8699892,1066,7.324272632598877
1747246416.2195406,1067,6.968867301940918
1747246416.922331,1069,3.8106889724731445
1747246417.2744603,1070,4.534666538238525
1747246417.6259792,1071,2.0724539756774902
1747246417.9765406,1072,3.7324976921081543
1747246418.3276443,1073,5.3231658935546875
1747246418.6790986,1074,3.404967784881592
1747246419.7469695,1077,4.677184104919434
1747246420.0994864,1078,5.430760860443115
1747246420.796418,1080,1.7832601070404053
1747246421.1500192,1081,2.2336390018463135
1747246421.499447,1082,5.3682541847229
1747246422.5541968,1085,2.8295140266418457
1747246422.9089026,1086,2.7285680770874023
1747246423.2626424,1087,5.263503551483154
1747246424.6699967,1091,11.176456451416016
1747246425.0170996,1092,7.402979850769043
1747246425.3681073,1093,5.057490825653076
1747246427.1298604,1098,4.635240077972412
1747246427.8356218,1100,4.362822532653809
1747246428.5373418,1102,6.427037715911865
1747246428.8862135,1103,4.539562225341797
1747246429.237963,1104,4.97491979598999
1747246430.2927318,1107,2.4566690921783447
1747246430.6397784,1108,5.028156757354736
1747246430.992479,1109,5.378761291503906
1747246431.34345,1110,5.445024013519287
1747246431.691204,1111,9.394503593444824
1747246432.0411854,1112,3.873659610748291
1747246432.3911846,1113,7.158527374267578
1747246432.743405,1114,3.689514636993408
1747246433.4471285,1116,5.612575531005859
1747246434.503257,1119,3.25778865814209
1747246435.2025635,1121,3.680907964706421
1747246435.5512862,1122,5.003493785858154
1747246436.603776,1125,4.7174859046936035
1747246436.951152,1126,3.6466498374938965
1747246437.6522713,1128,3.81516170501709
1747246438.000988,1129,4.187920093536377
1747246438.3500147,1130,2.8622000217437744
1747246438.702442,1131,3.8044509887695312
1747246439.052467,1132,2.886741876602173
1747246439.7598052,1134,3.092599630355835
1747246440.1084237,1135,5.63222599029541
1747246440.456437,1136,5.3520188331604
1747246441.504569,1139,4.102169036865234
1747246442.557969,1142,3.0869853496551514
1747246443.608282,1145,4.372506141662598
1747246443.9605916,1146,2.8366000652313232
1747246444.664767,1148,35.934059143066406
1747246445.0213048,1149,44.04240036010742
1747246445.37956,1150,47.172855377197266
1747246445.7413292,1151,32.55529022216797
1747246446.0923567,1152,9.59111213684082
1747246446.4568582,1153,0.3208281695842743
1747246447.1715763,1155,0.38907867670059204
1747246448.9113529,1160,0.5644490718841553
1747246449.614625,1162,0.19103604555130005
1747246450.300995,1164,1.2795389890670776
1747246450.9938788,1166,0.21527062356472015
1747246451.3376703,1167,0.8025839924812317
1747246453.411124,1173,3.8393561840057373
1747246453.7594404,1174,4.7775468826293945
1747246454.4631603,1176,9.617020606994629
1747246454.8067465,1177,12.223287582397461
1747246455.1501777,1178,3.256938934326172
1747246456.5373006,1182,0.5896166563034058
1747246457.2290118,1184,1.3651593923568726
1747246457.9096718,1186,2.697725534439087
1747246458.5959756,1188,1.872342824935913
1747246458.9365573,1189,6.406740188598633
1747246459.2769773,1190,6.694406986236572
1747246460.3061044,1193,6.564792156219482
1747246460.650635,1194,7.278099060058594
1747246460.9929798,1195,2.890564203262329
1747246461.6778057,1197,1.68454909324646
1747246462.0207858,1198,1.444862961769104
1747246463.0610895,1201,3.1530954837799072
1747246463.4119492,1202,2.228135585784912
1747246464.463274,1205,3.331388473510742
1747246464.8115845,1206,4.229397773742676
1747246465.1622589,1207,4.430121421813965
1747246465.8614342,1209,0.8545556664466858
1747246467.2517042,1213,2.0464072227478027
1747246467.6021857,1214,1.6817535161972046
1747246467.949492,1215,2.8205080032348633
1747246468.6433089,1217,4.315500259399414
1747246468.989884,1218,5.763681411743164
1747246470.7304542,1223,1.709091305732727
1747246471.4136317,1225,1.6490066051483154
1747246472.4425359,1228,2.3060684204101562
1747246472.7860897,1229,5.757290363311768
1747246473.814027,1232,2.605149745941162
1747246474.1551988,1233,2.6775095462799072
1747246475.8715892,1238,1.3559892177581787
1747246476.5569124,1240,2.509603261947632
1747246476.8992612,1241,2.501976490020752
1747246477.2388835,1242,3.0874428749084473
1747246477.578444,1243,5.142560958862305
1747246477.9188514,1244,4.006148815155029
1747246478.2610803,1245,2.1513941287994385
1747246478.6045597,1246,1.6752698421478271
1747246479.6297717,1249,2.5857841968536377
1747246479.9744084,1250,2.9304356575012207
1747246480.317759,1251,2.1471264362335205
1747246480.6571405,1252,1.269054889678955
1747246481.337712,1254,9.24809455871582
1747246482.032642,1256,2.10986065864563
1747246482.3792217,1257,1.405737280845642
1747246483.4033413,1260,2.523460865020752
1747246483.7510602,1261,2.20809268951416
1747246484.7921262,1264,1.4027527570724487
1747246485.8548496,1267,3.9470064640045166
1747246487.2850387,1271,3.948439359664917
1747246489.0713518,1276,3.4608964920043945
1747246489.421819,1277,4.260030746459961
1747246489.7790644,1278,3.8838560581207275
1747246491.1840584,1282,2.053905963897705
1747246492.2400491,1285,2.1449687480926514
1747246493.9819765,1290,2.968991279602051
1747246495.025553,1293,5.225869655609131
1747246496.07429,1296,2.5351955890655518
1747246496.7791877,1298,5.329463005065918
1747246497.1320713,1299,3.188999652862549
1747246498.18867,1302,2.336869478225708
1747246499.5970187,1306,2.8116633892059326
1747246500.9946651,1310,2.254061222076416
1747246502.3897595,1314,1.321017861366272
1747246502.738902,1315,2.826878070831299
1747246504.4946704,1320,4.813819408416748
1747246505.1951878,1322,3.061391592025757
1747246505.5471566,1323,2.489166736602783
1747246506.2487872,1325,1.7413526773452759
1747246506.5991518,1326,4.248932838439941
1747246507.303952,1328,2.2185754776000977
1747246509.793063,1335,3.044999837875366
1747246512.9693751,1344,2.620414972305298
1747246513.3173296,1345,2.3100333213806152
1747246514.019205,1347,2.974576473236084
1747246514.3704302,1348,3.0786709785461426
1747246515.4231987,1351,6.062193870544434
1747246515.77623,1352,1.2978136539459229
1747246516.4771404,1354,1.6483440399169922
1747246517.8860745,1358,2.7990007400512695
1747246518.5937572,1360,3.2791268825531006
1747246519.9998786,1364,2.1229026317596436
1747246520.3499923,1365,2.8175058364868164
1747246520.6987584,1366,3.3960256576538086
1747246521.049386,1367,3.009965658187866
1747246521.3994393,1368,4.567599296569824
1747246522.8078122,1372,3.547797441482544
1747246523.1568666,1373,4.459989070892334
1747246523.8556247,1375,4.000990390777588
1747246524.21153,1376,2.6773335933685303
1747246525.6417613,1380,3.623929977416992
1747246527.3823655,1385,3.3602516651153564
1747246527.7304015,1386,1.756330132484436
1747246529.1289783,1390,3.194831132888794
1747246530.1733358,1393,3.0259740352630615
1747246531.227606,1396,5.021494388580322
1747246531.5776188,1397,2.3293471336364746
1747246532.2732053,1399,1.49880051612854
1747246532.6221893,1400,2.435920000076294
1747246533.675643,1403,2.3750529289245605
1747246534.3720489,1405,3.4935879707336426
1747246537.1600695,1413,3.518429756164551
1747246538.2071993,1416,3.5350759029388428
1747246538.5561695,1417,3.1707143783569336
1747246539.2531264,1419,4.306981086730957
1747246539.94912,1421,4.095668792724609
1747246540.2996254,1422,3.549175977706909
1747246543.4875317,1431,4.3344011306762695
1747246543.8352058,1432,1.2562894821166992
1747246545.2286558,1436,2.562976360321045
1747246545.9396343,1438,2.3037357330322266
1747246546.291356,1439,6.413175106048584
1747246546.6425443,1440,3.726142644882202
1747246546.9999168,1441,3.3616743087768555
1747246548.0525444,1444,1.4551843404769897
1747246548.7692425,1446,2.292868137359619
1747246549.1246953,1447,4.58409309387207
1747246549.4764068,1448,3.5849814414978027
1747246549.83428,1449,3.2980968952178955
1747246550.180365,1450,2.003073215484619
1747246550.5396342,1451,3.3512425422668457
1747246550.8912692,1452,2.5369129180908203
1747246551.5979633,1454,2.7536520957946777
1747246551.9550445,1455,3.5416319370269775
1747246552.3035345,1456,5.149859428405762
1747246552.6522,1457,6.6378984451293945
1747246553.0027156,1458,3.628307819366455
1747246553.359494,1459,4.434326648712158
1747246553.711773,1460,2.691641330718994
1747246554.0596023,1461,2.0323703289031982
1747246554.7656338,1463,5.834511756896973
1747246557.37818,1470,3.4074621200561523
1747246558.408104,1473,6.895042896270752
1747246558.7522306,1474,5.2063822746276855
1747246559.4425812,1476,5.4633097648620605
1747246559.7898078,1477,2.417686939239502
1747246561.1813693,1481,5.459846496582031
1747246561.5244744,1482,8.534980773925781
1747246561.8689635,1483,4.87776517868042
1747246563.2598598,1487,4.78971004486084
1747246563.6165195,1488,3.568497896194458
1747246563.973675,1489,9.648374557495117
1747246564.3375342,1490,6.765070915222168
1747246564.6969228,1491,4.698239326477051
1747246565.4071662,1493,11.014115333557129
1747246565.7610085,1494,3.1831765174865723
1747246567.1809397,1498,2.076575994491577
1747246567.530257,1499,4.848480701446533
1747246567.8796718,1500,7.175346851348877
1747246568.581989,1502,4.526959419250488
1747246569.6309156,1505,7.050024509429932
1747246571.0282683,1509,7.2152581214904785
1747246571.3860693,1510,3.651928424835205
1747246571.7346723,1511,3.354245185852051
1747246572.4346724,1513,4.1619873046875
1747246573.1379354,1515,3.119704008102417
1747246573.4885786,1516,3.6966214179992676
1747246575.9503777,1523,1.3328851461410522
1747246576.999142,1526,3.103881359100342
1747246577.6977391,1528,5.350094318389893
1747246579.793894,1534,3.842580795288086
1747246580.8410525,1537,3.834829092025757
1747246581.1892066,1538,4.39465856552124
1747246582.2396746,1541,7.005798816680908
1747246583.6455624,1545,4.089028358459473
1747246584.3490791,1547,4.855960369110107
1747246584.6977344,1548,6.546933650970459
1747246585.7610657,1551,2.409311056137085
1747246586.1102278,1552,2.4724478721618652
1747246586.461364,1553,3.49662709236145
1747246587.1651428,1555,1.9891718626022339
1747246587.8646872,1557,2.2775421142578125
1747246589.6317353,1562,3.4906020164489746
1747246590.3293295,1564,4.643130779266357
1747246590.677804,1565,8.217597961425781
1747246591.0274498,1566,6.663476467132568
1747246591.7433755,1568,3.1783933639526367
1747246592.443234,1570,1.5023472309112549
1747246592.7940269,1571,4.062619209289551
1747246593.1434507,1572,2.781317949295044
1747246593.4912765,1573,2.393531084060669
1747246594.537191,1576,5.912285327911377
1747246595.236357,1578,7.044525146484375
1747246595.5875263,1579,3.6703333854675293
1747246595.934782,1580,2.4046034812927246
1747246596.2843084,1581,4.513138294219971
1747246596.6361797,1582,2.8599159717559814
1747246597.6890345,1585,2.9830124378204346
1747246599.4421132,1590,5.192997932434082
1747246601.1996057,1595,2.673445463180542
1747246601.55488,1596,3.810777187347412
1747246601.9043205,1597,3.5206830501556396
1747246603.3137376,1601,8.63980770111084
1747246603.66564,1602,5.932553291320801
1747246604.0162115,1603,5.427446365356445
1747246606.4953837,1610,3.3016412258148193
1747246606.8457365,1611,7.114489555358887
1747246607.5658429,1613,2.3938722610473633
1747246607.9148066,1614,4.113503932952881
1747246608.6112764,1616,5.957086086273193
1747246610.0177293,1620,5.134050369262695
1747246610.718845,1622,1.3525313138961792
1747246611.4138722,1624,8.646919250488281
1747246612.109394,1626,3.6989176273345947
1747246612.4567165,1627,2.815316915512085
1747246613.8455281,1631,2.4427738189697266
1747246615.2498214,1635,5.686236381530762
1747246615.6026988,1636,3.856156587600708
1747246615.9666276,1637,3.3686299324035645
1747246616.3161042,1638,5.296032905578613
1747246617.0324094,1640,4.125999927520752
1747246617.3865693,1641,3.8131418228149414
1747246619.1632695,1646,6.316924571990967
1747246619.5108306,1647,1.5549620389938354
1747246620.2086632,1649,8.085469245910645
1747246620.9073303,1651,4.119989395141602
1747246621.2560818,1652,12.244894027709961
1747246621.606955,1653,2.634833335876465
1747246621.9569044,1654,4.710536479949951
1747246622.6596825,1656,6.440002918243408
1747246623.3592203,1658,3.6087214946746826
1747246624.7801237,1662,4.167398452758789
1747246625.4873555,1664,3.3812379837036133
1747246626.1900315,1666,2.9690208435058594
1747246627.266538,1669,12.257357597351074
1747246627.6184301,1670,6.393949508666992
1747246629.023489,1674,4.9825215339660645
1747246630.0766866,1677,5.911148548126221
1747246630.7782147,1679,3.7599668502807617
1747246631.130609,1680,3.010009765625
1747246631.480152,1681,1.7342021465301514
1747246631.836285,1682,3.8047685623168945
1747246632.8952873,1685,7.609545707702637
1747246633.2604072,1686,4.037834644317627
1747246633.6229043,1687,2.466982364654541
1747246633.9757385,1688,4.190744876861572
1747246634.3319502,1689,3.950324058532715
1747246634.6857107,1690,1.5840296745300293
1747246635.758031,1693,1.8790560960769653
1747246636.1120172,1694,2.012826681137085
1747246636.4657588,1695,5.65839958190918
1747246637.164326,1697,6.282919883728027
1747246637.5218801,1698,6.556093692779541
1747246637.8793242,1699,4.345304489135742
1747246638.2361577,1700,2.698878049850464
1747246638.9350152,1702,2.6743147373199463
1747246639.6352832,1704,5.601512908935547
1747246640.6745186,1707,5.427074432373047
1747246641.3636847,1709,2.9742281436920166
1747246641.7083566,1710,2.0991482734680176
1747246642.0529242,1711,5.066864967346191
1747246642.3951435,1712,4.4207072257995605
1747246644.4498737,1718,3.164121627807617
1747246644.7930276,1719,8.072216033935547
1747246645.8268118,1722,5.124761581420898
1747246646.171111,1723,4.013982772827148
1747246646.5139363,1724,6.177966117858887
1747246646.8586092,1725,6.151692867279053
1747246648.580595,1730,6.278111457824707
1747246651.3308856,1738,4.459869384765625
1747246651.6796033,1739,2.1144163608551025
1747246652.0298753,1740,4.36313009262085
1747246653.0819707,1743,5.693511486053467
1747246653.7803879,1745,2.6543359756469727
1747246654.8338492,1748,4.4287872314453125
1747246655.181894,1749,5.89162540435791
1747246655.5297098,1750,3.697338819503784
1747246655.879759,1751,2.5129103660583496
1747246656.575997,1753,2.5297787189483643
1747246656.9244792,1754,6.061519622802734
1747246657.9745018,1757,4.203786849975586
1747246659.7234123,1762,7.230407238006592
1747246660.0701215,1763,3.751234531402588
1747246660.7674716,1765,2.967841386795044
1747246661.1170359,1766,1.9159194231033325
1747246661.8145769,1768,3.7662463188171387
1747246664.2457693,1775,4.6836628913879395
1747246664.5946324,1776,7.336957931518555
1747246664.9420252,1777,4.975200176239014
1747246665.986213,1780,6.269893646240234
1747246666.3330708,1781,8.238275527954102
1747246667.3753123,1784,10.042990684509277
1747246667.7220058,1785,9.391214370727539
1747246668.072927,1786,3.4281585216522217
1747246668.420197,1787,2.1256563663482666
1747246669.1181014,1789,4.992018699645996
1747246669.4721823,1790,4.767005443572998
1747246670.175374,1792,5.9598798751831055
1747246670.888931,1794,8.030914306640625
1747246671.5978491,1796,6.9214653968811035
1747246671.9593685,1797,2.4151275157928467
1747246673.0200415,1800,2.5486490726470947
1747246673.7181973,1802,3.3572094440460205
1747246674.0666971,1803,9.8951416015625
1747246674.4181674,1804,6.594144821166992
1747246675.8314621,1808,2.9840915203094482
1747246676.5307155,1810,5.779365062713623
1747246677.9347239,1814,5.07630729675293
1747246678.63731,1816,2.8201546669006348
1747246679.3327916,1818,5.1816606521606445
1747246679.6841757,1819,5.641454219818115
1747246681.0972826,1823,7.866758823394775
1747246682.1561317,1826,3.5902371406555176
1747246682.5058067,1827,3.484445095062256
1747246683.213603,1829,2.527757167816162
1747246683.561449,1830,7.498620986938477
1747246684.2594955,1832,0.688034176826477
1747246684.6094923,1833,1.381022572517395
1747246684.9577708,1834,3.125375986099243
1747246685.6591964,1836,2.5495259761810303
1747246686.0116868,1837,7.859169960021973
1747246686.362948,1838,7.841609954833984
1747246688.4764013,1844,8.340837478637695
1747246688.8303835,1845,2.724741220474243
1747246689.1780612,1846,6.113155841827393
1747246689.525996,1847,3.8070034980773926
1747246689.8735907,1848,1.8775734901428223
1747246690.9194067,1851,9.271318435668945
1747246691.6223724,1853,1.0934138298034668
1747246692.681085,1856,3.9384870529174805
1747246694.111921,1860,5.431509494781494
1747246695.5200567,1864,3.4323267936706543
1747246695.8655775,1865,6.0075364112854
1747246696.2203028,1866,3.2686643600463867
1747246696.5714562,1867,3.012474775314331
1747246697.9740698,1871,7.109891891479492
1747246698.3220487,1872,2.247044324874878
1747246698.6707256,1873,3.4068214893341064
1747246699.0174284,1874,4.31640625
1747246699.3639915,1875,7.843062877655029
1747246700.059616,1877,2.660618305206299
1747246700.7571392,1879,6.053496360778809
1747246701.106489,1880,2.8086133003234863
1747246702.1535687,1883,8.71531867980957
1747246702.5059276,1884,8.394111633300781
1747246703.2103465,1886,7.64845085144043
1747246703.9070423,1888,3.2455227375030518
1747246704.6095831,1890,7.174684524536133
1747246704.965441,1891,3.792062759399414
1747246706.36127,1895,6.36917781829834
1747246707.761277,1899,0.6950551867485046
1747246708.4664557,1901,3.537978172302246
1747246708.8180285,1902,4.954250335693359
1747246710.2144065,1906,10.178494453430176
1747246710.9102921,1908,3.1923813819885254
1747246711.261722,1909,9.33375358581543
1747246711.6128018,1910,4.3550543785095215
1747246712.6578846,1913,11.977201461791992
1747246713.7047243,1916,0.9802484512329102
1747246714.4040225,1918,0.6842842698097229
1747246716.5431907,1924,1.8061375617980957
1747246716.8930902,1925,6.034154891967773
1747246717.2489185,1926,6.212118625640869
1747246717.9675941,1928,2.335909605026245
1747246718.317632,1929,4.19800329208374
1747246719.3799007,1932,3.3254168033599854
1747246720.4405463,1935,6.681463241577148
1747246720.7928813,1936,3.216590166091919
1747246721.8518472,1939,4.629751205444336
1747246722.2023141,1940,2.63700270652771
1747246722.5510688,1941,3.4033429622650146
1747246722.8993702,1942,3.769772529602051
1747246723.959012,1945,3.1068224906921387
1747246724.6804285,1947,5.188370704650879
1747246725.7418294,1950,5.921896934509277
1747246726.1020448,1951,4.149224281311035
1747246726.8104763,1953,5.636597156524658
1747246727.8738465,1956,6.482594966888428
1747246729.2807553,1960,3.2883620262145996
1747246729.6392999,1961,10.226622581481934
1747246730.0025659,1962,6.515877723693848
1747246730.3637996,1963,8.40623664855957
1747246730.7276514,1964,11.643111228942871
1747246731.429271,1966,5.689500331878662
1747246731.7792215,1967,10.043028831481934
1747246732.128837,1968,7.388792514801025
1747246732.4775474,1969,6.4073591232299805
1747246734.5893927,1975,6.766353607177734
1747246735.2807744,1977,5.8219194412231445
1747246735.627611,1978,3.6291422843933105
1747246735.9812095,1979,2.2589292526245117
1747246736.3356123,1980,0.6923359036445618
1747246736.6857283,1981,8.515650749206543
1747246737.0399835,1982,5.356919288635254
1747246737.3905253,1983,1.9782135486602783
1747246738.1095464,1985,5.866448402404785
1747246738.8107047,1987,6.368706226348877
1747246739.1688366,1988,4.517219543457031
1747246739.5202184,1989,7.426098823547363
1747246740.215882,1991,5.2790937423706055
1747246740.568892,1992,3.0175375938415527
1747246740.9192364,1993,8.061663627624512
1747246741.6162794,1995,5.319175720214844
1747246743.0132332,1999,10.91346549987793


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_10_676861-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246041.9618309,0,0.010050002485513687
1747246043.0120647,3,5.602702367468737e-05
1747246043.3593874,4,0.0075785438530147076
1747246045.4100633,10,-0.004402920138090849
1747246045.7521715,11,0.0024055864196270704
1747246046.7794893,14,-0.000507037213537842
1747246047.1203554,15,0.030999064445495605
1747246048.1518338,18,0.4323873221874237
1747246048.4955971,19,0.9334476590156555
1747246048.8389428,20,0.6918376088142395
1747246049.521339,22,0.561642050743103
1747246049.865745,23,1.7412559986114502
1747246050.9356902,26,0.3226284980773926
1747246051.2862055,27,0.9082851409912109
1747246053.476021,33,0.8467613458633423
1747246054.5290647,36,1.792800784111023
1747246054.8783188,37,0.8101466298103333
1747246055.2269907,38,1.00816810131073
1747246055.5737128,39,0.14818069338798523
1747246055.920876,40,0.18204867839813232
1747246058.3846815,47,0.18090693652629852
1747246058.7349446,48,0.16361115872859955
1747246059.0836916,49,0.12154357880353928
1747246059.783696,51,0.28206148743629456
1747246060.1358705,52,0.44958338141441345
1747246060.8338134,54,0.6940824389457703
1747246061.911269,57,0.7798666954040527
1747246062.9583237,60,2.1878881454467773
1747246063.3073566,61,0.9804555177688599
1747246063.6592736,62,0.4809940755367279
1747246064.0080543,63,0.5380880236625671
1747246064.709772,65,1.4437531232833862
1747246065.0608182,66,1.0993300676345825
1747246065.4171865,67,1.4752085208892822
1747246065.7740002,68,0.6530474424362183
1747246066.4835217,70,1.157366394996643
1747246066.8393805,71,1.7002670764923096
1747246068.9745522,77,0.74278324842453
1747246069.6799538,79,0.9029116034507751
1747246070.0312393,80,1.4739694595336914
1747246070.7355998,82,1.7468312978744507
1747246071.0903218,83,1.7560871839523315
1747246071.794372,85,0.8462719321250916
1747246073.233027,89,0.5230300426483154
1747246073.5880349,90,0.7206657528877258
1747246075.336778,95,0.7295781970024109
1747246076.7339294,99,1.1800315380096436
1747246077.0878656,100,1.855545997619629
1747246078.142828,103,0.5290607810020447
1747246079.1929705,106,0.8618502616882324
1747246079.5465758,107,0.99634850025177
1747246080.2491672,109,0.8270196914672852
1747246082.026234,114,1.3928626775741577
1747246082.7336066,116,0.5118550658226013
1747246084.471384,121,0.7438487410545349
1747246085.8554995,125,0.39467641711235046
1747246086.2052178,126,0.668820858001709
1747246086.9110348,128,0.7148779630661011
1747246087.6119976,130,0.35168564319610596
1747246087.957815,131,0.5024632811546326
1747246088.305935,132,0.664194643497467
1747246089.7091281,136,0.43560171127319336
1747246090.056819,137,0.6046831011772156
1747246092.1380572,143,0.5224562287330627
1747246092.4901557,144,0.9024968147277832
1747246093.2035959,146,0.730508029460907
1747246093.561411,147,0.9353682398796082
1747246094.619452,150,1.0410099029541016
1747246097.0820785,157,0.4366120398044586
1747246097.7803774,159,0.5574771761894226
1747246098.133539,160,0.5039240717887878
1747246098.8242993,162,1.2226506471633911
1747246099.5145478,164,1.0480844974517822
1747246100.2006252,166,0.41677626967430115
1747246101.57973,170,0.2938925623893738
1747246101.9224486,171,0.28831160068511963
1747246102.2637396,172,0.496234267950058
1747246103.2967668,175,0.5461146235466003
1747246103.6422856,176,0.2762657701969147
1747246103.9914966,177,0.36243918538093567
1747246104.3380938,178,0.6839706301689148
1747246105.043461,180,0.8046461343765259
1747246105.400588,181,0.49536558985710144
1747246106.4605808,184,0.2901834547519684
1747246106.8151283,185,0.296918123960495
1747246107.1692014,186,0.5804031491279602
1747246108.233242,189,0.6428729891777039
1747246108.583544,190,0.2574572265148163
1747246108.9347892,191,0.5903934836387634
1747246109.2892826,192,0.9268984794616699
1747246110.3470967,195,1.3525981903076172
1747246111.7670262,199,0.9666849970817566
1747246112.1261764,200,2.5689144134521484
1747246112.845514,202,0.302459716796875
1747246113.2034822,203,0.35416004061698914
1747246113.5613172,204,0.2874140739440918
1747246113.9122984,205,0.26277950406074524
1747246114.6137989,207,0.3676476776599884
1747246115.3134823,209,0.279933363199234
1747246116.0209172,211,0.6517691016197205
1747246116.721979,213,0.5097299814224243
1747246117.4274983,215,0.7274615168571472
1747246117.7757409,216,1.124849557876587
1747246118.4736407,218,0.3627229332923889
1747246118.8240983,219,0.33164530992507935
1747246119.1744156,220,0.30176106095314026
1747246119.5276775,221,0.6579235196113586
1747246119.87447,222,0.7522088289260864
1747246120.5739765,224,0.33281999826431274
1747246120.925738,225,0.2535724937915802
1747246122.325782,229,0.6544981002807617
1747246124.4148695,235,0.3760789930820465
1747246125.0983949,237,0.5329981446266174
1747246125.4413235,238,0.5926416516304016
1747246125.7856262,239,0.7796915769577026
1747246126.4893277,241,0.8392434120178223
1747246126.83862,242,0.9462396502494812
1747246127.5409126,244,0.7258171439170837
1747246127.894465,245,1.127151370048523
1747246128.2471528,246,0.9370101094245911
1747246128.5984182,247,0.7747045159339905
1747246130.3445406,252,0.7245464324951172
1747246130.6932657,253,0.5303690433502197
1747246131.0411446,254,0.6871078014373779
1747246132.097038,257,0.6446608901023865
1747246132.4458096,258,0.39111435413360596
1747246132.7943554,259,0.32001471519470215
1747246133.1386132,260,0.42989394068717957
1747246133.8367298,262,0.49843665957450867
1747246136.6347768,270,1.0794577598571777
1747246136.9887583,271,0.7980018854141235
1747246138.0490344,274,0.5250880122184753
1747246138.404174,275,0.8658981323242188
1747246138.7538595,276,0.6630966663360596
1747246139.4539986,278,0.7686703205108643
1747246140.1543922,280,0.36084306240081787
1747246140.8540428,282,0.493175745010376
1747246141.201556,283,0.4871132969856262
1747246141.9105809,285,0.28179118037223816
1747246142.6101503,287,0.8936797380447388
1747246142.9633667,288,0.617976188659668
1747246143.6744096,290,0.8309037089347839
1747246145.427806,295,1.9787969589233398
1747246145.7774298,296,2.381554126739502
1747246146.1267385,297,1.8197559118270874
1747246146.4751189,298,0.7719855308532715
1747246148.5638778,304,0.5839110612869263
1747246149.2765079,306,0.2814694941043854
1747246149.9763136,308,0.5314387679100037
1747246150.3224566,309,0.594295084476471
1747246151.3715181,312,0.749541699886322
1747246151.7222354,313,0.3951503336429596
1747246152.7796178,316,0.31279268860816956
1747246153.4858572,318,0.6759680509567261
1747246153.8424692,319,0.6398834586143494
1747246154.8733943,322,0.7403101325035095
1747246155.5685017,324,0.2542850971221924
1747246157.2952042,329,0.4641749858856201
1747246157.6366038,330,0.3461827039718628
1747246157.983931,331,0.31262609362602234
1747246158.3288019,332,0.2761988043785095
1747246160.0501459,337,0.7576426267623901
1747246160.3943343,338,0.9254002571105957
1747246161.0760264,340,0.49585577845573425
1747246162.09414,343,0.4596323072910309
1747246162.4333107,344,0.47200384736061096
1747246162.772242,345,0.5280837416648865
1747246163.1132839,346,0.4097462296485901
1747246163.7918842,348,0.9037259221076965
1747246164.47554,350,1.117146372795105
1747246165.1675205,352,0.5518079400062561
1747246165.5084534,353,0.45744043588638306
1747246165.8503468,354,0.614234447479248
1747246167.2229993,358,0.9709852337837219
1747246167.9044461,360,0.3981280028820038
1747246168.6141706,362,0.5128642320632935
1747246168.966997,363,0.18442122638225555
1747246169.3190207,364,0.4710679054260254
1747246169.674747,365,0.9966191649436951
1747246170.0302122,366,0.8456551432609558
1747246170.3802838,367,0.4754098951816559
1747246170.7384884,368,0.9059402346611023
1747246172.8887012,374,0.3274975121021271
1747246173.957026,377,0.5442185401916504
1747246174.3173754,378,0.7531851530075073
1747246176.7697248,385,0.4746742844581604
1747246177.1192877,386,0.5189481973648071
1747246178.5301187,390,0.5789401531219482
1747246178.887499,391,0.5439501404762268
1747246179.2401292,392,0.7240254282951355
1747246179.5900683,393,0.6216664910316467
1747246179.9391696,394,0.5775101780891418
1747246180.289192,395,1.1538479328155518
1747246180.6399393,396,0.7931463122367859
1747246180.991391,397,0.7392796874046326
1747246181.3440924,398,0.5925261974334717
1747246181.692961,399,0.5541800260543823
1747246182.401683,401,0.5640610456466675
1747246182.7685235,402,0.6430862545967102
1747246183.4948323,404,0.37821924686431885
1747246184.914896,408,0.7411680221557617
1747246185.263389,409,0.33758246898651123
1747246186.3110888,412,0.4422454535961151
1747246186.6595724,413,1.0595959424972534
1747246187.0081327,414,0.966845691204071
1747246187.3589242,415,1.1973105669021606
1747246188.4082832,418,3.1528921127319336
1747246189.467693,421,5.149438381195068
1747246189.8290696,422,1.0240315198898315
1747246190.8866007,425,0.11162310093641281
1747246191.2370963,426,0.11042646318674088
1747246192.6480446,430,0.13077478110790253
1747246192.9964335,431,0.13940517604351044
1747246194.0593176,434,0.2589830160140991
1747246194.4096034,435,0.17477886378765106
1747246194.7581787,436,0.1769564002752304
1747246195.1137908,437,0.3303753137588501
1747246195.4663546,438,0.4851790964603424
1747246195.8185613,439,0.20634816586971283
1747246196.167636,440,0.21757955849170685
1747246196.517162,441,0.08086058497428894
1747246197.2208748,443,0.22672240436077118
1747246197.5707927,444,0.38063013553619385
1747246197.9190521,445,0.2747179865837097
1747246198.2686784,446,0.29623451828956604
1747246199.6727304,450,0.9471893310546875
1747246200.0210748,451,1.299241065979004
1747246200.3723001,452,0.9783746004104614
1747246200.7200344,453,0.3194517493247986
1747246201.0745082,454,0.5040149092674255
1747246201.7734756,456,0.673656165599823
1747246202.476151,458,0.7240453958511353
1747246203.1744652,460,0.30356699228286743
1747246203.5242517,461,0.7094480395317078
1747246204.575611,464,0.6277219653129578
1747246204.9236636,465,0.3037720322608948
1747246205.276381,466,0.45934852957725525
1747246205.9754028,468,1.4674652814865112
1747246206.675341,470,0.9769638180732727
1747246208.0789142,474,0.4145003855228424
1747246208.4458861,475,0.5475226044654846
1747246209.5071516,478,0.36339864134788513
1747246209.8631306,479,0.39809438586235046
1747246210.219953,480,0.4317346513271332
1747246210.574743,481,0.2794288098812103
1747246210.9347172,482,0.331327348947525
1747246211.2920527,483,0.4134942591190338
1747246211.6428626,484,0.5448465943336487
1747246212.357996,486,0.3277030885219574
1747246212.7040002,487,0.4316377341747284
1747246213.0462494,488,0.7374330163002014
1747246213.398718,489,0.7960706353187561
1747246214.0901062,491,0.5586274862289429
1747246215.127939,494,0.5708128809928894
1747246216.5392156,498,1.127392053604126
1747246217.5905626,501,0.6566190123558044
1747246217.9396348,502,0.37865549325942993
1747246218.2882957,503,0.3569430112838745
1747246219.3394647,506,0.3031793534755707
1747246220.0446103,508,0.5273251533508301
1747246220.39389,509,0.4005846679210663
1747246220.7464063,510,0.2588770389556885
1747246221.0956519,511,0.305050253868103
1747246221.4438548,512,0.3497273623943329
1747246221.7944636,513,0.3375578820705414
1747246222.1438015,514,0.44642096757888794
1747246223.193649,517,0.16049160063266754
1747246223.5373433,518,0.35284778475761414
1747246223.8867683,519,0.5449127554893494
1747246224.2358856,520,0.8135750889778137
1747246225.2890825,523,0.29222044348716736
1747246227.747422,530,0.698866069316864
1747246228.801367,533,0.4205128848552704
1747246229.1590765,534,0.642065703868866
1747246229.8610287,536,0.42762479186058044
1747246230.2082427,537,0.3801937997341156
1747246230.5541778,538,0.2844438850879669
1747246230.9051175,539,0.5488909482955933
1747246231.256669,540,1.0874913930892944
1747246231.946024,542,0.3609616458415985
1747246232.2900054,543,0.4115009903907776
1747246232.6330166,544,0.35811981558799744
1747246233.325998,546,0.3388524353504181
1747246233.6793299,547,0.5842697620391846
1747246234.7514634,550,1.0255125761032104
1747246235.4641807,552,0.9553921818733215
1747246236.1614616,554,0.4216974675655365
1747246236.5162768,555,0.36693310737609863
1747246236.8664846,556,0.4691970944404602
1747246238.9578977,562,0.6629639267921448
1747246239.306853,563,0.5991572141647339
1747246239.6565843,564,0.40531134605407715
1747246241.0599725,568,0.2891554534435272
1747246242.124241,571,0.22480545938014984
1747246242.8360348,573,0.33208876848220825
1747246243.898457,576,0.986366868019104
1747246245.304258,580,1.3425341844558716
1747246246.7171123,584,0.7826541662216187
1747246247.075629,585,0.48779845237731934
1747246247.4301114,586,0.8139111399650574
1747246248.148132,588,0.5129777193069458
1747246248.8642828,590,0.647998034954071
1747246249.2236953,591,0.5083512663841248
1747246249.5891712,592,0.366233766078949
1747246250.2955933,594,0.6368722915649414
1747246251.0094907,596,0.591596782207489
1747246251.3667483,597,1.2118650674819946
1747246251.7153797,598,0.9155046343803406
1747246252.0683565,599,0.7853701710700989
1747246252.762282,601,0.39667239785194397
1747246253.106004,602,0.5873295664787292
1747246253.4487414,603,0.3131095767021179
1747246254.1348562,605,0.32885968685150146
1747246255.1645315,608,0.681577742099762
1747246255.8517306,610,0.4527972638607025
1747246256.884332,613,0.4590012729167938
1747246257.2267485,614,0.5346128344535828
1747246257.9158227,616,0.6702719926834106
1747246258.6036522,618,0.8945149779319763
1747246259.295904,620,1.9388792514801025
1747246259.980562,622,2.7555091381073
1747246260.3234382,623,0.8893832564353943
1747246261.3503876,626,0.4765596389770508
1747246262.0380967,628,0.38968321681022644
1747246262.3801036,629,0.3758428990840912
1747246263.7540214,633,0.3661845326423645
1747246264.4428432,635,0.3578889071941376
1747246265.131159,637,0.8212564587593079
1747246266.1542766,640,1.1112794876098633
1747246266.5076458,641,1.3690661191940308
1747246266.858251,642,0.4775027334690094
1747246267.2075434,643,0.563887894153595
1747246267.5581641,644,0.5784640908241272
1747246267.908396,645,0.2962901294231415
1747246269.3216348,649,0.23520486056804657
1747246270.026729,651,0.3697768449783325
1747246270.3768017,652,0.5918166041374207
1747246270.7262533,653,0.4180380403995514
1747246271.0753837,654,0.594517707824707
1747246271.4272568,655,0.41174641251564026
1747246272.4857109,658,0.4450589716434479
1747246272.833412,659,0.5289937853813171
1747246273.1814935,660,1.1426897048950195
1747246275.646181,667,0.2578224241733551
1747246276.6976578,670,0.37151214480400085
1747246278.4416764,675,0.8732483983039856
1747246278.784885,676,0.44649267196655273
1747246279.133895,677,0.579753577709198
1747246280.180819,680,0.3949672281742096
1747246280.8813207,682,0.6101574301719666
1747246281.230825,683,0.4886108338832855
1747246281.586387,684,0.42285165190696716
1747246282.6506639,687,0.5203565359115601
1747246284.4080315,692,0.9802185297012329
1747246285.1052687,694,0.5945367813110352
1747246285.4592273,695,0.3895420432090759
1747246285.8084245,696,0.6006506085395813
1747246286.1571517,697,0.9360873103141785
1747246286.8536375,699,0.6625077724456787
1747246287.9032454,702,1.0208128690719604
1747246288.251175,703,1.370951533317566
1747246288.948977,705,2.237985610961914
1747246290.348292,709,0.4634046256542206
1747246290.6968925,710,0.6199425458908081
1747246291.3962572,712,0.45730695128440857
1747246292.4469173,715,0.34780964255332947
1747246293.1413805,717,0.2944161295890808
1747246293.843896,719,0.3160844147205353
1747246294.193999,720,0.6944565773010254
1747246294.5429606,721,0.5027943253517151
1747246295.2392488,723,0.6356708407402039
1747246295.9405353,725,0.43413931131362915
1747246296.2965248,726,0.5879606008529663
1747246296.6566007,727,0.7821148633956909
1747246297.016059,728,0.7517144680023193
1747246297.3688927,729,0.8190104365348816
1747246298.0772357,731,0.18550918996334076
1747246298.428196,732,0.4332660138607025
1747246298.788048,733,0.46762529015541077
1747246300.544798,738,0.4198160767555237
1747246300.8942053,739,0.5999478697776794
1747246301.240641,740,0.5020517110824585
1747246301.9396067,742,0.6166343688964844
1747246302.2928731,743,0.4279424846172333
1747246302.643019,744,0.6619347333908081
1747246302.9921901,745,1.254165768623352
1747246305.4474273,752,0.5768371224403381
1747246306.4957752,755,0.24376197159290314
1747246306.8455179,756,0.3883074223995209
1747246307.5547717,758,0.37133896350860596
1747246309.3129249,763,0.8643437623977661
1747246309.666158,764,0.7908623218536377
1747246310.0224857,765,0.42819228768348694
1747246311.0783231,768,0.4447879493236542
1747246311.6195261,769,0.6934415698051453
1747246312.6646657,772,0.721624493598938
1747246313.01861,773,0.8333553671836853
1747246313.719912,775,0.4560644328594208
1747246314.068682,776,0.41993409395217896
1747246314.7636518,778,0.49316897988319397
1747246315.1125352,779,0.3830901086330414
1747246315.459733,780,0.6000246405601501
1747246315.8077857,781,0.7019798159599304
1747246316.1567626,782,0.688984751701355
1747246318.2642097,788,0.7592189311981201
1747246318.627338,789,0.6222925186157227
1747246319.3380938,791,0.6216695308685303
1747246320.041591,793,0.9532749056816101
1747246320.75876,795,0.5923638343811035
1747246321.1104918,796,0.737220048904419
1747246322.1678586,799,0.5572406649589539
1747246322.5227845,800,0.4542887806892395
1747246323.937896,804,0.24523305892944336
1747246324.287789,805,0.8058460354804993
1747246324.643247,806,0.40130409598350525
1747246325.003196,807,0.7336882948875427
1747246326.0520487,810,0.7383911609649658
1747246327.1182299,813,0.6555497646331787
1747246328.8659482,818,0.4243246614933014
1747246329.2173028,819,0.5928683280944824
1747246329.9299247,821,1.02704656124115
1747246330.2789562,822,0.9198441505432129
1747246330.6281357,823,0.8959174156188965
1747246331.3279898,825,1.5794129371643066
1747246331.6786582,826,0.5449036955833435
1747246332.0326385,827,0.33608436584472656
1747246332.3812733,828,0.6163257956504822
1747246333.7764554,832,0.8786207437515259
1747246334.1206958,833,0.8969256281852722
1747246334.8170261,835,0.30141592025756836
1747246335.17016,836,1.3703925609588623
1747246335.5276937,837,1.1127442121505737
1747246336.2292159,839,0.8972769975662231
1747246336.5756674,840,0.560315728187561
1747246337.6251016,843,0.49238067865371704
1747246338.3272345,845,0.6086030602455139
1747246340.0882745,850,0.3435405492782593
1747246340.4444325,851,0.5639545917510986
1747246341.4977674,854,0.5295676589012146
1747246342.543626,857,0.9426550269126892
1747246343.5918992,860,0.8509742021560669
1747246344.291013,862,0.6336095929145813
1747246345.342156,865,0.3948551118373871
1747246345.6953013,866,0.2307245284318924
1747246347.103526,870,0.9306605458259583
1747246347.454981,871,0.9764153361320496
1747246350.9483266,881,0.9519769549369812
1747246351.6504118,883,0.8430047035217285
1747246352.0016587,884,0.7488988637924194
1747246352.350797,885,0.4763111174106598
1747246352.7137656,886,0.8734349608421326
1747246353.4357724,888,1.0519465208053589
1747246354.1423247,890,0.33280470967292786
1747246354.8358889,892,0.4329720139503479
1747246355.8879676,895,0.9928030371665955
1747246356.5861886,897,0.6295046806335449
1747246356.9359412,898,2.4887619018554688
1747246357.9710436,901,0.7632105946540833
1747246358.3121736,902,0.9290596842765808
1747246358.9995492,904,0.6159802675247192
1747246359.6878836,906,0.16554148495197296
1747246360.0400698,907,0.6208063364028931
1747246360.3877969,908,0.3496657609939575
1747246361.0941963,910,0.7883703708648682
1747246361.44582,911,0.952814519405365
1747246362.4904494,914,0.6712527275085449
1747246363.8900948,918,0.8361414074897766
1747246364.2331572,919,1.3014971017837524
1747246364.9275985,921,1.4668898582458496
1747246365.6208384,923,2.019019603729248
1747246367.0114226,927,0.7639872431755066
1747246367.3663425,928,0.30124276876449585
1747246367.7159154,929,0.6794655919075012
1747246368.0648348,930,0.5681783556938171
1747246368.4128535,931,0.4929932653903961
1747246368.7603438,932,0.5103561282157898
1747246369.1237028,933,1.0759648084640503
1747246369.8228257,935,1.065438151359558
1747246371.2238212,939,0.5129737257957458
1747246371.9215055,941,0.7497009038925171
1747246372.2683067,942,0.4323819577693939
1747246373.314119,945,0.722900390625
1747246374.714418,949,0.4933663010597229
1747246375.764853,952,0.4644010066986084
1747246376.463359,954,1.2153167724609375
1747246376.8127549,955,0.24456317722797394
1747246377.161831,956,0.8404116630554199
1747246378.5784752,960,1.006964087486267
1747246379.2806444,962,0.8673205375671387
1747246379.6292155,963,0.8846939206123352
1747246379.9820802,964,0.7501913905143738
1747246380.3405895,965,0.47197389602661133
1747246381.042059,967,1.2632042169570923
1747246381.3926127,968,1.4514485597610474
1747246382.4483457,971,0.7875782251358032
1747246384.2031465,976,0.4816393554210663
1747246384.914701,978,0.4573290944099426
1747246385.2653267,979,0.5793168544769287
1747246385.9737947,981,0.48199135065078735
1747246386.3259487,982,0.7266227602958679
1747246387.7489698,986,0.5351553559303284
1747246388.4501905,988,1.2768657207489014
1747246388.8006315,989,0.7591080069541931
1747246389.1516416,990,0.4881196916103363
1747246389.8547037,992,0.6760846376419067
1747246390.558454,994,1.271043062210083
1747246390.907002,995,1.1102744340896606
1747246391.25737,996,0.993910014629364
1747246391.9600732,998,0.6451190710067749
1747246392.310954,999,0.8028790354728699
1747246393.0128567,1001,0.8374055027961731
1747246393.361431,1002,0.45010319352149963
1747246393.712473,1003,1.4904344081878662
1747246394.0621696,1004,1.319642424583435
1747246394.407438,1005,1.2306360006332397
1747246394.7598748,1006,0.774467408657074
1747246396.5285943,1011,0.6864674091339111
1747246397.2317538,1013,0.9204039573669434
1747246397.9287763,1015,0.7672286033630371
1747246398.279195,1016,0.6198228597640991
1747246398.6250525,1017,1.532842755317688
1747246400.405879,1022,1.3338748216629028
1747246401.8263638,1026,1.3126548528671265
1747246402.531315,1028,1.6235582828521729
1747246402.8797755,1029,1.0187009572982788
1747246404.9770622,1035,1.0114351511001587
1747246405.3244104,1036,2.426034688949585
1747246405.6759927,1037,0.8316482901573181
1747246406.02953,1038,0.6879629492759705
1747246406.377208,1039,0.7340515851974487
1747246407.769091,1043,0.6076784133911133
1747246408.472406,1045,0.4640127718448639
1747246408.8219094,1046,0.8952889442443848
1747246410.9218612,1052,1.409736156463623
1747246411.2729478,1053,1.4011515378952026
1747246412.328824,1056,0.8188398480415344
1747246413.0316405,1058,1.6368935108184814
1747246413.3822603,1059,1.384466290473938
1747246413.7323399,1060,1.1575438976287842
1747246414.435592,1062,0.890455424785614
1747246415.5200372,1065,0.7074798941612244
1747246415.8701875,1066,1.4648545980453491
1747246416.219813,1067,1.3937734365463257
1747246416.922609,1069,0.7621378302574158
1747246417.274732,1070,0.9069333076477051
1747246417.626291,1071,0.41449078917503357
1747246417.9767482,1072,0.7464995384216309
1747246418.327953,1073,1.0646332502365112
1747246418.679414,1074,0.6809935569763184
1747246419.747307,1077,0.9354368448257446
1747246420.0997515,1078,1.086152195930481
1747246420.7966402,1080,0.35665202140808105
1747246421.1502848,1081,0.44672781229019165
1747246421.4996612,1082,1.07365083694458
1747246422.5544314,1085,0.565902829170227
1747246422.909117,1086,0.5457136034965515
1747246423.2628613,1087,1.0527007579803467
1747246424.6702027,1091,2.2352912425994873
1747246425.0173645,1092,1.4805959463119507
1747246425.3683155,1093,1.011498212814331
1747246427.130095,1098,0.9270480275154114
1747246427.835871,1100,0.8725644946098328
1747246428.537593,1102,1.285407543182373
1747246428.8865387,1103,0.9079124331474304
1747246429.2382243,1104,0.994983971118927
1747246430.2930164,1107,0.49133381247520447
1747246430.6400328,1108,1.0056313276290894
1747246430.9931414,1109,1.0757522583007812
1747246431.343727,1110,1.0890048742294312
1747246431.6914017,1111,1.8789007663726807
1747246432.0416658,1112,0.7747319340705872
1747246432.3915007,1113,1.4317054748535156
1747246432.7436395,1114,0.7379029393196106
1747246433.447344,1116,1.122515082359314
1747246434.5034657,1119,0.6515577435493469
1747246435.2027903,1121,0.7361816167831421
1747246435.5514803,1122,1.0006988048553467
1747246436.6039875,1125,0.9434971809387207
1747246436.9514751,1126,0.7293300032615662
1747246437.6526966,1128,0.7630323767662048
1747246438.0012186,1129,0.8375840187072754
1747246438.3502412,1130,0.5724400281906128
1747246438.7027078,1131,0.7608901858329773
1747246439.0527537,1132,0.5773484110832214
1747246439.7600446,1134,0.6185199618339539
1747246440.1086416,1135,1.1264451742172241
1747246440.4567192,1136,1.070403814315796
1747246441.5050514,1139,0.8204337954521179
1747246442.558343,1142,0.6173970699310303
1747246443.608579,1145,0.8745012283325195
1747246443.960855,1146,0.5673200488090515
1747246444.6650085,1148,7.186811923980713
1747246445.0218163,1149,8.808480262756348
1747246445.379779,1150,9.434571266174316
1747246445.7415535,1151,6.511058330535889
1747246446.092576,1152,1.918222427368164
1747246446.4571366,1153,0.0641656368970871
1747246447.1718116,1155,0.07781573385000229
1747246448.9114532,1160,0.11288981884717941
1747246449.6147914,1162,0.03820721060037613
1747246450.3011885,1164,0.25590780377388
1747246450.994061,1166,0.04305412620306015
1747246451.3378246,1167,0.16051679849624634
1747246453.4113436,1173,0.7678712606430054
1747246453.7596135,1174,0.95550936460495
1747246454.463333,1176,1.9234040975570679
1747246454.8069599,1177,2.444657564163208
1747246455.150351,1178,0.6513878107070923
1747246456.5375495,1182,0.11792333424091339
1747246457.229155,1184,0.27303189039230347
1747246457.909798,1186,0.5395451188087463
1747246458.5961065,1188,0.3744685649871826
1747246458.9367063,1189,1.2813481092453003
1747246459.2771504,1190,1.3388813734054565
1747246460.306233,1193,1.3129584789276123
1747246460.6507726,1194,1.4556198120117188
1747246460.9931133,1195,0.5781128406524658
1747246461.6779423,1197,0.33690983057022095
1747246462.0209165,1198,0.2889725863933563
1747246463.0614057,1201,0.6306191086769104
1747246463.4122193,1202,0.4456271231174469
1747246464.4636383,1205,0.6662777066230774
1747246464.8118882,1206,0.8458795547485352
1747246465.1625144,1207,0.8860242962837219
1747246465.8616545,1209,0.17091113328933716
1747246467.2519743,1213,0.409281462430954
1747246467.602407,1214,0.3363507091999054
1747246467.9497142,1215,0.5641016364097595
1747246468.643548,1217,0.8631000518798828
1747246468.9901848,1218,1.1527363061904907
1747246470.7306852,1223,0.34181827306747437
1747246471.4138455,1225,0.3298013210296631
1747246472.4427018,1228,0.4612136781215668
1747246472.7863238,1229,1.1514581441879272
1747246473.8141956,1232,0.5210299491882324
1747246474.1553636,1233,0.5355018973350525
1747246475.8718185,1238,0.2711978554725647
1747246476.5571532,1240,0.5019206404685974
1747246476.8994255,1241,0.5003952980041504
1747246477.239088,1242,0.6174885630607605
1747246477.5786905,1243,1.0285122394561768
1747246477.919039,1244,0.8012297749519348
1747246478.261254,1245,0.43027883768081665
1747246478.6047864,1246,0.3350539803504944
1747246479.6299558,1249,0.5171568393707275
1747246479.974659,1250,0.586087167263031
1747246480.3179808,1251,0.42942529916763306
1747246480.6573045,1252,0.25381097197532654
1747246481.3378627,1254,1.849618911743164
1747246482.0328083,1256,0.4219721257686615
1747246482.3793635,1257,0.28114745020866394
1747246483.4035592,1260,0.5046921968460083
1747246483.7511587,1261,0.44161853194236755
1747246484.792354,1264,0.2805505692958832
1747246485.8550696,1267,0.7894012928009033
1747246487.2853262,1271,0.7896878719329834
1747246489.071453,1276,0.6921793222427368
1747246489.4220345,1277,0.8520061373710632
1747246489.779341,1278,0.7767712473869324
1747246491.1842732,1282,0.41078120470046997
1747246492.2403233,1285,0.42899376153945923
1747246493.982201,1290,0.5937982797622681
1747246495.025869,1293,1.0451740026474
1747246496.074541,1296,0.5070391297340393
1747246496.7794063,1298,1.0658925771713257
1747246497.1323106,1299,0.6377999186515808
1747246498.1888866,1302,0.46737390756607056
1747246499.59721,1306,0.5623326897621155
1747246500.994873,1310,0.4508122503757477
1747246502.3900254,1314,0.26420357823371887
1747246502.7391353,1315,0.5653756260871887
1747246504.494864,1320,0.9627639055252075
1747246505.195455,1322,0.6122783422470093
1747246505.5474167,1323,0.49783334136009216
1747246506.2489867,1325,0.3482705354690552
1747246506.59938,1326,0.8497865796089172
1747246507.3041768,1328,0.44371509552001953
1747246509.7932868,1335,0.6089999675750732
1747246512.9696448,1344,0.5240830183029175
1747246513.3178177,1345,0.46200665831565857
1747246514.0194294,1347,0.5949153304100037
1747246514.370641,1348,0.6157342195510864
1747246515.4234998,1351,1.2124388217926025
1747246515.7764482,1352,0.25956273078918457
1747246516.4773638,1354,0.3296688199043274
1747246517.886325,1358,0.5598001480102539
1747246518.5940495,1360,0.6558253765106201
1747246520.0000908,1364,0.42458054423332214
1747246520.3503175,1365,0.5635011792182922
1747246520.698983,1366,0.6792051196098328
1747246521.0498667,1367,0.6019931435585022
1747246521.399752,1368,0.9135198593139648
1747246522.808031,1372,0.7095595002174377
1747246523.1571372,1373,0.8919978141784668
1747246523.8558335,1375,0.8001980781555176
1747246524.211739,1376,0.535466730594635
1747246525.6420355,1380,0.7247859835624695
1747246527.38259,1385,0.6720503568649292
1747246527.730686,1386,0.3512660264968872
1747246529.129191,1390,0.6389662623405457
1747246530.1735435,1393,0.6051948070526123
1747246531.2278838,1396,1.0042989253997803
1747246531.577905,1397,0.4658694267272949
1747246532.273743,1399,0.299760103225708
1747246532.622429,1400,0.4871840178966522
1747246533.675869,1403,0.47501060366630554
1747246534.37224,1405,0.6987175941467285
1747246537.1603005,1413,0.7036859393119812
1747246538.2074122,1416,0.7070152163505554
1747246538.556389,1417,0.6341428756713867
1747246539.2533734,1419,0.8613962531089783
1747246539.949317,1421,0.8191337585449219
1747246540.2999825,1422,0.7098352313041687
1747246543.487775,1431,0.8668802380561829
1747246543.8354478,1432,0.25125789642333984
1747246545.2289455,1436,0.5125952959060669
1747246545.9399207,1438,0.4607471525669098
1747246546.2915986,1439,1.2826350927352905
1747246546.6428158,1440,0.7452285289764404
1747246547.0001934,1441,0.6723348498344421
1747246548.0528936,1444,0.2910368740558624
1747246548.7696524,1446,0.4585736393928528
1747246549.1250782,1447,0.9168186187744141
1747246549.4766984,1448,0.7169963121414185
1747246549.8344991,1449,0.6596193909645081
1747246550.1806319,1450,0.4006146490573883
1747246550.5398753,1451,0.6702485084533691
1747246550.891506,1452,0.5073825716972351
1747246551.5982087,1454,0.5507304072380066
1747246551.9552672,1455,0.7083263993263245
1747246552.3037555,1456,1.029971957206726
1747246552.6525526,1457,1.3275797367095947
1747246553.0029259,1458,0.72566157579422
1747246553.3597558,1459,0.8868653178215027
1747246553.711988,1460,0.5383282899856567
1747246554.0598917,1461,0.4064740836620331
1747246554.7658873,1463,1.1669024229049683
1747246557.3783422,1470,0.6814924478530884
1747246558.4082797,1473,1.3790086507797241
1747246558.7523975,1474,1.041276454925537
1747246559.4427404,1476,1.09266197681427
1747246559.7900007,1477,0.4835374057292938
1747246561.1818678,1481,1.09196937084198
1747246561.524743,1482,1.706996202468872
1747246561.8691986,1483,0.975553035736084
1747246563.2600992,1487,0.957942008972168
1747246563.6167178,1488,0.7136995792388916
1747246563.9739246,1489,1.9296749830245972
1747246564.337774,1490,1.3530142307281494
1747246564.6971638,1491,0.9396478533744812
1747246565.4074488,1493,2.2028231620788574
1747246565.7612286,1494,0.6366353034973145
1747246567.1811728,1498,0.4153152108192444
1747246567.5304697,1499,0.9696961641311646
1747246567.8798983,1500,1.4350694417953491
1747246568.5822434,1502,0.9053918719291687
1747246569.6311872,1505,1.41000497341156
1747246571.0290225,1509,1.4430516958236694
1747246571.386281,1510,0.7303857207298279
1747246571.7349193,1511,0.6708490252494812
1747246572.4348893,1513,0.8323974609375
1747246573.1381705,1515,0.6239408254623413
1747246573.4888556,1516,0.7393242716789246
1747246575.9505935,1523,0.2665770351886749
1747246576.9993877,1526,0.6207762956619263
1747246577.6980274,1528,1.0700188875198364
1747246579.7941594,1534,0.7685161828994751
1747246580.841271,1537,0.7669658064842224
1747246581.1894472,1538,0.8789317011833191
1747246582.2399669,1541,1.4011597633361816
1747246583.6457675,1545,0.8178057074546814
1747246584.349302,1547,0.9711920619010925
1747246584.6979783,1548,1.3093867301940918
1747246585.7613215,1551,0.48186221718788147
1747246586.1104305,1552,0.4944895803928375
1747246586.461605,1553,0.699325442314148
1747246587.1654906,1555,0.3978343904018402
1747246587.864965,1557,0.45550844073295593
1747246589.631983,1562,0.6981204152107239
1747246590.3295336,1564,0.9286261796951294
1747246590.6780326,1565,1.643519639968872
1747246591.027692,1566,1.3326953649520874
1747246591.743622,1568,0.6356787085533142
1747246592.4434807,1570,0.30046945810317993
1747246592.7943003,1571,0.8125238418579102
1747246593.1436703,1572,0.5562636256217957
1747246593.4915528,1573,0.4787062108516693
1747246594.537465,1576,1.1824570894241333
1747246595.2365937,1578,1.408905029296875
1747246595.5878332,1579,0.7340666651725769
1747246595.9350166,1580,0.4809207022190094
1747246596.2845023,1581,0.9026276469230652
1747246596.636496,1582,0.5719832181930542
1747246597.689365,1585,0.5966024994850159
1747246599.4423518,1590,1.0385996103286743
1747246601.1998336,1595,0.5346891283988953
1747246601.5551162,1596,0.7621554732322693
1747246601.9045448,1597,0.7041366100311279
1747246603.3140006,1601,1.727961540222168
1747246603.6659095,1602,1.186510682106018
1747246604.0164237,1603,1.085489273071289
1747246606.495679,1610,0.6603282690048218
1747246606.8459573,1611,1.4228979349136353
1747246607.5661194,1613,0.47877445816993713
1747246607.915027,1614,0.8227007985115051
1747246608.6114924,1616,1.1914172172546387
1747246610.017967,1620,1.0268100500106812
1747246610.7190704,1622,0.27050626277923584
1747246611.4140875,1624,1.7293838262557983
1747246612.1096392,1626,0.739783525466919
1747246612.4569626,1627,0.563063383102417
1747246613.8457537,1631,0.48855477571487427
1747246615.2500608,1635,1.1372473239898682
1747246615.602907,1636,0.7712313532829285
1747246615.9668612,1637,0.6737260222434998
1747246616.3163261,1638,1.0592066049575806
1747246617.0326357,1640,0.8252000212669373
1747246617.3868103,1641,0.7626283764839172
1747246619.1635017,1646,1.2633849382400513
1747246619.511065,1647,0.31099241971969604
1747246620.2088914,1649,1.6170939207077026
1747246620.9075787,1651,0.8239979147911072
1747246621.2563653,1652,2.448978900909424
1747246621.6071806,1653,0.5269666910171509
1747246621.9571157,1654,0.9421073198318481
1747246622.6599917,1656,1.2880005836486816
1747246623.3594446,1658,0.7217442989349365
1747246624.7804348,1662,0.8334797024726868
1747246625.4876165,1664,0.6762475967407227
1747246626.1902664,1666,0.5938041806221008
1747246627.2667863,1669,2.4514715671539307
1747246627.61874,1670,1.2787898778915405
1747246629.0237393,1674,0.9965043067932129
1747246630.0769136,1677,1.18222975730896
1747246630.7784977,1679,0.7519933581352234
1747246631.130877,1680,0.602001965045929
1747246631.480372,1681,0.34684044122695923
1747246631.836563,1682,0.7609537243843079
1747246632.8955445,1685,1.5219091176986694
1747246633.2606263,1686,0.8075669407844543
1747246633.6231406,1687,0.49339649081230164
1747246633.9760528,1688,0.8381490111351013
1747246634.332049,1689,0.790064811706543
1747246634.6860342,1690,0.3168059289455414
1747246635.7582533,1693,0.37581121921539307
1747246636.1123524,1694,0.4025653302669525
1747246636.4659743,1695,1.131679892539978
1747246637.1645582,1697,1.2565840482711792
1747246637.5220945,1698,1.3112187385559082
1747246637.8795753,1699,0.8690609335899353
1747246638.2363684,1700,0.5397756099700928
1747246638.9354882,1702,0.5348629355430603
1747246639.6354425,1704,1.1203025579452515
1747246640.6746764,1707,1.0854148864746094
1747246641.3642871,1709,0.5948456525802612
1747246641.7085276,1710,0.41982966661453247
1747246642.0530794,1711,1.0133730173110962
1747246642.3953083,1712,0.8841414451599121
1747246644.4500554,1718,0.6328243613243103
1747246644.793184,1719,1.6144431829452515
1747246645.8269722,1722,1.0249522924423218
1747246646.1712706,1723,0.8027965426445007
1747246646.5141056,1724,1.2355931997299194
1747246646.858785,1725,1.2303385734558105
1747246648.5807593,1730,1.2556222677230835
1747246651.3311026,1738,0.8919739127159119
1747246651.679827,1739,0.4228832721710205
1747246652.030192,1740,0.872626006603241
1747246653.0821865,1743,1.1387022733688354
1747246653.7806115,1745,0.5308672189712524
1747246654.8340693,1748,0.8857574462890625
1747246655.1821117,1749,1.1783250570297241
1747246655.5299392,1750,0.7394677996635437
1747246655.8799546,1751,0.5025820732116699
1747246656.5762162,1753,0.5059557557106018
1747246656.9246645,1754,1.2123039960861206
1747246657.9747264,1757,0.8407573699951172
1747246659.7236295,1762,1.446081519126892
1747246660.0703576,1763,0.7502469420433044
1747246660.7676692,1765,0.5935682654380798
1747246661.1172318,1766,0.38318389654159546
1747246661.8148344,1768,0.7532492876052856
1747246664.2460103,1775,0.9367325901985168
1747246664.5948403,1776,1.4673916101455688
1747246664.9422462,1777,0.9950400590896606
1747246665.986438,1780,1.2539787292480469
1747246666.3332794,1781,1.6476551294326782
1747246667.375542,1784,2.0085980892181396
1747246667.722212,1785,1.87824285030365
1747246668.0731676,1786,0.6856316924095154
1747246668.4204252,1787,0.42513129115104675
1747246669.1183434,1789,0.9984037280082703
1747246669.4725254,1790,0.9534010887145996
1747246670.1756487,1792,1.1919759511947632
1747246670.8891532,1794,1.6061829328536987
1747246671.598079,1796,1.3842930793762207
1747246671.959668,1797,0.48302552103996277
1747246673.020266,1800,0.50972980260849
1747246673.71843,1802,0.671441912651062
1747246674.0669818,1803,1.979028344154358
1747246674.4183922,1804,1.3188289403915405
1747246675.8317251,1808,0.5968183279037476
1747246676.530948,1810,1.1558730602264404
1747246677.93498,1814,1.0152615308761597
1747246678.6375606,1816,0.5640309453010559
1747246679.3330395,1818,1.036332130432129
1747246679.6844003,1819,1.1282908916473389
1747246681.0976505,1823,1.5733517408370972
1747246682.1564503,1826,0.7180474400520325
1747246682.5060697,1827,0.6968890428543091
1747246683.21382,1829,0.5055514574050903
1747246683.5616865,1830,1.499724268913269
1747246684.2597764,1832,0.13760684430599213
1747246684.6097136,1833,0.27620452642440796
1747246684.9580035,1834,0.6250752210617065
1747246685.6594238,1836,0.509905219078064
1747246686.0119665,1837,1.5718339681625366
1747246686.3632216,1838,1.5683220624923706
1747246688.4766572,1844,1.6681674718856812
1747246688.8306198,1845,0.5449482798576355
1747246689.1782892,1846,1.2226312160491943
1747246689.5262332,1847,0.7614006996154785
1747246689.8737986,1848,0.3755147159099579
1747246690.9196248,1851,1.8542636632919312
1747246691.6226313,1853,0.21868276596069336
1747246692.6813076,1856,0.787697434425354
1747246694.1121519,1860,1.0863019227981567
1747246695.5202732,1864,0.6864653825759888
1747246695.8683634,1865,1.201507329940796
1747246696.2206109,1866,0.6537328958511353
1747246696.5717478,1867,0.6024949550628662
1747246697.9743414,1871,1.4219783544540405
1747246698.3222709,1872,0.4494088590145111
1747246698.670942,1873,0.6813642978668213
1747246699.0176542,1874,0.86328125
1747246699.3642118,1875,1.5686125755310059
1747246700.059842,1877,0.5321236848831177
1747246700.757361,1879,1.2106993198394775
1747246701.1066828,1880,0.5617226958274841
1747246702.15377,1883,1.7430638074874878
1747246702.5061426,1884,1.67882239818573
1747246703.210574,1886,1.529690146446228
1747246703.9072464,1888,0.6491045355796814
1747246704.6098049,1890,1.4349368810653687
1747246704.9656737,1891,0.7584125399589539
1747246706.3617194,1895,1.27383553981781
1747246707.7617006,1899,0.13901104032993317
1747246708.466688,1901,0.7075956463813782
1747246708.8182242,1902,0.9908500909805298
1747246710.21462,1906,2.035698890686035
1747246710.9105387,1908,0.6384763121604919
1747246711.262408,1909,1.866750717163086
1747246711.6130323,1910,0.8710108995437622
1747246712.6580944,1913,2.3954403400421143
1747246713.7049456,1916,0.19604969024658203
1747246714.4042552,1918,0.13685685396194458
1747246716.543477,1924,0.36122751235961914
1747246716.893491,1925,1.2068309783935547
1747246717.2491724,1926,1.2424237728118896
1747246717.9678912,1928,0.467181921005249
1747246718.3178566,1929,0.839600682258606
1747246719.38022,1932,0.6650833487510681
1747246720.4408016,1935,1.3362926244735718
1747246720.7930448,1936,0.6433180570602417
1747246721.8521569,1939,0.9259502291679382
1747246722.202445,1940,0.527400553226471
1747246722.5512865,1941,0.6806685924530029
1747246722.8995876,1942,0.7539545297622681
1747246723.9592419,1945,0.6213645339012146
1747246724.6806664,1947,1.0376741886138916
1747246725.7421198,1950,1.1843794584274292
1747246726.1023152,1951,0.8298448920249939
1747246726.8107584,1953,1.1273194551467896
1747246727.8741012,1956,1.2965190410614014
1747246729.2810128,1960,0.6576724052429199
1747246729.6395195,1961,2.0453245639801025
1747246730.0028107,1962,1.3031755685806274
1747246730.36407,1963,1.681247353553772
1747246730.7278314,1964,2.328622341156006
1747246731.429733,1966,1.1379001140594482
1747246731.77944,1967,2.008605718612671
1747246732.129045,1968,1.477758526802063
1747246732.477759,1969,1.281471848487854
1747246734.5895813,1975,1.3532707691192627
1747246735.2809696,1977,1.164383888244629
1747246735.6278365,1978,0.7258284687995911
1747246735.9817998,1979,0.4517858624458313
1747246736.335884,1980,0.13846717774868011
1747246736.6860068,1981,1.7031301259994507
1747246737.040277,1982,1.0713838338851929
1747246737.3906565,1983,0.3956427276134491
1747246738.109797,1985,1.1732896566390991
1747246738.8109257,1987,1.2737412452697754
1747246739.169046,1988,0.9034439325332642
1747246739.5204327,1989,1.4852198362350464
1747246740.2161365,1991,1.055818796157837
1747246740.5691495,1992,0.6035075187683105
1747246740.9194639,1993,1.6123327016830444
1747246741.616493,1995,1.0638351440429688
1747246743.0136633,1999,2.1826932430267334


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_10_676861-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246041.9780009,0,1.353359580039978
1747246043.0284398,3,1.3423761129379272
1747246043.3757496,4,1.3417483568191528
1747246045.4254792,10,1.3593591451644897
1747246045.7675986,11,1.3663060665130615
1747246046.7956154,14,1.3816473484039307
1747246047.1359837,15,1.4036129713058472
1747246048.1688325,18,1.404806137084961
1747246048.51541,19,1.3642607927322388
1747246048.8539753,20,1.3450249433517456
1747246049.5386395,22,1.3112492561340332
1747246049.8891447,23,1.6988226175308228
1747246050.9581816,26,1.6035268306732178
1747246051.313171,27,1.923812985420227
1747246053.4969456,33,2.2417237758636475
1747246054.5505488,36,1.3774378299713135
1747246054.8994439,37,1.8495320081710815
1747246055.2474053,38,2.4105424880981445
1747246055.594771,39,2.507355213165283
1747246055.9424527,40,2.7524402141571045
1747246058.4068305,47,2.326475143432617
1747246058.7556703,48,2.4058332443237305
1747246059.1051974,49,2.635105848312378
1747246059.804941,51,2.5525686740875244
1747246060.1573212,52,2.618319034576416
1747246060.8555498,54,2.84535813331604
1747246061.9318924,57,2.3169803619384766
1747246062.9800553,60,2.5669586658477783
1747246063.3313847,61,2.0132803916931152
1747246063.6805937,62,3.003547430038452
1747246064.0292742,63,2.800463914871216
1747246064.7332954,65,2.3360671997070312
1747246065.0844607,66,2.4452335834503174
1747246065.4387324,67,2.386159658432007
1747246065.795294,68,2.5493555068969727
1747246066.504732,70,2.5104479789733887
1747246066.864899,71,2.538836717605591
1747246068.9968336,77,2.3622140884399414
1747246069.703034,79,2.966477870941162
1747246070.0492258,80,2.96604585647583
1747246070.757286,82,2.919194459915161
1747246071.1116397,83,2.532924175262451
1747246071.8195689,85,2.761050224304199
1747246073.2554278,89,3.3756015300750732
1747246073.6096015,90,3.179168462753296
1747246075.3582075,95,3.135502338409424
1747246076.7554908,99,3.099195718765259
1747246077.1092343,100,2.61342716217041
1747246078.1655972,103,3.3044872283935547
1747246079.2137125,106,3.255885601043701
1747246079.5692656,107,3.1399056911468506
1747246080.2710786,109,2.9869606494903564
1747246082.0525708,114,3.025033473968506
1747246082.7567039,116,3.2514736652374268
1747246084.4851139,121,3.0589256286621094
1747246085.877477,125,3.2556819915771484
1747246086.232659,126,3.0742974281311035
1747246086.9337945,128,3.237077236175537
1747246087.6300228,130,3.124220132827759
1747246087.9797227,131,3.199847459793091
1747246088.3286886,132,2.9928324222564697
1747246089.7281754,136,3.1752398014068604
1747246090.0755033,137,3.0795323848724365
1747246092.1600804,143,3.297184467315674
1747246092.5183234,144,3.272883176803589
1747246093.233577,146,3.2055423259735107
1747246093.5845847,147,2.981302499771118
1747246094.6416214,150,2.7547762393951416
1747246097.0997722,157,3.295884370803833
1747246097.7956097,159,3.2739317417144775
1747246098.1472526,160,3.1539714336395264
1747246098.8383977,162,3.084508180618286
1747246099.528321,164,3.087566375732422
1747246100.2138286,166,3.104501724243164
1747246101.5933945,170,3.3244266510009766
1747246101.935819,171,3.2300283908843994
1747246102.2778192,172,3.2718265056610107
1747246103.3127165,175,3.155897378921509
1747246103.6607332,176,3.293133497238159
1747246104.0073879,177,3.229173421859741
1747246104.3616426,178,3.257883310317993
1747246105.065874,180,3.118931531906128
1747246105.4231765,181,3.2360658645629883
1747246106.4831367,184,3.2080588340759277
1747246106.8378575,185,3.1806252002716064
1747246107.1914482,186,3.243391275405884
1747246108.2555003,189,3.2042429447174072
1747246108.6053193,190,3.230184555053711
1747246108.957106,191,3.2962801456451416
1747246109.3121443,192,3.083265781402588
1747246110.369104,195,3.191694974899292
1747246111.7931142,199,2.906766414642334
1747246112.1517901,200,2.9098312854766846
1747246112.8758888,202,3.4345881938934326
1747246113.2281609,203,3.3990087509155273
1747246113.5850856,204,3.4749999046325684
1747246113.9335413,205,3.4847464561462402
1747246114.6362607,207,3.5848376750946045
1747246115.3385212,209,3.3635120391845703
1747246116.0442986,211,3.507242202758789
1747246116.744138,213,3.336662530899048
1747246117.44897,215,3.3977108001708984
1747246117.7984571,216,3.245067596435547
1747246118.4964561,218,3.500319719314575
1747246118.8453822,219,3.3106000423431396
1747246119.1959617,220,3.400254964828491
1747246119.5490284,221,3.3590896129608154
1747246119.8971212,222,3.2686948776245117
1747246120.5961645,224,3.2755239009857178
1747246120.9470758,225,3.2895820140838623
1747246122.3490953,229,3.192708730697632
1747246124.4290342,235,3.1228811740875244
1747246125.113486,237,3.1585991382598877
1747246125.455209,238,3.323498010635376
1747246125.8095376,239,3.1511971950531006
1747246126.5110922,241,3.2859866619110107
1747246126.8599896,242,3.157339572906494
1747246127.562588,244,3.2756686210632324
1747246127.9180675,245,3.157583236694336
1747246128.2707179,246,3.2653017044067383
1747246128.6227794,247,3.1770689487457275
1747246130.3665638,252,3.168182611465454
1747246130.7144907,253,3.2130699157714844
1747246131.0639634,254,3.1673078536987305
1747246132.1188667,257,3.160390615463257
1747246132.468052,258,3.3742969036102295
1747246132.8124368,259,3.3075952529907227
1747246133.1617558,260,3.25991153717041
1747246133.8608978,262,3.2543299198150635
1747246136.6568203,270,3.2185845375061035
1747246137.012105,271,3.0717296600341797
1747246138.0722654,274,3.1663408279418945
1747246138.4267454,275,3.2978525161743164
1747246138.7774074,276,3.219304084777832
1747246139.4758384,278,3.1994733810424805
1747246140.1756704,280,3.1992876529693604
1747246140.875419,282,3.2576894760131836
1747246141.2235298,283,3.2442100048065186
1747246141.9339452,285,3.1442973613739014
1747246142.6336696,287,3.299515962600708
1747246142.9857812,288,3.0207269191741943
1747246143.699515,290,3.2204113006591797
1747246145.4504447,295,3.1467397212982178
1747246145.7996163,296,3.0525176525115967
1747246146.1486228,297,2.7430529594421387
1747246146.4972668,298,2.839401960372925
1747246148.5881813,304,3.242868185043335
1747246149.3002286,306,3.426987409591675
1747246149.9970675,308,3.4647176265716553
1747246150.3443165,309,3.261672258377075
1747246151.3954837,312,3.357434034347534
1747246151.745982,313,3.2727065086364746
1747246152.804121,316,3.3839759826660156
1747246153.5078433,318,3.1464900970458984
1747246153.8588655,319,3.2294132709503174
1747246154.8920295,322,3.291192054748535
1747246155.586907,324,3.3501968383789062
1747246157.3102112,329,3.2891132831573486
1747246157.6566975,330,3.3629183769226074
1747246158.0023344,331,3.3913679122924805
1747246158.3454506,332,3.263704538345337
1747246160.0662434,337,3.2667665481567383
1747246160.410091,338,3.031790018081665
1747246161.0899148,340,3.215153694152832
1747246162.1078894,343,3.2738003730773926
1747246162.4470587,344,3.2469117641448975
1747246162.7867196,345,3.2575411796569824
1747246163.127265,346,3.2741518020629883
1747246163.805737,348,3.1365692615509033
1747246164.4897482,350,2.971022129058838
1747246165.1813328,352,3.290893316268921
1747246165.5223348,353,3.354647159576416
1747246165.8642116,354,3.295348882675171
1747246167.236921,358,3.1950576305389404
1747246167.9333012,360,3.2377896308898926
1747246168.6380615,362,3.1933767795562744
1747246168.9894383,363,3.3178927898406982
1747246169.340364,364,3.1831371784210205
1747246169.6965685,365,3.1237118244171143
1747246170.0515633,366,3.1829936504364014
1747246170.4023032,367,3.0760397911071777
1747246170.7605634,368,3.2326292991638184
1747246172.9114163,374,3.2661659717559814
1747246173.9839242,377,3.2414305210113525
1747246174.340307,378,3.1475000381469727
1747246176.7920787,385,3.220396041870117
1747246177.1418512,386,3.1510088443756104
1747246178.5581515,390,3.245351552963257
1747246178.9110343,391,3.2285096645355225
1747246179.2625163,392,3.1490111351013184
1747246179.6122756,393,3.257650852203369
1747246179.9616666,394,3.1076107025146484
1747246180.3118567,395,3.1715333461761475
1747246180.6628807,396,3.154850959777832
1747246181.0137453,397,3.210893154144287
1747246181.365014,398,2.9798552989959717
1747246181.7154253,399,3.17743182182312
1747246182.4319654,401,3.1277353763580322
1747246182.792171,402,3.212696075439453
1747246183.5203688,404,3.0268263816833496
1747246184.9374902,408,3.1761326789855957
1747246185.2871127,409,3.2265512943267822
1747246186.3330014,412,3.2437167167663574
1747246186.6816685,413,3.1835265159606934
1747246187.0314806,414,3.1339313983917236
1747246187.382776,415,3.038417100906372
1747246188.4313586,418,2.4242424964904785
1747246189.4895957,421,1.1313984394073486
1747246189.851753,422,1.5207668542861938
1747246190.9111066,425,3.2393712997436523
1747246191.2610087,426,3.279026746749878
1747246192.6712291,430,3.633917808532715
1747246193.018746,431,3.6232385635375977
1747246194.0816576,434,3.6484994888305664
1747246194.431915,435,3.582693338394165
1747246194.780326,436,3.6591880321502686
1747246195.1363635,437,3.48126220703125
1747246195.489138,438,3.6854496002197266
1747246195.8413384,439,3.4364469051361084
1747246196.189629,440,3.8268544673919678
1747246196.5391974,441,3.707326650619507
1747246197.2435753,443,3.633347511291504
1747246197.5923648,444,3.267125368118286
1747246197.9410708,445,3.406816244125366
1747246198.2920392,446,3.270796775817871
1747246199.6950953,450,3.029137372970581
1747246200.0458107,451,3.3987221717834473
1747246200.3937492,452,3.1548259258270264
1747246200.7415838,453,3.180086612701416
1747246201.0970433,454,3.083745241165161
1747246201.7948625,456,3.1407206058502197
1747246202.498036,458,2.912259101867676
1747246203.196605,460,3.0541768074035645
1747246203.5464084,461,2.9028306007385254
1747246204.5967526,464,3.154754161834717
1747246204.946789,465,3.057424306869507
1747246205.298511,466,2.954446792602539
1747246205.9976134,468,2.766998767852783
1747246206.6964374,470,2.566067695617676
1747246208.1092687,474,3.571941614151001
1747246208.4679844,475,3.3625717163085938
1747246209.529052,478,3.189239501953125
1747246209.8864088,479,3.4717471599578857
1747246210.243875,480,3.4835102558135986
1747246210.5989022,481,3.430328369140625
1747246210.957306,482,3.223531723022461
1747246211.3145535,483,3.431673765182495
1747246211.66435,484,3.349700927734375
1747246212.378496,486,3.4507620334625244
1747246212.722073,487,3.3718111515045166
1747246213.0708063,488,3.296210765838623
1747246213.4193008,489,3.3460917472839355
1747246214.1080728,491,3.4953486919403076
1747246215.155271,494,3.3372600078582764
1747246216.5618806,498,3.436408042907715
1747246217.6121829,501,3.340297222137451
1747246217.9611702,502,3.3687260150909424
1747246218.3099267,503,3.3086020946502686
1747246219.361291,506,3.3391284942626953
1747246220.0664937,508,3.212613821029663
1747246220.4155612,509,3.393476724624634
1747246220.7686963,510,3.3214213848114014
1747246221.1171184,511,3.3249871730804443
1747246221.4658396,512,3.2312588691711426
1747246221.815985,513,3.185159683227539
1747246222.1651385,514,3.5023818016052246
1747246223.2119544,517,3.278839349746704
1747246223.5593977,518,3.2747373580932617
1747246223.909112,519,3.3500165939331055
1747246224.2570717,520,3.25594162940979
1747246225.311306,523,3.265803098678589
1747246227.769124,530,3.1144182682037354
1747246228.8247108,533,3.362025260925293
1747246229.1790583,534,3.3395063877105713
1747246229.8798358,536,3.243816614151001
1747246230.2257178,537,3.168259859085083
1747246230.572136,538,3.252330780029297
1747246230.9246476,539,3.3673014640808105
1747246231.27611,540,3.3048973083496094
1747246231.9624703,542,3.3868794441223145
1747246232.3062832,543,3.336529493331909
1747246232.6492805,544,3.4320452213287354
1747246233.3500917,546,3.4282286167144775
1747246233.7014134,547,3.243319034576416
1747246234.775993,550,3.0087709426879883
1747246235.4856794,552,3.339303731918335
1747246236.184688,554,3.2805304527282715
1747246236.538926,555,3.390909433364868
1747246236.8888237,556,3.3983452320098877
1747246238.9796274,562,3.2874996662139893
1747246239.3285575,563,3.3846640586853027
1747246239.6785202,564,3.2945175170898438
1747246241.0821295,568,3.235330820083618
1747246242.1489992,571,3.362889051437378
1747246242.8582716,573,3.2855186462402344
1747246243.923267,576,3.2021191120147705
1747246245.3261495,580,3.1794047355651855
1747246246.7397418,584,3.2945573329925537
1747246247.0989604,585,3.215318202972412
1747246247.4517002,586,3.2462358474731445
1747246248.170808,588,3.444610357284546
1747246248.8867395,590,3.338944673538208
1747246249.2498064,591,3.1754894256591797
1747246249.6126728,592,3.2678773403167725
1747246250.3183196,594,3.2963333129882812
1747246251.0370774,596,3.3495934009552
1747246251.3876934,597,3.324338436126709
1747246251.7342248,598,3.296381711959839
1747246252.0872266,599,3.1357734203338623
1747246252.779212,601,3.3872013092041016
1747246253.1226351,602,3.1664514541625977
1747246253.4649756,603,3.2567076683044434
1747246254.1516337,605,3.403380870819092
1747246255.1814995,608,3.1631243228912354
1747246255.8679948,610,3.459289073944092
1747246256.9007616,613,3.2146480083465576
1747246257.245017,614,3.2615063190460205
1747246257.9321103,616,3.214735269546509
1747246258.6207385,618,3.218352794647217
1747246259.3147388,620,3.159142255783081
1747246259.996756,622,3.472764730453491
1747246260.3424501,623,2.8608498573303223
1747246261.3695757,626,3.448134183883667
1747246262.0560238,628,3.2964656352996826
1747246262.3986773,629,3.5014939308166504
1747246263.7711656,633,3.411989212036133
1747246264.461739,635,3.4635169506073
1747246265.1454103,637,3.3954837322235107
1747246266.1767528,640,3.2051596641540527
1747246266.5301352,641,3.3929262161254883
1747246266.879518,642,3.4240431785583496
1747246267.2304459,643,3.321932554244995
1747246267.580654,644,3.2134904861450195
1747246267.9306068,645,3.319199800491333
1747246269.3443875,649,3.3465209007263184
1747246270.04984,651,3.3322160243988037
1747246270.3993635,652,3.4184627532958984
1747246270.7482138,653,3.3157055377960205
1747246271.0987961,654,3.0779807567596436
1747246271.4501214,655,3.2250444889068604
1747246272.5067966,658,3.3801932334899902
1747246272.8546453,659,3.452110767364502
1747246273.2047937,660,3.400074005126953
1747246275.667617,667,3.247986078262329
1747246276.7208414,670,3.286865711212158
1747246278.4601603,675,3.3531811237335205
1747246278.8076034,676,3.1920809745788574
1747246279.156137,677,3.21055006980896
1747246280.2027583,680,3.2337265014648438
1747246280.902739,682,3.322394371032715
1747246281.2522125,683,3.2047336101531982
1747246281.6092422,684,3.204535484313965
1747246282.679353,687,3.0986645221710205
1747246284.4312885,692,3.1139707565307617
1747246285.1267233,694,3.2128686904907227
1747246285.4822445,695,3.1312355995178223
1747246285.8310049,696,3.2359914779663086
1747246286.179134,697,3.1171669960021973
1747246286.8768063,699,3.2652783393859863
1747246287.9249425,702,3.287410020828247
1747246288.2731683,703,3.1453747749328613
1747246288.9710028,705,3.0875511169433594
1747246290.370889,709,3.4288923740386963
1747246290.7189527,710,3.3500518798828125
1747246291.4190078,712,3.4972877502441406
1747246292.4690866,715,3.598088502883911
1747246293.1637492,717,3.593074083328247
1747246293.8680406,719,3.5242230892181396
1747246294.2173622,720,3.3587698936462402
1747246294.5649397,721,3.493478775024414
1747246295.260569,723,3.3874430656433105
1747246295.9615862,725,3.3238775730133057
1747246296.318675,726,3.3898332118988037
1747246296.680156,727,3.4266481399536133
1747246297.0387712,728,3.312466859817505
1747246297.3928251,729,3.168674945831299
1747246298.1002827,731,3.4305355548858643
1747246298.4528792,732,3.441859245300293
1747246298.8102767,733,3.346738338470459
1747246300.5676937,738,3.261030912399292
1747246300.9153686,739,3.1946609020233154
1747246301.2642138,740,3.2351534366607666
1747246301.9645588,742,3.2804346084594727
1747246302.3165767,743,3.285619020462036
1747246302.6664765,744,3.2483043670654297
1747246303.0159721,745,3.1943466663360596
1747246305.4692864,752,3.1967358589172363
1747246306.5191436,755,3.15592622756958
1747246306.8687131,756,3.233677625656128
1747246307.5785935,758,3.241239309310913
1747246309.3371916,763,3.4143617153167725
1747246309.6891007,764,3.3588266372680664
1747246310.0457091,765,3.283414840698242
1747246311.1013267,768,3.22971248626709
1747246311.641765,769,3.1734683513641357
1747246312.6865306,772,3.3030529022216797
1747246313.0406306,773,3.330906629562378
1747246313.741655,775,3.216961145401001
1747246314.0906324,776,3.2493045330047607
1747246314.7856972,778,3.30928635597229
1747246315.1330078,779,3.245929718017578
1747246315.482177,780,3.0901429653167725
1747246315.8292658,781,3.3307929039001465
1747246316.178499,782,3.315676212310791
1747246318.289452,788,3.2294416427612305
1747246318.6496274,789,3.289482355117798
1747246319.3596652,791,3.263523817062378
1747246320.0657597,793,2.976938486099243
1747246320.7802684,795,3.251035213470459
1747246321.1332793,796,3.268800735473633
1747246322.1908371,799,3.362596273422241
1747246322.5457158,800,3.2226550579071045
1747246323.960641,804,3.3196847438812256
1747246324.309725,805,3.394840717315674
1747246324.6668968,806,3.407465934753418
1747246325.0255315,807,3.236428737640381
1747246326.0733216,810,3.2373292446136475
1747246327.1397135,813,3.084371328353882
1747246328.8884904,818,3.2315430641174316
1747246329.239857,819,3.0988271236419678
1747246329.951597,821,3.221377372741699
1747246330.3013012,822,3.2662360668182373
1747246330.6511025,823,3.2774267196655273
1747246331.3513184,825,3.116065502166748
1747246331.707346,826,3.212557792663574
1747246332.055442,827,3.4117183685302734
1747246332.402953,828,3.222238779067993
1747246333.7949193,832,3.306739568710327
1747246334.1422718,833,2.8203797340393066
1747246334.8385348,835,3.202810049057007
1747246335.1931603,836,3.1659443378448486
1747246335.549196,837,3.0913045406341553
1747246336.250671,839,3.1489930152893066
1747246336.5977113,840,3.175734281539917
1747246337.64806,843,3.092130422592163
1747246338.348457,845,3.2425596714019775
1747246340.1104193,850,3.361497402191162
1747246340.4691212,851,3.306626558303833
1747246341.519861,854,3.2779653072357178
1747246342.5656536,857,3.2327921390533447
1747246343.613362,860,3.269432783126831
1747246344.312701,862,3.2239491939544678
1747246345.3639646,865,3.265800952911377
1747246345.717289,866,3.193629026412964
1747246347.126968,870,3.2479214668273926
1747246347.4771817,871,3.1445698738098145
1747246350.970973,881,3.1921584606170654
1747246351.6732059,883,3.1513116359710693
1747246352.0230618,884,3.078573703765869
1747246352.3730323,885,3.132617235183716
1747246352.747455,886,3.227752208709717
1747246353.4613833,888,3.2165236473083496
1747246354.1589508,890,3.319880962371826
1747246354.8526096,892,3.107872247695923
1747246355.9056113,895,3.1665260791778564
1747246356.6035767,897,3.0238046646118164
1747246356.954509,898,2.923849105834961
1747246357.9868937,901,3.1381044387817383
1747246358.3314114,902,3.1664469242095947
1747246359.0170286,904,3.238105297088623
1747246359.7061837,906,3.2006258964538574
1747246360.055503,907,3.3075459003448486
1747246360.4104962,908,3.1775224208831787
1747246361.116983,910,3.2387781143188477
1747246361.4680717,911,3.211345672607422
1747246362.512678,914,3.237086296081543
1747246363.907741,918,3.254363775253296
1747246364.2555234,919,3.140699863433838
1747246364.9484365,921,2.9976131916046143
1747246365.6418033,923,3.206488609313965
1747246367.0335152,927,3.360076427459717
1747246367.389494,928,3.323704719543457
1747246367.7379072,929,3.3311972618103027
1747246368.0868073,930,3.3525967597961426
1747246368.4340122,931,3.2891743183135986
1747246368.787931,932,3.2487592697143555
1747246369.1454246,933,3.2723398208618164
1747246369.8445652,935,3.2513370513916016
1747246371.2461653,939,3.3740668296813965
1747246371.9427814,941,3.2418622970581055
1747246372.2908442,942,3.2655045986175537
1747246373.336441,945,3.236656427383423
1747246374.7370903,949,3.2110910415649414
1747246375.7872212,952,3.2970190048217773
1747246376.4855576,954,3.2186379432678223
1747246376.8342884,955,3.010053873062134
1747246377.184192,956,3.22210431098938
1747246378.6041527,960,3.24556303024292
1747246379.302621,962,3.2221601009368896
1747246379.654023,963,3.171509265899658
1747246380.0051541,964,3.264639377593994
1747246380.362365,965,3.263767957687378
1747246381.0641,967,3.1228792667388916
1747246381.4151216,968,3.236485242843628
1747246382.4713907,971,3.1509487628936768
1747246384.2281303,976,3.2487289905548096
1747246384.938685,978,3.137651205062866
1747246385.2891366,979,3.132472276687622
1747246385.9985647,981,3.2095203399658203
1747246386.3492992,982,3.0563738346099854
1747246387.7728007,986,3.2181453704833984
1747246388.4743001,988,3.3229517936706543
1747246388.8241303,989,3.22832989692688
1747246389.174016,990,3.041109323501587
1747246389.877101,992,3.2427072525024414
1747246390.5808265,994,3.2365643978118896
1747246390.9306297,995,3.0842669010162354
1747246391.281019,996,3.2386417388916016
1747246391.9838123,998,3.230607509613037
1747246392.333209,999,3.2135508060455322
1747246393.0344207,1001,3.044236421585083
1747246393.385128,1002,3.152226209640503
1747246393.7355413,1003,3.0830352306365967
1747246394.0799627,1004,3.110131025314331
1747246394.4314947,1005,3.3095967769622803
1747246394.7816846,1006,3.2112345695495605
1747246396.5515811,1011,3.1510212421417236
1747246397.2531338,1013,3.2322399616241455
1747246397.9522638,1015,3.143937349319458
1747246398.297732,1016,3.247392416000366
1747246398.6511183,1017,3.2617716789245605
1747246400.4311929,1022,3.2084643840789795
1747246401.8487895,1026,3.266832113265991
1747246402.5538871,1028,3.256868839263916
1747246402.9019337,1029,3.0409600734710693
1747246404.9983313,1035,3.21049165725708
1747246405.3485603,1036,2.9772894382476807
1747246405.6984057,1037,3.1418111324310303
1747246406.0507104,1038,3.203981876373291
1747246406.398999,1039,3.2548394203186035
1747246407.791688,1043,3.196150064468384
1747246408.4940886,1045,3.129621982574463
1747246408.8435342,1046,3.2185428142547607
1747246410.945723,1052,3.2627577781677246
1747246411.2956786,1053,3.1159451007843018
1747246412.3502686,1056,3.2300589084625244
1747246413.0548844,1058,3.1311495304107666
1747246413.4050593,1059,2.9848175048828125
1747246413.7545216,1060,3.1185121536254883
1747246414.4589794,1062,3.1883866786956787
1747246415.5428238,1065,3.1439425945281982
1747246415.89295,1066,3.25630259513855
1747246416.2414138,1067,3.1689770221710205
1747246416.9464033,1069,3.1942758560180664
1747246417.2982683,1070,3.267639398574829
1747246417.6496985,1071,3.3136918544769287
1747246417.9992533,1072,3.252197265625
1747246418.3503368,1073,3.1838865280151367
1747246418.7034073,1074,3.1962976455688477
1747246419.768721,1077,3.2109274864196777
1747246420.120852,1078,3.321600914001465
1747246420.8181496,1080,3.317992687225342
1747246421.1734464,1081,3.3579986095428467
1747246421.5224342,1082,3.343451976776123
1747246422.5768158,1085,3.2711381912231445
1747246422.9320295,1086,3.1890218257904053
1747246423.2852116,1087,3.1643879413604736
1747246424.6920671,1091,3.0724968910217285
1747246425.0392108,1092,3.1114659309387207
1747246425.3899875,1093,3.2318265438079834
1747246427.153236,1098,3.269017219543457
1747246427.859629,1100,3.232447862625122
1747246428.5593219,1102,3.246083974838257
1747246428.9108648,1103,3.1492950916290283
1747246429.2562845,1104,3.213167667388916
1747246430.3144865,1107,3.2667593955993652
1747246430.6620152,1108,3.1883766651153564
1747246431.0170407,1109,3.245969295501709
1747246431.3659136,1110,3.1357390880584717
1747246431.7155912,1111,3.0262858867645264
1747246432.0649152,1112,3.2638416290283203
1747246432.4152844,1113,3.2966387271881104
1747246432.7652826,1114,3.291205644607544
1747246433.4693296,1116,3.2658941745758057
1747246434.5265043,1119,3.237748622894287
1747246435.2249076,1121,3.3876442909240723
1747246435.5779357,1122,3.3407540321350098
1747246436.6256046,1125,3.344459295272827
1747246436.976124,1126,3.35417103767395
1747246437.6741722,1128,3.2497329711914062
1747246438.0231633,1129,3.2309532165527344
1747246438.376515,1130,3.2790567874908447
1747246438.726158,1131,3.166543483734131
1747246439.077234,1132,3.205461263656616
1747246439.7824056,1134,3.2925188541412354
1747246440.1298637,1135,3.2486095428466797
1747246440.4785385,1136,3.1411025524139404
1747246441.5269833,1139,3.167726516723633
1747246442.5818374,1142,3.1756086349487305
1747246443.6321278,1145,3.28402042388916
1747246443.984435,1146,3.2189176082611084
1747246444.6879053,1148,2.7942590713500977
1747246445.045652,1149,1.6450347900390625
1747246445.4036727,1150,1.1933825016021729
1747246445.7637546,1151,1.016676902770996
1747246446.1161609,1152,1.0115766525268555
1747246446.4872985,1153,1.2572263479232788
1747246447.199419,1155,1.4021589756011963
1747246448.928668,1160,1.6116005182266235
1747246449.6309948,1162,1.6768594980239868
1747246450.3188014,1164,2.066474199295044
1747246451.011128,1166,2.409353256225586
1747246451.3556135,1167,2.403899669647217
1747246453.4307253,1173,2.4119374752044678
1747246453.778571,1174,3.049734592437744
1747246454.479785,1176,3.1645610332489014
1747246454.8235502,1177,1.972095012664795
1747246455.1692846,1178,2.7081680297851562
1747246456.557733,1182,3.723858118057251
1747246457.2438898,1184,3.682272434234619
1747246457.9248905,1186,3.4923887252807617
1747246458.6112883,1188,3.5883734226226807
1747246458.9518116,1189,3.4992775917053223
1747246459.291966,1190,2.9013733863830566
1747246460.3200505,1193,2.7553160190582275
1747246460.6650097,1194,2.8634328842163086
1747246461.0070388,1195,3.3768038749694824
1747246461.6917648,1197,3.6265006065368652
1747246462.0348237,1198,3.4346799850463867
1747246463.0841348,1201,3.4249980449676514
1747246463.4380774,1202,3.468646287918091
1747246464.4864519,1205,3.2216663360595703
1747246464.8360233,1206,3.004986047744751
1747246465.1850407,1207,2.9149937629699707
1747246465.8839908,1209,3.2549026012420654
1747246467.2740598,1213,3.1479973793029785
1747246467.6247282,1214,3.0942060947418213
1747246467.9719539,1215,3.1317646503448486
1747246468.6654372,1217,3.0905354022979736
1747246469.0142636,1218,3.0501248836517334
1747246470.746876,1223,3.3280560970306396
1747246471.4321225,1225,3.173560857772827
1747246472.461042,1228,3.2801101207733154
1747246472.8026197,1229,3.0994668006896973
1747246473.8302996,1232,3.0943491458892822
1747246474.1718013,1233,3.091738224029541
1747246475.8892653,1238,3.056104898452759
1747246476.574881,1240,3.2126693725585938
1747246476.9149435,1241,3.04109525680542
1747246477.2546306,1242,2.9713048934936523
1747246477.5948257,1243,2.9121179580688477
1747246477.936984,1244,2.9421334266662598
1747246478.2795825,1245,3.1605546474456787
1747246478.620648,1246,3.085447311401367
1747246479.6479146,1249,2.9508304595947266
1747246479.9930258,1250,3.1205430030822754
1747246480.333646,1251,3.008405923843384
1747246480.6727643,1252,2.8392181396484375
1747246481.3540037,1254,2.4092938899993896
1747246482.0485034,1256,3.0089097023010254
1747246482.3952892,1257,3.075439214706421
1747246483.4199176,1260,3.0335888862609863
1747246483.765271,1261,2.8961124420166016
1747246484.8161592,1264,3.070204734802246
1747246485.882153,1267,2.9476447105407715
1747246487.3079946,1271,3.076373338699341
1747246489.096584,1276,3.1172986030578613
1747246489.4507012,1277,3.0177431106567383
1747246489.8022137,1278,2.9829788208007812
1747246491.2063086,1282,2.9752259254455566
1747246492.263086,1285,3.1278891563415527
1747246494.004625,1290,2.937121629714966
1747246495.0493052,1293,2.7722842693328857
1747246496.0982738,1296,2.83634877204895
1747246496.8030982,1298,2.9803128242492676
1747246497.1567824,1299,2.966154098510742
1747246498.2123523,1302,3.035029888153076
1747246499.6174638,1306,2.969130277633667
1747246501.0170982,1310,2.9339098930358887
1747246502.4128892,1314,2.993001699447632
1747246502.7615616,1315,3.0011494159698486
1747246504.5175683,1320,2.6181015968322754
1747246505.2202199,1322,2.845766305923462
1747246505.5703368,1323,2.957611322402954
1747246506.2715085,1325,2.94793701171875
1747246506.6216645,1326,2.8557631969451904
1747246507.3262012,1328,3.029827833175659
1747246509.8147974,1335,2.974890947341919
1747246512.9909163,1344,2.811310052871704
1747246513.3398886,1345,2.85819411277771
1747246514.041107,1347,2.8273766040802
1747246514.392411,1348,2.853137493133545
1747246515.4476805,1351,2.9692137241363525
1747246515.8000598,1352,2.8053510189056396
1747246516.4996254,1354,2.918555498123169
1747246517.908132,1358,2.7930753231048584
1747246518.6173005,1360,2.7531745433807373
1747246520.0234485,1364,2.9223949909210205
1747246520.371789,1365,2.842963218688965
1747246520.7220507,1366,2.860596179962158
1747246521.0716422,1367,2.63759708404541
1747246521.4217951,1368,2.8054606914520264
1747246522.829648,1372,2.7671403884887695
1747246523.178943,1373,2.890367031097412
1747246523.877519,1375,2.8714592456817627
1747246524.2345045,1376,2.9212725162506104
1747246525.6640866,1380,2.8042330741882324
1747246527.4043462,1385,2.9700331687927246
1747246527.7523873,1386,2.840576171875
1747246529.1510003,1390,2.8344995975494385
1747246530.1960783,1393,2.7061915397644043
1747246531.2504148,1396,2.7638144493103027
1747246531.6008759,1397,2.7353532314300537
1747246532.2957811,1399,2.828030586242676
1747246532.6439416,1400,2.8350532054901123
1747246533.6977205,1403,2.942256450653076
1747246534.3941498,1405,2.9082798957824707
1747246537.1823368,1413,2.7936415672302246
1747246538.2291842,1416,2.8569366931915283
1747246538.5774603,1417,2.837982654571533
1747246539.2744756,1419,2.900376558303833
1747246539.9707317,1421,2.879504919052124
1747246540.3267953,1422,2.8679535388946533
1747246543.5106509,1431,2.7741189002990723
1747246543.8583386,1432,2.869770050048828
1747246545.2524362,1436,2.8185808658599854
1747246545.9617622,1438,2.8605968952178955
1747246546.3148754,1439,2.734233856201172
1747246546.6675646,1440,2.688340425491333
1747246547.0235915,1441,2.855696439743042
1747246548.0797484,1444,2.890953540802002
1747246548.7915156,1446,2.674440383911133
1747246549.1488774,1447,2.869675397872925
1747246549.4988673,1448,2.815990924835205
1747246549.8523414,1449,2.864894151687622
1747246550.2023194,1450,2.766559362411499
1747246550.5643966,1451,2.8784098625183105
1747246550.9166074,1452,2.9514100551605225
1747246551.6221452,1454,2.8961551189422607
1747246551.9767888,1455,2.9468462467193604
1747246552.325225,1456,2.868384838104248
1747246552.6765838,1457,2.7910237312316895
1747246553.026107,1458,2.9028162956237793
1747246553.3841343,1459,2.7924180030822754
1747246553.7336023,1460,2.876166343688965
1747246554.081662,1461,2.8352551460266113
1747246554.793777,1463,2.8196816444396973
1747246557.3957148,1470,2.8428757190704346
1747246558.4249372,1473,2.7748513221740723
1747246558.7705922,1474,2.7632651329040527
1747246559.461025,1476,2.798968553543091
1747246559.809256,1477,2.8654637336730957
1747246561.1984415,1481,2.7658488750457764
1747246561.5437543,1482,2.625049591064453
1747246561.8851783,1483,2.855295419692993
1747246563.2832484,1487,2.816129207611084
1747246563.6400568,1488,2.8918063640594482
1747246563.9993088,1489,2.574056625366211
1747246564.3620706,1490,2.9404075145721436
1747246564.720012,1491,2.7804510593414307
1747246565.4313123,1493,2.7634997367858887
1747246565.785026,1494,2.890812873840332
1747246567.203713,1498,2.7888760566711426
1747246567.5536711,1499,2.747121810913086
1747246567.9009106,1500,2.901920795440674
1747246568.6064038,1502,2.946024179458618
1747246569.6524222,1505,2.7868974208831787
1747246571.0509279,1509,2.8033385276794434
1747246571.4083366,1510,2.789142608642578
1747246571.7570755,1511,2.852092742919922
1747246572.4574475,1513,2.905851364135742
1747246573.1616235,1515,2.9121646881103516
1747246573.5113094,1516,2.8808341026306152
1747246575.9745634,1523,2.930769443511963
1747246577.0226374,1526,2.9104514122009277
1747246577.7209842,1528,2.7756075859069824
1747246579.8158116,1534,2.8105688095092773
1747246580.863645,1537,2.819504737854004
1747246581.2122579,1538,2.853520393371582
1747246582.2643592,1541,2.9121081829071045
1747246583.6678474,1545,2.7700159549713135
1747246584.3716838,1547,2.9201695919036865
1747246584.7205353,1548,2.744054079055786
1747246585.7847884,1551,2.819828748703003
1747246586.1341603,1552,2.8678066730499268
1747246586.4854562,1553,3.0106000900268555
1747246587.1872787,1555,2.716432809829712
1747246587.8874388,1557,2.845153331756592
1747246589.6559193,1562,2.8025166988372803
1747246590.351345,1564,2.8452558517456055
1747246590.700732,1565,2.703380584716797
1747246591.0513182,1566,2.852567434310913
1747246591.767817,1568,2.9485716819763184
1747246592.4671178,1570,2.86861515045166
1747246592.8171728,1571,2.8243165016174316
1747246593.165882,1572,2.8788230419158936
1747246593.5139868,1573,2.881812572479248
1747246594.5593956,1576,3.006955146789551
1747246595.2599583,1578,2.7633955478668213
1747246595.609135,1579,2.9255595207214355
1747246595.9584212,1580,2.7917776107788086
1747246596.3088448,1581,2.924924850463867
1747246596.6583896,1582,2.90803599357605
1747246597.7118814,1585,2.8694443702697754
1747246599.4645529,1590,2.8080947399139404
1747246601.2233968,1595,2.870373487472534
1747246601.5780036,1596,2.9285151958465576
1747246601.9267302,1597,2.895488977432251
1747246603.3376663,1601,2.959712505340576
1747246603.6889653,1602,2.8969290256500244
1747246604.0382817,1603,2.8139514923095703
1747246606.519943,1610,2.925863742828369
1747246606.8705912,1611,2.9055588245391846
1747246607.589121,1613,2.852307081222534
1747246607.9365416,1614,2.9764890670776367
1747246608.6338847,1616,2.8177623748779297
1747246610.041035,1620,2.7399117946624756
1747246610.740833,1622,2.885871410369873
1747246611.4361932,1624,2.778177261352539
1747246612.131114,1626,2.751587390899658
1747246612.478615,1627,2.895073175430298
1747246613.867641,1631,2.8296196460723877
1747246615.271598,1635,2.7763869762420654
1747246615.6256473,1636,2.8617653846740723
1747246615.9899445,1637,2.9874773025512695
1747246616.3385649,1638,2.823967456817627
1747246617.0563898,1640,2.8098647594451904
1747246617.4138112,1641,2.7754602432250977
1747246619.1850662,1646,2.6736464500427246
1747246619.5343907,1647,2.906886339187622
1747246620.2303433,1649,2.881693124771118
1747246620.9300017,1651,2.810952663421631
1747246621.2811453,1652,2.773928642272949
1747246621.630631,1653,2.9182870388031006
1747246621.9795527,1654,2.8208024501800537
1747246622.6816337,1656,2.8776988983154297
1747246623.3830574,1658,2.8789515495300293
1747246624.806593,1662,2.8723127841949463
1747246625.509353,1664,2.8760035037994385
1747246626.2147424,1666,2.8298799991607666
1747246627.2920911,1669,2.7804853916168213
1747246627.6408682,1670,2.780543565750122
1747246629.0470412,1674,2.931004524230957
1747246630.099215,1677,2.879298448562622
1747246630.8003173,1679,2.8815219402313232
1747246631.1515472,1680,2.8794190883636475
1747246631.5016086,1681,2.6702630519866943
1747246631.8585982,1682,2.9190454483032227
1747246632.9210482,1685,2.8909835815429688
1747246633.2834873,1686,2.8525547981262207
1747246633.6479342,1687,2.9068984985351562
1747246634.0039105,1688,2.936157464981079
1747246634.3577785,1689,3.013871669769287
1747246634.7093115,1690,2.9639885425567627
1747246635.7843368,1693,2.8320071697235107
1747246636.1369376,1694,2.898704767227173
1747246636.488531,1695,2.83384370803833
1747246637.1872973,1697,2.934361457824707
1747246637.5465765,1698,3.000779867172241
1747246637.9095583,1699,2.9487874507904053
1747246638.2642124,1700,3.007725715637207
1747246638.9539535,1702,2.9088284969329834
1747246639.6525688,1704,2.816199541091919
1747246640.6927729,1707,2.7098488807678223
1747246641.38064,1709,2.840409994125366
1747246641.725465,1710,2.9327995777130127
1747246642.0685859,1711,2.8073203563690186
1747246642.4115543,1712,2.8301095962524414
1747246644.467771,1718,2.8882391452789307
1747246644.8100877,1719,2.809121608734131
1747246645.8450596,1722,2.8233344554901123
1747246646.188335,1723,2.76161789894104
1747246646.5329125,1724,2.922762393951416
1747246646.875791,1725,2.869044303894043
1747246648.5976758,1730,2.856433391571045
1747246651.3530817,1738,2.8223626613616943
1747246651.702916,1739,2.859236717224121
1747246652.0535114,1740,2.7401413917541504
1747246653.1050115,1743,2.891282558441162
1747246653.8041558,1745,2.7545342445373535
1747246654.8556964,1748,2.7575600147247314
1747246655.2038589,1749,2.8619446754455566
1747246655.5517557,1750,2.8488950729370117
1747246655.9025927,1751,2.896500587463379
1747246656.5978982,1753,2.8115875720977783
1747246656.9479284,1754,2.837153196334839
1747246657.9968064,1757,2.76761531829834
1747246659.7447357,1762,2.7498037815093994
1747246660.0923164,1763,2.8836607933044434
1747246660.7903788,1765,2.824218511581421
1747246661.13952,1766,2.7312204837799072
1747246661.8363044,1768,2.8478143215179443
1747246664.2687943,1775,2.7947466373443604
1747246664.6167846,1776,2.8354458808898926
1747246664.964455,1777,2.8271050453186035
1747246666.0080962,1780,2.7702748775482178
1747246666.3554032,1781,2.679180383682251
1747246667.3973186,1784,2.7731947898864746
1747246667.7460063,1785,2.8198463916778564
1747246668.094523,1786,2.831636667251587
1747246668.4423432,1787,2.8635971546173096
1747246669.1433523,1789,2.835608720779419
1747246669.4963408,1790,2.7060930728912354
1747246670.199333,1792,2.785590410232544
1747246670.913026,1794,2.7304904460906982
1747246671.6219285,1796,2.7461700439453125
1747246671.9823961,1797,2.7437937259674072
1747246673.0429683,1800,2.7546589374542236
1747246673.7401028,1802,2.826166868209839
1747246674.089134,1803,2.8184828758239746
1747246674.4408484,1804,2.8407838344573975
1747246675.8540738,1808,2.834735155105591
1747246676.5557926,1810,2.895878791809082
1747246677.9591126,1814,2.815397024154663
1747246678.6598792,1816,2.781231164932251
1747246679.355359,1818,2.737429141998291
1747246679.709821,1819,2.946838855743408
1747246681.1197844,1823,2.878708839416504
1747246682.1788201,1826,2.8497402667999268
1747246682.5277367,1827,2.8760735988616943
1747246683.2356074,1829,2.8450074195861816
1747246683.5851853,1830,2.761960983276367
1747246684.2822242,1832,2.8702878952026367
1747246684.6314106,1833,2.8680622577667236
1747246684.9816039,1834,2.688701629638672
1747246685.6839087,1836,2.7721352577209473
1747246686.0335734,1837,2.7640726566314697
1747246686.387493,1838,2.7723724842071533
1747246688.4984434,1844,2.8746485710144043
1747246688.8529453,1845,2.7302565574645996
1747246689.2007976,1846,2.8371622562408447
1747246689.547947,1847,2.881589651107788
1747246689.8952577,1848,2.8409616947174072
1747246690.9405582,1851,2.7370870113372803
1747246691.6436052,1853,2.8412299156188965
1747246692.703555,1856,2.8376097679138184
1747246694.1348243,1860,2.79789137840271
1747246695.539126,1864,2.8873772621154785
1747246695.8907962,1865,2.715777635574341
1747246696.2428892,1866,2.795945405960083
1747246696.5940616,1867,2.865959644317627
1747246697.9966671,1871,2.798271417617798
1747246698.3449175,1872,2.844355583190918
1747246698.6925294,1873,2.718017101287842
1747246699.0393603,1874,2.7677597999572754
1747246699.3855784,1875,2.791123628616333
1747246700.0819664,1877,2.8453290462493896
1747246700.7788184,1879,2.8418774604797363
1747246701.1289692,1880,2.768470048904419
1747246702.1768208,1883,2.9478182792663574
1747246702.5302722,1884,2.8605072498321533
1747246703.2327294,1886,2.826432466506958
1747246703.9298296,1888,2.7904000282287598
1747246704.6326709,1890,2.849069595336914
1747246704.9876513,1891,2.845576763153076
1747246706.385644,1895,2.8599884510040283
1747246707.787355,1899,2.8494253158569336
1747246708.4894738,1901,2.871777057647705
1747246708.8403203,1902,2.8450076580047607
1747246710.2355385,1906,2.851773262023926
1747246710.9320447,1908,2.839278221130371
1747246711.285182,1909,2.840704917907715
1747246711.634815,1910,2.704188585281372
1747246712.6795974,1913,2.876180410385132
1747246713.7265332,1916,2.740999221801758
1747246714.4266775,1918,2.747878074645996
1747246716.56547,1924,2.8029351234436035
1747246716.9193769,1925,2.7315104007720947
1747246717.2715628,1926,2.7631616592407227
1747246717.9902873,1928,2.806199312210083
1747246718.3427591,1929,2.8267264366149902
1747246719.404415,1932,2.8190436363220215
1747246720.465585,1935,2.8088629245758057
1747246720.816829,1936,2.7400834560394287
1747246721.874804,1939,2.761204481124878
1747246722.223896,1940,2.826031446456909
1747246722.572624,1941,2.7278730869293213
1747246722.9234858,1942,2.8278684616088867
1747246723.9847248,1945,2.668576717376709
1747246724.7034504,1947,2.834042549133301
1747246725.764674,1950,2.8294012546539307
1747246726.124812,1951,2.828636646270752
1747246726.836736,1953,2.873605251312256
1747246727.8967063,1956,2.7778797149658203
1747246729.3097537,1960,2.841331958770752
1747246729.6678045,1961,2.819672107696533
1747246730.030665,1962,2.713813543319702
1747246730.392005,1963,2.8217222690582275
1747246730.7513938,1964,2.9284491539001465
1747246731.4526377,1966,2.923246383666992
1747246731.801471,1967,2.7731821537017822
1747246732.1506305,1968,2.8255579471588135
1747246732.5002303,1969,2.7116055488586426
1747246734.608023,1975,2.755119562149048
1747246735.3026893,1977,2.862003803253174
1747246735.6546144,1978,2.8102900981903076
1747246736.00536,1979,2.768110752105713
1747246736.3582509,1980,2.695547103881836
1747246736.7102995,1981,2.8554160594940186
1747246737.0618804,1982,2.839604377746582
1747246737.414351,1983,2.7379536628723145
1747246738.13349,1985,2.734816074371338
1747246738.8340442,1987,2.696079730987549
1747246739.1931171,1988,2.8838634490966797
1747246739.5432804,1989,2.775697708129883
1747246740.2380867,1991,2.897515296936035
1747246740.5935185,1992,2.864823579788208
1747246740.9413214,1993,2.834150552749634
1747246741.6378427,1995,2.8858885765075684
1747246743.0358694,1999,2.7205073833465576


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_10_676861-tag-train_loss.csv <==
Wall time,Step,Value
1747246041.7142146,0,2.3018670082092285
1747246042.7980068,3,2.2661890983581543
1747246043.1455998,4,2.2586255073547363
1747246045.1960816,10,2.1469876766204834
1747246045.5383594,11,2.109598398208618
1747246046.5655906,14,1.9946197271347046
1747246046.9063022,15,1.9277757406234741
1747246047.9381464,18,1.7436044216156006
1747246048.281585,19,1.752732276916504
1747246048.625035,20,1.791701316833496
1747246049.3075178,22,1.7810463905334473
1747246049.6492121,23,1.55538010597229
1747246050.7215855,26,1.6210132837295532
1747246051.0721927,27,1.4811300039291382
1747246053.2619576,33,1.087073564529419
1747246054.314944,36,1.9023022651672363
1747246054.6642466,37,1.7742997407913208
1747246055.0127244,38,1.4572880268096924
1747246055.3595624,39,1.117544412612915
1747246055.7069597,40,0.8795028328895569
1747246058.1706321,47,1.4024337530136108
1747246058.5207565,48,1.2159295082092285
1747246058.8698366,49,1.053645372390747
1747246059.5696533,51,0.9862208366394043
1747246059.921911,52,0.8693512678146362
1747246060.6198363,54,0.755203366279602
1747246061.6971028,57,0.9372214078903198
1747246062.7441695,60,0.7964133024215698
1747246063.0929077,61,0.953567624092102
1747246063.4452186,62,0.7321729063987732
1747246063.7940693,63,0.6050045490264893
1747246064.4956596,65,0.7007541656494141
1747246064.846953,66,0.85869300365448
1747246065.2029822,67,0.5855463743209839
1747246065.559702,68,0.7789443731307983
1747246066.2694871,70,0.7848952412605286
1747246066.6252136,71,0.8828178644180298
1747246068.7607334,77,0.5221736431121826
1747246069.4661355,79,0.36767029762268066
1747246069.8171952,80,0.39586907625198364
1747246070.5216234,82,0.4596831500530243
1747246070.875958,83,0.7342126369476318
1747246071.580028,85,0.7628682851791382
1747246073.0188859,89,0.33135226368904114
1747246073.3738673,90,0.3896123766899109
1747246075.1225405,95,0.42488789558410645
1747246076.519938,99,0.5222374200820923
1747246076.8737695,100,0.5346163511276245
1747246077.928785,103,0.43103736639022827
1747246078.9787745,106,0.3654203414916992
1747246079.3322442,107,0.4425918459892273
1747246080.0345206,109,0.43472984433174133
1747246081.8117838,114,0.40766650438308716
1747246082.5182047,116,0.2824264168739319
1747246084.2580175,121,0.24159753322601318
1747246085.6413715,125,0.2337786853313446
1747246085.9910846,126,0.28601670265197754
1747246086.6965854,128,0.18103677034378052
1747246087.3980389,130,0.16484853625297546
1747246087.743615,131,0.2892724871635437
1747246088.0916133,132,0.1793225258588791
1747246089.4952621,136,0.18794114887714386
1747246089.8429315,137,0.28274649381637573
1747246091.924108,143,0.23011544346809387
1747246092.275931,144,0.2784908413887024
1747246092.989643,146,0.2424229383468628
1747246093.3473403,147,0.23215943574905396
1747246094.4054253,150,0.4213870167732239
1747246096.8679724,157,0.2884337902069092
1747246097.5668526,159,0.1682417392730713
1747246097.9200203,160,0.182321697473526
1747246098.6107893,162,0.3146606385707855
1747246099.3010805,164,0.3066483736038208
1747246099.9871998,166,0.15298886597156525
1747246101.3660598,170,0.17945830523967743
1747246101.7089343,171,0.251348614692688
1747246102.0496495,172,0.2496541142463684
1747246103.0832546,175,0.13044820725917816
1747246103.4281034,176,0.18905287981033325
1747246103.7774377,177,0.18380102515220642
1747246104.1239636,178,0.2710995674133301
1747246104.829616,180,0.22736427187919617
1747246105.1863241,181,0.17083454132080078
1747246106.246673,184,0.13633352518081665
1747246106.6014364,185,0.18167239427566528
1747246106.9550486,186,0.29218369722366333
1747246108.0192542,189,0.1882210373878479
1747246108.3694355,190,0.19547250866889954
1747246108.7207818,191,0.2437504082918167
1747246109.0753424,192,0.33493706583976746
1747246110.132652,195,0.2409779578447342
1747246111.5525606,199,0.6252046227455139
1747246111.9117742,200,0.5180155038833618
1747246112.6308994,202,0.29825371503829956
1747246112.989427,203,0.2094435691833496
1747246113.3410192,204,0.15386945009231567
1747246113.6978178,205,0.18071681261062622
1747246114.3996859,207,0.13519541919231415
1747246115.0994782,209,0.1240379586815834
1747246115.8066876,211,0.23055526614189148
1747246116.5079458,213,0.15781645476818085
1747246117.2131965,215,0.21448439359664917
1747246117.5614789,216,0.23772384226322174
1747246118.2590268,218,0.18515615165233612
1747246118.6099665,219,0.18184900283813477
1747246118.9604392,220,0.182450532913208
1747246119.313725,221,0.1537901759147644
1747246119.6604395,222,0.25144755840301514
1747246120.359895,224,0.19939331710338593
1747246120.7117562,225,0.13610433042049408
1747246122.1116605,229,0.17030009627342224
1747246124.2011096,235,0.1652727872133255
1747246124.884716,237,0.14440494775772095
1747246125.227734,238,0.15527498722076416
1747246125.5710537,239,0.18583694100379944
1747246126.2751927,241,0.17979314923286438
1747246126.624293,242,0.16054844856262207
1747246127.326626,244,0.1912110149860382
1747246127.6801805,245,0.22445052862167358
1747246128.0330431,246,0.19134549796581268
1747246128.3841925,247,0.16748687624931335
1747246130.1303484,252,0.16406682133674622
1747246130.4791467,253,0.15077531337738037
1747246130.8271854,254,0.11464964598417282
1747246131.882892,257,0.17409269511699677
1747246132.2314997,258,0.12978513538837433
1747246132.5802205,259,0.15240874886512756
1747246132.9243238,260,0.14602816104888916
1747246133.6223035,262,0.13352110981941223
1747246136.4203837,270,0.22027865052223206
1747246136.7744267,271,0.12605871260166168
1747246137.8350484,274,0.16914570331573486
1747246138.1900754,275,0.1212981715798378
1747246138.5396824,276,0.16710707545280457
1747246139.2395601,278,0.11209650337696075
1747246139.940095,280,0.15819239616394043
1747246140.639882,282,0.12714509665966034
1747246140.9873848,283,0.205317884683609
1747246141.6962113,285,0.12404072284698486
1747246142.3963478,287,0.1449962556362152
1747246142.7486036,288,0.10447418689727783
1747246143.4600303,290,0.1332682967185974
1747246145.2138205,295,0.1913859099149704
1747246145.563084,296,0.28994160890579224
1747246145.9125617,297,0.37990427017211914
1747246146.260874,298,0.3964039087295532
1747246148.349798,304,0.17455890774726868
1747246149.057295,306,0.08678945899009705
1747246149.7624848,308,0.10747489333152771
1747246150.1083612,309,0.1069556474685669
1747246151.1571634,312,0.12392717599868774
1747246151.5081558,313,0.1000002771615982
1747246152.5653603,316,0.09493939578533173
1747246153.2712817,318,0.17646044492721558
1747246153.6286938,319,0.13949178159236908
1747246154.6593802,322,0.11291387677192688
1747246155.3546333,324,0.15061068534851074
1747246157.0811555,329,0.16211743652820587
1747246157.4227934,330,0.12229960411787033
1747246157.770074,331,0.10106579959392548
1747246158.1152031,332,0.1123015433549881
1747246159.836093,337,0.09085489064455032
1747246160.1805968,338,0.09847302734851837
1747246160.8620238,340,0.17898371815681458
1747246161.880659,343,0.10067740082740784
1747246162.2196162,344,0.09171988070011139
1747246162.5586827,345,0.0952778160572052
1747246162.899532,346,0.08105269074440002
1747246163.5783737,348,0.1375080645084381
1747246164.2619412,350,0.1685163378715515
1747246164.9539242,352,0.05516885221004486
1747246165.2947788,353,0.15977463126182556
1747246165.6367707,354,0.14873135089874268
1747246167.009269,358,0.0965203046798706
1747246167.6890326,360,0.14404094219207764
1747246168.3998606,362,0.08962882310152054
1747246168.7528598,363,0.1637905240058899
1747246169.104785,364,0.0940578356385231
1747246169.4605565,365,0.08225417137145996
1747246169.8160136,366,0.11142850667238235
1747246170.1662803,367,0.15059688687324524
1747246170.5243623,368,0.09139782935380936
1747246172.6743574,374,0.13216976821422577
1747246173.7427108,377,0.09345130622386932
1747246174.1026747,378,0.07070119678974152
1747246176.5555534,385,0.10937407612800598
1747246176.904896,386,0.09803356230258942
1747246178.3161645,390,0.08277732133865356
1747246178.673085,391,0.09152622520923615
1747246179.02602,392,0.08869627118110657
1747246179.375986,393,0.1418999433517456
1747246179.725018,394,0.14857719838619232
1747246180.0750968,395,0.1654474437236786
1747246180.4254208,396,0.07239021360874176
1747246180.7771704,397,0.20704899728298187
1747246181.130064,398,0.143823504447937
1747246181.4787998,399,0.06654714792966843
1747246182.1878338,401,0.0887628048658371
1747246182.5545864,402,0.1231917291879654
1747246183.2805874,404,0.15794366598129272
1747246184.700335,408,0.06867550313472748
1747246185.0491219,409,0.15488260984420776
1747246186.0968108,412,0.08141500502824783
1747246186.4450128,413,0.1435481309890747
1747246186.7939079,414,0.13590916991233826
1747246187.1448176,415,0.15448665618896484
1747246188.1938095,418,0.5692954659461975
1747246189.2532647,421,4.1904377937316895
1747246189.6149588,422,2.050577402114868
1747246190.6720998,425,0.9275791645050049
1747246191.023101,426,0.8142498731613159
1747246192.4340162,430,0.6079524159431458
1747246192.7823875,431,0.8037555813789368
1747246193.845082,434,0.5867646336555481
1747246194.1955822,435,0.5648627877235413
1747246194.544201,436,0.4887389540672302
1747246194.899631,437,0.5936298966407776
1747246195.2522693,438,0.5701879262924194
1747246195.6044755,439,0.4592100977897644
1747246195.9536526,440,0.45228636264801025
1747246196.3031542,441,0.5080264210700989
1747246197.0068324,443,0.41867417097091675
1747246197.356833,444,0.35542380809783936
1747246197.70511,445,0.27228641510009766
1747246198.0543985,446,0.3044915795326233
1747246199.4585166,450,0.29330605268478394
1747246199.807066,451,0.23234882950782776
1747246200.1581566,452,0.23907163739204407
1747246200.5058134,453,0.2685004472732544
1747246200.8604,454,0.211192324757576
1747246201.5591257,456,0.18790125846862793
1747246202.2620327,458,0.10864216834306717
1747246202.9603605,460,0.12373968958854675
1747246203.3103423,461,0.17993289232254028
1747246204.3614125,464,0.2691355049610138
1747246204.7092805,465,0.11394922435283661
1747246205.0623448,466,0.1421385109424591
1747246205.7612238,468,0.2308797538280487
1747246206.4609857,470,0.6872869729995728
1747246207.8634703,474,0.2119847536087036
1747246208.2316291,475,0.14094454050064087
1747246209.2930696,478,0.16320383548736572
1747246209.6490352,479,0.12703002989292145
1747246210.0056214,480,0.17995479702949524
1747246210.3607,481,0.1621948778629303
1747246210.7205875,482,0.14853917062282562
1747246211.078032,483,0.1714506447315216
1747246211.4285166,484,0.09600945562124252
1747246212.1418796,486,0.10342538356781006
1747246212.4903235,487,0.11293600499629974
1747246212.8326485,488,0.1871524453163147
1747246213.1848185,489,0.21037250757217407
1747246213.875954,491,0.11998440325260162
1747246214.9138622,494,0.10171429067850113
1747246216.325064,498,0.18181727826595306
1747246217.3762817,501,0.16031065583229065
1747246217.7252514,502,0.1326615810394287
1747246218.0740137,503,0.10945091396570206
1747246219.125195,506,0.107806496322155
1747246219.830483,508,0.11433477699756622
1747246220.1792684,509,0.11792407929897308
1747246220.532244,510,0.09203590452671051
1747246220.881304,511,0.11139139533042908
1747246221.2298977,512,0.1739390343427658
1747246221.580446,513,0.13193947076797485
1747246221.9290843,514,0.1120956689119339
1747246222.979275,517,0.05639176443219185
1747246223.3233209,518,0.08064649999141693
1747246223.6726165,519,0.12411593645811081
1747246224.0218482,520,0.11646512895822525
1747246225.0749884,523,0.1598387062549591
1747246227.532872,530,0.14346641302108765
1747246228.587397,533,0.10921376943588257
1747246228.9449432,534,0.21004638075828552
1747246229.647044,536,0.09294229745864868
1747246229.9939966,537,0.10833094269037247
1747246230.3401635,538,0.12074600160121918
1747246230.6906857,539,0.09742866456508636
1747246231.0428138,540,0.0924425721168518
1747246231.7321682,542,0.11654777824878693
1747246232.0762544,543,0.08238515257835388
1747246232.4192586,544,0.0833740159869194
1747246233.1114817,546,0.07127353549003601
1747246233.465071,547,0.05052652955055237
1747246234.5373855,550,0.2187875211238861
1747246235.2499526,552,0.15972688794136047
1747246235.9473095,554,0.09369471669197083
1747246236.3018787,555,0.1088731586933136
1747246236.6522272,556,0.10282112658023834
1747246238.7430277,562,0.1023847907781601
1747246239.0926123,563,0.0922420546412468
1747246239.4425137,564,0.1091073751449585
1747246240.845259,568,0.06355772912502289
1747246241.910011,571,0.11486244946718216
1747246242.6215851,573,0.1091514527797699
1747246243.684278,576,0.1224367693066597
1747246245.090282,580,0.14388367533683777
1747246246.5028908,584,0.11576393246650696
1747246246.8614178,585,0.08726850152015686
1747246247.2160964,586,0.11360142379999161
1747246247.934024,588,0.06140250340104103
1747246248.6501725,590,0.08270692825317383
1747246249.0096028,591,0.07310643792152405
1747246249.3747249,592,0.06717109680175781
1747246250.0813594,594,0.08056507259607315
1747246250.79511,596,0.13317933678627014
1747246251.1526034,597,0.14441241323947906
1747246251.501443,598,0.11337298154830933
1747246251.8544316,599,0.13042524456977844
1747246252.548192,601,0.12302230298519135
1747246252.8918748,602,0.09017360210418701
1747246253.2348626,603,0.09298235177993774
1747246253.9209862,605,0.07807938009500504
1747246254.950541,608,0.08136232197284698
1747246255.6379042,610,0.11736953258514404
1747246256.6702595,613,0.07846195995807648
1747246257.0129986,614,0.07654599845409393
1747246257.7013235,616,0.03357875719666481
1747246258.3898551,618,0.08103196322917938
1747246259.0818596,620,0.1667165458202362
1747246259.766846,622,0.17223766446113586
1747246260.1093946,623,0.14700883626937866
1747246261.136631,626,0.07494529336690903
1747246261.824154,628,0.09782379865646362
1747246262.1663842,629,0.1200065016746521
1747246263.5400364,633,0.13436469435691833
1747246264.2286353,635,0.07299309968948364
1747246264.9171925,637,0.054219890385866165
1747246265.9403036,640,0.1007632315158844
1747246266.2937293,641,0.0604841448366642
1747246266.6440346,642,0.08316518366336823
1747246266.9932883,643,0.11177835613489151
1747246267.3440447,644,0.07578954100608826
1747246267.6944227,645,0.07078801095485687
1747246269.1072168,649,0.07967668771743774
1747246269.8127918,651,0.04778376221656799
1747246270.1627345,652,0.05195055902004242
1747246270.5121267,653,0.10672304034233093
1747246270.8610976,654,0.08190281689167023
1747246271.2130215,655,0.09906942397356033
1747246272.271347,658,0.061025314033031464
1747246272.6193707,659,0.05210617929697037
1747246272.9671025,660,0.05590624362230301
1747246275.432158,667,0.055368341505527496
1747246276.4832382,670,0.030694808810949326
1747246278.2274072,675,0.10951109230518341
1747246278.5707257,676,0.06719498336315155
1747246278.9196024,677,0.03418906778097153
1747246279.9666934,680,0.0925886482000351
1747246280.6673608,682,0.04814791679382324
1747246281.0168073,683,0.1295248419046402
1747246281.372226,684,0.05340562388300896
1747246282.4365115,687,0.09300675243139267
1747246284.1941729,692,0.048249613493680954
1747246284.8912437,694,0.04451702907681465
1747246285.2450907,695,0.034028828144073486
1747246285.59431,696,0.07390712946653366
1747246285.9428134,697,0.07789936661720276
1747246286.6391685,699,0.1068020835518837
1747246287.6891065,702,0.08793511986732483
1747246288.037049,703,0.11294948309659958
1747246288.7350564,705,0.23437806963920593
1747246290.1338832,709,0.0627470314502716
1747246290.4826248,710,0.03550373762845993
1747246291.1821003,712,0.04941272363066673
1747246292.232948,715,0.035983745008707047
1747246292.9272578,717,0.06359460204839706
1747246293.6294243,719,0.07660838961601257
1747246293.9795463,720,0.07558367401361465
1747246294.3286998,721,0.04141487553715706
1747246295.0248992,723,0.027668191120028496
1747246295.726155,725,0.06866899132728577
1747246296.0823667,726,0.045179709792137146
1747246296.4422624,727,0.028288692235946655
1747246296.8013177,728,0.08421938121318817
1747246297.1548514,729,0.0474185049533844
1747246297.8625963,731,0.04669874534010887
1747246298.2138762,732,0.07050688564777374
1747246298.5739625,733,0.09060970693826675
1747246300.3304172,738,0.04632192850112915
1747246300.6800697,739,0.05946343019604683
1747246301.0265439,740,0.06423350423574448
1747246301.7254498,742,0.052463192492723465
1747246302.0783508,743,0.05465562641620636
1747246302.42849,744,0.11165545135736465
1747246302.7780185,745,0.08998988568782806
1747246305.2334247,752,0.02789859101176262
1747246306.2816222,755,0.07914642244577408
1747246306.631117,756,0.055142320692539215
1747246307.3404598,758,0.037517666816711426
1747246309.0988083,763,0.06999769806861877
1747246309.4517682,764,0.07332877814769745
1747246309.808245,765,0.06455545127391815
1747246310.8640974,768,0.04712187871336937
1747246311.4054043,769,0.05417683720588684
1747246312.4506721,772,0.03962714225053787
1747246312.804199,773,0.022229507565498352
1747246313.5055227,775,0.11468277126550674
1747246313.8545454,776,0.054556164890527725
1747246314.549806,778,0.0431903675198555
1747246314.8982644,779,0.07846445590257645
1747246315.2453876,780,0.0622820183634758
1747246315.5937178,781,0.04983142018318176
1747246315.9428496,782,0.05443387106060982
1747246318.0499864,788,0.04196011647582054
1747246318.4105868,789,0.055926017463207245
1747246319.1236236,791,0.053968291729688644
1747246319.8271687,793,0.08807104080915451
1747246320.5445518,795,0.055824827402830124
1747246320.8966308,796,0.03466213494539261
1747246321.9539032,799,0.028112895786762238
1747246322.308502,800,0.08308462053537369
1747246323.722027,804,0.03972616791725159
1747246324.073574,805,0.031394265592098236
1747246324.4288988,806,0.03950947895646095
1747246324.7889564,807,0.029050393030047417
1747246325.8380036,810,0.02369612827897072
1747246326.9033952,813,0.07986880838871002
1747246328.6513112,818,0.019203027710318565
1747246329.0032969,819,0.04338432475924492
1747246329.7155223,821,0.04164041578769684
1747246330.064901,822,0.01993541046977043
1747246330.4140737,823,0.024399645626544952
1747246331.1139429,825,0.04744498431682587
1747246331.4644794,826,0.04867584630846977
1747246331.8186932,827,0.04762699455022812
1747246332.1673074,828,0.06852561980485916
1747246333.5625255,832,0.06027119606733322
1747246333.9068124,833,0.10935939103364944
1747246334.6029034,835,0.02662532962858677
1747246334.9560819,836,0.0367434024810791
1747246335.31365,837,0.026720374822616577
1747246336.0150692,839,0.04295755922794342
1747246336.3617878,840,0.030012579634785652
1747246337.4111292,843,0.04627641290426254
1747246338.11283,845,0.06619682163000107
1747246339.8740487,850,0.08955247700214386
1747246340.2304435,851,0.04898230731487274
1747246341.2835877,854,0.04574234411120415
1747246342.3293607,857,0.033694177865982056
1747246343.3778415,860,0.04391279071569443
1747246344.0767078,862,0.04311767965555191
1747246345.1278791,865,0.014774831011891365
1747246345.481154,866,0.06333310902118683
1747246346.8891137,870,0.049397170543670654
1747246347.240774,871,0.022800084203481674
1747246350.733725,881,0.03516250103712082
1747246351.4363902,883,0.016707342118024826
1747246351.787418,884,0.03895580768585205
1747246352.1365716,885,0.0807555615901947
1747246352.4992597,886,0.04960186779499054
1747246353.2215052,888,0.03431212902069092
1747246353.928636,890,0.04506618529558182
1747246354.6221669,892,0.046869974583387375
1747246355.6742444,895,0.04130198806524277
1747246356.3723536,897,0.06403154879808426
1747246356.7221355,898,0.048381343483924866
1747246357.7572525,901,0.03104797750711441
1747246358.0983145,902,0.025587502866983414
1747246358.7852223,904,0.03047088533639908
1747246359.4728293,906,0.08097472786903381
1747246359.824887,907,0.04202289879322052
1747246360.1709652,908,0.06084731966257095
1747246360.8799782,910,0.04955223575234413
1747246361.2315645,911,0.06612419337034225
1747246362.2760043,914,0.01953352801501751
1747246363.6750882,918,0.07120371609926224
1747246364.01892,919,0.058449938893318176
1747246364.713402,921,0.11005620658397675
1747246365.4064987,923,0.08276472985744476
1747246366.7969832,927,0.020208878442645073
1747246367.151875,928,0.056337445974349976
1747246367.5016048,929,0.01658252254128456
1747246367.8505,930,0.015293163247406483
1747246368.1988075,931,0.04325807839632034
1747246368.545701,932,0.0409761406481266
1747246368.9095054,933,0.04053327441215515
1747246369.6085563,935,0.04830991476774216
1747246371.0098968,939,0.0788327232003212
1747246371.707279,941,0.04106706753373146
1747246372.0538073,942,0.011631847359240055
1747246373.0998855,945,0.04392179846763611
1747246374.5003815,949,0.06779155135154724
1747246375.550949,952,0.07300964742898941
1747246376.2492275,954,0.03987186402082443
1747246376.5983899,955,0.02743598446249962
1747246376.947696,956,0.021400857716798782
1747246378.3640623,960,0.059843625873327255
1747246379.066403,962,0.03959628939628601
1747246379.4142792,963,0.020048558712005615
1747246379.7677565,964,0.05722744017839432
1747246380.1265461,965,0.03601418435573578
1747246380.82733,967,0.05035465583205223
1747246381.1781878,968,0.019008375704288483
1747246382.2341924,971,0.01507347822189331
1747246383.989126,976,0.05662940442562103
1747246384.7005236,978,0.038878705352544785
1747246385.0513387,979,0.04757840931415558
1747246385.7594504,981,0.04140288382768631
1747246386.111874,982,0.08669136464595795
1747246387.5346658,986,0.03501692786812782
1747246388.2358131,988,0.02393827959895134
1747246388.5866258,989,0.04117273539304733
1747246388.936558,990,0.04220535606145859
1747246389.6405907,992,0.03786710277199745
1747246390.3441293,994,0.03515537455677986
1747246390.6930118,995,0.06171921640634537
1747246391.0430474,996,0.031868256628513336
1747246391.7457159,998,0.041699521243572235
1747246392.096948,999,0.03967929258942604
1747246392.7987537,1001,0.06181205064058304
1747246393.147588,1002,0.011222995817661285
1747246393.498302,1003,0.05336304008960724
1747246393.8477602,1004,0.04571111500263214
1747246394.1932774,1005,0.01937372237443924
1747246394.545485,1006,0.024255694821476936
1747246396.3143787,1011,0.021342920139431953
1747246397.017197,1013,0.04342927038669586
1747246397.7146075,1015,0.01593787968158722
1747246398.0655181,1016,0.014485804364085197
1747246398.4108014,1017,0.022211570292711258
1747246400.1915035,1022,0.03106674738228321
1747246401.6120934,1026,0.022164393216371536
1747246402.3169045,1028,0.021825416013598442
1747246402.6656823,1029,0.016739007085561752
1747246404.7627165,1035,0.06060909852385521
1747246405.11031,1036,0.05529630184173584
1747246405.4617302,1037,0.055583853274583817
1747246405.8153217,1038,0.019293947145342827
1747246406.1629143,1039,0.019938038662075996
1747246407.554494,1043,0.022990940138697624
1747246408.2581623,1045,0.031106725335121155
1747246408.6074328,1046,0.008891722187399864
1747246410.7074971,1052,0.052258022129535675
1747246411.0587814,1053,0.04724191501736641
1747246412.1147628,1056,0.020050620660185814
1747246412.8178113,1058,0.07236015796661377
1747246413.168194,1059,0.03731749951839447
1747246413.518244,1060,0.016861382871866226
1747246414.2211864,1062,0.03232352063059807
1747246415.3059008,1065,0.015100343152880669
1747246415.656282,1066,0.012404052540659904
1747246416.0056796,1067,0.015702592208981514
1747246416.708308,1069,0.034275252372026443
1747246417.060749,1070,0.01611875742673874
1747246417.4121249,1071,0.03323783725500107
1747246417.762681,1072,0.01080300658941269
1747246418.1136856,1073,0.016780994832515717
1747246418.4650087,1074,0.036742523312568665
1747246419.5329664,1077,0.05591953545808792
1747246419.8858197,1078,0.030137116089463234
1747246420.5825768,1080,0.0363171324133873
1747246420.936276,1081,0.015449637547135353
1747246421.2856262,1082,0.014837171882390976
1747246422.3403833,1085,0.007653737440705299
1747246422.694913,1086,0.031065843999385834
1747246423.048625,1087,0.027270345017313957
1747246424.456154,1091,0.04382213577628136
1747246424.8034167,1092,0.052126966416835785
1747246425.154219,1093,0.032978836447000504
1747246426.915721,1098,0.023341484367847443
1747246427.621687,1100,0.030681319534778595
1747246428.32323,1102,0.02903134934604168
1747246428.6721392,1103,0.02225649543106556
1747246429.02401,1104,0.026993274688720703
1747246430.0787377,1107,0.030501997098326683
1747246430.425287,1108,0.03418036177754402
1747246430.7785673,1109,0.06832878291606903
1747246431.1294265,1110,0.07265783101320267
1747246431.4773026,1111,0.05067475885152817
1747246431.8270907,1112,0.06482173502445221
1747246432.1770706,1113,0.019841670989990234
1747246432.5292625,1114,0.02406712993979454
1747246433.232996,1116,0.02110801637172699
1747246434.2894168,1119,0.021984998136758804
1747246434.9888668,1121,0.010861349292099476
1747246435.336984,1122,0.0075539592653512955
1747246436.3899524,1125,0.02092084288597107
1747246436.7368965,1126,0.026611708104610443
1747246437.438137,1128,0.038637425750494
1747246437.7870598,1129,0.01235915906727314
1747246438.1359198,1130,0.03336384892463684
1747246438.4881194,1131,0.037053778767585754
1747246438.8384821,1132,0.03355032950639725
1747246439.5457566,1134,0.015314869582653046
1747246439.8945966,1135,0.025375984609127045
1747246440.241965,1136,0.010942356660962105
1747246441.290745,1139,0.008915869519114494
1747246442.34382,1142,0.024540042504668236
1747246443.394589,1145,0.025172345340251923
1747246443.7466717,1146,0.027893153950572014
1747246444.4502814,1148,0.23264136910438538
1747246444.80725,1149,2.9268710613250732
1747246445.1654336,1150,5.35920524597168
1747246445.5268593,1151,20.3029842376709
1747246445.878361,1152,5.265375137329102
1747246446.242672,1153,2.1178064346313477
1747246446.9574206,1155,1.8858835697174072
1747246448.6973817,1160,1.6063166856765747
1747246449.4009314,1162,1.2775688171386719
1747246450.086976,1164,1.2207982540130615
1747246450.7803118,1166,1.097303867340088
1747246451.1239738,1167,0.967474102973938
1747246453.197591,1173,0.869544267654419
1747246453.5455818,1174,0.8594777584075928
1747246454.248972,1176,0.7728582620620728
1747246454.5930972,1177,1.0072777271270752
1747246454.936662,1178,1.020115852355957
1747246456.3237715,1182,0.36270952224731445
1747246457.015592,1184,0.44681864976882935
1747246457.6957617,1186,0.4429655075073242
1747246458.3825252,1188,0.371895968914032
1747246458.7232902,1189,0.37497296929359436
1747246459.0635796,1190,0.5266958475112915
1747246460.0923748,1193,0.5322432518005371
1747246460.4370818,1194,0.4795379936695099
1747246460.7795377,1195,0.24149131774902344
1747246461.4642117,1197,0.2452886402606964
1747246461.8074398,1198,0.25421348214149475
1747246462.8471649,1201,0.20496642589569092
1747246463.1967087,1202,0.13375405967235565
1747246464.2492087,1205,0.16197359561920166
1747246464.597858,1206,0.2169409990310669
1747246464.948286,1207,0.2497839331626892
1747246465.6475718,1209,0.11517099291086197
1747246467.0377705,1213,0.21755129098892212
1747246467.3882973,1214,0.1147863119840622
1747246467.7357626,1215,0.16406196355819702
1747246468.429166,1217,0.15330949425697327
1747246468.7758417,1218,0.22731295228004456
1747246470.516806,1223,0.14986249804496765
1747246471.1997936,1225,0.08700933307409286
1747246472.228959,1228,0.09540080279111862
1747246472.5722172,1229,0.1753525733947754
1747246473.6003969,1232,0.14723552763462067
1747246473.9415948,1233,0.09759598970413208
1747246475.6579266,1238,0.11473667621612549
1747246476.3432658,1240,0.11402462422847748
1747246476.6855006,1241,0.1629178822040558
1747246477.0252743,1242,0.1457948535680771
1747246477.3649015,1243,0.15728875994682312
1747246477.7051108,1244,0.1554047167301178
1747246478.0472996,1245,0.09051778167486191
1747246478.39101,1246,0.09139709174633026
1747246479.4102745,1249,0.06679975986480713
1747246479.7604952,1250,0.060751330107450485
1747246480.1036503,1251,0.10297137498855591
1747246480.443675,1252,0.14107897877693176
1747246481.1237872,1254,0.19052965939044952
1747246481.8190422,1256,0.0740639939904213
1747246482.1657023,1257,0.07348009198904037
1747246483.189773,1260,0.09420780837535858
1747246483.5377715,1261,0.1698065847158432
1747246484.578145,1264,0.06087899208068848
1747246485.6410367,1267,0.08511628210544586
1747246487.0708075,1271,0.07637985795736313
1747246488.8576837,1276,0.08112329244613647
1747246489.2078924,1277,0.1223059669137001
1747246489.5649393,1278,0.11464229226112366
1747246490.9702804,1282,0.07107366621494293
1747246492.025564,1285,0.05470110476016998
1747246493.7681987,1290,0.10134855657815933
1747246494.8116074,1293,0.08722829818725586
1747246495.8600433,1296,0.08957207202911377
1747246496.5650454,1298,0.07153087854385376
1747246496.9179952,1299,0.06079280376434326
1747246497.9746046,1302,0.06657196581363678
1747246499.3824818,1306,0.061255160719156265
1747246500.780624,1310,0.07856094837188721
1747246502.1760814,1314,0.06805290281772614
1747246502.5249848,1315,0.055293478071689606
1747246504.280757,1320,0.07993195950984955
1747246504.9810154,1322,0.10541138052940369
1747246505.3331048,1323,0.0323360338807106
1747246506.034941,1325,0.03614749386906624
1747246506.3854582,1326,0.08287264406681061
1747246507.090116,1328,0.026714226230978966
1747246509.5794156,1335,0.06350992619991302
1747246512.7555666,1344,0.04362780600786209
1747246513.1034188,1345,0.024598421528935432
1747246513.8050435,1347,0.04290863871574402
1747246514.1562204,1348,0.09430094063282013
1747246515.2091212,1351,0.05054282024502754
1747246515.5621378,1352,0.06224460527300835
1747246516.2630992,1354,0.07007767260074615
1747246517.6721036,1358,0.05204193294048309
1747246518.379894,1360,0.10909104347229004
1747246519.7861083,1364,0.030821628868579865
1747246520.1363192,1365,0.01533196959644556
1747246520.4848611,1366,0.05370563641190529
1747246520.835534,1367,0.062151096761226654
1747246521.1853626,1368,0.059141796082258224
1747246522.5934935,1372,0.04717430844902992
1747246522.9430895,1373,0.07341599464416504
1747246523.6418312,1375,0.06248565390706062
1747246523.9976268,1376,0.02051311731338501
1747246525.4278884,1380,0.0727066770195961
1747246527.1685166,1385,0.08128286153078079
1747246527.5162516,1386,0.05012557655572891
1747246528.9152071,1390,0.054551590234041214
1747246529.9594972,1393,0.034407008439302444
1747246531.013639,1396,0.030394773930311203
1747246531.3635635,1397,0.061446499079465866
1747246532.0592003,1399,0.04923706874251366
1747246532.4085116,1400,0.06400149315595627
1747246533.4619405,1403,0.053314194083213806
1747246534.158199,1405,0.03390116989612579
1747246536.9464138,1413,0.015243057161569595
1747246537.992836,1416,0.06676392257213593
1747246538.342389,1417,0.01620328612625599
1747246539.0394256,1419,0.04259922355413437
1747246539.7353523,1421,0.018300946801900864
1747246540.0858297,1422,0.02960577793419361
1747246543.2737324,1431,0.041278593242168427
1747246543.6211777,1432,0.03369848430156708
1747246545.014729,1436,0.038952648639678955
1747246545.725596,1438,0.08093640953302383
1747246546.0772297,1439,0.06346779316663742
1747246546.4284348,1440,0.07739496231079102
1747246546.7861323,1441,0.07427270710468292
1747246547.838165,1444,0.02839595451951027
1747246548.5552151,1446,0.04187818244099617
1747246548.9107494,1447,0.03184622526168823
1747246549.262468,1448,0.028852473944425583
1747246549.6204286,1449,0.045165110379457474
1747246549.9663465,1450,0.02787405252456665
1747246550.32569,1451,0.023753246292471886
1747246550.6772795,1452,0.010108137503266335
1747246551.384058,1454,0.04139777645468712
1747246551.7411036,1455,0.05516195297241211
1747246552.0896473,1456,0.046061642467975616
1747246552.4382758,1457,0.03023465722799301
1747246552.7887309,1458,0.049330104142427444
1747246553.1458561,1459,0.036586616188287735
1747246553.4979007,1460,0.025486130267381668
1747246553.845907,1461,0.05367965251207352
1747246554.5517006,1463,0.03021901659667492
1747246557.16466,1470,0.013032546266913414
1747246558.1946387,1473,0.057799018919467926
1747246558.538731,1474,0.023993074893951416
1747246559.2289834,1476,0.03200282156467438
1747246559.5762365,1477,0.05521006137132645
1747246560.9678166,1481,0.02963918074965477
1747246561.3108182,1482,0.05214482918381691
1747246561.6551573,1483,0.05599015951156616
1747246563.0463712,1487,0.057765357196331024
1747246563.40275,1488,0.07285773009061813
1747246563.7591817,1489,0.055442243814468384
1747246564.1237173,1490,0.02680298686027527
1747246564.4829388,1491,0.024215972051024437
1747246565.1931643,1493,0.018563158810138702
1747246565.5472019,1494,0.033170200884342194
1747246566.96707,1498,0.06547112762928009
1747246567.3161442,1499,0.030291466042399406
1747246567.6657991,1500,0.06036648154258728
1747246568.3679047,1502,0.0208741445094347
1747246569.4170084,1505,0.02684522047638893
1747246570.813898,1509,0.020887237042188644
1747246571.1722271,1510,0.04259387403726578
1747246571.5204759,1511,0.02433682233095169
1747246572.2207594,1513,0.03383258357644081
1747246572.9235818,1515,0.01806141808629036
1747246573.2747111,1516,0.015971772372722626
1747246575.736546,1523,0.04973585903644562
1747246576.7852323,1526,0.018970217555761337
1747246577.4840782,1528,0.036898769438266754
1747246579.5799751,1534,0.034232404083013535
1747246580.627229,1537,0.014851149171590805
1747246580.9751647,1538,0.021275881677865982
1747246582.0252025,1541,0.010552305728197098
1747246583.431558,1545,0.07036154717206955
1747246584.1351192,1547,0.041926734149456024
1747246584.4839938,1548,0.03361455351114273
1747246585.5468018,1551,0.03273482993245125
1747246585.896439,1552,0.014764766208827496
1747246586.247469,1553,0.03265845775604248
1747246586.9511313,1555,0.037504151463508606
1747246587.6509087,1557,0.010809091851115227
1747246589.417763,1562,0.028770510107278824
1747246590.1153011,1564,0.04781661182641983
1747246590.4638078,1565,0.057643309235572815
1747246590.8134348,1566,0.07287362962961197
1747246591.5293615,1568,0.03627977520227432
1747246592.2291136,1570,0.030978156253695488
1747246592.5801296,1571,0.021461164578795433
1747246592.9296153,1572,0.03819829598069191
1747246593.2773602,1573,0.01497254241257906
1747246594.3229878,1576,0.015544967725872993
1747246595.022513,1578,0.01031768973916769
1747246595.3736699,1579,0.09891409426927567
1747246595.720616,1580,0.030375981703400612
1747246596.0704243,1581,0.01098562777042389
1747246596.4217927,1582,0.02482791803777218
1747246597.4751778,1585,0.021999206393957138
1747246599.228011,1590,0.010394586250185966
1747246600.985717,1595,0.017074957489967346
1747246601.3409147,1596,0.014150373637676239
1747246601.690431,1597,0.030231542885303497
1747246603.0998225,1601,0.012783041223883629
1747246603.451197,1602,0.02605987899005413
1747246603.8023553,1603,0.013651303015649319
1747246606.2815647,1610,0.02374429441988468
1747246606.6317384,1611,0.011681037954986095
1747246607.352145,1613,0.02532673440873623
1747246607.7007568,1614,0.04536906257271767
1747246608.3971453,1616,0.023627178743481636
1747246609.8036962,1620,0.039424747228622437
1747246610.5050118,1622,0.07536669820547104
1747246611.1998892,1624,0.02137431502342224
1747246611.8955712,1626,0.018245890736579895
1747246612.242844,1627,0.08901050686836243
1747246613.6313698,1631,0.031102804467082024
1747246615.0353577,1635,0.01333991251885891
1747246615.3889067,1636,0.006543571129441261
1747246615.7526515,1637,0.042434364557266235
1747246616.1020148,1638,0.03145197778940201
1747246616.8186352,1640,0.015178093686699867
1747246617.1727805,1641,0.007852029986679554
1747246618.9493303,1646,0.04911571741104126
1747246619.2968075,1647,0.03640151023864746
1747246619.994892,1649,0.011000583879649639
1747246620.6933186,1651,0.024243632331490517
1747246621.0423656,1652,0.007870767265558243
1747246621.3930924,1653,0.025989053770899773
1747246621.743016,1654,0.06166023015975952
1747246622.4456322,1656,0.01655435562133789
1747246623.145463,1658,0.02648022025823593
1747246624.566001,1662,0.019349727779626846
1747246625.2735748,1664,0.03123556450009346
1747246625.9759502,1666,0.009741990827023983
1747246627.0519662,1669,0.03492110222578049
1747246627.4044478,1670,0.024513905867934227
1747246628.8092318,1674,0.01034090667963028
1747246629.8627534,1677,0.008919522166252136
1747246630.5638635,1679,0.016430849209427834
1747246630.916635,1680,0.018081288784742355
1747246631.2663376,1681,0.03373909741640091
1747246631.6221297,1682,0.012373710051178932
1747246632.6814702,1685,0.018879089504480362
1747246633.0463421,1686,0.029529940336942673
1747246633.408841,1687,0.007306262850761414
1747246633.7614126,1688,0.013844125904142857
1747246634.1181958,1689,0.00585432443767786
1747246634.4715786,1690,0.016954239457845688
1747246635.54427,1693,0.04206380248069763
1747246635.8975217,1694,0.0205723587423563
1747246636.251498,1695,0.041631706058979034
1747246636.9505055,1697,0.012805204838514328
1747246637.3077865,1698,0.01045684702694416
1747246637.6650636,1699,0.00877571851015091
1747246638.0223505,1700,0.014922106638550758
1747246638.7211466,1702,0.01500773336738348
1747246639.4218404,1704,0.021928109228610992
1747246640.4610095,1707,0.008849089965224266
1747246641.15002,1709,0.01214370783418417
1747246641.4946027,1710,0.034967921674251556
1747246641.8394506,1711,0.010852614417672157
1747246642.1815238,1712,0.012558916583657265
1747246644.2363415,1718,0.04304482787847519
1747246644.5795121,1719,0.009963647462427616
1747246645.6132047,1722,0.01244175061583519
1747246645.957235,1723,0.026193320751190186
1747246646.3002815,1724,0.007091118022799492
1747246646.645094,1725,0.00567551888525486
1747246648.367025,1730,0.00786685012280941
1747246651.1170685,1738,0.014574896544218063
1747246651.4654415,1739,0.026719018816947937
1747246651.815945,1740,0.018008369952440262
1747246652.867969,1743,0.0059484075754880905
1747246653.5663774,1745,0.005201118066906929
1747246654.61976,1748,0.02361605316400528
1747246654.9678333,1749,0.010347075760364532
1747246655.3159919,1750,0.0055710189044475555
1747246655.665628,1751,0.0634743869304657
1747246656.36243,1753,0.00817333348095417
1747246656.7099574,1754,0.018261877819895744
1747246657.7607157,1757,0.008081572130322456
1747246659.509525,1762,0.016957037150859833
1747246659.8564394,1763,0.013200389221310616
1747246660.5536625,1765,0.004723638296127319
1747246660.902881,1766,0.017182935029268265
1747246661.6007342,1768,0.020427633076906204
1747246664.031951,1775,0.02189658395946026
1747246664.3807054,1776,0.011438870802521706
1747246664.7280197,1777,0.004266355186700821
1747246665.772196,1780,0.017794039100408554
1747246666.1190746,1781,0.006666244938969612
1747246667.1616364,1784,0.011839251965284348
1747246667.5082426,1785,0.012733088806271553
1747246667.8593173,1786,0.0074966466054320335
1747246668.206376,1787,0.014928299002349377
1747246668.904153,1789,0.005071066319942474
1747246669.2584155,1790,0.00775933638215065
1747246669.9613616,1792,0.016993548721075058
1747246670.675064,1794,0.011401984840631485
1747246671.3840926,1796,0.017101794481277466
1747246671.7456865,1797,0.03898109868168831
1747246672.806173,1800,0.020908668637275696
1747246673.5044563,1802,0.00487865973263979
1747246673.8526778,1803,0.014674270525574684
1747246674.2042458,1804,0.03598681092262268
1747246675.6174805,1808,0.0368230976164341
1747246676.3169048,1810,0.01326039433479309
1747246677.720734,1814,0.009086262434720993
1747246678.4234164,1816,0.03986738622188568
1747246679.1188717,1818,0.010033486410975456
1747246679.4703815,1819,0.002454454079270363
1747246680.8834326,1823,0.007117399945855141
1747246681.9420063,1826,0.00601772777736187
1747246682.291801,1827,0.005190098658204079
1747246682.9997916,1829,0.004017598927021027
1747246683.3471258,1830,0.007778802886605263
1747246684.0453217,1832,0.0250017698854208
1747246684.3954303,1833,0.09926711022853851
1747246684.7437177,1834,0.0053699929267168045
1747246685.4454556,1836,0.02043621987104416
1747246685.7976856,1837,0.013651509769260883
1747246686.1493232,1838,0.023772865533828735
1747246688.2612581,1844,0.017071209847927094
1747246688.6166356,1845,0.006274145096540451
1747246688.9641867,1846,0.013589546084403992
1747246689.3122187,1847,0.004087280482053757
1747246689.659564,1848,0.033907700330019
1747246690.705233,1851,0.01755191758275032
1747246691.4082665,1853,0.014540627598762512
1747246692.4673197,1856,0.0302942655980587
1747246693.8976514,1860,0.006826786324381828
1747246695.3055432,1864,0.012060655280947685
1747246695.651615,1865,0.009902946650981903
1747246696.0049455,1866,0.010412885807454586
1747246696.3552172,1867,0.004146739840507507
1747246697.7598927,1871,0.009945203550159931
1747246698.1079834,1872,0.020286593586206436
1747246698.4569964,1873,0.00907426793128252
1747246698.8036647,1874,0.007401113398373127
1747246699.1503484,1875,0.011160019785165787
1747246699.845377,1877,0.0026482343673706055
1747246700.543477,1879,0.007887549698352814
1747246700.8926787,1880,0.019223293289542198
1747246701.9393969,1883,0.012050092220306396
1747246702.2917516,1884,0.02217404916882515
1747246702.9966922,1886,0.01750265620648861
1747246703.6932583,1888,0.004012351855635643
1747246704.395749,1890,0.007136000320315361
1747246704.7510786,1891,0.0158058051019907
1747246706.1475444,1895,0.004787085577845573
1747246707.547152,1899,0.04068511724472046
1747246708.2526853,1901,0.006875522434711456
1747246708.6042836,1902,0.007211688905954361
1747246710.000712,1906,0.013983957469463348
1747246710.696476,1908,0.0037272218614816666
1747246711.0476706,1909,0.006630565971136093
1747246711.3989153,1910,0.004010483622550964
1747246712.443939,1913,0.005962172523140907
1747246713.4909914,1916,0.03295163810253143
1747246714.1897905,1918,0.08495292067527771
1747246716.329163,1924,0.03118760511279106
1747246716.6788576,1925,0.005728151649236679
1747246717.0349936,1926,0.008049871772527695
1747246717.7537837,1928,0.002039942890405655
1747246718.1037886,1929,0.007176253944635391
1747246719.1661308,1932,0.0043199267238378525
1747246720.2261045,1935,0.008896086364984512
1747246720.5784855,1936,0.05808679014444351
1747246721.637964,1939,0.0044908542186021805
1747246721.988419,1940,0.002944406121969223
1747246722.336969,1941,0.004865661263465881
1747246722.6852171,1942,0.005486181005835533
1747246723.7451801,1945,0.004866952076554298
1747246724.4665492,1947,0.004602713510394096
1747246725.527959,1950,0.008416576310992241
1747246725.8880138,1951,0.0033655911684036255
1747246726.5966246,1953,0.019840411841869354
1747246727.660134,1956,0.006740322336554527
1747246729.0666723,1960,0.003810342401266098
1747246729.4245517,1961,0.008663902059197426
1747246729.7888134,1962,0.006174687296152115
1747246730.149181,1963,0.015574340708553791
1747246730.5135071,1964,0.006163693033158779
1747246731.2155502,1966,0.011977877467870712
1747246731.5654857,1967,0.017224173992872238
1747246731.9146593,1968,0.02593536488711834
1747246732.2634726,1969,0.032744575291872025
1747246734.3755374,1975,0.007722813636064529
1747246735.066949,1977,0.00437411293387413
1747246735.4138815,1978,0.004684142768383026
1747246735.7669575,1979,0.02368515357375145
1747246736.121819,1980,0.0620272122323513
1747246736.4716728,1981,0.011450337246060371
1747246736.8259196,1982,0.01653348095715046
1747246737.176613,1983,0.003254752606153488
1747246737.8938906,1985,0.008269064128398895
1747246738.5969524,1987,0.020981933921575546
1747246738.9550912,1988,0.015864301472902298
1747246739.3064272,1989,0.00724547915160656
1747246740.0020123,1991,0.008714579045772552
1747246740.3551576,1992,0.012408439069986343
1747246740.70557,1993,0.007843853905797005
1747246741.402431,1995,0.03088662587106228
1747246742.7993503,1999,0.008467622101306915


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_18_838386-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246049.7175517,0,0.050250012427568436
1747246050.782495,3,-0.020852647721767426
1747246051.1308792,4,0.030562687665224075
1747246053.208868,10,0.22702111303806305
1747246053.5552664,11,0.603838324546814
1747246054.5870678,14,3.9386048316955566
1747246054.9280314,15,6.799025535583496
1747246055.96436,18,10.556188583374023
1747246056.308721,19,12.732144355773926
1747246056.6522849,20,1.6689527034759521
1747246057.3428845,22,1.3406462669372559
1747246057.6842878,23,2.391057252883911
1747246058.7101822,26,0.17657767236232758
1747246059.0500636,27,0.0418025404214859
1747246061.1170278,33,0.039176445454359055
1747246062.1457458,36,0.18167179822921753
1747246062.4900618,37,0.7324843406677246
1747246062.833103,38,0.7693043351173401
1747246063.175433,39,2.2665576934814453
1747246063.516649,40,2.7186172008514404
1747246065.9047484,47,2.7860617637634277
1747246066.2469332,48,5.477399826049805
1747246066.5913877,49,9.461563110351562
1747246067.284972,51,5.604828834533691
1747246067.6280994,52,1.5048160552978516
1747246068.3254817,54,1.2303247451782227
1747246069.375765,57,2.5666277408599854
1747246070.4130542,60,3.0953116416931152
1747246070.7567117,61,5.396820068359375
1747246071.1234324,62,6.83053731918335
1747246071.4827435,63,4.847863674163818
1747246072.1941211,65,5.069716453552246
1747246072.5610197,66,1.9528957605361938
1747246072.9143255,67,2.3153936862945557
1747246073.2658176,68,2.896129846572876
1747246073.9769254,70,3.0187911987304688
1747246074.3287702,71,3.1087846755981445
1747246076.4573016,77,4.864765644073486
1747246077.1488502,79,3.198148727416992
1747246077.4989796,80,2.96142315864563
1747246078.1888351,82,3.6319310665130615
1747246078.5288699,83,4.211459636688232
1747246079.212322,85,2.8873095512390137
1747246080.638219,89,4.825253009796143
1747246081.0028892,90,3.135497808456421
1747246082.7803948,95,1.3296936750411987
1747246084.205259,99,1.7251776456832886
1747246084.5671926,100,2.091092348098755
1747246085.6352277,103,2.09330153465271
1747246086.7109025,106,4.024293422698975
1747246087.0704021,107,7.9869465827941895
1747246087.7975194,109,3.0470519065856934
1747246089.5983396,114,5.25169563293457
1747246090.3186383,116,1.1780192852020264
1747246092.1022615,121,2.363677740097046
1747246093.546649,125,2.041698694229126
1747246093.9026985,126,1.7925504446029663
1747246094.6033072,128,1.551648497581482
1747246095.296722,130,1.374295949935913
1747246095.650638,131,1.3339205980300903
1747246096.0028732,132,1.727722406387329
1747246097.412836,136,1.8641302585601807
1747246097.7562976,137,2.1384761333465576
1747246099.8471823,143,2.064845085144043
1747246100.2006419,144,3.0413198471069336
1747246100.9064586,146,1.6713801622390747
1747246101.2571208,147,1.1682863235473633
1747246102.3150406,150,3.094001293182373
1747246104.753853,157,3.9303181171417236
1747246105.445039,159,3.4066579341888428
1747246105.7942147,160,3.9932498931884766
1747246106.4985476,162,3.9551713466644287
1747246107.1971035,164,2.7494683265686035
1747246107.9107902,166,1.0455948114395142
1747246109.3129818,170,1.599528193473816
1747246109.6618335,171,1.341674566268921
1747246110.0115802,172,2.0023303031921387
1747246111.0611715,175,2.7998647689819336
1747246111.4121697,176,0.8558527827262878
1747246111.7659664,177,1.261331558227539
1747246112.117883,178,3.4728691577911377
1747246112.8158805,180,3.0507309436798096
1747246113.1718717,181,1.9960211515426636
1747246114.2165818,184,1.1809993982315063
1747246114.5648844,185,1.4571341276168823
1747246114.9099202,186,2.06417179107666
1747246115.9452999,189,1.7012543678283691
1747246116.2947626,190,1.2511215209960938
1747246116.6402082,191,2.276639699935913
1747246116.983586,192,3.7610857486724854
1747246118.020846,195,4.50188684463501
1747246119.4410021,199,3.0309653282165527
1747246119.8005786,200,5.652460098266602
1747246120.5153604,202,1.9888408184051514
1747246120.8614576,203,1.5048174858093262
1747246121.2064986,204,1.1935889720916748
1747246121.5580564,205,1.447721242904663
1747246122.2556572,207,3.336482048034668
1747246122.9462693,209,1.1409765481948853
1747246123.6639254,211,3.1249372959136963
1747246124.3548923,213,2.238689661026001
1747246125.0461857,215,2.1652991771698
1747246125.3954535,216,4.5175933837890625
1747246126.0957494,218,1.4508142471313477
1747246126.4477706,219,0.9942869544029236
1747246126.7906523,220,1.3194524049758911
1747246127.1423593,221,3.15621280670166
1747246127.5074487,222,2.5245518684387207
1747246128.2077491,224,1.6602253913879395
1747246128.5506668,225,1.0151171684265137
1747246129.938667,229,2.8419082164764404
1747246132.025781,235,1.5017720460891724
1747246132.738442,237,2.3001301288604736
1747246133.0891416,238,2.5341625213623047
1747246133.4322178,239,3.4074583053588867
1747246134.119607,241,1.2534420490264893
1747246134.4619975,242,2.9015538692474365
1747246135.1565948,244,2.7188761234283447
1747246135.504928,245,5.310012340545654
1747246135.851456,246,5.209342956542969
1747246136.198734,247,12.307162284851074
1747246137.93547,252,1.5722583532333374
1747246138.2972927,253,0.7451176643371582
1747246138.649821,254,1.814087152481079
1747246139.7056937,257,1.3630447387695312
1747246140.0556767,258,1.4815632104873657
1747246140.4133224,259,1.0750102996826172
1747246140.7647955,260,1.4192845821380615
1747246141.4672804,262,1.6639069318771362
1747246144.2517881,270,2.930283308029175
1747246144.5959582,271,1.5003113746643066
1747246145.6310394,274,1.6302649974822998
1747246145.9781697,275,3.1997838020324707
1747246146.3277576,276,2.016893148422241
1747246147.0217113,278,1.9795761108398438
1747246147.719859,280,1.0917130708694458
1747246148.4239428,282,1.5856767892837524
1747246148.7722838,283,1.2205890417099
1747246149.47104,285,1.043571949005127
1747246150.1571698,287,3.3978424072265625
1747246150.5012493,288,1.9799695014953613
1747246151.1951807,290,3.2016289234161377
1747246152.9182947,295,6.380258083343506
1747246153.2613678,296,6.944057941436768
1747246153.6098547,297,3.223522186279297
1747246153.953948,298,2.151017189025879
1747246155.997879,304,3.3050665855407715
1747246156.6773202,306,1.3754080533981323
1747246157.3666277,308,2.007852077484131
1747246157.7137933,309,2.9834485054016113
1747246158.7400258,312,2.7607784271240234
1747246159.0806875,313,2.0019168853759766
1747246160.1039834,316,1.8709733486175537
1747246160.782453,318,3.143136739730835
1747246161.1232002,319,4.382223606109619
1747246162.1463947,322,2.3977229595184326
1747246162.8362954,324,1.0846173763275146
1747246164.5568912,329,1.5293227434158325
1747246164.8988693,330,1.4848161935806274
1747246165.2401187,331,0.9927705526351929
1747246165.5987968,332,1.059696912765503
1747246167.3131382,337,2.680485486984253
1747246167.6601431,338,1.7438344955444336
1747246168.3445895,340,1.6447895765304565
1747246169.3801236,343,2.350496292114258
1747246169.7207596,344,1.5376180410385132
1747246170.065912,345,2.304673910140991
1747246170.4207456,346,1.7668647766113281
1747246171.115087,348,3.2022571563720703
1747246171.819472,350,6.619792938232422
1747246172.534938,352,2.6534006595611572
1747246172.8897743,353,1.5542405843734741
1747246173.2388299,354,2.1875827312469482
1747246174.612619,358,3.312462568283081
1747246175.2907352,360,1.3384737968444824
1747246175.9706206,362,2.092515230178833
1747246176.3087816,363,0.7822022438049316
1747246176.6504643,364,1.5998245477676392
1747246176.9887154,365,4.467880725860596
1747246177.3269083,366,3.834062099456787
1747246177.6697872,367,2.2164595127105713
1747246178.0096369,368,4.870467185974121
1747246180.053723,374,0.9691389203071594
1747246181.0727816,377,1.962099552154541
1747246181.415215,378,2.2122294902801514
1747246183.841054,385,2.5697181224823
1747246184.182404,386,2.729238748550415
1747246185.5666432,390,2.639230489730835
1747246185.9153082,391,1.9890320301055908
1747246186.2601254,392,2.0693018436431885
1747246186.6019232,393,1.8480193614959717
1747246186.9472656,394,2.137298583984375
1747246187.293939,395,1.7335288524627686
1747246187.633503,396,2.7569572925567627
1747246187.9793444,397,2.0075278282165527
1747246188.3245585,398,1.7438654899597168
1747246188.6711924,399,3.1489315032958984
1747246189.3548975,401,2.4825828075408936
1747246189.6960144,402,2.6267948150634766
1747246190.4010198,404,2.391293525695801
1747246191.7869227,408,3.663806915283203
1747246192.130257,409,1.7456538677215576
1747246193.1838272,412,2.1349740028381348
1747246193.532953,413,3.900890350341797
1747246193.8759391,414,3.2383148670196533
1747246194.218864,415,3.96020770072937
1747246195.2514632,418,14.293551445007324
1747246196.2825916,421,11.70254898071289
1747246196.6269903,422,5.69150447845459
1747246197.661698,425,0.6784714460372925
1747246198.0065238,426,0.6573414206504822
1747246199.4029877,430,0.40363001823425293
1747246199.7450283,431,0.6219078302383423
1747246200.7842977,434,1.1424601078033447
1747246201.127042,435,1.0795085430145264
1747246201.468998,436,0.423269659280777
1747246201.8149893,437,0.8835967183113098
1747246202.1629267,438,1.2913477420806885
1747246202.5053024,439,0.7163384556770325
1747246202.8475916,440,0.8858261704444885
1747246203.1913211,441,1.5856752395629883
1747246203.8829424,443,1.6165927648544312
1747246204.2324865,444,1.5654010772705078
1747246204.5827484,445,2.0602266788482666
1747246204.9324453,446,1.483725905418396
1747246206.332481,450,3.9689197540283203
1747246206.6821692,451,2.9188358783721924
1747246207.031333,452,1.3478713035583496
1747246207.3853207,453,1.1545144319534302
1747246207.7354724,454,1.9791840314865112
1747246208.4436016,456,1.9581334590911865
1747246209.13864,458,2.003632068634033
1747246209.8286152,460,1.8868998289108276
1747246210.1732962,461,1.299206018447876
1747246211.2019358,464,1.6899546384811401
1747246211.5476596,465,1.5785088539123535
1747246211.8933852,466,2.6617069244384766
1747246212.5857573,468,2.1415867805480957
1747246213.274141,470,1.2500964403152466
1747246214.659274,474,2.707045078277588
1747246215.0017474,475,2.004516124725342
1747246216.0353546,478,1.6544296741485596
1747246216.3787396,479,2.405177354812622
1747246216.7223306,480,1.987153172492981
1747246217.065755,481,1.381908655166626
1747246217.4155715,482,2.0944669246673584
1747246217.7612517,483,1.9804701805114746
1747246218.1066864,484,4.017019271850586
1747246218.7972004,486,2.59922194480896
1747246219.1381361,487,2.368852376937866
1747246219.479335,488,1.0989724397659302
1747246219.823649,489,1.5533217191696167
1747246220.5109382,491,2.757185697555542
1747246221.5364401,494,2.895097017288208
1747246222.9066832,498,5.847297668457031
1747246223.9412642,501,2.666661024093628
1747246224.2862747,502,2.0732171535491943
1747246224.6311169,503,1.5632990598678589
1747246225.6710758,506,1.9815094470977783
1747246226.3616602,508,2.940634250640869
1747246226.7047923,509,1.1018484830856323
1747246227.056733,510,1.4474905729293823
1747246227.4092581,511,1.388961911201477
1747246227.7602425,512,1.508826732635498
1747246228.1042898,513,1.8357805013656616
1747246228.4572022,514,1.6166020631790161
1747246229.5016356,517,0.8105055093765259
1747246229.850586,518,1.4220167398452759
1747246230.1933315,519,1.593345046043396
1747246230.5360384,520,1.652004599571228
1747246231.567416,523,1.3707001209259033
1747246233.9497297,530,1.5695804357528687
1747246234.9837368,533,1.608639121055603
1747246235.3291318,534,1.525117039680481
1747246236.0210488,536,1.3780823945999146
1747246236.3639166,537,1.6499547958374023
1747246236.7079198,538,1.3016703128814697
1747246237.0517786,539,1.7257953882217407
1747246237.3967123,540,2.383155345916748
1747246238.0884514,542,1.9817712306976318
1747246238.4334874,543,1.3568207025527954
1747246238.777396,544,1.8414149284362793
1747246239.4680672,546,1.2799986600875854
1747246239.8121474,547,3.535229206085205
1747246240.843277,550,3.5729942321777344
1747246241.5367162,552,2.696584701538086
1747246242.226083,554,2.5174901485443115
1747246242.5686893,555,1.8332675695419312
1747246242.9149702,556,1.9208476543426514
1747246245.000722,562,2.051527500152588
1747246245.3463495,563,2.1166601181030273
1747246245.6947403,564,1.8847637176513672
1747246247.081603,568,1.8290497064590454
1747246248.1131501,571,1.3567277193069458
1747246248.7996464,573,1.571527123451233
1747246249.8288262,576,3.18280291557312
1747246251.2048786,580,3.694115161895752
1747246252.5887592,584,4.200089931488037
1747246252.933281,585,1.583463430404663
1747246253.2770495,586,1.9522204399108887
1747246253.970979,588,1.9856414794921875
1747246254.6617537,590,3.523603677749634
1747246255.0087793,591,1.8602689504623413
1747246255.351551,592,1.9906429052352905
1747246256.0370283,594,0.9414448738098145
1747246256.7229276,596,2.291379451751709
1747246257.0645683,597,4.129195213317871
1747246257.4055636,598,2.7955667972564697
1747246257.746107,599,3.767599105834961
1747246258.4360192,601,1.4382935762405396
1747246258.7807598,602,2.7001028060913086
1747246259.126807,603,1.5346143245697021
1747246259.811908,605,2.784350872039795
1747246260.844133,608,1.7664134502410889
1747246261.5308688,610,1.2654210329055786
1747246262.573649,613,3.6535451412200928
1747246262.92221,614,2.207170009613037
1747246263.6106038,616,2.4345226287841797
1747246264.2968817,618,4.157815456390381
1747246264.9854,620,4.131236553192139
1747246265.66853,622,1.8820538520812988
1747246266.0101128,623,1.9462018013000488
1747246267.0351794,626,3.075265407562256
1747246267.7201524,628,7.685656547546387
1747246268.064421,629,3.3411970138549805
1747246269.4303327,633,1.2947899103164673
1747246270.1186574,635,2.958975076675415
1747246270.802998,637,2.1127872467041016
1747246271.8295772,640,3.274773597717285
1747246272.1745584,641,2.3074493408203125
1747246272.5181088,642,1.5560137033462524
1747246272.8623543,643,3.0278329849243164
1747246273.2108817,644,4.253128528594971
1747246273.5546389,645,2.5701770782470703
1747246274.9383955,649,1.16996431350708
1747246275.6302407,651,2.3878636360168457
1747246275.9730809,652,1.6538280248641968
1747246276.315636,653,1.7831319570541382
1747246276.668242,654,2.210970401763916
1747246277.014596,655,2.9062137603759766
1747246278.05488,658,3.0108964443206787
1747246278.398808,659,2.994438648223877
1747246278.746899,660,2.5696370601654053
1747246281.1535988,667,2.2514219284057617
1747246282.2019243,670,2.8133127689361572
1747246283.936004,675,4.249056816101074
1747246284.2781506,676,4.025976657867432
1747246284.6217122,677,2.320143461227417
1747246285.6518717,680,3.120147228240967
1747246286.335988,682,4.082192420959473
1747246286.6812978,683,2.827972173690796
1747246287.0229945,684,2.744370460510254
1747246288.0496147,687,2.6405375003814697
1747246289.7650073,692,2.611172676086426
1747246290.4520369,694,2.4313814640045166
1747246290.7951615,695,3.4938297271728516
1747246291.1379955,696,2.658418655395508
1747246291.489596,697,3.500349283218384
1747246292.1856902,699,1.488752007484436
1747246293.2066708,702,4.303197383880615
1747246293.5467422,703,6.680434703826904
1747246294.2377968,705,17.446767807006836
1747246295.606896,709,6.797497272491455
1747246295.9508696,710,1.928789734840393
1747246296.6397626,712,0.6542677879333496
1747246297.663238,715,0.45306411385536194
1747246298.345068,717,0.3593452274799347
1747246299.028805,719,0.65287184715271
1747246299.3704064,720,1.1041269302368164
1747246299.7116778,721,0.9840503334999084
1747246300.3980715,723,0.8600879311561584
1747246301.074107,725,1.4798917770385742
1747246301.4128613,726,1.321060299873352
1747246301.75055,727,1.4419718980789185
1747246302.0906208,728,1.4955931901931763
1747246302.4290261,729,1.666817307472229
1747246303.1063008,731,0.8503319025039673
1747246303.4439557,732,1.2955691814422607
1747246303.7857962,733,1.8874114751815796
1747246305.4964247,738,1.104535460472107
1747246305.8402092,739,2.2363383769989014
1747246306.1779428,740,1.1920201778411865
1747246306.8605247,742,1.7828294038772583
1747246307.2071433,743,1.7099257707595825
1747246307.5482807,744,2.211988925933838
1747246307.8881626,745,1.892914056777954
1747246310.31594,752,2.011963367462158
1747246311.3562062,755,1.0482749938964844
1747246311.7039106,756,1.4836117029190063
1747246312.3951154,758,1.763917326927185
1747246314.127005,763,2.2853798866271973
1747246314.4810684,764,2.7772305011749268
1747246314.826177,765,2.4407949447631836
1747246315.8703842,768,2.6205220222473145
1747246316.3146405,769,2.0940566062927246
1747246317.343032,772,2.52766489982605
1747246317.6840665,773,1.9866445064544678
1747246318.3715827,775,2.2053892612457275
1747246318.714015,776,1.7046585083007812
1747246319.399616,778,2.032794713973999
1747246319.741685,779,1.5041382312774658
1747246320.0974634,780,3.343308925628662
1747246320.4426942,781,2.986459255218506
1747246320.7864408,782,3.3217966556549072
1747246322.8659883,788,1.9336329698562622
1747246323.220369,789,1.5088860988616943
1747246323.924792,791,2.7966439723968506
1747246324.6366832,793,3.288994312286377
1747246325.3290703,795,1.9357609748840332
1747246325.673392,796,2.7651913166046143
1747246326.729595,799,2.085702419281006
1747246327.0817761,800,1.6415379047393799
1747246328.4844823,804,1.371923565864563
1747246328.8389585,805,3.2338383197784424
1747246329.1987162,806,1.481279969215393
1747246329.55433,807,3.495586395263672
1747246330.600191,810,2.554786443710327
1747246331.6447854,813,2.2936296463012695
1747246333.3786857,818,2.963810682296753
1747246333.7228239,819,2.7594919204711914
1747246334.4131062,821,3.388533115386963
1747246334.763081,822,3.1895248889923096
1747246335.1141007,823,2.119231939315796
1747246335.7992263,825,3.2493112087249756
1747246336.1422398,826,2.8096015453338623
1747246336.4840837,827,0.6331345438957214
1747246336.8278785,828,2.48942494392395
1747246338.2052314,832,3.3142271041870117
1747246338.549734,833,3.2513558864593506
1747246339.2438488,835,1.4964401721954346
1747246339.586419,836,4.35490083694458
1747246339.9332232,837,2.9401378631591797
1747246340.6212494,839,2.1973910331726074
1747246340.9681108,840,3.0281314849853516
1747246341.9979584,843,1.3418865203857422
1747246342.6841042,845,1.7890411615371704
1747246344.4028912,850,1.7849862575531006
1747246344.750055,851,2.468456268310547
1747246345.7782369,854,2.7036266326904297
1747246346.8084528,857,4.092864513397217
1747246347.8556132,860,2.180206775665283
1747246348.5425332,862,2.0802347660064697
1747246349.575928,865,2.0195937156677246
1747246349.9180183,866,0.8764163851737976
1747246351.3113556,870,2.8165788650512695
1747246351.6581051,871,3.0961761474609375
1747246355.1510806,881,2.9442238807678223
1747246355.8544378,883,3.2496845722198486
1747246356.1991396,884,2.049722909927368
1747246356.5472562,885,0.925715982913971
1747246356.8908393,886,2.2915117740631104
1747246357.5769506,888,3.381281614303589
1747246358.2646544,890,0.374642938375473
1747246358.9557765,892,2.325640916824341
1747246359.997597,895,3.9943034648895264
1747246360.6863658,897,1.6673322916030884
1747246361.027747,898,5.000289440155029
1747246362.0577126,901,2.0928573608398438
1747246362.404286,902,2.8164424896240234
1747246363.0944347,904,1.4429773092269897
1747246363.790046,906,2.086972713470459
1747246364.14512,907,2.243330478668213
1747246364.4927273,908,2.0268149375915527
1747246365.1827374,910,1.9824233055114746
1747246365.5262852,911,2.500525951385498
1747246366.558744,914,3.4294657707214355
1747246367.9482017,918,4.680727481842041
1747246368.3019474,919,4.883880138397217
1747246368.9893425,921,13.103226661682129
1747246369.6738398,923,5.417694568634033
1747246371.0486405,927,3.0321645736694336
1747246371.3919158,928,0.8216008543968201
1747246371.7422502,929,2.4191954135894775
1747246372.0880637,930,2.768190860748291
1747246372.4294236,931,1.112221598625183
1747246372.768651,932,1.5842227935791016
1747246373.1078925,933,3.2253947257995605
1747246373.7982662,935,1.2632501125335693
1747246375.1624389,939,2.0942602157592773
1747246375.8410952,941,3.481718063354492
1747246376.1796188,942,1.2792763710021973
1747246377.2111197,945,3.5821034908294678
1747246378.570888,949,2.695615530014038
1747246379.6164908,952,2.7620346546173096
1747246380.3048217,954,2.001979112625122
1747246380.647091,955,6.226845741271973
1747246380.9880378,956,2.913325786590576
1747246382.3625412,960,1.664419412612915
1747246383.049954,962,1.7634426355361938
1747246383.3920813,963,3.6673200130462646
1747246383.737682,964,0.9953200221061707
1747246384.0812147,965,1.3088818788528442
1747246384.7705352,967,4.133434295654297
1747246385.111187,968,5.118793964385986
1747246386.1389751,971,4.334164619445801
1747246387.8486955,976,2.365992307662964
1747246388.541943,978,0.8633467555046082
1747246388.8901937,979,1.646672248840332
1747246389.5854118,981,3.1787266731262207
1747246389.930078,982,1.2203593254089355
1747246391.3072996,986,1.836907148361206
1747246391.9947124,988,3.362309455871582
1747246392.3375168,989,3.019995927810669
1747246392.6833744,990,2.212462902069092
1747246393.3765128,992,1.1088286638259888
1747246394.0711293,994,4.270261287689209
1747246394.4143403,995,3.3329503536224365
1747246394.7665598,996,2.336759567260742
1747246395.4821002,998,3.5798966884613037
1747246395.8367982,999,3.052062511444092
1747246396.5373557,1001,2.9921085834503174
1747246396.8907683,1002,2.978250503540039
1747246397.2420933,1003,3.0497326850891113
1747246397.591941,1004,4.361626625061035
1747246397.941775,1005,3.3365347385406494
1747246398.2920566,1006,2.079317092895508
1747246400.0397224,1011,2.6026902198791504
1747246400.731105,1013,3.968961715698242
1747246401.4378643,1015,1.8416869640350342
1747246401.7868817,1016,4.6464033126831055
1747246402.1291091,1017,5.444266319274902
1747246403.8556793,1022,4.699943542480469
1747246405.2353992,1026,3.8723249435424805
1747246405.9268668,1028,9.073772430419922
1747246406.268614,1029,2.8838508129119873
1747246408.3339417,1035,3.2316887378692627
1747246408.677108,1036,3.1601617336273193
1747246409.0231936,1037,3.3082587718963623
1747246409.3726084,1038,2.6788973808288574
1747246409.72019,1039,2.1766951084136963
1747246411.1063564,1043,2.7660610675811768
1747246411.7972405,1045,2.911874294281006
1747246412.1430087,1046,2.437586545944214
1747246414.2163775,1052,4.5163397789001465
1747246414.5623314,1053,1.992470622062683
1747246415.6030269,1056,4.0209736824035645
1747246416.3013198,1058,3.9761199951171875
1747246416.6511633,1059,5.675061225891113
1747246416.9963708,1060,3.4607338905334473
1747246417.68459,1062,3.9307470321655273
1747246418.7107382,1065,3.421917676925659
1747246419.0689151,1066,3.243731737136841
1747246419.4226403,1067,4.202207565307617
1747246420.117774,1069,5.485867977142334
1747246420.4616992,1070,3.396411418914795
1747246420.808897,1071,2.3686716556549072
1747246421.1580837,1072,2.449099063873291
1747246421.5082092,1073,4.792706489562988
1747246421.8639424,1074,1.9229081869125366
1747246422.9033332,1077,4.848536491394043
1747246423.2521477,1078,4.636087417602539
1747246423.9475794,1080,2.5345089435577393
1747246424.2905664,1081,4.630374431610107
1747246424.639601,1082,5.76901912689209
1747246425.6692238,1085,1.5477044582366943
1747246426.0178611,1086,5.338056564331055
1747246426.360712,1087,5.200399875640869
1747246427.7409706,1091,3.381962776184082
1747246428.0832784,1092,3.4885623455047607
1747246428.4251392,1093,3.6263999938964844
1747246430.1494408,1098,5.313265323638916
1747246430.8464794,1100,3.7217299938201904
1747246431.5426228,1102,3.801949977874756
1747246431.8896165,1103,1.067808985710144
1747246432.240852,1104,4.33054256439209
1747246433.2826836,1107,2.1574206352233887
1747246433.6283827,1108,3.5754313468933105
1747246433.9711328,1109,5.380110263824463
1747246434.316167,1110,2.914682388305664
1747246434.6702487,1111,4.0118818283081055
1747246435.0167303,1112,2.464254140853882
1747246435.3637347,1113,5.555131912231445
1747246435.7103236,1114,3.5066702365875244
1747246436.3960288,1116,3.3594024181365967
1747246437.426736,1119,3.6391115188598633
1747246438.1110423,1121,3.1620378494262695
1747246438.4548862,1122,9.868779182434082
1747246439.493727,1125,4.462168216705322
1747246439.8390265,1126,1.2976313829421997
1747246440.529828,1128,1.044602394104004
1747246440.874167,1129,1.4526954889297485
1747246441.2183444,1130,1.6221810579299927
1747246441.5620108,1131,4.871850490570068
1747246441.9066627,1132,2.430750608444214
1747246442.5954187,1134,3.4339029788970947
1747246442.9389677,1135,4.954845905303955
1747246443.2840405,1136,7.185746192932129
1747246444.3273227,1139,3.7007362842559814
1747246445.372009,1142,6.723860263824463
1747246446.417883,1145,3.150604248046875
1747246446.7623162,1146,4.235581874847412
1747246447.4481804,1148,25.08913803100586
1747246447.7908218,1149,25.812923431396484
1747246448.1337206,1150,19.235183715820312
1747246448.474807,1151,21.237070083618164
1747246448.817884,1152,14.913732528686523
1747246449.1600301,1153,13.462276458740234
1747246449.8467684,1155,1.20663321018219
1747246451.5584886,1160,1.5747002363204956
1747246452.2439408,1162,0.917351484298706
1747246452.9334006,1164,1.9835931062698364
1747246453.6258771,1166,0.9220922589302063
1747246453.9698389,1167,0.9809654951095581
1747246456.0304768,1173,2.166687250137329
1747246456.3707082,1174,1.2444971799850464
1747246457.054842,1176,1.42578125
1747246457.3977852,1177,0.621971070766449
1747246457.7404053,1178,0.39065006375312805
1747246459.1337893,1182,0.9379619359970093
1747246459.8322527,1184,1.7042155265808105
1747246460.5212994,1186,1.9448879957199097
1747246461.2091613,1188,3.3037467002868652
1747246461.5528884,1189,2.9963719844818115
1747246461.8961124,1190,2.725227117538452
1747246462.9292169,1193,3.1443347930908203
1747246463.2717762,1194,15.018251419067383
1747246463.6111896,1195,12.359285354614258
1747246464.2916064,1197,2.267878293991089
1747246464.63703,1198,1.4606236219406128
1747246465.6639874,1201,1.1174870729446411
1747246466.0029223,1202,0.9188539981842041
1747246467.0261965,1205,1.486283779144287
1747246467.365731,1206,1.8105632066726685
1747246467.70587,1207,0.9494614005088806
1747246468.3917167,1209,0.6896702647209167
1747246469.763808,1213,1.5828971862792969
1747246470.1122918,1214,2.539799928665161
1747246470.4530568,1215,2.6674246788024902
1747246471.1430576,1217,1.9204877614974976
1747246471.4916792,1218,1.2383512258529663
1747246473.21286,1223,1.2107008695602417
1747246473.9054372,1225,1.6390018463134766
1747246474.948895,1228,1.7478387355804443
1747246475.288498,1229,2.233241081237793
1747246476.3127482,1232,2.0983331203460693
1747246476.6548793,1233,2.1996970176696777
1747246478.3550303,1238,1.5992287397384644
1747246479.0336573,1240,2.0048458576202393
1747246479.3840263,1241,2.083477258682251
1747246479.7287664,1242,1.8595612049102783
1747246480.074768,1243,2.0939888954162598
1747246480.4181118,1244,2.5502939224243164
1747246480.756363,1245,1.9269793033599854
1747246481.0943716,1246,1.6757656335830688
1747246482.1151202,1249,3.680213689804077
1747246482.4529023,1250,3.1238458156585693
1747246482.7916574,1251,3.0609211921691895
1747246483.1300316,1252,2.0685415267944336
1747246483.8081112,1254,2.6671485900878906
1747246484.4910407,1256,2.980800151824951
1747246484.834113,1257,1.883344054222107
1747246485.8811293,1260,1.5798094272613525
1747246486.2255912,1261,3.3937621116638184
1747246487.2928882,1264,1.4163492918014526
1747246488.3357959,1267,2.930880069732666
1747246489.7232778,1271,3.3779637813568115
1747246491.472347,1276,2.8208789825439453
1747246491.8177872,1277,6.0813212394714355
1747246492.164679,1278,6.965668201446533
1747246493.5595458,1282,2.5981016159057617
1747246494.5976872,1285,2.4826366901397705
1747246496.3228443,1290,2.091712236404419
1747246497.3583844,1293,2.505236864089966
1747246498.3913171,1296,1.8598331212997437
1747246499.0816853,1298,2.3337252140045166
1747246499.4256046,1299,2.402911424636841
1747246500.457035,1302,2.1987926959991455
1747246501.8421412,1306,1.9233098030090332
1747246503.2288454,1310,3.7773823738098145
1747246504.609831,1314,3.2897119522094727
1747246504.953988,1315,3.489255905151367
1747246506.6690032,1320,1.4454087018966675
1747246507.3602204,1322,2.7436556816101074
1747246507.7040405,1323,3.020167112350464
1747246508.3970308,1325,1.7885537147521973
1747246508.7397323,1326,2.021184206008911
1747246509.4485276,1328,1.9583810567855835
1747246511.8788273,1335,4.477969169616699
1747246514.9778214,1344,2.937373399734497
1747246515.3200195,1345,2.8451502323150635
1747246516.007362,1347,3.6158266067504883
1747246516.355983,1348,2.2489511966705322
1747246517.396781,1351,4.285064220428467
1747246517.7405183,1352,1.9719913005828857
1747246518.4297533,1354,1.7122517824172974
1747246519.8094797,1358,2.9720141887664795
1747246520.4948516,1360,2.4778101444244385
1747246521.8601403,1364,3.0442054271698
1747246522.2004573,1365,5.9127116203308105
1747246522.5399764,1366,3.829502820968628
1747246522.8804252,1367,7.720791816711426
1747246523.2211788,1368,2.5657293796539307
1747246524.5828304,1372,3.601266622543335
1747246524.9270923,1373,2.9720280170440674
1747246525.6149795,1375,4.836545467376709
1747246525.9546921,1376,4.936034202575684
1747246527.3282495,1380,3.236546039581299
1747246529.0821104,1385,4.137348175048828
1747246529.424343,1386,1.9366663694381714
1747246530.7995017,1390,1.5381083488464355
1747246531.8324652,1393,5.844511032104492
1747246532.881951,1396,5.01763391494751
1747246533.2229745,1397,1.4872108697891235
1747246533.9060314,1399,4.069692611694336
1747246534.2499235,1400,1.7039880752563477
1747246535.2976375,1403,4.293363094329834
1747246536.0001495,1405,6.4119415283203125
1747246538.8141513,1413,2.865420341491699
1747246539.8606,1416,2.1778576374053955
1747246540.2043726,1417,6.115353107452393
1747246540.8913639,1419,3.172569751739502
1747246541.5751135,1421,2.457038164138794
1747246541.91915,1422,2.018793821334839
1747246545.0121646,1431,1.6256935596466064
1747246545.3654287,1432,3.8113369941711426
1747246546.7530546,1436,1.143613576889038
1747246547.449245,1438,3.417785167694092
1747246547.7907338,1439,6.793499946594238
1747246548.1329134,1440,3.086808681488037
1747246548.4766095,1441,2.208946466445923
1747246549.5098827,1444,4.063594341278076
1747246550.2040339,1446,1.124930739402771
1747246550.5492082,1447,3.863051414489746
1747246550.8970335,1448,3.7862367630004883
1747246551.241817,1449,2.5024800300598145
1747246551.588046,1450,5.065193176269531
1747246551.9338014,1451,2.3228940963745117
1747246552.276827,1452,2.8690133094787598
1747246552.9646356,1454,2.0887486934661865
1747246553.3116934,1455,2.223546028137207
1747246553.6628509,1456,2.1796581745147705
1747246554.004974,1457,3.970383644104004
1747246554.3475218,1458,6.175097465515137
1747246554.693061,1459,3.6195850372314453
1747246555.0343387,1460,3.9877660274505615
1747246555.3791256,1461,1.860481858253479
1747246556.06758,1463,3.0253255367279053
1747246558.5532122,1470,3.1014201641082764
1747246559.5839286,1473,5.167177200317383
1747246559.9320798,1474,4.150854110717773
1747246560.6177595,1476,2.7389283180236816
1747246560.9609132,1477,2.8643648624420166
1747246562.3371744,1481,4.200260639190674
1747246562.6797924,1482,6.5109052658081055
1747246563.0257251,1483,3.162168264389038
1747246564.4057295,1487,5.5552449226379395
1747246564.7480268,1488,3.2035553455352783
1747246565.0898025,1489,5.934823036193848
1747246565.4336042,1490,2.2282230854034424
1747246565.7770846,1491,3.034687042236328
1747246566.4722862,1493,2.978386163711548
1747246566.8177257,1494,6.2124834060668945
1747246568.1923776,1498,3.4541118144989014
1747246568.5356786,1499,4.12216854095459
1747246568.878372,1500,5.225930213928223
1747246569.5697346,1502,4.726548671722412
1747246570.609678,1505,3.732541084289551
1747246572.0005236,1509,4.355553150177002
1747246572.3540788,1510,3.20233416557312
1747246572.697273,1511,6.460871696472168
1747246573.3899791,1513,3.2467072010040283
1747246574.08382,1515,5.935645580291748
1747246574.4495537,1516,8.162391662597656
1747246576.8714705,1523,0.5774160027503967
1747246577.9077861,1526,7.324246883392334
1747246578.595604,1528,2.8112704753875732
1747246580.6540053,1534,2.949018955230713
1747246581.679904,1537,6.612533092498779
1747246582.0209455,1538,2.334756374359131
1747246583.0439572,1541,6.257530212402344
1747246584.4143245,1545,4.345769882202148
1747246585.0983322,1547,3.9280624389648438
1747246585.4396708,1548,4.453972339630127
1747246586.473628,1551,1.8558160066604614
1747246586.8249424,1552,3.1312594413757324
1747246587.1728525,1553,1.919655680656433
1747246587.8716269,1555,4.228270053863525
1747246588.5714245,1557,1.928542971611023
1747246590.3169847,1562,2.458745002746582
1747246591.0211687,1564,0.9371756315231323
1747246591.3736944,1565,6.815950870513916
1747246591.7163944,1566,1.6754869222640991
1747246592.399025,1568,1.9190655946731567
1747246593.089519,1570,0.6143397688865662
1747246593.4307723,1571,5.877893447875977
1747246593.7780457,1572,3.6685266494750977
1747246594.1191876,1573,2.5765223503112793
1747246595.1425188,1576,5.685647010803223
1747246595.8230476,1578,3.211881637573242
1747246596.1652985,1579,3.5272018909454346
1747246596.5220866,1580,3.1244914531707764
1747246596.87948,1581,3.16821026802063
1747246597.2310126,1582,2.335615396499634
1747246598.275514,1585,0.7224640250205994
1747246599.9900649,1590,6.491309642791748
1747246601.6922698,1595,2.4257047176361084
1747246602.032399,1596,3.689445972442627
1747246602.3723862,1597,2.955998420715332
1747246603.750967,1601,6.4064459800720215
1747246604.0959,1602,3.9935405254364014
1747246604.4379637,1603,3.3099374771118164
1747246606.8551128,1610,3.6680195331573486
1747246607.2055473,1611,9.005173683166504
1747246607.8943543,1613,2.147963762283325
1747246608.2360888,1614,5.575623035430908
1747246608.9233801,1616,2.7355730533599854
1747246610.3032765,1620,3.850731134414673
1747246610.9906723,1622,2.8340718746185303
1747246611.674603,1624,3.086505174636841
1747246612.3668694,1626,2.778903007507324
1747246612.7181737,1627,2.2524642944335938
1747246614.097327,1631,3.9726953506469727
1747246615.4835405,1635,2.7937257289886475
1747246615.8273234,1636,1.73801851272583
1747246616.1736763,1637,1.7155081033706665
1747246616.5177653,1638,5.104028701782227
1747246617.2046168,1640,1.3336994647979736
1747246617.5472066,1641,1.1667649745941162
1747246619.2693036,1646,2.295408010482788
1747246619.6118932,1647,4.8963212966918945
1747246620.3001585,1649,6.471823215484619
1747246620.9808273,1651,3.3142218589782715
1747246621.3260937,1652,4.665607929229736
1747246621.6668677,1653,3.125849485397339
1747246622.0102055,1654,7.4843220710754395
1747246622.6942737,1656,6.4328932762146
1747246623.3880708,1658,5.058994293212891
1747246624.7966387,1662,4.297033786773682
1747246625.4960086,1664,5.41389274597168
1747246626.19739,1666,1.952243685722351
1747246627.232764,1669,11.52308464050293
1747246627.5763168,1670,2.9582130908966064
1747246628.9446528,1674,3.9014580249786377
1747246629.9682806,1677,7.1888556480407715
1747246630.6498148,1679,3.2047603130340576
1747246630.9961286,1680,0.8556521534919739
1747246631.352897,1681,0.7283356785774231
1747246631.696804,1682,2.5786683559417725
1747246632.7462134,1685,4.46038293838501
1747246633.086545,1686,1.9116624593734741
1747246633.42565,1687,1.4805536270141602
1747246633.7710836,1688,2.546438455581665
1747246634.1097467,1689,1.7521089315414429
1747246634.4523437,1690,6.616296768188477
1747246635.4772866,1693,1.7431010007858276
1747246635.8165553,1694,4.795519828796387
1747246636.1560085,1695,1.4708518981933594
1747246636.8370438,1697,7.009150505065918
1747246637.1823242,1698,7.314435958862305
1747246637.5262003,1699,4.239553928375244
1747246637.8704376,1700,6.405007362365723
1747246638.57663,1702,2.3138225078582764
1747246639.265765,1704,4.152019500732422
1747246640.2925165,1707,2.8269150257110596
1747246640.973779,1709,1.3370137214660645
1747246641.3194187,1710,3.817533254623413
1747246641.6626778,1711,4.978105068206787
1747246642.0086877,1712,4.341487884521484
1747246644.064536,1718,3.578701972961426
1747246644.404837,1719,8.169050216674805
1747246645.4372067,1722,2.2172794342041016
1747246645.7840924,1723,8.017302513122559
1747246646.1263084,1724,1.8307584524154663
1747246646.4740515,1725,6.735799312591553
1747246648.197116,1730,1.9396400451660156
1747246650.9605398,1738,2.282470941543579
1747246651.3112032,1739,2.0388691425323486
1747246651.663506,1740,3.3309812545776367
1747246652.7195992,1743,1.7894009351730347
1747246653.422656,1745,1.1516627073287964
1747246654.4503958,1748,5.16087007522583
1747246654.790899,1749,2.320141553878784
1747246655.129619,1750,5.655350208282471
1747246655.4698918,1751,1.6241872310638428
1747246656.1584387,1753,1.5639660358428955
1747246656.4969132,1754,5.891384601593018
1747246657.5165565,1757,4.230188846588135
1747246659.2177625,1762,7.438425540924072
1747246659.5645044,1763,4.810946941375732
1747246660.2559078,1765,2.296064853668213
1747246660.6107624,1766,1.2853407859802246
1747246661.3125443,1768,7.371615886688232
1747246663.723237,1775,7.553738594055176
1747246664.0727942,1776,3.1538193225860596
1747246664.4172738,1777,3.0903351306915283
1747246665.4489903,1780,6.290928840637207
1747246665.7955117,1781,9.576876640319824
1747246666.838531,1784,9.543106079101562
1747246667.179267,1785,2.9639811515808105
1747246667.5231628,1786,3.407864809036255
1747246667.865958,1787,3.3191070556640625
1747246668.55249,1789,4.735759735107422
1747246668.8963277,1790,2.568474769592285
1747246669.5856931,1792,9.348116874694824
1747246670.2792125,1794,2.8092200756073
1747246670.9710188,1796,10.619720458984375
1747246671.320494,1797,2.8177993297576904
1747246672.3610873,1800,2.1377744674682617
1747246673.0514672,1802,2.8067238330841064
1747246673.3959837,1803,11.184340476989746
1747246673.7422936,1804,1.4175528287887573
1747246675.1314437,1808,1.3970763683319092
1747246675.819425,1810,6.106801509857178
1747246677.199823,1814,1.1218883991241455
1747246677.8924153,1816,0.8334264159202576
1747246678.576433,1818,0.8878220915794373
1747246678.921793,1819,0.9303919076919556
1747246680.2941775,1823,3.1611452102661133
1747246681.3231406,1826,4.369874954223633
1747246681.669978,1827,1.7526235580444336
1747246682.359523,1829,2.37831449508667
1747246682.7031324,1830,5.611474514007568
1747246683.3884873,1832,1.1366649866104126
1747246683.7327278,1833,2.6067233085632324
1747246684.071847,1834,2.5507102012634277
1747246684.7512517,1836,2.3425374031066895
1747246685.092751,1837,11.3712158203125
1747246685.4412413,1838,3.454508066177368
1747246687.5105824,1844,7.9684858322143555
1747246687.8529384,1845,1.7967129945755005
1747246688.1950612,1846,4.471733570098877
1747246688.5407474,1847,6.133059024810791
1747246688.8892295,1848,6.0343918800354
1747246689.913675,1851,6.022918224334717
1747246690.597717,1853,1.8789223432540894
1747246691.641567,1856,0.5684933066368103
1747246693.0288203,1860,2.586857795715332
1747246694.430772,1864,0.7839503884315491
1747246694.7815526,1865,6.707406997680664
1747246695.1358597,1866,2.051300048828125
1747246695.4881847,1867,1.5169843435287476
1747246696.8981478,1871,2.345374584197998
1747246697.242386,1872,1.403458833694458
1747246697.6019433,1873,3.63802433013916
1747246697.9467292,1874,5.214266300201416
1747246698.2941158,1875,8.72785472869873
1747246698.9847274,1877,1.0178245306015015
1747246699.6765008,1879,8.323222160339355
1747246700.0176432,1880,2.609048366546631
1747246701.0472333,1883,6.100437641143799
1747246701.3893235,1884,3.397199869155884
1747246702.0776205,1886,6.202759265899658
1747246702.7641683,1888,2.574941873550415
1747246703.44395,1890,9.524130821228027
1747246703.7901454,1891,8.007952690124512
1747246705.161595,1895,4.620149612426758
1747246706.5432494,1899,0.28173133730888367
1747246707.2377536,1901,7.147886276245117
1747246707.583602,1902,7.007526397705078
1747246708.968357,1906,6.125975608825684
1747246709.6528215,1908,1.8694578409194946
1747246709.992668,1909,7.892965316772461
1747246710.3351119,1910,0.9906948208808899
1747246711.365575,1913,5.444324016571045
1747246712.3981209,1916,0.9154261350631714
1747246713.0969923,1918,0.24004516005516052
1747246715.17409,1924,1.653007984161377
1747246715.516079,1925,4.316365718841553
1747246715.8635767,1926,1.8020501136779785
1747246716.5514321,1928,0.4220665395259857
1747246716.9026542,1929,3.783290386199951
1747246717.9572856,1932,2.677297830581665
1747246718.9952707,1935,4.889237403869629
1747246719.34345,1936,0.366556316614151
1747246720.3747005,1939,2.059905767440796
1747246720.7193716,1940,2.0226807594299316
1747246721.061661,1941,3.2116587162017822
1747246721.405726,1942,4.939293384552002
1747246722.4379587,1945,6.769663333892822
1747246723.129911,1947,1.450134515762329
1747246724.161309,1950,0.9236093163490295
1747246724.5052476,1951,4.472936153411865
1747246725.1924026,1953,2.715430736541748
1747246726.2298079,1956,1.6892136335372925
1747246727.5846562,1960,1.9032399654388428
1747246727.9221756,1961,6.530810832977295
1747246728.265568,1962,2.3706753253936768
1747246728.6111832,1963,3.967352867126465
1747246728.9616797,1964,4.245978355407715
1747246729.6495411,1966,6.000646591186523
1747246730.000296,1967,8.345152854919434
1747246730.357336,1968,5.887974262237549
1747246730.7022362,1969,7.18804407119751
1747246732.7858245,1975,10.09988021850586
1747246733.4730873,1977,3.0011916160583496
1747246733.8263524,1978,3.5110397338867188
1747246734.1714072,1979,3.4523098468780518
1747246734.514468,1980,1.0764085054397583
1747246734.8595915,1981,5.487607479095459
1747246735.2056916,1982,2.2268764972686768
1747246735.5483034,1983,0.7184292078018188
1747246736.2364655,1985,2.2779393196105957
1747246736.925332,1987,3.7791314125061035
1747246737.266308,1988,4.6657514572143555
1747246737.6112444,1989,6.131150722503662
1747246738.3153846,1991,7.608771324157715
1747246738.659539,1992,3.1897192001342773
1747246739.0024877,1993,2.1323084831237793
1747246739.6900501,1995,13.182092666625977
1747246741.0618823,1999,4.8724188804626465


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_18_838386-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246049.7177842,0,0.015075004659593105
1747246050.7826931,3,-0.006255794782191515
1747246051.1311948,4,0.009168806485831738
1747246053.2090728,10,0.06810633838176727
1747246053.555483,11,0.18115150928497314
1747246054.587253,14,1.1815814971923828
1747246054.928254,15,2.039707660675049
1747246055.9644942,18,3.1668567657470703
1747246056.3088717,19,3.819643497467041
1747246056.6524436,20,0.5006858110427856
1747246057.3430212,22,0.40219390392303467
1747246057.6844182,23,0.7173172235488892
1747246058.7103431,26,0.05297330394387245
1747246059.0501952,27,0.012540762312710285
1747246061.1172664,33,0.011752934195101261
1747246062.1459386,36,0.05450154095888138
1747246062.4903111,37,0.21974530816078186
1747246062.833268,38,0.23079131543636322
1747246063.1755803,39,0.6799673438072205
1747246063.516746,40,0.815585196018219
1747246065.9049544,47,0.8358185887336731
1747246066.2471192,48,1.643220067024231
1747246066.5915904,49,2.8384690284729004
1747246067.2851243,51,1.6814486980438232
1747246067.6292229,52,0.4514448344707489
1747246068.3257058,54,0.36909744143486023
1747246069.3759246,57,0.7699883580207825
1747246070.4132762,60,0.9285935163497925
1747246070.7569125,61,1.6190460920333862
1747246071.123598,62,2.049161195755005
1747246071.4829993,63,1.4543591737747192
1747246072.1943965,65,1.5209150314331055
1747246072.561252,66,0.585868775844574
1747246072.9144123,67,0.6946181058883667
1747246073.2660801,68,0.8688389658927917
1747246073.9771245,70,0.9056373834609985
1747246074.3290453,71,0.9326354265213013
1747246076.4575694,77,1.4594297409057617
1747246077.1489778,79,0.9594446420669556
1747246077.4992425,80,0.8884269595146179
1747246078.1889622,82,1.0895793437957764
1747246078.5290072,83,1.2634379863739014
1747246079.2124472,85,0.8661928772926331
1747246080.6387072,89,1.4475759267807007
1747246081.003116,90,0.9406493902206421
1747246082.7806022,95,0.3989081084728241
1747246084.2057815,99,0.5175533294677734
1747246084.5673811,100,0.6273277401924133
1747246085.6354418,103,0.6279904842376709
1747246086.7112007,106,1.2072880268096924
1747246087.0706658,107,2.3960840702056885
1747246087.7986972,109,0.9141156077384949
1747246089.5985866,114,1.575508713722229
1747246090.318904,116,0.35340580344200134
1747246092.1024578,121,0.7091033458709717
1747246093.5469186,125,0.6125096082687378
1747246093.90295,126,0.5377651453018188
1747246094.6035554,128,0.4654945731163025
1747246095.2970104,130,0.4122888147830963
1747246095.6508274,131,0.40017619729042053
1747246096.0030608,132,0.5183167457580566
1747246097.413116,136,0.5592390894889832
1747246097.7564323,137,0.6415428519248962
1747246099.847422,143,0.6194535493850708
1747246100.2008574,144,0.9123960137367249
1747246100.9067512,146,0.5014140605926514
1747246101.2573678,147,0.3504859209060669
1747246102.3153055,150,0.9282004237174988
1747246104.7540388,157,1.1790955066680908
1747246105.445235,159,1.0219974517822266
1747246105.794414,160,1.1979750394821167
1747246106.498734,162,1.1865514516830444
1747246107.1975353,164,0.8248405456542969
1747246107.911034,166,0.31367844343185425
1747246109.3132043,170,0.47985848784446716
1747246109.662321,171,0.4025023877620697
1747246110.0117466,172,0.6006991267204285
1747246111.0613227,175,0.839959442615509
1747246111.412252,176,0.25675585865974426
1747246111.7661648,177,0.37839949131011963
1747246112.1180787,178,1.041860818862915
1747246112.8161323,180,0.9152193069458008
1747246113.172033,181,0.5988063812255859
1747246114.2167892,184,0.3542998433113098
1747246114.5651333,185,0.43714025616645813
1747246114.9101937,186,0.619251549243927
1747246115.9458046,189,0.5103763341903687
1747246116.294992,190,0.3753364682197571
1747246116.6403835,191,0.6829919219017029
1747246116.9837685,192,1.1283258199691772
1747246118.021038,195,1.3505661487579346
1747246119.4412267,199,0.9092896580696106
1747246119.8008003,200,1.6957380771636963
1747246120.515569,202,0.5966522693634033
1747246120.861659,203,0.45144525170326233
1747246121.2066796,204,0.35807669162750244
1747246121.558461,205,0.43431639671325684
1747246122.2559106,207,1.0009446144104004
1747246122.946419,209,0.3422929644584656
1747246123.6641262,211,0.9374812245368958
1747246124.3550072,213,0.6716068983078003
1747246125.04644,215,0.6495897769927979
1747246125.3956122,216,1.3552780151367188
1747246126.0959897,218,0.43524429202079773
1747246126.447989,219,0.298286110162735
1747246126.7908504,220,0.3958357274532318
1747246127.142532,221,0.9468638896942139
1747246127.5077567,222,0.7573655843734741
1747246128.2079248,224,0.4980676472187042
1747246128.5508494,225,0.3045351505279541
1747246129.9388452,229,0.852572500705719
1747246132.0260682,235,0.45053163170814514
1747246132.739136,237,0.6900390386581421
1747246133.0892742,238,0.7602487802505493
1747246133.4323719,239,1.0222375392913818
1747246134.1197474,241,0.37603262066841125
1747246134.4622347,242,0.8704661726951599
1747246135.156787,244,0.8156628608703613
1747246135.5051196,245,1.593003749847412
1747246135.851631,246,1.5628029108047485
1747246136.198898,247,3.6921489238739014
1747246137.9357383,252,0.4716775119304657
1747246138.2975764,253,0.22353531420230865
1747246138.6500404,254,0.5442261695861816
1747246139.7059128,257,0.40891343355178833
1747246140.0559368,258,0.44446897506713867
1747246140.41355,259,0.32250308990478516
1747246140.76502,260,0.4257853925228119
1747246141.4675028,262,0.4991720914840698
1747246144.2520132,270,0.8790850043296814
1747246144.5961065,271,0.45009341835975647
1747246145.631282,274,0.4890795052051544
1747246145.9783444,275,0.959935188293457
1747246146.3279307,276,0.6050679683685303
1747246147.0219672,278,0.5938728451728821
1747246147.7200284,280,0.3275139331817627
1747246148.4241242,282,0.47570306062698364
1747246148.7724261,283,0.3661767244338989
1747246149.4711974,285,0.313071608543396
1747246150.1574833,287,1.0193527936935425
1747246150.5016613,288,0.5939908623695374
1747246151.1954396,290,0.9604887366294861
1747246152.9184632,295,1.9140775203704834
1747246153.2617035,296,2.0832173824310303
1747246153.6099913,297,0.9670566916465759
1747246153.954108,298,0.6453051567077637
1747246155.9980211,304,0.9915199875831604
1747246156.6774867,306,0.4126224219799042
1747246157.366766,308,0.6023556590080261
1747246157.7143004,309,0.8950346112251282
1747246158.7401543,312,0.828233540058136
1747246159.0808346,313,0.6005750894546509
1747246160.1041048,316,0.5612920522689819
1747246160.782596,318,0.9429410696029663
1747246161.1233323,319,1.3146671056747437
1747246162.146524,322,0.7193168997764587
1747246162.8364348,324,0.3253852128982544
1747246164.557033,329,0.45879682898521423
1747246164.8990507,330,0.44544488191604614
1747246165.240247,331,0.2978311777114868
1747246165.5989602,332,0.3179090917110443
1747246167.313343,337,0.8041456937789917
1747246167.6603456,338,0.5231503844261169
1747246168.3447804,340,0.49343690276145935
1747246169.380252,343,0.7051489353179932
1747246169.7208903,344,0.46128544211387634
1747246170.066047,345,0.6914021968841553
1747246170.4209433,346,0.5300594568252563
1747246171.1152601,348,0.9606772065162659
1747246171.8196454,350,1.9859379529953003
1747246172.535112,352,0.7960202097892761
1747246172.8899093,353,0.4662722051143646
1747246173.2389681,354,0.6562748551368713
1747246174.6127605,358,0.9937388300895691
1747246175.2908525,360,0.40154215693473816
1747246175.9707367,362,0.6277545690536499
1747246176.308911,363,0.23466068506240845
1747246176.6506147,364,0.47994738817214966
1747246176.9888687,365,1.3403642177581787
1747246177.3270314,366,1.1502187252044678
1747246177.6699286,367,0.6649378538131714
1747246178.0098026,368,1.4611401557922363
1747246180.0538461,374,0.2907416820526123
1747246181.0729115,377,0.5886299014091492
1747246181.415357,378,0.6636688709259033
1747246183.8412113,385,0.7709154486656189
1747246184.182545,386,0.8187716603279114
1747246185.5667806,390,0.7917692065238953
1747246185.915482,391,0.5967096090316772
1747246186.2602818,392,0.6207906007766724
1747246186.6020567,393,0.5544058084487915
1747246186.9474032,394,0.6411895751953125
1747246187.2941408,395,0.5200586915016174
1747246187.6336381,396,0.8270872235298157
1747246187.9795005,397,0.6022583842277527
1747246188.3246815,398,0.5231596827507019
1747246188.67132,399,0.9446794986724854
1747246189.355071,401,0.7447748780250549
1747246189.6962647,402,0.7880384922027588
1747246190.4011922,404,0.7173880934715271
1747246191.7871137,408,1.099142074584961
1747246192.1304972,409,0.5236961841583252
1747246193.184067,412,0.6404922008514404
1747246193.5331695,413,1.170267105102539
1747246193.8761098,414,0.9714944958686829
1747246194.2191057,415,1.188062310218811
1747246195.2516425,418,4.288065433502197
1747246196.2827969,421,3.5107648372650146
1747246196.6271868,422,1.7074514627456665
1747246197.661855,425,0.20354144275188446
1747246198.0067358,426,0.1972024291753769
1747246199.4031367,430,0.12108901143074036
1747246199.7452273,431,0.1865723580121994
1747246200.7845333,434,0.3427380323410034
1747246201.1272748,435,0.3238525688648224
1747246201.4692097,436,0.12698090076446533
1747246201.8152442,437,0.2650790214538574
1747246202.1631036,438,0.38740435242652893
1747246202.5055075,439,0.21490155160427094
1747246202.8478189,440,0.26574787497520447
1747246203.1915395,441,0.47570258378982544
1747246203.8832555,443,0.4849778413772583
1747246204.232667,444,0.46962034702301025
1747246204.582978,445,0.6180680394172668
1747246204.932664,446,0.4451178014278412
1747246206.3327386,450,1.190675973892212
1747246206.6823812,451,0.8756508231163025
1747246207.0315416,452,0.40436139702796936
1747246207.385618,453,0.34635433554649353
1747246207.7356434,454,0.5937552452087402
1747246208.4438016,456,0.5874400734901428
1747246209.1388397,458,0.6010896563529968
1747246209.8287823,460,0.5660699605941772
1747246210.173669,461,0.3897618353366852
1747246211.202109,464,0.5069864392280579
1747246211.5478978,465,0.4735526740550995
1747246211.8939528,466,0.7985121011734009
1747246212.5859177,468,0.6424760818481445
1747246213.2743645,470,0.37502893805503845
1747246214.6594367,474,0.8121135830879211
1747246215.001944,475,0.6013548374176025
1747246216.0355287,478,0.4963289201259613
1747246216.3789077,479,0.7215532064437866
1747246216.7225163,480,0.5961459875106812
1747246217.0659878,481,0.4145726263523102
1747246217.4157689,482,0.6283401250839233
1747246217.7614286,483,0.5941410660743713
1747246218.1068475,484,1.2051057815551758
1747246218.7973711,486,0.7797666192054749
1747246219.138295,487,0.7106557488441467
1747246219.4795382,488,0.32969173789024353
1747246219.8238182,489,0.46599653363227844
1747246220.5110977,491,0.8271557688713074
1747246221.5366795,494,0.8685291409492493
1747246222.906902,498,1.754189372062683
1747246223.941457,501,0.7999983429908752
1747246224.2864742,502,0.6219651699066162
1747246224.631294,503,0.4689897298812866
1747246225.671229,506,0.5944528579711914
1747246226.3619301,508,0.8821902871131897
1747246226.7054634,509,0.3305545449256897
1747246227.056964,510,0.4342471957206726
1747246227.4097378,511,0.41668859124183655
1747246227.7604363,512,0.4526480436325073
1747246228.1044514,513,0.5507341623306274
1747246228.4574971,514,0.48498064279556274
1747246229.5017807,517,0.24315166473388672
1747246229.850758,518,0.4266050457954407
1747246230.1935024,519,0.47800353169441223
1747246230.5362215,520,0.4956013858318329
1747246231.5675833,523,0.4112100601196289
1747246233.94984,530,0.470874160528183
1747246234.9839053,533,0.48259174823760986
1747246235.3293154,534,0.45753511786460876
1747246236.0212214,536,0.4134247303009033
1747246236.3640919,537,0.4949864447116852
1747246236.708104,538,0.39050111174583435
1747246237.0519657,539,0.5177386403083801
1747246237.3968954,540,0.7149466276168823
1747246238.088639,542,0.5945314168930054
1747246238.4337442,543,0.40704622864723206
1747246238.7776828,544,0.5524244904518127
1747246239.4682574,546,0.38399961590766907
1747246239.8122964,547,1.0605688095092773
1747246240.843451,550,1.071898341178894
1747246241.5369375,552,0.8089754581451416
1747246242.2262325,554,0.7552470564842224
1747246242.5688498,555,0.5499802827835083
1747246242.9151962,556,0.5762543082237244
1747246245.0009127,562,0.6154582500457764
1747246245.346517,563,0.634998083114624
1747246245.6949463,564,0.565429151058197
1747246247.081774,568,0.5487149357795715
1747246248.1134324,571,0.4070183336734772
1747246248.7998297,573,0.47145816683769226
1747246249.8290112,576,0.954840898513794
1747246251.2050228,580,1.1082346439361572
1747246252.5889523,584,1.2600270509719849
1747246252.9337053,585,0.4750390350818634
1747246253.2772262,586,0.5856661796569824
1747246253.9711955,588,0.5956924557685852
1747246254.6619375,590,1.0570811033248901
1747246255.0089684,591,0.5580807328224182
1747246255.3517244,592,0.5971928834915161
1747246256.0371826,594,0.28243348002433777
1747246256.7231228,596,0.6874138712882996
1747246257.064767,597,1.2387585639953613
1747246257.4057267,598,0.8386700749397278
1747246257.746272,599,1.130279779434204
1747246258.4362044,601,0.4314880967140198
1747246258.781055,602,0.8100308775901794
1747246259.1270583,603,0.4603843092918396
1747246259.8121438,605,0.8353052735328674
1747246260.8443375,608,0.5299240350723267
1747246261.531118,610,0.3796263337135315
1747246262.5739188,613,1.0960636138916016
1747246262.9225018,614,0.662151038646698
1747246263.6107678,616,0.7303568124771118
1747246264.297107,618,1.247344732284546
1747246264.9857068,620,1.2393710613250732
1747246265.6687121,622,0.5646162033081055
1747246266.0103328,623,0.5838605761528015
1747246267.0353396,626,0.9225796461105347
1747246267.7203956,628,2.305696964263916
1747246268.0646482,629,1.00235915184021
1747246269.4305084,633,0.3884370028972626
1747246270.1188319,635,0.8876925706863403
1747246270.8031924,637,0.6338362097740173
1747246271.8297508,640,0.9824321269989014
1747246272.1747546,641,0.6922348141670227
1747246272.5183206,642,0.4668041169643402
1747246272.8625402,643,0.9083499312400818
1747246273.2110333,644,1.275938630104065
1747246273.554807,645,0.77105313539505
1747246274.9385512,649,0.35098931193351746
1747246275.630396,651,0.7163591384887695
1747246275.9732435,652,0.4961484372615814
1747246276.315832,653,0.5349395871162415
1747246276.668412,654,0.6632911562919617
1747246277.0147693,655,0.8718641400337219
1747246278.0550516,658,0.9032689929008484
1747246278.39897,659,0.8983316421508789
1747246278.7470438,660,0.7708911299705505
1747246281.1537704,667,0.6754266023635864
1747246282.2020912,670,0.8439938426017761
1747246283.936193,675,1.274717092514038
1747246284.2783093,676,1.2077929973602295
1747246284.6218884,677,0.696043074131012
1747246285.6520364,680,0.9360442161560059
1747246286.3361452,682,1.2246577739715576
1747246286.6815224,683,0.8483917117118835
1747246287.0231574,684,0.8233111500740051
1747246288.0497787,687,0.7921612858772278
1747246289.765155,692,0.7833518385887146
1747246290.4521897,694,0.7294144630432129
1747246290.7953362,695,1.0481489896774292
1747246291.138295,696,0.7975256443023682
1747246291.4899788,697,1.0501048564910889
1747246292.185824,699,0.44662562012672424
1747246293.2068,702,1.2909592390060425
1747246293.5468915,703,2.0041306018829346
1747246294.237938,705,5.234030723571777
1747246295.6074967,709,2.0392491817474365
1747246295.9510024,710,0.5786369442939758
1747246296.6398904,712,0.1962803453207016
1747246297.6633668,715,0.1359192430973053
1747246298.345197,717,0.107803575694561
1747246299.0289433,719,0.1958615630865097
1747246299.3706706,720,0.3312380909919739
1747246299.7118416,721,0.29521510004997253
1747246300.39821,723,0.2580263912677765
1747246301.074273,725,0.4439675509929657
1747246301.413004,726,0.39631810784339905
1747246301.7506664,727,0.43259158730506897
1747246302.090753,728,0.44867798686027527
1747246302.4291558,729,0.5000452399253845
1747246303.1063843,731,0.2550995945930481
1747246303.4440804,732,0.38867077231407166
1747246303.7859638,733,0.5662234425544739
1747246305.4965715,738,0.3313606381416321
1747246305.8403468,739,0.6709015369415283
1747246306.1781168,740,0.35760605335235596
1747246306.860657,742,0.5348488688468933
1747246307.2072654,743,0.5129777789115906
1747246307.548413,744,0.6635966897010803
1747246307.8882842,745,0.5678742527961731
1747246310.3161268,752,0.6035890579223633
1747246311.356434,755,0.31448251008987427
1747246311.7041621,756,0.44508352875709534
1747246312.395281,758,0.5291752219200134
1747246314.1272268,763,0.6856139898300171
1747246314.481307,764,0.833169162273407
1747246314.8263507,765,0.7322385311126709
1747246315.8705935,768,0.7861566543579102
1747246316.3148105,769,0.6282169818878174
1747246317.3432477,772,0.7582995295524597
1747246317.6842108,773,0.5959933996200562
1747246318.3717523,775,0.6616168022155762
1747246318.7142084,776,0.5113976001739502
1747246319.399748,778,0.6098384261131287
1747246319.7419343,779,0.45124149322509766
1747246320.0976853,780,1.0029927492141724
1747246320.442926,781,0.8959378004074097
1747246320.7866595,782,0.9965390563011169
1747246322.8661447,788,0.5800899267196655
1747246323.2204626,789,0.4526658356189728
1747246323.9249911,791,0.8389932513237
1747246324.6369128,793,0.9866983294487
1747246325.329279,795,0.58072829246521
1747246325.6735342,796,0.8295574188232422
1747246326.7298276,799,0.6257107257843018
1747246327.0819297,800,0.4924613833427429
1747246328.4848688,804,0.4115770757198334
1747246328.839237,805,0.9701515436172485
1747246329.1989477,806,0.44438400864601135
1747246329.5545235,807,1.0486760139465332
1747246330.6004183,810,0.766435980796814
1747246331.6450047,813,0.6880888938903809
1747246333.378853,818,0.8891432285308838
1747246333.723146,819,0.8278475999832153
1747246334.4133022,821,1.0165599584579468
1747246334.7633128,822,0.9568575024604797
1747246335.114343,823,0.6357696056365967
1747246335.7994294,825,0.9747933745384216
1747246336.1424294,826,0.8428804874420166
1747246336.4842553,827,0.18994037806987762
1747246336.8281147,828,0.7468274831771851
1747246338.2056975,832,0.9942681789398193
1747246338.549997,833,0.97540682554245
1747246339.2440307,835,0.44893208146095276
1747246339.5866396,836,1.306470274925232
1747246339.9336064,837,0.8820413947105408
1747246340.6216054,839,0.659217357635498
1747246340.9683287,840,0.9084394574165344
1747246341.9981363,843,0.40256598591804504
1747246342.684282,845,0.5367123484611511
1747246344.4030597,850,0.5354958772659302
1747246344.7502565,851,0.7405369281768799
1747246345.7784016,854,0.8110880255699158
1747246346.8086052,857,1.227859377861023
1747246347.8557887,860,0.654062032699585
1747246348.5426853,862,0.6240704655647278
1747246349.5760746,865,0.6058781147003174
1747246349.9181666,866,0.2629249393939972
1747246351.3115046,870,0.8449736833572388
1747246351.658323,871,0.9288528561592102
1747246355.1512322,881,0.8832672238349915
1747246355.8546755,883,0.9749054312705994
1747246356.1993096,884,0.6149169206619263
1747246356.5474205,885,0.2777148187160492
1747246356.8910089,886,0.68745356798172
1747246357.5771046,888,1.0143845081329346
1747246358.2648458,890,0.11239288747310638
1747246358.9559724,892,0.6976922750473022
1747246359.9977932,895,1.1982910633087158
1747246360.6865473,897,0.5001997351646423
1747246361.027864,898,1.5000869035720825
1747246362.057893,901,0.6278572082519531
1747246362.4044542,902,0.8449327945709229
1747246363.0946255,904,0.43289321660995483
1747246363.7902215,906,0.6260918378829956
1747246364.1452804,907,0.6729991436004639
1747246364.492896,908,0.6080445051193237
1747246365.1829169,910,0.5947270393371582
1747246365.526477,911,0.7501578330993652
1747246366.5589197,914,1.0288398265838623
1747246367.9484189,918,1.404218316078186
1747246368.3021104,919,1.465164065361023
1747246368.9894958,921,3.9309680461883545
1747246369.6739922,923,1.6253083944320679
1747246371.048806,927,0.9096494317054749
1747246371.392047,928,0.24648027122020721
1747246371.7423902,929,0.7257586717605591
1747246372.088194,930,0.8304572701454163
1747246372.4295628,931,0.33366650342941284
1747246372.7687955,932,0.47526684403419495
1747246373.108035,933,0.967618465423584
1747246373.7984304,935,0.3789750635623932
1747246375.1626022,939,0.6282780766487122
1747246375.8412037,941,1.0445154905319214
1747246376.1797504,942,0.38378292322158813
1747246377.2112541,945,1.0746310949325562
1747246378.5710175,949,0.8086847066879272
1747246379.616654,952,0.8286104202270508
1747246380.3050337,954,0.6005937457084656
1747246380.6473215,955,1.8680537939071655
1747246380.9882672,956,0.8739977478981018
1747246382.3627574,960,0.49932584166526794
1747246383.0501506,962,0.529032826423645
1747246383.3922412,963,1.1001960039138794
1747246383.7378597,964,0.29859602451324463
1747246384.081527,965,0.3926645815372467
1747246384.7706738,967,1.240030288696289
1747246385.1113517,968,1.5356382131576538
1747246386.1392312,971,1.300249457359314
1747246387.8488977,976,0.709797739982605
1747246388.5421703,978,0.25900402665138245
1747246388.890371,979,0.49400168657302856
1747246389.5856154,981,0.953618049621582
1747246389.9303036,982,0.3661078214645386
1747246391.3075497,986,0.5510721802711487
1747246391.994893,988,1.0086928606033325
1747246392.3377426,989,0.9059988260269165
1747246392.6836188,990,0.6637389063835144
1747246393.376687,992,0.3326486051082611
1747246394.0713987,994,1.2810784578323364
1747246394.4145308,995,0.9998851418495178
1747246394.7668438,996,0.7010278701782227
1747246395.4823043,998,1.0739690065383911
1747246395.8370864,999,0.9156187772750854
1747246396.5376172,1001,0.8976325988769531
1747246396.8910596,1002,0.8934751749038696
1747246397.2423055,1003,0.9149198532104492
1747246397.592134,1004,1.3084880113601685
1747246397.942,1005,1.0009604692459106
1747246398.292276,1006,0.6237951517105103
1747246400.0399125,1011,0.7808070778846741
1747246400.7312884,1013,1.1906886100769043
1747246401.4380322,1015,0.5525060892105103
1747246401.7870448,1016,1.3939210176467896
1747246402.1292775,1017,1.6332799196243286
1747246403.8558443,1022,1.4099831581115723
1747246405.2355747,1026,1.161697506904602
1747246405.927047,1028,2.7221317291259766
1747246406.2687905,1029,0.8651552796363831
1747246408.3342452,1035,0.9695066809654236
1747246408.6773427,1036,0.9480485320091248
1747246409.0233564,1037,0.9924776554107666
1747246409.3728182,1038,0.803669273853302
1747246409.7204132,1039,0.6530085802078247
1747246411.1065881,1043,0.8298183679580688
1747246411.7974477,1045,0.8735623359680176
1747246412.1432312,1046,0.7312759757041931
1747246414.21662,1052,1.3549020290374756
1747246414.5625067,1053,0.5977411866188049
1747246415.6032538,1056,1.2062921524047852
1747246416.301507,1058,1.192836046218872
1747246416.6513834,1059,1.7025184631347656
1747246416.9965677,1060,1.0382201671600342
1747246417.6847584,1062,1.1792241334915161
1747246418.710889,1065,1.0265753269195557
1747246419.0690684,1066,0.9731195569038391
1747246419.422807,1067,1.260662317276001
1747246420.1179252,1069,1.645760416984558
1747246420.4618683,1070,1.0189235210418701
1747246420.8090498,1071,0.7106015086174011
1747246421.1582887,1072,0.7347297668457031
1747246421.5083923,1073,1.4378119707107544
1747246421.8641603,1074,0.5768724679946899
1747246422.9035175,1077,1.4545609951019287
1747246423.2523222,1078,1.3908262252807617
1747246423.9477453,1080,0.7603527307510376
1747246424.2907894,1081,1.3891123533248901
1747246424.6398706,1082,1.7307058572769165
1747246425.6694171,1085,0.4643113613128662
1747246426.0180693,1086,1.601417064666748
1747246426.3608632,1087,1.5601199865341187
1747246427.7411354,1091,1.0145888328552246
1747246428.0834472,1092,1.046568751335144
1747246428.4252982,1093,1.087920069694519
1747246430.1495318,1098,1.5939797163009644
1747246430.8466437,1100,1.1165190935134888
1747246431.542784,1102,1.1405850648880005
1747246431.8897648,1103,0.3203427195549011
1747246432.241024,1104,1.2991628646850586
1747246433.282849,1107,0.6472262144088745
1747246433.6285481,1108,1.072629451751709
1747246433.971711,1109,1.6140331029891968
1747246434.3163798,1110,0.8744047284126282
1747246434.6704588,1111,1.2035646438598633
1747246435.0169005,1112,0.7392762899398804
1747246435.364034,1113,1.6665396690368652
1747246435.7104974,1114,1.0520011186599731
1747246436.3961918,1116,1.007820725440979
1747246437.426897,1119,1.091733455657959
1747246438.1112142,1121,0.9486113786697388
1747246438.45505,1122,2.9606337547302246
1747246439.493935,1125,1.3386504650115967
1747246439.8391755,1126,0.3892894387245178
1747246440.529997,1128,0.31338071823120117
1747246440.8743382,1129,0.4358086585998535
1747246441.218585,1130,0.4866543412208557
1747246441.5621848,1131,1.4615552425384521
1747246441.9068303,1132,0.729225218296051
1747246442.5955887,1134,1.0301709175109863
1747246442.9391477,1135,1.4864537715911865
1747246443.2842534,1136,2.155724048614502
1747246444.3274908,1139,1.1102209091186523
1747246445.3721633,1142,2.017158269882202
1747246446.4181163,1145,0.9451813101768494
1747246446.7624762,1146,1.2706745862960815
1747246447.448337,1148,7.5267415046691895
1747246447.7909849,1149,7.743877410888672
1747246448.1339185,1150,5.77055549621582
1747246448.47497,1151,6.371121406555176
1747246448.818047,1152,4.474120140075684
1747246449.160196,1153,4.03868293762207
1747246449.8469248,1155,0.36198997497558594
1747246451.5586414,1160,0.47241008281707764
1747246452.244101,1162,0.27520546317100525
1747246452.9335737,1164,0.5950779318809509
1747246453.6260617,1166,0.27662768959999084
1747246453.9700432,1167,0.29428964853286743
1747246456.0306518,1173,0.6500061750411987
1747246456.3709106,1174,0.3733491599559784
1747246457.0550156,1176,0.4277344048023224
1747246457.3979526,1177,0.18659132719039917
1747246457.740643,1178,0.1171950250864029
1747246459.1340349,1182,0.2813885807991028
1747246459.8325248,1184,0.5112646818161011
1747246460.5215912,1186,0.5834664106369019
1747246461.2095008,1188,0.9911240339279175
1747246461.5530074,1189,0.8989116549491882
1747246461.8963506,1190,0.8175681829452515
1747246462.9293437,1193,0.9433004856109619
1747246463.271906,1194,4.5054755210876465
1747246463.6113172,1195,3.7077858448028564
1747246464.291739,1197,0.6803635358810425
1747246464.6371562,1198,0.4381870925426483
1747246465.6641166,1201,0.33524614572525024
1747246466.0030897,1202,0.27565622329711914
1747246467.0263348,1205,0.44588515162467957
1747246467.3658721,1206,0.5431689620018005
1747246467.7059903,1207,0.2848384380340576
1747246468.3918474,1209,0.20690108835697174
1747246469.7640476,1213,0.47486916184425354
1747246470.112528,1214,0.7619400024414062
1747246470.4532862,1215,0.8002274632453918
1747246471.143147,1217,0.5761463642120361
1747246471.4918847,1218,0.37150537967681885
1747246473.2130318,1223,0.3632102608680725
1747246473.9057117,1225,0.49170055985450745
1747246474.9490018,1228,0.5243516564369202
1747246475.288634,1229,0.6699723601341248
1747246476.3129282,1232,0.6294999718666077
1747246476.6550472,1233,0.6599091291427612
1747246478.3551662,1238,0.47976863384246826
1747246479.0337832,1240,0.6014537811279297
1747246479.3841565,1241,0.6250432133674622
1747246479.7288706,1242,0.5578683614730835
1747246480.0749137,1243,0.6281967163085938
1747246480.418225,1244,0.7650882005691528
1747246480.7565188,1245,0.5780938267707825
1747246481.094512,1246,0.5027297139167786
1747246482.115252,1249,1.1040641069412231
1747246482.4530318,1250,0.9371537566184998
1747246482.7917888,1251,0.9182763695716858
1747246483.1301675,1252,0.6205624938011169
1747246483.8082469,1254,0.800144612789154
1747246484.4911718,1256,0.8942400813102722
1747246484.834283,1257,0.5650032162666321
1747246485.881334,1260,0.4739428460597992
1747246486.2257805,1261,1.0181286334991455
1747246487.2931125,1264,0.42490479350090027
1747246488.3359733,1267,0.8792640566825867
1747246489.723454,1271,1.013389229774475
1747246491.4724662,1276,0.8462637066841125
1747246491.8179135,1277,1.8243964910507202
1747246492.1648304,1278,2.08970046043396
1747246493.5597966,1282,0.7794305086135864
1747246494.5978887,1285,0.7447910308837891
1747246496.3230572,1290,0.6275137066841125
1747246497.3585608,1293,0.7515711188316345
1747246498.3914895,1296,0.557949960231781
1747246499.0819218,1298,0.7001175880432129
1747246499.4258244,1299,0.7208734750747681
1747246500.4572303,1302,0.6596378087997437
1747246501.842313,1306,0.5769929885864258
1747246503.2290854,1310,1.1332147121429443
1747246504.6101103,1314,0.9869136214256287
1747246504.9542136,1315,1.0467767715454102
1747246506.6692255,1320,0.4336226284503937
1747246507.3604388,1322,0.823096752166748
1747246507.7042437,1323,0.9060501456260681
1747246508.3972251,1325,0.5365661382675171
1747246508.739919,1326,0.6063553094863892
1747246509.4486594,1328,0.587514340877533
1747246511.8790784,1335,1.3433908224105835
1747246514.9779947,1344,0.881212055683136
1747246515.3201978,1345,0.8535451292991638
1747246516.0075436,1347,1.0847480297088623
1747246516.356149,1348,0.6746853590011597
1747246517.3969476,1351,1.2855193614959717
1747246517.7406735,1352,0.5915974378585815
1747246518.429905,1354,0.5136755704879761
1747246519.8096848,1358,0.8916043043136597
1747246520.4950106,1360,0.7433430552482605
1747246521.860276,1364,0.9132616519927979
1747246522.2006133,1365,1.7738136053085327
1747246522.540156,1366,1.148850917816162
1747246522.8805602,1367,2.316237688064575
1747246523.2213411,1368,0.7697188258171082
1747246524.5829525,1372,1.0803800821304321
1747246524.9272275,1373,0.8916084170341492
1747246525.61517,1375,1.4509637355804443
1747246525.9548242,1376,1.480810284614563
1747246527.3284276,1380,0.9709638357162476
1747246529.0823507,1385,1.2412045001983643
1747246529.4246116,1386,0.5809999108314514
1747246530.7997577,1390,0.4614325165748596
1747246531.83269,1393,1.7533533573150635
1747246532.8820994,1396,1.5052902698516846
1747246533.2231061,1397,0.44616326689720154
1747246533.9062147,1399,1.2209078073501587
1747246534.250124,1400,0.5111964344978333
1747246535.2978969,1403,1.2880089282989502
1747246536.0003636,1405,1.9235825538635254
1747246538.8144126,1413,0.8596261143684387
1747246539.8608463,1416,0.6533573269844055
1747246540.2045405,1417,1.8346060514450073
1747246540.891522,1419,0.9517709612846375
1747246541.575323,1421,0.7371114492416382
1747246541.9193668,1422,0.6056381464004517
1747246545.0124207,1431,0.48770809173583984
1747246545.3657882,1432,1.1434011459350586
1747246546.7532136,1436,0.34308409690856934
1747246547.4494162,1438,1.0253355503082275
1747246547.7908924,1439,2.0380501747131348
1747246548.1331089,1440,0.9260426163673401
1747246548.4767826,1441,0.6626839637756348
1747246549.5117865,1444,1.2190783023834229
1747246550.2042553,1446,0.33747923374176025
1747246550.5493937,1447,1.1589155197143555
1747246550.8972554,1448,1.1358710527420044
1747246551.2420378,1449,0.7507440447807312
1747246551.5882142,1450,1.519558072090149
1747246551.934008,1451,0.6968682408332825
1747246552.277029,1452,0.8607040047645569
1747246552.964878,1454,0.6266246438026428
1747246553.3119178,1455,0.66706383228302
1747246553.6630142,1456,0.6538974642753601
1747246554.0051377,1457,1.191115140914917
1747246554.3477182,1458,1.8525292873382568
1747246554.6932945,1459,1.0858755111694336
1747246555.0345795,1460,1.1963298320770264
1747246555.379309,1461,0.5581445693969727
1747246556.067803,1463,0.9075977206230164
1747246558.5534232,1470,0.9304260611534119
1747246559.5840824,1473,1.5501532554626465
1747246559.9323058,1474,1.2452563047409058
1747246560.617914,1476,0.8216785192489624
1747246560.9610686,1477,0.8593094944953918
1747246562.3373137,1481,1.2600781917572021
1747246562.6799498,1482,1.9532716274261475
1747246563.0258968,1483,0.9486505389213562
1747246564.4059176,1487,1.6665735244750977
1747246564.7481942,1488,0.9610666632652283
1747246565.0899768,1489,1.780447006225586
1747246565.4337993,1490,0.6684669256210327
1747246565.7772305,1491,0.9104061722755432
1747246566.4724565,1493,0.8935158848762512
1747246566.817933,1494,1.863745093345642
1747246568.1926017,1498,1.0362335443496704
1747246568.535857,1499,1.2366505861282349
1747246568.8785493,1500,1.5677791833877563
1747246569.5699482,1502,1.4179646968841553
1747246570.6099114,1505,1.1197624206542969
1747246572.001286,1509,1.3066660165786743
1747246572.35433,1510,0.960700273513794
1747246572.6975572,1511,1.93826162815094
1747246573.3901298,1513,0.9740121960639954
1747246574.0840435,1515,1.780693769454956
1747246574.449738,1516,2.4487175941467285
1747246576.871646,1523,0.1732248067855835
1747246577.9079344,1526,2.1972742080688477
1747246578.5957537,1528,0.8433811664581299
1747246580.6541822,1534,0.8847057223320007
1747246581.6800694,1537,1.9837599992752075
1747246582.0211833,1538,0.7004269361495972
1747246583.044108,1541,1.8772591352462769
1747246584.414494,1545,1.3037309646606445
1747246585.0985315,1547,1.178418755531311
1747246585.439828,1548,1.3361917734146118
1747246586.4738302,1551,0.5567448139190674
1747246586.8251333,1552,0.9393778443336487
1747246587.1730633,1553,0.5758967399597168
1747246587.87179,1555,1.2684810161590576
1747246588.5716207,1557,0.5785629153251648
1747246590.3173358,1562,0.7376235127449036
1747246591.021438,1564,0.2811526954174042
1747246591.3738563,1565,2.044785261154175
1747246591.716534,1566,0.5026460886001587
1747246592.3991606,1568,0.5757197141647339
1747246593.0896642,1570,0.1843019425868988
1747246593.4309242,1571,1.7633681297302246
1747246593.778208,1572,1.1005580425262451
1747246594.1193569,1573,0.7729567289352417
1747246595.1427212,1576,1.7056941986083984
1747246595.823185,1578,0.9635645151138306
1747246596.1656313,1579,1.058160662651062
1747246596.522187,1580,0.9373474717140198
1747246596.8797174,1581,0.9504631161689758
1747246597.2311897,1582,0.700684666633606
1747246598.2756555,1585,0.216739222407341
1747246599.9902,1590,1.9473929405212402
1747246601.6924384,1595,0.7277114391326904
1747246602.0325317,1596,1.106833815574646
1747246602.3725064,1597,0.8867995738983154
1747246603.7511806,1601,1.921933889389038
1747246604.0961096,1602,1.1980621814727783
1747246604.4381347,1603,0.9929812550544739
1747246606.8552804,1610,1.1004059314727783
1747246607.2057998,1611,2.701552152633667
1747246607.894559,1613,0.6443891525268555
1747246608.236246,1614,1.6726869344711304
1747246608.9235406,1616,0.8206719756126404
1747246610.3034325,1620,1.1552194356918335
1747246610.9909475,1622,0.850221574306488
1747246611.6748328,1624,0.9259516000747681
1747246612.3670256,1626,0.8336709141731262
1747246612.7184174,1627,0.6757392883300781
1747246614.097587,1631,1.1918087005615234
1747246615.483743,1635,0.838117778301239
1747246615.8274593,1636,0.5214055776596069
1747246616.1738489,1637,0.5146524310112
1747246616.5179338,1638,1.5312086343765259
1747246617.2047968,1640,0.4001098573207855
1747246617.547449,1641,0.35002949833869934
1747246619.2694747,1646,0.6886224150657654
1747246619.6119838,1647,1.4688963890075684
1747246620.3003116,1649,1.9415470361709595
1747246620.980955,1651,0.9942665696144104
1747246621.3262582,1652,1.3996824026107788
1747246621.666997,1653,0.9377548694610596
1747246622.0103607,1654,2.2452967166900635
1747246622.6944427,1656,1.9298681020736694
1747246623.3882663,1658,1.5176984071731567
1747246624.7968376,1662,1.2891101837158203
1747246625.4962783,1664,1.6241679191589355
1747246626.1974733,1666,0.5856731534004211
1747246627.2329097,1669,3.456925630569458
1747246627.5764499,1670,0.8874639868736267
1747246628.9447803,1674,1.1704374551773071
1747246629.968451,1677,2.1566567420959473
1747246630.6499705,1679,0.9614281058311462
1747246630.9963632,1680,0.2566956579685211
1747246631.3530524,1681,0.21850071847438812
1747246631.6969657,1682,0.7736005187034607
1747246632.746354,1685,1.3381149768829346
1747246633.0866637,1686,0.5734987854957581
1747246633.4258163,1687,0.4441660940647125
1747246633.771216,1688,0.7639315724372864
1747246634.1098845,1689,0.5256326794624329
1747246634.4524713,1690,1.9848891496658325
1747246635.4776,1693,0.5229303240776062
1747246635.8166862,1694,1.438655972480774
1747246636.1561465,1695,0.4412555992603302
1747246636.837177,1697,2.102745294570923
1747246637.1824741,1698,2.194330930709839
1747246637.5263357,1699,1.2718662023544312
1747246637.8705914,1700,1.9215022325515747
1747246638.5768127,1702,0.6941467523574829
1747246639.265902,1704,1.2456059455871582
1747246640.2926779,1707,0.8480745553970337
1747246640.9743764,1709,0.4011041224002838
1747246641.3195858,1710,1.145259976387024
1747246641.6628294,1711,1.493431568145752
1747246642.0088394,1712,1.3024463653564453
1747246644.0647032,1718,1.0736106634140015
1747246644.4051151,1719,2.4507150650024414
1747246645.4375772,1722,0.6651838421821594
1747246645.784293,1723,2.405190944671631
1747246646.1265705,1724,0.5492275357246399
1747246646.4742577,1725,2.020739793777466
1747246648.1973972,1730,0.5818920135498047
1747246650.9607446,1738,0.6847413182258606
1747246651.3114738,1739,0.6116607785224915
1747246651.6637938,1740,0.9992944002151489
1747246652.719833,1743,0.5368202924728394
1747246653.4228835,1745,0.34549883008003235
1747246654.4505296,1748,1.548261046409607
1747246654.7910645,1749,0.6960424780845642
1747246655.12976,1750,1.6966050863265991
1747246655.4701538,1751,0.4872561991214752
1747246656.158601,1753,0.4691898226737976
1747246656.4970462,1754,1.7674154043197632
1747246657.5166938,1757,1.2690566778182983
1747246659.2179193,1762,2.231527805328369
1747246659.5646422,1763,1.4432841539382935
1747246660.2560694,1765,0.6888194680213928
1747246660.6109593,1766,0.38560226559638977
1747246661.3126683,1768,2.211484909057617
1747246663.7233963,1775,2.2661216259002686
1747246664.0730011,1776,0.9461458325386047
1747246664.417448,1777,0.9271005988121033
1747246665.449236,1780,1.88727867603302
1747246665.795761,1781,2.873063087463379
1747246666.8387146,1784,2.862931966781616
1747246667.179428,1785,0.8891943693161011
1747246667.5233018,1786,1.0223594903945923
1747246667.8662167,1787,0.9957321286201477
1747246668.5526752,1789,1.4207279682159424
1747246668.8965862,1790,0.7705424427986145
1747246669.585856,1792,2.8044352531433105
1747246670.2794554,1794,0.8427660465240479
1747246670.9711897,1796,3.1859161853790283
1747246671.3207219,1797,0.845339834690094
1747246672.3612332,1800,0.6413323879241943
1747246673.0516126,1802,0.8420171737670898
1747246673.396161,1803,3.355302333831787
1747246673.7424886,1804,0.4252658784389496
1747246675.1316395,1808,0.41912293434143066
1747246675.8195844,1810,1.832040548324585
1747246677.1999764,1814,0.3365665376186371
1747246677.8926716,1816,0.25002792477607727
1747246678.5766602,1818,0.26634663343429565
1747246678.9220266,1819,0.2791175842285156
1747246680.2943637,1823,0.9483435750007629
1747246681.3232799,1826,1.3109625577926636
1747246681.6701112,1827,0.5257871150970459
1747246682.3596487,1829,0.7134943604469299
1747246682.70326,1830,1.68344247341156
1747246683.3886175,1832,0.3409995138645172
1747246683.732858,1833,0.7820170521736145
1747246684.071989,1834,0.7652130722999573
1747246684.751379,1836,0.7027612328529358
1747246685.0928936,1837,3.411364793777466
1747246685.441421,1838,1.036352515220642
1747246687.5107126,1844,2.3905458450317383
1747246687.8530724,1845,0.5390139222145081
1747246688.1952264,1846,1.341520071029663
1747246688.5408878,1847,1.839917778968811
1747246688.889376,1848,1.8103176355361938
1747246689.9137979,1851,1.8068755865097046
1747246690.5979493,1853,0.5636767148971558
1747246691.6417174,1856,0.1705479919910431
1747246693.0289745,1860,0.7760573625564575
1747246694.4309623,1864,0.23518513143062592
1747246694.7817976,1865,2.0122222900390625
1747246695.13605,1866,0.6153900623321533
1747246695.4884303,1867,0.4550953209400177
1747246696.898304,1871,0.7036123871803284
1747246697.2425878,1872,0.4210376739501953
1747246697.6020818,1873,1.091407299041748
1747246697.9468498,1874,1.5642799139022827
1747246698.294255,1875,2.618356466293335
1747246698.9848669,1877,0.30534738302230835
1747246699.6766348,1879,2.49696683883667
1747246700.0177925,1880,0.7827145457267761
1747246701.0473979,1883,1.8301314115524292
1747246701.38948,1884,1.0191600322723389
1747246702.0777593,1886,1.8608278036117554
1747246702.7643077,1888,0.7724825739860535
1747246703.444087,1890,2.857239246368408
1747246703.79028,1891,2.402385950088501
1747246705.1617312,1895,1.386044979095459
1747246706.5434158,1899,0.0845194011926651
1747246707.237959,1901,2.1443660259246826
1747246707.5837653,1902,2.1022579669952393
1747246708.9684758,1906,1.8377927541732788
1747246709.6529648,1908,0.5608373880386353
1747246709.9931664,1909,2.367889642715454
1747246710.3352368,1910,0.2972084581851959
1747246711.3657844,1913,1.633297324180603
1747246712.39839,1916,0.2746278643608093
1747246713.0972958,1918,0.07201354950666428
1747246715.1743207,1924,0.495902419090271
1747246715.5162718,1925,1.2949097156524658
1747246715.8637457,1926,0.5406150817871094
1747246716.551597,1928,0.12661996483802795
1747246716.9028516,1929,1.1349871158599854
1747246717.9574933,1932,0.8031893968582153
1747246718.9955134,1935,1.4667712450027466
1747246719.3436687,1936,0.10996689647436142
1747246720.374957,1939,0.6179717779159546
1747246720.719593,1940,0.6068042516708374
1747246721.061916,1941,0.9634976387023926
1747246721.405922,1942,1.4817880392074585
1747246722.4381273,1945,2.0308990478515625
1747246723.1301181,1947,0.4350403845310211
1747246724.1616302,1950,0.27708280086517334
1747246724.5054579,1951,1.3418809175491333
1747246725.192624,1953,0.8146292567253113
1747246726.229942,1956,0.5067641139030457
1747246727.584836,1960,0.5709720253944397
1747246727.9223523,1961,1.9592432975769043
1747246728.265714,1962,0.7112026214599609
1747246728.611361,1963,1.1902059316635132
1747246728.9618247,1964,1.2737935781478882
1747246729.649684,1966,1.8001940250396729
1747246730.0004709,1967,2.5035459995269775
1747246730.3577266,1968,1.7663923501968384
1747246730.702414,1969,2.1564133167266846
1747246732.7859738,1975,3.0299642086029053
1747246733.4732783,1977,0.9003575444221497
1747246733.82658,1978,1.0533119440078735
1747246734.1716123,1979,1.0356930494308472
1747246734.5147214,1980,0.32292255759239197
1747246734.8598213,1981,1.6462823152542114
1747246735.2059355,1982,0.6680629849433899
1747246735.5485709,1983,0.21552877128124237
1747246736.2366889,1985,0.6833817958831787
1747246736.9256008,1987,1.1337394714355469
1747246737.2664602,1988,1.3997254371643066
1747246737.6115036,1989,1.8393453359603882
1747246738.3154671,1991,2.2826313972473145
1747246738.6597548,1992,0.9569157958030701
1747246739.0026894,1993,0.6396925449371338
1747246739.6902738,1995,3.9546279907226562
1747246741.0620496,1999,1.4617257118225098


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_18_838386-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246049.7357066,0,1.353359580039978
1747246050.7997324,3,1.3320878744125366
1747246051.1496353,4,1.3348842859268188
1747246053.224467,10,1.3876577615737915
1747246053.5710192,11,1.3953050374984741
1747246054.6029146,14,1.2633498907089233
1747246054.9458485,15,1.5111596584320068
1747246055.9784882,18,1.7743252515792847
1747246056.3233943,19,1.1156954765319824
1747246056.6661003,20,1.2317618131637573
1747246057.3570938,22,2.0659334659576416
1747246057.6984866,23,1.7337217330932617
1747246058.72372,26,2.0657503604888916
1747246059.063927,27,2.847154378890991
1747246061.133156,33,2.3335559368133545
1747246062.1630442,36,3.34918475151062
1747246062.5058773,37,3.2322776317596436
1747246062.8499854,38,3.2018630504608154
1747246063.1911676,39,3.086266279220581
1747246063.5325134,40,3.076317548751831
1747246065.9209132,47,3.180220603942871
1747246066.2652068,48,3.0035390853881836
1747246066.6080046,49,2.5197231769561768
1747246067.3010952,51,2.74354887008667
1747246067.6502173,52,3.395134449005127
1747246068.3497465,54,3.6942083835601807
1747246069.3932061,57,3.114741086959839
1747246070.4317102,60,3.3874874114990234
1747246070.7898886,61,3.5007004737854004
1747246071.1465247,62,3.2024495601654053
1747246071.502381,63,2.8297011852264404
1747246072.2222137,65,2.62221622467041
1747246072.5813177,66,3.2192652225494385
1747246072.9350462,67,4.0890793800354
1747246073.2866201,68,3.8361802101135254
1747246073.9969099,70,3.7082436084747314
1747246074.349206,71,3.925417423248291
1747246076.4765134,77,2.8687350749969482
1747246077.1625404,79,3.877708673477173
1747246077.5128665,80,3.8518240451812744
1747246078.2025008,82,3.98055100440979
1747246078.5427868,83,3.298894166946411
1747246079.2275002,85,3.887838363647461
1747246080.662073,89,2.6629207134246826
1747246081.0254116,90,3.503220319747925
1747246082.804359,95,4.0862717628479
1747246084.2295353,99,3.989457368850708
1747246084.5815756,100,3.8812596797943115
1747246085.6558952,103,3.4176158905029297
1747246086.7328806,106,3.6750922203063965
1747246087.0942855,107,3.275822401046753
1747246087.8169827,109,3.439032554626465
1747246089.6205235,114,3.9378411769866943
1747246090.3422418,116,4.0916748046875
1747246092.1252115,121,3.929690361022949
1747246093.569364,125,3.868025779724121
1747246093.9228683,126,3.81203556060791
1747246094.6228974,128,3.9927303791046143
1747246095.317679,130,3.871981143951416
1747246095.6717353,131,4.011553764343262
1747246096.0236733,132,3.612114429473877
1747246097.4269164,136,3.7653844356536865
1747246097.7702086,137,3.9052257537841797
1747246099.8649466,143,3.912456512451172
1747246100.2213278,144,3.8760757446289062
1747246100.9267945,146,3.9008233547210693
1747246101.2756317,147,3.6973469257354736
1747246102.335127,150,3.5592918395996094
1747246104.7718368,157,3.3269152641296387
1747246105.4655745,159,3.654675245285034
1747246105.8138692,160,3.832267999649048
1747246106.5167344,162,3.5640757083892822
1747246107.2186685,164,3.7210092544555664
1747246107.9292674,166,3.5961153507232666
1747246109.3317864,170,4.0039777755737305
1747246109.6802711,171,3.8720600605010986
1747246110.0285563,172,3.9558372497558594
1747246111.0773048,175,3.661783218383789
1747246111.4280024,176,3.879774332046509
1747246111.7821598,177,3.9697086811065674
1747246112.134453,178,3.837289571762085
1747246112.8354273,180,3.7385363578796387
1747246113.1903324,181,3.8341362476348877
1747246114.2358987,184,3.7938642501831055
1747246114.581318,185,3.780951976776123
1747246114.9261618,186,3.8010103702545166
1747246115.9624054,189,3.56878924369812
1747246116.3109465,190,3.899984359741211
1747246116.656984,191,3.8115599155426025
1747246116.9979737,192,3.5721065998077393
1747246118.0435395,195,3.679990768432617
1747246119.4632373,199,3.1558003425598145
1747246119.8284318,200,3.711319923400879
1747246120.5336227,202,4.072384357452393
1747246120.8790143,203,4.069183349609375
1747246121.2249434,204,4.131470203399658
1747246121.5746658,205,4.045381546020508
1747246122.273247,207,4.093398094177246
1747246122.9633298,209,3.988698720932007
1747246123.6816525,211,4.181481838226318
1747246124.371458,213,3.969827175140381
1747246125.0657284,215,3.972243070602417
1747246125.4140644,216,3.9622433185577393
1747246126.112409,218,3.9879188537597656
1747246126.4640856,219,3.9966773986816406
1747246126.8073838,220,4.02618408203125
1747246127.1640096,221,4.045509338378906
1747246127.5270205,222,3.6953933238983154
1747246128.225134,224,3.961160898208618
1747246128.5670488,225,3.903229236602783
1747246129.9567697,229,3.6605751514434814
1747246132.0493133,235,3.515476942062378
1747246132.761457,237,3.480070114135742
1747246133.1049483,238,3.8873939514160156
1747246133.4488752,239,3.735621213912964
1747246134.1350863,241,3.587446689605713
1747246134.478164,242,3.552342653274536
1747246135.175309,244,3.706681728363037
1747246135.5232055,245,3.7657713890075684
1747246135.871268,246,3.8157382011413574
1747246136.217062,247,3.1869113445281982
1747246137.9577346,252,4.038625240325928
1747246138.3200524,253,3.9299559593200684
1747246138.6739166,254,3.847269296646118
1747246139.727698,257,4.0098042488098145
1747246140.0773852,258,4.085807800292969
1747246140.437136,259,4.107216835021973
1747246140.7879944,260,4.03512716293335
1747246141.4899006,262,4.093114376068115
1747246144.2690215,270,4.13162899017334
1747246144.6138282,271,3.942392587661743
1747246145.6525993,274,3.6954538822174072
1747246145.9958057,275,3.931210994720459
1747246146.3459163,276,3.899566411972046
1747246147.0403104,278,3.7629144191741943
1747246147.7378228,280,3.8808999061584473
1747246148.4411678,282,3.9656119346618652
1747246148.7899115,283,3.897341728210449
1747246149.4879699,285,3.8393678665161133
1747246150.1757028,287,3.8913052082061768
1747246150.5197902,288,3.5737760066986084
1747246151.2125993,290,3.9515717029571533
1747246152.9341016,295,3.7082855701446533
1747246153.2778485,296,3.537459135055542
1747246153.623697,297,3.459599733352661
1747246153.9675536,298,3.7582952976226807
1747246156.0122144,304,3.661497116088867
1747246156.6916778,306,3.752321243286133
1747246157.380945,308,4.038210391998291
1747246157.7280252,309,3.734584331512451
1747246158.7544453,312,3.7524120807647705
1747246159.0944579,313,3.7138216495513916
1747246160.1176162,316,3.7717702388763428
1747246160.7981002,318,3.405946731567383
1747246161.1384244,319,3.6770827770233154
1747246162.1612089,322,3.6697170734405518
1747246162.851044,324,3.8940467834472656
1747246164.570681,329,3.781834363937378
1747246164.9131036,330,3.813178062438965
1747246165.254253,331,4.0434651374816895
1747246165.6126876,332,3.890861988067627
1747246167.332181,337,3.8696341514587402
1747246167.674492,338,3.5014078617095947
1747246168.3609657,340,3.6880197525024414
1747246169.3937726,343,3.7242941856384277
1747246169.7351806,344,3.6680965423583984
1747246170.0811956,345,3.8631856441497803
1747246170.4387796,346,3.805809497833252
1747246171.1337585,348,3.486302137374878
1747246171.835697,350,3.146240472793579
1747246172.5522804,352,3.8142189979553223
1747246172.9036336,353,3.938308000564575
1747246173.2533557,354,3.821138381958008
1747246174.6272442,358,3.7351629734039307
1747246175.3044424,360,3.8105781078338623
1747246175.9846382,362,3.6089696884155273
1747246176.322709,363,3.895768404006958
1747246176.6640484,364,3.6992177963256836
1747246177.0023162,365,3.7646851539611816
1747246177.3404372,366,3.681983470916748
1747246177.6836588,367,3.5726897716522217
1747246178.023484,368,3.854708194732666
1747246180.067516,374,3.905595302581787
1747246181.0868833,377,3.8135733604431152
1747246181.4328759,378,3.812089443206787
1747246183.8547416,385,3.652956485748291
1747246184.19673,386,3.6205074787139893
1747246185.5813918,390,3.774650812149048
1747246185.9298556,391,3.69266676902771
1747246186.2744932,392,3.559164524078369
1747246186.6156955,393,3.9171371459960938
1747246186.9607384,394,3.502322196960449
1747246187.3074796,395,3.685293197631836
1747246187.6473234,396,3.632398843765259
1747246187.9933853,397,3.7759079933166504
1747246188.3384855,398,3.5238823890686035
1747246188.6851606,399,3.7244367599487305
1747246189.3693817,401,3.6998610496520996
1747246189.7152743,402,3.6608071327209473
1747246190.4175856,404,3.6072139739990234
1747246191.8042545,408,3.5446245670318604
1747246192.149334,409,3.620229721069336
1747246193.2000015,412,3.7827813625335693
1747246193.5493226,413,3.6191630363464355
1747246193.8929615,414,3.695375919342041
1747246194.2360916,415,3.4883646965026855
1747246195.2681608,418,2.5505545139312744
1747246196.3013394,421,1.414421796798706
1747246196.6464906,422,1.5890891551971436
1747246197.680057,425,4.318995475769043
1747246198.023024,426,4.386969566345215
1747246199.4200952,430,4.480886459350586
1747246199.7623384,431,4.487548828125
1747246200.8009293,434,4.654593467712402
1747246201.1434793,435,4.494362831115723
1747246201.4877691,436,4.648732662200928
1747246201.831112,437,4.412211894989014
1747246202.1793597,438,4.575340747833252
1747246202.5213876,439,4.6019439697265625
1747246202.8647497,440,4.549667835235596
1747246203.2075834,441,4.545395851135254
1747246203.903945,443,4.586709976196289
1747246204.2494583,444,4.423028469085693
1747246204.5990567,445,4.474522590637207
1747246204.95,446,4.434229850769043
1747246206.349398,450,4.325575351715088
1747246206.7008097,451,4.5469970703125
1747246207.0497615,452,4.464759826660156
1747246207.4040365,453,4.5456390380859375
1747246207.751992,454,4.415282726287842
1747246208.4627407,456,4.427080154418945
1747246209.158376,458,4.366214275360107
1747246209.8466332,460,4.40093994140625
1747246210.1893632,461,4.30712890625
1747246211.220496,464,4.456585884094238
1747246211.564342,465,4.532609462738037
1747246211.9120288,466,4.505758285522461
1747246212.6022441,468,4.342791557312012
1747246213.2902553,470,4.370227813720703
1747246214.6757169,474,4.317324638366699
1747246215.018267,475,4.228048324584961
1747246216.0524821,478,4.064789772033691
1747246216.3957496,479,4.434114933013916
1747246216.7393045,480,4.320195198059082
1747246217.0823064,481,4.452251434326172
1747246217.4322445,482,4.212116718292236
1747246217.7773235,483,4.391135215759277
1747246218.1226377,484,4.31740665435791
1747246218.812973,486,4.342584133148193
1747246219.153885,487,4.250034332275391
1747246219.4961236,488,4.210567474365234
1747246219.8425102,489,4.19705867767334
1747246220.5274072,491,4.371590614318848
1747246221.5526216,494,4.288308143615723
1747246222.9240174,498,4.2125444412231445
1747246223.959519,501,3.827579975128174
1747246224.3042955,502,4.385916233062744
1747246224.6477582,503,4.540185928344727
1747246225.6886008,506,4.5637712478637695
1747246226.3784316,508,4.5081787109375
1747246226.7231922,509,4.597474098205566
1747246227.0757663,510,4.414364337921143
1747246227.428021,511,4.586832523345947
1747246227.776862,512,4.513377666473389
1747246228.1204593,513,4.461093425750732
1747246228.4739583,514,4.530264854431152
1747246229.5181217,517,4.474764823913574
1747246229.866595,518,4.500550746917725
1747246230.2087028,519,4.453195571899414
1747246230.5518434,520,4.428006649017334
1747246231.5846825,523,4.187131404876709
1747246233.96333,530,4.2845540046691895
1747246235.0009105,533,4.496588706970215
1747246235.346369,534,4.4043707847595215
1747246236.038033,536,4.265454292297363
1747246236.3816853,537,4.2670464515686035
1747246236.7252574,538,4.3922200202941895
1747246237.0697522,539,4.444830894470215
1747246237.4142883,540,4.31113338470459
1747246238.1062922,542,4.374294281005859
1747246238.4510252,543,4.40645170211792
1747246238.793469,544,4.406233310699463
1747246239.4854102,546,4.428225994110107
1747246239.8281705,547,4.113572597503662
1747246240.8613558,550,4.138702869415283
1747246241.5546618,552,4.385254859924316
1747246242.2428155,554,4.4278082847595215
1747246242.5844707,555,4.35389518737793
1747246242.9310713,556,4.417791366577148
1747246245.0180075,562,4.380222320556641
1747246245.36564,563,4.370723247528076
1747246245.7122147,564,4.32134485244751
1747246247.0977533,568,4.201306343078613
1747246248.1293216,571,4.33447790145874
1747246248.8168218,573,4.206178665161133
1747246249.8454344,576,4.237671852111816
1747246251.222924,580,4.071419715881348
1747246252.6070113,584,4.070889949798584
1747246252.9509602,585,4.155179023742676
1747246253.2960603,586,4.192088603973389
1747246253.9899464,588,4.393102169036865
1747246254.6829035,590,4.337120532989502
1747246255.0252635,591,4.1675190925598145
1747246255.3681972,592,4.263575553894043
1747246256.0535347,594,4.21775484085083
1747246256.7397678,596,4.363620758056641
1747246257.081105,597,4.151732444763184
1747246257.4215555,598,4.177828311920166
1747246257.7640128,599,3.9534080028533936
1747246258.4552267,601,4.295051574707031
1747246258.800462,602,4.204648971557617
1747246259.1436605,603,4.228738307952881
1747246259.8301945,605,4.159090042114258
1747246260.8621244,608,4.089625358581543
1747246261.5484152,610,4.3482489585876465
1747246262.590021,613,4.211559295654297
1747246262.9399757,614,4.219867706298828
1747246263.627961,616,4.220404624938965
1747246264.3133097,618,4.265344142913818
1747246265.0013752,620,3.979299545288086
1747246265.684855,622,4.257938385009766
1747246266.0263004,623,4.199728965759277
1747246267.053325,626,4.1721062660217285
1747246267.7365756,628,3.9579901695251465
1747246268.080984,629,3.7008883953094482
1747246269.4472213,633,4.238246917724609
1747246270.1345482,635,4.2600297927856445
1747246270.8191702,637,4.181879043579102
1747246271.8454123,640,4.183181285858154
1747246272.1916506,641,4.254863739013672
1747246272.534929,642,4.198625564575195
1747246272.8790457,643,4.135263442993164
1747246273.2268357,644,4.071768760681152
1747246273.5713727,645,3.9948689937591553
1747246274.9551291,649,4.2001848220825195
1747246275.6465917,651,4.13582181930542
1747246275.9891975,652,4.167051792144775
1747246276.3384013,653,4.096744060516357
1747246276.6853862,654,3.9478676319122314
1747246277.0318124,655,3.974529266357422
1747246278.0724883,658,4.156948566436768
1747246278.4152544,659,4.2229228019714355
1747246278.7640927,660,4.2803635597229
1747246281.169718,667,4.0971360206604
1747246282.2178779,670,4.019493103027344
1747246283.9518957,675,3.9449403285980225
1747246284.2946477,676,3.988764524459839
1747246284.637572,677,4.035323619842529
1747246285.667652,680,4.063785076141357
1747246286.3526907,682,4.096299171447754
1747246286.6971061,683,3.979379415512085
1747246287.0390716,684,3.971958637237549
1747246288.066377,687,3.9250905513763428
1747246289.7814345,692,3.900233507156372
1747246290.4685247,694,4.076329708099365
1747246290.8112817,695,4.0316619873046875
1747246291.1624222,696,4.0900044441223145
1747246291.5137436,697,3.984027624130249
1747246292.19932,699,4.034442901611328
1747246293.220351,702,3.959782123565674
1747246293.56024,703,3.9131743907928467
1747246294.251551,705,2.988051414489746
1747246295.6227248,709,2.711766004562378
1747246295.96529,710,3.428835868835449
1747246296.65303,712,4.597585678100586
1747246297.6764333,715,4.7920708656311035
1747246298.358928,717,5.114853382110596
1747246299.0420156,719,5.081582546234131
1747246299.3858676,720,4.94582462310791
1747246299.7255433,721,5.112178325653076
1747246300.4113202,723,4.9224534034729
1747246301.0881872,725,4.734206676483154
1747246301.426896,726,4.8635945320129395
1747246301.7645366,727,4.945298194885254
1747246302.1043944,728,4.913926124572754
1747246302.442871,729,4.835571765899658
1747246303.1200182,731,4.958974838256836
1747246303.457663,732,4.94294548034668
1747246303.7995825,733,4.948738098144531
1747246305.5102782,738,4.914242744445801
1747246305.8540845,739,4.601999282836914
1747246306.1915646,740,4.626153945922852
1747246306.874764,742,4.823310375213623
1747246307.2211444,743,4.45044469833374
1747246307.5623364,744,4.657360076904297
1747246307.9025576,745,4.791852951049805
1747246310.334213,752,4.585324764251709
1747246311.3747768,755,4.461944580078125
1747246311.7221518,756,4.621889114379883
1747246312.4134123,758,4.654704570770264
1747246314.1447587,763,4.676741600036621
1747246314.4996648,764,4.70328950881958
1747246314.844063,765,4.4611287117004395
1747246315.8883626,768,4.518235206604004
1747246316.3306053,769,4.5922322273254395
1747246317.3590279,772,4.339154243469238
1747246317.701867,773,4.695713996887207
1747246318.388952,775,4.586209774017334
1747246318.7275243,776,4.66750431060791
1747246319.415276,778,4.6089091300964355
1747246319.7613676,779,4.589975357055664
1747246320.1158123,780,4.426914215087891
1747246320.4600368,781,4.572048187255859
1747246320.804937,782,4.686433792114258
1747246322.8858361,788,4.390296936035156
1747246323.245022,789,4.4751877784729
1747246323.9468536,791,4.59042501449585
1747246324.6528463,793,4.2871575355529785
1747246325.3461182,795,4.4647674560546875
1747246325.691015,796,4.530212879180908
1747246326.746447,799,4.692087173461914
1747246327.0985224,800,4.5009636878967285
1747246328.509496,804,4.5835418701171875
1747246328.8619995,805,4.607358932495117
1747246329.2234845,806,4.5850701332092285
1747246329.5756354,807,4.593415260314941
1747246330.6216412,810,4.411561489105225
1747246331.666584,813,4.4611711502075195
1747246333.3954363,818,4.5011820793151855
1747246333.7388344,819,4.426027774810791
1747246334.4295151,821,4.413908004760742
1747246334.7818618,822,4.543398857116699
1747246335.1305394,823,4.5439348220825195
1747246335.816693,825,4.225106239318848
1747246336.158505,826,4.443809986114502
1747246336.5026743,827,4.630420684814453
1747246336.8480325,828,4.4672088623046875
1747246338.2237496,832,4.606555938720703
1747246338.5681431,833,4.203073501586914
1747246339.2608309,835,4.261246204376221
1747246339.6050732,836,4.124802112579346
1747246339.9500313,837,4.389801025390625
1747246340.6418533,839,4.430069923400879
1747246340.984238,840,4.337542533874512
1747246342.015027,843,4.276907444000244
1747246342.700109,845,4.598491191864014
1747246344.4195385,850,4.688571929931641
1747246344.7672942,851,4.551389217376709
1747246345.7951703,854,4.579853534698486
1747246346.8254933,857,4.458334445953369
1747246347.872309,860,4.441812515258789
1747246348.5593188,862,4.400540828704834
1747246349.5934644,865,4.5074920654296875
1747246349.934866,866,4.38320255279541
1747246351.3282537,870,4.416516304016113
1747246351.6745446,871,4.314394474029541
1747246355.1675844,881,4.5376973152160645
1747246355.8722,883,4.4162726402282715
1747246356.216182,884,4.427505016326904
1747246356.564656,885,4.4275007247924805
1747246356.9082458,886,4.4623308181762695
1747246357.5935862,888,4.385151386260986
1747246358.281697,890,4.494557857513428
1747246358.972937,892,4.232976913452148
1747246360.0150435,895,4.245136260986328
1747246360.701596,897,4.169057369232178
1747246361.0444074,898,4.046518802642822
1747246362.0770807,901,4.230738162994385
1747246362.420684,902,4.301518440246582
1747246363.1116314,904,4.34912633895874
1747246363.810039,906,4.278367519378662
1747246364.1622965,907,4.3796305656433105
1747246364.509442,908,4.245513916015625
1747246365.1989481,910,4.332590103149414
1747246365.5423777,911,4.420891761779785
1747246366.5762696,914,4.434858798980713
1747246367.967133,918,4.184056282043457
1747246368.3167546,919,4.104466915130615
1747246369.0040262,921,3.771277904510498
1747246369.6887417,923,3.516622304916382
1747246371.0639274,927,4.521546840667725
1747246371.4061053,928,4.5005388259887695
1747246371.756271,929,4.563348770141602
1747246372.1020303,930,4.684990882873535
1747246372.443215,931,4.715793132781982
1747246372.78258,932,4.587241172790527
1747246373.1225188,933,4.476061820983887
1747246373.8118758,935,4.4121551513671875
1747246375.1762705,939,4.65208625793457
1747246375.854699,941,4.6609649658203125
1747246376.1964421,942,4.346618175506592
1747246377.2251184,945,4.471235275268555
1747246378.584838,949,4.429834365844727
1747246379.6361418,952,4.532157897949219
1747246380.3214998,954,4.246889114379883
1747246380.6632261,955,4.351540565490723
1747246381.0066242,956,4.4739990234375
1747246382.3814714,960,4.573139190673828
1747246383.0667617,962,4.427153587341309
1747246383.4107158,963,4.552204608917236
1747246383.756372,964,4.527751445770264
1747246384.1045728,965,4.343472480773926
1747246384.7873497,967,4.3937201499938965
1747246385.1272256,968,4.383060932159424
1747246386.1565483,971,4.454516887664795
1747246387.8679335,976,4.357311248779297
1747246388.5590162,978,4.382547378540039
1747246388.9075332,979,4.453447341918945
1747246389.60194,981,4.434080123901367
1747246389.9462957,982,4.256437301635742
1747246391.325289,986,4.466734409332275
1747246392.010705,988,4.468520164489746
1747246392.3561542,989,4.326318740844727
1747246392.7055619,990,4.289597511291504
1747246393.394812,992,4.229666233062744
1747246394.0870736,994,4.437960147857666
1747246394.4330564,995,4.32367467880249
1747246394.7879417,996,4.358126640319824
1747246395.5092034,998,4.479301929473877
1747246395.8592353,999,4.265008449554443
1747246396.5610201,1001,4.25818395614624
1747246396.9141128,1002,4.196731090545654
1747246397.2651732,1003,4.272850513458252
1747246397.6148486,1004,4.320768356323242
1747246397.9641519,1005,4.449668884277344
1747246398.3144507,1006,4.415200710296631
1747246400.0553284,1011,4.121060371398926
1747246400.7472448,1013,4.332563877105713
1747246401.4550028,1015,4.273453712463379
1747246401.803906,1016,4.527249336242676
1747246402.1460884,1017,4.502248287200928
1747246403.873629,1022,4.296372413635254
1747246405.2538958,1026,4.212322235107422
1747246405.9438188,1028,4.340365886688232
1747246406.2875273,1029,4.3052144050598145
1747246408.3518412,1035,4.367517471313477
1747246408.694336,1036,4.2291998863220215
1747246409.0406203,1037,4.2703094482421875
1747246409.391798,1038,4.259079933166504
1747246409.7369761,1039,4.236034393310547
1747246411.1237247,1043,4.307283878326416
1747246411.8155165,1045,4.292688846588135
1747246412.1604488,1046,4.342051982879639
1747246414.2349668,1052,4.333579063415527
1747246414.5789332,1053,4.240490436553955
1747246415.620438,1056,4.087866306304932
1747246416.3199148,1058,4.292966365814209
1747246416.6693275,1059,4.335739612579346
1747246417.013978,1060,4.175076961517334
1747246417.701246,1062,4.332442283630371
1747246418.7352383,1065,4.141359329223633
1747246419.0859883,1066,4.267557144165039
1747246419.4422033,1067,4.193177700042725
1747246420.1371078,1069,4.220040798187256
1747246420.4818335,1070,4.169559955596924
1747246420.8317714,1071,4.198556423187256
1747246421.17708,1072,4.205807685852051
1747246421.5266178,1073,4.107653617858887
1747246421.8812127,1074,4.1073713302612305
1747246422.9207997,1077,4.113216876983643
1747246423.269841,1078,4.315428733825684
1747246423.9636748,1080,4.289721488952637
1747246424.3082323,1081,4.380901336669922
1747246424.6568303,1082,4.317928314208984
1747246425.686008,1085,4.246501445770264
1747246426.0346162,1086,4.170659065246582
1747246426.378109,1087,4.277688026428223
1747246427.7578554,1091,4.048127174377441
1747246428.099892,1092,4.231322765350342
1747246428.4420366,1093,4.132239818572998
1747246430.1665344,1098,4.393265724182129
1747246430.862815,1100,4.231539249420166
1747246431.5593169,1102,4.2813191413879395
1747246431.9055965,1103,4.243146896362305
1747246432.2569141,1104,4.3814544677734375
1747246433.3007243,1107,4.339844703674316
1747246433.643646,1108,4.15716552734375
1747246433.9872887,1109,4.371662139892578
1747246434.3352406,1110,4.215366363525391
1747246434.6870284,1111,4.103012561798096
1747246435.032677,1112,4.3232269287109375
1747246435.3822973,1113,4.182816982269287
1747246435.7260911,1114,3.882258415222168
1747246436.4123318,1116,4.153018474578857
1747246437.4425814,1119,4.227822780609131
1747246438.1275816,1121,4.411676406860352
1747246438.4712455,1122,4.340527534484863
1747246439.5096931,1125,4.460296154022217
1747246439.8555057,1126,4.088132858276367
1747246440.5465677,1128,4.2016215324401855
1747246440.8907588,1129,4.461654186248779
1747246441.2350073,1130,4.264330863952637
1747246441.5793412,1131,4.081539154052734
1747246441.9233682,1132,4.135929584503174
1747246442.6119924,1134,4.188978672027588
1747246442.956509,1135,4.292315483093262
1747246443.3013186,1136,4.145571231842041
1747246444.3442907,1139,4.1229472160339355
1747246445.388788,1142,4.052367687225342
1747246446.4338384,1145,4.407391548156738
1747246446.7782676,1146,4.109276294708252
1747246447.464706,1148,3.6304774284362793
1747246447.8067863,1149,2.0296578407287598
1747246448.1495516,1150,1.8102879524230957
1747246448.4905622,1151,1.135387897491455
1747246448.8344898,1152,1.2303004264831543
1747246449.1767285,1153,1.3670265674591064
1747246449.8627453,1155,2.3339343070983887
1747246451.5750775,1160,3.172497272491455
1747246452.2602613,1162,3.6199162006378174
1747246452.9497406,1164,3.3826465606689453
1747246453.6432981,1166,3.9561729431152344
1747246453.9864647,1167,3.8403444290161133
1747246456.046289,1173,4.521457195281982
1747246456.38763,1174,3.9780921936035156
1747246457.0729609,1176,4.220587253570557
1747246457.415215,1177,4.254542827606201
1747246457.759077,1178,4.484194278717041
1747246459.151984,1182,4.21016263961792
1747246459.848556,1184,3.941223382949829
1747246460.5374472,1186,3.820892095565796
1747246461.2252414,1188,3.9760379791259766
1747246461.5688384,1189,4.0489373207092285
1747246461.912521,1190,3.4510247707366943
1747246462.9425569,1193,3.795611619949341
1747246463.2847598,1194,3.301877021789551
1747246463.6241724,1195,2.6211631298065186
1747246464.3047876,1197,3.7573559284210205
1747246464.6503866,1198,4.437247276306152
1747246465.6774182,1201,4.261059761047363
1747246466.0175695,1202,4.344301700592041
1747246467.0398316,1205,4.234110355377197
1747246467.3796086,1206,4.033134460449219
1747246467.71959,1207,3.962412118911743
1747246468.405363,1209,4.139636993408203
1747246469.781083,1213,4.1016716957092285
1747246470.1284895,1214,4.2015156745910645
1747246470.469383,1215,4.042001247406006
1747246471.1625278,1217,4.234696865081787
1747246471.5110452,1218,4.083437442779541
1747246473.2314737,1223,4.1449360847473145
1747246473.9297638,1225,4.180169105529785
1747246474.9628377,1228,4.132568359375
1747246475.301674,1229,3.9462599754333496
1747246476.3266995,1232,3.9967124462127686
1747246476.6684744,1233,4.070700168609619
1747246478.3689783,1238,4.049356937408447
1747246479.047219,1240,4.111135482788086
1747246479.3979635,1241,3.9481213092803955
1747246479.7426052,1242,3.8627867698669434
1747246480.0924437,1243,3.9548537731170654
1747246480.432022,1244,3.8237783908843994
1747246480.770239,1245,4.027069091796875
1747246481.108096,1246,3.9315011501312256
1747246482.1286695,1249,3.766082763671875
1747246482.4666166,1250,3.9405934810638428
1747246482.8057058,1251,3.812136650085449
1747246483.1442184,1252,3.871891498565674
1747246483.8223338,1254,3.711672306060791
1747246484.5045788,1256,3.8729496002197266
1747246484.847882,1257,4.072249412536621
1747246485.8985012,1260,3.922981023788452
1747246486.2439957,1261,4.000452995300293
1747246487.3091507,1264,3.930368661880493
1747246488.3498363,1267,3.888946533203125
1747246489.7376719,1271,3.9931905269622803
1747246491.4872692,1276,3.997241258621216
1747246491.8323019,1277,3.9767162799835205
1747246492.1788533,1278,3.8378474712371826
1747246493.577495,1282,4.011845588684082
1747246494.6124341,1285,4.04992151260376
1747246496.3424478,1290,3.998314380645752
1747246497.3753633,1293,4.088484287261963
1747246498.4097102,1296,4.031691074371338
1747246499.0992486,1298,4.100261211395264
1747246499.443893,1299,4.080565452575684
1747246500.4729872,1302,4.010813236236572
1747246501.8594358,1306,4.169126510620117
1747246503.2450814,1310,3.938274621963501
1747246504.6267278,1314,3.952664375305176
1747246504.971298,1315,4.05261754989624
1747246506.6869972,1320,3.713852882385254
1747246507.377256,1322,3.888127326965332
1747246507.7216787,1323,3.909266471862793
1747246508.4144328,1325,4.051085472106934
1747246508.759419,1326,3.974947690963745
1747246509.462633,1328,4.076416492462158
1747246511.89602,1335,4.010101318359375
1747246514.9945636,1344,3.923550605773926
1747246515.337014,1345,3.9643378257751465
1747246516.0252614,1347,3.9455063343048096
1747246516.3744352,1348,3.97831392288208
1747246517.4134872,1351,4.002347946166992
1747246517.757549,1352,3.9986376762390137
1747246518.4462717,1354,3.962982177734375
1747246519.8257806,1358,3.7619130611419678
1747246520.5112674,1360,3.8494694232940674
1747246521.8742087,1364,4.009152889251709
1747246522.2141132,1365,3.905381202697754
1747246522.5540352,1366,4.022462368011475
1747246522.89422,1367,3.8347890377044678
1747246523.2351127,1368,3.7869112491607666
1747246524.5973063,1372,3.9503915309906006
1747246524.9405608,1373,4.016364097595215
1747246525.6287956,1375,3.979968309402466
1747246525.968229,1376,4.0088911056518555
1747246527.346243,1380,3.750751495361328
1747246529.0988789,1385,3.955397605895996
1747246529.4411588,1386,3.9052610397338867
1747246530.8172045,1390,3.9079010486602783
1747246531.8483627,1393,3.807003974914551
1747246532.8964806,1396,4.008912563323975
1747246533.2369282,1397,3.743420362472534
1747246533.9220083,1399,3.8245935440063477
1747246534.2649293,1400,3.961477756500244
1747246535.3209476,1403,3.9388370513916016
1747246536.0283701,1405,3.982896327972412
1747246538.8328693,1413,3.8163723945617676
1747246539.8777072,1416,3.8757574558258057
1747246540.2211056,1417,3.8525755405426025
1747246540.9075239,1419,3.980980157852173
1747246541.5911868,1421,4.008747577667236
1747246541.935648,1422,4.033510208129883
1747246545.034933,1431,3.790571928024292
1747246545.3850224,1432,3.966846227645874
1747246546.7693973,1436,3.973656177520752
1747246547.4665847,1438,3.9006505012512207
1747246547.8076227,1439,3.8343613147735596
1747246548.1490755,1440,3.7870185375213623
1747246548.4923353,1441,3.9856488704681396
1747246549.5306046,1444,3.9362781047821045
1747246550.2231188,1446,3.753377676010132
1747246550.565404,1447,3.937376022338867
1747246550.9146996,1448,3.948915719985962
1747246551.2611065,1449,3.9050285816192627
1747246551.6064618,1450,4.007001876831055
1747246551.9497545,1451,3.9241087436676025
1747246552.2944202,1452,4.007290840148926
1747246552.9835556,1454,3.839240074157715
1747246553.3303,1455,3.9631173610687256
1747246553.6786978,1456,3.9490838050842285
1747246554.0213299,1457,3.753669023513794
1747246554.3659754,1458,3.939040184020996
1747246554.7089612,1459,3.8928537368774414
1747246555.0527294,1460,3.9470155239105225
1747246555.3977995,1461,3.8872151374816895
1747246556.0851326,1463,4.012298583984375
1747246558.5713644,1470,4.014682292938232
1747246559.601426,1473,3.8384790420532227
1747246559.948991,1474,3.8737874031066895
1747246560.6343434,1476,3.979257345199585
1747246560.977139,1477,3.9216182231903076
1747246562.354412,1481,3.865511655807495
1747246562.696345,1482,3.8025763034820557
1747246563.0425172,1483,3.966094493865967
1747246564.422668,1487,3.8687212467193604
1747246564.7648702,1488,3.853435516357422
1747246565.1073658,1489,3.7011992931365967
1747246565.4506085,1490,3.919621229171753
1747246565.7955039,1491,3.847825765609741
1747246566.4904351,1493,3.858262777328491
1747246566.8340693,1494,3.9225101470947266
1747246568.2083826,1498,3.8683412075042725
1747246568.5523143,1499,3.71890926361084
1747246568.8955617,1500,3.7655444145202637
1747246569.5854974,1502,3.874539852142334
1747246570.6280463,1505,3.8876070976257324
1747246572.018551,1509,3.8862597942352295
1747246572.3708313,1510,3.9348936080932617
1747246572.715384,1511,3.831486940383911
1747246573.4083056,1513,3.87052059173584
1747246574.1080277,1515,3.9300529956817627
1747246574.465775,1516,3.903884172439575
1747246576.8880239,1523,3.8817527294158936
1747246577.924223,1526,3.9473118782043457
1747246578.6121483,1528,3.8871490955352783
1747246580.67094,1534,3.9071576595306396
1747246581.69632,1537,3.7998812198638916
1747246582.0368967,1538,3.961461067199707
1747246583.0604057,1541,3.8724355697631836
1747246584.4310467,1545,3.8690333366394043
1747246585.1143444,1547,4.014655590057373
1747246585.4567964,1548,3.9511044025421143
1747246586.4928524,1551,3.8422062397003174
1747246586.8436365,1552,3.837507486343384
1747246587.1913776,1553,3.9493305683135986
1747246587.8885188,1555,3.780172824859619
1747246588.5911868,1557,3.905963659286499
1747246590.3408506,1562,3.8465158939361572
1747246591.0449173,1564,3.957141160964966
1747246591.3880093,1565,3.7961552143096924
1747246591.7305045,1566,3.9476430416107178
1747246592.4161963,1568,3.8642098903656006
1747246593.1039,1570,3.9025228023529053
1747246593.446032,1571,3.7463502883911133
1747246593.792026,1572,3.894561767578125
1747246594.1329558,1573,3.9937222003936768
1747246595.1562245,1576,3.978426456451416
1747246595.8383043,1578,3.748809337615967
1747246596.1874034,1579,3.9302241802215576
1747246596.5441008,1580,3.7908952236175537
1747246596.8979728,1581,3.9843060970306396
1747246597.2488618,1582,3.9613170623779297
1747246598.2896934,1585,3.943396806716919
1747246600.0038543,1590,3.843700885772705
1747246601.7063158,1595,3.84858775138855
1747246602.0460653,1596,4.0333428382873535
1747246602.3865242,1597,4.017059326171875
1747246603.7673953,1601,3.9441049098968506
1747246604.112364,1602,3.9812538623809814
1747246604.454306,1603,3.793498992919922
1747246606.8738363,1610,3.995098352432251
1747246607.2244468,1611,3.967081069946289
1747246607.9103332,1613,3.9107115268707275
1747246608.2541285,1614,3.9210643768310547
1747246608.9418695,1616,3.9136767387390137
1747246610.3201795,1620,3.9641664028167725
1747246611.0067809,1622,3.8636131286621094
1747246611.6932201,1624,3.7893803119659424
1747246612.3858683,1626,3.7578370571136475
1747246612.7362432,1627,3.964665174484253
1747246614.1163776,1631,3.932025909423828
1747246615.5012603,1635,3.890685558319092
1747246615.8463252,1636,3.8318326473236084
1747246616.1917706,1637,4.054306507110596
1747246616.5357835,1638,3.8947181701660156
1747246617.2208889,1640,3.9346976280212402
1747246617.5663164,1641,3.967940330505371
1747246619.2864413,1646,3.7799324989318848
1747246619.6260014,1647,3.892475128173828
1747246620.3143613,1649,3.8234524726867676
1747246620.9950266,1651,3.9472460746765137
1747246621.3397362,1652,3.8522214889526367
1747246621.680955,1653,3.9738948345184326
1747246622.024631,1654,3.933621883392334
1747246622.708333,1656,3.9332070350646973
1747246623.402282,1658,3.8514935970306396
1747246624.8158085,1662,3.9242842197418213
1747246625.5141258,1664,3.983412981033325
1747246626.214909,1666,3.9204320907592773
1747246627.246099,1669,3.667038917541504
1747246627.5901692,1670,3.6802914142608643
1747246628.9586556,1674,4.004054069519043
1747246629.9822285,1677,4.063904762268066
1747246630.6648083,1679,4.014969825744629
1747246631.0149229,1680,4.027801036834717
1747246631.3710427,1681,3.7293312549591064
1747246631.7149208,1682,3.9409019947052
1747246632.7609587,1685,3.9742517471313477
1747246633.1013176,1686,3.963578939437866
1747246633.4402719,1687,3.9335391521453857
1747246633.7857056,1688,3.9762773513793945
1747246634.1277618,1689,4.021320343017578
1747246634.4678025,1690,4.046831130981445
1747246635.4921453,1693,3.948082685470581
1747246635.8309915,1694,4.063438415527344
1747246636.1704903,1695,4.090113162994385
1747246636.8525414,1697,4.024991989135742
1747246637.1994858,1698,4.201794624328613
1747246637.5414681,1699,4.0087714195251465
1747246637.8856766,1700,4.068861484527588
1747246638.5912123,1702,4.112734317779541
1747246639.280186,1704,3.930075168609619
1747246640.3061092,1707,3.9598209857940674
1747246640.9922028,1709,4.0186944007873535
1747246641.3369207,1710,4.03275203704834
1747246641.6798494,1711,3.969654083251953
1747246642.0260243,1712,3.988175392150879
1747246644.0803914,1718,4.065496444702148
1747246644.4205623,1719,3.9719767570495605
1747246645.4541094,1722,4.032069206237793
1747246645.7998846,1723,3.9899001121520996
1747246646.1424234,1724,3.9677133560180664
1747246646.4908595,1725,3.8979315757751465
1747246648.215492,1730,4.017879486083984
1747246650.9819303,1738,3.969882011413574
1747246651.3351433,1739,4.009397029876709
1747246651.686286,1740,3.9094510078430176
1747246652.7414086,1743,4.0938496589660645
1747246653.4375243,1745,3.9738609790802
1747246654.4642496,1748,4.011075496673584
1747246654.8046799,1749,3.9097421169281006
1747246655.1436973,1750,3.9690351486206055
1747246655.4846656,1751,3.8890154361724854
1747246656.1724179,1753,4.01657247543335
1747246656.5107727,1754,3.906662940979004
1747246657.5302901,1757,3.9409689903259277
1747246659.2389321,1762,3.9218060970306396
1747246659.5812666,1763,3.9734039306640625
1747246660.2706287,1765,3.946638584136963
1747246660.6269784,1766,3.7599000930786133
1747246661.3267019,1768,3.9431049823760986
1747246663.7403889,1775,3.909672260284424
1747246664.091928,1776,4.047353744506836
1747246664.4339466,1777,4.0357890129089355
1747246665.466438,1780,3.837082624435425
1747246665.81485,1781,3.9401917457580566
1747246666.8545408,1784,3.9770314693450928
1747246667.197483,1785,4.005360126495361
1747246667.5410137,1786,4.072680950164795
1747246667.8843129,1787,4.103165626525879
1747246668.5704744,1789,4.015949249267578
1747246668.915282,1790,3.8437869548797607
1747246669.6040163,1792,4.001916885375977
1747246670.2979646,1794,3.949732780456543
1747246670.9875169,1796,3.959099292755127
1747246671.3372989,1797,3.880056381225586
1747246672.3793607,1800,3.8905444145202637
1747246673.0700448,1802,3.9838063716888428
1747246673.4142983,1803,3.958446741104126
1747246673.7622566,1804,3.952913522720337
1747246675.1462667,1808,3.96521258354187
1747246675.83348,1810,3.9589574337005615
1747246677.2198765,1814,3.9815125465393066
1747246677.9086318,1816,3.9924488067626953
1747246678.5953524,1818,3.71724534034729
1747246678.9380777,1819,4.075538158416748
1747246680.311542,1823,4.016102313995361
1747246681.3371036,1826,4.020656108856201
1747246681.684619,1827,4.0584492683410645
1747246682.3738284,1829,4.025454998016357
1747246682.7173953,1830,3.9942526817321777
1747246683.4023938,1832,3.9634335041046143
1747246683.746467,1833,3.8761470317840576
1747246684.0862503,1834,3.7293999195098877
1747246684.7663832,1836,3.8320183753967285
1747246685.1069553,1837,3.811126232147217
1747246685.4558334,1838,3.909213066101074
1747246687.5243733,1844,4.00246524810791
1747246687.8666775,1845,3.953447103500366
1747246688.2123759,1846,3.9473206996917725
1747246688.5543833,1847,3.9980974197387695
1747246688.9029145,1848,4.020153522491455
1747246689.9273736,1851,4.104736804962158
1747246690.6139946,1853,4.015408992767334
1747246691.6577876,1856,3.9959075450897217
1747246693.045196,1860,3.9478001594543457
1747246694.4479651,1864,4.034764766693115
1747246694.801754,1865,3.792553663253784
1747246695.1544323,1866,3.7835965156555176
1747246695.5057015,1867,3.962472915649414
1747246696.916326,1871,3.9689316749572754
1747246697.2680657,1872,3.9826345443725586
1747246697.6178021,1873,3.8873982429504395
1747246697.9611883,1874,3.80786395072937
1747246698.308632,1875,3.9061989784240723
1747246698.9998033,1877,4.019906044006348
1747246699.691166,1879,3.946733236312866
1747246700.0328355,1880,3.8603920936584473
1747246701.0618365,1883,4.054632663726807
1747246701.4040546,1884,4.03082275390625
1747246702.091601,1886,4.047868251800537
1747246702.7785444,1888,3.897463083267212
1747246703.4590027,1890,4.029433727264404
1747246703.8049207,1891,4.070364952087402
1747246705.1760807,1895,3.965545654296875
1747246706.56067,1899,3.992647647857666
1747246707.2565422,1901,4.012294769287109
1747246707.6017218,1902,4.03720760345459
1747246708.9823053,1906,3.95782470703125
1747246709.6674063,1908,4.070395469665527
1747246710.0080228,1909,4.008425235748291
1747246710.3517249,1910,3.994656562805176
1747246711.3805022,1913,4.038186550140381
1747246712.4203994,1916,3.8945064544677734
1747246713.1191416,1918,3.8817758560180664
1747246715.1914492,1924,3.9540958404541016
1747246715.5323248,1925,3.8459768295288086
1747246715.8794866,1926,3.864274024963379
1747246716.5744605,1928,3.856926202774048
1747246716.9217756,1929,3.944544792175293
1747246717.9756484,1932,3.9308371543884277
1747246719.015469,1935,3.86460018157959
1747246719.3595288,1936,3.8817126750946045
1747246720.3931463,1939,3.8502395153045654
1747246720.7356513,1940,4.009668350219727
1747246721.0802164,1941,3.9384689331054688
1747246721.4226427,1942,4.013160228729248
1747246722.4566863,1945,3.930999517440796
1747246723.1459668,1947,4.007610321044922
1747246724.1779256,1950,4.13399600982666
1747246724.5214593,1951,3.9824626445770264
1747246725.2110214,1953,4.080039024353027
1747246726.2437665,1956,4.0276570320129395
1747246727.5983238,1960,4.030575752258301
1747246727.937111,1961,4.05387544631958
1747246728.2827797,1962,3.9083971977233887
1747246728.6294954,1963,3.985239267349243
1747246728.9754534,1964,4.0750298500061035
1747246729.6637938,1966,3.9982192516326904
1747246730.0183609,1967,3.9317147731781006
1747246730.3744302,1968,3.909238815307617
1747246730.7188575,1969,3.7141060829162598
1747246732.8017843,1975,3.894481658935547
1747246733.4954593,1977,3.9606401920318604
1747246733.8424,1978,3.960472583770752
1747246734.1876838,1979,3.9557390213012695
1747246734.5323627,1980,3.936577796936035
1747246734.8783772,1981,4.086089611053467
1747246735.2216518,1982,4.058588981628418
1747246735.5654805,1983,3.9696624279022217
1747246736.2551563,1985,3.9536595344543457
1747246736.9405177,1987,3.958061933517456
1747246737.28438,1988,3.9717869758605957
1747246737.6305742,1989,4.064304351806641
1747246738.3340044,1991,4.147190570831299
1747246738.6764865,1992,4.083158493041992
1747246739.0198836,1993,4.058728218078613
1747246739.7079206,1995,4.08820104598999
1747246741.0791783,1999,3.9557077884674072


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_18_838386-tag-train_loss.csv <==
Wall time,Step,Value
1747246049.4684842,0,2.3018670082092285
1747246050.5668721,3,2.248201847076416
1747246050.915349,4,2.2348380088806152
1747246052.9918208,10,1.983720302581787
1747246053.3399932,11,1.8826570510864258
1747246054.3716443,14,2.0304362773895264
1747246054.7130752,15,1.8800206184387207
1747246055.749402,18,1.7150920629501343
1747246056.0939014,19,2.5045838356018066
1747246056.436882,20,2.2542004585266113
1747246057.126948,22,1.8105366230010986
1747246057.4690614,23,1.6559399366378784
1747246058.4954665,26,1.7042548656463623
1747246058.835664,27,1.5072503089904785
1747246060.9020858,33,2.0008702278137207
1747246061.931135,36,1.4351286888122559
1747246062.2752852,37,1.2564671039581299
1747246062.6186934,38,1.1915929317474365
1747246062.9607537,39,0.9869099259376526
1747246063.3022358,40,1.039360761642456
1747246065.6900656,47,0.6017508506774902
1747246066.0322053,48,0.6190767288208008
1747246066.3765056,49,1.0521665811538696
1747246067.0699584,51,1.069793701171875
1747246067.413604,52,0.8735626935958862
1747246068.110839,54,0.5342345237731934
1747246069.1609108,57,0.8266832828521729
1747246070.1981492,60,0.6484521627426147
1747246070.5421572,61,0.5323053598403931
1747246070.9079928,62,0.7148241996765137
1747246071.2675338,63,0.924907386302948
1747246071.9779437,65,0.9513323903083801
1747246072.3458447,66,0.8812286853790283
1747246072.6991475,67,0.4997673034667969
1747246073.0511973,68,0.6115540862083435
1747246073.7620063,70,0.5412925481796265
1747246074.1139967,71,0.5276542901992798
1747246076.242431,77,0.5151786804199219
1747246076.9343998,79,0.3389933705329895
1747246077.284527,80,0.3434237241744995
1747246077.9744236,82,0.30897730588912964
1747246078.3145936,83,0.38873207569122314
1747246078.9982793,85,0.27852505445480347
1747246080.421112,89,0.684856653213501
1747246080.7881787,90,0.4569855332374573
1747246082.565686,95,0.35250386595726013
1747246083.9905272,99,0.30667644739151
1747246084.350925,100,0.2922874093055725
1747246085.419223,103,0.39810821413993835
1747246086.4948726,106,0.3841063380241394
1747246086.8549488,107,0.5810613632202148
1747246087.5825174,109,0.5165534019470215
1747246089.3834145,114,0.39831024408340454
1747246090.1037974,116,0.2555941939353943
1747246091.8872154,121,0.22231662273406982
1747246093.3311021,125,0.1987566351890564
1747246093.6872034,126,0.25898993015289307
1747246094.3877425,128,0.16016638278961182
1747246095.0815904,130,0.1275598108768463
1747246095.4355636,131,0.25384974479675293
1747246095.7880702,132,0.1437227874994278
1747246097.197846,136,0.16269229352474213
1747246097.5408034,137,0.2546067237854004
1747246099.6320894,143,0.208134263753891
1747246099.9847353,144,0.24389690160751343
1747246100.6911147,146,0.1586117446422577
1747246101.0425243,147,0.17075970768928528
1747246102.0996473,150,0.26629868149757385
1747246104.5385213,157,0.3720438480377197
1747246105.2299354,159,0.19723917543888092
1747246105.57863,160,0.18827587366104126
1747246106.284093,162,0.2827455401420593
1747246106.982209,164,0.22062762081623077
1747246107.6953752,166,0.11880569905042648
1747246109.0979767,170,0.1492842733860016
1747246109.4457457,171,0.23424118757247925
1747246109.7965863,172,0.22940927743911743
1747246110.8461745,175,0.12237091362476349
1747246111.1973662,176,0.16034749150276184
1747246111.5506673,177,0.16832107305526733
1747246111.9026566,178,0.24014794826507568
1747246112.6001415,180,0.2134561836719513
1747246112.9566507,181,0.15554219484329224
1747246114.000961,184,0.13265852630138397
1747246114.3496797,185,0.16701644659042358
1747246114.6951187,186,0.2704727351665497
1747246115.730438,189,0.14948654174804688
1747246116.0794299,190,0.16124412417411804
1747246116.4251182,191,0.2018352597951889
1747246116.7685149,192,0.31603074073791504
1747246117.805923,195,0.21775244176387787
1747246119.225948,199,0.5721847414970398
1747246119.5856373,200,0.3902434706687927
1747246120.299813,202,0.2285498082637787
1747246120.646275,203,0.14498287439346313
1747246120.9909227,204,0.1263478398323059
1747246121.3428385,205,0.16225165128707886
1747246122.04058,207,0.13040563464164734
1747246122.730908,209,0.10619558393955231
1747246123.44894,211,0.19764551520347595
1747246124.1397934,213,0.12659870088100433
1747246124.830732,215,0.16683004796504974
1747246125.1805766,216,0.21658185124397278
1747246125.8803759,218,0.15935131907463074
1747246126.2324886,219,0.1536891609430313
1747246126.575405,220,0.15659379959106445
1747246126.927348,221,0.12984606623649597
1747246127.2923136,222,0.23647664487361908
1747246127.9926856,224,0.18347080051898956
1747246128.3356223,225,0.11601229012012482
1747246129.7233896,229,0.13106080889701843
1747246131.8096864,235,0.1465938687324524
1747246132.5223277,237,0.11570097506046295
1747246132.8737035,238,0.12642696499824524
1747246133.2169163,239,0.15293432772159576
1747246133.9039543,241,0.12619517743587494
1747246134.2467525,242,0.12488776445388794
1747246134.942123,244,0.15848925709724426
1747246135.2896566,245,0.20437666773796082
1747246135.635604,246,0.23393268883228302
1747246135.983495,247,0.30647164583206177
1747246137.719259,252,0.1379181444644928
1747246138.0816998,253,0.13764233887195587
1747246138.4337263,254,0.09826824814081192
1747246139.4900897,257,0.1473013162612915
1747246139.8400009,258,0.11551124602556229
1747246140.1976757,259,0.12110500037670135
1747246140.5486243,260,0.12776240706443787
1747246141.2519493,262,0.11155146360397339
1747246144.0366647,270,0.15603399276733398
1747246144.380792,271,0.08864830434322357
1747246145.4156756,274,0.14657700061798096
1747246145.7624135,275,0.10201679915189743
1747246146.111857,276,0.13455365598201752
1747246146.8064642,278,0.0817742794752121
1747246147.504919,280,0.12430481612682343
1747246148.2093697,282,0.10703007876873016
1747246148.556948,283,0.1711079627275467
1747246149.2553473,285,0.1048177033662796
1747246149.9424105,287,0.12306369841098785
1747246150.2863047,288,0.0828256830573082
1747246150.979783,290,0.11803362518548965
1747246152.702592,295,0.1575341671705246
1747246153.0471091,296,0.19455990195274353
1747246153.3950427,297,0.1605297178030014
1747246153.7392247,298,0.1111721396446228
1747246155.7824786,304,0.17469660937786102
1747246156.4628718,306,0.06410598754882812
1747246157.1519992,308,0.0870390385389328
1747246157.4983966,309,0.09382128715515137
1747246158.5252774,312,0.1003410667181015
1747246158.8655624,313,0.07552438974380493
1747246159.8895378,316,0.09196051955223083
1747246160.5678253,318,0.19952943921089172
1747246160.9079142,319,0.16790196299552917
1747246161.9312112,322,0.07895396649837494
1747246162.6211262,324,0.13436120748519897
1747246164.3426366,329,0.14165207743644714
1747246164.6839385,330,0.10159185528755188
1747246165.0260198,331,0.0847587138414383
1747246165.38321,332,0.09949420392513275
1747246167.0972736,337,0.05788303166627884
1747246167.4442403,338,0.06484523415565491
1747246168.1299956,340,0.1529587209224701
1747246169.1644528,343,0.08428340405225754
1747246169.5060763,344,0.07611511647701263
1747246169.8515313,345,0.07447466254234314
1747246170.2056258,346,0.07296347618103027
1747246170.899931,348,0.10381784290075302
1747246171.6045928,350,0.17756535112857819
1747246172.3191566,352,0.052021630108356476
1747246172.674051,353,0.1319127082824707
1747246173.0234432,354,0.1253877729177475
1747246174.3968236,358,0.07096666842699051
1747246175.0753787,360,0.12266688048839569
1747246175.7557497,362,0.06680093705654144
1747246176.0945463,363,0.15413568913936615
1747246176.4354668,364,0.08086922764778137
1747246176.7738981,365,0.07010547816753387
1747246177.1118436,366,0.10726378858089447
1747246177.454544,367,0.1438276171684265
1747246177.793967,368,0.09539312869310379
1747246179.8382106,374,0.11354140937328339
1747246180.8583364,377,0.07429340481758118
1747246181.2007327,378,0.04617128521203995
1747246183.6254659,385,0.10686378926038742
1747246183.967223,386,0.0756920576095581
1747246185.3512752,390,0.06497092545032501
1747246185.7001874,391,0.07661885023117065
1747246186.0446181,392,0.07271891832351685
1747246186.386977,393,0.12683981657028198
1747246186.7318196,394,0.10764975100755692
1747246187.0787323,395,0.14481082558631897
1747246187.4181862,396,0.04690149426460266
1747246187.763935,397,0.1702781319618225
1747246188.108937,398,0.10126452147960663
1747246188.4558048,399,0.05215775594115257
1747246189.139285,401,0.06604673713445663
1747246189.480131,402,0.10014927387237549
1747246190.1852973,404,0.13142749667167664
1747246191.5712712,408,0.06363433599472046
1747246191.9149704,409,0.12822940945625305
1747246192.9679618,412,0.06717328727245331
1747246193.317448,413,0.10580064356327057
1747246193.6608007,414,0.09883847832679749
1747246194.0040753,415,0.11957144737243652
1747246195.0362809,418,0.7508456707000732
1747246196.0673547,421,3.1125290393829346
1747246196.4115362,422,1.9055516719818115
1747246197.446868,425,0.6810097694396973
1747246197.791852,426,0.4904065728187561
1747246199.187707,430,0.32244956493377686
1747246199.5300581,431,0.38926807045936584
1747246200.569635,434,0.2884543538093567
1747246200.9118338,435,0.23397552967071533
1747246201.2541385,436,0.22646716237068176
1747246201.5994983,437,0.3151620030403137
1747246201.9475718,438,0.21124103665351868
1747246202.290097,439,0.18751424551010132
1747246202.632142,440,0.23510709404945374
1747246202.9761992,441,0.14969982206821442
1747246203.6674979,443,0.16994991898536682
1747246204.0174232,444,0.14712423086166382
1747246204.3679125,445,0.12398131936788559
1747246204.717397,446,0.11466734111309052
1747246206.1173563,450,0.1703406423330307
1747246206.4657202,451,0.129024475812912
1747246206.8162017,452,0.10729118436574936
1747246207.1703427,453,0.17492902278900146
1747246207.5204291,454,0.1285371482372284
1747246208.2286155,456,0.10342814773321152
1747246208.9233568,458,0.0771225243806839
1747246209.6133275,460,0.07339555025100708
1747246209.9585006,461,0.0930599719285965
1747246210.9870496,464,0.19642511010169983
1747246211.3323402,465,0.07346001267433167
1747246211.6772742,466,0.11291098594665527
1747246212.370221,468,0.15149259567260742
1747246213.058289,470,0.09111090004444122
1747246214.443803,474,0.12715834379196167
1747246214.7861023,475,0.05567402392625809
1747246215.8199859,478,0.13213086128234863
1747246216.1636453,479,0.07307224720716476
1747246216.5067532,480,0.11568544805049896
1747246216.8505113,481,0.10967303812503815
1747246217.1996057,482,0.09012161940336227
1747246217.54665,483,0.13850976526737213
1747246217.8915963,484,0.0544767826795578
1747246218.5818124,486,0.08384791761636734
1747246218.923219,487,0.07007037103176117
1747246219.264147,488,0.14672361314296722
1747246219.6076164,489,0.11557088047266006
1747246220.2961257,491,0.0745420753955841
1747246221.3217628,494,0.07161416113376617
1747246222.6910717,498,0.1524069458246231
1747246223.725485,501,0.45194488763809204
1747246224.0702848,502,0.19163303077220917
1747246224.4155118,503,0.09611418843269348
1747246225.4553633,506,0.08685968816280365
1747246226.1458132,508,0.08049608767032623
1747246226.4896052,509,0.10094483941793442
1747246226.8412042,510,0.0649336725473404
1747246227.1940358,511,0.09374663233757019
1747246227.5447526,512,0.12892630696296692
1747246227.888676,513,0.09050720930099487
1747246228.2419794,514,0.09250688552856445
1747246229.286648,517,0.03545033931732178
1747246229.6352725,518,0.0605621263384819
1747246229.9786916,519,0.08205030858516693
1747246230.3207836,520,0.08227604627609253
1747246231.3524957,523,0.11785200238227844
1747246233.7348058,530,0.1007053479552269
1747246234.7682688,533,0.07813090085983276
1747246235.1134443,534,0.1516072154045105
1747246235.8058894,536,0.07405151426792145
1747246236.1487997,537,0.08962281048297882
1747246236.4931972,538,0.09575819969177246
1747246236.8370762,539,0.0726487934589386
1747246237.1817396,540,0.06433624029159546
1747246237.8732522,542,0.10170517861843109
1747246238.2179387,543,0.056358806788921356
1747246238.5621986,544,0.051138222217559814
1747246239.2529607,546,0.07708065211772919
1747246239.5970051,547,0.0400298573076725
1747246240.62878,550,0.15755560994148254
1747246241.3212583,552,0.09536979347467422
1747246242.0113084,554,0.046236827969551086
1747246242.3540072,555,0.08037662506103516
1747246242.6998956,556,0.08709962666034698
1747246244.7858443,562,0.07351793348789215
1747246245.1316936,563,0.06986892223358154
1747246245.4801564,564,0.09739088267087936
1747246246.8666902,568,0.037852466106414795
1747246247.8980885,571,0.0848485678434372
1747246248.5844326,573,0.07192607969045639
1747246249.6138203,576,0.08189410716295242
1747246250.9897733,580,0.1303396224975586
1747246252.3741696,584,0.08189213275909424
1747246252.7176516,585,0.07828263193368912
1747246253.0621648,586,0.07266698777675629
1747246253.75524,588,0.03403092920780182
1747246254.446206,590,0.04348345845937729
1747246254.7938445,591,0.05422032251954079
1747246255.1361315,592,0.057100407779216766
1747246255.8216686,594,0.06641294062137604
1747246256.5076053,596,0.07803581655025482
1747246256.8491015,597,0.12895557284355164
1747246257.1904402,598,0.09556899964809418
1747246257.5311623,599,0.09102436900138855
1747246258.22012,601,0.09675805270671844
1747246258.5654802,602,0.06923636794090271
1747246258.9115498,603,0.055692579597234726
1747246259.5964346,605,0.048900797963142395
1747246260.6288042,608,0.06555576622486115
1747246261.3154013,610,0.07714280486106873
1747246262.3581681,613,0.0483098030090332
1747246262.706871,614,0.06383074820041656
1747246263.395381,616,0.019147168844938278
1747246264.0809894,618,0.05392294377088547
1747246264.7706122,620,0.09894795715808868
1747246265.4534955,622,0.05597401037812233
1747246265.7946749,623,0.062078166753053665
1747246266.8203328,626,0.07965721189975739
1747246267.5050142,628,0.12678107619285583
1747246267.8496351,629,0.07223069667816162
1747246269.2157168,633,0.08073392510414124
1747246269.9038157,635,0.05094536393880844
1747246270.587708,637,0.048270560801029205
1747246271.6146812,640,0.05430952459573746
1747246271.9595866,641,0.017743408679962158
1747246272.3028073,642,0.04902765154838562
1747246272.6473255,643,0.07891087979078293
1747246272.9958172,644,0.04896502196788788
1747246273.3389518,645,0.046895578503608704
1747246274.7236102,649,0.06814847141504288
1747246275.4152193,651,0.04476647451519966
1747246275.7580395,652,0.03049006126821041
1747246276.1005006,653,0.05586875602602959
1747246276.4533944,654,0.05904446914792061
1747246276.7994409,655,0.056093983352184296
1747246277.839624,658,0.038161031901836395
1747246278.184159,659,0.02960706129670143
1747246278.5316308,660,0.03280247002840042
1747246280.9379807,667,0.03655998408794403
1747246281.9863248,670,0.01545425970107317
1747246283.7216134,675,0.09073439240455627
1747246284.0629067,676,0.0542917475104332
1747246284.4066503,677,0.01620670221745968
1747246285.4370944,680,0.07421772927045822
1747246286.1208584,682,0.03161267191171646
1747246286.466568,683,0.11349531263113022
1747246286.8078532,684,0.027930285781621933
1747246287.8350818,687,0.06882355362176895
1747246289.550157,692,0.02404855191707611
1747246290.2367954,694,0.016531793400645256
1747246290.5800295,695,0.017904356122016907
1747246290.9228578,696,0.05533001199364662
1747246291.2740524,697,0.040604859590530396
1747246291.9708228,699,0.06869573891162872
1747246292.9918075,702,0.0697731077671051
1747246293.3312955,703,0.08089825510978699
1747246294.0232987,705,0.8858020901679993
1747246295.391878,709,1.2734591960906982
1747246295.7358587,710,0.934518575668335
1747246296.424789,712,0.4202598035335541
1747246297.4484682,715,0.26962709426879883
1747246298.1299658,717,0.27832162380218506
1747246298.8139331,719,0.21904364228248596
1747246299.1547866,720,0.13744431734085083
1747246299.4970932,721,0.11435343325138092
1747246300.1827726,723,0.05939705669879913
1747246300.8595006,725,0.1112101599574089
1747246301.1978753,726,0.0811864361166954
1747246301.5364025,727,0.05839778482913971
1747246301.8759828,728,0.11163652688264847
1747246302.2144272,729,0.07268990576267242
1747246302.8918962,731,0.06183788180351257
1747246303.2293863,732,0.0775832086801529
1747246303.5703714,733,0.09418106824159622
1747246305.2820427,738,0.06033546105027199
1747246305.6253986,739,0.06349366903305054
1747246305.9632733,740,0.06976466625928879
1747246306.6454957,742,0.06449920684099197
1747246306.991825,743,0.07588651776313782
1747246307.3332815,744,0.10909794270992279
1747246307.6732125,745,0.06472677737474442
1747246310.1009393,752,0.03432494401931763
1747246311.14108,755,0.07289958745241165
1747246311.4887567,756,0.06099498271942139
1747246312.1801848,758,0.03576883673667908
1747246313.9123726,763,0.07951024919748306
1747246314.265212,764,0.08598069846630096
1747246314.6109922,765,0.04802558571100235
1747246315.6554215,768,0.04454971104860306
1747246316.0991204,769,0.05664116144180298
1747246317.1280694,772,0.05071753263473511
1747246317.4687316,773,0.025463975965976715
1747246318.1565347,775,0.09838670492172241
1747246318.498669,776,0.04474647343158722
1747246319.1844249,778,0.03295261040329933
1747246319.526854,779,0.06304638087749481
1747246319.8824072,780,0.07393254339694977
1747246320.2279263,781,0.04766438901424408
1747246320.571342,782,0.046290185302495956
1747246322.64837,788,0.03674568235874176
1747246323.0050652,789,0.059791356325149536
1747246323.7095866,791,0.04245179519057274
1747246324.4212282,793,0.0770256519317627
1747246325.1140802,795,0.034904349595308304
1747246325.4575672,796,0.02358742617070675
1747246326.5143037,799,0.021608049049973488
1747246326.8659475,800,0.06799821555614471
1747246328.2688205,804,0.0339784175157547
1747246328.623409,805,0.02333972230553627
1747246328.98297,806,0.03785242885351181
1747246329.338693,807,0.025531092658638954
1747246330.3845413,810,0.017511244863271713
1747246331.4291885,813,0.06782976537942886
1747246333.1632519,818,0.013383522629737854
1747246333.507304,819,0.03524336218833923
1747246334.1978068,821,0.03925248607993126
1747246334.5476518,822,0.015469053760170937
1747246334.8989577,823,0.017196398228406906
1747246335.583701,825,0.03276042640209198
1747246335.927327,826,0.04401370882987976
1747246336.269389,827,0.04727010056376457
1747246336.6133907,828,0.06511428952217102
1747246337.990114,832,0.04824647307395935
1747246338.334779,833,0.07772240787744522
1747246339.028592,835,0.027240971103310585
1747246339.3714736,836,0.023962877690792084
1747246339.716437,837,0.023872487246990204
1747246340.4053566,839,0.021415021270513535
1747246340.7527819,840,0.016551319509744644
1747246341.782874,843,0.04325734078884125
1747246342.4691148,845,0.05972824618220329
1747246344.1883056,850,0.06329373270273209
1747246344.5352144,851,0.03353606536984444
1747246345.563589,854,0.03375963866710663
1747246346.5930424,857,0.021031858399510384
1747246347.6404362,860,0.03901608660817146
1747246348.3275764,862,0.03424956649541855
1747246349.3610015,865,0.01675013266503811
1747246349.702877,866,0.06763256341218948
1747246351.0957012,870,0.028620202094316483
1747246351.4434462,871,0.01267985813319683
1747246354.9364283,881,0.02867910824716091
1747246355.6400115,883,0.010530643165111542
1747246355.9841769,884,0.022967949509620667
1747246356.331731,885,0.07933566719293594
1747246356.6758285,886,0.024196214973926544
1747246357.361655,888,0.044870246201753616
1747246358.049381,890,0.045782625675201416
1747246358.7401607,892,0.027742283418774605
1747246359.782007,895,0.027832189574837685
1747246360.4718487,897,0.055554188787937164
1747246360.812478,898,0.027812041342258453
1747246361.8423018,901,0.03315877169370651
1747246362.1891544,902,0.018471110612154007
1747246362.8797998,904,0.02056388556957245
1747246363.5747817,906,0.06720773130655289
1747246363.9304397,907,0.03654816746711731
1747246364.2772985,908,0.04601169005036354
1747246364.9670691,910,0.028994694352149963
1747246365.3111773,911,0.03691185265779495
1747246366.3435996,914,0.009889587759971619
1747246367.7327242,918,0.046244002878665924
1747246368.0865388,919,0.0600581057369709
1747246368.7747617,921,0.16229940950870514
1747246369.4591732,923,0.4260300099849701
1747246370.8339407,927,0.027624012902379036
1747246371.1773922,928,0.0564081110060215
1747246371.5273643,929,0.02614656090736389
1747246371.872976,930,0.023358352482318878
1747246372.2146947,931,0.042402274906635284
1747246372.5536835,932,0.04503590986132622
1747246372.8930106,933,0.03613930940628052
1747246373.583818,935,0.030116727575659752
1747246374.9478905,939,0.06364692747592926
1747246375.6260715,941,0.03761722147464752
1747246375.9646077,942,0.010011513717472553
1747246376.9954524,945,0.03816065192222595
1747246378.356283,949,0.041401442140340805
1747246379.4007983,952,0.05728922039270401
1747246380.0893235,954,0.026522725820541382
1747246380.4317083,955,0.008174320682883263
1747246380.7722733,956,0.009788576513528824
1747246382.147093,960,0.041727565228939056
1747246382.8344562,962,0.025911342352628708
1747246383.1767166,963,0.013965209946036339
1747246383.5220172,964,0.058640941977500916
1747246383.8660855,965,0.03665708005428314
1747246384.5558882,967,0.04393487423658371
1747246384.8964746,968,0.011294873431324959
1747246385.9240642,971,0.011586032807826996
1747246387.6334465,976,0.03757853806018829
1747246388.3272815,978,0.03776201978325844
1747246388.6745641,979,0.04433092102408409
1747246389.3697448,981,0.023523792624473572
1747246389.7150695,982,0.06500771641731262
1747246391.0922174,986,0.03496434539556503
1747246391.7795277,988,0.01970936544239521
1747246392.1221204,989,0.01903640106320381
1747246392.4676456,990,0.03900829702615738
1747246393.1606913,992,0.028229456394910812
1747246393.8555918,994,0.037571944296360016
1747246394.198794,995,0.037795815616846085
1747246394.5516515,996,0.013164983130991459
1747246395.2666712,998,0.04395056515932083
1747246395.6209562,999,0.04079683870077133
1747246396.3223226,1001,0.0521402582526207
1747246396.6756504,1002,0.012473776005208492
1747246397.027242,1003,0.030294269323349
1747246397.376469,1004,0.029639147222042084
1747246397.726795,1005,0.01703333482146263
1747246398.076589,1006,0.026296405121684074
1747246399.824051,1011,0.01454639807343483
1747246400.5156736,1013,0.0358150377869606
1747246401.2222338,1015,0.0063711535185575485
1747246401.5717044,1016,0.00692613422870636
1747246401.9144342,1017,0.013844495639204979
1747246403.640817,1022,0.02412465028464794
1747246405.0206814,1026,0.02484235167503357
1747246405.7118464,1028,0.01668705977499485
1747246406.0539973,1029,0.009509779512882233
1747246408.1192646,1035,0.023811686784029007
1747246408.461759,1036,0.0125417560338974
1747246408.8072686,1037,0.01847265660762787
1747246409.1570675,1038,0.013295536860823631
1747246409.5046968,1039,0.022544605657458305
1747246410.8916368,1043,0.014456313103437424
1747246411.5812771,1045,0.011198068968951702
1747246411.9275317,1046,0.004370750859379768
1747246414.0015843,1052,0.019676536321640015
1747246414.346563,1053,0.019457746297121048
1747246415.3877633,1056,0.019063368439674377
1747246416.0859106,1058,0.02028777077794075
1747246416.4357276,1059,0.010783372446894646
1747246416.7815933,1060,0.00830527301877737
1747246417.4696205,1062,0.01960647851228714
1747246418.4957275,1065,0.010690055787563324
1747246418.8533669,1066,0.0044489093124866486
1747246419.2070744,1067,0.010776253417134285
1747246419.902415,1069,0.01806780882179737
1747246420.246701,1070,0.00951108057051897
1747246420.594126,1071,0.011071224696934223
1747246420.9425592,1072,0.00823257490992546
1747246421.293499,1073,0.015632634982466698
1747246421.6493201,1074,0.024923445656895638
1747246422.687656,1077,0.045306138694286346
1747246423.0361898,1078,0.02328444831073284
1747246423.732223,1080,0.023038556799292564
1747246424.0754337,1081,0.01414500456303358
1747246424.4247289,1082,0.010354389436542988
1747246425.453856,1085,0.0031351707875728607
1747246425.802537,1086,0.014955630525946617
1747246426.1457195,1087,0.013326184824109077
1747246427.525719,1091,0.024508463218808174
1747246427.8687305,1092,0.029354283586144447
1747246428.21038,1093,0.021578047424554825
1747246429.934724,1098,0.016713541001081467
1747246430.6313007,1100,0.01630338653922081
1747246431.3277628,1102,0.019583141431212425
1747246431.6744623,1103,0.02060881070792675
1747246432.0261974,1104,0.022999627515673637
1747246433.0673256,1107,0.02648061327636242
1747246433.4131627,1108,0.026801982894539833
1747246433.7554696,1109,0.03839276731014252
1747246434.1009753,1110,0.015275493264198303
1747246434.4552753,1111,0.011763051152229309
1747246434.8020763,1112,0.059891216456890106
1747246435.1484857,1113,0.01883181557059288
1747246435.4949389,1114,0.01111626997590065
1747246436.181007,1116,0.012047512456774712
1747246437.21163,1119,0.010318598710000515
1747246437.8954444,1121,0.006138172000646591
1747246438.239467,1122,0.005819346755743027
1747246439.2785957,1125,0.0165158249437809
1747246439.6235101,1126,0.017768478021025658
1747246440.3146322,1128,0.03798608481884003
1747246440.6593616,1129,0.0034150388091802597
1747246441.0032291,1130,0.023439154028892517
1747246441.346625,1131,0.02448611706495285
1747246441.691638,1132,0.014622390270233154
1747246442.3802993,1134,0.00839349627494812
1747246442.7240667,1135,0.02447482757270336
1747246443.0691333,1136,0.0090713482350111
1747246444.1121876,1139,0.004938045516610146
1747246445.157238,1142,0.013497408479452133
1747246446.2025812,1145,0.009265914559364319
1747246446.5475862,1146,0.013113154098391533
1747246447.233077,1148,0.21185871958732605
1747246447.5754623,1149,1.9438133239746094
1747246447.9181633,1150,2.7593040466308594
1747246448.2598777,1151,7.985569953918457
1747246448.602227,1152,2.468369483947754
1747246448.9452002,1153,2.722804546356201
1747246449.6316142,1155,1.6117615699768066
1747246451.3432775,1160,1.1163301467895508
1747246452.0284996,1162,0.8356399536132812
1747246452.7174325,1164,0.978473424911499
1747246453.4103982,1166,0.7629749178886414
1747246453.7541702,1167,0.8398147821426392
1747246455.815097,1173,0.5481396913528442
1747246456.155499,1174,0.6160608530044556
1747246456.8398142,1176,0.5376654863357544
1747246457.1826832,1177,0.5939189195632935
1747246457.5247233,1178,0.5427544713020325
1747246458.918444,1182,0.3507552742958069
1747246459.6168559,1184,0.4331948459148407
1747246460.3061674,1186,0.4031139016151428
1747246460.994007,1188,0.37288516759872437
1747246461.3379233,1189,0.38023245334625244
1747246461.6810985,1190,0.34181690216064453
1747246462.7134695,1193,0.34522512555122375
1747246463.0565507,1194,0.44598352909088135
1747246463.3960414,1195,0.9319406747817993
1747246464.0765605,1197,0.5117319226264954
1747246464.420991,1198,0.3247632384300232
1747246465.4490232,1201,0.2019341140985489
1747246465.7883687,1202,0.11385602504014969
1747246466.8103585,1205,0.11101700365543365
1747246467.150722,1206,0.15328526496887207
1747246467.4909976,1207,0.16179755330085754
1747246468.1766279,1209,0.09774701297283173
1747246469.5424366,1213,0.1575549840927124
1747246469.8974006,1214,0.0846119374036789
1747246470.2380633,1215,0.1735847294330597
1747246470.9280853,1217,0.07456879317760468
1747246471.276723,1218,0.10359770059585571
1747246472.9975457,1223,0.08794152736663818
1747246473.690447,1225,0.07489271461963654
1747246474.733587,1228,0.05420498549938202
1747246475.0738318,1229,0.10953802615404129
1747246476.097936,1232,0.1159309446811676
1747246476.439552,1233,0.05323302000761032
1747246478.1398249,1238,0.05636059120297432
1747246478.8187633,1240,0.09634670615196228
1747246479.1689162,1241,0.11785494536161423
1747246479.5133402,1242,0.09102927148342133
1747246479.8594713,1243,0.08025126159191132
1747246480.2034962,1244,0.09596887230873108
1747246480.5416603,1245,0.06709690392017365
1747246480.8796577,1246,0.07873625308275223
1747246481.8999774,1249,0.05791136622428894
1747246482.2380915,1250,0.057571668177843094
1747246482.5763094,1251,0.08906437456607819
1747246482.9152637,1252,0.08967756479978561
1747246483.5933876,1254,0.04059421271085739
1747246484.2758367,1256,0.058455631136894226
1747246484.6193743,1257,0.05507032200694084
1747246485.665982,1260,0.056256577372550964
1747246486.0103047,1261,0.11847145110368729
1747246487.0778296,1264,0.035679858177900314
1747246488.1203134,1267,0.045973800122737885
1747246489.507855,1271,0.036707159131765366
1747246491.257025,1276,0.06927962601184845
1747246491.6029308,1277,0.10881931334733963
1747246491.949395,1278,0.18811599910259247
1747246493.3422093,1282,0.07766974717378616
1747246494.3826578,1285,0.0397813655436039
1747246496.1078856,1290,0.06979294121265411
1747246497.1437597,1293,0.04431842267513275
1747246498.1766884,1296,0.06642515957355499
1747246498.8664947,1298,0.048163607716560364
1747246499.2103634,1299,0.05667632073163986
1747246500.242384,1302,0.050307564437389374
1747246501.6268938,1306,0.04463953524827957
1747246503.01359,1310,0.05485810339450836
1747246504.394545,1314,0.04765943065285683
1747246504.7392046,1315,0.0238029845058918
1747246506.4540875,1320,0.04147402197122574
1747246507.1431596,1322,0.05475445091724396
1747246507.489032,1323,0.01646284945309162
1747246508.181719,1325,0.02183203212916851
1747246508.5247018,1326,0.042308464646339417
1747246509.2338088,1328,0.017496617510914803
1747246511.6639311,1335,0.018984150141477585
1747246514.7630305,1344,0.02971654385328293
1747246515.1050484,1345,0.011850113049149513
1747246515.7920482,1347,0.026892518624663353
1747246516.14029,1348,0.07078284025192261
1747246517.1817062,1351,0.035127561539411545
1747246517.5247166,1352,0.03817316144704819
1747246518.214179,1354,0.04289388656616211
1747246519.5926402,1358,0.02630961313843727
1747246520.2792683,1360,0.0846584141254425
1747246521.6450179,1364,0.030576469376683235
1747246521.9855347,1365,0.00882801041007042
1747246522.3248653,1366,0.030295105651021004
1747246522.6657116,1367,0.027689525857567787
1747246523.0068197,1368,0.026141837239265442
1747246524.367199,1372,0.033619705587625504
1747246524.7125092,1373,0.054450467228889465
1747246525.3999119,1375,0.034292735159397125
1747246525.739977,1376,0.01220142561942339
1747246527.1128492,1380,0.06899819523096085
1747246528.867539,1385,0.03215240687131882
1747246529.2090704,1386,0.027313824743032455
1747246530.583888,1390,0.03687845170497894
1747246531.617576,1393,0.02035333216190338
1747246532.6663465,1396,0.010923780500888824
1747246533.0083702,1397,0.03921498358249664
1747246533.6911516,1399,0.03971817344427109
1747246534.0351226,1400,0.04440843313932419
1747246535.082439,1403,0.018734175711870193
1747246535.784496,1405,0.019291559234261513
1747246538.5992537,1413,0.006131528876721859
1747246539.6447725,1416,0.041266947984695435
1747246539.9894938,1417,0.01182052493095398
1747246540.6756835,1419,0.0211198590695858
1747246541.3603764,1421,0.010253927670419216
1747246541.703464,1422,0.03533514589071274
1747246544.7965837,1431,0.022476080805063248
1747246545.150254,1432,0.016008835285902023
1747246546.5374892,1436,0.020698830485343933
1747246547.2342618,1438,0.05227398872375488
1747246547.5761633,1439,0.026651930063962936
1747246547.9177923,1440,0.04048963636159897
1747246548.2617426,1441,0.059136513620615005
1747246549.2944643,1444,0.013132465071976185
1747246549.988742,1446,0.02493460476398468
1747246550.3331237,1447,0.01712442934513092
1747246550.6819901,1448,0.022656269371509552
1747246551.0267181,1449,0.024220403283834457
1747246551.3730555,1450,0.013214584439992905
1747246551.7185912,1451,0.008178327232599258
1747246552.0611427,1452,0.004935193806886673
1747246552.749299,1454,0.021468274295330048
1747246553.0963252,1455,0.026761803776025772
1747246553.4475102,1456,0.024445421993732452
1747246553.7894592,1457,0.013615687377750874
1747246554.1322222,1458,0.01637204922735691
1747246554.4779613,1459,0.012771639972925186
1747246554.819408,1460,0.010219309478998184
1747246555.1638458,1461,0.051321253180503845
1747246555.8523986,1463,0.01165289618074894
1747246558.3385477,1470,0.006996346637606621
1747246559.3692334,1473,0.017208140343427658
1747246559.7171094,1474,0.00800563395023346
1747246560.4028113,1476,0.010930642485618591
1747246560.745469,1477,0.031973645091056824
1747246562.1225355,1481,0.02045140415430069
1747246562.4646838,1482,0.028234882280230522
1747246562.8098736,1483,0.021314427256584167
1747246564.1894052,1487,0.03739015758037567
1747246564.5331826,1488,0.06372559070587158
1747246564.8747153,1489,0.01586172915995121
1747246565.218349,1490,0.004159996286034584
1747246565.5620673,1491,0.026678983122110367
1747246566.2572532,1493,0.008374501019716263
1747246566.6023433,1494,0.039586372673511505
1747246567.976915,1498,0.03135921061038971
1747246568.3201017,1499,0.026996048167347908
1747246568.6629357,1500,0.03360814228653908
1747246569.3550024,1502,0.00942184217274189
1747246570.3950934,1505,0.011145591735839844
1747246571.7854772,1509,0.010916035622358322
1747246572.1392896,1510,0.00944594293832779
1747246572.4823413,1511,0.01924007199704647
1747246573.1746395,1513,0.013891486451029778
1747246573.8686774,1515,0.01152176782488823
1747246574.2341223,1516,0.009240526705980301
1747246576.6565647,1523,0.0349881611764431
1747246577.6931417,1526,0.007030773907899857
1747246578.380702,1528,0.011771216988563538
1747246580.4384725,1534,0.01373576931655407
1747246581.4647596,1537,0.007476963102817535
1747246581.8059294,1538,0.010193796828389168
1747246582.8283403,1541,0.0039819758385419846
1747246584.1991963,1545,0.029755666851997375
1747246584.8830779,1547,0.011475732550024986
1747246585.2246268,1548,0.018194835633039474
1747246586.2580454,1551,0.020554108545184135
1747246586.610289,1552,0.014789976179599762
1747246586.957368,1553,0.010774210095405579
1747246587.6564858,1555,0.014601944014430046
1747246588.3567307,1557,0.0045208800584077835
1747246590.1008089,1562,0.009549250826239586
1747246590.8051794,1564,0.03781500086188316
1747246591.157281,1565,0.03460264950990677
1747246591.5009546,1566,0.05685536563396454
1747246592.1841223,1568,0.017869532108306885
1747246592.8738544,1570,0.016274865716695786
1747246593.2155836,1571,0.01349581964313984
1747246593.5630827,1572,0.013520350679755211
1747246593.9043736,1573,0.005076989531517029
1747246594.9267507,1576,0.006046818569302559
1747246595.6078832,1578,0.005286971107125282
1747246595.9502134,1579,0.0827532485127449
1747246596.3051457,1580,0.01818585768342018
1747246596.664209,1581,0.005702424794435501
1747246597.0161152,1582,0.014333673752844334
1747246598.0598645,1585,0.0185829047113657
1747246599.7743814,1590,0.010165158659219742
1747246601.4772232,1595,0.014278057031333447
1747246601.8175292,1596,0.005682157352566719
1747246602.1571026,1597,0.02949574403464794
1747246603.535638,1601,0.01090562716126442
1747246603.8808258,1602,0.010855927132070065
1747246604.2226496,1603,0.006948959082365036
1747246606.6393077,1610,0.008756093680858612
1747246606.9904969,1611,0.008308939635753632
1747246607.678843,1613,0.01407576259225607
1747246608.0208037,1614,0.01115893293172121
1747246608.7081323,1616,0.02802794985473156
1747246610.0881498,1620,0.01855231076478958
1747246610.7750416,1622,0.04982629418373108
1747246611.4590242,1624,0.005159774795174599
1747246612.1514509,1626,0.009032554924488068
1747246612.5032835,1627,0.068987637758255
1747246613.8812335,1631,0.017625482752919197
1747246615.268681,1635,0.0035267267376184464
1747246615.6120245,1636,0.002670183777809143
1747246615.9581983,1637,0.033905647695064545
1747246616.3025157,1638,0.008566820994019508
1747246616.989276,1640,0.003581937402486801
1747246617.3318884,1641,0.002249697223305702
1747246619.0536964,1646,0.030130071565508842
1747246619.3972478,1647,0.024392005056142807
1747246620.0850163,1649,0.011164397932589054
1747246620.7656662,1651,0.023223252967000008
1747246621.1109807,1652,0.004129968583583832
1747246621.4521127,1653,0.018527861684560776
1747246621.7950916,1654,0.02400987409055233
1747246622.4793997,1656,0.015671223402023315
1747246623.1734521,1658,0.010257164016366005
1747246624.5811167,1662,0.008612069301307201
1747246625.2810092,1664,0.015683963894844055
1747246625.9820292,1666,0.0038635004311800003
1747246627.0178127,1669,0.05072585120797157
1747246627.3615663,1670,0.054208580404520035
1747246628.7291822,1674,0.006552966311573982
1747246629.7526054,1677,0.008617004379630089
1747246630.4353187,1679,0.002924639731645584
1747246630.7805612,1680,0.019315090030431747
1747246631.1379318,1681,0.03472317010164261
1747246631.4816034,1682,0.010480819270014763
1747246632.531193,1685,0.007544860243797302
1747246632.8709486,1686,0.026719501242041588
1747246633.2108836,1687,0.0015449300408363342
1747246633.556251,1688,0.015062602236866951
1747246633.8948057,1689,0.0032340046018362045
1747246634.237132,1690,0.005077758803963661
1747246635.262244,1693,0.026164425536990166
1747246635.602076,1694,0.0038418518379330635
1747246635.9412992,1695,0.018681073561310768
1747246636.6219828,1697,0.006726179271936417
1747246636.9667585,1698,0.0040548425167799
1747246637.3115869,1699,0.007780821993947029
1747246637.6554298,1700,0.009613730944693089
1747246638.3618584,1702,0.00641238410025835
1747246639.0509465,1704,0.009307170286774635
1747246640.0771387,1707,0.003797736018896103
1747246640.7590392,1709,0.002732258290052414
1747246641.1042767,1710,0.018908660858869553
1747246641.4480588,1711,0.005398901179432869
1747246641.793962,1712,0.009670596569776535
1747246643.8495595,1718,0.02009216696023941
1747246644.189808,1719,0.008508604019880295
1747246645.2219539,1722,0.012259341776371002
1747246645.568898,1723,0.011597566306591034
1747246645.910792,1724,0.00169333815574646
1747246646.2593818,1725,0.004726573824882507
1747246647.9822073,1730,0.0022747740149497986
1747246650.7438915,1738,0.016368459910154343
1747246651.0962887,1739,0.02361319400370121
1747246651.4479682,1740,0.006023291498422623
1747246652.5040512,1743,0.0019493941217660904
1747246653.2072697,1745,0.0024232063442468643
1747246654.2354891,1748,0.013654354028403759
1747246654.576187,1749,0.003832569345831871
1747246654.9150307,1750,0.002450278028845787
1747246655.2540395,1751,0.039319008588790894
1747246655.9433982,1753,0.003596872091293335
1747246656.2823436,1754,0.018372386693954468
1747246657.301338,1757,0.004029234871268272
1747246659.002591,1762,0.009654181078076363
1747246659.3485432,1763,0.02337425947189331
1747246660.0410545,1765,0.002816528081893921
1747246660.395749,1766,0.014610271900892258
1747246661.097633,1768,0.005180368199944496
1747246663.5077486,1775,0.0065280478447675705
1747246663.8577025,1776,0.0025848038494586945
1747246664.202498,1777,0.002440381795167923
1747246665.2337406,1780,0.023019026964902878
1747246665.5797558,1781,0.006247546523809433
1747246666.6234517,1784,0.010435862466692924
1747246666.964376,1785,0.008645271882414818
1747246667.3077197,1786,0.004725484177470207
1747246667.6512086,1787,0.005890000611543655
1747246668.3371751,1789,0.007394494488835335
1747246668.6814039,1790,0.0037355218082666397
1747246669.3707151,1792,0.008996056392788887
1747246670.0640848,1794,0.002013161778450012
1747246670.7554042,1796,0.014264613389968872
1747246671.1052408,1797,0.03536219522356987
1747246672.1458786,1800,0.01148105226457119
1747246672.8367457,1802,0.003649931401014328
1747246673.1806424,1803,0.005274388939142227
1747246673.527045,1804,0.023287035524845123
1747246674.9161384,1808,0.030649999156594276
1747246675.604396,1810,0.0069658346474170685
1747246676.9850657,1814,0.002601275220513344
1747246677.6766126,1816,0.03912567347288132
1747246678.3611639,1818,0.002261146903038025
1747246678.7063105,1819,0.0011654756963253021
1747246680.0783086,1823,0.007846271619200706
1747246681.1072018,1826,0.0033913496881723404
1747246681.4549475,1827,0.0025070831179618835
1747246682.1446297,1829,0.0033440589904785156
1747246682.4880412,1830,0.005511010065674782
1747246683.1738772,1832,0.013945326209068298
1747246683.5179162,1833,0.08808152377605438
1747246683.8570893,1834,0.002735774964094162
1747246684.536365,1836,0.026400087401270866
1747246684.8779943,1837,0.011858336627483368
1747246685.2262022,1838,0.024597100913524628
1747246687.2956116,1844,0.005786405876278877
1747246687.6379333,1845,0.00284685380756855
1747246687.9805913,1846,0.0036650821566581726
1747246688.3256364,1847,0.0034239329397678375
1747246688.673429,1848,0.010850178077816963
1747246689.6984458,1851,0.006225762888789177
1747246690.3820014,1853,0.009886924177408218
1747246691.4266706,1856,0.020786063745617867
1747246692.8136148,1860,0.0021576806902885437
1747246694.2148275,1864,0.021104376763105392
1747246694.5666692,1865,0.007135187275707722
1747246694.920671,1866,0.002376208081841469
1747246695.2730494,1867,0.0018123891204595566
1747246696.6828156,1871,0.0020982827991247177
1747246697.0275218,1872,0.018070615828037262
1747246697.3870795,1873,0.00817297212779522
1747246697.7314782,1874,0.0036766454577445984
1747246698.078959,1875,0.00720013864338398
1747246698.7696023,1877,0.0011923648416996002
1747246699.4611769,1879,0.005095232278108597
1747246699.8025835,1880,0.00870593637228012
1747246700.8327305,1883,0.003358764573931694
1747246701.1745715,1884,0.009554349817335606
1747246701.8629375,1886,0.011045017279684544
1747246702.5497386,1888,0.002580050379037857
1747246703.229066,1890,0.003956854343414307
1747246703.5756288,1891,0.010830353945493698
1747246704.946108,1895,0.004521522670984268
1747246706.328404,1899,0.03750107064843178
1747246707.022003,1901,0.00669572688639164
1747246707.3680768,1902,0.0066710300743579865
1747246708.7532032,1906,0.004487557336688042
1747246709.437801,1908,0.002298682928085327
1747246709.7778225,1909,0.00304364413022995
1747246710.1201475,1910,0.0010883621871471405
1747246711.1453686,1913,0.008569616824388504
1747246712.1832318,1916,0.020898966118693352
1747246712.8813586,1918,0.038108743727207184
1747246714.9592357,1924,0.019370518624782562
1747246715.300844,1925,0.006002794951200485
1747246715.6483762,1926,0.003379266709089279
1747246716.336048,1928,0.0008419901132583618
1747246716.6874163,1929,0.0047268494963645935
1747246717.7420342,1932,0.0019636452198028564
1747246718.7798228,1935,0.003600195050239563
1747246719.1276615,1936,0.05294495075941086
1747246720.1594226,1939,0.0024748630821704865
1747246720.5036604,1940,0.002320263534784317
1747246720.8467197,1941,0.004403693601489067
1747246721.1910157,1942,0.0046090614050626755
1747246722.2228034,1945,0.005098119378089905
1747246722.9149024,1947,0.0015853028744459152
1747246723.9461112,1950,0.0015657823532819748
1747246724.2892172,1951,0.001751156523823738
1747246724.9768014,1953,0.005626820959150791
1747246726.0149372,1956,0.0016210228204727173
1747246727.369777,1960,0.0018545836210250854
1747246727.7074833,1961,0.00596717931330204
1747246728.050495,1962,0.0024260729551315308
1747246728.3962762,1963,0.003982853144407272
1747246728.746539,1964,0.008744213730096817
1747246729.4341846,1966,0.0072232866659760475
1747246729.7849908,1967,0.0077760908752679825
1747246730.141636,1968,0.01536877267062664
1747246730.4865913,1969,0.013303535059094429
1747246732.5708787,1975,0.00880422256886959
1747246733.2579596,1977,0.0023445356637239456
1747246733.6114852,1978,0.004174340516328812
1747246733.9562716,1979,0.014924239367246628
1747246734.2995903,1980,0.060616470873355865
1747246734.6446123,1981,0.004761436954140663
1747246734.9908423,1982,0.0019592586904764175
1747246735.3327925,1983,0.001194983720779419
1747246736.02157,1985,0.0017086602747440338
1747246736.7100856,1987,0.009337391704320908
1747246737.051339,1988,0.005287373438477516
1747246737.3960302,1989,0.004456650465726852
1747246738.1005907,1991,0.004867669194936752
1747246738.4448442,1992,0.006839608773589134
1747246738.7873409,1993,0.0016903169453144073
1747246739.4750228,1995,0.004864310845732689
1747246740.8464782,1999,0.004110272973775864


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_27_613746-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246057.2758222,0,0.050250012427568436
1747246058.3300319,3,-0.03396229445934296
1747246058.6751266,4,0.04292145371437073
1747246060.740355,10,2.545189380645752
1747246061.0812361,11,1.8581340312957764
1747246062.1064582,14,6.038040637969971
1747246062.4447443,15,2.823920965194702
1747246063.4618955,18,8.437724113464355
1747246063.8018863,19,7.273656368255615
1747246064.165927,20,4.030882835388184
1747246064.8504446,22,0.6029902696609497
1747246065.1897,23,0.7666150331497192
1747246066.213268,26,10.020853996276855
1747246066.551633,27,1.4309581518173218
1747246068.6641083,33,4.495619773864746
1747246069.700864,36,5.184041976928711
1747246070.0468814,37,3.058443784713745
1747246070.3978803,38,0.9703271985054016
1747246070.7462325,39,0.4886466860771179
1747246071.1030037,40,1.0146645307540894
1747246073.6107056,47,3.957993745803833
1747246073.9648702,48,0.39543449878692627
1747246074.3150842,49,0.2819386422634125
1747246075.0066967,51,0.6471925377845764
1747246075.361251,52,1.8468544483184814
1747246076.0527961,54,4.164447784423828
1747246077.082544,57,2.843533754348755
1747246078.122131,60,1.7165523767471313
1747246078.4612367,61,1.9119304418563843
1747246078.8031282,62,2.527251958847046
1747246079.1401532,63,1.8096026182174683
1747246079.8168468,65,2.9649713039398193
1747246080.1607234,66,3.2620153427124023
1747246080.5063107,67,5.620370388031006
1747246080.8454053,68,5.28539514541626
1747246081.5475957,70,1.4893630743026733
1747246081.890461,71,1.4209004640579224
1747246083.9646215,77,3.773292064666748
1747246084.6505237,79,6.038103103637695
1747246084.9916444,80,4.338077068328857
1747246085.6798298,82,2.274585485458374
1747246086.0277796,83,1.5726630687713623
1747246086.7469528,85,1.5590760707855225
1747246088.196147,89,1.1136364936828613
1747246088.5459604,90,0.7105814218521118
1747246090.3235536,95,1.094901204109192
1747246091.7293205,99,1.3556251525878906
1747246092.0823672,100,2.508558511734009
1747246093.1183698,103,2.602071762084961
1747246094.1441717,106,2.810911178588867
1747246094.4837658,107,4.946237087249756
1747246095.1648011,109,1.8583709001541138
1747246096.8762329,114,3.5652825832366943
1747246097.5577257,116,1.6049809455871582
1747246099.280565,121,2.344196081161499
1747246100.6489277,125,1.6410191059112549
1747246100.990293,126,1.0430113077163696
1747246101.6771538,128,1.0296019315719604
1747246102.361762,130,0.9157430529594421
1747246102.7045755,131,0.9785591959953308
1747246103.0497863,132,1.277266025543213
1747246104.4253383,136,1.3474640846252441
1747246104.7737288,137,1.1090589761734009
1747246106.8373342,143,1.8805954456329346
1747246107.1799269,144,2.137112617492676
1747246107.8754115,146,1.5631649494171143
1747246108.2193751,147,0.8384960889816284
1747246109.253554,150,1.691155195236206
1747246111.6574562,157,1.9778108596801758
1747246112.3445714,159,1.0923219919204712
1747246112.6899083,160,1.0216079950332642
1747246113.3731625,162,4.556094646453857
1747246114.0620415,164,4.070602893829346
1747246114.746682,166,0.9203125238418579
1747246116.117877,170,0.8772231340408325
1747246116.4628174,171,0.6105874180793762
1747246116.8098044,172,1.318006157875061
1747246117.8360589,175,2.2907161712646484
1747246118.1817658,176,1.0224580764770508
1747246118.5240314,177,0.9675711989402771
1747246118.8711689,178,2.747753620147705
1747246119.551934,180,2.424551010131836
1747246119.893618,181,1.684611439704895
1747246120.9326496,184,0.9571667313575745
1747246121.2795358,185,1.276842474937439
1747246121.6259036,186,1.3676085472106934
1747246122.6692517,189,0.976317822933197
1747246123.0157666,190,1.0539634227752686
1747246123.35844,191,1.7207512855529785
1747246123.700319,192,2.6075356006622314
1747246124.7221932,195,3.9456331729888916
1747246126.0995126,199,2.8403542041778564
1747246126.4489589,200,3.736614942550659
1747246127.1447408,202,1.0385217666625977
1747246127.4961782,203,0.9831241369247437
1747246127.8410807,204,1.0425947904586792
1747246128.1826768,205,1.2954281568527222
1747246128.8647082,207,3.565000534057617
1747246129.5435953,209,0.6466379761695862
1747246130.2199566,211,3.1325747966766357
1747246130.9016504,213,1.822242259979248
1747246131.5814157,215,1.321802020072937
1747246131.9229512,216,3.685346841812134
1747246132.6136453,218,1.1973365545272827
1747246132.9617157,219,0.9218271970748901
1747246133.305656,220,1.2027192115783691
1747246133.6443295,221,2.748234748840332
1747246133.9839253,222,1.6004729270935059
1747246134.6656005,224,1.597041368484497
1747246135.003229,225,0.921219527721405
1747246136.3521042,229,2.348266124725342
1747246138.3961713,235,1.171485185623169
1747246139.082493,237,1.2423344850540161
1747246139.4227133,238,1.7113227844238281
1747246139.7621362,239,2.531822919845581
1747246140.4365144,241,1.8101518154144287
1747246140.7793593,242,3.9263367652893066
1747246141.457848,244,2.3480613231658936
1747246141.7969933,245,5.438905715942383
1747246142.1367445,246,4.368326187133789
1747246142.4795895,247,7.771236896514893
1747246144.2041774,252,1.0290812253952026
1747246144.5491884,253,0.6528175473213196
1747246144.9002197,254,1.1526802778244019
1747246145.9303868,257,1.4221196174621582
1747246146.2740796,258,1.236945390701294
1747246146.635612,259,0.821142315864563
1747246146.9817212,260,1.275997519493103
1747246147.6679854,262,1.2672419548034668
1747246150.4266496,270,2.18269944190979
1747246150.7699964,271,1.0933603048324585
1747246151.8071914,274,1.260879397392273
1747246152.1525598,275,2.8100128173828125
1747246152.4942722,276,2.3824195861816406
1747246153.1860693,278,1.5081440210342407
1747246153.8726134,280,0.9550811052322388
1747246154.5649288,282,1.3072675466537476
1747246154.9117491,283,0.9564157128334045
1747246155.5958817,285,0.8344977498054504
1747246156.2841275,287,2.31949520111084
1747246156.6260438,288,1.6218551397323608
1747246157.3119812,290,2.712864398956299
1747246159.0363343,295,3.7987422943115234
1747246159.3846812,296,2.3022289276123047
1747246159.7336066,297,1.5509470701217651
1747246160.0746331,298,1.161188006401062
1747246162.1399665,304,3.041041612625122
1747246162.8293276,306,1.1479668617248535
1747246163.519103,308,1.7919596433639526
1747246163.860393,309,3.3747498989105225
1747246164.8912745,312,3.0152716636657715
1747246165.231855,313,2.1633031368255615
1747246166.2549489,316,1.9667904376983643
1747246166.9402306,318,4.382960796356201
1747246167.2817001,319,4.596627235412598
1747246168.3151782,322,1.6803975105285645
1747246169.0058904,324,1.4381102323532104
1747246170.7431884,329,1.3223804235458374
1747246171.0863993,330,0.9040193557739258
1747246171.4273028,331,0.8764468431472778
1747246171.7658286,332,1.0113641023635864
1747246173.4661655,337,1.9641423225402832
1747246173.8126113,338,0.8711360692977905
1747246174.495028,340,1.1186237335205078
1747246175.531347,343,1.6878904104232788
1747246175.8745818,344,1.5784002542495728
1747246176.223867,345,2.304095983505249
1747246176.5667217,346,1.4757215976715088
1747246177.2497969,348,2.7881100177764893
1747246177.9375658,350,3.2499518394470215
1747246178.6414287,352,2.0298678874969482
1747246178.9926956,353,1.130943775177002
1747246179.341333,354,1.3225558996200562
1747246180.7236497,358,2.821331262588501
1747246181.4088843,360,0.9248139262199402
1747246182.0944827,362,2.0271873474121094
1747246182.4376671,363,0.5527642965316772
1747246182.7824686,364,1.4176925420761108
1747246183.1352217,365,3.4314498901367188
1747246183.4857988,366,2.6279163360595703
1747246183.829769,367,1.3369114398956299
1747246184.1731217,368,3.4267959594726562
1747246186.2446291,374,0.8033429384231567
1747246187.2759469,377,1.4635717868804932
1747246187.6228788,378,1.8648426532745361
1747246190.027626,385,1.6439110040664673
1747246190.3689818,386,1.527765154838562
1747246191.7425995,390,1.9492567777633667
1747246192.08388,391,1.5393751859664917
1747246192.425634,392,1.5471817255020142
1747246192.7667723,393,1.4734675884246826
1747246193.1074908,394,1.8604459762573242
1747246193.4477718,395,2.244612216949463
1747246193.787358,396,2.898111343383789
1747246194.128356,397,2.0780327320098877
1747246194.4687061,398,1.7924408912658691
1747246194.8094509,399,1.7546718120574951
1747246195.4942265,401,2.095454454421997
1747246195.8355205,402,1.6990911960601807
1747246196.5236464,404,1.3642902374267578
1747246197.8941333,408,1.9393928050994873
1747246198.236409,409,1.4451760053634644
1747246199.2659187,412,2.0341076850891113
1747246199.6080053,413,3.5083022117614746
1747246199.9506931,414,2.712111234664917
1747246200.2930858,415,3.2263054847717285
1747246201.320131,418,2.9054126739501953
1747246202.3466418,421,2.5886826515197754
1747246202.701691,422,3.711905002593994
1747246203.7568207,425,1.6439995765686035
1747246204.0997272,426,2.113260269165039
1747246205.4685197,430,1.2218453884124756
1747246205.8087716,431,1.3683356046676636
1747246206.832393,434,1.8695939779281616
1747246207.1706138,435,1.4305917024612427
1747246207.5119836,436,1.2601077556610107
1747246207.8511345,437,1.5580638647079468
1747246208.196454,438,1.986700177192688
1747246208.5419495,439,2.1042492389678955
1747246208.8809159,440,1.5312267541885376
1747246209.219876,441,2.15108323097229
1747246209.8963814,443,1.7118442058563232
1747246210.2361822,444,1.7374136447906494
1747246210.580889,445,1.5855542421340942
1747246210.9210358,446,2.750540256500244
1747246212.2954416,450,2.2424795627593994
1747246212.642191,451,3.3075664043426514
1747246212.9840424,452,1.7847834825515747
1747246213.324213,453,1.6943925619125366
1747246213.6673112,454,1.3947458267211914
1747246214.354784,456,1.534652590751648
1747246215.0392983,458,2.589876174926758
1747246215.7216704,460,2.3830549716949463
1747246216.0620086,461,1.2634999752044678
1747246217.0943239,464,1.3807991743087769
1747246217.4432197,465,2.0767252445220947
1747246217.785379,466,2.7404580116271973
1747246218.4847217,468,1.8167533874511719
1747246219.1718285,470,1.3079286813735962
1747246220.5447443,474,2.5745534896850586
1747246220.884812,475,2.6658403873443604
1747246221.9080071,478,2.488750457763672
1747246222.2487738,479,1.5017988681793213
1747246222.5921986,480,1.7051752805709839
1747246222.9320753,481,1.6192493438720703
1747246223.2723172,482,2.6736254692077637
1747246223.6150122,483,2.6884565353393555
1747246223.9556868,484,3.9413318634033203
1747246224.6400397,486,2.6653892993927
1747246224.9817083,487,1.5072994232177734
1747246225.3301926,488,2.248636484146118
1747246225.6770098,489,3.4007601737976074
1747246226.3730896,491,2.540200710296631
1747246227.4130497,494,1.4164750576019287
1747246228.8166718,498,3.586509943008423
1747246229.87701,501,3.2585318088531494
1747246230.2267363,502,2.834825038909912
1747246230.5770226,503,2.410883903503418
1747246231.6331,506,2.684366464614868
1747246232.3405225,508,1.7167068719863892
1747246232.6899154,509,1.5555698871612549
1747246233.0469143,510,1.797120451927185
1747246233.396178,511,1.5982674360275269
1747246233.7451565,512,3.277557373046875
1747246234.0932736,513,2.6480414867401123
1747246234.447708,514,2.016296148300171
1747246235.4911783,517,1.5385258197784424
1747246235.8395593,518,2.183128833770752
1747246236.188248,519,2.1816205978393555
1747246236.5373657,520,3.053494691848755
1747246237.5848596,523,2.2090630531311035
1747246240.029775,530,2.3459062576293945
1747246241.0805092,533,3.2052907943725586
1747246241.4229789,534,2.785893440246582
1747246242.123277,536,1.9279723167419434
1747246242.4659455,537,1.4263572692871094
1747246242.8105786,538,2.688825845718384
1747246243.1546018,539,2.289522171020508
1747246243.497043,540,8.534256935119629
1747246244.18377,542,11.369333267211914
1747246244.5252552,543,8.030389785766602
1747246244.8682032,544,12.902447700500488
1747246245.555877,546,7.980117321014404
1747246245.8984537,547,6.075589179992676
1747246246.9378865,550,0.7558645606040955
1747246247.6193416,552,0.3449454605579376
1747246248.3046486,554,0.39431333541870117
1747246248.6461356,555,0.654278039932251
1747246248.9870615,556,0.8617123961448669
1747246251.0327978,562,0.9312056303024292
1747246251.374571,563,1.0627340078353882
1747246251.7208717,564,0.9155694842338562
1747246253.085282,568,1.8942217826843262
1747246254.1043098,571,1.1131139993667603
1747246254.786176,573,1.6967628002166748
1747246255.817439,576,0.9710116982460022
1747246257.187086,580,1.4003504514694214
1747246258.5514863,584,1.301247239112854
1747246258.8917103,585,0.7920977473258972
1747246259.2316658,586,2.1318230628967285
1747246259.9143734,588,1.4957659244537354
1747246260.6082387,590,2.1224453449249268
1747246260.9488118,591,1.3592945337295532
1747246261.2915857,592,1.349411129951477
1747246261.9710274,594,1.0815471410751343
1747246262.6500459,596,1.1896336078643799
1747246262.9895916,597,3.321596622467041
1747246263.3272786,598,1.0222702026367188
1747246263.6788104,599,2.293135404586792
1747246264.366679,601,1.107409954071045
1747246264.7102163,602,1.7887388467788696
1747246265.0560765,603,1.5299543142318726
1747246265.7517154,605,1.6965469121932983
1747246266.7945046,608,3.403691530227661
1747246267.487375,610,1.3710248470306396
1747246268.5130453,613,1.9173673391342163
1747246268.8552577,614,1.4303265810012817
1747246269.539128,616,1.9405790567398071
1747246270.2257257,618,1.3743712902069092
1747246270.912916,620,2.7716450691223145
1747246271.601185,622,3.0046067237854004
1747246271.9424841,623,1.6199090480804443
1747246272.9763536,626,2.945655107498169
1747246273.6616523,628,1.1050021648406982
1747246274.0111852,629,2.0459022521972656
1747246275.3895986,633,1.8065928220748901
1747246276.072367,635,2.424699068069458
1747246276.7579522,637,1.6129611730575562
1747246277.7806344,640,2.8800172805786133
1747246278.124928,641,1.491469383239746
1747246278.4692917,642,2.455397605895996
1747246278.8120673,643,1.5704511404037476
1747246279.1538699,644,1.8620946407318115
1747246279.4956958,645,1.4951692819595337
1747246280.8857596,649,1.2377477884292603
1747246281.5886877,651,1.0250790119171143
1747246281.9375985,652,2.657482385635376
1747246282.287083,653,2.131314516067505
1747246282.6348126,654,2.877995491027832
1747246282.9857073,655,2.2501871585845947
1747246284.014157,658,3.5624840259552
1747246284.353321,659,1.1530967950820923
1747246284.6960235,660,1.9567773342132568
1747246287.112285,667,1.7842659950256348
1747246288.1617198,670,1.7668057680130005
1747246289.8776674,675,3.6672911643981934
1747246290.2192223,676,2.612708806991577
1747246290.5606472,677,1.9679737091064453
1747246291.586292,680,1.4395965337753296
1747246292.2702792,682,0.9532813429832458
1747246292.610117,683,3.581467390060425
1747246292.9526305,684,2.1548073291778564
1747246293.9797623,687,2.3012428283691406
1747246295.7086182,692,1.604303002357483
1747246296.3962424,694,2.2005624771118164
1747246296.7384317,695,1.0653927326202393
1747246297.0836508,696,2.4086995124816895
1747246297.4275634,697,3.665835380554199
1747246298.1106033,699,1.7593568563461304
1747246299.1422434,702,3.154977798461914
1747246299.4863153,703,6.199863910675049
1747246300.1699388,705,4.967212200164795
1747246301.5425954,709,4.995238304138184
1747246301.8855696,710,2.081623077392578
1747246302.5723536,712,1.941691279411316
1747246303.59873,715,1.7820371389389038
1747246304.2802362,717,0.819622278213501
1747246304.9634106,719,2.264631509780884
1747246305.3037045,720,2.1799564361572266
1747246305.645743,721,2.2845571041107178
1747246306.3300836,723,2.0624074935913086
1747246307.0123553,725,1.653162956237793
1747246307.3574333,726,4.021157264709473
1747246307.6993442,727,1.8820823431015015
1747246308.0499039,728,1.5342620611190796
1747246308.391404,729,1.3204221725463867
1747246309.0767682,731,1.7670619487762451
1747246309.4178967,732,1.420648217201233
1747246309.7596784,733,3.2778384685516357
1747246311.46691,738,1.2650485038757324
1747246311.8093665,739,2.498678684234619
1747246312.1527634,740,1.0380092859268188
1747246312.8381746,742,3.9769437313079834
1747246313.181611,743,1.4484341144561768
1747246313.5282934,744,2.8682117462158203
1747246313.8683097,745,10.82558822631836
1747246316.2589107,752,2.2119967937469482
1747246317.2799659,755,0.7773235440254211
1747246317.620688,756,0.4770309627056122
1747246318.3148503,758,0.5294197201728821
1747246320.073499,763,1.1817485094070435
1747246320.4296646,764,1.3075878620147705
1747246320.7752223,765,0.992243766784668
1747246321.8187737,768,2.005021333694458
1747246322.2456887,769,2.0620839595794678
1747246323.274312,772,2.232717990875244
1747246323.6173015,773,4.046888828277588
1747246324.3047047,775,1.6904752254486084
1747246324.6488125,776,1.0020374059677124
1747246325.3385515,778,0.963825523853302
1747246325.6819737,779,1.5238755941390991
1747246326.0312226,780,1.496144413948059
1747246326.3814106,781,1.6921931505203247
1747246326.7369459,782,3.625619411468506
1747246328.8163342,788,2.0819578170776367
1747246329.1645658,789,1.558297038078308
1747246329.8441613,791,1.883496880531311
1747246330.5358071,793,1.7234731912612915
1747246331.221921,795,2.3560757637023926
1747246331.559938,796,5.511887073516846
1747246332.5832238,799,1.8291237354278564
1747246332.9294086,800,2.012826442718506
1747246334.30186,804,0.5395942330360413
1747246334.6446574,805,1.5396745204925537
1747246334.9959452,806,1.2105265855789185
1747246335.3382087,807,1.5933040380477905
1747246336.3553832,810,1.9318710565567017
1747246337.365872,813,2.1317787170410156
1747246339.0628316,818,1.7949260473251343
1747246339.4065127,819,3.1084749698638916
1747246340.0922754,821,3.111168384552002
1747246340.434422,822,8.620244979858398
1747246340.780432,823,2.931145429611206
1747246341.464774,825,2.430527925491333
1747246341.8060772,826,2.2749440670013428
1747246342.1498637,827,0.5080021023750305
1747246342.4990597,828,1.6420948505401611
1747246343.9017317,832,3.1341512203216553
1747246344.2457595,833,2.507852554321289
1747246344.930621,835,1.0599404573440552
1747246345.2726293,836,3.0766994953155518
1747246345.6179914,837,2.491650342941284
1747246346.3058202,839,1.9501965045928955
1747246346.6470675,840,1.79375159740448
1747246347.6735694,843,2.5836617946624756
1747246348.3591232,845,1.2707407474517822
1747246350.0635192,850,1.147995948791504
1747246350.409214,851,2.4337167739868164
1747246351.4338021,854,2.255349636077881
1747246352.461154,857,6.017162799835205
1747246353.4898384,860,1.906884789466858
1747246354.1692197,862,6.485315799713135
1747246355.1999106,865,2.4155497550964355
1747246355.542937,866,0.5774924159049988
1747246356.9136798,870,2.584273099899292
1747246357.2545583,871,1.9551774263381958
1747246360.7057815,881,1.335032343864441
1747246361.392804,883,3.317166805267334
1747246361.7323859,884,1.5033068656921387
1747246362.0740652,885,1.7646266222000122
1747246362.4162736,886,0.49205896258354187
1747246363.1075318,888,2.6304943561553955
1747246363.8012247,890,0.6607276201248169
1747246364.511093,892,2.2668395042419434
1747246365.543204,895,2.599353313446045
1747246366.2350361,897,1.8060013055801392
1747246366.5808885,898,3.5180118083953857
1747246367.6159496,901,1.3118500709533691
1747246367.9669101,902,2.971027135848999
1747246368.655033,904,3.6451401710510254
1747246369.3473375,906,0.9323225617408752
1747246369.6893568,907,2.2082014083862305
1747246370.0346239,908,3.2955069541931152
1747246370.728162,910,1.6174860000610352
1747246371.0796068,911,1.9956705570220947
1747246372.1313026,914,2.2021028995513916
1747246373.5135627,918,2.7926323413848877
1747246373.865894,919,1.6408778429031372
1747246374.5713484,921,1.9256608486175537
1747246375.2800848,923,1.915834903717041
1747246376.6465743,927,2.7888667583465576
1747246376.9902463,928,2.7260327339172363
1747246377.3342488,929,3.0523054599761963
1747246377.6762373,930,3.837002754211426
1747246378.0188632,931,1.6789257526397705
1747246378.3628805,932,2.259901285171509
1747246378.7060933,933,3.1808114051818848
1747246379.4067864,935,2.3223326206207275
1747246380.7836251,939,3.214348077774048
1747246381.4706929,941,2.8368892669677734
1747246381.8114154,942,1.9508732557296753
1747246382.8369536,945,2.2982585430145264
1747246384.2129703,949,2.635098457336426
1747246385.2532933,952,2.735830068588257
1747246385.9439015,954,3.5728611946105957
1747246386.284302,955,2.996217727661133
1747246386.624935,956,5.354673862457275
1747246387.992462,960,1.5064926147460938
1747246388.675534,962,3.609499454498291
1747246389.0215213,963,3.2147669792175293
1747246389.3646154,964,1.819283366203308
1747246389.704086,965,2.5165793895721436
1747246390.3845737,967,4.46290922164917
1747246390.729722,968,2.1818816661834717
1747246391.7613733,971,2.7295315265655518
1747246393.4776843,976,3.555590867996216
1747246394.1739364,978,1.4031097888946533
1747246394.523776,979,0.8140044808387756
1747246395.2268698,981,1.1140732765197754
1747246395.5710406,982,2.7623045444488525
1747246396.977357,986,0.9596871137619019
1747246397.667839,988,2.486900806427002
1747246398.0131865,989,3.191431760787964
1747246398.3555663,990,2.1349573135375977
1747246399.0388262,992,0.9176592230796814
1747246399.7249331,994,5.908172607421875
1747246400.0733962,995,5.1399335861206055
1747246400.4158993,996,2.873080015182495
1747246401.1193924,998,1.942811131477356
1747246401.4674861,999,2.9335684776306152
1747246402.1589673,1001,3.905980348587036
1747246402.5029385,1002,4.5287885665893555
1747246402.848627,1003,4.460195541381836
1747246403.194472,1004,5.977046012878418
1747246403.5386162,1005,4.221928596496582
1747246403.8845646,1006,2.476870536804199
1747246405.6192994,1011,2.84342360496521
1747246406.318798,1013,3.5940206050872803
1747246407.0100057,1015,1.8154456615447998
1747246407.3507304,1016,2.5254175662994385
1747246407.6908894,1017,6.309858798980713
1747246409.412909,1022,3.7726123332977295
1747246410.7911232,1026,3.028118371963501
1747246411.474641,1028,4.113370418548584
1747246411.8202856,1029,4.10337495803833
1747246413.8880002,1035,3.1149134635925293
1747246414.229794,1036,2.052321672439575
1747246414.5762298,1037,1.9526145458221436
1747246414.9192953,1038,8.601473808288574
1747246415.2639184,1039,3.758634090423584
1747246416.643051,1043,1.814571499824524
1747246417.32967,1045,4.783670902252197
1747246417.6733897,1046,1.605264663696289
1747246419.7563632,1052,2.53694486618042
1747246420.1077673,1053,1.3821840286254883
1747246421.148205,1056,5.016804218292236
1747246421.8314111,1058,4.2324628829956055
1747246422.1713378,1059,3.472947835922241
1747246422.5111701,1060,3.1316370964050293
1747246423.194776,1062,4.1976542472839355
1747246424.2157533,1065,4.246634483337402
1747246424.5558004,1066,3.226205587387085
1747246424.8962,1067,5.416541576385498
1747246425.582311,1069,3.7675232887268066
1747246425.9276571,1070,2.886152744293213
1747246426.2791274,1071,1.9771302938461304
1747246426.62259,1072,3.6038801670074463
1747246426.9650893,1073,4.15240478515625
1747246427.3045027,1074,4.484659671783447
1747246428.323915,1077,1.2836772203445435
1747246428.6638532,1078,6.319276809692383
1747246429.3425162,1080,2.7618248462677
1747246429.6830318,1081,10.401939392089844
1747246430.022522,1082,7.602879047393799
1747246431.042911,1085,0.6391128301620483
1747246431.382418,1086,6.043939590454102
1747246431.7216744,1087,4.827218532562256
1747246433.089888,1091,5.634798526763916
1747246433.433415,1092,1.7964420318603516
1747246433.777282,1093,3.5237090587615967
1747246435.487613,1098,3.7046334743499756
1747246436.1681747,1100,3.7854979038238525
1747246436.8525136,1102,3.114847183227539
1747246437.197026,1103,2.857959747314453
1747246437.5412817,1104,1.0460649728775024
1747246438.585228,1107,2.1701512336730957
1747246438.931759,1108,1.9323060512542725
1747246439.2778685,1109,4.21187162399292
1747246439.625668,1110,2.697613000869751
1747246439.9751997,1111,2.516634464263916
1747246440.3167877,1112,2.123295307159424
1747246440.6614532,1113,4.636896133422852
1747246441.000286,1114,5.002466678619385
1747246441.679216,1116,3.677659034729004
1747246442.6924534,1119,4.142263889312744
1747246443.3678925,1121,4.119527339935303
1747246443.705804,1122,4.834505081176758
1747246444.7204478,1125,4.204852104187012
1747246445.0600948,1126,4.236696720123291
1747246445.7533345,1128,3.213392734527588
1747246446.0992503,1129,2.141979694366455
1747246446.4537501,1130,2.7022626399993896
1747246446.802029,1131,3.5136938095092773
1747246447.1451626,1132,4.2197065353393555
1747246447.8342328,1134,2.447814702987671
1747246448.1770265,1135,5.677075386047363
1747246448.5201166,1136,4.37210750579834
1747246449.5763605,1139,2.798363447189331
1747246450.6099837,1142,1.650429368019104
1747246451.646698,1145,3.095494508743286
1747246451.9990911,1146,2.9844257831573486
1747246452.6964276,1148,21.051185607910156
1747246453.047762,1149,11.211109161376953
1747246453.3921938,1150,17.290376663208008
1747246453.7420723,1151,27.315242767333984
1747246454.0899508,1152,66.00154113769531
1747246454.432788,1153,19.540773391723633
1747246455.1212714,1155,0.012557425536215305
1747246456.8377326,1160,1.792757272720337
1747246457.52161,1162,0.41839054226875305
1747246458.2104409,1164,4.69504976272583
1747246458.8960762,1166,3.144211769104004
1747246459.23974,1167,2.257026195526123
1747246461.2912116,1173,2.2089126110076904
1747246461.63857,1174,4.136190891265869
1747246462.3264315,1176,1.9643328189849854
1747246462.670812,1177,2.509303092956543
1747246463.0129318,1178,2.5686631202697754
1747246464.3784287,1182,1.6910370588302612
1747246465.0740771,1184,4.502040386199951
1747246465.7651248,1186,2.3305916786193848
1747246466.4570434,1188,0.37705981731414795
1747246466.8015532,1189,0.4774594008922577
1747246467.1442761,1190,1.0059527158737183
1747246468.1839056,1193,2.4396543502807617
1747246468.5292065,1194,1.903716802597046
1747246468.8719268,1195,0.8503736853599548
1747246469.5596554,1197,1.5978312492370605
1747246469.8995142,1198,2.8136513233184814
1747246470.9312067,1201,3.0117526054382324
1747246471.274962,1202,2.993035316467285
1747246472.3031688,1205,5.965976715087891
1747246472.6613173,1206,1.38661789894104
1747246473.0073657,1207,1.3226442337036133
1747246473.705437,1209,1.2095874547958374
1747246475.0973353,1213,1.195049524307251
1747246475.443309,1214,3.0399022102355957
1747246475.7911713,1215,2.012988805770874
1747246476.482719,1217,3.135443925857544
1747246476.8246198,1218,2.6972005367279053
1747246478.544217,1223,1.063166618347168
1747246479.2319112,1225,1.4582700729370117
1747246480.2778618,1228,1.9974312782287598
1747246480.6273952,1229,1.601388931274414
1747246481.657833,1232,8.980103492736816
1747246482.0015178,1233,4.437981605529785
1747246483.7542315,1238,0.764039933681488
1747246484.457915,1240,1.392143726348877
1747246484.808954,1241,0.7755325436592102
1747246485.1619706,1242,1.3679534196853638
1747246485.5077798,1243,1.6107360124588013
1747246485.8554816,1244,2.389615297317505
1747246486.2013173,1245,2.0848419666290283
1747246486.5522578,1246,1.9039013385772705
1747246487.5952249,1249,2.3854520320892334
1747246487.9333413,1250,2.9084107875823975
1747246488.270368,1251,2.2580490112304688
1747246488.6069372,1252,1.8055503368377686
1747246489.2850094,1254,2.8006415367126465
1747246489.9773598,1256,0.9475064277648926
1747246490.3174915,1257,1.2802627086639404
1747246491.3453538,1260,2.3453915119171143
1747246491.6846726,1261,2.1270840167999268
1747246492.7173133,1264,0.7790139317512512
1747246493.7529457,1267,2.178013324737549
1747246495.1318877,1271,1.8269935846328735
1747246496.8497465,1276,2.1824533939361572
1747246497.1914258,1277,2.046128273010254
1747246497.5304792,1278,2.2331748008728027
1747246498.8941376,1282,1.9837039709091187
1747246499.9354434,1285,1.37094247341156
1747246501.6421251,1290,2.7342967987060547
1747246502.6736372,1293,1.6155180931091309
1747246503.701188,1296,1.5091973543167114
1747246504.3883564,1298,1.1855336427688599
1747246504.7317386,1299,1.532677173614502
1747246505.7567947,1302,2.449706792831421
1747246507.1216671,1306,1.1529114246368408
1747246508.4878902,1310,4.319151878356934
1747246509.8542438,1314,1.1966578960418701
1747246510.1949832,1315,2.231372833251953
1747246511.896691,1320,1.521569848060608
1747246512.5839603,1322,1.0801446437835693
1747246512.9237525,1323,1.8865978717803955
1747246513.6099842,1325,1.737000823020935
1747246513.9521208,1326,2.646198034286499
1747246514.6392403,1328,0.7701135873794556
1747246517.0513206,1335,1.8663074970245361
1747246520.1737027,1344,2.268782615661621
1747246520.517051,1345,2.053622007369995
1747246521.2046702,1347,3.012387752532959
1747246521.5494246,1348,4.850154876708984
1747246522.5801308,1351,5.08964204788208
1747246522.921928,1352,2.8551979064941406
1747246523.5964284,1354,1.7656495571136475
1747246524.9510934,1358,2.321018934249878
1747246525.6339993,1360,1.7949200868606567
1747246526.997997,1364,2.046452283859253
1747246527.3367498,1365,1.8799585103988647
1747246527.684646,1366,1.389825701713562
1747246528.0332372,1367,1.8164724111557007
1747246528.3757725,1368,2.393328905105591
1747246529.7491398,1372,3.028106927871704
1747246530.0901918,1373,2.2248024940490723
1747246530.7735813,1375,1.946315050125122
1747246531.113308,1376,2.168790578842163
1747246532.4839642,1380,3.310232400894165
1747246534.2204616,1385,1.6107176542282104
1747246534.5750008,1386,1.7197219133377075
1747246535.980798,1390,1.929305911064148
1747246537.0345793,1393,2.2225289344787598
1747246538.0712698,1396,3.100972890853882
1747246538.412307,1397,2.4655656814575195
1747246539.0880024,1399,1.7566107511520386
1747246539.4277387,1400,1.4981083869934082
1747246540.4621499,1403,1.715599536895752
1747246541.1656573,1405,1.2478010654449463
1747246543.9172559,1413,1.3013637065887451
1747246544.9467483,1416,1.5359854698181152
1747246545.2922146,1417,1.8957401514053345
1747246545.9782603,1419,3.2563908100128174
1747246546.6702425,1421,2.322319746017456
1747246547.0145156,1422,1.6964019536972046
1747246550.1406438,1431,1.5668877363204956
1747246550.4821773,1432,1.93006432056427
1747246551.852194,1436,1.307986855506897
1747246552.5429945,1438,2.5570240020751953
1747246552.8846347,1439,3.1873056888580322
1747246553.2330365,1440,2.6008846759796143
1747246553.576024,1441,1.6138505935668945
1747246554.6056662,1444,1.6331309080123901
1747246555.2978153,1446,1.7827203273773193
1747246555.6410415,1447,2.843395709991455
1747246555.9892292,1448,1.7392739057540894
1747246556.3378806,1449,1.8727790117263794
1747246556.680068,1450,2.0662307739257812
1747246557.0207398,1451,2.6997742652893066
1747246557.3637638,1452,0.8302747011184692
1747246558.0482752,1454,2.6897058486938477
1747246558.393355,1455,3.048802614212036
1747246558.736608,1456,2.5877819061279297
1747246559.0781326,1457,2.777942419052124
1747246559.4253,1458,1.9095594882965088
1747246559.769141,1459,4.0860819816589355
1747246560.11913,1460,3.533409833908081
1747246560.4599946,1461,1.1313449144363403
1747246561.1460447,1463,4.619180679321289
1747246563.632953,1470,3.5652530193328857
1747246564.6943164,1473,2.3585216999053955
1747246565.0420098,1474,3.6391379833221436
1747246565.7378511,1476,4.575560569763184
1747246566.0816026,1477,3.0037143230438232
1747246567.4583247,1481,4.5969390869140625
1747246567.7997088,1482,7.110878944396973
1747246568.138251,1483,3.5304200649261475
1747246569.495545,1487,2.5493545532226562
1747246569.8338728,1488,2.65555477142334
1747246570.1811502,1489,3.5242817401885986
1747246570.5202785,1490,3.0460119247436523
1747246570.8593984,1491,4.09406852722168
1747246571.5350883,1493,3.395610809326172
1747246571.8752115,1494,4.059307098388672
1747246573.233467,1498,1.3612686395645142
1747246573.5759928,1499,3.708967924118042
1747246573.9219224,1500,5.502299785614014
1747246574.6072037,1502,3.067729949951172
1747246575.6264174,1505,1.641014575958252
1747246576.985011,1509,2.8790910243988037
1747246577.3252728,1510,1.0911171436309814
1747246577.6715932,1511,2.5170254707336426
1747246578.3475068,1513,2.608095645904541
1747246579.0242603,1515,4.3429765701293945
1747246579.3622622,1516,3.8050503730773926
1747246581.768038,1523,2.038224935531616
1747246582.7924705,1526,4.662445068359375
1747246583.4775941,1528,2.6430907249450684
1747246585.5180838,1534,1.4633508920669556
1747246586.5363944,1537,5.26236629486084
1747246586.875315,1538,1.6042087078094482
1747246587.8988786,1541,4.24760103225708
1747246589.2817674,1545,1.915959358215332
1747246589.9699886,1547,2.535783052444458
1747246590.316058,1548,3.3256783485412598
1747246591.3463328,1551,1.8082789182662964
1747246591.6873705,1552,3.0215420722961426
1747246592.0323834,1553,2.123054265975952
1747246592.7172048,1555,3.4721641540527344
1747246593.3993661,1557,4.713474273681641
1747246595.1147943,1562,2.195162534713745
1747246595.8012946,1564,2.89127516746521
1747246596.1510572,1565,4.486207485198975
1747246596.5006633,1566,3.141247272491455
1747246597.190441,1568,3.271869421005249
1747246597.871331,1570,0.4803802967071533
1747246598.220572,1571,3.369199752807617
1747246598.5580714,1572,2.5503294467926025
1747246598.8948982,1573,3.028240442276001
1747246599.906664,1576,3.4797959327697754
1747246600.5833197,1578,3.576101064682007
1747246600.9210389,1579,1.9327398538589478
1747246601.2649076,1580,1.7453619241714478
1747246601.6158159,1581,2.9105587005615234
1747246601.9645464,1582,1.287921667098999
1747246603.007911,1585,2.2929391860961914
1747246604.725388,1590,4.06987190246582
1747246606.4528632,1595,3.2424135208129883
1747246606.7940657,1596,7.058737277984619
1747246607.1309915,1597,2.30196475982666
1747246608.4834402,1601,2.8301756381988525
1747246608.8208501,1602,3.735363006591797
1747246609.1578004,1603,4.478232383728027
1747246611.5520315,1610,1.4722474813461304
1747246611.9016006,1611,5.0768141746521
1747246612.5849152,1613,2.959165573120117
1747246612.9277327,1614,3.065246820449829
1747246613.6102982,1616,3.7116501331329346
1747246614.9729004,1620,4.597686767578125
1747246615.6553288,1622,2.6032254695892334
1747246616.3355582,1624,1.8035742044448853
1747246617.0307431,1626,2.553718328475952
1747246617.3794734,1627,1.777492880821228
1747246618.7814982,1631,2.2060585021972656
1747246620.1734724,1635,1.731776475906372
1747246620.515571,1636,3.0402185916900635
1747246620.8585863,1637,1.3103033304214478
1747246621.2025886,1638,4.484814167022705
1747246621.886167,1640,2.3565282821655273
1747246622.2270916,1641,3.367278575897217
1747246623.9397683,1646,2.1660048961639404
1747246624.281712,1647,2.7379648685455322
1747246624.965009,1649,7.747304439544678
1747246625.6515014,1651,4.328066825866699
1747246625.9943938,1652,2.4541120529174805
1747246626.3371034,1653,2.9281601905822754
1747246626.683627,1654,4.504113674163818
1747246627.3777475,1656,2.9364380836486816
1747246628.0644782,1658,3.8897745609283447
1747246629.4324324,1662,2.320075511932373
1747246630.1139054,1664,2.171722888946533
1747246630.8021953,1666,2.4518184661865234
1747246631.8557796,1669,5.645439624786377
1747246632.205186,1670,2.2479541301727295
1747246633.6128888,1674,3.2219769954681396
1747246634.6608655,1677,3.428774356842041
1747246635.347272,1679,4.463583946228027
1747246635.692355,1680,2.4481358528137207
1747246636.039423,1681,2.0384018421173096
1747246636.3791115,1682,4.275729656219482
1747246637.4150736,1685,3.464735984802246
1747246637.7612317,1686,4.4528961181640625
1747246638.1075041,1687,2.128649950027466
1747246638.4539657,1688,3.139418840408325
1747246638.8002248,1689,2.717071056365967
1747246639.1425982,1690,5.00308895111084
1747246640.1647544,1693,2.768489122390747
1747246640.510089,1694,1.2238800525665283
1747246640.8519156,1695,3.729240894317627
1747246641.5378432,1697,3.0636963844299316
1747246641.8814013,1698,4.927341938018799
1747246642.221867,1699,3.7609670162200928
1747246642.5682893,1700,3.938326597213745
1747246643.2656944,1702,1.742621660232544
1747246643.9578748,1704,3.739366054534912
1747246644.9922633,1707,6.5234503746032715
1747246645.6799562,1709,3.3750007152557373
1747246646.0273576,1710,2.9439501762390137
1747246646.3718483,1711,7.071657657623291
1747246646.7158368,1712,5.141796588897705
1747246648.786744,1718,2.1467556953430176
1747246649.1323469,1719,3.783315420150757
1747246650.1588666,1722,3.306962013244629
1747246650.4994788,1723,1.1382492780685425
1747246650.8425019,1724,9.355311393737793
1747246651.1872647,1725,6.136958599090576
1747246652.9120553,1730,4.560741424560547
1747246655.6682417,1738,3.2886035442352295
1747246656.019091,1739,1.4961003065109253
1747246656.3705723,1740,2.0083296298980713
1747246657.4214666,1743,4.881412506103516
1747246658.112405,1745,2.113471031188965
1747246659.147674,1748,3.039196252822876
1747246659.489869,1749,1.5367552042007446
1747246659.8312423,1750,7.477120399475098
1747246660.1762748,1751,1.3874728679656982
1747246660.8630633,1753,1.1563847064971924
1747246661.2130637,1754,3.150583267211914
1747246662.2392364,1757,1.6729263067245483
1747246663.9581637,1762,6.095271587371826
1747246664.299262,1763,3.683445453643799
1747246664.9852169,1765,2.1854782104492188
1747246665.3276029,1766,2.5097439289093018
1747246666.0523677,1768,1.7612849473953247
1747246668.5136414,1775,3.65057110786438
1747246668.8713567,1776,3.087041139602661
1747246669.2193098,1777,6.715031147003174
1747246670.262683,1780,3.54988956451416
1747246670.6094317,1781,4.501001358032227
1747246671.6598835,1784,6.913120269775391
1747246672.0061486,1785,5.702652931213379
1747246672.3551247,1786,7.953935623168945
1747246672.7011926,1787,6.008881092071533
1747246673.3853855,1789,1.4739964008331299
1747246673.7280335,1790,0.9724217057228088
1747246674.423166,1792,1.4229297637939453
1747246675.113641,1794,1.656882882118225
1747246675.7983637,1796,2.8116455078125
1747246676.1399598,1797,4.168331146240234
1747246677.1687386,1800,3.214411497116089
1747246677.8515093,1802,2.1534178256988525
1747246678.1938758,1803,1.5145249366760254
1747246678.5365036,1804,4.675266265869141
1747246679.9230492,1808,2.2059974670410156
1747246680.6186798,1810,2.5893619060516357
1747246682.0078988,1814,2.41274356842041
1747246682.694284,1816,2.807070255279541
1747246683.386849,1818,2.1691157817840576
1747246683.7261355,1819,1.8416540622711182
1747246685.0984988,1823,4.043999671936035
1747246686.136222,1826,1.9336777925491333
1747246686.4913173,1827,4.764196872711182
1747246687.1834261,1829,4.793041229248047
1747246687.5272148,1830,2.3286070823669434
1747246688.2247355,1832,1.7834651470184326
1747246688.5677245,1833,1.1330833435058594
1747246688.9122565,1834,2.5295231342315674
1747246689.6015081,1836,0.8060832619667053
1747246689.943777,1837,2.058762788772583
1747246690.286462,1838,3.3075828552246094
1747246692.3487499,1844,2.390296697616577
1747246692.6916523,1845,4.981315612792969
1747246693.038332,1846,1.9387409687042236
1747246693.3825035,1847,5.138582706451416
1747246693.7316942,1848,2.0872535705566406
1747246694.7646267,1851,1.8406339883804321
1747246695.4503918,1853,0.40101006627082825
1747246696.5222785,1856,4.4758124351501465
1747246697.942241,1860,4.001039028167725
1747246699.320536,1864,5.377753734588623
1747246699.6618497,1865,2.158724308013916
1747246700.0061574,1866,1.3136416673660278
1747246700.3497858,1867,1.1674487590789795
1747246701.7229803,1871,4.025712966918945
1747246702.0639322,1872,1.4795771837234497
1747246702.4081278,1873,4.554519176483154
1747246702.7517111,1874,1.0708292722702026
1747246703.093743,1875,7.902763366699219
1747246703.7816231,1877,1.3117446899414062
1747246704.4643395,1879,3.5267951488494873
1747246704.8129754,1880,4.922921180725098
1747246705.8462927,1883,6.974150657653809
1747246706.1924365,1884,3.358896493911743
1747246706.8781953,1886,3.0162885189056396
1747246707.5648615,1888,5.345619201660156
1747246708.2500665,1890,2.492814779281616
1747246708.5999753,1891,0.8392007350921631
1747246709.968532,1895,3.9925689697265625
1747246711.3479483,1899,0.3558242917060852
1747246712.04171,1901,5.76402473449707
1747246712.3874843,1902,2.293384552001953
1747246713.7635152,1906,4.287263870239258
1747246714.4515703,1908,3.1440446376800537
1747246714.7925124,1909,3.273810386657715
1747246715.1422884,1910,3.868046283721924
1747246716.1737776,1913,5.117766380310059
1747246717.1989036,1916,0.6024450063705444
1747246717.8805463,1918,0.23543956875801086
1747246719.9244208,1924,1.478127360343933
1747246720.2662778,1925,9.27834701538086
1747246720.6075275,1926,4.112168788909912
1747246721.2958221,1928,0.36311331391334534
1747246721.6390011,1929,3.751521110534668
1747246722.6690805,1932,2.089613199234009
1747246723.6940546,1935,3.8447132110595703
1747246724.0348623,1936,1.630208969116211
1747246725.0599723,1939,8.015685081481934
1747246725.4018462,1940,2.5580039024353027
1747246725.7507927,1941,2.95735239982605
1747246726.102987,1942,1.2906769514083862
1747246727.140639,1945,6.632786750793457
1747246727.8266017,1947,3.4587206840515137
1747246728.8540664,1950,2.2742605209350586
1747246729.1966043,1951,4.743343830108643
1747246729.8866293,1953,2.4267284870147705
1747246730.918221,1956,2.1638643741607666
1747246732.2878964,1960,5.940025806427002
1747246732.633997,1961,0.7436437010765076
1747246732.9789007,1962,1.8625450134277344
1747246733.3180125,1963,2.3777499198913574
1747246733.6583803,1964,1.4016941785812378
1747246734.3381646,1966,2.2754156589508057
1747246734.6769514,1967,2.181537389755249
1747246735.0164526,1968,4.414279937744141
1747246735.3563216,1969,3.1966283321380615
1747246737.4155328,1975,1.3678247928619385
1747246738.1069767,1977,2.6577131748199463
1747246738.451774,1978,5.35164213180542
1747246738.7979178,1979,3.6201698780059814
1747246739.1374068,1980,0.8622728586196899
1747246739.4776125,1981,3.7520225048065186
1747246739.8172917,1982,3.835465908050537
1747246740.156954,1983,0.44779855012893677
1747246740.8462577,1985,2.201460361480713
1747246741.5309913,1987,3.7576358318328857
1747246741.874532,1988,7.992969036102295
1747246742.21868,1989,1.506190538406372
1747246742.9057393,1991,9.024260520935059
1747246743.2515843,1992,3.539018154144287
1747246743.5955412,1993,1.6061242818832397
1747246744.2851248,1995,0.23844558000564575
1747246745.660166,1999,3.903085470199585


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_27_613746-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246057.2759755,0,0.020100004971027374
1747246058.3301563,3,-0.013584918342530727
1747246058.6752832,4,0.01716858148574829
1747246060.7405124,10,1.0180758237838745
1747246061.081401,11,0.7432536482810974
1747246062.1065767,14,2.4152162075042725
1747246062.4448903,15,1.1295684576034546
1747246063.462052,18,3.375089645385742
1747246063.8020518,19,2.9094626903533936
1747246064.1661,20,1.6123532056808472
1747246064.8507214,22,0.24119611084461212
1747246065.1898313,23,0.3066460192203522
1747246066.213418,26,4.0083417892456055
1747246066.5517926,27,0.5723832845687866
1747246068.6642659,33,1.7982479333877563
1747246069.7010202,36,2.0736167430877686
1747246070.0470245,37,1.2233775854110718
1747246070.3980346,38,0.38813087344169617
1747246070.74645,39,0.19545868039131165
1747246071.1031578,40,0.4058658182621002
1747246073.61088,47,1.5831974744796753
1747246073.9650173,48,0.1581737995147705
1747246074.3153152,49,0.11277545988559723
1747246075.0068843,51,0.2588770091533661
1747246075.3616872,52,0.7387418150901794
1747246076.0529547,54,1.6657791137695312
1747246077.0827024,57,1.137413501739502
1747246078.1222582,60,0.6866209506988525
1747246078.461376,61,0.7647721767425537
1747246078.8032563,62,1.010900855064392
1747246079.14028,63,0.7238410711288452
1747246079.8170712,65,1.1859885454177856
1747246080.1608028,66,1.304806113243103
1747246080.5064642,67,2.248148202896118
1747246080.8454883,68,2.1141581535339355
1747246081.5477562,70,0.5957452654838562
1747246081.8906474,71,0.5683602094650269
1747246083.9647958,77,1.5093168020248413
1747246084.6507006,79,2.415241241455078
1747246084.9918065,80,1.735230803489685
1747246085.6800113,82,0.9098342061042786
1747246086.0279832,83,0.629065215587616
1747246086.747066,85,0.6236304640769958
1747246088.1963723,89,0.44545459747314453
1747246088.5460668,90,0.28423258662223816
1747246090.3236394,95,0.4379604756832123
1747246091.7295008,99,0.5422500967979431
1747246092.0825317,100,1.0034234523773193
1747246093.1185434,103,1.0408287048339844
1747246094.1443799,106,1.1243644952774048
1747246094.484063,107,1.9784948825836182
1747246095.1654923,109,0.7433483600616455
1747246096.8763957,114,1.4261130094528198
1747246097.5579212,116,0.6419923901557922
1747246099.2807279,121,0.9376784563064575
1747246100.6491172,125,0.6564076542854309
1747246100.9904983,126,0.41720452904701233
1747246101.6773286,128,0.4118407666683197
1747246102.3619444,130,0.3662972152233124
1747246102.7047698,131,0.39142367243766785
1747246103.0499425,132,0.5109063982963562
1747246104.4255543,136,0.5389856696128845
1747246104.7739072,137,0.4436236023902893
1747246106.8376892,143,0.7522382140159607
1747246107.1800077,144,0.8548450469970703
1747246107.8756046,146,0.6252660155296326
1747246108.2195013,147,0.33539843559265137
1747246109.2538037,150,0.6764621138572693
1747246111.6576753,157,0.7911243438720703
1747246112.344801,159,0.43692880868911743
1747246112.6901615,160,0.4086432158946991
1747246113.3736444,162,1.8224378824234009
1747246114.0622103,164,1.6282411813735962
1747246114.7468975,166,0.3681250214576721
1747246116.118128,170,0.35088926553726196
1747246116.463008,171,0.24423496425151825
1747246116.8100533,172,0.5272024869918823
1747246117.836316,175,0.9162864685058594
1747246118.1819596,176,0.4089832305908203
1747246118.5242758,177,0.3870284855365753
1747246118.8714247,178,1.0991014242172241
1747246119.5521133,180,0.9698204398155212
1747246119.893842,181,0.673844575881958
1747246120.9328551,184,0.3828667104244232
1747246121.2797103,185,0.5107370018959045
1747246121.6260738,186,0.5470434427261353
1747246122.669457,189,0.3905271291732788
1747246123.0159326,190,0.4215853810310364
1747246123.3586018,191,0.6883005499839783
1747246123.7005086,192,1.0430142879486084
1747246124.7223592,195,1.5782532691955566
1747246126.0996993,199,1.1361416578292847
1747246126.4491196,200,1.4946459531784058
1747246127.1449413,202,0.4154087007045746
1747246127.4963129,203,0.39324966073036194
1747246127.8412316,204,0.4170379340648651
1747246128.1828127,205,0.5181712508201599
1747246128.864837,207,1.4260002374649048
1747246129.543763,209,0.2586551904678345
1747246130.2200885,211,1.2530299425125122
1747246130.901833,213,0.7288969159126282
1747246131.581671,215,0.5287207961082458
1747246131.9231253,216,1.4741387367248535
1747246132.6137817,218,0.4789346158504486
1747246132.9619029,219,0.3687308728694916
1747246133.3058186,220,0.48108768463134766
1747246133.6444597,221,1.0992939472198486
1747246133.984052,222,0.6401891708374023
1747246134.6657426,224,0.6388165354728699
1747246135.0033598,225,0.36848780512809753
1747246136.3522322,229,0.9393064379692078
1747246138.3963327,235,0.4685940742492676
1747246139.0826259,237,0.49693378806114197
1747246139.4228475,238,0.6845291256904602
1747246139.7622843,239,1.0127291679382324
1747246140.4366333,241,0.7240607142448425
1747246140.7794755,242,1.5705347061157227
1747246141.4579828,244,0.9392245411872864
1747246141.7971253,245,2.1755623817443848
1747246142.1369054,246,1.7473305463790894
1747246142.479927,247,3.108494758605957
1747246144.2043061,252,0.4116325080394745
1747246144.5493228,253,0.2611270248889923
1747246144.9003525,254,0.4610721170902252
1747246145.9306295,257,0.5688478350639343
1747246146.274434,258,0.4947781562805176
1747246146.6358812,259,0.32845693826675415
1747246146.9818876,260,0.5103990435600281
1747246147.6681962,262,0.5068967938423157
1747246150.42704,270,0.873079776763916
1747246150.7701676,271,0.43734413385391235
1747246151.807358,274,0.504351794719696
1747246152.1527133,275,1.1240051984786987
1747246152.4944332,276,0.9529678225517273
1747246153.1862426,278,0.6032575964927673
1747246153.872817,280,0.38203245401382446
1747246154.5650752,282,0.522907018661499
1747246154.911899,283,0.38256630301475525
1747246155.5961456,285,0.3337990939617157
1747246156.2843416,287,0.9277980923652649
1747246156.6262069,288,0.6487420797348022
1747246157.312195,290,1.0851458311080933
1747246159.036539,295,1.5194969177246094
1747246159.3848476,296,0.9208915829658508
1747246159.7337663,297,0.620378851890564
1747246160.0748112,298,0.46447521448135376
1747246162.1401365,304,1.2164167165756226
1747246162.8295043,306,0.45918676257133484
1747246163.5192642,308,0.716783881187439
1747246163.8610783,309,1.3499000072479248
1747246164.8914094,312,1.2061086893081665
1747246165.2320201,313,0.8653212785720825
1747246166.255125,316,0.7867161631584167
1747246166.9403973,318,1.7531843185424805
1747246167.2818813,319,1.8386509418487549
1747246168.315352,322,0.6721590161323547
1747246169.0060763,324,0.575244128704071
1747246170.7433724,329,0.5289521813392639
1747246171.0865676,330,0.36160776019096375
1747246171.4274335,331,0.35057875514030457
1747246171.7659664,332,0.4045456349849701
1747246173.4663398,337,0.7856569290161133
1747246173.8127632,338,0.34845444560050964
1747246174.4951868,340,0.4474495053291321
1747246175.5314953,343,0.6751561760902405
1747246175.8747275,344,0.6313601136207581
1747246176.2240374,345,0.9216384291648865
1747246176.566916,346,0.5902886390686035
1747246177.2499728,348,1.1152440309524536
1747246177.937716,350,1.2999807596206665
1747246178.6416607,352,0.8119471669197083
1747246178.9929435,353,0.4523775279521942
1747246179.3416812,354,0.5290223956108093
1747246180.7238073,358,1.1285325288772583
1747246181.4090564,360,0.3699255883693695
1747246182.094657,362,0.8108749389648438
1747246182.4378748,363,0.22110572457313538
1747246182.7826638,364,0.5670770406723022
1747246183.1356592,365,1.3725799322128296
1747246183.4859848,366,1.0511665344238281
1747246183.8299272,367,0.5347645878791809
1747246184.1732955,368,1.3707183599472046
1747246186.244883,374,0.32133719325065613
1747246187.2761045,377,0.5854287147521973
1747246187.6230693,378,0.7459370493888855
1747246190.0277796,385,0.6575644016265869
1747246190.3691714,386,0.6111060976982117
1747246191.742744,390,0.7797027230262756
1747246192.0840385,391,0.6157500743865967
1747246192.4257843,392,0.6188727021217346
1747246192.7669613,393,0.589387059211731
1747246193.107704,394,0.7441784143447876
1747246193.4479206,395,0.8978449106216431
1747246193.7875142,396,1.1592445373535156
1747246194.1285079,397,0.831213116645813
1747246194.468866,398,0.7169763445854187
1747246194.8096032,399,0.7018687129020691
1747246195.4944224,401,0.8381817936897278
1747246195.8357172,402,0.6796364784240723
1747246196.5238373,404,0.5457161068916321
1747246197.8943076,408,0.7757571339607239
1747246198.2366173,409,0.5780704021453857
1747246199.266089,412,0.8136430978775024
1747246199.6081686,413,1.4033209085464478
1747246199.9508421,414,1.0848444700241089
1747246200.2932467,415,1.2905222177505493
1747246201.3202822,418,1.1621650457382202
1747246202.346804,421,1.035473108291626
1747246202.701965,422,1.4847620725631714
1747246203.7570584,425,0.6575998663902283
1747246204.0998986,426,0.8453041315078735
1747246205.4686863,430,0.48873814940452576
1747246205.8088768,431,0.5473342537879944
1747246206.8325264,434,0.7478376030921936
1747246207.1707487,435,0.5722367167472839
1747246207.5121162,436,0.5040431022644043
1747246207.8512843,437,0.6232255697250366
1747246208.1966069,438,0.7946800589561462
1747246208.542086,439,0.8416997194290161
1747246208.881045,440,0.612490713596344
1747246209.2200353,441,0.8604332804679871
1747246209.8965123,443,0.6847376823425293
1747246210.2363138,444,0.6949654817581177
1747246210.5810187,445,0.6342217326164246
1747246210.921227,446,1.1002161502838135
1747246212.2956579,450,0.8969918489456177
1747246212.642359,451,1.3230265378952026
1747246212.9842105,452,0.7139133810997009
1747246213.3244858,453,0.6777570247650146
1747246213.667471,454,0.5578983426094055
1747246214.355117,456,0.6138610243797302
1747246215.039471,458,1.0359505414962769
1747246215.7218087,460,0.9532219767570496
1747246216.062168,461,0.5054000020027161
1747246217.0944967,464,0.5523197054862976
1747246217.4433787,465,0.8306900858879089
1747246217.7855363,466,1.096183180809021
1747246218.4849138,468,0.7267013788223267
1747246219.1720765,470,0.5231714844703674
1747246220.5449686,474,1.0298213958740234
1747246220.885023,475,1.0663361549377441
1747246221.908158,478,0.9955002069473267
1747246222.2489414,479,0.6007195711135864
1747246222.5923598,480,0.6820701360702515
1747246222.9322393,481,0.647699773311615
1747246223.2724986,482,1.0694502592086792
1747246223.615171,483,1.0753825902938843
1747246223.9558535,484,1.5765327215194702
1747246224.6402092,486,1.0661557912826538
1747246224.9818864,487,0.6029197573661804
1747246225.3303533,488,0.8994545936584473
1747246225.6771808,489,1.3603041172027588
1747246226.3732703,491,1.0160802602767944
1747246227.4132242,494,0.5665900111198425
1747246228.8169105,498,1.4346040487289429
1747246229.8772342,501,1.3034127950668335
1747246230.2270896,502,1.1339300870895386
1747246230.577404,503,0.9643535614013672
1747246231.633365,506,1.0737465620040894
1747246232.3407598,508,0.6866827607154846
1747246232.690547,509,0.6222279667854309
1747246233.0471313,510,0.7188481688499451
1747246233.396434,511,0.6393069624900818
1747246233.7455006,512,1.3110229969024658
1747246234.0936382,513,1.0592166185379028
1747246234.44792,514,0.8065184950828552
1747246235.4913871,517,0.615410327911377
1747246235.8397548,518,0.8732515573501587
1747246236.1884506,519,0.8726482391357422
1747246236.5377026,520,1.221397876739502
1747246237.5851526,523,0.8836252093315125
1747246240.0299819,530,0.9383625388145447
1747246241.0806482,533,1.2821162939071655
1747246241.4232597,534,1.114357352256775
1747246242.1235263,536,0.7711889147758484
1747246242.4661849,537,0.5705429315567017
1747246242.810751,538,1.0755304098129272
1747246243.154848,539,0.9158088564872742
1747246243.4972525,540,3.4137027263641357
1747246244.1839933,542,4.547733306884766
1747246244.5257013,543,3.212156057357788
1747246244.8684216,544,5.160979270935059
1747246245.556133,546,3.192046880722046
1747246245.8986588,547,2.4302356243133545
1747246246.9380383,550,0.3023458421230316
1747246247.6195025,552,0.1379781812429428
1747246248.3048632,554,0.15772533416748047
1747246248.646303,555,0.2617112100124359
1747246248.987229,556,0.3446849584579468
1747246251.0333,562,0.3724822700023651
1747246251.3747256,563,0.4250936210155487
1747246251.721022,564,0.36622780561447144
1747246253.085595,568,0.7576887011528015
1747246254.1044416,571,0.4452455937862396
1747246254.78643,573,0.6787051558494568
1747246255.8177602,576,0.3884046971797943
1747246257.1873412,580,0.5601401925086975
1747246258.5516326,584,0.5204989314079285
1747246258.8918612,585,0.3168390989303589
1747246259.231834,586,0.8527292609214783
1747246259.9145443,588,0.5983063578605652
1747246260.6102943,590,0.8489781618118286
1747246260.9489858,591,0.5437178015708923
1747246261.2918017,592,0.5397644639015198
1747246261.971184,594,0.4326188564300537
1747246262.6502001,596,0.47585344314575195
1747246262.9897532,597,1.3286386728286743
1747246263.327428,598,0.40890809893608093
1747246263.6789465,599,0.9172541499137878
1747246264.3668134,601,0.44296398758888245
1747246264.7104383,602,0.7154955267906189
1747246265.0561733,603,0.6119817495346069
1747246265.7518675,605,0.6786187887191772
1747246266.7947383,608,1.3614766597747803
1747246267.4875515,610,0.5484099388122559
1747246268.5132973,613,0.7669469714164734
1747246268.8554127,614,0.5721306204795837
1747246269.5393918,616,0.7762316465377808
1747246270.2259846,618,0.5497485399246216
1747246270.9131455,620,1.1086580753326416
1747246271.6013346,622,1.2018426656723022
1747246271.942657,623,0.6479636430740356
1747246272.9764986,626,1.1782621145248413
1747246273.6618872,628,0.4420008659362793
1747246274.0114148,629,0.8183609247207642
1747246275.3897908,633,0.7226371169090271
1747246276.0725904,635,0.9698796272277832
1747246276.7581227,637,0.6451844573020935
1747246277.7809308,640,1.152006983757019
1747246278.1250765,641,0.5965877771377563
1747246278.4695377,642,0.9821590781211853
1747246278.8123014,643,0.6281804442405701
1747246279.1540174,644,0.7448378801345825
1747246279.4959326,645,0.5980677008628845
1747246280.8859482,649,0.49509912729263306
1747246281.5888999,651,0.41003161668777466
1747246281.9377763,652,1.0629929304122925
1747246282.2872822,653,0.8525258302688599
1747246282.635113,654,1.1511982679367065
1747246282.9859612,655,0.9000748991966248
1747246284.0143201,658,1.424993634223938
1747246284.3536167,659,0.46123871207237244
1747246284.6961765,660,0.7827109694480896
1747246287.1125822,667,0.7137064337730408
1747246288.161948,670,0.7067223191261292
1747246289.8779004,675,1.4669164419174194
1747246290.219475,676,1.0450835227966309
1747246290.560926,677,0.7871894836425781
1747246291.58651,680,0.5758386254310608
1747246292.2704587,682,0.3813125491142273
1747246292.6103177,683,1.4325870275497437
1747246292.9527931,684,0.8619229197502136
1747246293.9799879,687,0.9204971194267273
1747246295.7088492,692,0.6417211890220642
1747246296.3964052,694,0.8802250027656555
1747246296.7385879,695,0.4261570870876312
1747246297.0838044,696,0.9634798169136047
1747246297.4277546,697,1.4663342237472534
1747246298.1107788,699,0.7037427425384521
1747246299.1424072,702,1.2619911432266235
1747246299.4864872,703,2.479945659637451
1747246300.170106,705,1.9868849515914917
1747246301.5431855,709,1.9980953931808472
1747246301.8857372,710,0.8326492309570312
1747246302.5725965,712,0.7766765356063843
1747246303.5988941,715,0.7128148674964905
1747246304.2804132,717,0.3278489112854004
1747246304.9635873,719,0.9058526158332825
1747246305.3038661,720,0.8719825744628906
1747246305.6459556,721,0.9138228297233582
1747246306.3303258,723,0.8249630331993103
1747246307.0125265,725,0.6612651944160461
1747246307.357723,726,1.608462929725647
1747246307.6995428,727,0.7528329491615295
1747246308.0500748,728,0.6137048602104187
1747246308.3916183,729,0.5281688570976257
1747246309.0769289,731,0.706824779510498
1747246309.4180403,732,0.5682592988014221
1747246309.7598891,733,1.3111354112625122
1747246311.4670837,738,0.5060194134712219
1747246311.8096187,739,0.9994714856147766
1747246312.1530128,740,0.415203720331192
1747246312.8384218,742,1.5907775163650513
1747246313.1817708,743,0.5793736577033997
1747246313.5285408,744,1.147284746170044
1747246313.8685422,745,4.330235481262207
1747246316.2590723,752,0.8847987055778503
1747246317.2801182,755,0.31092941761016846
1747246317.6208723,756,0.1908123940229416
1747246318.3150015,758,0.21176789700984955
1747246320.073647,763,0.4726994037628174
1747246320.4298296,764,0.5230351686477661
1747246320.7753716,765,0.3968975245952606
1747246321.8189116,768,0.8020085692405701
1747246322.2459292,769,0.8248335719108582
1747246323.2744799,772,0.8930872082710266
1747246323.6176178,773,1.618755578994751
1747246324.3049457,775,0.6761900782585144
1747246324.6489966,776,0.4008149802684784
1747246325.3387294,778,0.3855302035808563
1747246325.6821368,779,0.6095502376556396
1747246326.0313725,780,0.5984577536582947
1747246326.381669,781,0.6768772602081299
1747246326.7370985,782,1.4502477645874023
1747246328.8165016,788,0.8327831625938416
1747246329.1646504,789,0.6233188509941101
1747246329.844292,791,0.7533987760543823
1747246330.5359747,793,0.6893892884254456
1747246331.2220824,795,0.942430317401886
1747246331.5601056,796,2.2047548294067383
1747246332.5833492,799,0.7316495180130005
1747246332.9296985,800,0.8051306009292603
1747246334.301994,804,0.21583770215511322
1747246334.6447904,805,0.6158698201179504
1747246334.996101,806,0.48421064019203186
1747246335.3383496,807,0.6373216509819031
1747246336.3555238,810,0.7727484107017517
1747246337.3660946,813,0.8527114987373352
1747246339.062997,818,0.7179704308509827
1747246339.4066627,819,1.2433899641036987
1747246340.092496,821,1.2444673776626587
1747246340.4345734,822,3.4480979442596436
1747246340.7805994,823,1.1724581718444824
1747246341.464999,825,0.9722111821174622
1747246341.806237,826,0.9099776148796082
1747246342.1500077,827,0.20320084691047668
1747246342.4992228,828,0.6568379402160645
1747246343.902035,832,1.2536605596542358
1747246344.2459683,833,1.0031410455703735
1747246344.9307842,835,0.42397618293762207
1747246345.2728362,836,1.2306798696517944
1747246345.618139,837,0.9966601729393005
1747246346.3059926,839,0.7800785899162292
1747246346.6472478,840,0.717500627040863
1747246347.6737232,843,1.033464789390564
1747246348.3592942,845,0.5082963109016418
1747246350.063732,850,0.45919838547706604
1747246350.4094357,851,0.9734867215156555
1747246351.4339979,854,0.9021398425102234
1747246352.461319,857,2.406865119934082
1747246353.4900448,860,0.7627539038658142
1747246354.169427,862,2.5941264629364014
1747246355.2000594,865,0.9662199020385742
1747246355.5430593,866,0.2309969663619995
1747246356.9138174,870,1.0337092876434326
1747246357.2546873,871,0.7820709943771362
1747246360.7059472,881,0.5340129733085632
1747246361.3929486,883,1.3268667459487915
1747246361.732521,884,0.6013227701187134
1747246362.0742266,885,0.7058506608009338
1747246362.416406,886,0.1968235820531845
1747246363.107667,888,1.052197813987732
1747246363.8013442,890,0.26429104804992676
1747246364.5113273,892,0.9067358374595642
1747246365.5432842,895,1.0397413969039917
1747246366.2352362,897,0.7224005460739136
1747246366.5810497,898,1.4072047472000122
1747246367.6161418,901,0.5247400403022766
1747246367.9670782,902,1.1884108781814575
1747246368.655242,904,1.458056092262268
1747246369.3476396,906,0.37292903661727905
1747246369.6897337,907,0.8832805752754211
1747246370.0348125,908,1.3182028532028198
1747246370.7283487,910,0.646994411945343
1747246371.07981,911,0.7982682585716248
1747246372.1314766,914,0.8808411955833435
1747246373.5137424,918,1.1170529127120972
1747246373.8661058,919,0.6563511490821838
1747246374.5715234,921,0.7702643275260925
1747246375.2802415,923,0.7663339972496033
1747246376.646743,927,1.115546703338623
1747246376.990432,928,1.0904130935668945
1747246377.3344407,929,1.2209222316741943
1747246377.6764073,930,1.5348011255264282
1747246378.019011,931,0.6715703010559082
1747246378.363048,932,0.9039605259895325
1747246378.706278,933,1.272324562072754
1747246379.4069371,935,0.9289330840110779
1747246380.783837,939,1.2857393026351929
1747246381.4708433,941,1.1347557306289673
1747246381.8115792,942,0.7803493142127991
1747246382.8372087,945,0.9193034172058105
1747246384.213142,949,1.0540393590927124
1747246385.2535796,952,1.0943320989608765
1747246385.944071,954,1.4291445016860962
1747246386.284503,955,1.1984871625900269
1747246386.6251462,956,2.14186954498291
1747246387.992631,960,0.6025970578193665
1747246388.6757069,962,1.4437998533248901
1747246389.0217767,963,1.2859067916870117
1747246389.3647861,964,0.7277133464813232
1747246389.7042992,965,1.0066317319869995
1747246390.3847666,967,1.7851637601852417
1747246390.7299113,968,0.8727526664733887
1747246391.761712,971,1.0918126106262207
1747246393.477844,976,1.4222363233566284
1747246394.174162,978,0.5612439513206482
1747246394.5240393,979,0.3256017863750458
1747246395.227029,981,0.4456293284893036
1747246395.5712054,982,1.104921817779541
1747246396.9776788,986,0.3838748633861542
1747246397.6680038,988,0.9947603344917297
1747246398.0133417,989,1.2765727043151855
1747246398.3557208,990,0.8539829254150391
1747246399.039017,992,0.3670637011528015
1747246399.7251399,994,2.363269090652466
1747246400.073638,995,2.055973529815674
1747246400.4160955,996,1.149232029914856
1747246401.1195595,998,0.7771244645118713
1747246401.4676702,999,1.1734274625778198
1747246402.1591163,1001,1.5623921155929565
1747246402.503137,1002,1.8115154504776
1747246402.8487794,1003,1.7840782403945923
1747246403.1946726,1004,2.3908183574676514
1747246403.538806,1005,1.6887714862823486
1747246403.8848853,1006,0.9907482266426086
1747246405.6194663,1011,1.1373695135116577
1747246406.3189569,1013,1.437608242034912
1747246407.0101683,1015,0.7261782884597778
1747246407.3508935,1016,1.0101670026779175
1747246407.6910505,1017,2.5239436626434326
1747246409.413069,1022,1.5090450048446655
1747246410.7912931,1026,1.2112473249435425
1747246411.4747992,1028,1.6453481912612915
1747246411.820422,1029,1.6413500308990479
1747246413.8881676,1035,1.2459653615951538
1747246414.230016,1036,0.820928692817688
1747246414.5763826,1037,0.7810458540916443
1747246414.9194655,1038,3.440589666366577
1747246415.2640786,1039,1.5034536123275757
1747246416.6432052,1043,0.7258285880088806
1747246417.3298335,1045,1.913468360900879
1747246417.6735647,1046,0.6421058773994446
1747246419.756496,1052,1.0147780179977417
1747246420.1079004,1053,0.5528736114501953
1747246421.148363,1056,2.0067217350006104
1747246421.8315723,1058,1.6929851770401
1747246422.1715,1059,1.3891791105270386
1747246422.5113394,1060,1.2526549100875854
1747246423.1949313,1062,1.679061770439148
1747246424.2159228,1065,1.6986538171768188
1747246424.55601,1066,1.2904822826385498
1747246424.8963635,1067,2.166616678237915
1747246425.582567,1069,1.5070093870162964
1747246425.9278827,1070,1.154461145401001
1747246426.279319,1071,0.7908521294593811
1747246426.622843,1072,1.4415520429611206
1747246426.9652495,1073,1.6609619855880737
1747246427.3046954,1074,1.7938638925552368
1747246428.3240738,1077,0.5134708881378174
1747246428.664019,1078,2.5277106761932373
1747246429.3426867,1080,1.1047300100326538
1747246429.6831906,1081,4.160775661468506
1747246430.0226793,1082,3.041151762008667
1747246431.0430593,1085,0.25564512610435486
1747246431.3825808,1086,2.4175758361816406
1747246431.7218437,1087,1.9308874607086182
1747246433.090055,1091,2.2539193630218506
1747246433.4336674,1092,0.7185768485069275
1747246433.7774744,1093,1.4094836711883545
1747246435.487796,1098,1.4818533658981323
1747246436.168337,1100,1.514199137687683
1747246436.852733,1102,1.2459388971328735
1747246437.1971886,1103,1.143183946609497
1747246437.5414708,1104,0.4184260070323944
1747246438.585387,1107,0.8680605292320251
1747246438.9319122,1108,0.7729224562644958
1747246439.2786043,1109,1.684748649597168
1747246439.6258295,1110,1.0790451765060425
1747246439.975356,1111,1.0066537857055664
1747246440.3169413,1112,0.8493181467056274
1747246440.661599,1113,1.8547585010528564
1747246441.0004191,1114,2.0009868144989014
1747246441.6793413,1116,1.4710636138916016
1747246442.6925795,1119,1.6569055318832397
1747246443.3680732,1121,1.647810935974121
1747246443.705963,1122,1.9338020086288452
1747246444.7205777,1125,1.6819409132003784
1747246445.0602353,1126,1.6946786642074585
1747246445.7536552,1128,1.285357117652893
1747246446.0996819,1129,0.8567919135093689
1747246446.4539425,1130,1.0809050798416138
1747246446.8022063,1131,1.405477523803711
1747246447.145331,1132,1.687882661819458
1747246447.8343906,1134,0.9791259169578552
1747246448.1771924,1135,2.2708301544189453
1747246448.5202885,1136,1.7488430738449097
1747246449.576515,1139,1.1193454265594482
1747246450.6101322,1142,0.6601717472076416
1747246451.6468961,1145,1.2381978034973145
1747246451.999384,1146,1.1937702894210815
1747246452.6966357,1148,8.4204740524292
1747246453.047954,1149,4.484443664550781
1747246453.3923666,1150,6.9161505699157715
1747246453.7423184,1151,10.92609691619873
1747246454.0902135,1152,26.400617599487305
1747246454.4329705,1153,7.816309452056885
1747246455.1214895,1155,0.0050229704938828945
1747246456.837896,1160,0.7171029448509216
1747246457.5217822,1162,0.1673562228679657
1747246458.210616,1164,1.87801992893219
1747246458.8962355,1166,1.2576847076416016
1747246459.239874,1167,0.9028105139732361
1747246461.2913716,1173,0.8835650682449341
1747246461.6387794,1174,1.6544764041900635
1747246462.3265908,1176,0.785733163356781
1747246462.670983,1177,1.0037212371826172
1747246463.0130668,1178,1.0274652242660522
1747246464.3786728,1182,0.6764148473739624
1747246465.074476,1184,1.8008161783218384
1747246465.7653148,1186,0.9322366714477539
1747246466.457208,1188,0.1508239358663559
1747246466.8017213,1189,0.19098375737667084
1747246467.1445334,1190,0.4023810923099518
1747246468.1840508,1193,0.9758617281913757
1747246468.5293317,1194,0.7614867091178894
1747246468.8720682,1195,0.34014949202537537
1747246469.55982,1197,0.6391324996948242
1747246469.8996322,1198,1.1254605054855347
1747246470.931368,1201,1.2047010660171509
1747246471.2751184,1202,1.197214126586914
1747246472.3033938,1205,2.3863906860351562
1747246472.6615202,1206,0.5546471476554871
1747246473.0075774,1207,0.5290576815605164
1747246473.7056932,1209,0.48383498191833496
1747246475.0976543,1213,0.4780198037624359
1747246475.443407,1214,1.2159608602523804
1747246475.7914343,1215,0.8051955103874207
1747246476.4831078,1217,1.2541775703430176
1747246476.8248706,1218,1.0788801908493042
1747246478.5454466,1223,0.42526665329933167
1747246479.232127,1225,0.5833080410957336
1747246480.2781096,1228,0.7989725470542908
1747246480.6275482,1229,0.6405555605888367
1747246481.6580398,1232,3.592041492462158
1747246482.0016863,1233,1.7751926183700562
1747246483.7544773,1238,0.30561599135398865
1747246484.4582303,1240,0.5568575263023376
1747246484.8092053,1241,0.31021302938461304
1747246485.1621668,1242,0.5471813678741455
1747246485.5079362,1243,0.6442944407463074
1747246485.855632,1244,0.9558461308479309
1747246486.201658,1245,0.8339368104934692
1747246486.5525723,1246,0.7615605592727661
1747246487.5953546,1249,0.9541808366775513
1747246487.9334383,1250,1.163364291191101
1747246488.2704976,1251,0.9032196402549744
1747246488.60707,1252,0.7222201228141785
1747246489.2852216,1254,1.1202566623687744
1747246489.9776778,1256,0.37900257110595703
1747246490.3175826,1257,0.5121051073074341
1747246491.3455718,1260,0.9381566047668457
1747246491.6848924,1261,0.8508335947990417
1747246492.717576,1264,0.3116055727005005
1747246493.7531977,1267,0.8712053298950195
1747246495.1321614,1271,0.7307974696159363
1747246496.849913,1276,0.8729813694953918
1747246497.1916623,1277,0.8184513449668884
1747246497.5306938,1278,0.893269956111908
1747246498.8943443,1282,0.7934815883636475
1747246499.9356756,1285,0.5483769774436951
1747246501.64229,1290,1.0937187671661377
1747246502.673809,1293,0.6462072730064392
1747246503.7013662,1296,0.6036789417266846
1747246504.3885267,1298,0.47421345114707947
1747246504.7319317,1299,0.6130709052085876
1747246505.7569537,1302,0.9798827171325684
1747246507.1218305,1306,0.46116456389427185
1747246508.4880998,1310,1.7276607751846313
1747246509.8544326,1314,0.4786631762981415
1747246510.19516,1315,0.8925491571426392
1747246511.8969443,1320,0.60862797498703
1747246512.5842237,1322,0.43205785751342773
1747246512.923903,1323,0.7546391487121582
1747246513.6101365,1325,0.6948003172874451
1747246513.9523387,1326,1.0584791898727417
1747246514.639471,1328,0.3080454468727112
1747246517.051532,1335,0.7465230226516724
1747246520.1738715,1344,0.9075130820274353
1747246520.5172174,1345,0.821448802947998
1747246521.2048814,1347,1.2049551010131836
1747246521.5495949,1348,1.9400619268417358
1747246522.5802727,1351,2.0358569622039795
1747246522.9220648,1352,1.14207923412323
1747246523.5965612,1354,0.7062598466873169
1747246524.9512362,1358,0.928407609462738
1747246525.6341822,1360,0.7179680466651917
1747246526.9981656,1364,0.8185809254646301
1747246527.3368895,1365,0.7519834041595459
1747246527.6848235,1366,0.5559303164482117
1747246528.0334394,1367,0.7265889644622803
1747246528.3759425,1368,0.9573315978050232
1747246529.7492754,1372,1.2112427949905396
1747246530.0903735,1373,0.8899210095405579
1747246530.7737558,1375,0.7785260081291199
1747246531.1134756,1376,0.8675162196159363
1747246532.4840991,1380,1.324092984199524
1747246534.2206311,1385,0.6442870497703552
1747246534.5752068,1386,0.6878888010978699
1747246535.9809809,1390,0.7717223763465881
1747246537.0347812,1393,0.889011561870575
1747246538.0714078,1396,1.2403892278671265
1747246538.4124396,1397,0.9862262606620789
1747246539.088119,1399,0.7026442885398865
1747246539.4278696,1400,0.5992433428764343
1747246540.4623587,1403,0.6862398386001587
1747246541.1658049,1405,0.49912044405937195
1747246543.9174829,1413,0.520545482635498
1747246544.9469779,1416,0.6143941879272461
1747246545.2924743,1417,0.7582960724830627
1747246545.9784715,1419,1.3025563955307007
1747246546.6704738,1421,0.9289278984069824
1747246547.014693,1422,0.6785607933998108
1747246550.1408796,1431,0.6267551183700562
1747246550.4824069,1432,0.7720257639884949
1747246551.8524177,1436,0.5231947302818298
1747246552.5432427,1438,1.022809624671936
1747246552.8848183,1439,1.274922251701355
1747246553.233252,1440,1.0403538942337036
1747246553.5762355,1441,0.6455402374267578
1747246554.605856,1444,0.653252363204956
1747246555.2979922,1446,0.7130881547927856
1747246555.6412258,1447,1.13735830783844
1747246555.9894495,1448,0.6957095861434937
1747246556.3380566,1449,0.7491115927696228
1747246556.6803079,1450,0.8264923095703125
1747246557.0209281,1451,1.0799096822738647
1747246557.3639338,1452,0.33210989832878113
1747246558.048486,1454,1.0758823156356812
1747246558.3935664,1455,1.2195210456848145
1747246558.736796,1456,1.035112738609314
1747246559.0783265,1457,1.1111769676208496
1747246559.4257104,1458,0.7638238072395325
1747246559.7696593,1459,1.6344327926635742
1747246560.1193638,1460,1.4133639335632324
1747246560.4601955,1461,0.45253798365592957
1747246561.1461837,1463,1.8476723432540894
1747246563.6331692,1470,1.4261012077331543
1747246564.6945605,1473,0.9434086680412292
1747246565.04218,1474,1.4556552171707153
1747246565.738004,1476,1.8302242755889893
1747246566.0818083,1477,1.2014857530593872
1747246567.4584727,1481,1.838775634765625
1747246567.7998455,1482,2.8443515300750732
1747246568.1383703,1483,1.412168025970459
1747246569.4956763,1487,1.0197418928146362
1747246569.8340065,1488,1.062221884727478
1747246570.181307,1489,1.4097126722335815
1747246570.5204139,1490,1.218404769897461
1747246570.8595326,1491,1.6376274824142456
1747246571.5352235,1493,1.3582442998886108
1747246571.8753488,1494,1.6237229108810425
1747246573.2336495,1498,0.5445074439048767
1747246573.5762832,1499,1.4835871458053589
1747246573.9220881,1500,2.2009198665618896
1747246574.607356,1502,1.2270920276641846
1747246575.6265602,1505,0.6564058661460876
1747246576.985541,1509,1.1516364812850952
1747246577.325466,1510,0.436446875333786
1747246577.6717367,1511,1.006810188293457
1747246578.3476198,1513,1.0432382822036743
1747246579.0243886,1515,1.7371906042099
1747246579.3624058,1516,1.5220202207565308
1747246581.7682123,1523,0.8152899742126465
1747246582.7926044,1526,1.8649780750274658
1747246583.4777913,1528,1.0572363138198853
1747246585.5182078,1534,0.5853403806686401
1747246586.5365214,1537,2.1049466133117676
1747246586.875465,1538,0.6416835188865662
1747246587.8990564,1541,1.699040412902832
1747246589.2819095,1545,0.7663837671279907
1747246589.9722302,1547,1.0143132209777832
1747246590.316218,1548,1.3302713632583618
1747246591.3465784,1551,0.7233116030693054
1747246591.687673,1552,1.208616852760315
1747246592.0326152,1553,0.8492217063903809
1747246592.7175329,1555,1.3888657093048096
1747246593.399569,1557,1.8853896856307983
1747246595.1150715,1562,0.8780650496482849
1747246595.8015192,1564,1.1565101146697998
1747246596.1513128,1565,1.7944830656051636
1747246596.5008645,1566,1.25649893283844
1747246597.1906064,1568,1.3087477684020996
1747246597.87154,1570,0.19215212762355804
1747246598.2206929,1571,1.3476799726486206
1747246598.5581963,1572,1.0201318264007568
1747246598.8950155,1573,1.2112962007522583
1747246599.906817,1576,1.391918420791626
1747246600.5834515,1578,1.4304404258728027
1747246600.9212165,1579,0.773095965385437
1747246601.2650816,1580,0.698144793510437
1747246601.615996,1581,1.164223551750183
1747246601.9647226,1582,0.5151686668395996
1747246603.008029,1585,0.9171757102012634
1747246604.7254984,1590,1.6279487609863281
1747246606.4530306,1595,1.296965479850769
1747246606.7942483,1596,2.8234949111938477
1747246607.131179,1597,0.9207859039306641
1747246608.4835744,1601,1.1320703029632568
1747246608.8210285,1602,1.4941452741622925
1747246609.1579561,1603,1.7912930250167847
1747246611.5522616,1610,0.5888990163803101
1747246611.9017384,1611,2.0307257175445557
1747246612.585071,1613,1.1836662292480469
1747246612.9278855,1614,1.2260987758636475
1747246613.6104662,1616,1.484660029411316
1747246614.9730494,1620,1.839074730873108
1747246615.6555026,1622,1.0412901639938354
1747246616.3357139,1624,0.721429705619812
1747246617.0308921,1626,1.0214873552322388
1747246617.3796213,1627,0.7109971642494202
1747246618.7816591,1631,0.8824234008789062
1747246620.1736479,1635,0.6927105784416199
1747246620.5157201,1636,1.2160874605178833
1747246620.8587646,1637,0.5241213440895081
1747246621.2027645,1638,1.7939256429672241
1747246621.8863266,1640,0.9426113367080688
1747246622.2272847,1641,1.3469114303588867
1747246623.939923,1646,0.8664019703865051
1747246624.2818599,1647,1.0951859951019287
1747246624.9651744,1649,3.098921775817871
1747246625.6516502,1651,1.7312268018722534
1747246625.9945562,1652,0.9816448092460632
1747246626.3372738,1653,1.1712640523910522
1747246626.6838117,1654,1.8016455173492432
1747246627.3779805,1656,1.1745752096176147
1747246628.0647213,1658,1.5559098720550537
1747246629.432678,1662,0.9280301928520203
1747246630.1140664,1664,0.8686891794204712
1747246630.8023858,1666,0.9807273745536804
1747246631.8559387,1669,2.258175849914551
1747246632.2052648,1670,0.8991816639900208
1747246633.6130383,1674,1.2887908220291138
1747246634.6610327,1677,1.3715097904205322
1747246635.3474598,1679,1.7854336500167847
1747246635.6925213,1680,0.9792543649673462
1747246636.03957,1681,0.8153607249259949
1747246636.379277,1682,1.710291862487793
1747246637.415245,1685,1.3858944177627563
1747246637.7614777,1686,1.781158447265625
1747246638.1076791,1687,0.8514599800109863
1747246638.4541652,1688,1.255767583847046
1747246638.800379,1689,1.0868284702301025
1747246639.1427746,1690,2.0012357234954834
1747246640.1650095,1693,1.1073956489562988
1747246640.510299,1694,0.48955202102661133
1747246640.8520794,1695,1.4916963577270508
1747246641.5380492,1697,1.2254785299301147
1747246641.8817058,1698,1.9709367752075195
1747246642.2220986,1699,1.5043867826461792
1747246642.5684586,1700,1.5753306150436401
1747246643.2658703,1702,0.6970486640930176
1747246643.9580455,1704,1.4957464933395386
1747246644.9924567,1707,2.6093802452087402
1747246645.6808136,1709,1.350000262260437
1747246646.0276055,1710,1.1775801181793213
1747246646.3721035,1711,2.8286631107330322
1747246646.716155,1712,2.056718587875366
1747246648.786906,1718,0.8587023019790649
1747246649.1325397,1719,1.5133261680603027
1747246650.1590812,1722,1.3227847814559937
1747246650.4996855,1723,0.4552997052669525
1747246650.8425927,1724,3.742124557495117
1747246651.1874886,1725,2.4547834396362305
1747246652.9122515,1730,1.8242965936660767
1747246655.6684785,1738,1.3154414892196655
1747246656.0192885,1739,0.5984401106834412
1747246656.3707852,1740,0.8033318519592285
1747246657.42191,1743,1.95256507396698
1747246658.112566,1745,0.8453884124755859
1747246659.1478288,1748,1.2156785726547241
1747246659.490029,1749,0.6147021055221558
1747246659.8314195,1750,2.9908483028411865
1747246660.1764288,1751,0.5549891591072083
1747246660.8632405,1753,0.46255388855934143
1747246661.2132406,1754,1.2602332830429077
1747246662.2394004,1757,0.6691705584526062
1747246663.958336,1762,2.4381086826324463
1747246664.299424,1763,1.4733781814575195
1747246664.9854636,1765,0.8741912841796875
1747246665.3284428,1766,1.0038975477218628
1747246666.0526066,1768,0.7045139670372009
1747246668.5138993,1775,1.460228443145752
1747246668.8715863,1776,1.2348164319992065
1747246669.2195055,1777,2.6860125064849854
1747246670.2629218,1780,1.419955849647522
1747246670.6096454,1781,1.8004006147384644
1747246671.6600988,1784,2.7652480602264404
1747246672.0064075,1785,2.2810611724853516
1747246672.355388,1786,3.1815743446350098
1747246672.7013404,1787,2.403552532196045
1747246673.3855617,1789,0.5895985960960388
1747246673.7282002,1790,0.38896867632865906
1747246674.4233294,1792,0.5691719055175781
1747246675.1138155,1794,0.662753164768219
1747246675.7985272,1796,1.124658226966858
1747246676.1401246,1797,1.6673325300216675
1747246677.16889,1800,1.2857645750045776
1747246677.851659,1802,0.8613671660423279
1747246678.1940355,1803,0.6058099865913391
1747246678.536689,1804,1.87010657787323
1747246679.9232066,1808,0.8823990225791931
1747246680.6188447,1810,1.0357447862625122
1747246682.008142,1814,0.9650974273681641
1747246682.6945157,1816,1.1228281259536743
1747246683.386972,1818,0.867646336555481
1747246683.72627,1819,0.7366616129875183
1747246685.0987127,1823,1.6175998449325562
1747246686.1364422,1826,0.7734711170196533
1747246686.4915316,1827,1.9056787490844727
1747246687.1836784,1829,1.9172165393829346
1747246687.5274684,1830,0.9314428567886353
1747246688.2249134,1832,0.713386058807373
1747246688.5679748,1833,0.4532333314418793
1747246688.9124527,1834,1.011809229850769
1747246689.6016858,1836,0.32243332266807556
1747246689.9440393,1837,0.8235051035881042
1747246690.2866728,1838,1.3230332136154175
1747246692.3488798,1844,0.9561187028884888
1747246692.691864,1845,1.9925262928009033
1747246693.038554,1846,0.7754964232444763
1747246693.3827174,1847,2.0554330348968506
1747246693.731899,1848,0.8349014520645142
1747246694.7647955,1851,0.7362536191940308
1747246695.4505973,1853,0.1604040265083313
1747246696.522518,1856,1.7903250455856323
1747246697.9424138,1860,1.600415587425232
1747246699.3208382,1864,2.151101589202881
1747246699.6620944,1865,0.8634897470474243
1747246700.0063221,1866,0.5254566669464111
1747246700.3499856,1867,0.4669795036315918
1747246701.7231982,1871,1.6102851629257202
1747246702.0641057,1872,0.5918309092521667
1747246702.4083166,1873,1.8218077421188354
1747246702.751896,1874,0.4283317029476166
1747246703.0939417,1875,3.1611053943634033
1747246703.7818537,1877,0.5246978998184204
1747246704.4645042,1879,1.4107180833816528
1747246704.813148,1880,1.9691685438156128
1747246705.8465006,1883,2.7896602153778076
1747246706.1926467,1884,1.343558669090271
1747246706.8784044,1886,1.2065154314041138
1747246707.5650227,1888,2.1382477283477783
1747246708.2502317,1890,0.9971259236335754
1747246708.6001372,1891,0.3356803059577942
1747246709.9687276,1895,1.5970276594161987
1747246711.348102,1899,0.14232972264289856
1747246712.0419033,1901,2.305609941482544
1747246712.3876839,1902,0.9173538088798523
1747246713.7636187,1906,1.7149056196212769
1747246714.451758,1908,1.2576178312301636
1747246714.7931597,1909,1.3095241785049438
1747246715.142544,1910,1.5472185611724854
1747246716.173941,1913,2.0471065044403076
1747246717.1991572,1916,0.24097800254821777
1747246717.8807657,1918,0.09417583048343658
1747246719.92457,1924,0.5912509560585022
1747246720.2664602,1925,3.711338758468628
1747246720.6077077,1926,1.6448675394058228
1747246721.2959647,1928,0.14524532854557037
1747246721.6391652,1929,1.5006084442138672
1747246722.6692457,1932,0.8358452916145325
1747246723.6942194,1935,1.537885308265686
1747246724.0350115,1936,0.6520835757255554
1747246725.060143,1939,3.2062740325927734
1747246725.402008,1940,1.023201584815979
1747246725.7512403,1941,1.18294095993042
1747246726.1032476,1942,0.5162708163261414
1747246727.1407373,1945,2.6531147956848145
1747246727.8268077,1947,1.3834882974624634
1747246728.8542483,1950,0.9097042083740234
1747246729.1967728,1951,1.897337555885315
1747246729.8868105,1953,0.9706913828849792
1747246730.9184465,1956,0.8655457496643066
1747246732.2880874,1960,2.3760104179382324
1747246732.6341264,1961,0.2974574863910675
1747246732.9790204,1962,0.7450180053710938
1747246733.3181467,1963,0.9510999917984009
1747246733.658548,1964,0.560677707195282
1747246734.3383126,1966,0.9101662635803223
1747246734.6771092,1967,0.8726149797439575
1747246735.0165858,1968,1.765712022781372
1747246735.3564487,1969,1.2786513566970825
1747246737.415693,1975,0.5471299290657043
1747246738.1071472,1977,1.0630853176116943
1747246738.4519005,1978,2.1406569480895996
1747246738.7981036,1979,1.4480680227279663
1747246739.1375692,1980,0.3449091613292694
1747246739.4777675,1981,1.5008090734481812
1747246739.8174841,1982,1.5341863632202148
1747246740.157157,1983,0.17911942303180695
1747246740.846514,1985,0.880584180355072
1747246741.5311542,1987,1.5030543804168701
1747246741.8747697,1988,3.197187662124634
1747246742.2188385,1989,0.6024762392044067
1747246742.906012,1991,3.6097042560577393
1747246743.2518287,1992,1.4156073331832886
1747246743.5957782,1993,0.6424497365951538
1747246744.2853203,1995,0.09537823498249054
1747246745.6603446,1999,1.5612342357635498


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_27_613746-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246057.292053,0,1.353359580039978
1747246058.3453257,3,1.3237632513046265
1747246058.6917827,4,1.3328213691711426
1747246060.7561808,10,1.1001765727996826
1747246061.0968847,11,1.429909110069275
1747246062.1195993,14,1.1689242124557495
1747246062.458248,15,1.4184057712554932
1747246063.4759297,18,1.5701651573181152
1747246063.8183913,19,1.3865420818328857
1747246064.1798599,20,1.2903741598129272
1747246064.8643205,22,1.9058091640472412
1747246065.2034795,23,2.663111686706543
1747246066.226634,26,1.1898943185806274
1747246066.5654242,27,2.0080838203430176
1747246068.6816185,33,1.975411295890808
1747246069.7183893,36,2.4010565280914307
1747246070.064215,37,1.881441593170166
1747246070.4143834,38,2.8672266006469727
1747246070.7625647,39,3.3938426971435547
1747246071.1246576,40,3.6368613243103027
1747246073.6280007,47,1.7909408807754517
1747246073.981741,48,3.4912712574005127
1747246074.3312619,49,3.897653579711914
1747246075.0237002,51,3.9508159160614014
1747246075.3790476,52,3.921062707901001
1747246076.0710077,54,3.422807455062866
1747246077.0963106,57,2.8258633613586426
1747246078.1351736,60,3.602292060852051
1747246078.4759169,61,4.174576759338379
1747246078.8161573,62,3.904358386993408
1747246079.153314,63,3.8303582668304443
1747246079.832124,65,3.4726922512054443
1747246080.1745493,66,3.450690746307373
1747246080.5199866,67,3.5992939472198486
1747246080.858912,68,3.0300939083099365
1747246081.563078,70,3.7865264415740967
1747246081.906447,71,4.275209426879883
1747246083.980692,77,3.560502529144287
1747246084.6664908,79,3.7859745025634766
1747246085.0081098,80,3.9674603939056396
1747246085.7006767,82,4.377179145812988
1747246086.0461156,83,3.9917047023773193
1747246086.7690384,85,4.379228591918945
1747246088.2133152,89,4.13634729385376
1747246088.5672002,90,4.3055830001831055
1747246090.3466778,95,4.239438533782959
1747246091.748883,99,4.290895938873291
1747246092.0989227,100,3.9366917610168457
1747246093.1355586,103,3.4533450603485107
1747246094.15991,106,3.6398608684539795
1747246094.5002778,107,3.144895076751709
1747246095.1820364,109,3.78731107711792
1747246096.8922577,114,4.409380912780762
1747246097.576367,116,4.201735019683838
1747246099.2976923,121,4.13247537612915
1747246100.665289,125,3.9786500930786133
1747246101.006434,126,3.94683575630188
1747246101.693497,128,4.297499656677246
1747246102.378272,130,4.129176139831543
1747246102.7215567,131,4.265700817108154
1747246103.0660596,132,3.8940768241882324
1747246104.4429452,136,4.056732177734375
1747246104.7902694,137,4.122559547424316
1747246106.8542957,143,3.942108154296875
1747246107.1960816,144,4.116286277770996
1747246107.8893929,146,4.05794620513916
1747246108.2325542,147,3.9105145931243896
1747246109.2685735,150,3.7091455459594727
1747246111.6749954,157,3.6636340618133545
1747246112.3613746,159,4.23603630065918
1747246112.7060254,160,4.026115417480469
1747246113.3918343,162,3.729417085647583
1747246114.081208,164,3.269737720489502
1747246114.764201,166,3.9011855125427246
1747246116.1353798,170,4.289275169372559
1747246116.4798346,171,4.06575870513916
1747246116.8261886,172,4.2567853927612305
1747246117.8545718,175,4.002750396728516
1747246118.1985092,176,4.207295894622803
1747246118.5435078,177,4.266539573669434
1747246118.8878508,178,4.14055061340332
1747246119.5696719,180,4.177969932556152
1747246119.9106596,181,3.9090192317962646
1747246120.948623,184,4.143066883087158
1747246121.2957108,185,4.064617156982422
1747246121.6440978,186,4.1442742347717285
1747246122.6876903,189,3.8785219192504883
1747246123.0317123,190,4.104712009429932
1747246123.374951,191,4.1477556228637695
1747246123.716633,192,3.8662047386169434
1747246124.7387686,195,3.7886834144592285
1747246126.1163116,199,3.3644065856933594
1747246126.4651232,200,4.091863632202148
1747246127.1628795,202,4.158984184265137
1747246127.5108244,203,4.294947147369385
1747246127.8555431,204,4.343388557434082
1747246128.1966546,205,4.1421356201171875
1747246128.8787925,207,4.276010513305664
1747246129.5573018,209,4.289268970489502
1747246130.2335596,211,4.3333330154418945
1747246130.9154034,213,4.15097188949585
1747246131.5965474,215,4.244362831115723
1747246131.9390454,216,4.117374897003174
1747246132.6283581,218,4.2050580978393555
1747246132.9757361,219,4.214834213256836
1747246133.3203084,220,4.276984214782715
1747246133.658554,221,4.2300519943237305
1747246133.997793,222,3.88250732421875
1747246134.6795123,224,4.240258693695068
1747246135.017275,225,3.9383387565612793
1747246136.3657837,229,3.9360485076904297
1747246138.4101593,235,3.715672492980957
1747246139.0964055,237,3.7457618713378906
1747246139.4364197,238,4.177033424377441
1747246139.7767758,239,4.004230499267578
1747246140.4508696,241,3.9945907592773438
1747246140.7937605,242,3.513934373855591
1747246141.4716659,244,3.820155143737793
1747246141.8110907,245,3.862128496170044
1747246142.1522903,246,3.797295570373535
1747246142.4947362,247,3.224555253982544
1747246144.218798,252,4.2986063957214355
1747246144.5681744,253,4.336677551269531
1747246144.9152663,254,4.273033618927002
1747246145.945112,257,4.320962905883789
1747246146.3000402,258,4.393275260925293
1747246146.6543317,259,4.364488124847412
1747246146.9983084,260,4.364989757537842
1747246147.6849039,262,4.36428165435791
1747246150.4446745,270,4.282227993011475
1747246150.7881374,271,4.037911415100098
1747246151.8263917,274,3.963709831237793
1747246152.1688206,275,4.264476299285889
1747246152.5103145,276,4.05787467956543
1747246153.2039573,278,4.113943576812744
1747246153.8907053,280,4.263593673706055
1747246154.5808587,282,4.210841178894043
1747246154.9275408,283,4.077282905578613
1747246155.614139,285,3.929243803024292
1747246156.300855,287,4.17980432510376
1747246156.6447866,288,3.9287960529327393
1747246157.3306158,290,4.177327632904053
1747246159.0543163,295,4.0418009757995605
1747246159.402956,296,4.11156702041626
1747246159.7501438,297,4.097255229949951
1747246160.0927165,298,4.032979488372803
1747246162.1576164,304,3.749612331390381
1747246162.8469865,306,4.0933356285095215
1747246163.5356205,308,4.295532703399658
1747246163.877282,309,3.8395214080810547
1747246164.9071274,312,3.9447784423828125
1747246165.2480147,313,3.9620938301086426
1747246166.2737482,316,4.038397312164307
1747246166.9572253,318,3.5670371055603027
1747246167.2995574,319,3.783334493637085
1747246168.3321798,322,3.5505294799804688
1747246169.024253,324,4.282928466796875
1747246170.7598422,329,4.2035017013549805
1747246171.1001606,330,4.191286087036133
1747246171.4408445,331,4.392560958862305
1747246171.779681,332,4.22263240814209
1747246173.482779,337,4.207309246063232
1747246173.82967,338,3.8914613723754883
1747246174.5114696,340,4.001136779785156
1747246175.5481918,343,4.0697102546691895
1747246175.892343,344,3.951112985610962
1747246176.2409918,345,4.174636363983154
1747246176.5834935,346,4.110546112060547
1747246177.2662058,348,3.87214994430542
1747246177.9638515,350,3.3261306285858154
1747246178.6665988,352,4.194108963012695
1747246179.0153074,353,4.21248197555542
1747246179.3644547,354,4.042168617248535
1747246180.7399092,358,3.9707131385803223
1747246181.4245741,360,4.104037284851074
1747246182.1123652,362,3.8335227966308594
1747246182.4557674,363,4.208993911743164
1747246182.799445,364,3.916541814804077
1747246183.152896,365,4.01986837387085
1747246183.502582,366,4.013540744781494
1747246183.8459888,367,3.833974599838257
1747246184.1897254,368,3.961838960647583
1747246186.2632964,374,4.130240440368652
1747246187.2927313,377,4.062219142913818
1747246187.639889,378,4.11173152923584
1747246190.0442877,385,3.8647067546844482
1747246190.3854687,386,3.8889529705047607
1747246191.758858,390,4.02634334564209
1747246192.1005406,391,3.938232898712158
1747246192.4426122,392,3.883465051651001
1747246192.7835977,393,4.081943511962891
1747246193.1234615,394,3.8213181495666504
1747246193.4636068,395,3.8967339992523193
1747246193.8040092,396,3.8973746299743652
1747246194.1443315,397,4.054907321929932
1747246194.4844515,398,3.7641983032226562
1747246194.826823,399,3.8907876014709473
1747246195.511474,401,3.85756254196167
1747246195.852583,402,4.007984161376953
1747246196.5396328,404,3.9108126163482666
1747246197.9109404,408,3.833650827407837
1747246198.2527907,409,3.97390079498291
1747246199.2829216,412,4.017396450042725
1747246199.6246135,413,3.9173147678375244
1747246199.9663684,414,3.941051959991455
1747246200.3094745,415,3.7550485134124756
1747246201.3365371,418,3.856276512145996
1747246202.3687055,421,3.703716516494751
1747246202.720588,422,3.9634790420532227
1747246203.7740004,425,4.077272415161133
1747246204.1175828,426,4.034503936767578
1747246205.4834404,430,3.9265661239624023
1747246205.8234684,431,3.8877036571502686
1747246206.8462682,434,3.941943883895874
1747246207.1844366,435,3.8283028602600098
1747246207.526211,436,3.911475419998169
1747246207.864886,437,3.8243393898010254
1747246208.2107592,438,3.574446201324463
1747246208.5557768,439,3.903458595275879
1747246208.8946528,440,3.9615492820739746
1747246209.2335765,441,3.9319214820861816
1747246209.9102252,443,3.9617862701416016
1747246210.2502658,444,3.927051544189453
1747246210.5949924,445,3.9396424293518066
1747246210.9348047,446,3.987842559814453
1747246212.314786,450,3.8809239864349365
1747246212.6593776,451,3.9386866092681885
1747246213.0008223,452,3.881861448287964
1747246213.3427925,453,3.939157247543335
1747246213.6864533,454,3.9693453311920166
1747246214.3713305,456,3.7951056957244873
1747246215.0555074,458,3.853428840637207
1747246215.73728,460,3.807795763015747
1747246216.0786912,461,3.681671380996704
1747246217.112805,464,3.87239670753479
1747246217.459531,465,3.9246299266815186
1747246217.8025165,466,3.9237828254699707
1747246218.5010035,468,3.8462109565734863
1747246219.1906404,470,3.848372220993042
1747246220.5606594,474,3.8615193367004395
1747246220.900629,475,3.9357080459594727
1747246221.9239867,478,3.810722589492798
1747246222.264979,479,3.8242993354797363
1747246222.6079652,480,3.710200548171997
1747246222.9484484,481,3.8189501762390137
1747246223.2899497,482,3.9486913681030273
1747246223.6314812,483,3.5300958156585693
1747246223.9728105,484,3.7268283367156982
1747246224.6572528,486,3.6184957027435303
1747246224.9980898,487,3.6782491207122803
1747246225.346877,488,3.6319637298583984
1747246225.6941895,489,3.6236226558685303
1747246226.3903453,491,3.9038400650024414
1747246227.4307811,494,3.9244165420532227
1747246228.8427243,498,3.5965564250946045
1747246229.901872,501,3.815626621246338
1747246230.2502987,502,3.8615756034851074
1747246230.6009178,503,3.9503724575042725
1747246231.656037,506,3.716891050338745
1747246232.363624,508,3.8809642791748047
1747246232.7131078,509,3.9253106117248535
1747246233.0700097,510,3.9182846546173096
1747246233.4187062,511,3.997210741043091
1747246233.7676296,512,3.796570301055908
1747246234.1165364,513,3.8261404037475586
1747246234.47179,514,3.7797036170959473
1747246235.5144427,517,3.936272382736206
1747246235.8625786,518,3.945521116256714
1747246236.2098227,519,3.85522198677063
1747246236.560843,520,3.9759445190429688
1747246237.6079242,523,3.536094903945923
1747246240.0534773,530,3.8402647972106934
1747246241.0984116,533,3.931032180786133
1747246241.4411805,534,3.662999153137207
1747246242.1410878,536,3.869136095046997
1747246242.4851303,537,3.873155355453491
1747246242.8286803,538,3.9147987365722656
1747246243.172624,539,3.8936429023742676
1747246243.5151672,540,3.6380558013916016
1747246244.2019506,542,2.6570260524749756
1747246244.544849,543,2.095268487930298
1747246244.88655,544,1.7744715213775635
1747246245.5739765,546,1.868410348892212
1747246245.9163878,547,2.4707565307617188
1747246246.9543996,550,4.173015117645264
1747246247.637566,552,4.6411004066467285
1747246248.3208058,554,5.142849445343018
1747246248.6619892,555,4.6661696434021
1747246249.0038254,556,4.878248691558838
1747246251.0496333,562,4.710731506347656
1747246251.3891041,563,4.638548374176025
1747246251.7352908,564,4.674884796142578
1747246253.1024032,568,4.500795841217041
1747246254.1180484,571,4.77639102935791
1747246254.8054638,573,4.557304382324219
1747246255.8356113,576,4.642789363861084
1747246257.2032917,580,4.5728044509887695
1747246258.567332,584,4.484644889831543
1747246258.9079616,585,4.87379789352417
1747246259.2483642,586,4.676003456115723
1747246259.9327455,588,4.645008563995361
1747246260.6243858,590,4.6714653968811035
1747246260.963668,591,4.447269916534424
1747246261.3063142,592,4.593845844268799
1747246261.9859776,594,4.4644365310668945
1747246262.6652627,596,4.50150203704834
1747246263.0033867,597,4.476470470428467
1747246263.3415082,598,4.645767688751221
1747246263.6950433,599,4.342062473297119
1747246264.3813522,601,4.552676677703857
1747246264.7298052,602,4.782437324523926
1747246265.0794039,603,4.671319007873535
1747246265.7706568,605,4.649571895599365
1747246266.811151,608,4.512061595916748
1747246267.5058794,610,4.641166687011719
1747246268.5295112,613,4.803885459899902
1747246268.871902,614,4.793368816375732
1747246269.5583854,616,4.52710485458374
1747246270.2451582,618,4.511602401733398
1747246270.9325325,620,4.653690338134766
1747246271.6174695,622,4.636788368225098
1747246271.9588873,623,4.6732048988342285
1747246272.9921627,626,4.3997015953063965
1747246273.6784594,628,4.77578067779541
1747246274.0271366,629,4.652230739593506
1747246275.4056125,633,4.413342475891113
1747246276.0884979,635,4.460822105407715
1747246276.77413,637,4.361683368682861
1747246277.7997184,640,4.639904975891113
1747246278.1407647,641,4.2345170974731445
1747246278.4867263,642,4.275778293609619
1747246278.8282442,643,4.217992305755615
1747246279.1702707,644,4.518189907073975
1747246279.5124066,645,4.161413192749023
1747246280.9033947,649,4.222335338592529
1747246281.6053796,651,4.294068336486816
1747246281.953697,652,4.274548530578613
1747246282.3054805,653,4.183095932006836
1747246282.6519058,654,4.448750972747803
1747246283.002214,655,4.315250873565674
1747246284.030243,658,4.141158580780029
1747246284.3720424,659,4.380289554595947
1747246284.7126038,660,4.588808059692383
1747246287.1317477,667,4.432369709014893
1747246288.1784573,670,4.308645248413086
1747246289.894107,675,3.970968723297119
1747246290.2356136,676,4.312555313110352
1747246290.5778503,677,4.002943515777588
1747246291.6029932,680,4.045571327209473
1747246292.2861104,682,4.563549518585205
1747246292.625903,683,4.288518905639648
1747246292.9688995,684,4.362965106964111
1747246293.9963024,687,4.215035915374756
1747246295.7248576,692,4.127903938293457
1747246296.413187,694,4.278069972991943
1747246296.7589166,695,3.9944729804992676
1747246297.1027973,696,4.215396404266357
1747246297.4445744,697,4.322160243988037
1747246298.126942,699,4.153918743133545
1747246299.1606832,702,4.047684192657471
1747246299.503825,703,4.4271240234375
1747246300.1887374,705,4.145511627197266
1747246301.559037,709,3.7383928298950195
1747246301.9034066,710,4.137888431549072
1747246302.589797,712,4.258052349090576
1747246303.6145513,715,4.127325534820557
1747246304.296334,717,4.322432518005371
1747246304.9796999,719,4.238190174102783
1747246305.3201122,720,4.222071170806885
1747246305.6633003,721,4.180654525756836
1747246306.3463955,723,4.356540679931641
1747246307.0287967,725,4.184325218200684
1747246307.37563,726,4.303857326507568
1747246307.7179031,727,4.302103042602539
1747246308.0670588,728,4.349217891693115
1747246308.4095874,729,4.38709831237793
1747246309.0938044,731,4.1743903160095215
1747246309.4354346,732,4.156620979309082
1747246309.77761,733,4.058337211608887
1747246311.4850988,738,4.429821014404297
1747246311.8280962,739,4.246449947357178
1747246312.170694,740,4.478740692138672
1747246312.857009,742,4.283814430236816
1747246313.1989763,743,4.077264785766602
1747246313.5442286,744,4.3458452224731445
1747246313.8845952,745,4.1527509689331055
1747246316.2745564,752,3.874217987060547
1747246317.2974584,755,4.937052249908447
1747246317.6404057,756,5.04446268081665
1747246318.3381963,758,5.194876194000244
1747246320.0969434,763,5.100619316101074
1747246320.44701,764,5.237842559814453
1747246320.8016388,765,5.154677867889404
1747246321.8337643,768,5.024059772491455
1747246322.2620764,769,5.282852649688721
1747246323.2919104,772,4.9234209060668945
1747246323.634485,773,4.943209171295166
1747246324.3226497,775,4.978689670562744
1747246324.666202,776,5.225987434387207
1747246325.356461,778,4.946864128112793
1747246325.7030222,779,5.100318908691406
1747246326.0555935,780,5.089962482452393
1747246326.405184,781,5.063222408294678
1747246326.754722,782,5.162545204162598
1747246328.8322234,788,4.727488994598389
1747246329.178607,789,4.670363903045654
1747246329.8581018,791,5.039847373962402
1747246330.549761,793,5.057701587677002
1747246331.2361026,795,4.938083171844482
1747246331.574354,796,5.018275737762451
1747246332.6002011,799,5.0025858879089355
1747246332.9442532,800,4.8545613288879395
1747246334.3156807,804,5.01020622253418
1747246334.6584814,805,4.842855453491211
1747246335.0131073,806,4.74426794052124
1747246335.3518276,807,4.822190284729004
1747246336.3692915,810,4.7325334548950195
1747246337.3796709,813,4.8759355545043945
1747246339.082015,818,4.870859622955322
1747246339.423337,819,4.771985054016113
1747246340.109044,821,4.685945510864258
1747246340.4517236,822,4.757233142852783
1747246340.79793,823,4.659090518951416
1747246341.481568,825,4.729984760284424
1747246341.8232403,826,4.6869916915893555
1747246342.1679723,827,4.8248610496521
1747246342.5169244,828,4.8242974281311035
1747246343.9192343,832,4.981905937194824
1747246344.262528,833,5.078612804412842
1747246344.9482465,835,4.351399898529053
1747246345.291924,836,4.498502254486084
1747246345.635649,837,4.76939058303833
1747246346.322211,839,4.674985408782959
1747246346.6644435,840,4.924499988555908
1747246347.6902454,843,4.604537487030029
1747246348.3764904,845,4.850961208343506
1747246350.0818102,850,4.7305755615234375
1747246350.4278128,851,4.756105899810791
1747246351.4522622,854,4.931439399719238
1747246352.4778388,857,4.920130252838135
1747246353.507079,860,4.790384292602539
1747246354.185225,862,4.419669151306152
1747246355.214029,865,4.743882179260254
1747246355.5571382,866,4.744011878967285
1747246356.9285996,870,4.5843825340271
1747246357.2699747,871,4.916680812835693
1747246360.722911,881,4.631175518035889
1747246361.4072154,883,4.641028881072998
1747246361.7470646,884,4.644418239593506
1747246362.089101,885,4.825263023376465
1747246362.4308138,886,4.850048065185547
1747246363.1228104,888,4.823378086090088
1747246363.81712,890,4.675795555114746
1747246364.5284982,892,4.748627185821533
1747246365.561127,895,4.485586166381836
1747246366.2535684,897,4.484950065612793
1747246366.5991354,898,4.440058708190918
1747246367.6353602,901,4.543202877044678
1747246367.9869232,902,4.752910137176514
1747246368.6730747,904,4.573301792144775
1747246369.3644807,906,4.52780294418335
1747246369.7083774,907,4.658719062805176
1747246370.0523655,908,4.610047340393066
1747246370.7471218,910,4.630423545837402
1747246371.0963683,911,4.79076623916626
1747246372.1483438,914,4.733614921569824
1747246373.5423646,918,4.704958438873291
1747246373.8843536,919,4.621761798858643
1747246374.5894396,921,4.465887069702148
1747246375.2964525,923,4.689509868621826
1747246376.6645477,927,4.570822238922119
1747246377.0081027,928,4.573751926422119
1747246377.351581,929,4.467380523681641
1747246377.693591,930,4.612794399261475
1747246378.0378516,931,4.789344310760498
1747246378.3801715,932,4.710759162902832
1747246378.7236223,933,4.766514301300049
1747246379.4263206,935,4.4594550132751465
1747246380.802378,939,4.565696716308594
1747246381.4868946,941,4.618635654449463
1747246381.8290145,942,4.603468418121338
1747246382.856357,945,4.573106288909912
1747246384.2304347,949,4.5418171882629395
1747246385.270802,952,4.418641567230225
1747246385.9597623,954,4.4660139083862305
1747246386.3019352,955,4.390059947967529
1747246386.6439064,956,4.4906005859375
1747246388.0093067,960,4.598803997039795
1747246388.694536,962,4.563601970672607
1747246389.0386696,963,4.666428565979004
1747246389.3805532,964,4.697947978973389
1747246389.7208579,965,4.37178373336792
1747246390.4006026,967,4.54790735244751
1747246390.748717,968,4.537606239318848
1747246391.7779446,971,4.7121968269348145
1747246393.496246,976,4.575881481170654
1747246394.1930623,978,4.56239652633667
1747246394.5416474,979,4.68664026260376
1747246395.2447712,981,4.534170150756836
1747246395.585005,982,4.628293991088867
1747246396.991436,986,4.673768043518066
1747246397.6841273,988,4.560301780700684
1747246398.0296774,989,4.552129745483398
1747246398.3719287,990,4.500304222106934
1747246399.054767,992,4.436975002288818
1747246399.7421684,994,4.590434551239014
1747246400.0916166,995,4.349442958831787
1747246400.4331934,996,4.3460917472839355
1747246401.1353834,998,4.421104431152344
1747246401.4847198,999,4.617637634277344
1747246402.175923,1001,4.473734378814697
1747246402.5221856,1002,4.3466267585754395
1747246402.867557,1003,4.668656349182129
1747246403.213135,1004,4.346383094787598
1747246403.5564585,1005,4.428891181945801
1747246403.9025557,1006,4.648247718811035
1747246405.6382155,1011,4.315310001373291
1747246406.3365555,1013,4.398287296295166
1747246407.026659,1015,4.646816253662109
1747246407.3666444,1016,4.730550289154053
1747246407.7075338,1017,4.666372299194336
1747246409.4287271,1022,4.6370158195495605
1747246410.8083982,1026,4.412721633911133
1747246411.4898942,1028,4.453059196472168
1747246411.8356493,1029,4.61892032623291
1747246413.905307,1035,4.685528755187988
1747246414.2477224,1036,4.568338871002197
1747246414.5937507,1037,4.526550769805908
1747246414.9368093,1038,4.524843215942383
1747246415.2810712,1039,4.425740718841553
1747246416.6589541,1043,4.675494194030762
1747246417.3493903,1045,4.480648040771484
1747246417.69022,1046,4.676565170288086
1747246419.770793,1052,4.433199405670166
1747246420.1252713,1053,4.341462135314941
1747246421.1647482,1056,4.407954692840576
1747246421.847474,1058,4.451300144195557
1747246422.1875472,1059,4.648641586303711
1747246422.5273638,1060,4.6902875900268555
1747246423.210963,1062,4.703271865844727
1747246424.2314198,1065,4.6286773681640625
1747246424.572204,1066,4.526253700256348
1747246424.913566,1067,4.592207908630371
1747246425.5983,1069,4.341961860656738
1747246425.9458754,1070,4.241178035736084
1747246426.2979786,1071,4.230263710021973
1747246426.639859,1072,4.376180648803711
1747246426.9810348,1073,4.399021625518799
1747246427.3202736,1074,4.381423473358154
1747246428.3410542,1077,4.374752044677734
1747246428.6804216,1078,4.392107009887695
1747246429.3586717,1080,4.384552001953125
1747246429.6992915,1081,4.557679653167725
1747246430.0385237,1082,4.357011318206787
1747246431.0592906,1085,4.46063232421875
1747246431.3982582,1086,4.450974941253662
1747246431.7375176,1087,4.48825216293335
1747246433.1072133,1091,4.351006984710693
1747246433.450125,1092,4.495865821838379
1747246433.7929428,1093,4.07928991317749
1747246435.5038002,1098,4.55495023727417
1747246436.1840622,1100,4.236676216125488
1747246436.871841,1102,4.534779071807861
1747246437.215125,1103,4.286285877227783
1747246437.5580964,1104,4.6870222091674805
1747246438.6019168,1107,4.63295841217041
1747246438.9482071,1108,4.316410541534424
1747246439.2945492,1109,4.4292893409729
1747246439.6421664,1110,4.278206825256348
1747246439.991317,1111,4.334584712982178
1747246440.3327703,1112,4.493240833282471
1747246440.6755326,1113,4.29741907119751
1747246441.0139022,1114,4.048537254333496
1747246441.6931653,1116,4.273777008056641
1747246442.7062058,1119,4.384759426116943
1747246443.3815875,1121,4.476861476898193
1747246443.7194176,1122,4.457022190093994
1747246444.735485,1125,4.354793548583984
1747246445.075056,1126,4.054867744445801
1747246445.7738202,1128,4.461910247802734
1747246446.1183279,1129,4.6519694328308105
1747246446.4702291,1130,4.451357364654541
1747246446.8191378,1131,4.1787190437316895
1747246447.1621885,1132,4.36993932723999
1747246447.8517623,1134,4.335404396057129
1747246448.194635,1135,4.519917964935303
1747246448.538628,1136,4.612857341766357
1747246449.593263,1139,4.4685211181640625
1747246450.627763,1142,4.40510368347168
1747246451.6644287,1145,4.483245849609375
1747246452.0153015,1146,4.195056438446045
1747246452.7152863,1148,3.9932985305786133
1747246453.0665436,1149,2.9573984146118164
1747246453.4089568,1150,2.8595945835113525
1747246453.7587745,1151,1.3808444738388062
1747246454.106634,1152,1.0377230644226074
1747246454.4488544,1153,1.0040709972381592
1747246455.137956,1155,1.2689170837402344
1747246456.8541765,1160,1.3044828176498413
1747246457.5411265,1162,2.414407730102539
1747246458.2272484,1164,2.2584617137908936
1747246458.9130657,1166,1.7747656106948853
1747246459.2561417,1167,1.8122224807739258
1747246461.3079965,1173,3.3689687252044678
1747246461.6551793,1174,2.2742438316345215
1747246462.3424385,1176,2.6914114952087402
1747246462.6878304,1177,2.629364013671875
1747246463.0294647,1178,2.968437433242798
1747246464.3969364,1182,3.4996325969696045
1747246465.090587,1184,2.2629244327545166
1747246465.783214,1186,2.4565718173980713
1747246466.4736202,1188,3.5338432788848877
1747246466.819022,1189,3.8567163944244385
1747246467.1626425,1190,3.907320976257324
1747246468.1985207,1193,3.5907142162323
1747246468.5430715,1194,3.8891561031341553
1747246468.8857949,1195,3.194746732711792
1747246469.5740387,1197,3.563758134841919
1747246469.913635,1198,3.465759515762329
1747246470.9491444,1201,2.9015464782714844
1747246471.2916772,1202,3.4604430198669434
1747246472.3269901,1205,3.4778616428375244
1747246472.6797862,1206,3.490523338317871
1747246473.0323803,1207,3.5568981170654297
1747246473.7222025,1209,3.2231109142303467
1747246475.117887,1213,3.267489194869995
1747246475.4604173,1214,3.489107370376587
1747246475.8117154,1215,2.8693735599517822
1747246476.5002408,1217,3.3920371532440186
1747246476.8441546,1218,3.111180067062378
1747246478.5629115,1223,3.3922152519226074
1747246479.2514365,1225,3.063795328140259
1747246480.296409,1228,3.096148729324341
1747246480.6443274,1229,3.122023820877075
1747246481.6767168,1232,3.11338472366333
1747246482.0198376,1233,2.3133914470672607
1747246483.7762802,1238,3.9165749549865723
1747246484.480084,1240,3.6801202297210693
1747246484.8319213,1241,3.8232178688049316
1747246485.1816792,1242,3.5272576808929443
1747246485.5230541,1243,3.762021541595459
1747246485.8698993,1244,3.52193284034729
1747246486.2171788,1245,3.83876895904541
1747246486.5709088,1246,3.4650328159332275
1747246487.6086175,1249,3.7226767539978027
1747246487.9464455,1250,3.404301881790161
1747246488.283396,1251,3.618034601211548
1747246488.6202404,1252,3.607985496520996
1747246489.3045542,1254,3.3373405933380127
1747246489.9928699,1256,3.6345937252044678
1747246490.335295,1257,3.6600100994110107
1747246491.3616471,1260,3.7084624767303467
1747246491.7029326,1261,3.7315573692321777
1747246492.7377777,1264,3.7770676612854004
1747246493.7706358,1267,3.5939903259277344
1747246495.1514406,1271,3.5332963466644287
1747246496.8682728,1276,3.7626121044158936
1747246497.2075481,1277,3.6280229091644287
1747246497.546763,1278,3.7732105255126953
1747246498.9126685,1282,3.816288709640503
1747246499.954214,1285,3.495244026184082
1747246501.6590335,1290,3.600224494934082
1747246502.6900406,1293,3.7589972019195557
1747246503.7181685,1296,3.700277328491211
1747246504.4080405,1298,3.5047800540924072
1747246504.7482066,1299,3.5834991931915283
1747246505.7725804,1302,3.52482008934021
1747246507.139334,1306,3.677548408508301
1747246508.5064044,1310,3.582608461380005
1747246509.8709793,1314,3.594688892364502
1747246510.2115996,1315,3.778824806213379
1747246511.9130094,1320,3.703625202178955
1747246512.6006923,1322,3.777252435684204
1747246512.9413073,1323,3.4839234352111816
1747246513.6266491,1325,3.5212624073028564
1747246513.9689026,1326,3.552777051925659
1747246514.655966,1328,3.6353843212127686
1747246517.0744317,1335,3.6749517917633057
1747246520.1916611,1344,3.7581610679626465
1747246520.534424,1345,3.7810888290405273
1747246521.2232833,1347,3.5059189796447754
1747246521.5679073,1348,3.4407498836517334
1747246522.5940392,1351,3.835538625717163
1747246522.9357214,1352,3.307797908782959
1747246523.6103067,1354,3.9462945461273193
1747246524.965419,1358,3.5682950019836426
1747246525.6483712,1360,3.7588768005371094
1747246527.0133624,1364,3.775662899017334
1747246527.3511724,1365,3.800278902053833
1747246527.699507,1366,3.7246313095092773
1747246528.0497353,1367,3.7697746753692627
1747246528.3936832,1368,3.4408481121063232
1747246529.7630465,1372,3.8554327487945557
1747246530.1067903,1373,3.534407138824463
1747246530.7870088,1375,3.772688865661621
1747246531.1274302,1376,3.923936367034912
1747246532.4986875,1380,3.7825734615325928
1747246534.2391076,1385,3.4658164978027344
1747246534.5937428,1386,3.7463114261627197
1747246535.9999847,1390,3.5957422256469727
1747246537.055325,1393,3.5765819549560547
1747246538.0853322,1396,3.718040943145752
1747246538.4258533,1397,3.61775803565979
1747246539.101942,1399,3.7342960834503174
1747246539.4416559,1400,3.766326665878296
1747246540.4789903,1403,3.4953768253326416
1747246541.180812,1405,3.6778311729431152
1747246543.936999,1413,3.7665815353393555
1747246544.9652748,1416,3.6305673122406006
1747246545.3096263,1417,3.7151496410369873
1747246545.9946725,1419,3.6165363788604736
1747246546.6896806,1421,3.545600414276123
1747246547.0321581,1422,3.587587594985962
1747246550.1569118,1431,3.5916097164154053
1747246550.5000224,1432,3.6291391849517822
1747246551.8702927,1436,3.644399404525757
1747246552.559412,1438,3.6969375610351562
1747246552.9033973,1439,3.696645975112915
1747246553.2517452,1440,3.629560708999634
1747246553.5964127,1441,3.8197708129882812
1747246554.6215494,1444,3.8423750400543213
1747246555.316344,1446,3.5219194889068604
1747246555.6629853,1447,3.6812610626220703
1747246556.0076127,1448,3.5102059841156006
1747246556.355243,1449,3.6440277099609375
1747246556.6962795,1450,3.590803384780884
1747246557.0392516,1451,3.5168681144714355
1747246557.3801303,1452,3.7188518047332764
1747246558.0657527,1454,3.6010146141052246
1747246558.4102397,1455,3.616879463195801
1747246558.753198,1456,3.783958911895752
1747246559.0965545,1457,3.5484941005706787
1747246559.4440193,1458,3.5926694869995117
1747246559.7878566,1459,3.5525853633880615
1747246560.1350796,1460,3.3063042163848877
1747246560.4758298,1461,3.5442488193511963
1747246561.1620302,1463,3.504746437072754
1747246563.6522007,1470,3.5566461086273193
1747246564.714714,1473,3.626316785812378
1747246565.0597808,1474,3.524216890335083
1747246565.7556756,1476,3.4914302825927734
1747246566.0987365,1477,3.716409683227539
1747246567.47245,1481,3.586902379989624
1747246567.813343,1482,3.581784248352051
1747246568.151836,1483,3.5270094871520996
1747246569.5091045,1487,3.6873619556427
1747246569.8475425,1488,3.8386354446411133
1747246570.194999,1489,3.598187208175659
1747246570.5345788,1490,3.671260356903076
1747246570.8731155,1491,3.6030433177948
1747246571.5488217,1493,3.647881507873535
1747246571.8889327,1494,3.464643955230713
1747246573.2509935,1498,3.6239242553710938
1747246573.5961752,1499,3.6212587356567383
1747246573.9365697,1500,3.243262767791748
1747246574.6210124,1502,3.7396326065063477
1747246575.6402717,1505,3.6797447204589844
1747246576.9991271,1509,3.685192584991455
1747246577.3394082,1510,3.6883857250213623
1747246577.6850388,1511,3.630174398422241
1747246578.361207,1513,3.5594589710235596
1747246579.038062,1515,3.666628360748291
1747246579.3762834,1516,3.5999526977539062
1747246581.7852976,1523,3.642742872238159
1747246582.8066516,1526,3.6144895553588867
1747246583.4917378,1528,3.4220268726348877
1747246585.5318677,1534,3.7893998622894287
1747246586.550133,1537,3.7764532566070557
1747246586.8889868,1538,3.686746120452881
1747246587.9151506,1541,3.6015591621398926
1747246589.2965682,1545,3.588188648223877
1747246589.9914925,1547,3.5887434482574463
1747246590.3317225,1548,3.5517289638519287
1747246591.3621445,1551,3.606546401977539
1747246591.704987,1552,3.499459981918335
1747246592.0483913,1553,3.4901316165924072
1747246592.7333426,1555,3.4982492923736572
1747246593.4166133,1557,3.477708101272583
1747246595.1320317,1562,3.5962483882904053
1747246595.8197622,1564,3.6856491565704346
1747246596.1689887,1565,3.4719886779785156
1747246596.5162215,1566,3.4980437755584717
1747246597.2056377,1568,3.5378050804138184
1747246597.8879826,1570,3.616691827774048
1747246598.2344098,1571,3.4446260929107666
1747246598.5716455,1572,3.4725654125213623
1747246598.90861,1573,3.648528575897217
1747246599.920499,1576,3.536412239074707
1747246600.5969093,1578,3.5159783363342285
1747246600.9384503,1579,3.544865131378174
1747246601.2843475,1580,3.644249677658081
1747246601.6354299,1581,3.6614015102386475
1747246601.9842286,1582,3.7324438095092773
1747246603.0218377,1585,3.6847681999206543
1747246604.7392974,1590,3.5049400329589844
1747246606.4667642,1595,3.3432118892669678
1747246606.8075912,1596,3.5294504165649414
1747246607.1450675,1597,3.4999916553497314
1747246608.497288,1601,3.551098585128784
1747246608.8344207,1602,3.55792498588562
1747246609.1713917,1603,3.6376261711120605
1747246611.5702486,1610,3.6020400524139404
1747246611.9178152,1611,3.5439846515655518
1747246612.6009526,1613,3.527247428894043
1747246612.9445553,1614,3.4899919033050537
1747246613.627285,1616,3.5609405040740967
1747246614.9891763,1620,3.615963935852051
1747246615.6722612,1622,3.5900673866271973
1747246616.3572779,1624,3.536762237548828
1747246617.0477765,1626,3.455448627471924
1747246617.396184,1627,3.559117078781128
1747246618.797343,1631,3.6900975704193115
1747246620.1896844,1635,3.556899070739746
1747246620.5322485,1636,3.6478137969970703
1747246620.8749416,1637,3.537001371383667
1747246621.219561,1638,3.7045786380767822
1747246621.9026656,1640,3.641508102416992
1747246622.2459896,1641,3.5717179775238037
1747246623.956377,1646,3.4967708587646484
1747246624.2985926,1647,3.6593575477600098
1747246624.982644,1649,3.5322961807250977
1747246625.6678414,1651,3.616412878036499
1747246626.0103903,1652,3.612069845199585
1747246626.3548837,1653,3.610703945159912
1747246626.7023966,1654,3.7556393146514893
1747246627.3958209,1656,3.550046443939209
1747246628.0806608,1658,3.4257986545562744
1747246629.4485285,1662,3.7654099464416504
1747246630.131288,1664,3.4576339721679688
1747246630.8194947,1666,3.591461420059204
1747246631.8727157,1669,3.4627676010131836
1747246632.2237291,1670,3.6918888092041016
1747246633.630153,1674,3.449608087539673
1747246634.678907,1677,3.4621100425720215
1747246635.3648684,1679,3.650296688079834
1747246635.708518,1680,3.4126908779144287
1747246636.055857,1681,3.455122947692871
1747246636.3948298,1682,3.4199256896972656
1747246637.435443,1685,3.5597493648529053
1747246637.7799895,1686,3.5553507804870605
1747246638.1265676,1687,3.564617872238159
1747246638.472612,1688,3.6037466526031494
1747246638.8162587,1689,3.6067392826080322
1747246639.1592588,1690,3.6722328662872314
1747246640.1818604,1693,3.6167104244232178
1747246640.5271378,1694,3.597996711730957
1747246640.870464,1695,3.399116039276123
1747246641.5567415,1697,3.5672338008880615
1747246641.899287,1698,3.6249916553497314
1747246642.2392578,1699,3.726715087890625
1747246642.5880058,1700,3.6503360271453857
1747246643.281783,1702,3.543102979660034
1747246643.9743931,1704,3.567291021347046
1747246645.0105717,1707,3.6289725303649902
1747246645.6970437,1709,3.514833450317383
1747246646.046051,1710,3.5719916820526123
1747246646.3903856,1711,3.4202609062194824
1747246646.733865,1712,3.3534200191497803
1747246648.8050122,1718,3.614839792251587
1747246649.1495752,1719,3.570734977722168
1747246650.174804,1722,3.7027809619903564
1747246650.5158863,1723,3.667764902114868
1747246650.859051,1724,3.5249390602111816
1747246651.2041512,1725,3.421403169631958
1747246652.931137,1730,3.5625035762786865
1747246655.684912,1738,3.5817129611968994
1747246656.037916,1739,3.588391065597534
1747246656.387324,1740,3.6072733402252197
1747246657.4371152,1743,3.712569236755371
1747246658.1288383,1745,3.4949984550476074
1747246659.163454,1748,3.6070783138275146
1747246659.505722,1749,3.510399103164673
1747246659.8471298,1750,3.6024272441864014
1747246660.1921065,1751,3.4436748027801514
1747246660.8802867,1753,3.6262335777282715
1747246661.2288954,1754,3.5165672302246094
1747246662.2554867,1757,3.584315061569214
1747246663.974205,1762,3.564080238342285
1747246664.3181765,1763,3.688859462738037
1747246665.0023654,1765,3.6236305236816406
1747246665.3531697,1766,3.4275450706481934
1747246666.0750706,1768,3.450258255004883
1747246668.5382247,1775,3.607355833053589
1747246668.8941703,1776,3.5074543952941895
1747246669.241608,1777,3.5571141242980957
1747246670.2843883,1780,3.5173306465148926
1747246670.6356313,1781,3.5458426475524902
1747246671.6811712,1784,3.1864676475524902
1747246672.027494,1785,2.6398653984069824
1747246672.3763163,1786,2.5427165031433105
1747246672.717217,1787,2.458129405975342
1747246673.4031012,1789,4.282315254211426
1747246673.744204,1790,4.321470737457275
1747246674.4400394,1792,4.286808013916016
1747246675.1304889,1794,4.268136024475098
1747246675.8144643,1796,4.395082473754883
1747246676.1571317,1797,4.3869309425354
1747246677.1847422,1800,4.286337375640869
1747246677.8685744,1802,4.342318058013916
1747246678.2112556,1803,4.323436260223389
1747246678.5532842,1804,4.124598979949951
1747246679.9397712,1808,4.064405918121338
1747246680.6359444,1810,4.291897773742676
1747246682.0240202,1814,4.224745750427246
1747246682.7104397,1816,4.226358413696289
1747246683.4009826,1818,4.174994945526123
1747246683.739799,1819,4.0291948318481445
1747246685.1180406,1823,4.221859931945801
1747246686.1577468,1826,4.122386455535889
1747246686.5102139,1827,4.27459192276001
1747246687.2005196,1829,4.131859302520752
1747246687.5449739,1830,4.401900768280029
1747246688.2426243,1832,4.006829261779785
1747246688.5872478,1833,4.124673366546631
1747246688.9286354,1834,4.046842098236084
1747246689.617646,1836,3.951079845428467
1747246689.9617333,1837,4.2527666091918945
1747246690.3025842,1838,4.03497838973999
1747246692.367029,1844,3.99629282951355
1747246692.7089586,1845,3.8706178665161133
1747246693.056686,1846,3.9379003047943115
1747246693.4021986,1847,3.9020490646362305
1747246693.7487066,1848,4.191680431365967
1747246694.781073,1851,4.256894588470459
1747246695.4790235,1853,4.1135430335998535
1747246696.548288,1856,3.971558094024658
1747246697.9599771,1860,4.121883869171143
1747246699.337386,1864,3.976963996887207
1747246699.6784303,1865,4.035950660705566
1747246700.0246933,1866,3.7598624229431152
1747246700.3679657,1867,4.15077018737793
1747246701.7395973,1871,4.123966693878174
1747246702.082217,1872,4.071663856506348
1747246702.4265254,1873,4.211982727050781
1747246702.7686174,1874,4.155130863189697
1747246703.1105568,1875,3.9943535327911377
1747246703.7982998,1877,4.069187641143799
1747246704.4823034,1879,4.155926704406738
1747246704.8291984,1880,4.108828067779541
1747246705.8650093,1883,4.134276390075684
1747246706.2111554,1884,4.063011169433594
1747246706.8948321,1886,4.082033634185791
1747246707.5819025,1888,3.926541566848755
1747246708.2675705,1890,4.0550055503845215
1747246708.615698,1891,4.201025485992432
1747246709.9879026,1895,3.9064927101135254
1747246711.3699834,1899,4.165961742401123
1747246712.061508,1901,4.0310258865356445
1747246712.4054368,1902,3.989677906036377
1747246713.7822351,1906,4.0188679695129395
1747246714.4674737,1908,4.110840320587158
1747246714.8080995,1909,3.9253244400024414
1747246715.1585715,1910,4.123819828033447
1747246716.1901727,1913,3.951695203781128
1747246717.2149172,1916,4.133980751037598
1747246717.8992634,1918,4.020812034606934
1747246719.940017,1924,4.008852005004883
1747246720.2823684,1925,4.26850700378418
1747246720.6233974,1926,3.9364638328552246
1747246721.3138013,1928,4.122255325317383
1747246721.6562526,1929,3.9528942108154297
1747246722.685679,1932,3.8703298568725586
1747246723.7104995,1935,3.927354097366333
1747246724.0508792,1936,4.067786693572998
1747246725.0778787,1939,3.968526601791382
1747246725.420311,1940,3.9197185039520264
1747246725.769022,1941,4.055095672607422
1747246726.119459,1942,3.9960837364196777
1747246727.1578233,1945,4.121267318725586
1747246727.8437643,1947,3.9350297451019287
1747246728.8711894,1950,4.10116720199585
1747246729.214572,1951,4.139781951904297
1747246729.9041905,1953,4.0667290687561035
1747246730.9362912,1956,4.071254253387451
1747246732.305907,1960,3.9012322425842285
1747246732.647618,1961,4.023269176483154
1747246732.9925423,1962,4.123447418212891
1747246733.3320622,1963,4.22708797454834
1747246733.6721163,1964,4.03339147567749
1747246734.3518076,1966,3.9259133338928223
1747246734.6911387,1967,3.9346373081207275
1747246735.0307288,1968,3.9938793182373047
1747246735.3699918,1969,3.86436128616333
1747246737.4351933,1975,4.109787464141846
1747246738.1215246,1977,4.056118965148926
1747246738.4653406,1978,4.010275840759277
1747246738.8114738,1979,4.147369861602783
1747246739.152025,1980,4.056450843811035
1747246739.4920566,1981,4.218836307525635
1747246739.8320508,1982,4.0350165367126465
1747246740.1749349,1983,4.078107833862305
1747246740.8633258,1985,3.947632074356079
1747246741.5488617,1987,3.867635488510132
1747246741.8929095,1988,3.8865954875946045
1747246742.236555,1989,4.055222988128662
1747246742.925476,1991,4.10733699798584
1747246743.2696564,1992,4.103239059448242
1747246743.6148686,1993,4.023361682891846
1747246744.303696,1995,4.1862382888793945
1747246745.6794732,1999,4.02398681640625


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_27_613746-tag-train_loss.csv <==
Wall time,Step,Value
1747246057.0200994,0,2.3018670082092285
1747246058.1156821,3,2.2300453186035156
1747246058.4610388,4,2.2088074684143066
1747246060.5261695,10,2.3097891807556152
1747246060.867147,11,2.06245756149292
1747246061.8923488,14,2.2394649982452393
1747246062.230537,15,1.9829177856445312
1747246063.247543,18,1.8813326358795166
1747246063.5877795,19,2.03509783744812
1747246063.9517198,20,2.1882171630859375
1747246064.6359625,22,1.6684741973876953
1747246064.975598,23,1.449524998664856
1747246065.9989872,26,2.545067071914673
1747246066.3375905,27,1.6665821075439453
1747246068.4497952,33,1.574805498123169
1747246069.486611,36,1.3780428171157837
1747246069.8326018,37,1.8522369861602783
1747246070.183631,38,1.3208892345428467
1747246070.5320837,39,0.9260385036468506
1747246070.888827,40,0.8130353689193726
1747246073.3965018,47,1.6573100090026855
1747246073.750445,48,1.145019292831421
1747246074.1006567,49,0.8971429467201233
1747246074.792402,51,0.570329487323761
1747246075.1470728,52,0.5527701377868652
1747246075.8386545,54,0.4740596115589142
1747246076.8686893,57,1.1732170581817627
1747246077.9082298,60,0.6109591126441956
1747246078.2474313,61,0.4536958336830139
1747246078.5892415,62,0.4591251611709595
1747246078.926383,63,0.47169607877731323
1747246079.602158,65,0.5636733770370483
1747246079.946996,66,0.6535515785217285
1747246080.2924583,67,0.6881363391876221
1747246080.6316085,68,1.1594858169555664
1747246081.3333063,70,0.7582786679267883
1747246081.6764226,71,0.5237565636634827
1747246083.7506607,77,0.4417899549007416
1747246084.4365785,79,0.43179190158843994
1747246084.7776432,80,0.49892210960388184
1747246085.4652925,82,0.2990838885307312
1747246085.8136644,83,0.3112017512321472
1747246086.5324917,85,0.25949135422706604
1747246087.9785898,89,0.25251510739326477
1747246088.3320286,90,0.3004685938358307
1747246090.109504,95,0.3294890224933624
1747246091.5152395,99,0.27529144287109375
1747246091.8683453,100,0.2874949276447296
1747246092.9044318,103,0.4461182653903961
1747246093.930231,106,0.5817949771881104
1747246094.2698119,107,0.6610138416290283
1747246094.9506958,109,0.5058417320251465
1747246096.6622877,114,0.3169540762901306
1747246097.3438222,116,0.24455836415290833
1747246099.0666864,121,0.20260164141654968
1747246100.434831,125,0.19268745183944702
1747246100.7764077,126,0.22652792930603027
1747246101.462667,128,0.14407357573509216
1747246102.1479027,130,0.11789879947900772
1747246102.490296,131,0.22438247501850128
1747246102.8355055,132,0.13006591796875
1747246104.2112768,136,0.14911335706710815
1747246104.5593624,137,0.24121308326721191
1747246106.623219,143,0.1986706703901291
1747246106.9660912,144,0.24320527911186218
1747246107.661033,146,0.16243527829647064
1747246108.0056407,147,0.16292788088321686
1747246109.0392303,150,0.23703661561012268
1747246111.4436483,157,0.326396644115448
1747246112.130644,159,0.12715402245521545
1747246112.4756474,160,0.13336274027824402
1747246113.1589081,162,0.3189328610897064
1747246113.8478582,164,0.41899096965789795
1747246114.5327783,166,0.12182740867137909
1747246115.9037158,170,0.14519330859184265
1747246116.248699,171,0.21206176280975342
1747246116.5958874,172,0.22083978354930878
1747246117.6219308,175,0.10974720120429993
1747246117.9677916,176,0.15813001990318298
1747246118.3097963,177,0.16358093917369843
1747246118.6570945,178,0.2294105589389801
1747246119.3377142,180,0.18894436955451965
1747246119.679331,181,0.1600220501422882
1747246120.7187033,184,0.119095578789711
1747246121.065581,185,0.1504257619380951
1747246121.4119282,186,0.26709848642349243
1747246122.4552472,189,0.1386852115392685
1747246122.8014128,190,0.14951732754707336
1747246123.144177,191,0.19716006517410278
1747246123.4866788,192,0.30159246921539307
1747246124.508268,195,0.19868355989456177
1747246125.88568,199,0.4826713502407074
1747246126.2346566,200,0.3400551676750183
1747246126.9305077,202,0.1917712688446045
1747246127.2821436,203,0.1240399107336998
1747246127.627054,204,0.10893657803535461
1747246127.9688087,205,0.1537247598171234
1747246128.65079,207,0.12880554795265198
1747246129.3297007,209,0.09614977240562439
1747246130.0062077,211,0.17697209119796753
1747246130.687709,213,0.11646243929862976
1747246131.3673587,215,0.15085482597351074
1747246131.7091382,216,0.20484335720539093
1747246132.3993342,218,0.14835378527641296
1747246132.7475858,219,0.15154702961444855
1747246133.0916555,220,0.15171289443969727
1747246133.4305952,221,0.12024831026792526
1747246133.7698717,222,0.20952485501766205
1747246134.4518797,224,0.18343117833137512
1747246134.789104,225,0.10825836658477783
1747246136.1382492,229,0.12031281739473343
1747246138.1823514,235,0.1313251554965973
1747246138.8687747,237,0.09062328934669495
1747246139.2088244,238,0.10772965848445892
1747246139.5483634,239,0.1347319781780243
1747246140.2228537,241,0.14488738775253296
1747246140.5655973,242,0.14119380712509155
1747246141.2440403,244,0.18609294295310974
1747246141.5831635,245,0.24440820515155792
1747246141.9228957,246,0.38958513736724854
1747246142.2656798,247,0.45345747470855713
1747246143.9903142,252,0.1262347251176834
1747246144.335346,253,0.12650229036808014
1747246144.686445,254,0.09623771905899048
1747246145.716688,257,0.13930165767669678
1747246146.0596545,258,0.10170824825763702
1747246146.4212425,259,0.11505518853664398
1747246146.76767,260,0.12404073029756546
1747246147.4538834,262,0.11273267865180969
1747246150.2126775,270,0.16522714495658875
1747246150.5560114,271,0.08095419406890869
1747246151.5930645,274,0.13258951902389526
1747246151.9383092,275,0.1070624440908432
1747246152.2798553,276,0.131271630525589
1747246152.9718602,278,0.0813731774687767
1747246153.6588175,280,0.11256315559148788
1747246154.3509948,282,0.10039213299751282
1747246154.6978824,283,0.15396100282669067
1747246155.3819904,285,0.0995408371090889
1747246156.0702002,287,0.11008401960134506
1747246156.4120963,288,0.07264210283756256
1747246157.098191,290,0.11025483161211014
1747246158.8222382,295,0.11732329428195953
1747246159.1707838,296,0.1223049908876419
1747246159.5191965,297,0.08299586921930313
1747246159.8608568,298,0.07150617986917496
1747246161.9259975,304,0.17212286591529846
1747246162.6152558,306,0.046499527990818024
1747246163.3049996,308,0.08642208576202393
1747246163.6463795,309,0.08456210792064667
1747246164.6770446,312,0.09584590792655945
1747246165.01771,313,0.06912089884281158
1747246166.0411034,316,0.08916404843330383
1747246166.7263305,318,0.2545701563358307
1747246167.0674849,319,0.30745381116867065
1747246168.1011248,322,0.12366002798080444
1747246168.791926,324,0.1357666254043579
1747246170.52907,329,0.12870344519615173
1747246170.872673,330,0.08678542822599411
1747246171.213626,331,0.07177360355854034
1747246171.5521777,332,0.0920042023062706
1747246173.2523248,337,0.04694616049528122
1747246173.598676,338,0.05295587331056595
1747246174.2810926,340,0.12406807392835617
1747246175.3171144,343,0.07421180605888367
1747246175.6606553,344,0.07075188308954239
1747246176.0100584,345,0.06441457569599152
1747246176.352854,346,0.06106511875987053
1747246177.035761,348,0.09124774485826492
1747246177.7235577,350,0.15023988485336304
1747246178.4271944,352,0.02987556718289852
1747246178.7785656,353,0.12349540740251541
1747246179.1268604,354,0.11609232425689697
1747246180.5097115,358,0.05505259707570076
1747246181.1952162,360,0.11081890761852264
1747246181.880322,362,0.06049469858407974
1747246182.2239072,363,0.15578296780586243
1747246182.5686743,364,0.06506410241127014
1747246182.9211185,365,0.06621343642473221
1747246183.271842,366,0.08889694511890411
1747246183.6155796,367,0.13303545117378235
1747246183.9594078,368,0.08847032487392426
1747246186.0308666,374,0.11186735332012177
1747246187.062143,377,0.06863955408334732
1747246187.4090502,378,0.04602787271142006
1747246189.81386,385,0.10049860179424286
1747246190.154868,386,0.06516411900520325
1747246191.528759,390,0.0504499152302742
1747246191.8697433,391,0.06675535440444946
1747246192.2117033,392,0.06790749728679657
1747246192.5527375,393,0.11515718698501587
1747246192.893627,394,0.08888107538223267
1747246193.2337003,395,0.14213770627975464
1747246193.5733335,396,0.05059586465358734
1747246193.9146388,397,0.1534314602613449
1747246194.2549343,398,0.09564682841300964
1747246194.5956514,399,0.04588841646909714
1747246195.280445,401,0.061607472598552704
1747246195.6217217,402,0.08776837587356567
1747246196.309733,404,0.11163567751646042
1747246197.680304,408,0.04469248652458191
1747246198.0224416,409,0.11639268696308136
1747246199.051988,412,0.05063723772764206
1747246199.3943102,413,0.08738246560096741
1747246199.7367015,414,0.09053453058004379
1747246200.0793629,415,0.10822606086730957
1747246201.106354,418,0.17055347561836243
1747246202.1328995,421,0.08526279032230377
1747246202.4876363,422,0.03188040852546692
1747246203.5430112,425,0.06815953552722931
1747246203.8856602,426,0.05534236133098602
1747246205.254893,430,0.06078045070171356
1747246205.595176,431,0.13178914785385132
1747246206.6186335,434,0.04344108700752258
1747246206.9567463,435,0.07087722420692444
1747246207.2983284,436,0.06716878712177277
1747246207.6375124,437,0.09975945949554443
1747246207.9826014,438,0.08214090764522552
1747246208.3281107,439,0.058351121842861176
1747246208.6671338,440,0.11767415702342987
1747246209.0059538,441,0.04965278506278992
1747246209.682828,443,0.07096873223781586
1747246210.0223844,444,0.04109479859471321
1747246210.3669126,445,0.04897903650999069
1747246210.707526,446,0.04210645332932472
1747246212.0813932,450,0.08345863968133926
1747246212.428134,451,0.02937028743326664
1747246212.7702417,452,0.05633187294006348
1747246213.1101918,453,0.07849199324846268
1747246213.4535518,454,0.06874176859855652
1747246214.1409326,456,0.036995843052864075
1747246214.8254614,458,0.05914958938956261
1747246215.5078363,460,0.041021402925252914
1747246215.8484,461,0.05279243737459183
1747246216.8803432,464,0.11847764998674393
1747246217.2294996,465,0.026660244911909103
1747246217.5716465,466,0.05926015228033066
1747246218.2706397,468,0.10596998035907745
1747246218.9581573,470,0.06833446025848389
1747246220.3310122,474,0.1080467700958252
1747246220.6710498,475,0.04240197688341141
1747246221.6941125,478,0.07281781733036041
1747246222.0343168,479,0.03997514396905899
1747246222.3778605,480,0.07121467590332031
1747246222.7183583,481,0.06028630584478378
1747246223.058557,482,0.08725659549236298
1747246223.4010715,483,0.11460532248020172
1747246223.7413945,484,0.044718824326992035
1747246224.426053,486,0.0648883804678917
1747246224.7667487,487,0.05649848282337189
1747246225.1164806,488,0.0932563841342926
1747246225.4633236,489,0.08487141877412796
1747246226.1594052,491,0.0512690395116806
1747246227.1994593,494,0.034028925001621246
1747246228.6025605,498,0.09426270425319672
1747246229.6627996,501,0.07468298077583313
1747246230.0126598,502,0.0678907111287117
1747246230.3629358,503,0.05911262333393097
1747246231.4191597,506,0.06987432390451431
1747246232.1265254,508,0.04624098539352417
1747246232.4759114,509,0.07780329138040543
1747246232.8328078,510,0.04338269308209419
1747246233.1818666,511,0.06320623308420181
1747246233.5311103,512,0.08670595288276672
1747246233.8790667,513,0.06735023856163025
1747246234.2327712,514,0.04829741641879082
1747246235.2768707,517,0.02680790238082409
1747246235.6252565,518,0.03711136057972908
1747246235.9739878,519,0.057017628103494644
1747246236.3231485,520,0.06567933410406113
1747246237.3708186,523,0.06937256455421448
1747246239.815792,530,0.07028061896562576
1747246240.8664358,533,0.05978287011384964
1747246241.2088952,534,0.12018441408872604
1747246241.9089482,536,0.04367177188396454
1747246242.2522051,537,0.06342785805463791
1747246242.5967312,538,0.058069027960300446
1747246242.9407923,539,0.061620716005563736
1747246243.2830725,540,0.10196027159690857
1747246243.9699106,542,0.660616934299469
1747246244.3112993,543,1.8989341259002686
1747246244.6543498,544,2.2534353733062744
1747246245.341979,546,1.5333036184310913
1747246245.6848125,547,1.54720139503479
1747246246.7238061,550,0.7604141235351562
1747246247.4055967,552,0.4997105598449707
1747246248.090514,554,0.34348735213279724
1747246248.431977,555,0.21387052536010742
1747246248.7733538,556,0.17580455541610718
1747246250.8190076,562,0.1097237691283226
1747246251.1607583,563,0.10067392885684967
1747246251.5072734,564,0.08525412529706955
1747246252.8717387,568,0.06072515249252319
1747246253.890803,571,0.10942035913467407
1747246254.5724294,573,0.10397479683160782
1747246255.6037657,576,0.07643308490514755
1747246256.9731107,580,0.09229317307472229
1747246258.335361,584,0.06918878108263016
1747246258.6779385,585,0.060360170900821686
1747246259.0174782,586,0.08116200566291809
1747246259.7005887,588,0.04817824810743332
1747246260.3920548,590,0.0541953518986702
1747246260.7351036,591,0.07235556840896606
1747246261.07782,592,0.05735741928219795
1747246261.757508,594,0.07270807027816772
1747246262.436327,596,0.11169114708900452
1747246262.7760289,597,0.13411220908164978
1747246263.1137757,598,0.06682775914669037
1747246263.4648032,599,0.09489038586616516
1747246264.1530068,601,0.09893935173749924
1747246264.4959714,602,0.058822229504585266
1747246264.8423457,603,0.0847921222448349
1747246265.5380752,605,0.04633105546236038
1747246266.5807946,608,0.0703006237745285
1747246267.2736154,610,0.08096887171268463
1747246268.299305,613,0.047706857323646545
1747246268.6415162,614,0.06189753860235214
1747246269.32529,616,0.0370418056845665
1747246270.0118384,618,0.03246641904115677
1747246270.6991613,620,0.05460381507873535
1747246271.3874693,622,0.0539478175342083
1747246271.7285695,623,0.06427024304866791
1747246272.76226,626,0.06069492548704147
1747246273.4475892,628,0.05893085524439812
1747246273.7972894,629,0.06523814797401428
1747246275.1755748,633,0.07302045822143555
1747246275.8586557,635,0.05482715740799904
1747246276.5442145,637,0.04050339013338089
1747246277.5668097,640,0.04998144507408142
1747246277.9111223,641,0.018921956419944763
1747246278.2555256,642,0.03396230936050415
1747246278.5982375,643,0.09027548134326935
1747246278.9400206,644,0.02532557211816311
1747246279.2817845,645,0.03384486585855484
1747246280.6719475,649,0.07147741317749023
1747246281.3743143,651,0.04327384755015373
1747246281.7234766,652,0.023208439350128174
1747246282.0731053,653,0.06606189161539078
1747246282.4208539,654,0.045141786336898804
1747246282.7718177,655,0.061485789716243744
1747246283.800035,658,0.022855501621961594
1747246284.139396,659,0.021587537601590157
1747246284.4819005,660,0.039564475417137146
1747246286.8985155,667,0.042997099459171295
1747246287.9477055,670,0.02073279395699501
1747246289.6636677,675,0.09778521209955215
1747246290.005322,676,0.06641149520874023
1747246290.3463054,677,0.01578581891953945
1747246291.3725157,680,0.04706351459026337
1747246292.0562158,682,0.041967228055000305
1747246292.3964498,683,0.10993101447820663
1747246292.738736,684,0.03204674273729324
1747246293.7660155,687,0.0829763263463974
1747246295.4949675,692,0.0163780078291893
1747246296.1823368,694,0.01513561513274908
1747246296.5243268,695,0.02156759239733219
1747246296.8697011,696,0.054138533771038055
1747246297.213739,697,0.04195636510848999
1747246297.896645,699,0.06964272260665894
1747246298.9286182,702,0.04662594944238663
1747246299.2723842,703,0.04079141467809677
1747246299.9560595,705,0.07088813185691833
1747246301.328723,709,0.05289797484874725
1747246301.6711843,710,0.014126332476735115
1747246302.3584712,712,0.029600245878100395
1747246303.3846197,715,0.020801300182938576
1747246304.0664845,717,0.04636490345001221
1747246304.7495446,719,0.03985404968261719
1747246305.0898914,720,0.05683867633342743
1747246305.4319124,721,0.011981957592070103
1747246306.1163921,723,0.008525118231773376
1747246306.7985322,725,0.04474377632141113
1747246307.1433327,726,0.03149023279547691
1747246307.48532,727,0.02726973593235016
1747246307.8363144,728,0.042236391454935074
1747246308.177547,729,0.02407432161271572
1747246308.8630793,731,0.027120167389512062
1747246309.204067,732,0.06259457767009735
1747246309.5459378,733,0.054819390177726746
1747246311.253089,738,0.04429493844509125
1747246311.5955837,739,0.025802068412303925
1747246311.9391537,740,0.04154913127422333
1747246312.6244533,742,0.048410654067993164
1747246312.9677932,743,0.03242994844913483
1747246313.3146842,744,0.08704300224781036
1747246313.6545358,745,0.09921254217624664
1747246316.0451012,752,0.9449460506439209
1747246317.0639787,755,0.40284210443496704
1747246317.4068685,756,0.35150569677352905
1747246318.1010718,758,0.2342977672815323
1747246319.8596215,763,0.09916488826274872
1747246320.2153442,764,0.103726327419281
1747246320.5596983,765,0.09193893522024155
1747246321.605181,768,0.0902227908372879
1747246322.0319734,769,0.0864783227443695
1747246323.0607185,772,0.06567715108394623
1747246323.4035437,773,0.04775919020175934
1747246324.0909393,775,0.13019907474517822
1747246324.4351194,776,0.041468746960163116
1747246325.123716,778,0.04339602217078209
1747246325.468068,779,0.11235642433166504
1747246325.8159645,780,0.08321063965559006
1747246326.1676843,781,0.049183957278728485
1747246326.5231416,782,0.07325741648674011
1747246328.602241,788,0.04037366807460785
1747246328.95115,789,0.04366854950785637
1747246329.63069,791,0.06256893277168274
1747246330.3221917,793,0.05280182510614395
1747246331.0076,795,0.04702930897474289
1747246331.346413,796,0.022303562611341476
1747246332.3697631,799,0.020896626636385918
1747246332.715845,800,0.05683145672082901
1747246334.088402,804,0.04185760021209717
1747246334.4311323,805,0.019171468913555145
1747246334.7822573,806,0.03287464752793312
1747246335.1245537,807,0.0325421504676342
1747246336.1419134,810,0.02054600417613983
1747246337.1522152,813,0.07053136825561523
1747246338.848878,818,0.019726786762475967
1747246339.19267,819,0.030314654111862183
1747246339.878599,821,0.045873358845710754
1747246340.2204833,822,0.020417356863617897
1747246340.5666306,823,0.02903714030981064
1747246341.2505298,825,0.029652263969182968
1747246341.592441,826,0.04674023017287254
1747246341.9360845,827,0.051693763583898544
1747246342.2849245,828,0.07541683316230774
1747246343.686986,832,0.03964857757091522
1747246344.0313358,833,0.07054518908262253
1747246344.7164967,835,0.024259338155388832
1747246345.0587895,836,0.024620361626148224
1747246345.4042437,837,0.025046266615390778
1747246346.092045,839,0.031023701652884483
1747246346.4327269,840,0.012821551412343979
1747246347.4594855,843,0.032268546521663666
1747246348.1452377,845,0.06877420097589493
1747246349.849749,850,0.05866093933582306
1747246350.1946592,851,0.030627373605966568
1747246351.219969,854,0.04301533102989197
1747246352.247037,857,0.022128023207187653
1747246353.2762334,860,0.026731401681900024
1747246353.9553206,862,0.020816456526517868
1747246354.986472,865,0.026607204228639603
1747246355.329217,866,0.08276695758104324
1747246356.7000341,870,0.030850432813167572
1747246357.0401602,871,0.011955644004046917
1747246360.4920528,881,0.030512873083353043
1747246361.1790495,883,0.01149437204003334
1747246361.5188324,884,0.026339847594499588
1747246361.85983,885,0.07382069528102875
1747246362.2027643,886,0.03303750231862068
1747246362.893115,888,0.03906915709376335
1747246363.5871031,890,0.0361541248857975
1747246364.296306,892,0.024769281968474388
1747246365.3297105,895,0.024007953703403473
1747246366.0208204,897,0.06265031546354294
1747246366.3671918,898,0.021840354427695274
1747246367.4020956,901,0.02850516140460968
1747246367.7530563,902,0.018395792692899704
1747246368.4413352,904,0.017146991565823555
1747246369.1325536,906,0.07354686409235
1747246369.4749932,907,0.030751068145036697
1747246369.8203247,908,0.05624997615814209
1747246370.5140846,910,0.03560187295079231
1747246370.8656423,911,0.042805299162864685
1747246371.9173858,914,0.013389629311859608
1747246373.2995589,918,0.02762172557413578
1747246373.6517828,919,0.06958340108394623
1747246374.3574414,921,0.053355053067207336
1747246375.0664601,923,0.02760056033730507
1747246376.4322588,927,0.021263068541884422
1747246376.7758987,928,0.055487193167209625
1747246377.1201513,929,0.015645308420062065
1747246377.4619539,930,0.009260011836886406
1747246377.8043308,931,0.040697284042835236
1747246378.14872,932,0.023305535316467285
1747246378.4913845,933,0.025418376550078392
1747246379.1926727,935,0.029935678467154503
1747246380.5699754,939,0.034467604011297226
1747246381.2567582,941,0.025921080261468887
1747246381.5971549,942,0.006142867729067802
1747246382.6230686,945,0.05078953877091408
1747246383.999035,949,0.05710948258638382
1747246385.0396624,952,0.05063380300998688
1747246385.729211,954,0.03897557035088539
1747246386.070666,955,0.016655460000038147
1747246386.4113016,956,0.01277625747025013
1747246387.7785192,960,0.030922554433345795
1747246388.4610217,962,0.029580410569906235
1747246388.8068185,963,0.008810987696051598
1747246389.150843,964,0.060135334730148315
1747246389.4899817,965,0.03227314352989197
1747246390.1702921,967,0.036581385880708694
1747246390.5152984,968,0.02666352689266205
1747246391.5468082,971,0.013160115107893944
1747246393.262993,976,0.0391697883605957
1747246393.9594526,978,0.039273619651794434
1747246394.3095582,979,0.041472405195236206
1747246395.0127022,981,0.03498392552137375
1747246395.3570874,982,0.07649029046297073
1747246396.7636504,986,0.0382651723921299
1747246397.453672,988,0.01906593143939972
1747246397.798703,989,0.01358637772500515
1747246398.1412778,990,0.027776848524808884
1747246398.8242784,992,0.029282469302415848
1747246399.5101883,994,0.031062860041856766
1747246399.8588786,995,0.03886588290333748
1747246400.2018957,996,0.008792532607913017
1747246400.9051604,998,0.0275561586022377
1747246401.2531295,999,0.030637476593255997
1747246401.9447837,1001,0.06624891608953476
1747246402.2887163,1002,0.018422001972794533
1747246402.6342607,1003,0.03137342259287834
1747246402.9802487,1004,0.02085583470761776
1747246403.3250015,1005,0.009275889955461025
1747246403.6701207,1006,0.029093876481056213
1747246405.4048386,1011,0.011078454554080963
1747246406.1046896,1013,0.05248115584254265
1747246406.7955694,1015,0.006619587540626526
1747246407.1365623,1016,0.005796782672405243
1747246407.4768744,1017,0.01255330815911293
1747246409.1987615,1022,0.019420992583036423
1747246410.5768487,1026,0.030411165207624435
1747246411.2605443,1028,0.010510895401239395
1747246411.6062677,1029,0.009466060437262058
1747246413.6744509,1035,0.012312088161706924
1747246414.0160503,1036,0.007964245043694973
1747246414.3619924,1037,0.015041840262711048
1747246414.7053065,1038,0.011702045798301697
1747246415.0501957,1039,0.026497792452573776
1747246416.4293146,1043,0.015315563417971134
1747246417.11532,1045,0.010539676062762737
1747246417.4592435,1046,0.0030802562832832336
1747246419.5428262,1052,0.007955009117722511
1747246419.893236,1053,0.01964590698480606
1747246420.9343803,1056,0.009481167420744896
1747246421.6167982,1058,0.02453874610364437
1747246421.9574115,1059,0.003803504630923271
1747246422.2969527,1060,0.004359567537903786
1747246422.9806833,1062,0.02413056790828705
1747246424.0019956,1065,0.010205371305346489
1747246424.341642,1066,0.0028273500502109528
1747246424.6820412,1067,0.005649294704198837
1747246425.368413,1069,0.01897696778178215
1747246425.7137942,1070,0.007232071831822395
1747246426.064648,1071,0.009367336519062519
1747246426.408452,1072,0.008436353877186775
1747246426.7510505,1073,0.009980252012610435
1747246427.0907774,1074,0.01313706673681736
1747246428.109775,1077,0.044395118951797485
1747246428.450054,1078,0.012892966158688068
1747246429.1286528,1080,0.01611783541738987
1747246429.468476,1081,0.018489014357328415
1747246429.8085115,1082,0.016355490311980247
1747246430.8287485,1085,0.001784391701221466
1747246431.1681561,1086,0.018684059381484985
1747246431.50709,1087,0.013117676600813866
1747246432.8760242,1091,0.006867200136184692
1747246433.2193046,1092,0.028961583971977234
1747246433.563033,1093,0.01746717281639576
1747246435.2740352,1098,0.014219656586647034
1747246435.9545643,1100,0.012757088989019394
1747246436.6380994,1102,0.010472731664776802
1747246436.9829242,1103,0.02725759893655777
1747246437.3270538,1104,0.025641610845923424
1747246438.370618,1107,0.017557602375745773
1747246438.718082,1108,0.032678429037332535
1747246439.0635068,1109,0.03625362366437912
1747246439.4115705,1110,0.023609623312950134
1747246439.7607949,1111,0.003968508914113045
1747246440.1026073,1112,0.06473882496356964
1747246440.4472594,1113,0.01334574818611145
1747246440.7862916,1114,0.013291150331497192
1747246441.4656067,1116,0.017669089138507843
1747246442.4782674,1119,0.011137084104120731
1747246443.1538982,1121,0.002976076677441597
1747246443.491723,1122,0.009466221556067467
1747246444.506118,1125,0.009016050025820732
1747246444.8461092,1126,0.00758749432861805
1747246445.539262,1128,0.03659142181277275
1747246445.8853223,1129,0.010375496000051498
1747246446.2400646,1130,0.017105676233768463
1747246446.588121,1131,0.02437945269048214
1747246446.9310763,1132,0.021194323897361755
1747246447.6197371,1134,0.013274792581796646
1747246447.963383,1135,0.013779360800981522
1747246448.3064218,1136,0.004522966220974922
1747246449.3619082,1139,0.003892015665769577
1747246450.3958228,1142,0.004060294479131699
1747246451.4330323,1145,0.013204820454120636
1747246451.785218,1146,0.005288740620017052
1747246452.481734,1148,0.1111142560839653
1747246452.8334255,1149,0.7538065910339355
1747246453.1776347,1150,2.028477668762207
1747246453.527933,1151,6.823444366455078
1747246453.8762352,1152,19.374868392944336
1747246454.218916,1153,8.528934478759766
1747246454.9068918,1155,2.1843321323394775
1747246456.624013,1160,2.079402208328247
1747246457.3079672,1162,1.6371707916259766
1747246457.9966588,1164,1.8545517921447754
1747246458.6824472,1166,1.7314531803131104
1747246459.0261664,1167,1.706011176109314
1747246461.0776873,1173,1.1242656707763672
1747246461.424279,1174,1.2212188243865967
1747246462.1127486,1176,1.209659218788147
1747246462.4569762,1177,1.1333284378051758
1747246462.7990448,1178,1.0421077013015747
1747246464.1635141,1182,0.699073314666748
1747246464.8599048,1184,0.9092550277709961
1747246465.5508966,1186,1.371618390083313
1747246466.2432423,1188,0.7443734407424927
1747246466.587209,1189,0.5148342847824097
1747246466.9304667,1190,0.525513231754303
1747246467.9704816,1193,0.5180492401123047
1747246468.3156679,1194,0.4609331488609314
1747246468.6582582,1195,0.4073159694671631
1747246469.345734,1197,0.4268524646759033
1747246469.6858506,1198,0.3997150957584381
1747246470.7176685,1201,0.49180471897125244
1747246471.0613377,1202,0.27908509969711304
1747246472.0890605,1205,0.30241313576698303
1747246472.4474127,1206,0.3663213551044464
1747246472.7925458,1207,0.3171444237232208
1747246473.4913733,1209,0.2132159322500229
1747246474.883279,1213,0.3059125542640686
1747246475.228745,1214,0.20826289057731628
1747246475.5769622,1215,0.30475664138793945
1747246476.2685246,1217,0.275043249130249
1747246476.6107285,1218,0.2189141809940338
1747246478.3286092,1223,0.20847034454345703
1747246479.0176377,1225,0.1843871772289276
1747246480.0638704,1228,0.13230052590370178
1747246480.413047,1229,0.20746487379074097
1747246481.443267,1232,0.5102839469909668
1747246481.7870815,1233,1.1611615419387817
1747246483.5402663,1238,0.17218244075775146
1747246484.2432334,1240,0.1831984519958496
1747246484.594358,1241,0.20802928507328033
1747246484.9478137,1242,0.1707315742969513
1747246485.293442,1243,0.1830134391784668
1747246485.6418164,1244,0.19452042877674103
1747246485.9873645,1245,0.16933970153331757
1747246486.3383868,1246,0.165130615234375
1747246487.3814359,1249,0.13106989860534668
1747246487.7197576,1250,0.09639744460582733
1747246488.0564716,1251,0.15802648663520813
1747246488.3926315,1252,0.21158215403556824
1747246489.0706844,1254,0.14411452412605286
1747246489.7637842,1256,0.10328935086727142
1747246490.1030526,1257,0.10704508423805237
1747246491.1316428,1260,0.1293482929468155
1747246491.4707446,1261,0.1787511706352234
1747246492.503542,1264,0.08877740800380707
1747246493.539241,1267,0.09342818707227707
1747246494.9182105,1271,0.10828953981399536
1747246496.635229,1276,0.11544649302959442
1747246496.9774067,1277,0.11639676988124847
1747246497.3165414,1278,0.14973005652427673
1747246498.6797404,1282,0.1219487115740776
1747246499.7218618,1285,0.09540870785713196
1747246501.428546,1290,0.1520490050315857
1747246502.4598713,1293,0.07696960866451263
1747246503.487503,1296,0.11652509868144989
1747246504.17428,1298,0.0838642418384552
1747246504.5179298,1299,0.078945092856884
1747246505.5427556,1302,0.11219960451126099
1747246506.9078503,1306,0.09643059968948364
1747246508.2738287,1310,0.11943749338388443
1747246509.6399548,1314,0.08379440009593964
1747246509.980691,1315,0.07039370387792587
1747246511.6824381,1320,0.058166421949863434
1747246512.369401,1322,0.10597105324268341
1747246512.7101045,1323,0.03495744988322258
1747246513.395645,1325,0.04536299780011177
1747246513.7379782,1326,0.06596333533525467
1747246514.424351,1328,0.03422842174768448
1747246516.8375554,1335,0.04589732736349106
1747246519.9592817,1344,0.06637376546859741
1747246520.302634,1345,0.02344159409403801
1747246520.9907398,1347,0.06848600506782532
1747246521.3350842,1348,0.13374750316143036
1747246522.3647797,1351,0.23365597426891327
1747246522.7080305,1352,0.16882774233818054
1747246523.3828664,1354,0.09803826361894608
1747246524.7369792,1358,0.06192822381854057
1747246525.4191313,1360,0.1154484823346138
1747246526.78402,1364,0.03627855330705643
1747246527.1228304,1365,0.01702439785003662
1747246527.470515,1366,0.10363296419382095
1747246527.8192189,1367,0.08499815315008163
1747246528.1616745,1368,0.08483424782752991
1747246529.5348923,1372,0.05914129316806793
1747246529.8762975,1373,0.09494201838970184
1747246530.5592139,1375,0.06038622930645943
1747246530.8992085,1376,0.02877277135848999
1747246532.2705119,1380,0.09007436782121658
1747246534.0063362,1385,0.06550954282283783
1747246534.3607268,1386,0.04571900889277458
1747246535.7663133,1390,0.05563174560666084
1747246536.820536,1393,0.05943003669381142
1747246537.857015,1396,0.019066978245973587
1747246538.1987207,1397,0.062312010675668716
1747246538.874014,1399,0.054089441895484924
1747246539.2135558,1400,0.08106739819049835
1747246540.2476506,1403,0.04147490859031677
1747246540.9515736,1405,0.058917079120874405
1747246543.7030225,1413,0.013501056469976902
1747246544.7321036,1416,0.06704740226268768
1747246545.0777252,1417,0.02750808373093605
1747246545.763824,1419,0.06656002253293991
1747246546.4556494,1421,0.025296630337834358
1747246546.8005135,1422,0.05121278762817383
1747246549.9265797,1431,0.03501778841018677
1747246550.2680192,1432,0.02901335060596466
1747246551.637621,1436,0.034478068351745605
1747246552.3285725,1438,0.079830601811409
1747246552.6704242,1439,0.08299340307712555
1747246553.0187666,1440,0.05935560166835785
1747246553.3613884,1441,0.07196478545665741
1747246554.3910391,1444,0.018521450459957123
1747246555.0837522,1446,0.0438932441174984
1747246555.426672,1447,0.026341820135712624
1747246555.7748263,1448,0.026807596907019615
1747246556.1235666,1449,0.03553285077214241
1747246556.46598,1450,0.013258942402899265
1747246556.8064988,1451,0.032873377203941345
1747246557.1494308,1452,0.005726343020796776
1747246557.8340182,1454,0.041886892169713974
1747246558.1786528,1455,0.042123306542634964
1747246558.5221758,1456,0.05478871241211891
1747246558.8639185,1457,0.02409876137971878
1747246559.210953,1458,0.03915594890713692
1747246559.554663,1459,0.04626826196908951
1747246559.9049141,1460,0.04184132069349289
1747246560.2457588,1461,0.0647955909371376
1747246560.9320798,1463,0.03771291673183441
1747246563.4187691,1470,0.015858270227909088
1747246564.4801562,1473,0.048770010471343994
1747246564.8274088,1474,0.013846083544194698
1747246565.523628,1476,0.025028904899954796
1747246565.867712,1477,0.08170154690742493
1747246567.2437172,1481,0.029426105320453644
1747246567.5857685,1482,0.05358242243528366
1747246567.924051,1483,0.08169881999492645
1747246569.282158,1487,0.0504768043756485
1747246569.6198552,1488,0.053313784301280975
1747246569.966943,1489,0.03495215252041817
1747246570.3060062,1490,0.014278803020715714
1747246570.6456964,1491,0.02370833232998848
1747246571.3215375,1493,0.026480045169591904
1747246571.6618004,1494,0.06044745445251465
1747246573.0155318,1498,0.0887235701084137
1747246573.3615792,1499,0.06460776925086975
1747246573.7075527,1500,0.07242600619792938
1747246574.3930552,1502,0.02959814853966236
1747246575.4121842,1505,0.02197359688580036
1747246576.7708669,1509,0.018060166388750076
1747246577.1111846,1510,0.026110239326953888
1747246577.4578831,1511,0.015830641612410545
1747246578.1332664,1513,0.01968296617269516
1747246578.8102736,1515,0.025493290275335312
1747246579.1481574,1516,0.026660028845071793
1747246581.5537992,1523,0.05268491804599762
1747246582.578021,1526,0.012623081915080547
1747246583.2635999,1528,0.04696783795952797
1747246585.303823,1534,0.05127047747373581
1747246586.3223991,1537,0.012130634859204292
1747246586.6611674,1538,0.027638163417577744
1747246587.6845703,1541,0.006316257640719414
1747246589.0677967,1545,0.05734675005078316
1747246589.7549934,1547,0.036243461072444916
1747246590.1019325,1548,0.06976968050003052
1747246591.1317515,1551,0.04854566976428032
1747246591.4729433,1552,0.01786145009100437
1747246591.8181334,1553,0.025341544300317764
1747246592.5029776,1555,0.024854421615600586
1747246593.1849797,1557,0.010174622759222984
1747246594.9005008,1562,0.023859253153204918
1747246595.5866933,1564,0.054070692509412766
1747246595.9367414,1565,0.0654691606760025
1747246596.2867289,1566,0.07795145362615585
1747246596.9760892,1568,0.03405294939875603
1747246597.657496,1570,0.025064736604690552
1747246598.0063615,1571,0.015039438381791115
1747246598.3440742,1572,0.0213034488260746
1747246598.680764,1573,0.008003657683730125
1747246599.692399,1576,0.006609871052205563
1747246600.3690438,1578,0.0050642602145671844
1747246600.706323,1579,0.07465986162424088
1747246601.0507848,1580,0.012380755506455898
1747246601.4012468,1581,0.011540209874510765
1747246601.7498813,1582,0.04619200527667999
1747246602.7938952,1585,0.017956538125872612
1747246604.511116,1590,0.012260228395462036
1747246606.2389235,1595,0.010429034009575844
1747246606.580305,1596,0.01709572970867157
1747246606.9173315,1597,0.05129014328122139
1747246608.2695138,1601,0.0074258120730519295
1747246608.607175,1602,0.02189185470342636
1747246608.9440794,1603,0.012447413057088852
1747246611.3381379,1610,0.03704826533794403
1747246611.6874177,1611,0.016591446474194527
1747246612.3711655,1613,0.02853657305240631
1747246612.7132626,1614,0.02355431392788887
1747246613.3959925,1616,0.01742997020483017
1747246614.7588503,1620,0.04649795591831207
1747246615.4416542,1622,0.07517357170581818
1747246616.121924,1624,0.0057867132127285
1747246616.8166606,1626,0.02816256694495678
1747246617.1658325,1627,0.06471462547779083
1747246618.567834,1631,0.02361248806118965
1747246619.9590032,1635,0.007629016414284706
1747246620.3013175,1636,0.004357429221272469
1747246620.6442366,1637,0.03273560106754303
1747246620.9888585,1638,0.025645118206739426
1747246621.6719825,1640,0.015074912458658218
1747246622.0132782,1641,0.005895040929317474
1747246623.7261124,1646,0.048895690590143204
1747246624.0672872,1647,0.023627987131476402
1747246624.7506459,1649,0.013559111393988132
1747246625.4371924,1651,0.036870554089546204
1747246625.7802951,1652,0.006019472144544125
1747246626.1235232,1653,0.027767706662416458
1747246626.4690435,1654,0.023234428837895393
1747246627.163465,1656,0.025376472622156143
1747246627.8507037,1658,0.02360309660434723
1747246629.218092,1662,0.0056716520339250565
1747246629.8998806,1664,0.023996420204639435
1747246630.5882409,1666,0.018261447548866272
1747246631.6414564,1669,0.021473083645105362
1747246631.991638,1670,0.009619444608688354
1747246633.399136,1674,0.007136233150959015
1747246634.4467087,1677,0.010629387572407722
1747246635.133196,1679,0.023341240361332893
1747246635.4787204,1680,0.06383290141820908
1747246635.825619,1681,0.03941179811954498
1747246636.165609,1682,0.017244894057512283
1747246637.1994092,1685,0.005989275872707367
1747246637.5476384,1686,0.03693988174200058
1747246637.893745,1687,0.0035351011902093887
1747246638.24035,1688,0.010749662294983864
1747246638.586303,1689,0.004074890166521072
1747246638.928039,1690,0.008114026859402657
1747246639.9508674,1693,0.021134981885552406
1747246640.2957273,1694,0.03825356066226959
1747246640.637651,1695,0.046327315270900726
1747246641.3236072,1697,0.004649665206670761
1747246641.6670525,1698,0.0063033029437065125
1747246642.0083082,1699,0.015191497281193733
1747246642.3542378,1700,0.02746693789958954
1747246643.0520532,1702,0.02248108945786953
1747246643.7437954,1704,0.02408067137002945
1747246644.7782722,1707,0.01587286777794361
1747246645.4658926,1709,0.007109895348548889
1747246645.8128312,1710,0.0207056887447834
1747246646.1578,1711,0.008107218891382217
1747246646.5016015,1712,0.010724060237407684
1747246648.5724192,1718,0.03449941799044609
1747246648.918382,1719,0.013976538553833961
1747246649.944628,1722,0.0144888274371624
1747246650.285195,1723,0.03394370526075363
1747246650.6282911,1724,0.013170349411666393
1747246650.9727528,1725,0.011918002739548683
1747246652.6973813,1730,0.00584125891327858
1747246655.4544504,1738,0.009829245507717133
1747246655.8050845,1739,0.02507155016064644
1747246656.1561139,1740,0.003192303702235222
1747246657.2076366,1743,0.0060854721814394
1747246657.8987277,1745,0.003940397873520851
1747246658.9332273,1748,0.01436599064618349
1747246659.2760034,1749,0.0035011637955904007
1747246659.6176789,1750,0.008791709318757057
1747246659.9617941,1751,0.05575636774301529
1747246660.6486456,1753,0.0042009614408016205
1747246660.9991834,1754,0.020475629717111588
1747246662.0255096,1757,0.0038221068680286407
1747246663.7441533,1762,0.010933184996247292
1747246664.0851784,1763,0.011996442452073097
1747246664.7708626,1765,0.008040150627493858
1747246665.1135273,1766,0.01146315224468708
1747246665.837889,1768,0.03695574402809143
1747246668.2990868,1775,0.018339892849326134
1747246668.6571305,1776,0.003909632563591003
1747246669.0048397,1777,0.007656354457139969
1747246670.0479345,1780,0.017392318695783615
1747246670.3951585,1781,0.011646665632724762
1747246671.4453561,1784,0.45775896310806274
1747246671.7921443,1785,1.0478531122207642
1747246672.140519,1786,0.8593491315841675
1747246672.4867938,1787,0.9873806238174438
1747246673.1708431,1789,0.13518327474594116
1747246673.5143864,1790,0.07802487909793854
1747246674.2092826,1792,0.08176587522029877
1747246674.8993044,1794,0.04768608137965202
1747246675.584851,1796,0.05513592064380646
1747246675.9260178,1797,0.09967143088579178
1747246676.9547079,1800,0.03010128065943718
1747246677.6378424,1802,0.027620714157819748
1747246677.9795606,1803,0.021922942250967026
1747246678.322461,1804,0.04828833043575287
1747246679.70911,1808,0.022984294220805168
1747246680.4019163,1810,0.01460238453000784
1747246681.7934394,1814,0.011091877706348896
1747246682.4806159,1816,0.03846612572669983
1747246683.1724606,1818,0.013572879135608673
1747246683.5122893,1819,0.004242472350597382
1747246684.8840256,1823,0.008593177422881126
1747246685.922352,1826,0.021748196333646774
1747246686.2773035,1827,0.009887777268886566
1747246686.969737,1829,0.010214036330580711
1747246687.3126366,1830,0.011699150316417217
1747246688.0105226,1832,0.019985370337963104
1747246688.3535216,1833,0.0628603920340538
1747246688.6979969,1834,0.0059178657829761505
1747246689.387546,1836,0.026684245094656944
1747246689.730006,1837,0.011950877495110035
1747246690.0725863,1838,0.05323091149330139
1747246692.1349516,1844,0.045606352388858795
1747246692.4776144,1845,0.026756951585412025
1747246692.8240535,1846,0.01870841532945633
1747246693.1686974,1847,0.013333072885870934
1747246693.5172558,1848,0.04698929190635681
1747246694.5510051,1851,0.006034199148416519
1747246695.2362025,1853,0.02540287747979164
1747246696.307575,1856,0.031160151585936546
1747246697.728008,1860,0.013395590707659721
1747246699.106261,1864,0.023480625823140144
1747246699.4478827,1865,0.015122088603675365
1747246699.7919033,1866,0.014478776603937149
1747246700.135256,1867,0.0038476791232824326
1747246701.5092773,1871,0.008310813456773758
1747246701.849664,1872,0.029624827206134796
1747246702.193825,1873,0.01312608178704977
1747246702.5379264,1874,0.011449187062680721
1747246702.8794603,1875,0.013438289985060692
1747246703.5672693,1877,0.0034790923818945885
1747246704.2500062,1879,0.006396835669875145
1747246704.5986767,1880,0.025014728307724
1747246705.6322215,1883,0.006833998486399651
1747246705.9787586,1884,0.026311153545975685
1747246706.6641166,1886,0.016403360292315483
1747246707.3508413,1888,0.008364936336874962
1747246708.0358615,1890,0.003286253660917282
1747246708.385446,1891,0.018070457503199577
1747246709.7543912,1895,0.005457913503050804
1747246711.1334095,1899,0.027546286582946777
1747246711.8277566,1901,0.017125487327575684
1747246712.1729856,1902,0.019369181245565414
1747246713.5496438,1906,0.01397705264389515
1747246714.2376692,1908,0.005165893584489822
1747246714.578432,1909,0.012041747570037842
1747246714.926915,1910,0.008326724171638489
1747246715.9598064,1913,0.0068910978734493256
1747246716.9849563,1916,0.031073439866304398
1747246717.666824,1918,0.034645386040210724
1747246719.7101765,1924,0.02966037392616272
1747246720.0518486,1925,0.008230894804000854
1747246720.3935306,1926,0.009773995727300644
1747246721.0813832,1928,0.0018117837607860565
1747246721.4248571,1929,0.005114523693919182
1747246722.4547968,1932,0.0027382317930459976
1747246723.4794993,1935,0.006042463704943657
1747246723.8211133,1936,0.05103599280118942
1747246724.8454115,1939,0.004523873329162598
1747246725.1874425,1940,0.005132092162966728
1747246725.5354552,1941,0.006205604411661625
1747246725.8885937,1942,0.0243214163929224
1747246726.9263363,1945,0.004152068868279457
1747246727.6122537,1947,0.0044514331966638565
1747246728.6404576,1950,0.005299806594848633
1747246728.9821262,1951,0.0027820412069559097
1747246729.672218,1953,0.03280048072338104
1747246730.7039819,1956,0.005165236070752144
1747246732.0730176,1960,0.00588234793394804
1747246732.4194589,1961,0.02883445844054222
1747246732.7646284,1962,0.0037225857377052307
1747246733.1037805,1963,0.005180422216653824
1747246733.4444113,1964,0.0022605210542678833
1747246734.12342,1966,0.029663294553756714
1747246734.4629095,1967,0.013178125955164433
1747246734.8022497,1968,0.025770409032702446
1747246735.1422086,1969,0.026018653064966202
1747246737.2011702,1975,0.01670166105031967
1747246737.8928206,1977,0.0032788850367069244
1747246738.2374656,1978,0.004240451380610466
1747246738.584005,1979,0.021600134670734406
1747246738.9231062,1980,0.044346485286951065
1747246739.2631335,1981,0.004888242110610008
1747246739.6032932,1982,0.004767263308167458
1747246739.9425461,1983,0.0018034856766462326
1747246740.631761,1985,0.0031807348132133484
1747246741.3169293,1987,0.015983669087290764
1747246741.6604385,1988,0.0072828903794288635
1747246742.0044878,1989,0.013874787837266922
1747246742.6913133,1991,0.00885012187063694
1747246743.0371292,1992,0.009548477828502655
1747246743.3809445,1993,0.0037755249068140984
1747246744.0705569,1995,0.023001035675406456
1747246745.4458647,1999,0.007704051211476326


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_36_672285-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246064.016384,0,0.050250012427568436
1747246065.0723236,3,-0.041636012494564056
1747246065.426194,4,0.07433722913265228
1747246067.5828903,10,11.940912246704102
1747246067.924937,11,2.3911969661712646
1747246068.9560688,14,-0.11672882735729218
1747246069.2999637,15,0.21222761273384094
1747246070.3260102,18,0.49485230445861816
1747246070.6672332,19,0.4910515248775482
1747246071.0098696,20,3.2634224891662598
1747246071.6817763,22,0.2201649248600006
1747246072.0251908,23,0.5813908576965332
1747246073.0539665,26,1.8687665462493896
1747246073.3997998,27,6.628743648529053
1747246075.4690628,33,1.7337349653244019
1747246076.5002222,36,8.7680025100708
1747246076.8433886,37,8.315376281738281
1747246077.181186,38,2.0435996055603027
1747246077.521045,39,0.18696483969688416
1747246077.868057,40,0.22273236513137817
1747246080.278812,47,0.5742367506027222
1747246080.616731,48,0.7380677461624146
1747246080.9598875,49,2.122225522994995
1747246081.6408353,51,6.0373711585998535
1747246081.983995,52,5.941756248474121
1747246082.6629567,54,0.6155583262443542
1747246083.686543,57,0.8679686188697815
1747246084.6993318,60,1.1218886375427246
1747246085.0384858,61,1.2478933334350586
1747246085.3811269,62,1.3508588075637817
1747246085.7256598,63,1.896053433418274
1747246086.41078,65,4.1291399002075195
1747246086.7609408,66,4.486766815185547
1747246087.107389,67,4.046985149383545
1747246087.4642196,68,2.1957836151123047
1747246088.1879573,70,1.0438547134399414
1747246088.530968,71,0.7789189219474792
1747246090.5964544,77,3.4643452167510986
1747246091.2782211,79,1.3248815536499023
1747246091.6180658,80,1.0313951969146729
1747246092.3132803,82,2.034573793411255
1747246092.6683724,83,1.799614429473877
1747246093.34887,85,1.8627077341079712
1747246094.7132266,89,4.417383670806885
1747246095.0534127,90,2.731100082397461
1747246096.748716,95,1.3068314790725708
1747246098.1439219,99,0.9412522315979004
1747246098.4948225,100,2.047802448272705
1747246099.545093,103,2.0948195457458496
1747246100.576169,106,1.1853209733963013
1747246100.9211023,107,2.1157681941986084
1747246101.6116388,109,1.096943974494934
1747246103.3396747,114,3.5166783332824707
1747246104.0225847,116,0.7564691305160522
1747246105.7343092,121,1.6386367082595825
1747246107.0919113,125,1.369901180267334
1747246107.4304247,126,1.1124881505966187
1747246108.1106355,128,3.8291215896606445
1747246108.7884507,130,3.871940851211548
1747246109.1284497,131,3.09411883354187
1747246109.4665751,132,2.681501626968384
1747246110.829663,136,1.1169166564941406
1747246111.1692219,137,0.9822694659233093
1747246113.2458527,143,2.2014987468719482
1747246113.5845292,144,2.0103836059570312
1747246114.2660596,146,1.6751412153244019
1747246114.6054134,147,0.8700891137123108
1747246115.638551,150,1.1488044261932373
1747246118.0420554,157,1.8220516443252563
1747246118.744337,159,1.4290926456451416
1747246119.10383,160,1.2610282897949219
1747246119.806109,162,3.2307963371276855
1747246120.5050929,164,1.165527105331421
1747246121.1921108,166,0.8245052099227905
1747246122.56612,170,0.847258985042572
1747246122.9164598,171,0.7116571068763733
1747246123.2733994,172,1.7741749286651611
1747246124.334738,175,2.0760388374328613
1747246124.6847618,176,0.7569478154182434
1747246125.0331044,177,0.6269459128379822
1747246125.3803093,178,1.9319261312484741
1747246126.081126,180,2.0849273204803467
1747246126.430795,181,2.014484167098999
1747246127.4812589,184,1.0094914436340332
1747246127.8335454,185,1.3463634252548218
1747246128.189085,186,1.3502110242843628
1747246129.235419,189,1.4633545875549316
1747246129.5816934,190,0.8543449640274048
1747246129.9275572,191,1.4450674057006836
1747246130.2745845,192,2.691084146499634
1747246131.3199604,195,2.8192715644836426
1747246132.703226,199,0.944652259349823
1747246133.0532029,200,1.494351863861084
1747246133.7469146,202,1.0258588790893555
1747246134.0922658,203,1.712788701057434
1747246134.437932,204,0.8839285373687744
1747246134.790129,205,1.2070326805114746
1747246135.4868326,207,3.58840274810791
1747246136.1802752,209,0.5193986296653748
1747246136.8762605,211,1.765402913093567
1747246137.569668,213,1.4392143487930298
1747246138.2705765,215,1.862870693206787
1747246138.6163783,216,3.816901206970215
1747246139.3106742,218,1.6469851732254028
1747246139.660497,219,1.7604105472564697
1747246140.0082514,220,1.9504969120025635
1747246140.3540933,221,1.5661793947219849
1747246140.7011867,222,1.3452669382095337
1747246141.40716,224,1.6301144361495972
1747246141.7570796,225,1.012824535369873
1747246143.1726115,229,2.3726229667663574
1747246145.2723536,235,0.9123668670654297
1747246145.9680393,237,1.570708155632019
1747246146.315988,238,1.57309091091156
1747246146.6653068,239,2.162806272506714
1747246147.3609595,241,1.4240868091583252
1747246147.7118537,242,4.871944427490234
1747246148.4200938,244,4.284254550933838
1747246148.7634814,245,5.011707305908203
1747246149.105687,246,3.0250003337860107
1747246149.4460762,247,3.3162879943847656
1747246151.1544125,252,0.9912367463111877
1747246151.4995928,253,0.501611590385437
1747246151.8390384,254,0.7508012056350708
1747246152.872676,257,1.6490540504455566
1747246153.2140334,258,1.5284909009933472
1747246153.5525339,259,0.6767169833183289
1747246153.8889177,260,0.8214512467384338
1747246154.5786524,262,1.0142141580581665
1747246157.3611865,270,1.934140920639038
1747246157.7126775,271,1.1194857358932495
1747246158.754918,274,1.1898787021636963
1747246159.10486,275,2.419604778289795
1747246159.4522476,276,1.8144936561584473
1747246160.14922,278,1.556658148765564
1747246160.8467016,280,0.8993498086929321
1747246161.52743,282,0.860245943069458
1747246161.8669636,283,0.8538602590560913
1747246162.545217,285,0.9016536474227905
1747246163.227562,287,2.385629177093506
1747246163.5668871,288,3.003257989883423
1747246164.250284,290,1.4466536045074463
1747246165.955845,295,3.8931884765625
1747246166.296817,296,3.693443775177002
1747246166.6385534,297,1.8753434419631958
1747246166.9898753,298,1.447434663772583
1747246169.0483134,304,1.5360729694366455
1747246169.7283359,306,1.3663822412490845
1747246170.4136052,308,1.2371718883514404
1747246170.7551327,309,1.7187519073486328
1747246171.7825818,312,2.4796242713928223
1747246172.120676,313,1.9226963520050049
1747246173.1338289,316,1.9747511148452759
1747246173.819251,318,4.703811168670654
1747246174.160817,319,3.36480712890625
1747246175.1887734,322,1.4100407361984253
1747246175.879062,324,1.1787422895431519
1747246177.6008978,329,1.4597399234771729
1747246177.9434063,330,0.9409246444702148
1747246178.29519,331,1.2689940929412842
1747246178.6336825,332,1.9625581502914429
1747246180.3312428,337,1.4159281253814697
1747246180.6760905,338,0.8980203866958618
1747246181.369435,340,0.9781607985496521
1747246182.3922758,343,1.6331748962402344
1747246182.7302284,344,2.267556667327881
1747246183.0703073,345,1.9697866439819336
1747246183.4114163,346,1.505341649055481
1747246184.0869448,348,2.3776967525482178
1747246184.7631447,350,2.6409218311309814
1747246185.438236,352,0.8305860161781311
1747246185.7757397,353,0.9255378842353821
1747246186.11277,354,1.3805207014083862
1747246187.4662402,358,2.6522128582000732
1747246188.141578,360,0.6755281686782837
1747246188.8248167,362,2.0485126972198486
1747246189.1616955,363,0.5559196472167969
1747246189.5013928,364,1.378033995628357
1747246189.8432848,365,2.790829658508301
1747246190.1897497,366,2.3245484828948975
1747246190.5380857,367,1.0544991493225098
1747246190.8865228,368,3.1263856887817383
1747246192.9191444,374,0.6097652912139893
1747246193.9291322,377,1.234375
1747246194.265344,378,1.4648915529251099
1747246196.6373096,385,1.3993055820465088
1747246196.9788418,386,0.8618269562721252
1747246198.3590207,390,1.991828441619873
1747246198.6997967,391,1.547581434249878
1747246199.038177,392,1.5698606967926025
1747246199.3753743,393,1.2097264528274536
1747246199.7152824,394,1.448715090751648
1747246200.0517979,395,2.1818714141845703
1747246200.3888304,396,3.0097544193267822
1747246200.725763,397,2.6890485286712646
1747246201.0623822,398,2.3638885021209717
1747246201.3990307,399,3.3801496028900146
1747246202.0787492,401,1.6196770668029785
1747246202.415768,402,1.3918664455413818
1747246203.0956826,404,0.945956826210022
1747246204.4657753,408,1.996599793434143
1747246204.8137212,409,1.3149628639221191
1747246205.8408706,412,1.4850208759307861
1747246206.1826108,413,2.423518657684326
1747246206.539054,414,1.969034194946289
1747246206.881452,415,3.1903398036956787
1747246207.9036255,418,4.4069437980651855
1747246208.927264,421,2.4472053050994873
1747246209.2696006,422,2.5732827186584473
1747246210.2910821,425,1.0413542985916138
1747246210.629562,426,0.9142807722091675
1747246211.9969487,430,0.92588210105896
1747246212.3366456,431,1.2406338453292847
1747246213.3729987,434,1.897765040397644
1747246213.7145967,435,1.4867802858352661
1747246214.0551898,436,1.3311294317245483
1747246214.3967612,437,1.372061014175415
1747246214.7375426,438,1.9195048809051514
1747246215.0767467,439,1.6248793601989746
1747246215.4138985,440,1.3805363178253174
1747246215.7575347,441,2.28185772895813
1747246216.4357355,443,1.47165048122406
1747246216.7711747,444,1.489950180053711
1747246217.1079373,445,1.189423680305481
1747246217.4505546,446,1.3562921285629272
1747246218.855737,450,0.8693446516990662
1747246219.2100809,451,3.089291572570801
1747246219.558217,452,1.7090365886688232
1747246219.9058063,453,1.3103936910629272
1747246220.2482452,454,2.375476121902466
1747246220.947198,456,1.5019919872283936
1747246221.6408958,458,2.5725061893463135
1747246222.331526,460,3.02254056930542
1747246222.6739643,461,1.418095588684082
1747246223.7013047,464,1.2854362726211548
1747246224.04831,465,1.6463814973831177
1747246224.3943887,466,1.756910800933838
1747246225.0750203,468,1.5708516836166382
1747246225.7606742,470,1.6095730066299438
1747246227.1409028,474,2.0784835815429688
1747246227.4825847,475,2.064244508743286
1747246228.5127673,478,2.339163064956665
1747246228.8596222,479,1.8242734670639038
1747246229.2005641,480,1.4094492197036743
1747246229.550094,481,1.7910740375518799
1747246229.892927,482,2.572169780731201
1747246230.235847,483,2.0870602130889893
1747246230.5858066,484,2.0563578605651855
1747246231.2770998,486,2.4145514965057373
1747246231.6198695,487,1.5514272451400757
1747246231.9622192,488,1.6298481225967407
1747246232.3051312,489,2.3562233448028564
1747246232.9916227,491,2.7891414165496826
1747246234.028708,494,1.4721509218215942
1747246235.3946433,498,3.632510185241699
1747246236.4145029,501,1.8650082349777222
1747246236.7545044,502,2.2892906665802
1747246237.093934,503,2.083501100540161
1747246238.1145597,506,4.618525505065918
1747246238.8001096,508,1.5436416864395142
1747246239.141642,509,1.4398798942565918
1747246239.4843135,510,1.2732077836990356
1747246239.8253098,511,2.0883755683898926
1747246240.1653862,512,2.8573684692382812
1747246240.505793,513,2.1573855876922607
1747246240.8502533,514,1.3183014392852783
1747246241.8882475,517,1.4283404350280762
1747246242.2341042,518,1.9181525707244873
1747246242.5746074,519,2.310404062271118
1747246242.918557,520,2.3726935386657715
1747246243.949034,523,2.144629955291748
1747246246.3460784,530,1.9537239074707031
1747246247.3671813,533,3.3588151931762695
1747246247.7051535,534,2.610722780227661
1747246248.3844144,536,1.4862436056137085
1747246248.724855,537,1.7810760736465454
1747246249.0661297,538,2.435155153274536
1747246249.4056928,539,1.5289745330810547
1747246249.7484488,540,7.783670902252197
1747246250.4397285,542,8.157493591308594
1747246250.7810848,543,5.79929780960083
1747246251.1216927,544,10.894954681396484
1747246251.8036315,546,8.893451690673828
1747246252.1426466,547,3.9378809928894043
1747246253.1624846,550,0.6934480667114258
1747246253.8524542,552,0.42710044980049133
1747246254.5356312,554,0.34913375973701477
1747246254.8798337,555,0.5957289338111877
1747246255.2271528,556,0.4987533986568451
1747246257.308259,562,0.42610859870910645
1747246257.655533,563,0.6372363567352295
1747246257.997815,564,0.6995189785957336
1747246259.3791902,568,3.5891828536987305
1747246260.4067988,571,1.3745313882827759
1747246261.0880744,573,3.9048092365264893
1747246262.108118,576,3.4791507720947266
1747246263.472754,580,0.8658348321914673
1747246264.8457456,584,1.724623680114746
1747246265.188844,585,1.0392199754714966
1747246265.532942,586,1.3242131471633911
1747246266.210802,588,1.0179628133773804
1747246266.8930047,590,0.7891470193862915
1747246267.2338092,591,1.0292627811431885
1747246267.5744276,592,0.988263726234436
1747246268.2642763,594,1.0037319660186768
1747246268.955573,596,0.9900035858154297
1747246269.3010914,597,1.9922890663146973
1747246269.648777,598,1.120030164718628
1747246269.999426,599,1.2050451040267944
1747246270.6832623,601,0.8877309560775757
1747246271.0228531,602,1.2392703294754028
1747246271.3619785,603,1.3856794834136963
1747246272.0482452,605,1.0838165283203125
1747246273.0813565,608,1.5296480655670166
1747246273.7634878,610,1.557705283164978
1747246274.7912426,613,1.078419804573059
1747246275.1311367,614,0.8033475279808044
1747246275.8110852,616,2.019611358642578
1747246276.4910274,618,1.7470369338989258
1747246277.173819,620,1.7608166933059692
1747246277.8527913,622,2.0192604064941406
1747246278.1977065,623,1.591241478919983
1747246279.223638,626,2.673997163772583
1747246279.9047608,628,1.8710005283355713
1747246280.2449434,629,1.1372956037521362
1747246281.607531,633,1.2715480327606201
1747246282.3011286,635,1.2011662721633911
1747246282.990037,637,0.8893353939056396
1747246284.022613,640,2.262761116027832
1747246284.3629918,641,3.3383560180664062
1747246284.7027364,642,2.078564167022705
1747246285.0504267,643,3.4623239040374756
1747246285.39813,644,7.382320880889893
1747246285.7478414,645,2.755035161972046
1747246287.1160777,649,1.094599962234497
1747246287.7910674,651,1.3416664600372314
1747246288.1285136,652,1.1949999332427979
1747246288.4654832,653,1.004055380821228
1747246288.8091316,654,1.2284409999847412
1747246289.1476898,655,1.4087177515029907
1747246290.1567237,658,2.02131986618042
1747246290.4952946,659,1.7863672971725464
1747246290.8358805,660,2.4063243865966797
1747246293.2398772,667,0.8136133551597595
1747246294.2865098,670,2.173311710357666
1747246296.0119767,675,1.2792047262191772
1747246296.3523703,676,1.7219973802566528
1747246296.6967936,677,2.3468503952026367
1747246297.7263992,680,1.6080951690673828
1747246298.4129467,682,1.5098414421081543
1747246298.7572198,683,1.582618236541748
1747246299.1005394,684,1.4049279689788818
1747246300.1236954,687,1.5212470293045044
1747246301.8247614,692,2.668231725692749
1747246302.5107093,694,2.593330144882202
1747246302.851384,695,1.7241418361663818
1747246303.1904135,696,2.1869513988494873
1747246303.5296948,697,3.5747194290161133
1747246304.219384,699,1.3266814947128296
1747246305.2434955,702,2.452035427093506
1747246305.5849671,703,2.5620975494384766
1747246306.2631884,705,1.3095147609710693
1747246307.6235194,709,2.0881803035736084
1747246307.9624858,710,2.3456411361694336
1747246308.6378531,712,2.19576096534729
1747246309.671287,715,1.7648940086364746
1747246310.3539603,717,0.5496802926063538
1747246311.0363648,719,2.2116496562957764
1747246311.378825,720,2.383162021636963
1747246311.7204142,721,2.552806854248047
1747246312.4127145,723,1.9610995054244995
1747246313.1033487,725,1.080999732017517
1747246313.4526827,726,1.6658622026443481
1747246313.8065755,727,1.2791471481323242
1747246314.1563797,728,2.2623815536499023
1747246314.5050135,729,2.7195825576782227
1747246315.1997375,731,1.4133292436599731
1747246315.5409913,732,1.3429638147354126
1747246315.895474,733,2.774568796157837
1747246317.6119862,738,1.5295995473861694
1747246317.957454,739,2.0545663833618164
1747246318.3097336,740,1.1503405570983887
1747246319.0203617,742,3.624751329421997
1747246319.371367,743,1.7609236240386963
1747246319.7120445,744,1.4842162132263184
1747246320.06747,745,2.6703672409057617
1747246322.5089004,752,1.8477699756622314
1747246323.5616405,755,1.9484975337982178
1747246323.91443,756,1.4582130908966064
1747246324.5992358,758,1.9294041395187378
1747246326.3154237,763,2.093418836593628
1747246326.6566257,764,3.831676721572876
1747246326.9974935,765,2.9546244144439697
1747246328.0281086,768,1.7938175201416016
1747246328.4556339,769,2.586737871170044
1747246329.490956,772,3.096000909805298
1747246329.8379848,773,0.8577859997749329
1747246330.5221002,775,2.0900943279266357
1747246330.8647616,776,3.5183205604553223
1747246331.5474815,778,3.738595485687256
1747246331.8880324,779,2.045700788497925
1747246332.2312427,780,2.7824630737304688
1747246332.5807552,781,6.117463111877441
1747246332.9233398,782,1.9293129444122314
1747246334.9899936,788,2.0626745223999023
1747246335.3499064,789,2.119187355041504
1747246336.0441265,791,2.2625179290771484
1747246336.7386386,793,2.2400078773498535
1747246337.429194,795,2.183136224746704
1747246337.7732286,796,3.223205089569092
1747246338.8127658,799,4.013522148132324
1747246339.158329,800,2.591089963912964
1747246340.5422494,804,2.756587028503418
1747246340.8862684,805,3.6341183185577393
1747246341.231794,806,0.8792283535003662
1747246341.5758862,807,2.2555272579193115
1747246342.6113462,810,5.933048725128174
1747246343.6476774,813,1.6333307027816772
1747246345.3518667,818,2.173903465270996
1747246345.699054,819,1.887595295906067
1747246346.382343,821,2.8068652153015137
1747246346.72398,822,2.455739974975586
1747246347.0632124,823,3.5220487117767334
1747246347.747605,825,3.6805975437164307
1747246348.0987735,826,1.7168951034545898
1747246348.4453187,827,0.9588835835456848
1747246348.7871873,828,2.4919111728668213
1747246350.1725926,832,3.922750473022461
1747246350.5159955,833,3.8684253692626953
1747246351.2062507,835,2.9434845447540283
1747246351.5480692,836,5.260313987731934
1747246351.890411,837,3.4054243564605713
1747246352.5900059,839,2.541318655014038
1747246352.9366138,840,1.883010983467102
1747246353.9811115,843,2.5302278995513916
1747246354.6808681,845,2.302401065826416
1747246356.4215517,850,2.6191797256469727
1747246356.7696686,851,4.08429479598999
1747246357.8040679,854,3.7757022380828857
1747246358.8341684,857,2.694074869155884
1747246359.858062,860,3.737311363220215
1747246360.5369718,862,3.7465999126434326
1747246361.5572863,865,0.8152831792831421
1747246361.8964367,866,1.6890755891799927
1747246363.2582448,870,3.8704755306243896
1747246363.5980809,871,3.977290630340576
1747246367.0152237,881,1.7397605180740356
1747246367.6962268,883,3.027106523513794
1747246368.0368888,884,2.8951256275177
1747246368.378277,885,0.8405389785766602
1747246368.7188652,886,4.437452793121338
1747246369.4143295,888,4.442094326019287
1747246370.0964267,890,1.953553318977356
1747246370.7833385,892,0.8852798938751221
1747246371.8115227,895,4.336791515350342
1747246372.4943783,897,2.15059494972229
1747246372.8382618,898,4.564915657043457
1747246373.87634,901,0.9701325297355652
1747246374.243944,902,2.1317594051361084
1747246374.9433758,904,2.594238042831421
1747246375.6393335,906,0.8824389576911926
1747246375.983051,907,3.0079774856567383
1747246376.3310997,908,2.4796900749206543
1747246377.0167842,910,1.3009471893310547
1747246377.3640726,911,2.5529778003692627
1747246378.3886166,914,2.4385433197021484
1747246379.7592635,918,2.993039131164551
1747246380.106258,919,3.4933788776397705
1747246380.797746,921,0.8735741972923279
1747246381.4823065,923,2.86405611038208
1747246382.8522189,927,3.677647829055786
1747246383.1962245,928,2.018789768218994
1747246383.5426736,929,3.8753700256347656
1747246383.8852303,930,4.607235908508301
1747246384.2383997,931,2.705173969268799
1747246384.5792902,932,2.5105466842651367
1747246384.923351,933,1.5831245183944702
1747246385.6133897,935,1.7536571025848389
1747246386.9831176,939,2.996382474899292
1747246387.6627364,941,3.0456626415252686
1747246388.002801,942,1.8936198949813843
1747246389.0260355,945,2.734541654586792
1747246390.396623,949,3.6324477195739746
1747246391.4285543,952,2.6080875396728516
1747246392.112883,954,3.758453130722046
1747246392.4567065,955,2.3140645027160645
1747246392.799264,956,6.186371326446533
1747246394.1817112,960,1.5272990465164185
1747246394.883456,962,2.802129030227661
1747246395.2366464,963,4.92514705657959
1747246395.586727,964,2.6553990840911865
1747246395.9478679,965,2.0711119174957275
1747246396.6430743,967,2.3838634490966797
1747246396.987434,968,3.257277011871338
1747246398.0232213,971,4.706826210021973
1747246399.7284715,976,4.8177947998046875
1747246400.4226072,978,4.840715408325195
1747246400.7676666,979,2.3618431091308594
1747246401.4628596,981,0.5799386501312256
1747246401.8081977,982,2.2543959617614746
1747246403.1842258,986,2.790635347366333
1747246403.8751686,988,3.54183292388916
1747246404.2180018,989,3.977247714996338
1747246404.5622096,990,3.0803754329681396
1747246405.2641215,992,2.2081713676452637
1747246405.9589384,994,3.4054877758026123
1747246406.3033454,995,2.1795461177825928
1747246406.6435082,996,1.7831615209579468
1747246407.3225548,998,2.970782518386841
1747246407.6634986,999,2.129025936126709
1747246408.345827,1001,2.945721387863159
1747246408.6878822,1002,1.4542802572250366
1747246409.0270529,1003,3.0476343631744385
1747246409.3777235,1004,5.159241676330566
1747246409.7228987,1005,6.152712345123291
1747246410.0803802,1006,3.568089723587036
1747246411.8078082,1011,4.656552314758301
1747246412.502273,1013,2.591860294342041
1747246413.1897442,1015,2.0976788997650146
1747246413.533218,1016,4.470262050628662
1747246413.8778265,1017,3.010687828063965
1747246415.5951655,1022,3.5327436923980713
1747246416.9522114,1026,5.156289100646973
1747246417.6435368,1028,3.37453031539917
1747246417.991547,1029,1.5692692995071411
1747246420.0564678,1035,4.758783340454102
1747246420.406587,1036,3.789193630218506
1747246420.7500627,1037,2.357138156890869
1747246421.0889363,1038,3.637770891189575
1747246421.4311876,1039,2.231602191925049
1747246422.7920601,1043,0.8736662268638611
1747246423.475646,1045,2.3608529567718506
1747246423.8175473,1046,3.204056978225708
1747246425.8531573,1052,4.322486877441406
1747246426.1939528,1053,2.895052909851074
1747246427.2130265,1056,2.496109962463379
1747246427.8904629,1058,2.1111810207366943
1747246428.2302804,1059,3.1673715114593506
1747246428.570462,1060,3.370187997817993
1747246429.2491357,1062,5.051632881164551
1747246430.272754,1065,4.557677745819092
1747246430.611713,1066,2.391449451446533
1747246430.9524486,1067,5.775087833404541
1747246431.630681,1069,6.1622443199157715
1747246431.9685535,1070,3.895838975906372
1747246432.313706,1071,4.324460029602051
1747246432.6525342,1072,3.619011402130127
1747246432.9935489,1073,4.904391765594482
1747246433.3327239,1074,7.3971662521362305
1747246434.3604157,1077,2.0116379261016846
1747246434.7053287,1078,2.9908928871154785
1747246435.4199736,1080,5.014739990234375
1747246435.7684634,1081,6.571312427520752
1747246436.118048,1082,4.777372360229492
1747246437.175313,1085,4.565042018890381
1747246437.5279055,1086,2.1477208137512207
1747246437.8741493,1087,3.6249964237213135
1747246439.2733638,1091,6.2729172706604
1747246439.6172156,1092,1.0761009454727173
1747246439.9632719,1093,3.4357025623321533
1747246441.6969793,1098,2.4065194129943848
1747246442.3885942,1100,2.136885643005371
1747246443.0787942,1102,1.5278183221817017
1747246443.4246075,1103,2.2658724784851074
1747246443.7712102,1104,3.403026580810547
1747246444.811118,1107,4.856543064117432
1747246445.1557221,1108,1.4897902011871338
1747246445.5006757,1109,3.7795958518981934
1747246445.847658,1110,5.388251304626465
1747246446.1938615,1111,2.8357744216918945
1747246446.5444036,1112,2.573324203491211
1747246446.8899076,1113,5.28988790512085
1747246447.235465,1114,2.9448859691619873
1747246447.9265792,1116,2.5995328426361084
1747246448.9632905,1119,1.9919381141662598
1747246449.6516027,1121,2.30912446975708
1747246449.9941103,1122,3.3893816471099854
1747246451.0133352,1125,4.622140884399414
1747246451.355906,1126,4.709651947021484
1747246452.0389926,1128,2.8748371601104736
1747246452.3816295,1129,2.2721107006073
1747246452.7246246,1130,4.404430866241455
1747246453.070487,1131,6.189754009246826
1747246453.4146588,1132,2.9536969661712646
1747246454.1104743,1134,9.305036544799805
1747246454.4522755,1135,1.931925654411316
1747246454.7941663,1136,5.225358963012695
1747246455.8316836,1139,3.1869466304779053
1747246456.8526106,1142,5.573387622833252
1747246457.8754067,1145,1.9130749702453613
1747246458.218339,1146,3.2126927375793457
1747246458.9008236,1148,14.482074737548828
1747246459.2477002,1149,12.255048751831055
1747246459.588232,1150,8.476308822631836
1747246459.9302838,1151,14.234885215759277
1747246460.2712574,1152,7.591856956481934
1747246460.613705,1153,7.0447564125061035
1747246461.3027987,1155,5.945393085479736
1747246463.0215697,1160,0.09597103297710419
1747246463.7064118,1162,0.3080936074256897
1747246464.3860319,1164,0.19769558310508728
1747246465.0706182,1166,0.897779107093811
1747246465.4105265,1167,0.8896556496620178
1747246467.468917,1173,1.0757561922073364
1747246467.8148046,1174,0.6341267824172974
1747246468.5005083,1176,0.8117181062698364
1747246468.8457284,1177,0.517080545425415
1747246469.1879954,1178,0.9723120331764221
1747246470.5629478,1182,0.8679932355880737
1747246471.2469406,1184,1.001603364944458
1747246471.9375603,1186,2.4674627780914307
1747246472.6352904,1188,3.2428627014160156
1747246472.9773152,1189,1.8855764865875244
1747246473.3203914,1190,2.231001377105713
1747246474.3447206,1193,1.9792064428329468
1747246474.6896596,1194,2.927985668182373
1747246475.0303648,1195,2.2107081413269043
1747246475.7112541,1197,1.914939045906067
1747246476.0494208,1198,2.2071104049682617
1747246477.0688236,1201,1.1887123584747314
1747246477.4150155,1202,1.6526107788085938
1747246478.4389808,1205,1.3103069067001343
1747246478.781714,1206,5.397193908691406
1747246479.1206863,1207,1.3898276090621948
1747246479.8002737,1209,0.9137360453605652
1747246481.1588337,1213,1.785641074180603
1747246481.4980705,1214,1.955422043800354
1747246481.8376162,1215,1.6581757068634033
1747246482.5313756,1217,2.0344927310943604
1747246482.871412,1218,2.4166111946105957
1747246484.5879831,1223,2.1666529178619385
1747246485.2653346,1225,1.203404426574707
1747246486.2828698,1228,1.083685278892517
1747246486.6235054,1229,2.996965169906616
1747246487.6535716,1232,0.8299340605735779
1747246488.0050218,1233,2.44663143157959
1747246489.7578707,1238,1.4492193460464478
1747246490.4507568,1240,1.0130914449691772
1747246490.798461,1241,2.222425937652588
1747246491.1391199,1242,1.9297888278961182
1747246491.4842806,1243,2.659006118774414
1747246491.828028,1244,2.1199634075164795
1747246492.1755326,1245,1.6292941570281982
1747246492.5221753,1246,1.8673843145370483
1747246493.559818,1249,3.954632043838501
1747246493.8991482,1250,1.7600690126419067
1747246494.244521,1251,2.1891636848449707
1747246494.585223,1252,1.2368453741073608
1747246495.2719102,1254,2.7136170864105225
1747246495.9548523,1256,3.9857897758483887
1747246496.2947125,1257,1.6823973655700684
1747246497.3201187,1260,3.1778833866119385
1747246497.6644819,1261,1.6617097854614258
1747246498.691192,1264,1.1291553974151611
1747246499.7152514,1267,6.441105365753174
1747246501.0920784,1271,7.247398376464844
1747246502.799447,1276,1.9526147842407227
1747246503.1372523,1277,4.020135402679443
1747246503.475368,1278,5.950860977172852
1747246504.857613,1282,1.5974581241607666
1747246505.9155536,1285,2.237762928009033
1747246507.684565,1290,2.3301987648010254
1747246508.7225027,1293,2.966796875
1747246509.7575684,1296,3.154418706893921
1747246510.4382524,1298,3.6832926273345947
1747246510.782411,1299,2.7322659492492676
1747246511.8099418,1302,2.307002067565918
1747246513.1896205,1306,2.7666189670562744
1747246514.5693195,1310,1.8886181116104126
1747246515.9670606,1314,3.497715711593628
1747246516.3120227,1315,1.3211308717727661
1747246518.04383,1320,5.641812801361084
1747246518.7235167,1322,1.9363962411880493
1747246519.062257,1323,3.6448733806610107
1747246519.7431252,1325,3.459108352661133
1747246520.087144,1326,5.599976062774658
1747246520.771125,1328,2.1072611808776855
1747246523.1651807,1335,6.0456743240356445
1747246526.264331,1344,2.3488526344299316
1747246526.6128662,1345,2.8841564655303955
1747246527.3025692,1347,2.107074022293091
1747246527.6420674,1348,2.859611749649048
1747246528.6662416,1351,2.3606486320495605
1747246529.0078728,1352,6.407604217529297
1747246529.7002156,1354,3.341409921646118
1747246531.0722432,1358,3.668118953704834
1747246531.7612174,1360,3.6718156337738037
1747246533.1524863,1364,3.9946367740631104
1747246533.5020425,1365,3.184670925140381
1747246533.8426747,1366,2.7140607833862305
1747246534.1845598,1367,4.729846954345703
1747246534.524724,1368,2.7749290466308594
1747246535.8880634,1372,3.1203420162200928
1747246536.2289355,1373,4.495527267456055
1747246536.9091918,1375,4.5309834480285645
1747246537.2489042,1376,5.714732646942139
1747246538.6039445,1380,3.0775020122528076
1747246540.2923112,1385,2.525533437728882
1747246540.6396883,1386,0.2588484585285187
1747246542.0108461,1390,2.0166525840759277
1747246543.0275168,1393,0.9642388820648193
1747246544.0425057,1396,4.740149974822998
1747246544.3808944,1397,1.467122197151184
1747246545.0636752,1399,2.5851831436157227
1747246545.4121332,1400,1.6351871490478516
1747246546.4232755,1403,2.9100234508514404
1747246547.1043658,1405,3.228407382965088
1747246549.8293018,1413,0.872125506401062
1747246550.843434,1416,2.744464635848999
1747246551.1824977,1417,5.379726409912109
1747246551.8654017,1419,3.5033211708068848
1747246552.5476913,1421,1.0885494947433472
1747246552.889116,1422,7.2158355712890625
1747246555.9284728,1431,2.936183452606201
1747246556.264871,1432,4.624483585357666
1747246557.6088884,1436,2.3973727226257324
1747246558.2988026,1438,1.4163812398910522
1747246558.6371994,1439,2.2335147857666016
1747246558.9750402,1440,4.310133934020996
1747246559.3112938,1441,2.8808653354644775
1747246560.319492,1444,7.72667121887207
1747246560.9934745,1446,0.7797569036483765
1747246561.32997,1447,2.30478835105896
1747246561.6671355,1448,3.696608781814575
1747246562.007908,1449,2.9015233516693115
1747246562.3514073,1450,2.089395761489868
1747246562.6922827,1451,3.0696239471435547
1747246563.029724,1452,2.414278507232666
1747246563.7123277,1454,2.366628408432007
1747246564.0512037,1455,1.0070674419403076
1747246564.3893082,1456,4.607213497161865
1747246564.7263067,1457,1.3534992933273315
1747246565.0643766,1458,4.110229015350342
1747246565.4097106,1459,1.525883674621582
1747246565.7483847,1460,3.0987751483917236
1747246566.08891,1461,3.603760242462158
1747246566.7845454,1463,3.0949251651763916
1747246569.2434008,1470,1.6402301788330078
1747246570.2755682,1473,4.5349578857421875
1747246570.6225019,1474,3.054870843887329
1747246571.31628,1476,1.8262701034545898
1747246571.663049,1477,3.8951680660247803
1747246573.0178459,1481,2.987011432647705
1747246573.3565607,1482,3.2215681076049805
1747246573.696446,1483,1.9733494520187378
1747246575.039808,1487,3.431426763534546
1747246575.3755047,1488,5.462260723114014
1747246575.7109199,1489,3.082612991333008
1747246576.047212,1490,5.040065765380859
1747246576.384085,1491,6.230781555175781
1747246577.060503,1493,1.7538447380065918
1747246577.395192,1494,3.9631922245025635
1747246578.751434,1498,3.866413116455078
1747246579.0900629,1499,4.187796592712402
1747246579.4321053,1500,4.841885566711426
1747246580.1065793,1502,3.4446680545806885
1747246581.1266353,1505,8.531396865844727
1747246582.4755096,1509,6.905576705932617
1747246582.8138773,1510,5.114823818206787
1747246583.1513996,1511,2.7204525470733643
1747246583.836731,1513,1.8391612768173218
1747246584.5235815,1515,5.297958850860596
1747246584.8637466,1516,6.304691791534424
1747246587.262768,1523,4.7285847663879395
1747246588.2944343,1526,0.8365850448608398
1747246588.9820993,1528,3.411329746246338
1747246591.040129,1534,3.980034589767456
1747246592.0800223,1537,6.0997314453125
1747246592.4216409,1538,4.842828273773193
1747246593.4468522,1541,1.2460646629333496
1747246594.8192775,1545,1.7195905447006226
1747246595.5041697,1547,1.8585344552993774
1747246595.8439245,1548,3.772676944732666
1747246596.8786578,1551,1.7398988008499146
1747246597.2327228,1552,3.7109313011169434
1747246597.5702703,1553,3.3679237365722656
1747246598.2524774,1555,4.147494316101074
1747246598.9360464,1557,0.9492527842521667
1747246600.6358488,1562,2.91318941116333
1747246601.32505,1564,1.4953763484954834
1747246601.6648314,1565,2.302091598510742
1747246602.0049288,1566,2.181407928466797
1747246602.6892154,1568,4.169986724853516
1747246603.3740678,1570,2.9544434547424316
1747246603.716971,1571,1.2554991245269775
1747246604.0647628,1572,4.521415710449219
1747246604.4053745,1573,0.8758620619773865
1747246605.4398944,1576,5.360014915466309
1747246606.130206,1578,0.5914555788040161
1747246606.4695053,1579,3.5901544094085693
1747246606.808928,1580,1.0268000364303589
1747246607.1480823,1581,1.2614457607269287
1747246607.4878118,1582,4.589466094970703
1747246608.5072613,1585,6.75469970703125
1747246610.208506,1590,8.061732292175293
1747246611.9226992,1595,2.127594232559204
1747246612.2689254,1596,3.6341617107391357
1747246612.6135783,1597,4.7984089851379395
1747246613.9818618,1601,4.9036126136779785
1747246614.325049,1602,3.4382190704345703
1747246614.6671164,1603,5.956572532653809
1747246617.0479915,1610,1.986603021621704
1747246617.3897316,1611,2.780747175216675
1747246618.0898306,1613,11.491299629211426
1747246618.4353511,1614,4.9435601234436035
1747246619.1215982,1616,2.2382705211639404
1747246620.476194,1620,3.367119789123535
1747246621.1503623,1622,1.0278241634368896
1747246621.8241532,1624,4.625919818878174
1747246622.4980404,1626,4.986403942108154
1747246622.8355198,1627,2.556483507156372
1747246624.1833522,1631,3.7696163654327393
1747246625.535126,1635,0.7459071278572083
1747246625.8808115,1636,1.1827342510223389
1747246626.222345,1637,3.6935930252075195
1747246626.5609748,1638,5.003760814666748
1747246627.240225,1640,0.9799959063529968
1747246627.5811975,1641,1.0970768928527832
1747246629.2916455,1646,7.114570617675781
1747246629.6310992,1647,4.140174865722656
1747246630.3152764,1649,2.4084808826446533
1747246631.000267,1651,1.690856695175171
1747246631.3381274,1652,0.4686698019504547
1747246631.6744978,1653,3.62021541595459
1747246632.0113657,1654,5.387725830078125
1747246632.685816,1656,2.6531882286071777
1747246633.3597808,1658,3.4942378997802734
1747246634.713426,1662,10.221029281616211
1747246635.4019096,1664,3.133867025375366
1747246636.0933623,1666,2.910959243774414
1747246637.1165164,1669,7.6183695793151855
1747246637.4551167,1670,3.446817398071289
1747246638.8236833,1674,6.308703422546387
1747246639.8429222,1677,4.957736492156982
1747246640.526955,1679,0.588681697845459
1747246640.8663495,1680,1.5796149969100952
1747246641.2047534,1681,1.0130326747894287
1747246641.5501804,1682,6.792933464050293
1747246642.5737405,1685,6.3433451652526855
1747246642.9224203,1686,0.6426466107368469
1747246643.27611,1687,0.3684442341327667
1747246643.6245577,1688,3.9548559188842773
1747246643.9750028,1689,2.105778217315674
1747246644.322578,1690,0.32358917593955994
1747246645.3672502,1693,3.507200002670288
1747246645.7102075,1694,2.611670970916748
1747246646.048334,1695,3.4595024585723877
1747246646.7334666,1697,3.2582874298095703
1747246647.0795624,1698,4.481051921844482
1747246647.4250882,1699,4.233940124511719
1747246647.7693253,1700,3.22788405418396
1747246648.4537427,1702,2.9672086238861084
1747246649.1462889,1704,4.0303778648376465
1747246650.1756635,1707,4.428590297698975
1747246650.8645186,1709,0.9454610347747803
1747246651.2126591,1710,4.978813648223877
1747246651.5560026,1711,2.8437111377716064
1747246651.892614,1712,1.0899417400360107
1747246653.9557433,1718,1.338218092918396
1747246654.2956562,1719,4.587820053100586
1747246655.3399725,1722,4.110082149505615
1747246655.6803641,1723,3.862205982208252
1747246656.0251415,1724,2.9154982566833496
1747246656.3840601,1725,1.2484245300292969
1747246658.12856,1730,0.5968247652053833
1747246660.8977134,1738,4.193927764892578
1747246661.2386405,1739,5.08411979675293
1747246661.5835714,1740,1.7663854360580444
1747246662.6160097,1743,3.075031280517578
1747246663.3014805,1745,3.6925759315490723
1747246664.3266456,1748,4.259470462799072
1747246664.6686623,1749,1.8129827976226807
1747246665.0120716,1750,1.1191434860229492
1747246665.353687,1751,0.8515119552612305
1747246666.0517588,1753,1.2438515424728394
1747246666.3981054,1754,6.934859275817871
1747246667.4314592,1757,5.615760803222656
1747246669.147878,1762,2.8764138221740723
1747246669.4972708,1763,4.051387786865234
1747246670.183519,1765,1.082300066947937
1747246670.535823,1766,0.6121188998222351
1747246671.2394981,1768,8.84070873260498
1747246673.6430707,1775,9.292268753051758
1747246673.9858384,1776,0.32688772678375244
1747246674.3276172,1777,9.174254417419434
1747246675.3479104,1780,11.258374214172363
1747246675.694577,1781,7.412113189697266
1747246676.7177374,1784,3.5563278198242188
1747246677.0569968,1785,5.166382312774658
1747246677.3968906,1786,4.598668098449707
1747246677.7364173,1787,4.222877502441406
1747246678.4220347,1789,4.467625141143799
1747246678.761773,1790,8.184865951538086
1747246679.4447415,1792,2.5643439292907715
1747246680.126514,1794,9.660080909729004
1747246680.8048348,1796,7.338193416595459
1747246681.1439323,1797,3.184710741043091
1747246682.1704133,1800,1.407871961593628
1747246682.8583777,1802,3.4974069595336914
1747246683.1987658,1803,2.4620094299316406
1747246683.543522,1804,1.9664795398712158
1747246684.8993351,1808,4.348703384399414
1747246685.5727165,1810,1.4544183015823364
1747246686.929473,1814,4.462787628173828
1747246687.6127381,1816,1.7074689865112305
1747246688.2954068,1818,2.68589186668396
1747246688.636958,1819,0.4552539587020874
1747246690.0131423,1823,3.841203212738037
1747246691.0358882,1826,6.081372261047363
1747246691.37713,1827,5.009092807769775
1747246692.060551,1829,2.352745771408081
1747246692.4000823,1830,0.5888179540634155
1747246693.0788355,1832,4.136386394500732
1747246693.4177985,1833,0.11919870972633362
1747246693.760835,1834,4.645483493804932
1747246694.4540908,1836,2.448331356048584
1747246694.797867,1837,7.087503910064697
1747246695.142679,1838,6.174349784851074
1747246697.2170389,1844,0.6525585055351257
1747246697.5643175,1845,1.6374342441558838
1747246697.9115255,1846,2.1646103858947754
1747246698.2542014,1847,4.135954856872559
1747246698.5985394,1848,0.8879304528236389
1747246699.6250145,1851,5.138261795043945
1747246700.3101869,1853,4.567972183227539
1747246701.3440883,1856,0.24063384532928467
1747246702.7364662,1860,5.8326497077941895
1747246704.1063282,1864,6.728315353393555
1747246704.4452448,1865,0.9550060033798218
1747246704.7907698,1866,1.528924584388733
1747246705.1365297,1867,0.8896523118019104
1747246706.5111182,1871,0.7179685831069946
1747246706.8556025,1872,1.5877975225448608
1747246707.1977804,1873,4.015199661254883
1747246707.5417504,1874,0.9196924567222595
1747246707.885923,1875,0.9022805690765381
1747246708.572989,1877,1.113984227180481
1747246709.2565286,1879,2.9557044506073
1747246709.6050596,1880,4.269979953765869
1747246710.634148,1883,0.27185794711112976
1747246710.976728,1884,5.326013088226318
1747246711.6635733,1886,7.438632965087891
1747246712.3555737,1888,3.102541446685791
1747246713.0523574,1890,0.6858442425727844
1747246713.3990266,1891,1.2182152271270752
1747246714.7683907,1895,2.659303903579712
1747246716.1289556,1899,0.17728298902511597
1747246716.8007429,1901,4.568199157714844
1747246717.1368425,1902,2.266352415084839
1747246718.4980555,1906,1.8115663528442383
1747246719.182025,1908,5.559263706207275
1747246719.521364,1909,9.033122062683105
1747246719.86336,1910,1.4445297718048096
1747246720.8920486,1913,7.651188850402832
1747246721.9173446,1916,4.771713733673096
1747246722.6032708,1918,0.15251600742340088
1747246724.6635704,1924,0.3798299729824066
1747246725.002334,1925,13.024982452392578
1747246725.3455405,1926,1.4472994804382324
1747246726.0299184,1928,0.700271487236023
1747246726.3707435,1929,10.038853645324707
1747246727.3940027,1932,11.214888572692871
1747246728.4181201,1935,3.032423973083496
1747246728.7577963,1936,0.14160336554050446
1747246729.7825031,1939,5.2860002517700195
1747246730.1272733,1940,2.2988712787628174
1747246730.464795,1941,4.721580982208252
1747246730.802704,1942,3.288316011428833
1747246731.8119123,1945,3.58123517036438
1747246732.4903502,1947,7.869284152984619
1747246733.5149937,1950,0.5713964700698853
1747246733.8554347,1951,0.7408536672592163
1747246734.5400286,1953,3.2722952365875244
1747246735.569558,1956,2.0716986656188965
1747246736.9440541,1960,5.054150104522705
1747246737.2810752,1961,2.724930763244629
1747246737.6190956,1962,0.5621591806411743
1747246737.9641736,1963,1.6204930543899536
1747246738.3058717,1964,1.0570937395095825
1747246738.9905813,1966,3.3707737922668457
1747246739.3322039,1967,12.654041290283203
1747246739.6765237,1968,6.636908054351807
1747246740.0199692,1969,6.204554080963135
1747246742.060125,1975,3.1064958572387695
1747246742.7436006,1977,8.418532371520996
1747246743.084816,1978,5.436761856079102
1747246743.426975,1979,2.4932501316070557
1747246743.7664382,1980,0.8314943313598633
1747246744.1078236,1981,2.2585396766662598
1747246744.4512913,1982,2.3663339614868164
1747246744.7928772,1983,0.26229292154312134
1747246745.4761324,1985,3.1700334548950195
1747246746.157262,1987,3.1841001510620117
1747246746.497137,1988,5.6105194091796875
1747246746.839566,1989,0.6470194458961487
1747246747.5178206,1991,8.00123119354248
1747246747.8556936,1992,2.825331449508667
1747246748.2001987,1993,4.033411026000977
1747246748.8888814,1995,1.5307570695877075
1747246750.254089,1999,3.0923757553100586


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_36_672285-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246064.0166082,0,0.025125006213784218
1747246065.072491,3,-0.020818006247282028
1747246065.426365,4,0.03716861456632614
1747246067.5830536,10,5.970456123352051
1747246067.9250603,11,1.1955984830856323
1747246068.9561908,14,-0.05836441367864609
1747246069.300142,15,0.10611380636692047
1747246070.326235,18,0.24742615222930908
1747246070.6674292,19,0.2455257624387741
1747246071.0099943,20,1.6317112445831299
1747246071.682082,22,0.1100824624300003
1747246072.0253868,23,0.2906954288482666
1747246073.0541248,26,0.9343832731246948
1747246073.4000227,27,3.3143718242645264
1747246075.4692392,33,0.8668674826622009
1747246076.5003793,36,4.3840012550354
1747246076.8435304,37,4.157688140869141
1747246077.1813555,38,1.0217998027801514
1747246077.5212538,39,0.09348241984844208
1747246077.8682294,40,0.11136618256568909
1747246080.2789822,47,0.2871183753013611
1747246080.6168733,48,0.3690338730812073
1747246080.9600165,49,1.0611127614974976
1747246081.6409783,51,3.0186855792999268
1747246081.9841213,52,2.9708781242370605
1747246082.6631713,54,0.3077791631221771
1747246083.6866739,57,0.43398430943489075
1747246084.6994622,60,0.5609443187713623
1747246085.0386589,61,0.6239466667175293
1747246085.3812563,62,0.6754294037818909
1747246085.7257876,63,0.948026716709137
1747246086.4110487,65,2.0645699501037598
1747246086.7611783,66,2.2433834075927734
1747246087.1074846,67,2.0234925746917725
1747246087.4644117,68,1.0978918075561523
1747246088.1881797,70,0.5219273567199707
1747246088.5311265,71,0.3894594609737396
1747246090.596714,77,1.7321726083755493
1747246091.2784305,79,0.6624407768249512
1747246091.6182866,80,0.5156975984573364
1747246092.3136196,82,1.0172868967056274
1747246092.6685603,83,0.8998072147369385
1747246093.3490021,85,0.9313538670539856
1747246094.7133312,89,2.2086918354034424
1747246095.0535555,90,1.3655500411987305
1747246096.7490473,95,0.6534157395362854
1747246098.144137,99,0.4706261157989502
1747246098.49507,100,1.0239012241363525
1747246099.545323,103,1.0474097728729248
1747246100.5763328,106,0.5926604866981506
1747246100.9212651,107,1.0578840970993042
1747246101.6124268,109,0.548471987247467
1747246103.3398383,114,1.7583391666412354
1747246104.022775,116,0.3782345652580261
1747246105.7344673,121,0.8193183541297913
1747246107.0921154,125,0.684950590133667
1747246107.4305825,126,0.5562440752983093
1747246108.1107912,128,1.9145607948303223
1747246108.7886322,130,1.935970425605774
1747246109.1286745,131,1.547059416770935
1747246109.4667242,132,1.340750813484192
1747246110.8298438,136,0.5584583282470703
1747246111.1695406,137,0.49113473296165466
1747246113.2460172,143,1.1007493734359741
1747246113.5846906,144,1.0051918029785156
1747246114.266221,146,0.8375706076622009
1747246114.605624,147,0.4350445568561554
1747246115.6387525,150,0.5744022130966187
1747246118.0422237,157,0.9110258221626282
1747246118.744535,159,0.7145463228225708
1747246119.1040506,160,0.6305141448974609
1747246119.8062854,162,1.6153981685638428
1747246120.5052173,164,0.5827635526657104
1747246121.192244,166,0.41225260496139526
1747246122.5662992,170,0.423629492521286
1747246122.9166799,171,0.35582855343818665
1747246123.2738917,172,0.8870874643325806
1747246124.3350198,175,1.0380194187164307
1747246124.6850104,176,0.3784739077091217
1747246125.033335,177,0.3134729564189911
1747246125.3805423,178,0.9659630656242371
1747246126.0814018,180,1.0424636602401733
1747246126.4310427,181,1.0072420835494995
1747246127.4817283,184,0.5047457218170166
1747246127.833797,185,0.6731817126274109
1747246128.1892986,186,0.6751055121421814
1747246129.2356446,189,0.7316772937774658
1747246129.581939,190,0.4271724820137024
1747246129.9277878,191,0.7225337028503418
1747246130.274784,192,1.345542073249817
1747246131.3201768,195,1.4096357822418213
1747246132.7034223,199,0.4723261296749115
1747246133.053758,200,0.747175931930542
1747246133.747134,202,0.5129294395446777
1747246134.092502,203,0.856394350528717
1747246134.438154,204,0.4419642686843872
1747246134.7903275,205,0.6035163402557373
1747246135.4870393,207,1.794201374053955
1747246136.1805036,209,0.2596993148326874
1747246136.8764884,211,0.8827014565467834
1747246137.5698853,213,0.7196071743965149
1747246138.2707834,215,0.9314353466033936
1747246138.6166272,216,1.9084506034851074
1747246139.310909,218,0.8234925866127014
1747246139.6607187,219,0.8802052736282349
1747246140.0084782,220,0.9752484560012817
1747246140.3543067,221,0.7830896973609924
1747246140.7015493,222,0.6726334691047668
1747246141.407371,224,0.8150572180747986
1747246141.7573297,225,0.5064122676849365
1747246143.1729116,229,1.1863114833831787
1747246145.272592,235,0.45618343353271484
1747246145.9683003,237,0.7853540778160095
1747246146.316193,238,0.78654545545578
1747246146.6655943,239,1.081403136253357
1747246147.361178,241,0.7120434045791626
1747246147.7121327,242,2.435972213745117
1747246148.4205153,244,2.142127275466919
1747246148.7636466,245,2.5058536529541016
1747246149.1059093,246,1.5125001668930054
1747246149.446266,247,1.6581439971923828
1747246151.1546316,252,0.49561837315559387
1747246151.499817,253,0.2508057951927185
1747246151.8392246,254,0.3754006028175354
1747246152.8728566,257,0.8245270252227783
1747246153.2141743,258,0.7642454504966736
1747246153.5526266,259,0.33835849165916443
1747246153.8890896,260,0.4107256233692169
1747246154.5787833,262,0.5071070790290833
1747246157.3614125,270,0.967070460319519
1747246157.7128916,271,0.5597428679466248
1747246158.7551563,274,0.5949393510818481
1747246159.1050308,275,1.2098023891448975
1747246159.4525006,276,0.9072468280792236
1747246160.149451,278,0.778329074382782
1747246160.8468537,280,0.44967490434646606
1747246161.5275927,282,0.430122971534729
1747246161.867115,283,0.42693012952804565
1747246162.5453846,285,0.45082682371139526
1747246163.2277977,287,1.192814588546753
1747246163.5671349,288,1.5016289949417114
1747246164.2504349,290,0.7233268022537231
1747246165.9560125,295,1.94659423828125
1747246166.2969887,296,1.846721887588501
1747246166.6387303,297,0.9376717209815979
1747246166.990048,298,0.7237173318862915
1747246169.048421,304,0.7680364847183228
1747246169.7284648,306,0.6831911206245422
1747246170.413831,308,0.6185859441757202
1747246170.7557607,309,0.8593759536743164
1747246171.7827544,312,1.2398121356964111
1747246172.120805,313,0.9613481760025024
1747246173.1340194,316,0.9873755574226379
1747246173.819446,318,2.351905584335327
1747246174.1610153,319,1.682403564453125
1747246175.1889534,322,0.7050203680992126
1747246175.8792489,324,0.5893711447715759
1747246177.6011193,329,0.7298699617385864
1747246177.9435697,330,0.4704623222351074
1747246178.2953258,331,0.6344970464706421
1747246178.6338227,332,0.9812790751457214
1747246180.3314192,337,0.7079640626907349
1747246180.6762183,338,0.4490101933479309
1747246181.3695757,340,0.48908039927482605
1747246182.3924053,343,0.8165874481201172
1747246182.7303867,344,1.1337783336639404
1747246183.0704906,345,0.9848933219909668
1747246183.411547,346,0.7526708245277405
1747246184.0871096,348,1.1888483762741089
1747246184.7632806,350,1.3204609155654907
1747246185.4383585,352,0.41529300808906555
1747246185.7758696,353,0.46276894211769104
1747246186.1129057,354,0.6902603507041931
1747246187.4663558,358,1.3261064291000366
1747246188.1417294,360,0.33776408433914185
1747246188.8249228,362,1.0242563486099243
1747246189.1618361,363,0.27795982360839844
1747246189.501716,364,0.6890169978141785
1747246189.8434505,365,1.3954148292541504
1747246190.1899943,366,1.1622742414474487
1747246190.538337,367,0.5272495746612549
1747246190.8867302,368,1.5631928443908691
1747246192.9192696,374,0.30488264560699463
1747246193.9292703,377,0.6171875
1747246194.2657516,378,0.7324457764625549
1747246196.6376793,385,0.6996527910232544
1747246196.9790182,386,0.4309134781360626
1747246198.359145,390,0.9959142208099365
1747246198.6999283,391,0.773790717124939
1747246199.0383134,392,0.7849303483963013
1747246199.3755243,393,0.6048632264137268
1747246199.7153986,394,0.724357545375824
1747246200.0519316,395,1.0909357070922852
1747246200.3889544,396,1.5048772096633911
1747246200.7259078,397,1.3445242643356323
1747246201.0625517,398,1.1819442510604858
1747246201.399168,399,1.6900748014450073
1747246202.0788808,401,0.8098385334014893
1747246202.415898,402,0.6959332227706909
1747246203.0958407,404,0.472978413105011
1747246204.465974,408,0.9982998967170715
1747246204.8138762,409,0.6574814319610596
1747246205.8410566,412,0.7425104379653931
1747246206.182785,413,1.211759328842163
1747246206.5392334,414,0.9845170974731445
1747246206.8816307,415,1.5951699018478394
1747246207.9037507,418,2.2034718990325928
1747246208.9274669,421,1.2236026525497437
1747246209.269769,422,1.2866413593292236
1747246210.2912364,425,0.5206771492958069
1747246210.6296937,426,0.45714038610458374
1747246211.9970732,430,0.46294105052948
1747246212.336801,431,0.6203169226646423
1747246213.3731022,434,0.948882520198822
1747246213.7147152,435,0.7433901429176331
1747246214.0553489,436,0.6655647158622742
1747246214.396889,437,0.6860305070877075
1747246214.737665,438,0.9597524404525757
1747246215.0768778,439,0.8124396800994873
1747246215.4140484,440,0.6902681589126587
1747246215.757653,441,1.140928864479065
1747246216.4358552,443,0.73582524061203
1747246216.7713072,444,0.7449750900268555
1747246217.1080685,445,0.5947118401527405
1747246217.4506865,446,0.6781460642814636
1747246218.8559582,450,0.4346723258495331
1747246219.2103267,451,1.5446457862854004
1747246219.5584702,452,0.8545182943344116
1747246219.906029,453,0.6551968455314636
1747246220.248341,454,1.187738060951233
1747246220.9474366,456,0.7509959936141968
1747246221.6411452,458,1.2862530946731567
1747246222.3316882,460,1.51127028465271
1747246222.6741188,461,0.709047794342041
1747246223.7015517,464,0.6427181363105774
1747246224.0485103,465,0.8231907486915588
1747246224.3946521,466,0.878455400466919
1747246225.0751798,468,0.7854258418083191
1747246225.7608392,470,0.8047865033149719
1747246227.1410532,474,1.0392417907714844
1747246227.4827366,475,1.032122254371643
1747246228.5130203,478,1.1695815324783325
1747246228.859847,479,0.9121367335319519
1747246229.200833,480,0.7047246098518372
1747246229.5502791,481,0.8955370187759399
1747246229.8931186,482,1.2860848903656006
1747246230.2360363,483,1.0435301065444946
1747246230.58599,484,1.0281789302825928
1747246231.2771785,486,1.2072757482528687
1747246231.6200619,487,0.7757136225700378
1747246231.9624228,488,0.8149240612983704
1747246232.305319,489,1.1781116724014282
1747246232.991815,491,1.3945707082748413
1747246234.0289166,494,0.7360754609107971
1747246235.3948216,498,1.8162550926208496
1747246236.414768,501,0.9325041174888611
1747246236.7547412,502,1.1446453332901
1747246237.0940964,503,1.0417505502700806
1747246238.1147132,506,2.309262752532959
1747246238.80036,508,0.7718208432197571
1747246239.1425922,509,0.7199399471282959
1747246239.4845083,510,0.6366038918495178
1747246239.8254879,511,1.0441877841949463
1747246240.1655583,512,1.4286842346191406
1747246240.5059674,513,1.0786927938461304
1747246240.8504372,514,0.6591507196426392
1747246241.888413,517,0.7141702175140381
1747246242.234268,518,0.9590762853622437
1747246242.5747726,519,1.155202031135559
1747246242.9186475,520,1.1863467693328857
1747246243.949202,523,1.072314977645874
1747246246.346226,530,0.9768619537353516
1747246247.367342,533,1.6794075965881348
1747246247.7053413,534,1.3053613901138306
1747246248.3845904,536,0.7431218028068542
1747246248.7250216,537,0.8905380368232727
1747246249.0663066,538,1.217577576637268
1747246249.4058821,539,0.7644872665405273
1747246249.7486567,540,3.8918354511260986
1747246250.4399498,542,4.078746795654297
1747246250.7812734,543,2.899648904800415
1747246251.1217816,544,5.447477340698242
1747246251.8037703,546,4.446725845336914
1747246252.142809,547,1.9689404964447021
1747246253.1626441,550,0.3467240333557129
1747246253.8526099,552,0.21355022490024567
1747246254.5357924,554,0.17456687986850739
1747246254.8800151,555,0.29786446690559387
1747246255.2273254,556,0.24937669932842255
1747246257.308486,562,0.21305429935455322
1747246257.6557083,563,0.31861817836761475
1747246257.99798,564,0.3497594892978668
1747246259.3793397,568,1.7945914268493652
1747246260.406984,571,0.6872656941413879
1747246261.0882454,573,1.9524046182632446
1747246262.1082842,576,1.7395753860473633
1747246263.4729552,580,0.43291741609573364
1747246264.8459477,584,0.862311840057373
1747246265.189079,585,0.5196099877357483
1747246265.53311,586,0.6621065735816956
1747246266.2109706,588,0.5089814066886902
1747246266.8932328,590,0.39457350969314575
1747246267.2340236,591,0.5146313905715942
1747246267.5746932,592,0.494131863117218
1747246268.2645016,594,0.5018659830093384
1747246268.9557729,596,0.49500179290771484
1747246269.3012664,597,0.9961445331573486
1747246269.648927,598,0.560015082359314
1747246269.9995794,599,0.6025225520133972
1747246270.683416,601,0.44386547803878784
1747246271.0230281,602,0.6196351647377014
1747246271.3621504,603,0.6928397417068481
1747246272.0484154,605,0.5419082641601562
1747246273.0816555,608,0.7648240327835083
1747246273.763637,610,0.778852641582489
1747246274.7913995,613,0.5392099022865295
1747246275.1312997,614,0.4016737639904022
1747246275.8112476,616,1.009805679321289
1747246276.4911776,618,0.8735184669494629
1747246277.1739688,620,0.8804083466529846
1747246277.8529208,622,1.0096302032470703
1747246278.1978583,623,0.7956207394599915
1747246279.2237873,626,1.3369985818862915
1747246279.9049208,628,0.9355002641677856
1747246280.2451077,629,0.5686478018760681
1747246281.6077616,633,0.6357740163803101
1747246282.3012877,635,0.6005831360816956
1747246282.990207,637,0.4446676969528198
1747246284.0227714,640,1.131380558013916
1747246284.3631725,641,1.6691780090332031
1747246284.702887,642,1.0392820835113525
1747246285.050594,643,1.7311619520187378
1747246285.3982818,644,3.6911604404449463
1747246285.7480166,645,1.377517580986023
1747246287.1162114,649,0.5472999811172485
1747246287.7912135,651,0.6708332300186157
1747246288.128644,652,0.5974999666213989
1747246288.4656272,653,0.502027690410614
1747246288.809259,654,0.6142204999923706
1747246289.1478205,655,0.7043588757514954
1747246290.1568537,658,1.01065993309021
1747246290.4954312,659,0.8931836485862732
1747246290.8360007,660,1.2031621932983398
1747246293.2403347,667,0.40680667757987976
1747246294.286674,670,1.086655855178833
1747246296.0122294,675,0.6396023631095886
1747246296.3525248,676,0.8609986901283264
1747246296.696974,677,1.1734251976013184
1747246297.7265494,680,0.8040475845336914
1747246298.4131243,682,0.7549207210540771
1747246298.7574193,683,0.791309118270874
1747246299.1007423,684,0.7024639844894409
1747246300.123849,687,0.7606235146522522
1747246301.8248909,692,1.3341158628463745
1747246302.5108964,694,1.296665072441101
1747246302.8515542,695,0.8620709180831909
1747246303.1905925,696,1.0934756994247437
1747246303.5298715,697,1.7873597145080566
1747246304.2195618,699,0.6633407473564148
1747246305.243673,702,1.226017713546753
1747246305.5851133,703,1.2810487747192383
1747246306.2633505,705,0.6547573804855347
1747246307.6242526,709,1.0440901517868042
1747246307.9626195,710,1.1728205680847168
1747246308.638006,712,1.097880482673645
1747246309.671484,715,0.8824470043182373
1747246310.3541017,717,0.2748401463031769
1747246311.0364954,719,1.1058248281478882
1747246311.3790572,720,1.1915810108184814
1747246311.7205443,721,1.2764034271240234
1747246312.4128115,723,0.9805497527122498
1747246313.1036096,725,0.5404998660087585
1747246313.453032,726,0.8329311013221741
1747246313.8068514,727,0.6395735740661621
1747246314.1566584,728,1.1311907768249512
1747246314.505272,729,1.3597912788391113
1747246315.1999004,731,0.7066646218299866
1747246315.5413067,732,0.6714819073677063
1747246315.895658,733,1.3872843980789185
1747246317.6121535,738,0.7647997736930847
1747246317.95768,739,1.0272831916809082
1747246318.3099365,740,0.5751702785491943
1747246319.0205128,742,1.8123756647109985
1747246319.3715498,743,0.8804618120193481
1747246319.7121778,744,0.7421081066131592
1747246320.0676243,745,1.3351836204528809
1747246322.5091033,752,0.9238849878311157
1747246323.561769,755,0.9742487668991089
1747246323.914606,756,0.7291065454483032
1747246324.5994575,758,0.9647020697593689
1747246326.3156652,763,1.046709418296814
1747246326.6567473,764,1.915838360786438
1747246326.9977636,765,1.4773122072219849
1747246328.0282884,768,0.8969087600708008
1747246328.4558067,769,1.293368935585022
1747246329.4911206,772,1.548000454902649
1747246329.8381615,773,0.42889299988746643
1747246330.5222619,775,1.0450471639633179
1747246330.8650324,776,1.7591602802276611
1747246331.5476913,778,1.869297742843628
1747246331.8882716,779,1.0228503942489624
1747246332.2314816,780,1.3912315368652344
1747246332.5809186,781,3.0587315559387207
1747246332.9235668,782,0.9646564722061157
1747246334.990207,788,1.0313372611999512
1747246335.3501859,789,1.059593677520752
1747246336.044355,791,1.1312589645385742
1747246336.7389212,793,1.1200039386749268
1747246337.4294558,795,1.091568112373352
1747246337.77347,796,1.611602544784546
1747246338.812991,799,2.006761074066162
1747246339.1586022,800,1.295544981956482
1747246340.542468,804,1.378293514251709
1747246340.8865488,805,1.8170591592788696
1747246341.2319865,806,0.4396141767501831
1747246341.5761604,807,1.1277636289596558
1747246342.6115494,810,2.966524362564087
1747246343.6478531,813,0.8166653513908386
1747246345.3520348,818,1.086951732635498
1747246345.6992064,819,0.9437976479530334
1747246346.3825521,821,1.4034326076507568
1747246346.7241387,822,1.227869987487793
1747246347.0634544,823,1.7610243558883667
1747246347.7477674,825,1.8402987718582153
1747246348.0989437,826,0.8584475517272949
1747246348.4457934,827,0.4794417917728424
1747246348.787372,828,1.2459555864334106
1747246350.1727848,832,1.9613752365112305
1747246350.516237,833,1.9342126846313477
1747246351.2064204,835,1.4717422723770142
1747246351.5482368,836,2.630156993865967
1747246351.890635,837,1.7027121782302856
1747246352.590284,839,1.270659327507019
1747246352.9368188,840,0.941505491733551
1747246353.9814744,843,1.2651139497756958
1747246354.6811357,845,1.151200532913208
1747246356.4216366,850,1.3095898628234863
1747246356.7698264,851,2.042147397994995
1747246357.8041458,854,1.8878511190414429
1747246358.834416,857,1.347037434577942
1747246359.85831,860,1.8686556816101074
1747246360.5372179,862,1.8732999563217163
1747246361.557603,865,0.40764158964157104
1747246361.896626,866,0.8445377945899963
1747246363.2584445,870,1.9352377653121948
1747246363.598225,871,1.988645315170288
1747246367.015473,881,0.8698802590370178
1747246367.6964042,883,1.513553261756897
1747246368.0370967,884,1.44756281375885
1747246368.3784788,885,0.4202694892883301
1747246368.7190983,886,2.218726396560669
1747246369.4144676,888,2.2210471630096436
1747246370.09658,890,0.976776659488678
1747246370.7835422,892,0.44263994693756104
1747246371.8116937,895,2.168395757675171
1747246372.4945624,897,1.075297474861145
1747246372.8384323,898,2.2824578285217285
1747246373.8765686,901,0.4850662648677826
1747246374.2440689,902,1.0658797025680542
1747246374.9435368,904,1.2971190214157104
1747246375.6394947,906,0.4412194788455963
1747246375.9832175,907,1.5039887428283691
1747246376.3312576,908,1.2398450374603271
1747246377.0170083,910,0.6504735946655273
1747246377.364236,911,1.2764889001846313
1747246378.3888106,914,1.2192716598510742
1747246379.7594736,918,1.4965195655822754
1747246380.106425,919,1.7466894388198853
1747246380.7979743,921,0.43678709864616394
1747246381.4824643,923,1.43202805519104
1747246382.852402,927,1.838823914527893
1747246383.196368,928,1.009394884109497
1747246383.5428174,929,1.9376850128173828
1747246383.885406,930,2.3036179542541504
1747246384.238571,931,1.3525869846343994
1747246384.5794427,932,1.2552733421325684
1747246384.9235103,933,0.7915622591972351
1747246385.613558,935,0.8768285512924194
1747246386.9832857,939,1.498191237449646
1747246387.6629891,941,1.5228313207626343
1747246388.0029757,942,0.9468099474906921
1747246389.0262098,945,1.367270827293396
1747246390.3967998,949,1.8162238597869873
1747246391.4287035,952,1.3040437698364258
1747246392.1131315,954,1.879226565361023
1747246392.4568734,955,1.1570322513580322
1747246392.7994792,956,3.0931856632232666
1747246394.1819358,960,0.7636495232582092
1747246394.8836315,962,1.4010645151138306
1747246395.2368507,963,2.462573528289795
1747246395.5868185,964,1.3276995420455933
1747246395.9481418,965,1.0355559587478638
1747246396.6445334,967,1.1919317245483398
1747246396.9876428,968,1.628638505935669
1747246398.023383,971,2.3534131050109863
1747246399.7286258,976,2.4088973999023438
1747246400.4227529,978,2.4203577041625977
1747246400.7678378,979,1.1809215545654297
1747246401.4630096,981,0.2899693250656128
1747246401.808361,982,1.1271979808807373
1747246403.1844363,986,1.3953176736831665
1747246403.8753676,988,1.77091646194458
1747246404.2182913,989,1.988623857498169
1747246404.562435,990,1.5401877164840698
1747246405.2642822,992,1.1040856838226318
1747246405.9591024,994,1.7027438879013062
1747246406.3035088,995,1.0897730588912964
1747246406.6436694,996,0.8915807604789734
1747246407.3227603,998,1.4853912591934204
1747246407.6636753,999,1.0645129680633545
1747246408.3459818,1001,1.4728606939315796
1747246408.6880374,1002,0.7271401286125183
1747246409.0272567,1003,1.5238171815872192
1747246409.3779047,1004,2.579620838165283
1747246409.7230701,1005,3.0763561725616455
1747246410.0806956,1006,1.784044861793518
1747246411.8080006,1011,2.3282761573791504
1747246412.5024726,1013,1.2959301471710205
1747246413.1899402,1015,1.0488394498825073
1747246413.533515,1016,2.235131025314331
1747246413.8780053,1017,1.5053439140319824
1747246415.5952976,1022,1.7663718461990356
1747246416.9523482,1026,2.5781445503234863
1747246417.643675,1028,1.687265157699585
1747246417.9917433,1029,0.7846346497535706
1747246420.0566316,1035,2.379391670227051
1747246420.4067671,1036,1.894596815109253
1747246420.750315,1037,1.1785690784454346
1747246421.0891635,1038,1.8188854455947876
1747246421.431406,1039,1.1158010959625244
1747246422.7922153,1043,0.43683311343193054
1747246423.4758308,1045,1.1804264783859253
1747246423.8176978,1046,1.602028489112854
1747246425.85331,1052,2.161243438720703
1747246426.194113,1053,1.447526454925537
1747246427.2131858,1056,1.2480549812316895
1747246427.890626,1058,1.0555905103683472
1747246428.2305503,1059,1.5836857557296753
1747246428.5706325,1060,1.6850939989089966
1747246429.249303,1062,2.5258164405822754
1747246430.272919,1065,2.278838872909546
1747246430.6118784,1066,1.1957247257232666
1747246430.952599,1067,2.8875439167022705
1747246431.6308048,1069,3.0811221599578857
1747246431.968719,1070,1.947919487953186
1747246432.3139243,1071,2.1622300148010254
1747246432.6527178,1072,1.8095057010650635
1747246432.9937284,1073,2.452195882797241
1747246433.332892,1074,3.6985831260681152
1747246434.3607247,1077,1.0058189630508423
1747246434.7056787,1078,1.4954464435577393
1747246435.42158,1080,2.5073699951171875
1747246435.768715,1081,3.285656213760376
1747246436.1182992,1082,2.388686180114746
1747246437.175524,1085,2.2825210094451904
1747246437.5281534,1086,1.0738604068756104
1747246437.8743784,1087,1.8124982118606567
1747246439.2736108,1091,3.1364586353302
1747246439.6174753,1092,0.5380504727363586
1747246439.9635437,1093,1.7178512811660767
1747246441.697247,1098,1.2032597064971924
1747246442.3888257,1100,1.0684428215026855
1747246443.0790193,1102,0.7639091610908508
1747246443.4248183,1103,1.1329362392425537
1747246443.771427,1104,1.7015132904052734
1747246444.8113406,1107,2.428271532058716
1747246445.1559737,1108,0.7448951005935669
1747246445.5013278,1109,1.8897979259490967
1747246445.8478906,1110,2.6941256523132324
1747246446.1941433,1111,1.4178872108459473
1747246446.544605,1112,1.2866621017456055
1747246446.8901181,1113,2.644943952560425
1747246447.2356772,1114,1.4724429845809937
1747246447.9268029,1116,1.2997664213180542
1747246448.9635456,1119,0.9959690570831299
1747246449.6517482,1121,1.15456223487854
1747246449.994264,1122,1.6946908235549927
1747246451.0135949,1125,2.311070442199707
1747246451.3560574,1126,2.354825973510742
1747246452.0391445,1128,1.4374185800552368
1747246452.3817852,1129,1.13605535030365
1747246452.7247975,1130,2.2022154331207275
1747246453.0706584,1131,3.094877004623413
1747246453.4148247,1132,1.4768484830856323
1747246454.1106386,1134,4.652518272399902
1747246454.4524913,1135,0.965962827205658
1747246454.7943547,1136,2.6126794815063477
1747246455.8318536,1139,1.5934733152389526
1747246456.8528173,1142,2.786693811416626
1747246457.8755975,1145,0.9565374851226807
1747246458.2184937,1146,1.6063463687896729
1747246458.9009907,1148,7.241037368774414
1747246459.2478766,1149,6.127524375915527
1747246459.5884068,1150,4.238154411315918
1747246459.930433,1151,7.117442607879639
1747246460.2714553,1152,3.795928478240967
1747246460.6138947,1153,3.5223782062530518
1747246461.302937,1155,2.972696542739868
1747246463.0217073,1160,0.047985516488552094
1747246463.706548,1162,0.15404680371284485
1747246464.3861902,1164,0.09884779155254364
1747246465.0707777,1166,0.4488895535469055
1747246465.410688,1167,0.4448278248310089
1747246467.4690614,1173,0.5378780961036682
1747246467.8149383,1174,0.3170633912086487
1747246468.500636,1176,0.4058590531349182
1747246468.8458934,1177,0.2585402727127075
1747246469.188151,1178,0.48615601658821106
1747246470.5630937,1182,0.43399661779403687
1747246471.2470887,1184,0.500801682472229
1747246471.9377298,1186,1.2337313890457153
1747246472.635453,1188,1.6214313507080078
1747246472.9775174,1189,0.9427882432937622
1747246473.3205078,1190,1.1155006885528564
1747246474.3448818,1193,0.9896032214164734
1747246474.6898715,1194,1.4639928340911865
1747246475.030527,1195,1.1053540706634521
1747246475.7114177,1197,0.9574695229530334
1747246476.0495768,1198,1.1035552024841309
1747246477.0689683,1201,0.5943561792373657
1747246477.4151893,1202,0.8263053894042969
1747246478.4391425,1205,0.6551534533500671
1747246478.7818594,1206,2.698596954345703
1747246479.1208415,1207,0.6949138045310974
1747246479.8004353,1209,0.4568680226802826
1747246481.1589808,1213,0.8928205370903015
1747246481.498285,1214,0.977711021900177
1747246481.8377712,1215,0.8290878534317017
1747246482.5315454,1217,1.0172463655471802
1747246482.8715682,1218,1.2083055973052979
1747246484.588208,1223,1.0833264589309692
1747246485.2656574,1225,0.6017022132873535
1747246486.2830606,1228,0.5418426394462585
1747246486.6236641,1229,1.498482584953308
1747246487.6537282,1232,0.41496703028678894
1747246488.0051665,1233,1.223315715789795
1747246489.7580414,1238,0.7246096730232239
1747246490.4508488,1240,0.5065457224845886
1747246490.7986314,1241,1.111212968826294
1747246491.1392667,1242,0.9648944139480591
1747246491.4843755,1243,1.329503059387207
1747246491.8281953,1244,1.0599817037582397
1747246492.1757143,1245,0.8146470785140991
1747246492.522359,1246,0.9336921572685242
1747246493.5600386,1249,1.9773160219192505
1747246493.8993096,1250,0.8800345063209534
1747246494.2447312,1251,1.0945818424224854
1747246494.5854409,1252,0.6184226870536804
1747246495.272088,1254,1.3568085432052612
1747246495.955066,1256,1.9928948879241943
1747246496.2948918,1257,0.8411986827850342
1747246497.3205419,1260,1.5889416933059692
1747246497.6646135,1261,0.8308548927307129
1747246498.6913435,1264,0.5645776987075806
1747246499.7154055,1267,3.220552682876587
1747246501.0922108,1271,3.623699188232422
1747246502.7995827,1276,0.9763073921203613
1747246503.1374216,1277,2.0100677013397217
1747246503.4755108,1278,2.975430488586426
1747246504.8578663,1282,0.7987290620803833
1747246505.915688,1285,1.1188814640045166
1747246507.6847365,1290,1.1650993824005127
1747246508.7226415,1293,1.4833984375
1747246509.7577167,1296,1.5772093534469604
1747246510.4384065,1298,1.8416463136672974
1747246510.782578,1299,1.3661329746246338
1747246511.810074,1302,1.153501033782959
1747246513.1897867,1306,1.3833094835281372
1747246514.5695028,1310,0.9443090558052063
1747246515.9673011,1314,1.748857855796814
1747246516.3122354,1315,0.6605654358863831
1747246518.0440633,1320,2.820906400680542
1747246518.7237356,1322,0.9681981205940247
1747246519.0624118,1323,1.8224366903305054
1747246519.7433057,1325,1.7295541763305664
1747246520.087361,1326,2.799988031387329
1747246520.7713628,1328,1.0536305904388428
1747246523.1653543,1335,3.0228371620178223
1747246526.2644951,1344,1.1744263172149658
1747246526.6130018,1345,1.4420782327651978
1747246527.3027258,1347,1.0535370111465454
1747246527.64221,1348,1.429805874824524
1747246528.666399,1351,1.1803243160247803
1747246529.0080042,1352,3.2038021087646484
1747246529.700459,1354,1.670704960823059
1747246531.0725155,1358,1.834059476852417
1747246531.7614133,1360,1.8359078168869019
1747246533.1526046,1364,1.9973183870315552
1747246533.502211,1365,1.5923354625701904
1747246533.8428428,1366,1.3570303916931152
1747246534.184722,1367,2.3649234771728516
1747246534.5248888,1368,1.3874645233154297
1747246535.888226,1372,1.5601710081100464
1747246536.229165,1373,2.2477636337280273
1747246536.9095178,1375,2.2654917240142822
1747246537.2490957,1376,2.8573663234710693
1747246538.6040645,1380,1.5387510061264038
1747246540.292443,1385,1.262766718864441
1747246540.6398087,1386,0.12942422926425934
1747246542.0110166,1390,1.0083262920379639
1747246543.0276866,1393,0.48211944103240967
1747246544.0426328,1396,2.370074987411499
1747246544.3810313,1397,0.733561098575592
1747246545.063795,1399,1.2925915718078613
1747246545.4122763,1400,0.8175935745239258
1747246546.4234314,1403,1.4550117254257202
1747246547.1044974,1405,1.614203691482544
1747246549.829488,1413,0.436062753200531
1747246550.8435764,1416,1.3722323179244995
1747246551.182635,1417,2.6898632049560547
1747246551.8654988,1419,1.7516605854034424
1747246552.5478206,1421,0.5442747473716736
1747246552.8892512,1422,3.6079177856445312
1747246555.9286048,1431,1.4680917263031006
1747246556.2650015,1432,2.312241792678833
1747246557.6090212,1436,1.1986863613128662
1747246558.2989633,1438,0.7081906199455261
1747246558.6373281,1439,1.1167573928833008
1747246558.9752128,1440,2.155066967010498
1747246559.311423,1441,1.4404326677322388
1747246560.3196197,1444,3.863335609436035
1747246560.9936247,1446,0.38987845182418823
1747246561.3301034,1447,1.15239417552948
1747246561.6672723,1448,1.8483043909072876
1747246562.0081053,1449,1.4507616758346558
1747246562.3515399,1450,1.044697880744934
1747246562.692414,1451,1.5348119735717773
1747246563.0298615,1452,1.207139253616333
1747246563.7124636,1454,1.1833142042160034
1747246564.0513372,1455,0.5035337209701538
1747246564.389461,1456,2.3036067485809326
1747246564.726439,1457,0.6767496466636658
1747246565.0645401,1458,2.055114507675171
1747246565.4098785,1459,0.762941837310791
1747246565.7485182,1460,1.5493875741958618
1747246566.0890524,1461,1.801880121231079
1747246566.7846737,1463,1.5474625825881958
1747246569.2435634,1470,0.8201150894165039
1747246570.2758095,1473,2.2674789428710938
1747246570.6227164,1474,1.5274354219436646
1747246571.316437,1476,0.9131350517272949
1747246571.6632144,1477,1.9475840330123901
1747246573.0179632,1481,1.4935057163238525
1747246573.3567276,1482,1.6107840538024902
1747246573.6965823,1483,0.9866747260093689
1747246575.0399754,1487,1.715713381767273
1747246575.3756351,1488,2.731130361557007
1747246575.711075,1489,1.541306495666504
1747246576.0473616,1490,2.5200328826904297
1747246576.3842182,1491,3.1153907775878906
1747246577.060634,1493,0.8769223690032959
1747246577.3953316,1494,1.9815961122512817
1747246578.751547,1498,1.933206558227539
1747246579.0901928,1499,2.093898296356201
1747246579.4322584,1500,2.420942783355713
1747246580.106754,1502,1.7223340272903442
1747246581.126766,1505,4.265698432922363
1747246582.4761856,1509,3.4527883529663086
1747246582.814015,1510,2.5574119091033936
1747246583.1516707,1511,1.3602262735366821
1747246583.836947,1513,0.9195806384086609
1747246584.5237253,1515,2.648979425430298
1747246584.8639593,1516,3.152345895767212
1747246587.2629626,1523,2.3642923831939697
1747246588.2946367,1526,0.4182925224304199
1747246588.9822683,1528,1.705664873123169
1747246591.0403223,1534,1.990017294883728
1747246592.0801687,1537,3.04986572265625
1747246592.4218307,1538,2.4214141368865967
1747246593.4470892,1541,0.6230323314666748
1747246594.8194458,1545,0.8597952723503113
1747246595.5043163,1547,0.9292672276496887
1747246595.8440676,1548,1.886338472366333
1747246596.878861,1551,0.8699494004249573
1747246597.2328978,1552,1.8554656505584717
1747246597.5703971,1553,1.6839618682861328
1747246598.2526062,1555,2.073747158050537
1747246598.9361918,1557,0.4746263921260834
1747246600.6361234,1562,1.456594705581665
1747246601.3253033,1564,0.7476881742477417
1747246601.6650546,1565,1.151045799255371
1747246602.005174,1566,1.0907039642333984
1747246602.6893713,1568,2.084993362426758
1747246603.3742447,1570,1.4772217273712158
1747246603.7171965,1571,0.6277495622634888
1747246604.0649886,1572,2.2607078552246094
1747246604.405572,1573,0.43793103098869324
1747246605.440062,1576,2.6800074577331543
1747246606.1303704,1578,0.29572778940200806
1747246606.4696643,1579,1.7950772047042847
1747246606.8091578,1580,0.5134000182151794
1747246607.1482441,1581,0.6307228803634644
1747246607.4880316,1582,2.2947330474853516
1747246608.5074873,1585,3.377349853515625
1747246610.2087355,1590,4.0308661460876465
1747246611.922789,1595,1.063797116279602
1747246612.269165,1596,1.8170808553695679
1747246612.613792,1597,2.3992044925689697
1747246613.9820406,1601,2.4518063068389893
1747246614.3252585,1602,1.7191095352172852
1747246614.6673172,1603,2.9782862663269043
1747246617.0481203,1610,0.993301510810852
1747246617.3898566,1611,1.3903735876083374
1747246618.0899777,1613,5.745649814605713
1747246618.4354823,1614,2.4717800617218018
1747246619.1217158,1616,1.1191352605819702
1747246620.4763176,1620,1.6835598945617676
1747246621.1504831,1622,0.5139120817184448
1747246621.8242824,1624,2.312959909439087
1747246622.4981794,1626,2.493201971054077
1747246622.8356433,1627,1.278241753578186
1747246624.183478,1631,1.8848081827163696
1747246625.5352638,1635,0.3729535639286041
1747246625.8809624,1636,0.5913671255111694
1747246626.222553,1637,1.8467965126037598
1747246626.561134,1638,2.501880407333374
1747246627.2403483,1640,0.4899979531764984
1747246627.5813236,1641,0.5485384464263916
1747246629.291771,1646,3.5572853088378906
1747246629.631258,1647,2.070087432861328
1747246630.3154583,1649,1.2042404413223267
1747246631.0003881,1651,0.8454283475875854
1747246631.338249,1652,0.23433490097522736
1747246631.6746325,1653,1.810107707977295
1747246632.0114865,1654,2.6938629150390625
1747246632.685981,1656,1.3265941143035889
1747246633.359918,1658,1.7471189498901367
1747246634.7135985,1662,5.1105146408081055
1747246635.402094,1664,1.566933512687683
1747246636.0935712,1666,1.455479621887207
1747246637.1167214,1669,3.8091847896575928
1747246637.4553337,1670,1.7234086990356445
1747246638.8238986,1674,3.1543517112731934
1747246639.8431485,1677,2.478868246078491
1747246640.5272107,1679,0.2943408489227295
1747246640.8664806,1680,0.7898074984550476
1747246641.2049837,1681,0.5065163373947144
1747246641.5503485,1682,3.3964667320251465
1747246642.5739248,1685,3.1716725826263428
1747246642.9226315,1686,0.32132330536842346
1747246643.2762818,1687,0.18422211706638336
1747246643.624695,1688,1.9774279594421387
1747246643.9751337,1689,1.052889108657837
1747246644.3227615,1690,0.16179458796977997
1747246645.3675015,1693,1.753600001335144
1747246645.7103257,1694,1.305835485458374
1747246646.0484674,1695,1.7297512292861938
1747246646.733608,1697,1.6291437149047852
1747246647.0796895,1698,2.240525960922241
1747246647.4252243,1699,2.1169700622558594
1747246647.7695212,1700,1.61394202709198
1747246648.4539204,1702,1.4836043119430542
1747246649.14642,1704,2.0151889324188232
1747246650.1759002,1707,2.2142951488494873
1747246650.865301,1709,0.47273051738739014
1747246651.2128274,1710,2.4894068241119385
1747246651.5561287,1711,1.4218555688858032
1747246651.892754,1712,0.5449708700180054
1747246653.9559953,1718,0.669109046459198
1747246654.2958014,1719,2.293910026550293
1747246655.3401685,1722,2.0550410747528076
1747246655.680615,1723,1.931102991104126
1747246656.0252585,1724,1.4577491283416748
1747246656.3842514,1725,0.6242122650146484
1747246658.1287372,1730,0.29841238260269165
1747246660.8979647,1738,2.096963882446289
1747246661.238792,1739,2.542059898376465
1747246661.5837681,1740,0.8831927180290222
1747246662.61618,1743,1.537515640258789
1747246663.3016615,1745,1.8462879657745361
1747246664.326824,1748,2.129735231399536
1747246664.6688397,1749,0.9064913988113403
1747246665.01224,1750,0.5595717430114746
1747246665.3539474,1751,0.42575597763061523
1747246666.0519347,1753,0.6219257712364197
1747246666.3982768,1754,3.4674296379089355
1747246667.4316924,1757,2.807880401611328
1747246669.148088,1762,1.4382069110870361
1747246669.4973614,1763,2.025693893432617
1747246670.183684,1765,0.5411500334739685
1747246670.536078,1766,0.30605944991111755
1747246671.2397196,1768,4.42035436630249
1747246673.6432223,1775,4.646134376525879
1747246673.986055,1776,0.16344386339187622
1747246674.3278701,1777,4.587127208709717
1747246675.3481262,1780,5.629187107086182
1747246675.6947374,1781,3.706056594848633
1747246676.717898,1784,1.7781639099121094
1747246677.0572655,1785,2.583191156387329
1747246677.3970518,1786,2.2993340492248535
1747246677.7366238,1787,2.111438751220703
1747246678.4222417,1789,2.2338125705718994
1747246678.7619858,1790,4.092432975769043
1747246679.4448833,1792,1.2821719646453857
1747246680.126675,1794,4.830040454864502
1747246680.8050623,1796,3.6690967082977295
1747246681.1441023,1797,1.5923553705215454
1747246682.1706018,1800,0.703935980796814
1747246682.8585489,1802,1.7487034797668457
1747246683.1989458,1803,1.2310047149658203
1747246683.5436752,1804,0.9832397699356079
1747246684.8994577,1808,2.174351692199707
1747246685.5729115,1810,0.7272091507911682
1747246686.9297154,1814,2.231393814086914
1747246687.612962,1816,0.8537344932556152
1747246688.2955968,1818,1.34294593334198
1747246688.637114,1819,0.2276269793510437
1747246690.013398,1823,1.9206016063690186
1747246691.0360487,1826,3.0406861305236816
1747246691.3773246,1827,2.5045464038848877
1747246692.060697,1829,1.1763728857040405
1747246692.4002457,1830,0.29440897703170776
1747246693.0790303,1832,2.068193197250366
1747246693.417966,1833,0.05959935486316681
1747246693.7610102,1834,2.322741746902466
1747246694.4543502,1836,1.224165678024292
1747246694.798062,1837,3.5437519550323486
1747246695.1428146,1838,3.087174892425537
1747246697.2171898,1844,0.32627925276756287
1747246697.5645955,1845,0.8187171220779419
1747246697.9117067,1846,1.0823051929473877
1747246698.2545495,1847,2.0679774284362793
1747246698.5987246,1848,0.44396522641181946
1747246699.6251915,1851,2.5691308975219727
1747246700.3104758,1853,2.2839860916137695
1747246701.3442519,1856,0.12031692266464233
1747246702.7366924,1860,2.9163248538970947
1747246704.106495,1864,3.3641576766967773
1747246704.445529,1865,0.4775030016899109
1747246704.7911189,1866,0.7644622921943665
1747246705.1367593,1867,0.4448261559009552
1747246706.5112932,1871,0.3589842915534973
1747246706.855798,1872,0.7938987612724304
1747246707.1978996,1873,2.0075998306274414
1747246707.5419247,1874,0.45984622836112976
1747246707.886117,1875,0.45114028453826904
1747246708.5732417,1877,0.5569921135902405
1747246709.2567332,1879,1.47785222530365
1747246709.6052744,1880,2.1349899768829346
1747246710.6343741,1883,0.13592897355556488
1747246710.9769194,1884,2.663006544113159
1747246711.6637464,1886,3.7193164825439453
1747246712.3557403,1888,1.5512707233428955
1747246713.052557,1890,0.3429221212863922
1747246713.3991868,1891,0.6091076135635376
1747246714.7685578,1895,1.329651951789856
1747246716.1290805,1899,0.08864149451255798
1747246716.800868,1901,2.284099578857422
1747246717.1370053,1902,1.1331762075424194
1747246718.4982529,1906,0.9057831764221191
1747246719.1821985,1908,2.7796318531036377
1747246719.5222101,1909,4.516561031341553
1747246719.863521,1910,0.7222648859024048
1747246720.8922176,1913,3.825594425201416
1747246721.9176292,1916,2.385856866836548
1747246722.603457,1918,0.07625800371170044
1747246724.6637273,1924,0.1899149864912033
1747246725.0024986,1925,6.512491226196289
1747246725.3457327,1926,0.7236497402191162
1747246726.0301719,1928,0.3501357436180115
1747246726.370919,1929,5.0194268226623535
1747246727.3941946,1932,5.6074442863464355
1747246728.4183137,1935,1.516211986541748
1747246728.75805,1936,0.07080168277025223
1747246729.7827115,1939,2.6430001258850098
1747246730.1274395,1940,1.1494356393814087
1747246730.4649267,1941,2.360790491104126
1747246730.8028717,1942,1.6441580057144165
1747246731.8120441,1945,1.79061758518219
1747246732.4904835,1947,3.9346420764923096
1747246733.515115,1950,0.2856982350349426
1747246733.855602,1951,0.37042683362960815
1747246734.5401616,1953,1.6361476182937622
1747246735.5696948,1956,1.0358493328094482
1747246736.9441955,1960,2.5270750522613525
1747246737.2812245,1961,1.3624653816223145
1747246737.6192672,1962,0.28107959032058716
1747246737.964252,1963,0.8102465271949768
1747246738.3060782,1964,0.5285468697547913
1747246738.9907005,1966,1.6853868961334229
1747246739.3324575,1967,6.327020645141602
1747246739.6767719,1968,3.3184540271759033
1747246740.0201285,1969,3.1022770404815674
1747246742.0603406,1975,1.5532479286193848
1747246742.7437994,1977,4.209266185760498
1747246743.0850174,1978,2.718380928039551
1747246743.4271429,1979,1.2466250658035278
1747246743.7666018,1980,0.41574716567993164
1747246744.1080134,1981,1.1292698383331299
1747246744.4514832,1982,1.1831669807434082
1747246744.7930255,1983,0.13114646077156067
1747246745.4763854,1985,1.5850167274475098
1747246746.1575575,1987,1.5920500755310059
1747246746.4974196,1988,2.8052597045898438
1747246746.8398368,1989,0.32350972294807434
1747246747.518059,1991,4.00061559677124
1747246747.8559902,1992,1.4126657247543335
1747246748.200432,1993,2.0167055130004883
1747246748.8891263,1995,0.7653785347938538
1747246750.2542574,1999,1.5461878776550293


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_36_672285-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246064.0314765,0,1.353359580039978
1747246065.0908952,3,1.3166738748550415
1747246065.4477334,4,1.3330415487289429
1747246067.5978436,10,1.0888830423355103
1747246067.9379644,11,1.0792672634124756
1747246068.975134,14,2.017025947570801
1747246069.3166184,15,2.103243112564087
1747246070.343265,18,1.544887661933899
1747246070.684778,19,1.9288967847824097
1747246071.022739,20,1.892081379890442
1747246071.700401,22,1.6742712259292603
1747246072.0417964,23,1.9848215579986572
1747246073.074074,26,2.906355857849121
1747246073.4163718,27,1.6375781297683716
1747246075.4844983,33,2.9614272117614746
1747246076.516784,36,1.7510292530059814
1747246076.8590918,37,1.3814135789871216
1747246077.1970487,38,1.8660675287246704
1747246077.5372217,39,2.5794196128845215
1747246077.8836617,40,3.110644817352295
1747246080.292239,47,3.764517068862915
1747246080.6304736,48,3.8301305770874023
1747246080.9732687,49,3.828325033187866
1747246081.6535795,51,2.727886438369751
1747246082.000589,52,1.9313511848449707
1747246082.6783803,54,2.8215503692626953
1747246083.7003407,57,4.119174480438232
1747246084.713143,60,3.727994203567505
1747246085.0522346,61,4.074221611022949
1747246085.3942633,62,3.747211456298828
1747246085.7411087,63,3.44584321975708
1747246086.4331787,65,3.4643232822418213
1747246086.782987,66,2.88399076461792
1747246087.1383986,67,2.6109540462493896
1747246087.4891622,68,3.2945024967193604
1747246088.2057407,70,4.405567646026611
1747246088.549546,71,4.3528666496276855
1747246090.6135552,77,3.2403039932250977
1747246091.294712,79,3.628674268722534
1747246091.6336136,80,4.601855754852295
1747246092.3368304,82,4.392905235290527
1747246092.682107,83,4.3236083984375
1747246093.3624299,85,4.128997325897217
1747246094.7269166,89,3.104647397994995
1747246095.0678513,90,4.331602096557617
1747246096.7718174,95,4.8302435874938965
1747246098.1704607,99,4.741787433624268
1747246098.5195477,100,4.545961856842041
1747246099.5640023,103,4.052362442016602
1747246100.594467,106,4.654751777648926
1747246100.938108,107,4.190662860870361
1747246101.6291108,109,4.1850385665893555
1747246103.355884,114,4.724431991577148
1747246104.0392947,116,4.915224075317383
1747246105.7498233,121,4.565981388092041
1747246107.1076581,125,4.239408016204834
1747246107.4464571,126,4.289024829864502
1747246108.1271598,128,4.829930782318115
1747246108.8039162,130,4.448174953460693
1747246109.144396,131,3.831789016723633
1747246109.4828095,132,3.8845677375793457
1747246110.8453271,136,4.500423908233643
1747246111.1850877,137,4.4455885887146
1747246113.2615957,143,4.038283824920654
1747246113.601287,144,4.369186878204346
1747246114.281602,146,4.756843090057373
1747246114.6220043,147,4.596514701843262
1747246115.6558843,150,4.251338958740234
1747246118.063497,157,4.270034313201904
1747246118.772255,159,4.66929292678833
1747246119.1328862,160,4.658411026000977
1747246119.8206131,162,4.485498428344727
1747246120.519105,164,4.600554466247559
1747246121.2061806,166,4.3412699699401855
1747246122.5846114,170,4.738265514373779
1747246122.9433277,171,4.217409133911133
1747246123.2988489,172,4.631038665771484
1747246124.3588076,175,4.455690860748291
1747246124.706849,176,4.764915466308594
1747246125.0556014,177,4.634170055389404
1747246125.4026632,178,4.495205879211426
1747246126.1047297,180,4.645336151123047
1747246126.4547193,181,3.99814772605896
1747246127.5032792,184,4.394930839538574
1747246127.8559968,185,4.432489395141602
1747246128.2113092,186,4.60382604598999
1747246129.2569175,189,4.267427444458008
1747246129.6025803,190,4.459117889404297
1747246129.950245,191,4.736019134521484
1747246130.2971776,192,4.01378870010376
1747246131.341322,195,4.102591037750244
1747246132.7248745,199,4.220134735107422
1747246133.0748303,200,4.486904621124268
1747246133.7683725,202,4.7944769859313965
1747246134.1143618,203,4.664238452911377
1747246134.4594054,204,4.796579837799072
1747246134.8120623,205,4.6670308113098145
1747246135.5081847,207,4.456410884857178
1747246136.2019193,209,4.816379070281982
1747246136.8983064,211,4.550450801849365
1747246137.5957453,213,4.752285003662109
1747246138.2911491,215,4.544182777404785
1747246138.6397853,216,4.442497253417969
1747246139.3343883,218,4.9657979011535645
1747246139.683423,219,4.393012523651123
1747246140.0287979,220,4.854043006896973
1747246140.3751657,221,4.294061183929443
1747246140.7245169,222,4.380416393280029
1747246141.4297125,224,4.570526599884033
1747246141.7784066,225,4.1135029792785645
1747246143.2017949,229,4.310662269592285
1747246145.2934685,235,4.111067771911621
1747246145.9910977,237,4.133094310760498
1747246146.3368976,238,4.640100479125977
1747246146.6874774,239,4.597915172576904
1747246147.3819015,241,4.2408447265625
1747246147.7335176,242,3.5451018810272217
1747246148.437738,244,3.729050874710083
1747246148.781651,245,4.032763481140137
1747246149.1211627,246,3.75277042388916
1747246149.4623094,247,4.336486339569092
1747246151.1751022,252,4.457762241363525
1747246151.5152829,253,4.971218585968018
1747246151.8576033,254,4.886982440948486
1747246152.8882058,257,4.819825172424316
1747246153.2295856,258,4.7795610427856445
1747246153.566276,259,4.766426086425781
1747246153.9091964,260,4.944944381713867
1747246154.604387,262,5.02329158782959
1747246157.3830059,270,4.658693790435791
1747246157.7350366,271,4.586954593658447
1747246158.7770438,274,4.619073390960693
1747246159.1261575,275,4.512859344482422
1747246159.4741147,276,4.799171447753906
1747246160.170907,278,4.44821310043335
1747246160.8624947,280,4.6677045822143555
1747246161.5432863,282,4.508378028869629
1747246161.8823936,283,4.478466510772705
1747246162.5611591,285,4.18369197845459
1747246163.2432044,287,4.729567050933838
1747246163.5830643,288,4.448869705200195
1747246164.2665086,290,4.497006893157959
1747246165.9721541,295,4.584210395812988
1747246166.314994,296,4.441079616546631
1747246166.6559985,297,4.3283467292785645
1747246167.0071056,298,4.402892589569092
1747246169.0648844,304,4.377451419830322
1747246169.7426968,306,4.683690071105957
1747246170.4305768,308,4.731317043304443
1747246170.7706304,309,4.535750389099121
1747246171.7960896,312,4.432265758514404
1747246172.1341064,313,4.5908637046813965
1747246173.1507251,316,4.411240100860596
1747246173.837488,318,4.299666881561279
1747246174.1783495,319,3.8874337673187256
1747246175.2051218,322,4.092242240905762
1747246175.8973186,324,4.821864604949951
1747246177.6174924,329,4.563563823699951
1747246177.9650726,330,4.736387729644775
1747246178.308875,331,4.939602851867676
1747246178.6469333,332,4.718791961669922
1747246180.3471367,337,4.676273345947266
1747246180.6900728,338,4.409584045410156
1747246181.3829494,340,4.437668323516846
1747246182.4052896,343,4.4497175216674805
1747246182.7430305,344,4.422733783721924
1747246183.0845516,345,4.7533392906188965
1747246183.4246051,346,4.606442928314209
1747246184.0998282,348,4.554594993591309
1747246184.7766538,350,3.6847140789031982
1747246185.4518461,352,4.545312404632568
1747246185.7890208,353,4.592007637023926
1747246186.125939,354,4.452728271484375
1747246187.4797568,358,4.3608856201171875
1747246188.1548884,360,4.666305065155029
1747246188.8389094,362,4.526516437530518
1747246189.1761346,363,4.710104465484619
1747246189.5189261,364,4.40118932723999
1747246189.859918,365,4.419841766357422
1747246190.2069135,366,4.596484661102295
1747246190.55467,367,4.262795448303223
1747246190.902974,368,4.217471122741699
1747246192.9325383,374,4.646801948547363
1747246193.9430797,377,4.509775638580322
1747246194.2799187,378,4.636538505554199
1747246196.6517253,385,4.444719314575195
1747246196.9932935,386,4.500875473022461
1747246198.3731334,390,4.624479293823242
1747246198.7138145,391,4.443329811096191
1747246199.05191,392,4.4431633949279785
1747246199.3924158,393,4.457942962646484
1747246199.7285733,394,4.319552421569824
1747246200.0652785,395,4.480347633361816
1747246200.402569,396,4.232612609863281
1747246200.739047,397,4.510892391204834
1747246201.0756621,398,4.023374080657959
1747246201.4129212,399,4.474940299987793
1747246202.0921102,401,4.278748035430908
1747246202.4300456,402,4.623137474060059
1747246203.108945,404,4.515444755554199
1747246204.483357,408,4.362234592437744
1747246204.8315802,409,4.58497428894043
1747246205.8575022,412,4.578164100646973
1747246206.1994078,413,4.466678142547607
1747246206.556206,414,4.29072904586792
1747246206.898768,415,4.3585991859436035
1747246207.9202192,418,3.978985071182251
1747246208.9461827,421,4.268467903137207
1747246209.2872539,422,4.662742614746094
1747246210.3064787,425,4.747854709625244
1747246210.6436932,426,4.7829270362854
1747246212.0121346,430,4.438015937805176
1747246212.350941,431,4.482987880706787
1747246213.3864286,434,4.63761568069458
1747246213.7283456,435,4.413961410522461
1747246214.0690024,436,4.362917900085449
1747246214.4103978,437,4.307732105255127
1747246214.7509568,438,4.158890247344971
1747246215.0902772,439,4.566948890686035
1747246215.427565,440,4.664150238037109
1747246215.7720852,441,4.507532119750977
1747246216.448892,443,4.488550662994385
1747246216.785387,444,4.505696773529053
1747246217.1279976,445,4.386910438537598
1747246217.4699392,446,4.634700298309326
1747246218.882136,450,4.461729526519775
1747246219.231084,451,4.57412052154541
1747246219.5752003,452,4.34567928314209
1747246219.9229205,453,4.529501914978027
1747246220.2665927,454,4.522350311279297
1747246220.9645998,456,4.5366973876953125
1747246221.6578004,458,4.684851169586182
1747246222.348587,460,4.35130500793457
1747246222.6894765,461,4.062838077545166
1747246223.7179744,464,4.389589309692383
1747246224.0694427,465,4.301620960235596
1747246224.411549,466,4.550631046295166
1747246225.092564,468,4.360866069793701
1747246225.7780297,470,4.2910075187683105
1747246227.1576116,474,4.497186183929443
1747246227.4986017,475,4.527761459350586
1747246228.5285752,478,4.4017839431762695
1747246228.8750854,479,4.314582824707031
1747246229.2184267,480,4.246306896209717
1747246229.5675206,481,4.294765472412109
1747246229.9114046,482,4.599153518676758
1747246230.2532609,483,4.284768581390381
1747246230.6050694,484,4.45653772354126
1747246231.2951295,486,4.175694465637207
1747246231.63786,487,4.263039588928223
1747246231.9807928,488,4.233254909515381
1747246232.3223853,489,4.340332984924316
1747246233.011595,491,4.422389030456543
1747246234.0436277,494,4.365589141845703
1747246235.4101605,498,3.972277879714966
1747246236.4321938,501,4.46074104309082
1747246236.7709951,502,4.412863731384277
1747246237.109615,503,4.4768900871276855
1747246238.130015,506,4.0850372314453125
1747246238.8166234,508,4.191959857940674
1747246239.1592693,509,4.5620903968811035
1747246239.5024867,510,4.4284515380859375
1747246239.8422909,511,4.774104595184326
1747246240.1825469,512,4.452611923217773
1747246240.5226028,513,4.5788445472717285
1747246240.86648,514,4.381211757659912
1747246241.9042714,517,4.565962314605713
1747246242.2503765,518,4.364380836486816
1747246242.5911696,519,4.454758644104004
1747246242.9319878,520,4.565404415130615
1747246243.9656668,523,4.237136363983154
1747246246.362175,530,4.444344997406006
1747246247.3822763,533,4.440310955047607
1747246247.7218056,534,4.210956573486328
1747246248.4007766,536,4.36945104598999
1747246248.742275,537,4.514686107635498
1747246249.0815277,538,4.530785083770752
1747246249.4229612,539,4.587100028991699
1747246249.7660668,540,4.061703205108643
1747246250.457683,542,2.9401774406433105
1747246250.798201,543,2.700444459915161
1747246251.1394973,544,1.7378331422805786
1747246251.819231,546,1.6436363458633423
1747246252.15861,547,1.5623486042022705
1747246253.1796732,550,4.413578033447266
1747246253.8702047,552,4.917392253875732
1747246254.552628,554,4.625669956207275
1747246254.8967397,555,4.760063171386719
1747246255.2439704,556,4.83629846572876
1747246257.3275278,562,5.319657802581787
1747246257.6727865,563,5.02750301361084
1747246258.0152097,564,5.3828864097595215
1747246259.395776,568,4.79934549331665
1747246260.4224777,571,4.6603779792785645
1747246261.1037889,573,4.648349761962891
1747246262.124581,576,3.157637357711792
1747246263.4886725,580,5.025918006896973
1747246264.8654163,584,4.97212553024292
1747246265.2081656,585,4.991781234741211
1747246265.548771,586,4.945011138916016
1747246266.226361,588,5.020181655883789
1747246266.9091733,590,5.317874908447266
1747246267.2513697,591,5.038952827453613
1747246267.5908089,592,4.861438751220703
1747246268.2838264,594,4.673513889312744
1747246268.9708707,596,4.982662677764893
1747246269.317835,597,5.086781024932861
1747246269.6664956,598,4.736363887786865
1747246270.0159523,599,4.702273845672607
1747246270.6997972,601,4.830254554748535
1747246271.0394158,602,4.935310363769531
1747246271.3793874,603,5.219615459442139
1747246272.0648582,605,5.242213249206543
1747246273.0976954,608,4.87576150894165
1747246273.7801058,610,5.262609004974365
1747246274.8077397,613,4.824014186859131
1747246275.1467028,614,5.231238842010498
1747246275.8270473,616,4.891335964202881
1747246276.5085378,618,5.07013463973999
1747246277.1905437,620,4.993627071380615
1747246277.8714218,622,4.975953102111816
1747246278.2140048,623,5.01377010345459
1747246279.2400951,626,5.1681694984436035
1747246279.9208655,628,4.9614481925964355
1747246280.2611604,629,4.771661758422852
1747246281.6250012,633,4.812438488006592
1747246282.3168962,635,5.0477495193481445
1747246283.0091913,637,4.94183349609375
1747246284.0393157,640,5.001319885253906
1747246284.3798077,641,4.239201545715332
1747246284.7202008,642,4.925294876098633
1747246285.0688686,643,4.573892116546631
1747246285.41267,644,4.600219249725342
1747246285.7618089,645,4.229707717895508
1747246287.129962,649,5.015263080596924
1747246287.8043652,651,5.068005561828613
1747246288.1418977,652,5.069637775421143
1747246288.4859438,653,4.946292400360107
1747246288.8232262,654,5.017698287963867
1747246289.1608732,655,5.073731422424316
1747246290.1701875,658,5.242530345916748
1747246290.5085516,659,5.142600059509277
1747246290.849607,660,5.29057502746582
1747246293.257261,667,4.937792778015137
1747246294.3031478,670,4.950745582580566
1747246296.0277436,675,4.72031307220459
1747246296.368881,676,5.084874153137207
1747246296.7131276,677,4.559393405914307
1747246297.7421827,680,4.6014533042907715
1747246298.430316,682,5.145448684692383
1747246298.7744105,683,4.834085464477539
1747246299.1161697,684,4.770596027374268
1747246300.1413362,687,4.900110721588135
1747246301.8412912,692,4.707582950592041
1747246302.5280244,694,4.6901140213012695
1747246302.867906,695,4.114467144012451
1747246303.206978,696,4.679861068725586
1747246303.5462172,697,5.019620895385742
1747246304.2360277,699,4.9650983810424805
1747246305.2606177,702,4.3194050788879395
1747246305.6006274,703,4.963744163513184
1747246306.2790647,705,4.733663558959961
1747246307.6375866,709,4.455871105194092
1747246307.9755864,710,4.702464580535889
1747246308.6514926,712,4.602879524230957
1747246309.6855452,715,4.646811485290527
1747246310.3690546,717,4.8170390129089355
1747246311.0528662,719,4.788143634796143
1747246311.396608,720,4.8539137840271
1747246311.7425175,721,4.745684623718262
1747246312.432609,723,4.887911796569824
1747246313.1264894,725,4.623212814331055
1747246313.4756703,726,4.857178688049316
1747246313.8295922,727,4.693256855010986
1747246314.177305,728,4.8446149826049805
1747246314.526246,729,4.908625602722168
1747246315.2163968,731,4.39365291595459
1747246315.5610347,732,4.881695747375488
1747246315.9171782,733,4.769153594970703
1747246317.630541,738,5.0589118003845215
1747246317.98474,739,4.76865816116333
1747246318.339335,740,4.984923362731934
1747246319.0344079,742,5.20819616317749
1747246319.3863719,743,4.452114582061768
1747246319.7407403,744,5.170504093170166
1747246320.0913994,745,5.006025791168213
1747246322.5281508,752,5.095978260040283
1747246323.5814936,755,4.879752159118652
1747246323.9302123,756,5.048592567443848
1747246324.6169477,758,4.9746413230896
1747246326.3318658,763,4.537487030029297
1747246326.673378,764,4.514465808868408
1747246327.015238,765,4.810032844543457
1747246328.0475016,768,4.610664367675781
1747246328.4739592,769,4.8643364906311035
1747246329.5080912,772,4.341013431549072
1747246329.8547597,773,4.815090656280518
1747246330.540471,775,4.642314434051514
1747246330.8813345,776,5.0042901039123535
1747246331.5642111,778,4.6496734619140625
1747246331.906839,779,4.822855472564697
1747246332.2499046,780,4.718188285827637
1747246332.597724,781,4.540752410888672
1747246332.941887,782,4.968239784240723
1747246335.0126684,788,4.47397518157959
1747246335.3756752,789,4.676949977874756
1747246336.0684483,791,5.000726699829102
1747246336.7605615,793,4.963425159454346
1747246337.4502666,795,4.945557117462158
1747246337.7959719,796,4.8909478187561035
1747246338.8332388,799,4.941971778869629
1747246339.1802459,800,4.890925884246826
1747246340.5633702,804,4.876331329345703
1747246340.908015,805,4.768017768859863
1747246341.2530754,806,4.487541675567627
1747246341.5976136,807,4.694586753845215
1747246342.6328473,810,4.298720836639404
1747246343.663675,813,4.668478012084961
1747246345.368681,818,4.689762115478516
1747246345.715905,819,4.954713821411133
1747246346.4006727,821,4.258356094360352
1747246346.73973,822,5.052853584289551
1747246347.0808356,823,4.85219669342041
1747246347.7730875,825,4.538887023925781
1747246348.1162097,826,4.750155448913574
1747246348.4638648,827,4.341673851013184
1747246348.803069,828,4.55757474899292
1747246350.1921864,832,5.145201683044434
1747246350.5350811,833,4.77738618850708
1747246351.2243257,835,3.7478888034820557
1747246351.5653954,836,3.7067184448242188
1747246351.9150746,837,4.716159820556641
1747246352.6127343,839,4.622461318969727
1747246352.9600527,840,4.658390045166016
1747246354.007776,843,4.48535680770874
1747246354.7059796,845,4.8405537605285645
1747246356.4396393,850,4.624011039733887
1747246356.7871714,851,4.526704788208008
1747246357.8199887,854,4.889274597167969
1747246358.8507826,857,4.9479146003723145
1747246359.8735173,860,4.654775142669678
1747246360.5547678,862,4.5566020011901855
1747246361.5729752,865,4.6823410987854
1747246361.912899,866,4.700101852416992
1747246363.274287,870,4.480338096618652
1747246363.614275,871,4.790530204772949
1747246367.0322802,881,4.7660908699035645
1747246367.7128534,883,4.635417938232422
1747246368.0543609,884,4.82249641418457
1747246368.396333,885,5.043087482452393
1747246368.7367437,886,4.801711559295654
1747246369.4312832,888,4.817983627319336
1747246370.1152806,890,4.4863433837890625
1747246370.8018546,892,5.055074214935303
1747246371.8278835,895,4.310047626495361
1747246372.5120242,897,4.336681365966797
1747246372.8549964,898,4.238882541656494
1747246373.910576,901,4.77662467956543
1747246374.2704608,902,4.772788047790527
1747246374.9685268,904,4.747100830078125
1747246375.6567273,906,4.570713996887207
1747246375.9999554,907,4.7080864906311035
1747246376.3498428,908,4.521495819091797
1747246377.0330584,910,4.931858062744141
1747246377.383182,911,4.997980117797852
1747246378.4049444,914,4.79067850112915
1747246379.7761102,918,4.623122215270996
1747246380.1252887,919,4.364614009857178
1747246380.8167655,921,4.116972923278809
1747246381.4993796,923,4.859878063201904
1747246382.87143,927,4.80640983581543
1747246383.2130177,928,4.4115681648254395
1747246383.5611126,929,4.619899272918701
1747246383.9031425,930,4.531579494476318
1747246384.2548366,931,4.870367527008057
1747246384.5983133,932,4.8612847328186035
1747246384.940104,933,4.782608509063721
1747246385.6299272,935,4.359212875366211
1747246387.0003347,939,4.770162105560303
1747246387.6796997,941,4.7169270515441895
1747246388.019992,942,4.547287464141846
1747246389.042979,945,4.410884380340576
1747246390.4136493,949,4.630067348480225
1747246391.4453616,952,4.585710048675537
1747246392.1299212,954,4.516451835632324
1747246392.474905,955,4.8666911125183105
1747246392.8183184,956,4.630297660827637
1747246394.200112,960,4.685927391052246
1747246394.9053304,962,4.873384952545166
1747246395.2600942,963,4.708736419677734
1747246395.616538,964,4.44133186340332
1747246395.964718,965,4.500123977661133
1747246396.6630073,967,4.6103291511535645
1747246397.004193,968,4.567254066467285
1747246398.0397246,971,4.908823013305664
1747246399.7450342,976,4.4360175132751465
1747246400.4399238,978,4.805158615112305
1747246400.78398,979,4.958226680755615
1747246401.4791095,981,4.587062835693359
1747246401.824004,982,4.879602909088135
1747246403.2029345,986,4.776434421539307
1747246403.8919334,988,4.672612190246582
1747246404.235078,989,4.278403282165527
1747246404.5831676,990,4.576560974121094
1747246405.2820811,992,4.094033718109131
1747246405.9766128,994,4.565161228179932
1747246406.3200796,995,4.39314079284668
1747246406.659728,996,4.4257965087890625
1747246407.339047,998,4.545129299163818
1747246407.6812146,999,4.4105401039123535
1747246408.3621714,1001,4.4098639488220215
1747246408.7040367,1002,4.208993911743164
1747246409.044173,1003,4.431678295135498
1747246409.3941045,1004,4.27396297454834
1747246409.7399952,1005,4.546158790588379
1747246410.0966911,1006,4.672130107879639
1747246411.8240619,1011,4.436020374298096
1747246412.521684,1013,4.549314498901367
1747246413.207293,1015,4.930716037750244
1747246413.5511281,1016,4.996289253234863
1747246413.894639,1017,4.890139579772949
1747246415.61145,1022,4.67095422744751
1747246416.966086,1026,4.742388725280762
1747246417.6627536,1028,4.615412712097168
1747246418.008421,1029,4.680239200592041
1747246420.0746653,1035,5.068241119384766
1747246420.425228,1036,4.692564487457275
1747246420.7651932,1037,4.4658613204956055
1747246421.107257,1038,4.592418193817139
1747246421.4482446,1039,4.828413009643555
1747246422.8098497,1043,4.905519008636475
1747246423.4940205,1045,4.8716559410095215
1747246423.833872,1046,5.025703430175781
1747246425.8707561,1052,4.807687282562256
1747246426.2093446,1053,4.60015869140625
1747246427.2288713,1056,4.582152366638184
1747246427.9069235,1058,4.582237720489502
1747246428.2477098,1059,4.776766777038574
1747246428.585893,1060,4.849761962890625
1747246429.2656686,1062,4.836587905883789
1747246430.2882311,1065,4.858200550079346
1747246430.6276603,1066,4.5486321449279785
1747246430.968351,1067,4.782708168029785
1747246431.6467657,1069,4.477802753448486
1747246431.987298,1070,4.462130546569824
1747246432.3290722,1071,4.399880409240723
1747246432.669126,1072,4.354205131530762
1747246433.0102744,1073,4.290277481079102
1747246433.3495834,1074,4.455373764038086
1747246434.3799736,1077,4.750828266143799
1747246434.74,1078,4.324577331542969
1747246435.442864,1080,4.684133529663086
1747246435.7910779,1081,4.871009349822998
1747246436.143442,1082,4.642009258270264
1747246437.2008352,1085,4.713049411773682
1747246437.5494218,1086,4.8199262619018555
1747246437.8967419,1087,4.856155872344971
1747246439.2910428,1091,4.482829570770264
1747246439.638005,1092,4.82034158706665
1747246439.9844723,1093,4.203237533569336
1747246441.7196107,1098,4.648529529571533
1747246442.4101303,1100,4.280832290649414
1747246443.1010067,1102,4.906549453735352
1747246443.4466546,1103,4.670764923095703
1747246443.792629,1104,4.995438575744629
1747246444.8323896,1107,5.054525375366211
1747246445.177496,1108,4.495330333709717
1747246445.5227032,1109,4.566756248474121
1747246445.8692064,1110,4.473901271820068
1747246446.2168958,1111,4.638582706451416
1747246446.5657244,1112,4.6771650314331055
1747246446.9120228,1113,4.692239761352539
1747246447.2567277,1114,4.303079605102539
1747246447.948716,1116,4.440001964569092
1747246448.9854224,1119,4.618780612945557
1747246449.667909,1121,4.987692356109619
1747246450.0097952,1122,4.670161724090576
1747246451.0308523,1125,4.903384208679199
1747246451.3729758,1126,4.00131893157959
1747246452.0549693,1128,4.61961555480957
1747246452.3986697,1129,5.033660888671875
1747246452.742821,1130,4.751899719238281
1747246453.0887287,1131,4.113919258117676
1747246453.4328241,1132,4.692286491394043
1747246454.1289268,1134,4.375668048858643
1747246454.469312,1135,4.775768756866455
1747246454.8123713,1136,4.93203592300415
1747246455.847569,1139,4.788733005523682
1747246456.8686752,1142,4.783251762390137
1747246457.893697,1145,4.856056213378906
1747246458.2359474,1146,4.285098075866699
1747246458.9205828,1148,4.174762725830078
1747246459.2650833,1149,3.1333487033843994
1747246459.6055725,1150,2.68906307220459
1747246459.9476876,1151,2.1097896099090576
1747246460.2890284,1152,2.5608012676239014
1747246460.6316051,1153,1.6687872409820557
1747246461.3177311,1155,1.2571680545806885
1747246463.0356307,1160,2.5381648540496826
1747246463.7202048,1162,3.655999183654785
1747246464.3997664,1164,3.441041946411133
1747246465.085543,1166,3.960096836090088
1747246465.4240315,1167,4.131560325622559
1747246467.4833326,1173,4.53932523727417
1747246467.8287027,1174,4.618281364440918
1747246468.5137584,1176,5.000794887542725
1747246468.8589766,1177,4.387862682342529
1747246469.2007856,1178,4.444966793060303
1747246470.5764918,1182,5.0636138916015625
1747246471.2608309,1184,4.842478275299072
1747246471.9525537,1186,4.0817461013793945
1747246472.6510508,1188,4.601802349090576
1747246472.993717,1189,5.075100421905518
1747246473.3354664,1190,4.6213250160217285
1747246474.3606884,1193,5.088978290557861
1747246474.705252,1194,4.560846328735352
1747246475.04577,1195,5.5558366775512695
1747246475.7267838,1197,4.971904277801514
1747246476.065453,1198,4.945038318634033
1747246477.0846791,1201,4.870193958282471
1747246477.4312344,1202,4.953449726104736
1747246478.457935,1205,4.882193565368652
1747246478.7975318,1206,4.6877970695495605
1747246479.1368334,1207,4.2067155838012695
1747246479.816159,1209,4.871419906616211
1747246481.1751611,1213,4.866344451904297
1747246481.5142167,1214,4.927815914154053
1747246481.8543007,1215,4.955044269561768
1747246482.54812,1217,5.130418300628662
1747246482.8882475,1218,4.812508583068848
1747246484.603842,1223,4.924497604370117
1747246485.2815888,1225,4.888575077056885
1747246486.2984636,1228,4.653902053833008
1747246486.639356,1229,4.5394134521484375
1747246487.6798522,1232,4.820908546447754
1747246488.0222318,1233,4.980767726898193
1747246489.7765048,1238,4.699057102203369
1747246490.4719934,1240,4.91916036605835
1747246490.814496,1241,4.511263847351074
1747246491.15764,1242,4.3772430419921875
1747246491.5045881,1243,4.661476135253906
1747246491.8468332,1244,5.064878463745117
1747246492.1980171,1245,4.884402275085449
1747246492.5519803,1246,4.7819600105285645
1747246493.575985,1249,4.173853397369385
1747246493.9152732,1250,4.54817533493042
1747246494.2617848,1251,4.262144088745117
1747246494.6024292,1252,4.41003942489624
1747246495.2890964,1254,4.293898105621338
1747246495.9710884,1256,4.663977146148682
1747246496.311192,1257,4.654890060424805
1747246497.335149,1260,4.826374530792236
1747246497.678959,1261,4.960649013519287
1747246498.7070088,1264,4.304189205169678
1747246499.7389479,1267,4.934627056121826
1747246501.1071982,1271,5.045262813568115
1747246502.8130457,1276,5.106154918670654
1747246503.150873,1277,4.895247459411621
1747246503.4893773,1278,4.8593878746032715
1747246504.8796482,1282,4.349255084991455
1747246505.9379542,1285,5.021097660064697
1747246507.6999195,1290,5.020915985107422
1747246508.7397332,1293,4.471790790557861
1747246509.7717505,1296,4.508376598358154
1747246510.452148,1298,4.854786396026611
1747246510.7984872,1299,5.088237762451172
1747246511.8234427,1302,4.927855491638184
1747246513.2063715,1306,4.932469844818115
1747246514.5950391,1310,4.8796515464782715
1747246515.9859495,1314,4.806352615356445
1747246516.3307166,1315,4.947733402252197
1747246518.0617182,1320,4.568697929382324
1747246518.74001,1322,4.215574264526367
1747246519.0804627,1323,4.057399272918701
1747246519.7608943,1325,4.653965473175049
1747246520.1054862,1326,4.475574970245361
1747246520.7895195,1328,4.761216163635254
1747246523.1814218,1335,5.169923305511475
1747246526.285257,1344,4.749466419219971
1747246526.628277,1345,4.859254360198975
1747246527.3167555,1347,4.693314075469971
1747246527.6562881,1348,4.746955394744873
1747246528.6795588,1351,4.770877838134766
1747246529.0236335,1352,4.925901889801025
1747246529.7169325,1354,4.707695007324219
1747246531.0903256,1358,4.7427077293396
1747246531.7839935,1360,4.652822017669678
1747246533.1696346,1364,4.654488563537598
1747246533.5180597,1365,4.452932834625244
1747246533.8590002,1366,4.550502300262451
1747246534.2000952,1367,4.723387241363525
1747246534.5405917,1368,4.385064601898193
1747246535.9061127,1372,4.628273963928223
1747246536.2470212,1373,4.809198379516602
1747246536.926061,1375,4.871110916137695
1747246537.2646317,1376,4.836934566497803
1747246538.6175725,1380,4.473845481872559
1747246540.3123615,1385,4.755500793457031
1747246540.6532373,1386,4.729181289672852
1747246542.0247076,1390,4.534509181976318
1747246543.0412426,1393,4.115846633911133
1747246544.0560923,1396,4.7031426429748535
1747246544.398095,1397,4.2721266746521
1747246545.081528,1399,4.335305690765381
1747246545.42602,1400,4.881518840789795
1747246546.4374843,1403,4.861099720001221
1747246547.1179202,1405,4.7962141036987305
1747246549.8426034,1413,4.329676151275635
1747246550.859095,1416,4.6862053871154785
1747246551.1970322,1417,4.476406574249268
1747246551.8799984,1419,4.526815414428711
1747246552.560974,1421,4.512338638305664
1747246552.9029472,1422,4.951152324676514
1747246555.9419444,1431,4.583599090576172
1747246556.2783327,1432,4.7776360511779785
1747246557.6239378,1436,4.593730926513672
1747246558.3130252,1438,4.932893753051758
1747246558.6513648,1439,4.645940780639648
1747246558.9883673,1440,4.34162712097168
1747246559.3248293,1441,4.4627227783203125
1747246560.33426,1444,4.787951469421387
1747246561.0070832,1446,4.159707546234131
1747246561.3441284,1447,4.6218719482421875
1747246561.6815877,1448,4.421907901763916
1747246562.022648,1449,4.418184757232666
1747246562.3649452,1450,4.809651851654053
1747246562.7061849,1451,4.498763561248779
1747246563.0436354,1452,4.666492938995361
1747246563.7259667,1454,4.701958656311035
1747246564.0643322,1455,4.383578777313232
1747246564.402413,1456,4.644331455230713
1747246564.740101,1457,4.5124640464782715
1747246565.0781083,1458,4.95905065536499
1747246565.4237545,1459,4.772021770477295
1747246565.762086,1460,4.636190891265869
1747246566.1035554,1461,4.961727142333984
1747246566.7985651,1463,5.022732734680176
1747246569.26216,1470,5.0253987312316895
1747246570.2943115,1473,4.660389423370361
1747246570.6418233,1474,4.702300071716309
1747246571.3357553,1476,4.934732913970947
1747246571.6781468,1477,4.598072052001953
1747246573.0314302,1481,4.795409202575684
1747246573.3702438,1482,4.768977165222168
1747246573.7097661,1483,4.86903190612793
1747246575.0532937,1487,4.676303863525391
1747246575.3890388,1488,4.921489715576172
1747246575.7245836,1489,4.036530017852783
1747246576.0610995,1490,4.474169731140137
1747246576.397446,1491,4.678593158721924
1747246577.0736492,1493,4.502191066741943
1747246577.4092767,1494,4.890377044677734
1747246578.7656574,1498,4.69426155090332
1747246579.1036625,1499,4.604781627655029
1747246579.4453335,1500,5.108007907867432
1747246580.1199484,1502,4.489661693572998
1747246581.1401243,1505,4.73423957824707
1747246582.4894552,1509,4.884036064147949
1747246582.8277476,1510,4.667819976806641
1747246583.1656833,1511,4.480096817016602
1747246583.8535633,1513,4.653148651123047
1747246584.54078,1515,4.4836344718933105
1747246584.8814416,1516,4.701783180236816
1747246587.2800646,1523,4.625121116638184
1747246588.311106,1526,4.767983913421631
1747246588.999131,1528,4.706043243408203
1747246591.0598454,1534,4.532308101654053
1747246592.0978537,1537,4.460088729858398
1747246592.4408839,1538,4.700602054595947
1747246593.4656582,1541,4.452027797698975
1747246594.8368976,1545,4.45353889465332
1747246595.5202825,1547,5.008898735046387
1747246595.860673,1548,5.120024681091309
1747246596.8977191,1551,4.585134983062744
1747246597.2470229,1552,4.407787799835205
1747246597.5841444,1553,4.78193473815918
1747246598.2692423,1555,4.602468013763428
1747246598.9496324,1557,4.8907318115234375
1747246600.653947,1562,4.376189231872559
1747246601.3405726,1564,4.853575706481934
1747246601.6803794,1565,4.520350933074951
1747246602.0224562,1566,4.481904029846191
1747246602.704677,1568,4.309021949768066
1747246603.3915272,1570,4.612153053283691
1747246603.7347088,1571,4.589986324310303
1747246604.0802312,1572,4.5605692863464355
1747246604.4209387,1573,4.894194602966309
1747246605.4556828,1576,4.674581050872803
1747246606.1455154,1578,4.333674907684326
1747246606.4850814,1579,4.672597408294678
1747246606.8260696,1580,4.412003517150879
1747246607.16406,1581,4.776848316192627
1747246607.5062597,1582,4.5430192947387695
1747246608.5235558,1585,4.442687511444092
1747246610.2273304,1590,4.43983268737793
1747246611.9459817,1595,4.762661933898926
1747246612.2900956,1596,5.101534843444824
1747246612.62928,1597,4.892614841461182
1747246614.0006444,1601,4.703341484069824
1747246614.3433392,1602,4.6439619064331055
1747246614.6840487,1603,4.293810844421387
1747246617.0626843,1610,4.894794464111328
1747246617.4043288,1611,4.650879383087158
1747246618.103012,1613,4.657932758331299
1747246618.4506931,1614,5.123610496520996
1747246619.1347146,1616,4.986918926239014
1747246620.4896085,1620,4.607579708099365
1747246621.1634982,1622,4.758725643157959
1747246621.8377514,1624,4.644804954528809
1747246622.5115757,1626,4.557392597198486
1747246622.8488927,1627,4.875288486480713
1747246624.1967297,1631,4.331498146057129
1747246625.5518205,1635,4.341599941253662
1747246625.8968444,1636,4.6104583740234375
1747246626.2380278,1637,4.851123809814453
1747246626.5749283,1638,4.778472423553467
1747246627.253469,1640,4.532634258270264
1747246627.5945065,1641,4.591106414794922
1747246629.3049152,1646,4.193943500518799
1747246629.6449492,1647,4.569680213928223
1747246630.3287153,1649,4.698477268218994
1747246631.0138903,1651,4.6216912269592285
1747246631.3511689,1652,4.411881446838379
1747246631.687882,1653,4.521448612213135
1747246632.0249956,1654,4.860809803009033
1747246632.6992536,1656,4.407192707061768
1747246633.3730676,1658,4.469448566436768
1747246634.7282152,1662,4.46813440322876
1747246635.418565,1664,5.030645847320557
1747246636.109312,1666,4.313014507293701
1747246637.1323354,1669,4.095348834991455
1747246637.4719603,1670,4.574389457702637
1747246638.8407767,1674,5.116584777832031
1747246639.8590002,1677,4.66889762878418
1747246640.5434768,1679,4.998683452606201
1747246640.8822246,1680,4.737853050231934
1747246641.221631,1681,4.656497478485107
1747246641.5670936,1682,5.01413631439209
1747246642.5911014,1685,4.901328086853027
1747246642.9397786,1686,4.810254096984863
1747246643.296538,1687,4.551967620849609
1747246643.6396675,1688,4.785924434661865
1747246643.9894965,1689,4.66938591003418
1747246644.3425877,1690,4.393362045288086
1747246645.3850036,1693,4.710147380828857
1747246645.7249327,1694,4.831618785858154
1747246646.0656402,1695,4.756899833679199
1747246646.7535353,1697,4.832304954528809
1747246647.0949824,1698,4.914590835571289
1747246647.4396894,1699,4.61170768737793
1747246647.7834826,1700,4.5672712326049805
1747246648.4674923,1702,4.9793620109558105
1747246649.1658921,1704,4.5277485847473145
1747246650.1904616,1707,4.563229084014893
1747246650.8797905,1709,4.897458553314209
1747246651.226995,1710,4.910516262054443
1747246651.5701952,1711,4.9583611488342285
1747246651.9073737,1712,4.813436985015869
1747246653.9721255,1718,4.730456829071045
1747246654.3138487,1719,4.561596870422363
1747246655.3569336,1722,4.579544544219971
1747246655.6995428,1723,4.538705825805664
1747246656.0490508,1724,4.581340789794922
1747246656.4053133,1725,4.532202243804932
1747246658.1454341,1730,4.822956562042236
1747246660.9140527,1738,4.535536289215088
1747246661.2565312,1739,4.586859226226807
1747246661.6021357,1740,4.39036750793457
1747246662.6342819,1743,4.762791633605957
1747246663.3201456,1745,4.5109543800354
1747246664.3437972,1748,4.646537780761719
1747246664.6886206,1749,4.743715286254883
1747246665.0300596,1750,4.7647786140441895
1747246665.3717704,1751,4.515159606933594
1747246666.0697296,1753,4.996835231781006
1747246666.4162827,1754,4.369110107421875
1747246667.450228,1757,4.447232723236084
1747246669.168659,1762,4.720710754394531
1747246669.5164902,1763,4.589788436889648
1747246670.201584,1765,4.825518608093262
1747246670.5522466,1766,4.3500165939331055
1747246671.258007,1768,4.144343852996826
1747246673.6605878,1775,4.13286828994751
1747246674.0037227,1776,4.754188060760498
1747246674.3431778,1777,4.634546756744385
1747246675.365727,1780,4.506885051727295
1747246675.710473,1781,4.075484752655029
1747246676.7335825,1784,4.368682384490967
1747246677.0731246,1785,4.791628837585449
1747246677.4129472,1786,4.279413223266602
1747246677.7543113,1787,4.44921350479126
1747246678.4374487,1789,4.717554569244385
1747246678.7777295,1790,4.328090667724609
1747246679.4599307,1792,4.675003528594971
1747246680.1428378,1794,4.648940563201904
1747246680.821068,1796,4.775187015533447
1747246681.1617322,1797,4.826950550079346
1747246682.1877792,1800,4.467057704925537
1747246682.8748324,1802,4.830832481384277
1747246683.214641,1803,4.887813568115234
1747246683.560139,1804,4.697186470031738
1747246684.9127524,1808,4.547161102294922
1747246685.5868385,1810,4.904714107513428
1747246686.947875,1814,4.628617286682129
1747246687.6302826,1816,4.811890602111816
1747246688.3127997,1818,4.283831596374512
1747246688.653109,1819,4.610889911651611
1747246690.0303946,1823,4.921181678771973
1747246691.0539436,1826,4.568548679351807
1747246691.39544,1827,4.65185022354126
1747246692.0779195,1829,4.784433841705322
1747246692.4158635,1830,4.701879501342773
1747246693.0956197,1832,4.587499141693115
1747246693.4349847,1833,4.521365642547607
1747246693.779537,1834,4.575931549072266
1747246694.47309,1836,4.183257579803467
1747246694.8178813,1837,4.946979999542236
1747246695.156503,1838,4.674133777618408
1747246697.2350576,1844,4.940756320953369
1747246697.5818863,1845,4.487944602966309
1747246697.9278507,1846,4.497402667999268
1747246698.273248,1847,4.650989532470703
1747246698.6152556,1848,4.7727837562561035
1747246699.644217,1851,4.409529209136963
1747246700.3281422,1853,4.772689342498779
1747246701.3606129,1856,4.572869777679443
1747246702.752731,1860,4.736719131469727
1747246704.1218894,1864,4.915905952453613
1747246704.4615872,1865,4.687182426452637
1747246704.8082328,1866,4.451457977294922
1747246705.1540594,1867,4.648349761962891
1747246706.5316627,1871,4.955402851104736
1747246706.872782,1872,4.630730152130127
1747246707.2134125,1873,4.5984673500061035
1747246707.5584192,1874,4.600113391876221
1747246707.9065707,1875,4.413313865661621
1747246708.589457,1877,5.1213765144348145
1747246709.2749422,1879,4.817193984985352
1747246709.6231813,1880,4.50778865814209
1747246710.6503265,1883,4.688579082489014
1747246710.9940434,1884,4.562741756439209
1747246711.6820157,1886,4.609865665435791
1747246712.3719966,1888,4.343168258666992
1747246713.0695848,1890,4.806136131286621
1747246713.4151163,1891,4.898797512054443
1747246714.7823262,1895,4.385027885437012
1747246716.1421216,1899,4.4859771728515625
1747246716.8134427,1901,4.7286200523376465
1747246717.150945,1902,4.912813186645508
1747246718.5138266,1906,4.9076619148254395
1747246719.1983461,1908,4.601909637451172
1747246719.538982,1909,4.691876411437988
1747246719.880025,1910,4.734553337097168
1747246720.907774,1913,4.935059547424316
1747246721.9334323,1916,4.533901214599609
1747246722.6203475,1918,4.318140506744385
1747246724.6790252,1924,4.941150188446045
1747246725.018811,1925,4.7284255027771
1747246725.363221,1926,4.594780445098877
1747246726.0460544,1928,4.394204616546631
1747246726.3868883,1929,4.799925327301025
1747246727.4123282,1932,4.775404453277588
1747246728.4348497,1935,4.2245402336120605
1747246728.7758284,1936,4.56029748916626
1747246729.7984438,1939,4.463589191436768
1747246730.1405013,1940,4.927252292633057
1747246730.4783726,1941,4.529658794403076
1747246730.816171,1942,4.650647163391113
1747246731.8265362,1945,4.585387706756592
1747246732.5048022,1947,4.619815826416016
1747246733.529344,1950,4.783802032470703
1747246733.8689997,1951,4.558608055114746
1747246734.554104,1953,4.698121547698975
1747246735.5832596,1956,4.737030029296875
1747246736.9572392,1960,4.996940612792969
1747246737.2944427,1961,4.915668964385986
1747246737.6338694,1962,4.715784549713135
1747246737.9802616,1963,4.579252243041992
1747246738.3226402,1964,5.006725788116455
1747246739.0071476,1966,4.726377010345459
1747246739.3499691,1967,4.64894962310791
1747246739.6944213,1968,4.899326801300049
1747246740.0351434,1969,4.7395453453063965
1747246742.078147,1975,4.81303071975708
1747246742.761223,1977,4.7042083740234375
1747246743.103793,1978,4.391031742095947
1747246743.4427063,1979,4.548307418823242
1747246743.7837236,1980,4.830644607543945
1747246744.1266625,1981,4.7242960929870605
1747246744.4695008,1982,4.669745445251465
1747246744.8107405,1983,4.710748195648193
1747246745.4916546,1985,4.672440052032471
1747246746.1734405,1987,4.323979377746582
1747246746.5157356,1988,4.127067565917969
1747246746.8557775,1989,4.6069416999816895
1747246747.5329502,1991,4.698126316070557
1747246747.8750284,1992,4.5970354080200195
1747246748.2187707,1993,4.4431657791137695
1747246748.908166,1995,4.887937068939209
1747246750.2719166,1999,4.414551734924316


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_36_672285-tag-train_loss.csv <==
Wall time,Step,Value
1747246063.750829,0,2.3018670082092285
1747246064.8588057,3,2.2113442420959473
1747246065.2126434,4,2.1798367500305176
1747246067.369049,10,2.411065101623535
1747246067.7114553,11,2.5535755157470703
1747246068.7424798,14,1.95597505569458
1747246069.0863636,15,1.7854244709014893
1747246070.1123757,18,2.052363157272339
1747246070.453296,19,1.8790433406829834
1747246070.796124,20,1.8074983358383179
1747246071.4679122,22,1.9267091751098633
1747246071.8112423,23,1.7552658319473267
1747246072.8401167,26,1.3770217895507812
1747246073.1861343,27,1.7563261985778809
1747246075.2551997,33,1.2430689334869385
1747246076.2866788,36,1.6444662809371948
1747246076.6295297,37,3.496933937072754
1747246076.96768,38,1.817922830581665
1747246077.3072712,39,1.6116888523101807
1747246077.6545744,40,1.5203242301940918
1747246080.0651236,47,1.0401442050933838
1747246080.4032044,48,0.8410714864730835
1747246080.7464666,49,0.7476944923400879
1747246081.427445,51,1.526306390762329
1747246081.7702694,52,1.4115062952041626
1747246082.4491827,54,1.176635503768921
1747246083.472988,57,0.7679468393325806
1747246084.485776,60,0.6538220643997192
1747246084.8248198,61,0.5121778249740601
1747246085.1676018,62,0.5270408391952515
1747246085.5118353,63,0.5161014795303345
1747246086.1966197,65,0.8453460335731506
1747246086.5468364,66,1.0850521326065063
1747246086.893688,67,1.2622404098510742
1747246087.2502713,68,1.0417001247406006
1747246087.9742727,70,0.6436378955841064
1747246088.3169575,71,0.5775878429412842
1747246090.3823776,77,0.9684252738952637
1747246091.06455,79,0.591693639755249
1747246091.4044116,80,0.43228185176849365
1747246092.0989404,82,0.3679462671279907
1747246092.4542532,83,0.3784995377063751
1747246093.1349993,85,0.32012248039245605
1747246094.4996278,89,0.5649000406265259
1747246094.8396611,90,0.6753511428833008
1747246096.5345442,95,0.4028271734714508
1747246097.9304628,99,0.32722336053848267
1747246098.28083,100,0.28302615880966187
1747246099.3309057,103,0.5267163515090942
1747246100.3623974,106,0.29345566034317017
1747246100.7071252,107,0.3342234194278717
1747246101.3981252,109,0.3584219217300415
1747246103.125744,114,0.36211585998535156
1747246103.8087723,116,0.21064770221710205
1747246105.5206716,121,0.1964344084262848
1747246106.87836,125,0.21459463238716125
1747246107.2166886,126,0.24572725594043732
1747246107.8969915,128,0.1718384027481079
1747246108.5748122,130,0.23904846608638763
1747246108.9149098,131,0.36377793550491333
1747246109.2528,132,0.27224814891815186
1747246110.6156821,136,0.1686864197254181
1747246110.9555075,137,0.23386181890964508
1747246113.0320525,143,0.3504948914051056
1747246113.3709264,144,0.2987881898880005
1747246114.0524888,146,0.17906618118286133
1747246114.3917506,147,0.17346832156181335
1747246115.4247494,150,0.24990582466125488
1747246117.8285317,157,0.2937474846839905
1747246118.5302048,159,0.15708677470684052
1747246118.890172,160,0.15669594705104828
1747246119.5923083,162,0.21363268792629242
1747246120.291547,164,0.17264357209205627
1747246120.9785504,166,0.11456727981567383
1747246122.3523753,170,0.1360991895198822
1747246122.7022526,171,0.20855501294136047
1747246123.0590677,172,0.23474155366420746
1747246124.1206083,175,0.10905417799949646
1747246124.4706898,176,0.1393645703792572
1747246124.8190973,177,0.16643500328063965
1747246125.1664884,178,0.22426792979240417
1747246125.8672445,180,0.19917863607406616
1747246126.2168818,181,0.14414164423942566
1747246127.2673304,184,0.13230638206005096
1747246127.6194735,185,0.1655326783657074
1747246127.9751506,186,0.27306413650512695
1747246129.0216215,189,0.1424180269241333
1747246129.3678248,190,0.15020474791526794
1747246129.713256,191,0.18465302884578705
1747246130.0608165,192,0.3173781633377075
1747246131.1060655,195,0.23593810200691223
1747246132.489179,199,0.39730769395828247
1747246132.8391428,200,0.190791517496109
1747246133.5328496,202,0.1697123497724533
1747246133.8785102,203,0.11486940085887909
1747246134.2240365,204,0.08492032438516617
1747246134.5763273,205,0.12762895226478577
1747246135.2729025,207,0.12699027359485626
1747246135.9660819,209,0.08718875050544739
1747246136.6624587,211,0.1552923619747162
1747246137.3555431,213,0.09889014065265656
1747246138.0565386,215,0.1445516049861908
1747246138.4023762,216,0.21966314315795898
1747246139.0966396,218,0.15872478485107422
1747246139.4463534,219,0.16360515356063843
1747246139.7942283,220,0.14956215023994446
1747246140.1399577,221,0.10600809007883072
1747246140.4869993,222,0.17977158725261688
1747246141.1928992,224,0.18329325318336487
1747246141.5427415,225,0.11360925436019897
1747246142.958413,229,0.10756221413612366
1747246145.058356,235,0.1291133612394333
1747246145.7540867,237,0.09078621864318848
1747246146.1018891,238,0.11086505651473999
1747246146.4510844,239,0.12152449786663055
1747246147.1465616,241,0.12255493551492691
1747246147.4974146,242,0.1387108713388443
1747246148.205756,244,0.32112979888916016
1747246148.5497723,245,0.38140779733657837
1747246148.8917623,246,0.5109623074531555
1747246149.2321866,247,0.3393095135688782
1747246150.9402986,252,0.13371871411800385
1747246151.2858272,253,0.12768065929412842
1747246151.6252072,254,0.08642171323299408
1747246152.658441,257,0.14723119139671326
1747246152.9999685,258,0.11073911190032959
1747246153.3389547,259,0.10522830486297607
1747246153.6752915,260,0.11261332780122757
1747246154.3645422,262,0.11577549576759338
1747246157.147203,270,0.1358032524585724
1747246157.4985862,271,0.08347439020872116
1747246158.540713,274,0.13261491060256958
1747246158.8906426,275,0.09428855776786804
1747246159.2378857,276,0.115359365940094
1747246159.9349453,278,0.06958372890949249
1747246160.632881,280,0.10740126669406891
1747246161.3136168,282,0.10196149349212646
1747246161.6530411,283,0.14085912704467773
1747246162.3313522,285,0.09224902093410492
1747246163.0135353,287,0.11820609122514725
1747246163.3529985,288,0.0927790105342865
1747246164.036426,290,0.09331316500902176
1747246165.7419636,295,0.12440021336078644
1747246166.0828226,296,0.15425188839435577
1747246166.4245465,297,0.10692593455314636
1747246166.7761488,298,0.0732148215174675
1747246168.8342469,304,0.12552636861801147
1747246169.5145843,306,0.05197824537754059
1747246170.1992195,308,0.07836690545082092
1747246170.541399,309,0.06578458845615387
1747246171.5688508,312,0.07695309072732925
1747246171.9068933,313,0.06997630000114441
1747246172.9198098,316,0.08843766897916794
1747246173.6054058,318,0.2944909334182739
1747246173.946981,319,0.33836713433265686
1747246174.974809,322,0.1344028115272522
1747246175.6652176,324,0.13942983746528625
1747246177.3871768,329,0.12345658242702484
1747246177.7293973,330,0.08638756722211838
1747246178.0816483,331,0.07508356124162674
1747246178.419794,332,0.09607245028018951
1747246180.1176589,337,0.043457526713609695
1747246180.4622738,338,0.05378689616918564
1747246181.1558084,340,0.12676048278808594
1747246182.1786199,343,0.07535581290721893
1747246182.5166337,344,0.0700976550579071
1747246182.8565443,345,0.051722221076488495
1747246183.1977973,346,0.06172265112400055
1747246183.8730397,348,0.08386912196874619
1747246184.5494306,350,0.13345825672149658
1747246185.2246673,352,0.04190043732523918
1747246185.562064,353,0.1250496357679367
1747246185.8991861,354,0.11854009330272675
1747246187.2526784,358,0.04194830730557442
1747246187.9278812,360,0.11185140907764435
1747246188.6112418,362,0.053169772028923035
1747246188.9478524,363,0.1618318408727646
1747246189.2860148,364,0.06323844939470291
1747246189.6290674,365,0.05794887989759445
1747246189.9759486,366,0.081525519490242
1747246190.3243127,367,0.12896236777305603
1747246190.6727161,368,0.0877857357263565
1747246192.7054358,374,0.10849374532699585
1747246193.7153342,377,0.06778846681118011
1747246194.0517879,378,0.04454217106103897
1747246196.4237385,385,0.10286640375852585
1747246196.7649598,386,0.061092033982276917
1747246198.1454647,390,0.0491231232881546
1747246198.486247,391,0.0653810203075409
1747246198.8245823,392,0.07722663879394531
1747246199.161258,393,0.1251545548439026
1747246199.5015395,394,0.0887846127152443
1747246199.8382225,395,0.12900766730308533
1747246200.1752508,396,0.056523293256759644
1747246200.5122366,397,0.15760651230812073
1747246200.8486567,398,0.10842157155275345
1747246201.185501,399,0.05092031508684158
1747246201.8649914,401,0.04873668774962425
1747246202.2022252,402,0.08579161763191223
1747246202.88177,404,0.11189905554056168
1747246204.252077,408,0.047768913209438324
1747246204.5997345,409,0.11797184497117996
1747246205.6270318,412,0.052141811698675156
1747246205.968909,413,0.07668036967515945
1747246206.3251638,414,0.06580368429422379
1747246206.6677017,415,0.08377401530742645
1747246207.6900501,418,0.28424742817878723
1747246208.7133825,421,0.08871427178382874
1747246209.0556865,422,0.040884751826524734
1747246210.0773256,425,0.06962546706199646
1747246210.4155903,426,0.06028095632791519
1747246211.7830753,430,0.06595056504011154
1747246212.122922,431,0.12587980926036835
1747246213.1592193,434,0.04695090278983116
1747246213.500927,435,0.06674575060606003
1747246213.8416247,436,0.07006767392158508
1747246214.1828709,437,0.09546488523483276
1747246214.5237236,438,0.06534729897975922
1747246214.862927,439,0.05254606157541275
1747246215.2000704,440,0.116018146276474
1747246215.5438132,441,0.046525754034519196
1747246216.2220411,443,0.07894280552864075
1747246216.5576568,444,0.03912622481584549
1747246216.894404,445,0.041900910437107086
1747246217.236615,446,0.0361662358045578
1747246218.6416657,450,0.0625651553273201
1747246218.996153,451,0.028317812830209732
1747246219.3444877,452,0.05712590739130974
1747246219.6919868,453,0.07400868088006973
1747246220.0343735,454,0.06538312137126923
1747246220.7331505,456,0.03334711119532585
1747246221.4270298,458,0.0541040413081646
1747246222.117699,460,0.04182599484920502
1747246222.4600976,461,0.05323527008295059
1747246223.4874647,464,0.11765221506357193
1747246223.8344123,465,0.022468633949756622
1747246224.1804373,466,0.05114756152033806
1747246224.8608322,468,0.10396570712327957
1747246225.5469475,470,0.07082758098840714
1747246226.9266996,474,0.10406246781349182
1747246227.2690115,475,0.031694427132606506
1747246228.2988398,478,0.0636792704463005
1747246228.6459806,479,0.032484158873558044
1747246228.9867446,480,0.06974006444215775
1747246229.3362892,481,0.062137067317962646
1747246229.6788635,482,0.08162988722324371
1747246230.022028,483,0.0824228823184967
1747246230.3721416,484,0.023884298279881477
1747246231.0634015,486,0.06571608781814575
1747246231.4061399,487,0.048387233167886734
1747246231.7485359,488,0.09569908678531647
1747246232.0912232,489,0.06830369681119919
1747246232.777789,491,0.05321156233549118
1747246233.8149166,494,0.03740119934082031
1747246235.1808934,498,0.10962752997875214
1747246236.2007446,501,0.05254242196679115
1747246236.5408318,502,0.07002758234739304
1747246236.8801408,503,0.05555547773838043
1747246237.9008636,506,0.08521668612957001
1747246238.5864637,508,0.050295598804950714
1747246238.9278638,509,0.07645541429519653
1747246239.2706375,510,0.038629740476608276
1747246239.611577,511,0.05257710441946983
1747246239.9513144,512,0.0862208679318428
1747246240.2920432,513,0.06727607548236847
1747246240.6365707,514,0.04307069256901741
1747246241.6745417,517,0.019435850903391838
1747246242.0203145,518,0.029671400785446167
1747246242.360903,519,0.05416315048933029
1747246242.704676,520,0.05581177771091461
1747246243.7354324,523,0.06387780606746674
1747246246.1324704,530,0.058445315808057785
1747246247.1534822,533,0.048386722803115845
1747246247.4915085,534,0.11087340861558914
1747246248.170639,536,0.04647734761238098
1747246248.5109115,537,0.06296486407518387
1747246248.8522382,538,0.05063755065202713
1747246249.1918132,539,0.07146576046943665
1747246249.53432,540,0.10626769065856934
1747246250.2259338,542,0.7175615429878235
1747246250.5673027,543,1.4884475469589233
1747246250.907878,544,3.3459134101867676
1747246251.58991,546,2.272958993911743
1747246251.9289007,547,1.9845309257507324
1747246252.9487386,550,0.9996470212936401
1747246253.6387658,552,0.7186152338981628
1747246254.321758,554,0.5314663648605347
1747246254.6661935,555,0.5774145126342773
1747246255.013098,556,0.676658570766449
1747246257.0946674,562,0.46504878997802734
1747246257.441891,563,0.4726259112358093
1747246257.7839842,564,0.5189855098724365
1747246259.165569,568,0.3994154930114746
1747246260.1931098,571,0.4777424931526184
1747246260.8743615,573,0.3263949751853943
1747246261.8943217,576,1.3425745964050293
1747246263.2584813,580,0.3749792277812958
1747246264.631695,584,0.17660078406333923
1747246264.9750857,585,0.1772972196340561
1747246265.3193357,586,0.19046473503112793
1747246265.9969773,588,0.11807963252067566
1747246266.6792774,590,0.16557040810585022
1747246267.0193813,591,0.09716220945119858
1747246267.3604586,592,0.10018019378185272
1747246268.0504978,594,0.11114411056041718
1747246268.7417746,596,0.19599086046218872
1747246269.0874598,597,0.1528732180595398
1747246269.435153,598,0.14345547556877136
1747246269.7851865,599,0.13286511600017548
1747246270.469501,601,0.13789376616477966
1747246270.809321,602,0.11754292994737625
1747246271.1481729,603,0.11370022594928741
1747246271.834588,605,0.09449301660060883
1747246272.8676977,608,0.0964423418045044
1747246273.5497994,610,0.1315116435289383
1747246274.5776095,613,0.1326625943183899
1747246274.91746,614,0.10356779396533966
1747246275.5973158,616,0.041748445481061935
1747246276.2773314,618,0.061095573008060455
1747246276.9603229,620,0.09291103482246399
1747246277.638918,622,0.07455891370773315
1747246277.9839113,623,0.10013794898986816
1747246279.0100505,626,0.07307364046573639
1747246279.6909397,628,0.10033595561981201
1747246280.031238,629,0.14975695312023163
1747246281.3937216,633,0.10807973891496658
1747246282.087333,635,0.07697692513465881
1747246282.7763886,637,0.0821450874209404
1747246283.808902,640,0.09553103893995285
1747246284.1490972,641,0.08062145113945007
1747246284.4888704,642,0.12022213637828827
1747246284.836586,643,0.19618989527225494
1747246285.1842318,644,0.17482689023017883
1747246285.5341964,645,0.2451428771018982
1747246286.9025655,649,0.08682634681463242
1747246287.577215,651,0.03667817637324333
1747246287.9150689,652,0.05616918206214905
1747246288.2518058,653,0.1311262547969818
1747246288.5956726,654,0.06862083822488785
1747246288.93406,655,0.08259838819503784
1747246289.9427288,658,0.039462752640247345
1747246290.2818522,659,0.05139084532856941
1747246290.6223059,660,0.0511026531457901
1747246293.025946,667,0.04353371635079384
1747246294.072762,670,0.03166579455137253
1747246295.7984154,675,0.06826658546924591
1747246296.1387825,676,0.1026930883526802
1747246296.4831142,677,0.022664440795779228
1747246297.5127575,680,0.07959404587745667
1747246298.199105,682,0.04562363028526306
1747246298.54351,683,0.11222225427627563
1747246298.8869348,684,0.05618246644735336
1747246299.9099975,687,0.05934591963887215
1747246301.6111398,692,0.0266206506639719
1747246302.2969978,694,0.03553511202335358
1747246302.6372766,695,0.044135142117738724
1747246302.976842,696,0.07525764405727386
1747246303.3158514,697,0.05614231526851654
1747246304.00581,699,0.09529640525579453
1747246305.0298014,702,0.07077166438102722
1747246305.3712995,703,0.06456144899129868
1747246306.0495706,705,0.0849611759185791
1747246307.409938,709,0.05073279142379761
1747246307.7489953,710,0.018936585634946823
1747246308.42417,712,0.04258239269256592
1747246309.4578314,715,0.02515522390604019
1747246310.1401007,717,0.05182869732379913
1747246310.8229349,719,0.044377651065588
1747246311.1651673,720,0.05992196500301361
1747246311.5063438,721,0.01945907063782215
1747246312.1992683,723,0.009948382154107094
1747246312.889282,725,0.034478601068258286
1747246313.2386591,726,0.054687630385160446
1747246313.5924582,727,0.037200264632701874
1747246313.9424424,728,0.06828910112380981
1747246314.2910779,729,0.034114859998226166
1747246314.9858103,731,0.03017740324139595
1747246315.3272653,732,0.07124444842338562
1747246315.6762836,733,0.06550883501768112
1747246317.3984482,738,0.05072276294231415
1747246317.7437632,739,0.041214220225811005
1747246318.0957484,740,0.0343492329120636
1747246318.8068936,742,0.041230663657188416
1747246319.1578245,743,0.04209813475608826
1747246319.4985738,744,0.10063090920448303
1747246319.8540404,745,0.06343172490596771
1747246322.2952223,752,0.02897881716489792
1747246323.3479292,755,0.05193149298429489
1747246323.6993868,756,0.04374629259109497
1747246324.3850152,758,0.018480347469449043
1747246326.1016579,763,0.0368882417678833
1747246326.4430027,764,0.08421911299228668
1747246326.7838285,765,0.07021363079547882
1747246327.8143337,768,0.03518487140536308
1747246328.2421262,769,0.033229559659957886
1747246329.2770905,772,0.011323226615786552
1747246329.624223,773,0.018088791519403458
1747246330.3081892,775,0.0768442377448082
1747246330.6510696,776,0.02901919186115265
1747246331.3336747,778,0.03612019866704941
1747246331.6742978,779,0.0814950168132782
1747246332.0174882,780,0.06640888750553131
1747246332.367153,781,0.07525534927845001
1747246332.7096875,782,0.061426348984241486
1747246334.7761276,788,0.03717067837715149
1747246335.1359546,789,0.026523668318986893
1747246335.8301702,791,0.03470470756292343
1747246336.5246227,793,0.048639751970767975
1747246337.2150867,795,0.031109530478715897
1747246337.5589669,796,0.020704694092273712
1747246338.5986803,799,0.019212432205677032
1747246338.9441779,800,0.036672431975603104
1747246340.3281791,804,0.017237968742847443
1747246340.672283,805,0.020939232781529427
1747246341.0178938,806,0.02573363110423088
1747246341.3619776,807,0.023744283244013786
1747246342.397169,810,0.017805609852075577
1747246343.433438,813,0.05554672330617905
1747246345.1381922,818,0.012052949517965317
1747246345.4850552,819,0.016123896464705467
1747246346.1684718,821,0.025454189628362656
1747246346.5103583,822,0.0244853887706995
1747246346.8492362,823,0.012245562858879566
1747246347.5339725,825,0.022115148603916168
1747246347.8850589,826,0.03961821645498276
1747246348.2314148,827,0.043218452483415604
1747246348.5734448,828,0.054994940757751465
1747246349.9586883,832,0.02588958851993084
1747246350.3023343,833,0.06068015843629837
1747246350.992689,835,0.02811601758003235
1747246351.334377,836,0.03140298277139664
1747246351.676828,837,0.013619720935821533
1747246352.3759365,839,0.0243220292031765
1747246352.7226694,840,0.014271251857280731
1747246353.7668667,843,0.023549336940050125
1747246354.466834,845,0.06815196573734283
1747246356.2075665,850,0.0572991743683815
1747246356.5559492,851,0.031714048236608505
1747246357.5903132,854,0.05496702343225479
1747246358.6200929,857,0.04965915530920029
1747246359.6442714,860,0.021403584629297256
1747246360.3231363,862,0.02094956487417221
1747246361.3434815,865,0.026950418949127197
1747246361.6828735,866,0.06396709382534027
1747246363.0445886,870,0.016515959054231644
1747246363.38426,871,0.008760317228734493
1747246366.8015351,881,0.03053155727684498
1747246367.4824827,883,0.006344436667859554
1747246367.8231516,884,0.02276810258626938
1747246368.1646101,885,0.07415275275707245
1747246368.505283,886,0.019496697932481766
1747246369.2007387,888,0.023496944457292557
1747246369.8828452,890,0.05376483127474785
1747246370.569141,892,0.017626862972974777
1747246371.5976021,895,0.02221772074699402
1747246372.280781,897,0.060211725533008575
1747246372.6245763,898,0.035937659442424774
1747246373.662529,901,0.036123961210250854
1747246374.0299487,902,0.02825234830379486
1747246374.7298439,904,0.01676560379564762
1747246375.4253693,906,0.05582541227340698
1747246375.769216,907,0.020302006974816322
1747246376.117549,908,0.05193433165550232
1747246376.8030868,910,0.029076874256134033
1747246377.1504586,911,0.034394990652799606
1747246378.1749854,914,0.0074476562440395355
1747246379.5452204,918,0.04810187593102455
1747246379.8925989,919,0.05324526131153107
1747246380.5840456,921,0.06504087150096893
1747246381.2685838,923,0.02699183113873005
1747246382.6384296,927,0.015709977596998215
1747246382.982296,928,0.04640955105423927
1747246383.3291147,929,0.013908267952501774
1747246383.6710854,930,0.010130131617188454
1747246384.0237708,931,0.03742259740829468
1747246384.3656716,932,0.016796935349702835
1747246384.7095478,933,0.022291019558906555
1747246385.3998077,935,0.036229465156793594
1747246386.769635,939,0.03549063578248024
1747246387.4489968,941,0.030490783974528313
1747246387.7891119,942,0.005257555283606052
1747246388.8122213,945,0.037462711334228516
1747246390.1830225,949,0.03277752548456192
1747246391.214899,952,0.03319873660802841
1747246391.8992898,954,0.01881214790046215
1747246392.2429037,955,0.01355006918311119
1747246392.585584,956,0.013454543426632881
1747246393.9670503,960,0.023776734247803688
1747246394.6698809,962,0.032008394598960876
1747246395.0228293,963,0.009908666834235191
1747246395.3727217,964,0.04845217615365982
1747246395.7340577,965,0.034055452793836594
1747246396.429414,967,0.02365295961499214
1747246396.7738523,968,0.00399106927216053
1747246397.8095806,971,0.01045726053416729
1747246399.514938,976,0.04009351134300232
1747246400.2087104,978,0.01474650576710701
1747246400.553962,979,0.03794962912797928
1747246401.2490299,981,0.0322749949991703
1747246401.5945525,982,0.0875883549451828
1747246402.970396,986,0.029251812025904655
1747246403.6615217,988,0.021685507148504257
1747246404.0039265,989,0.019424578174948692
1747246404.3485672,990,0.018413901329040527
1747246405.0498202,992,0.02861405722796917
1747246405.7451541,994,0.022784557193517685
1747246406.08985,995,0.032125502824783325
1747246406.4299345,996,0.00790006946772337
1747246407.1089442,998,0.04369179531931877
1747246407.4493682,999,0.05555364489555359
1747246408.1319177,1001,0.07273197174072266
1747246408.4743736,1002,0.021490683779120445
1747246408.8135135,1003,0.01858414150774479
1747246409.163796,1004,0.031147968024015427
1747246409.509277,1005,0.014304067939519882
1747246409.8667064,1006,0.019914820790290833
1747246411.5941072,1011,0.01085258275270462
1747246412.2886376,1013,0.04188878834247589
1747246412.9760573,1015,0.005499277263879776
1747246413.3192582,1016,0.004496807232499123
1747246413.6641116,1017,0.0368962287902832
1747246415.3812377,1022,0.016037678346037865
1747246416.7384415,1026,0.014082890935242176
1747246417.4300706,1028,0.020396197214722633
1747246417.77767,1029,0.004489729180932045
1747246419.8428414,1035,0.01770407147705555
1747246420.1925566,1036,0.02076171338558197
1747246420.53639,1037,0.01751045510172844
1747246420.874988,1038,0.009069541469216347
1747246421.2175672,1039,0.03379201889038086
1747246422.5779233,1043,0.017373841255903244
1747246423.2616053,1045,0.005831779912114143
1747246423.603183,1046,0.006689209491014481
1747246425.6396203,1052,0.01219346933066845
1747246425.979993,1053,0.02289617620408535
1747246426.999101,1056,0.012683647684752941
1747246427.6768134,1058,0.021727342158555984
1747246428.016427,1059,0.013109434396028519
1747246428.3567712,1060,0.005044208839535713
1747246429.0354688,1062,0.013572512194514275
1747246430.059239,1065,0.007759999483823776
1747246430.398237,1066,0.003940122202038765
1747246430.7389796,1067,0.008075542747974396
1747246431.416877,1069,0.010470589622855186
1747246431.7548573,1070,0.006189553067088127
1747246432.099812,1071,0.012924935668706894
1747246432.438951,1072,0.020861715078353882
1747246432.7798343,1073,0.01423328835517168
1747246433.1192214,1074,0.010800334624946117
1747246434.146517,1077,0.061950407922267914
1747246434.4915724,1078,0.027175871655344963
1747246435.2001464,1080,0.013196943327784538
1747246435.553833,1081,0.02337620034813881
1747246435.9041631,1082,0.041138384491205215
1747246436.9611435,1085,0.002239413559436798
1747246437.3140094,1086,0.02699030004441738
1747246437.660014,1087,0.012376093305647373
1747246439.0590131,1091,0.02296908013522625
1747246439.4034467,1092,0.0437302440404892
1747246439.749336,1093,0.02934376895427704
1747246441.4831316,1098,0.02694052830338478
1747246442.174654,1100,0.023344067856669426
1747246442.864827,1102,0.017862919718027115
1747246443.210568,1103,0.019617538899183273
1747246443.556709,1104,0.030866079032421112
1747246444.5972722,1107,0.025280846282839775
1747246444.9414098,1108,0.02560523711144924
1747246445.2868326,1109,0.04726463556289673
1747246445.6337707,1110,0.04451720044016838
1747246445.9796154,1111,0.0351424403488636
1747246446.3303976,1112,0.04575308784842491
1747246446.675984,1113,0.013587834313511848
1747246447.021618,1114,0.005614813417196274
1747246447.712355,1116,0.027353214100003242
1747246448.7489202,1119,0.006941349245607853
1747246449.4380176,1121,0.005264312028884888
1747246449.780407,1122,0.002772340551018715
1747246450.799737,1125,0.014085149392485619
1747246451.1420422,1126,0.008591585792601109
1747246451.8253694,1128,0.03235867619514465
1747246452.1679175,1129,0.011106308549642563
1747246452.5106678,1130,0.01660940796136856
1747246452.856774,1131,0.019755762070417404
1747246453.2007527,1132,0.013528374955058098
1747246453.8967605,1134,0.01225624606013298
1747246454.2383258,1135,0.027671288698911667
1747246454.5803707,1136,0.01002371497452259
1747246455.617663,1139,0.016602400690317154
1747246456.6390195,1142,0.027920382097363472
1747246457.6617305,1145,0.0166979618370533
1747246458.0044544,1146,0.0042725820094347
1747246458.6873012,1148,0.136321023106575
1747246459.0341094,1149,0.8313688635826111
1747246459.3745153,1150,1.8600362539291382
1747246459.7163312,1151,2.9067025184631348
1747246460.0577269,1152,1.8549448251724243
1747246460.3999379,1153,3.2188339233398438
1747246461.0891905,1155,2.286626100540161
1747246462.8080072,1160,1.3756566047668457
1747246463.4927855,1162,0.9365671873092651
1747246464.1720767,1164,0.8886547684669495
1747246464.85696,1166,0.6967099905014038
1747246465.1969402,1167,0.5304871797561646
1747246467.2552378,1173,0.3432914614677429
1747246467.601218,1174,0.3127818703651428
1747246468.286887,1176,0.2609180808067322
1747246468.6320903,1177,0.1927724927663803
1747246468.9744503,1178,0.09803925454616547
1747246470.3492663,1182,0.07485003769397736
1747246471.033359,1184,0.05409083142876625
1747246471.7239158,1186,0.08449384570121765
1747246472.42145,1188,0.12191537767648697
1747246472.7637055,1189,0.05984997749328613
1747246473.1061673,1190,0.08697399497032166
1747246474.1305752,1193,0.11646834760904312
1747246474.4759805,1194,0.0925794169306755
1747246474.816864,1195,0.09947293251752853
1747246475.4977226,1197,0.06546478718519211
1747246475.8357272,1198,0.06468510627746582
1747246476.855348,1201,0.056310877203941345
1747246477.201299,1202,0.031858280301094055
1747246478.2252698,1205,0.03823353722691536
1747246478.567369,1206,0.031074287369847298
1747246478.9069285,1207,0.10524462163448334
1747246479.5865726,1209,0.05146554484963417
1747246480.9447978,1213,0.10124699771404266
1747246481.2843952,1214,0.03801470994949341
1747246481.623688,1215,0.10580611228942871
1747246482.317766,1217,0.053203217685222626
1747246482.6578634,1218,0.07143165171146393
1747246484.3743153,1223,0.05588280037045479
1747246485.0517797,1225,0.03831898048520088
1747246486.0692055,1228,0.026994841173291206
1747246486.4096553,1229,0.0698699951171875
1747246487.439867,1232,0.06660731136798859
1747246487.7912862,1233,0.04988102614879608
1747246489.5442727,1238,0.0544709712266922
1747246490.2366366,1240,0.061723556369543076
1747246490.5846539,1241,0.06409615278244019
1747246490.9255788,1242,0.05217272788286209
1747246491.2706041,1243,0.06294261664152145
1747246491.6143248,1244,0.08426541835069656
1747246491.9616492,1245,0.03240735083818436
1747246492.3084178,1246,0.05022410303354263
1747246493.346216,1249,0.024904171004891396
1747246493.6856303,1250,0.02619621530175209
1747246494.0309477,1251,0.030728034675121307
1747246494.3713133,1252,0.041553594172000885
1747246495.058428,1254,0.028460275381803513
1747246495.7411392,1256,0.0274170134216547
1747246496.080934,1257,0.024063751101493835
1747246497.106386,1260,0.029872629791498184
1747246497.4510071,1261,0.05995500832796097
1747246498.477528,1264,0.02916155569255352
1747246499.499984,1267,0.011533607728779316
1747246500.8784432,1271,0.04756376892328262
1747246502.5860405,1276,0.05046463757753372
1747246502.9237266,1277,0.03683824837207794
1747246503.2614477,1278,0.0841493308544159
1747246504.6433954,1282,0.03629131242632866
1747246505.7013102,1285,0.016041724011301994
1747246507.4709437,1290,0.010506944730877876
1747246508.5087678,1293,0.023537706583738327
1747246509.5436945,1296,0.049868181347846985
1747246510.224543,1298,0.012095806188881397
1747246510.5687199,1299,0.04348864406347275
1747246511.5964715,1302,0.02629261650145054
1747246512.975504,1306,0.02579909935593605
1747246514.3555326,1310,0.020787358283996582
1747246515.753394,1314,0.030293866991996765
1747246516.0981874,1315,0.021295906975865364
1747246517.8301637,1320,0.015093088150024414
1747246518.5096068,1322,0.0583316907286644
1747246518.8484023,1323,0.011074692010879517
1747246519.5290725,1325,0.006656166166067123
1747246519.8730805,1326,0.021997610107064247
1747246520.5572846,1328,0.00815657526254654
1747246522.9513178,1335,0.02231830358505249
1747246526.0508397,1344,0.0186631977558136
1747246526.3994195,1345,0.0059539517387747765
1747246527.0888898,1347,0.0072968024760484695
1747246527.4286,1348,0.029914340004324913
1747246528.4526942,1351,0.01168055273592472
1747246528.794452,1352,0.021563421934843063
1747246529.4861174,1354,0.020765934139490128
1747246530.8583786,1358,0.021809902042150497
1747246531.547533,1360,0.030225476250052452
1747246532.938329,1364,0.007782038301229477
1747246533.2882311,1365,0.004144191741943359
1747246533.6290038,1366,0.020170215517282486
1747246533.9705803,1367,0.008719313889741898
1747246534.3109787,1368,0.007562732324004173
1747246535.674631,1372,0.025043025612831116
1747246536.0154214,1373,0.020159952342510223
1747246536.6952746,1375,0.010401230305433273
1747246537.035262,1376,0.009068097919225693
1747246538.3901782,1380,0.024509109556674957
1747246540.0788233,1385,0.017199786379933357
1747246540.426195,1386,0.018612073734402657
1747246541.7973654,1390,0.0329427607357502
1747246542.81399,1393,0.0027007311582565308
1747246543.8290124,1396,0.017717625945806503
1747246544.1672714,1397,0.02675938978791237
1747246544.8500466,1399,0.03529360145330429
1747246545.1983855,1400,0.034348372370004654
1747246546.2094805,1403,0.011926320381462574
1747246546.8907819,1405,0.006773278117179871
1747246549.6154368,1413,0.002053661271929741
1747246550.6296453,1416,0.01499035581946373
1747246550.9689803,1417,0.010677563026547432
1747246551.6516457,1419,0.011099845170974731
1747246552.3340766,1421,0.0019513778388500214
1747246552.6751142,1422,0.004924651235342026
1747246555.7149549,1431,0.016376249492168427
1747246556.0513067,1432,0.01621384359896183
1747246557.3952184,1436,0.007303258404135704
1747246558.085124,1438,0.04478257894515991
1747246558.4236434,1439,0.009995204396545887
1747246558.7613618,1440,0.02583284303545952
1747246559.0978541,1441,0.037225835025310516
1747246560.1060886,1444,0.006253350526094437
1747246560.7795837,1446,0.032546885311603546
1747246561.116522,1447,0.01734161376953125
1747246561.4537156,1448,0.013954857364296913
1747246561.7944455,1449,0.012468108907341957
1747246562.1373744,1450,0.004328226670622826
1747246562.4788225,1451,0.008465591818094254
1747246562.816063,1452,0.0017218124121427536
1747246563.4984877,1454,0.007346972823143005
1747246563.837549,1455,0.009395575150847435
1747246564.1757069,1456,0.008807988837361336
1747246564.5128646,1457,0.008590469136834145
1747246564.850808,1458,0.01465586293488741
1747246565.1962893,1459,0.004144268110394478
1747246565.5347846,1460,0.004595651291310787
1747246565.875537,1461,0.037325479090213776
1747246566.5704596,1463,0.0048182085156440735
1747246569.02981,1470,0.001579534262418747
1747246570.0620515,1473,0.004862828180193901
1747246570.4087622,1474,0.002496689558029175
1747246571.1025643,1476,0.00464683398604393
1747246571.4496043,1477,0.012227712199091911
1747246572.8036518,1481,0.0035994872450828552
1747246573.1431794,1482,0.0064632222056388855
1747246573.4828227,1483,0.021549876779317856
1747246574.8262174,1487,0.019982796162366867
1747246575.1620314,1488,0.01725740171968937
1747246575.497408,1489,0.0070131272077560425
1747246575.833369,1490,0.005039935931563377
1747246576.1706414,1491,0.009506444446742535
1747246576.8467426,1493,0.0029860399663448334
1747246577.181714,1494,0.007885182276368141
1747246578.5379393,1498,0.010197237133979797
1747246578.8762357,1499,0.008079477585852146
1747246579.218358,1500,0.005311068147420883
1747246579.8928182,1502,0.005469687283039093
1747246580.9127347,1505,0.006417307071387768
1747246582.2621071,1509,0.0067454054951667786
1747246582.6001189,1510,0.007372425869107246
1747246582.9380174,1511,0.004187203943729401
1747246583.6177092,1513,0.01209653913974762
1747246584.3097827,1515,0.0034905169159173965
1747246584.6500125,1516,0.00447714701294899
1747246587.0490508,1523,0.013948166742920876
1747246588.0806715,1526,0.001249656081199646
1747246588.768363,1528,0.02183726243674755
1747246590.8258164,1534,0.009870108217000961
1747246591.8662262,1537,0.006078289821743965
1747246592.2078013,1538,0.00459645688533783
1747246593.232901,1541,0.001605173572897911
1747246594.6051195,1545,0.025050509721040726
1747246595.2904885,1547,0.0033584563061594963
1747246595.63014,1548,0.005426038056612015
1747246596.6646411,1551,0.008149053901433945
1747246597.018872,1552,0.003193248063325882
1747246597.356549,1553,0.005118746310472488
1747246598.0389132,1555,0.006659811362624168
1747246598.7225416,1557,0.00260106660425663
1747246600.4222152,1562,0.0036463066935539246
1747246601.1112473,1564,0.010954361408948898
1747246601.4511354,1565,0.01813689060509205
1747246601.7909594,1566,0.044377606362104416
1747246602.475327,1568,0.012450793758034706
1747246603.1602964,1570,0.00669076107442379
1747246603.5030408,1571,0.0022338032722473145
1747246603.850918,1572,0.011640192940831184
1747246604.191508,1573,0.0010908935219049454
1747246605.226101,1576,0.003156038001179695
1747246605.9161046,1578,0.0006438605487346649
1747246606.2557492,1579,0.0698307678103447
1747246606.5950644,1580,0.012748917564749718
1747246606.9343982,1581,0.0015808679163455963
1747246607.2739787,1582,0.003786204382777214
1747246608.2935922,1585,0.010130336508154869
1747246609.9946198,1590,0.005727648735046387
1747246611.708963,1595,0.00895686075091362
1747246612.0550363,1596,0.0016008932143449783
1747246612.399641,1597,0.00644085556268692
1747246613.767849,1601,0.002763647586107254
1747246614.1110759,1602,0.00505088921636343
1747246614.4533143,1603,0.008418548852205276
1747246616.8344045,1610,0.0019868314266204834
1747246617.1760015,1611,0.016557758674025536
1747246617.8760922,1613,0.027170225977897644
1747246618.2217026,1614,0.020296437665820122
1747246618.9076915,1616,0.0203947015106678
1747246620.262464,1620,0.015291563235223293
1747246620.9365246,1622,0.02739270031452179
1747246621.6106925,1624,0.0038752108812332153
1747246622.284099,1626,0.004407098516821861
1747246622.621484,1627,0.0546049103140831
1747246623.9698386,1631,0.019545404240489006
1747246625.3216352,1635,0.0010968968272209167
1747246625.6669438,1636,0.0013583041727542877
1747246626.0079315,1637,0.03551524877548218
1747246626.3473344,1638,0.010714756324887276
1747246627.0266635,1640,0.00212661549448967
1747246627.3676744,1641,0.0013281553983688354
1747246629.0780356,1646,0.021774278953671455
1747246629.417589,1647,0.008487315848469734
1747246630.1014035,1649,0.0034663788974285126
1747246630.7867305,1651,0.012108003720641136
1747246631.1246004,1652,0.0009894315153360367
1747246631.4607782,1653,0.003105171024799347
1747246631.7975352,1654,0.015408899635076523
1747246632.4723942,1656,0.00951036624610424
1747246633.1461673,1658,0.0030599068850278854
1747246634.499639,1662,0.005122726783156395
1747246635.1849692,1664,0.009568446315824986
1747246635.8795402,1666,0.002320847474038601
1747246636.9025517,1669,0.014240207150578499
1747246637.2410963,1670,0.008727394044399261
1747246638.6097765,1674,0.002954736351966858
1747246639.6292436,1677,0.006162294186651707
1747246640.313053,1679,0.00071762315928936
1747246640.6526632,1680,0.014067244715988636
1747246640.991064,1681,0.02158052660524845
1747246641.336323,1682,0.005911100655794144
1747246642.3599315,1685,0.007200472056865692
1747246642.708724,1686,0.02673531137406826
1747246643.0624356,1687,0.0006651300936937332
1747246643.4106343,1688,0.005828090012073517
1747246643.76123,1689,0.0009989198297262192
1747246644.1085916,1690,0.0009373240172863007
1747246645.1532998,1693,0.002683086320757866
1747246645.4967027,1694,0.0024371370673179626
1747246645.8346887,1695,0.003918481990695
1747246646.519923,1697,0.008616922423243523
1747246646.8658073,1698,0.0021212734282016754
1747246647.211436,1699,0.003983445465564728
1747246647.555851,1700,0.0032434388995170593
1747246648.2398293,1702,0.002291744574904442
1747246648.9325743,1704,0.006343351677060127
1747246649.9620132,1707,0.0027026385068893433
1747246650.6509721,1709,0.0012685265392065048
1747246650.999148,1710,0.0028761569410562515
1747246651.342393,1711,0.0015292447060346603
1747246651.6790452,1712,0.0013053249567747116
1747246653.7419302,1718,0.011088727042078972
1747246654.081819,1719,0.008268575184047222
1747246655.1257997,1722,0.0013440288603305817
1747246655.466517,1723,0.0025106798857450485
1747246655.8112469,1724,0.0007731392979621887
1747246656.1701634,1725,0.0009653549641370773
1747246657.914898,1730,0.0005755871534347534
1747246660.6839063,1738,0.007568818517029285
1747246661.0247557,1739,0.007288489956408739
1747246661.3698647,1740,0.0014085527509450912
1747246662.4023051,1743,0.0018318239599466324
1747246663.0877335,1745,0.001762785017490387
1747246664.1128716,1748,0.0024926532059907913
1747246664.4548585,1749,0.0010264832526445389
1747246664.798473,1750,0.0004336126148700714
1747246665.1396766,1751,0.022863224148750305
1747246665.8376896,1753,0.001570841297507286
1747246666.1844902,1754,0.00845041498541832
1747246667.2176795,1757,0.00510401651263237
1747246668.9342544,1762,0.0015369094908237457
1747246669.283444,1763,0.0075950659811496735
1747246669.9696674,1765,0.0011981315910816193
1747246670.3209634,1766,0.01350618526339531
1747246671.0256956,1768,0.028677482157945633
1747246673.4290597,1775,0.00385395810008049
1747246673.7717066,1776,0.0009114518761634827
1747246674.113712,1777,0.0039043929427862167
1747246675.1342049,1780,0.00545136071741581
1747246675.4804485,1781,0.00316820852458477
1747246676.5037436,1784,0.012821427546441555
1747246676.8432918,1785,0.016998596489429474
1747246677.1832533,1786,0.003207724541425705
1747246677.5227723,1787,0.008637754246592522
1747246678.2080605,1789,0.005660213530063629
1747246678.5474122,1790,0.003680052235722542
1747246679.2307868,1792,0.0017538908869028091
1747246679.9127839,1794,0.003076145425438881
1747246680.590892,1796,0.0022011008113622665
1747246680.9301748,1797,0.0024599283933639526
1747246681.9567947,1800,0.0016074813902378082
1747246682.644539,1802,0.0011197011917829514
1747246682.985125,1803,0.0033331941813230515
1747246683.329688,1804,0.015016725286841393
1747246684.6856503,1808,0.004820741713047028
1747246685.358795,1810,0.0011928267776966095
1747246686.715704,1814,0.0018671266734600067
1747246687.3987978,1816,0.031980447471141815
1747246688.0815675,1818,0.0021350812166929245
1747246688.4232583,1819,0.0003901291638612747
1747246689.7994142,1823,0.0005631335079669952
1747246690.8220484,1826,0.004038142040371895
1747246691.1630204,1827,0.004255501553416252
1747246691.8467326,1829,0.0014715157449245453
1747246692.1862533,1830,0.0008344687521457672
1747246692.8650417,1832,0.0027424562722444534
1747246693.2039094,1833,0.055727262049913406
1747246693.5472555,1834,0.0020067021250724792
1747246694.2404141,1836,0.03502920642495155
1747246694.5841415,1837,0.004061141982674599
1747246694.929097,1838,0.014907777309417725
1747246697.0033152,1844,0.017126569524407387
1747246697.3503087,1845,0.0014750994741916656
1747246697.6976905,1846,0.0015074238181114197
1747246698.0404816,1847,0.008374165743589401
1747246698.384871,1848,0.0009373147040605545
1747246699.4111898,1851,0.00214182585477829
1747246700.0963547,1853,0.004156751558184624
1747246701.1301818,1856,0.025197859853506088
1747246702.5226686,1860,0.001854514703154564
1747246703.8925235,1864,0.003237517550587654
1747246704.2311845,1865,0.0017277877777814865
1747246704.5728161,1866,0.0009478647261857986
1747246704.9227405,1867,0.0008590910583734512
1747246706.297378,1871,0.0007929932326078415
1747246706.641896,1872,0.010275797918438911
1747246706.9838803,1873,0.005986582487821579
1747246707.3278434,1874,0.0015081372112035751
1747246707.6721845,1875,0.0013859737664461136
1747246708.3593075,1877,0.0005243271589279175
1747246709.0427213,1879,0.0015179309993982315
1747246709.3913257,1880,0.003130056895315647
1747246710.420493,1883,0.00029193609952926636
1747246710.763182,1884,0.005126279778778553
1747246711.4498537,1886,0.008214149624109268
1747246712.1420286,1888,0.002072470262646675
1747246712.8386266,1890,0.0008880160748958588
1747246713.18539,1891,0.014457535929977894
1747246714.5549042,1895,0.0012886915355920792
1747246715.9153318,1899,0.024824896827340126
1747246716.58731,1901,0.001478441059589386
1747246716.9230447,1902,0.002354925498366356
1747246718.2841988,1906,0.0015697292983531952
1747246718.968429,1908,0.0017477478832006454
1747246719.3075826,1909,0.002924945205450058
1747246719.649156,1910,0.0007473863661289215
1747246720.678355,1913,0.0038752667605876923
1747246721.703609,1916,0.0017327815294265747
1747246722.3896742,1918,0.04530305042862892
1747246724.449911,1924,0.021625744178891182
1747246724.7885818,1925,0.003052450716495514
1747246725.1318505,1926,0.001700025051832199
1747246725.815945,1928,0.000633537769317627
1747246726.1568549,1929,0.003979424946010113
1747246727.180055,1932,0.00204321276396513
1747246728.2040927,1935,0.0015748031437397003
1747246728.5438178,1936,0.04431621730327606
1747246729.568558,1939,0.0029716603457927704
1747246729.913331,1940,0.0014827493578195572
1747246730.251012,1941,0.0029593072831630707
1747246730.5887184,1942,0.0063399458304047585
1747246731.5983067,1945,0.004159694537520409
1747246732.2767906,1947,0.00231344997882843
1747246733.301327,1950,0.0009117200970649719
1747246733.641439,1951,0.0007223859429359436
1747246734.3263187,1953,0.010816904716193676
1747246735.355948,1956,0.0006299354135990143
1747246736.7304974,1960,0.0013325326144695282
1747246737.0676885,1961,0.0006242264062166214
1747246737.4052992,1962,0.000764012336730957
1747246737.7507274,1963,0.0016445629298686981
1747246738.09218,1964,0.013689818792045116
1747246738.7768,1966,0.00877949595451355
1747246739.1185486,1967,0.007364232093095779
1747246739.4627087,1968,0.006637124344706535
1747246739.8062756,1969,0.0023249536752700806
1747246741.8462002,1975,0.0017563849687576294
1747246742.529703,1977,0.005736544728279114
1747246742.8708117,1978,0.0023215189576148987
1747246743.2132485,1979,0.01726931892335415
1747246743.5526385,1980,0.050678543746471405
1747246743.8936007,1981,0.0014526676386594772
1747246744.237439,1982,0.0010035578161478043
1747246744.5792494,1983,0.00046170130372047424
1747246745.2625313,1985,0.0015311744064092636
1747246745.9435387,1987,0.00817614234983921
1747246746.2833207,1988,0.003714265301823616
1747246746.6258242,1989,0.0007958132773637772
1747246747.303947,1991,0.00440443679690361
1747246747.6420455,1992,0.004873773083090782
1747246747.9865222,1993,0.0016001667827367783
1747246748.6750891,1995,0.009001600556075573
1747246750.0403368,1999,0.0026220176368951797


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_45_136083-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246072.7390745,0,0.050250012427568436
1747246073.7895384,3,-0.04242147505283356
1747246074.1323414,4,0.12131252884864807
1747246076.200776,10,0.14221176505088806
1747246076.5477693,11,-0.08975134789943695
1747246077.5764718,14,0.24019330739974976
1747246077.9152958,15,5.453258991241455
1747246078.940226,18,-0.07036230713129044
1747246079.2798674,19,-0.013588841073215008
1747246079.623907,20,0.1623680293560028
1747246080.3002179,22,7.810514450073242
1747246080.6417232,23,0.2936708331108093
1747246081.6740792,26,0.3378539979457855
1747246082.0162761,27,2.015073537826538
1747246084.078117,33,1.130574107170105
1747246085.1160803,36,3.5228919982910156
1747246085.4625561,37,6.578670501708984
1747246085.8026104,38,4.929018020629883
1747246086.151315,39,0.37970542907714844
1747246086.4918978,40,0.16857269406318665
1747246088.9200091,47,0.5647171139717102
1747246089.272325,48,0.9420876502990723
1747246089.6185155,49,3.9610419273376465
1747246090.3151042,51,4.461409568786621
1747246090.6627667,52,2.5456833839416504
1747246091.3523457,54,0.18761174380779266
1747246092.3812048,57,3.7716948986053467
1747246093.415644,60,1.9149549007415771
1747246093.7620673,61,0.5577532052993774
1747246094.1075008,62,1.196981430053711
1747246094.454305,63,1.152357578277588
1747246095.1498427,65,2.9294779300689697
1747246095.494242,66,3.164076328277588
1747246095.835212,67,4.852140426635742
1747246096.1816566,68,2.0231966972351074
1747246096.885712,70,0.5303426384925842
1747246097.233967,71,0.30646756291389465
1747246099.2947385,77,3.6915628910064697
1747246099.9760785,79,1.6700241565704346
1747246100.318723,80,0.7433823347091675
1747246101.0010266,82,1.7504326105117798
1747246101.3454607,83,1.5004080533981323
1747246102.0290203,85,1.870593786239624
1747246103.402701,89,0.7486995458602905
1747246103.7634249,90,0.7667683362960815
1747246105.514934,95,2.668219804763794
1747246106.909252,99,0.895395815372467
1747246107.260515,100,0.6215108633041382
1747246108.3167088,103,0.6600854396820068
1747246109.3564725,106,1.8430832624435425
1747246109.6996303,107,3.423992395401001
1747246110.3848004,109,2.949923515319824
1747246112.107977,114,1.157899022102356
1747246112.8036225,116,0.6722548604011536
1747246114.532686,121,1.4385044574737549
1747246115.9064171,125,1.4920152425765991
1747246116.2511742,126,1.2173165082931519
1747246116.9358294,128,0.9743046760559082
1747246117.6305003,130,1.1838313341140747
1747246117.9768965,131,0.8967801332473755
1747246118.320111,132,1.046871542930603
1747246119.6981485,136,2.4783756732940674
1747246120.0417652,137,1.958375334739685
1747246122.1048756,143,1.1116394996643066
1747246122.4452639,144,1.0856982469558716
1747246123.1255522,146,0.6832471489906311
1747246123.466359,147,0.7702667713165283
1747246124.4914112,150,1.4453593492507935
1747246126.8630264,157,3.208458662033081
1747246127.5457523,159,1.4548940658569336
1747246127.885146,160,1.2501634359359741
1747246128.565796,162,2.424102783203125
1747246129.2535229,164,2.961650848388672
1747246129.9467697,166,1.0007929801940918
1747246131.341048,170,0.6971889734268188
1747246131.6902933,171,0.5448707342147827
1747246132.0332072,172,1.2200250625610352
1747246133.0727851,175,0.7327533960342407
1747246133.416432,176,0.5952823758125305
1747246133.759541,177,0.5942817330360413
1747246134.1039875,178,1.6318473815917969
1747246134.7995172,180,1.5721373558044434
1747246135.1476634,181,1.45309579372406
1747246136.1902673,184,0.8775668144226074
1747246136.539141,185,1.4944946765899658
1747246136.8849835,186,1.280310034751892
1747246137.940946,189,0.9102104306221008
1747246138.2940462,190,0.6086632013320923
1747246138.6394553,191,1.3203365802764893
1747246138.983343,192,1.7657153606414795
1747246140.0161355,195,2.3447420597076416
1747246141.4017365,199,1.2462502717971802
1747246141.7491415,200,3.031317710876465
1747246142.4378247,202,4.4562296867370605
1747246142.7829266,203,4.408629417419434
1747246143.143227,204,2.2802908420562744
1747246143.4935944,205,2.4699530601501465
1747246144.1949198,207,2.059854030609131
1747246144.8838346,209,0.6536329984664917
1747246145.5688598,211,2.3462517261505127
1747246146.249121,213,0.8943130373954773
1747246146.9297364,215,1.1713966131210327
1747246147.273882,216,1.863983154296875
1747246147.9534707,218,1.3183735609054565
1747246148.2941365,219,1.7335758209228516
1747246148.636026,220,0.7598291635513306
1747246148.9854805,221,1.3215421438217163
1747246149.3290954,222,1.2723366022109985
1747246150.016102,224,1.6613270044326782
1747246150.3576276,225,0.8183154463768005
1747246151.7325127,229,1.5423929691314697
1747246153.7906806,235,0.6470627188682556
1747246154.4825995,237,0.8874907493591309
1747246154.821701,238,1.221047282218933
1747246155.1598291,239,2.0002951622009277
1747246155.837526,241,1.2250484228134155
1747246156.1783123,242,4.11223840713501
1747246156.8550756,244,3.7295563220977783
1747246157.1937203,245,4.774480819702148
1747246157.5325346,246,2.581449270248413
1747246157.870945,247,2.518627643585205
1747246159.5979111,252,0.8235196471214294
1747246159.9405596,253,0.5455437302589417
1747246160.2849581,254,1.238044261932373
1747246161.3137448,257,1.446921467781067
1747246161.661594,258,1.0928751230239868
1747246162.0095737,259,0.6851786971092224
1747246162.3582056,260,0.7286437153816223
1747246163.0563526,262,0.7214915752410889
1747246165.8232093,270,1.6361888647079468
1747246166.1667454,271,0.9690034985542297
1747246167.2007718,274,1.0650211572647095
1747246167.5418148,275,1.8130347728729248
1747246167.8844597,276,1.385024070739746
1747246168.5797203,278,2.113513231277466
1747246169.267776,280,0.861860454082489
1747246169.9542751,282,0.9338293075561523
1747246170.294089,283,0.9421575665473938
1747246170.9784944,285,0.5826524496078491
1747246171.6611187,287,1.631851315498352
1747246172.0041416,288,2.021662712097168
1747246172.6888578,290,1.4202797412872314
1747246174.4015129,295,2.569074869155884
1747246174.7417803,296,1.8648873567581177
1747246175.0806017,297,1.7620980739593506
1747246175.4216418,298,0.6907493472099304
1747246177.4825737,304,1.5093870162963867
1747246178.1785202,306,0.8101173639297485
1747246178.8636656,308,0.9448723196983337
1747246179.2128763,309,1.526581048965454
1747246180.2421467,312,2.4854917526245117
1747246180.5839324,313,1.5227444171905518
1747246181.6040733,316,1.0209444761276245
1747246182.288618,318,2.1773009300231934
1747246182.628846,319,2.517425298690796
1747246183.6616225,322,1.7000240087509155
1747246184.3440146,324,0.800954282283783
1747246186.0490277,329,1.0293859243392944
1747246186.3913786,330,0.9211142659187317
1747246186.7312844,331,0.9204506278038025
1747246187.0731225,332,2.1255197525024414
1747246188.7867444,337,2.0285682678222656
1747246189.12961,338,0.794293224811554
1747246189.833928,340,0.9784972071647644
1747246190.906225,343,1.6272273063659668
1747246191.2471392,344,1.5215709209442139
1747246191.5931761,345,2.0538740158081055
1747246191.947625,346,1.2177785634994507
1747246192.6335988,348,2.2279367446899414
1747246193.321109,350,4.821759223937988
1747246194.0072951,352,2.0265138149261475
1747246194.351656,353,1.199090838432312
1747246194.6944153,354,1.5410655736923218
1747246196.0531614,358,2.0201897621154785
1747246196.7383409,360,0.6982274055480957
1747246197.4248528,362,1.3345550298690796
1747246197.7674763,363,0.5992971658706665
1747246198.1113536,364,1.168931484222412
1747246198.4544246,365,3.12399959564209
1747246198.8017907,366,2.2721965312957764
1747246199.14526,367,1.2868423461914062
1747246199.4961803,368,1.944341778755188
1747246201.5904627,374,0.7005569338798523
1747246202.6164827,377,1.2631776332855225
1747246202.960424,378,1.7972691059112549
1747246205.3614728,385,1.748191475868225
1747246205.7051256,386,1.0990241765975952
1747246207.0665827,390,1.682303786277771
1747246207.408488,391,1.43903386592865
1747246207.7514732,392,0.9094553589820862
1747246208.1064975,393,1.1663479804992676
1747246208.462927,394,1.585066318511963
1747246208.8074725,395,2.2791450023651123
1747246209.1595812,396,2.4446094036102295
1747246209.5105515,397,1.5574160814285278
1747246209.8582397,398,0.7003310918807983
1747246210.2098365,399,1.775644302368164
1747246210.9018416,401,1.6614794731140137
1747246211.2456453,402,1.494080662727356
1747246211.9372063,404,1.1653653383255005
1747246213.3054676,408,2.151216983795166
1747246213.6497972,409,1.1850180625915527
1747246214.6786525,412,2.274188280105591
1747246215.0221174,413,2.54180645942688
1747246215.3651786,414,1.3875317573547363
1747246215.7107239,415,1.724151372909546
1747246216.741243,418,3.9204373359680176
1747246217.7902114,421,3.9596927165985107
1747246218.1349723,422,1.0959827899932861
1747246219.198138,425,1.3382881879806519
1747246219.540669,426,1.2225240468978882
1747246220.9349797,430,0.7025192975997925
1747246221.2790344,431,1.1480755805969238
1747246222.3124332,434,1.452291488647461
1747246222.6554558,435,1.117967128753662
1747246222.9976606,436,1.0453931093215942
1747246223.3421738,437,1.717714786529541
1747246223.6851573,438,1.1224361658096313
1747246224.0302935,439,1.385929822921753
1747246224.3775933,440,1.302345633506775
1747246224.7190378,441,2.2104616165161133
1747246225.4085858,443,1.349911093711853
1747246225.7489545,444,1.2774648666381836
1747246226.0919206,445,1.3108187913894653
1747246226.4340143,446,1.0700721740722656
1747246227.829996,450,0.6108947396278381
1747246228.1777077,451,2.7652816772460938
1747246228.5305626,452,2.5458593368530273
1747246228.877975,453,1.6651607751846313
1747246229.2234428,454,2.456552028656006
1747246229.929821,456,1.1518594026565552
1747246230.6179037,458,1.841802954673767
1747246231.3117793,460,1.9183661937713623
1747246231.6576777,461,0.9761170744895935
1747246232.6959558,464,1.2879104614257812
1747246233.0385418,465,2.579390048980713
1747246233.3830423,466,1.9750940799713135
1747246234.0670707,468,1.6887141466140747
1747246234.7651281,470,1.073428988456726
1747246236.1398003,474,2.0198471546173096
1747246236.4810278,475,2.2154626846313477
1747246237.5077949,478,1.5473333597183228
1747246237.8519728,479,1.7217601537704468
1747246238.1998785,480,1.156140685081482
1747246238.5479736,481,2.0012340545654297
1747246238.8928218,482,1.3853332996368408
1747246239.2406087,483,1.5139235258102417
1747246239.5809162,484,1.596420168876648
1747246240.2625155,486,2.568315029144287
1747246240.6028926,487,3.3449087142944336
1747246240.942764,488,1.2169770002365112
1747246241.2854671,489,2.460158348083496
1747246241.9679945,491,1.6116777658462524
1747246242.9906452,494,1.748329758644104
1747246244.361725,498,1.842258095741272
1747246245.383316,501,1.6645225286483765
1747246245.7247183,502,1.750657081604004
1747246246.0688539,503,1.6984971761703491
1747246247.1154528,506,3.1194591522216797
1747246247.815624,508,1.3302022218704224
1747246248.1604185,509,1.78865647315979
1747246248.5151978,510,1.3353585004806519
1747246248.8697085,511,1.7223551273345947
1747246249.2234292,512,2.1649887561798096
1747246249.5703902,513,2.018155574798584
1747246249.9209762,514,0.7534802556037903
1747246250.9507973,517,1.1261647939682007
1747246251.2987077,518,2.015908718109131
1747246251.6412103,519,1.9945145845413208
1747246251.9819458,520,2.4858555793762207
1747246253.0048807,523,2.0177407264709473
1747246255.4138267,530,1.6168229579925537
1747246256.4521563,533,2.745476722717285
1747246256.7972145,534,1.7517703771591187
1747246257.4835906,536,1.3092104196548462
1747246257.8269901,537,2.173887252807617
1747246258.172189,538,1.7516204118728638
1747246258.513956,539,1.1709383726119995
1747246258.8595903,540,4.4837751388549805
1747246259.5476992,542,4.329040050506592
1747246259.8900774,543,7.429762840270996
1747246260.2351568,544,3.917172908782959
1747246260.9373615,546,4.084543228149414
1747246261.2865267,547,2.5157570838928223
1747246262.3255994,550,1.1485340595245361
1747246263.0193038,552,1.2209768295288086
1747246263.7053967,554,1.679803729057312
1747246264.0442755,555,0.9332951903343201
1747246264.3863506,556,1.4494001865386963
1747246266.4539995,562,1.1855416297912598
1747246266.8031483,563,1.8759191036224365
1747246267.160824,564,1.4081085920333862
1747246268.5399365,568,2.023125410079956
1747246269.566887,571,1.2623012065887451
1747246270.2483346,573,2.041175127029419
1747246271.2721543,576,1.0008736848831177
1747246272.6354392,580,1.3987735509872437
1747246274.0258775,584,1.4618103504180908
1747246274.3672123,585,1.847945213317871
1747246274.7089949,586,1.9651142358779907
1747246275.3955867,588,1.005210518836975
1747246276.079949,590,1.0594738721847534
1747246276.4250634,591,2.033655881881714
1747246276.768467,592,1.534382700920105
1747246277.4539418,594,0.48060178756713867
1747246278.146276,596,1.6292415857315063
1747246278.4881144,597,2.60624361038208
1747246278.829383,598,1.4857126474380493
1747246279.171812,599,1.3823328018188477
1747246279.856384,601,1.3697947263717651
1747246280.199467,602,1.4347443580627441
1747246280.5444424,603,1.3245941400527954
1747246281.235997,605,2.0929205417633057
1747246282.2630718,608,0.9816814661026001
1747246282.9520116,610,1.341662049293518
1747246283.9861763,613,2.5434956550598145
1747246284.3321726,614,2.0783298015594482
1747246285.0197082,616,2.208177089691162
1747246285.709219,618,2.0184547901153564
1747246286.3984787,620,2.062208890914917
1747246287.0806189,622,2.569303035736084
1747246287.4257376,623,3.1513097286224365
1747246288.4438953,626,3.621657371520996
1747246289.1281793,628,0.6096439957618713
1747246289.4655278,629,1.7268574237823486
1747246290.8241148,633,0.6356838941574097
1747246291.5046475,635,1.5549519062042236
1747246292.2018235,637,2.9958908557891846
1747246293.2352085,640,2.1846976280212402
1747246293.5820196,641,2.5752642154693604
1747246293.923839,642,2.620166301727295
1747246294.265273,643,1.760725975036621
1747246294.6078858,644,2.661219835281372
1747246294.950335,645,1.3073869943618774
1747246296.3214848,649,1.3396854400634766
1747246297.0145159,651,1.0358327627182007
1747246297.3565474,652,1.439998984336853
1747246297.6977012,653,2.187415361404419
1747246298.037683,654,3.4636783599853516
1747246298.3849437,655,2.2542266845703125
1747246299.4049256,658,4.991154193878174
1747246299.7440639,659,1.2173550128936768
1747246300.0913022,660,2.0228586196899414
1747246302.4720576,667,1.602768063545227
1747246303.5012858,670,2.83135724067688
1747246305.2152643,675,8.811863899230957
1747246305.558946,676,8.02314281463623
1747246305.8994699,677,3.531895399093628
1747246306.9278762,680,2.303950548171997
1747246307.6456547,682,0.4554722309112549
1747246307.9878354,683,0.8430126309394836
1747246308.3290489,684,1.5600754022598267
1747246309.352316,687,1.501293420791626
1747246311.0760818,692,1.2294461727142334
1747246311.757058,694,2.3274927139282227
1747246312.0970805,695,0.8618916273117065
1747246312.4361231,696,1.2865046262741089
1747246312.7767894,697,2.463047742843628
1747246313.460889,699,1.7784736156463623
1747246314.4889107,702,1.2404444217681885
1747246314.8369293,703,1.307956576347351
1747246315.5219529,705,1.0031872987747192
1747246316.8994083,709,4.713057041168213
1747246317.2550077,710,2.093385934829712
1747246317.948501,712,1.8642544746398926
1747246319.0083003,715,1.8825300931930542
1747246319.700695,717,1.106031060218811
1747246320.38872,719,2.7728426456451416
1747246320.733682,720,3.130768060684204
1747246321.0821588,721,1.0451716184616089
1747246321.7807932,723,1.0978419780731201
1747246322.4817374,725,1.2193927764892578
1747246322.83483,726,2.540945291519165
1747246323.1899135,727,0.8683558702468872
1747246323.5367577,728,0.7709035873413086
1747246323.8811326,729,2.7451231479644775
1747246324.566851,731,0.9019734263420105
1747246324.9078202,732,2.6134116649627686
1747246325.254463,733,4.955852508544922
1747246326.9664683,738,2.409494161605835
1747246327.3112056,739,2.165285348892212
1747246327.6535754,740,0.5530949831008911
1747246328.3401508,742,1.7982337474822998
1747246328.684182,743,1.345470905303955
1747246329.02611,744,1.5518927574157715
1747246329.3685713,745,1.5332411527633667
1747246331.776053,752,4.679671287536621
1747246332.802564,755,3.5189554691314697
1747246333.1451657,756,1.0197930335998535
1747246333.8315358,758,2.782951831817627
1747246335.548056,763,3.797884225845337
1747246335.8943832,764,1.6055641174316406
1747246336.2380188,765,2.528712034225464
1747246337.2812486,768,0.8349296450614929
1747246337.7193255,769,1.0587763786315918
1747246338.7412674,772,5.030585289001465
1747246339.0787122,773,3.7482798099517822
1747246339.7598863,775,3.7431528568267822
1747246340.10424,776,2.3380136489868164
1747246340.7877653,778,2.2646186351776123
1747246341.128078,779,1.489832878112793
1747246341.4707603,780,6.7164626121521
1747246341.8169,781,8.196432113647461
1747246342.157122,782,21.35368537902832
1747246344.2330704,788,nan
1747246344.5738919,789,nan
1747246345.2595644,791,nan
1747246345.9444277,793,nan
1747246346.6268291,795,nan
1747246346.9663742,796,nan
1747246347.9890194,799,nan
1747246348.334787,800,nan
1747246349.7027135,804,nan
1747246350.046085,805,nan
1747246350.3890994,806,nan
1747246350.7314343,807,nan
1747246351.7592814,810,nan
1747246352.7878273,813,nan
1747246354.4967413,818,nan
1747246354.8470497,819,nan
1747246355.5371356,821,nan
1747246355.8918636,822,nan
1747246356.2423844,823,nan
1747246356.9398816,825,nan
1747246357.2891371,826,nan
1747246357.637848,827,nan
1747246357.9784007,828,nan
1747246359.3485224,832,nan
1747246359.6916614,833,nan
1747246360.3874927,835,nan
1747246360.7291102,836,nan
1747246361.083286,837,nan
1747246361.7741408,839,nan
1747246362.11509,840,nan
1747246363.138659,843,nan
1747246363.8274894,845,nan
1747246365.5618846,850,nan
1747246365.906696,851,nan
1747246366.9434721,854,nan
1747246367.9750888,857,nan
1747246369.0110793,860,nan
1747246369.696325,862,nan
1747246370.7288828,865,nan
1747246371.079899,866,nan
1747246372.4554985,870,nan
1747246372.7998562,871,nan
1747246376.2662091,881,nan
1747246376.9542875,883,nan
1747246377.2950346,884,nan
1747246377.6360745,885,nan
1747246377.9783695,886,nan
1747246378.658944,888,nan
1747246379.346288,890,nan
1747246380.0293941,892,nan
1747246381.0521374,895,nan
1747246381.73833,897,nan
1747246382.0815914,898,nan
1747246383.1072702,901,nan
1747246383.4483151,902,nan
1747246384.1328104,904,nan
1747246384.8181012,906,nan
1747246385.1625729,907,nan
1747246385.5072398,908,nan
1747246386.1938665,910,nan
1747246386.5347192,911,nan
1747246387.5583093,914,nan
1747246388.918271,918,nan
1747246389.2662652,919,nan
1747246389.955078,921,nan
1747246390.645324,923,nan
1747246392.0198581,927,nan
1747246392.3623548,928,nan
1747246392.7067404,929,nan
1747246393.0495656,930,nan
1747246393.390958,931,nan
1747246393.7324438,932,nan
1747246394.080305,933,nan
1747246394.77511,935,nan
1747246396.1619413,939,nan
1747246396.8461332,941,nan
1747246397.1869533,942,nan
1747246398.2155774,945,nan
1747246399.5859082,949,nan
1747246400.6218412,952,nan
1747246401.317004,954,nan
1747246401.6604834,955,nan
1747246402.003963,956,nan
1747246403.3735573,960,nan
1747246404.0540862,962,nan
1747246404.3928368,963,nan
1747246404.736626,964,nan
1747246405.078364,965,nan
1747246405.7600105,967,nan
1747246406.1089542,968,nan
1747246407.135826,971,nan
1747246408.864932,976,nan
1747246409.5508034,978,nan
1747246409.897156,979,nan
1747246410.5839322,981,nan
1747246410.9332137,982,nan
1747246412.336875,986,nan
1747246413.0214853,988,nan
1747246413.3632712,989,nan
1747246413.7045255,990,nan
1747246414.3904073,992,nan
1747246415.0700202,994,nan
1747246415.4110265,995,nan
1747246415.7516072,996,nan
1747246416.4354546,998,nan
1747246416.7754788,999,nan
1747246417.4634347,1001,nan
1747246417.8035312,1002,nan
1747246418.1432512,1003,nan
1747246418.483179,1004,nan
1747246418.823027,1005,nan
1747246419.1648297,1006,nan
1747246420.8667576,1011,nan
1747246421.5478745,1013,nan
1747246422.2288506,1015,nan
1747246422.5741367,1016,nan
1747246422.9180567,1017,nan
1747246424.6458178,1022,nan
1747246426.025409,1026,nan
1747246426.7113056,1028,nan
1747246427.057944,1029,nan
1747246429.1234708,1035,nan
1747246429.470185,1036,nan
1747246429.8161726,1037,nan
1747246430.1764884,1038,nan
1747246430.5328732,1039,nan
1747246431.9090931,1043,nan
1747246432.6030445,1045,nan
1747246432.9551947,1046,nan
1747246435.0352583,1052,nan
1747246435.386941,1053,nan
1747246436.4322114,1056,nan
1747246437.1165721,1058,nan
1747246437.459112,1059,nan
1747246437.8035605,1060,nan
1747246438.4875093,1062,nan
1747246439.5281699,1065,nan
1747246439.8737702,1066,nan
1747246440.2217548,1067,nan
1747246440.9167671,1069,nan
1747246441.2609456,1070,nan
1747246441.6028216,1071,nan
1747246441.9436667,1072,nan
1747246442.286934,1073,nan
1747246442.6304593,1074,nan
1747246443.6585,1077,nan
1747246444.0001454,1078,nan
1747246444.6862338,1080,nan
1747246445.0335715,1081,nan
1747246445.3836062,1082,nan
1747246446.4287226,1085,nan
1747246446.7816823,1086,nan
1747246447.1278133,1087,nan
1747246448.5098515,1091,nan
1747246448.8635392,1092,nan
1747246449.210066,1093,nan
1747246450.9373221,1098,nan
1747246451.6250558,1100,nan
1747246452.3117917,1102,nan
1747246452.6535661,1103,nan
1747246452.9949358,1104,nan
1747246454.0246553,1107,nan
1747246454.3662534,1108,nan
1747246454.7158372,1109,nan
1747246455.0611424,1110,nan
1747246455.4032428,1111,nan
1747246455.7449512,1112,nan
1747246456.0937521,1113,nan
1747246456.4365928,1114,nan
1747246457.1171196,1116,nan
1747246458.140362,1119,nan
1747246458.8221524,1121,nan
1747246459.1631799,1122,nan
1747246460.200505,1125,nan
1747246460.5453403,1126,nan
1747246461.2382991,1128,nan
1747246461.5828228,1129,nan
1747246461.9269242,1130,nan
1747246462.279972,1131,nan
1747246462.6234963,1132,nan
1747246463.3093977,1134,nan
1747246463.6519992,1135,nan
1747246463.996346,1136,nan
1747246465.0311043,1139,nan
1747246466.071532,1142,nan
1747246467.1138723,1145,nan
1747246467.4625268,1146,nan
1747246468.149597,1148,nan
1747246468.4936361,1149,nan
1747246468.839332,1150,nan
1747246469.1819315,1151,nan
1747246469.5259428,1152,nan
1747246469.8686624,1153,nan
1747246470.5567646,1155,nan
1747246472.2778015,1160,nan
1747246472.9836047,1162,nan
1747246473.6724157,1164,nan
1747246474.372043,1166,nan
1747246474.7256372,1167,nan
1747246476.791656,1173,nan
1747246477.1350663,1174,nan
1747246477.8234754,1176,nan
1747246478.1667037,1177,nan
1747246478.5156615,1178,nan
1747246479.908046,1182,nan
1747246480.6041293,1184,nan
1747246481.295094,1186,nan
1747246481.983551,1188,nan
1747246482.321667,1189,nan
1747246482.66692,1190,nan
1747246483.6898632,1193,nan
1747246484.0286593,1194,nan
1747246484.3662708,1195,nan
1747246485.0436957,1197,nan
1747246485.3817012,1198,nan
1747246486.397692,1201,nan
1747246486.7357287,1202,nan
1747246487.7740514,1205,nan
1747246488.1129398,1206,nan
1747246488.4519403,1207,nan
1747246489.1322215,1209,nan
1747246490.4987674,1213,nan
1747246490.8405461,1214,nan
1747246491.1881087,1215,nan
1747246491.8767686,1217,nan
1747246492.2215197,1218,nan
1747246493.935789,1223,nan
1747246494.622599,1225,nan
1747246495.6497264,1228,nan
1747246495.992556,1229,nan
1747246497.0224411,1232,nan
1747246497.3646514,1233,nan
1747246499.0874171,1238,nan
1747246499.777854,1240,nan
1747246500.118521,1241,nan
1747246500.4629831,1242,nan
1747246500.8064935,1243,nan
1747246501.1456242,1244,nan
1747246501.4835353,1245,nan
1747246501.821846,1246,nan
1747246502.8398414,1249,nan
1747246503.177046,1250,nan
1747246503.5135834,1251,nan
1747246503.8509045,1252,nan
1747246504.5258958,1254,nan
1747246505.2278378,1256,nan
1747246505.572363,1257,nan
1747246506.6126912,1260,nan
1747246506.959761,1261,nan
1747246508.0049086,1264,nan
1747246509.044207,1267,nan
1747246510.4152317,1271,nan
1747246512.1291218,1276,nan
1747246512.4760427,1277,nan
1747246512.8175905,1278,nan
1747246514.1793613,1282,nan
1747246515.2182088,1285,nan
1747246516.9294405,1290,nan
1747246517.9590418,1293,nan
1747246518.9737403,1296,nan
1747246519.6522744,1298,nan
1747246519.9911866,1299,nan
1747246521.0091214,1302,nan
1747246522.3678718,1306,nan
1747246523.7356606,1310,nan
1747246525.105442,1314,nan
1747246525.4432886,1315,nan
1747246527.143998,1320,nan
1747246527.834514,1322,nan
1747246528.1728654,1323,nan
1747246528.846856,1325,nan
1747246529.184847,1326,nan
1747246529.870317,1328,nan
1747246532.2450266,1335,nan
1747246535.3050687,1344,nan
1747246535.6511662,1345,nan
1747246536.3596964,1347,nan
1747246536.7004168,1348,nan
1747246537.740807,1351,nan
1747246538.0840793,1352,nan
1747246538.7613258,1354,nan
1747246540.1215234,1358,nan
1747246540.8140936,1360,nan
1747246542.1939774,1364,nan
1747246542.5439603,1365,nan
1747246542.8883743,1366,nan
1747246543.2328475,1367,nan
1747246543.5766184,1368,nan
1747246544.9661334,1372,nan
1747246545.3091438,1373,nan
1747246545.9940531,1375,nan
1747246546.3361006,1376,nan
1747246547.7164671,1380,nan
1747246549.4841874,1385,nan
1747246549.837888,1386,nan
1747246551.225089,1390,nan
1747246552.2577057,1393,nan
1747246553.2829049,1396,nan
1747246553.6255875,1397,nan
1747246554.3118474,1399,nan
1747246554.655456,1400,nan
1747246555.690339,1403,nan
1747246556.3755233,1405,nan
1747246559.116165,1413,nan
1747246560.1536775,1416,nan
1747246560.4959717,1417,nan
1747246561.188479,1419,nan
1747246561.8809183,1421,nan
1747246562.2216868,1422,nan
1747246565.3179967,1431,nan
1747246565.6616142,1432,nan
1747246567.0346725,1436,nan
1747246567.7211492,1438,nan
1747246568.0662825,1439,nan
1747246568.4099934,1440,nan
1747246568.7546978,1441,nan
1747246569.7857199,1444,nan
1747246570.4718313,1446,nan
1747246570.8157237,1447,nan
1747246571.1544733,1448,nan
1747246571.4934156,1449,nan
1747246571.8351185,1450,nan
1747246572.1788156,1451,nan
1747246572.5219362,1452,nan
1747246573.2081928,1454,nan
1747246573.556004,1455,nan
1747246573.915286,1456,nan
1747246574.2643592,1457,nan
1747246574.6140187,1458,nan
1747246574.9606402,1459,nan
1747246575.303551,1460,nan
1747246575.646494,1461,nan
1747246576.328098,1463,nan
1747246578.822572,1470,nan
1747246579.8525696,1473,nan
1747246580.2070732,1474,nan
1747246580.8967228,1476,nan
1747246581.2409573,1477,nan
1747246582.6108367,1481,nan
1747246582.9561088,1482,nan
1747246583.3032508,1483,nan
1747246584.7046719,1487,nan
1747246585.0549328,1488,nan
1747246585.4027085,1489,nan
1747246585.7495847,1490,nan
1747246586.097701,1491,nan
1747246586.7856386,1493,nan
1747246587.126482,1494,nan
1747246588.4956143,1498,nan
1747246588.8362918,1499,nan
1747246589.1813157,1500,nan
1747246589.8633423,1502,nan
1747246590.8893967,1505,nan
1747246592.268977,1509,nan
1747246592.6109145,1510,nan
1747246592.9512396,1511,nan
1747246593.6418324,1513,nan
1747246594.3203213,1515,nan
1747246594.6596692,1516,nan
1747246597.0577335,1523,nan
1747246598.086293,1526,nan
1747246598.7719502,1528,nan
1747246600.847371,1534,nan
1747246601.877626,1537,nan
1747246602.2198756,1538,nan
1747246603.2410007,1541,nan
1747246604.6051173,1545,nan
1747246605.2838461,1547,nan
1747246605.6271381,1548,nan
1747246606.656565,1551,nan
1747246606.9973338,1552,nan
1747246607.3401108,1553,nan
1747246608.0358133,1555,nan
1747246608.7275186,1557,nan
1747246610.4518452,1562,nan
1747246611.1344023,1564,nan
1747246611.4778376,1565,nan
1747246611.829099,1566,nan
1747246612.5313375,1568,nan
1747246613.2225611,1570,nan
1747246613.5655985,1571,nan
1747246613.9080558,1572,nan
1747246614.2523677,1573,nan
1747246615.2842708,1576,nan
1747246615.9793918,1578,nan
1747246616.3235483,1579,nan
1747246616.6753218,1580,nan
1747246617.0212536,1581,nan
1747246617.3697963,1582,nan
1747246618.4356906,1585,nan
1747246620.1782024,1590,nan
1747246621.8956947,1595,nan
1747246622.2368577,1596,nan
1747246622.5795362,1597,nan
1747246623.9590409,1601,nan
1747246624.2990837,1602,nan
1747246624.6440084,1603,nan
1747246627.0389056,1610,nan
1747246627.3874497,1611,nan
1747246628.071587,1613,nan
1747246628.4200475,1614,nan
1747246629.1019847,1616,nan
1747246630.4750009,1620,nan
1747246631.1556752,1622,nan
1747246631.8563368,1624,nan
1747246632.5498965,1626,nan
1747246632.9032955,1627,nan
1747246634.2952979,1631,nan
1747246635.6730247,1635,nan
1747246636.0159774,1636,nan
1747246636.3648748,1637,nan
1747246636.7079327,1638,nan
1747246637.392256,1640,nan
1747246637.7351675,1641,nan
1747246639.4463394,1646,nan
1747246639.787281,1647,nan
1747246640.4798985,1649,nan
1747246641.17002,1651,nan
1747246641.5153563,1652,nan
1747246641.8595939,1653,nan
1747246642.2024539,1654,nan
1747246642.8932447,1656,nan
1747246643.5842688,1658,nan
1747246644.9412725,1662,nan
1747246645.6196742,1664,nan
1747246646.2955177,1666,nan
1747246647.3091059,1669,nan
1747246647.6526196,1670,nan
1747246649.030085,1674,nan
1747246650.0467217,1677,nan
1747246650.7281318,1679,nan
1747246651.0654523,1680,nan
1747246651.40274,1681,nan
1747246651.743535,1682,nan
1747246652.76371,1685,nan
1747246653.1012769,1686,nan
1747246653.4398868,1687,nan
1747246653.786304,1688,nan
1747246654.1245232,1689,nan
1747246654.464715,1690,nan
1747246655.4842865,1693,nan
1747246655.8326232,1694,nan
1747246656.1756222,1695,nan
1747246656.8590214,1697,nan
1747246657.1981378,1698,nan
1747246657.5430322,1699,nan
1747246657.8831184,1700,nan
1747246658.5586336,1702,nan
1747246659.2325995,1704,nan
1747246660.2610302,1707,nan
1747246660.9552698,1709,nan
1747246661.296445,1710,nan
1747246661.6399608,1711,nan
1747246661.981185,1712,nan
1747246664.0194023,1718,nan
1747246664.3581269,1719,nan
1747246665.3803458,1722,nan
1747246665.7192647,1723,nan
1747246666.0618427,1724,nan
1747246666.4154487,1725,nan
1747246668.1556287,1730,nan
1747246670.9055934,1738,nan
1747246671.2614114,1739,nan
1747246671.6091812,1740,nan
1747246672.6509435,1743,nan
1747246673.3327956,1745,nan
1747246674.3638568,1748,nan
1747246674.705361,1749,nan
1747246675.0444007,1750,nan
1747246675.3826451,1751,nan
1747246676.0702336,1753,nan
1747246676.4119933,1754,nan
1747246677.4348931,1757,nan
1747246679.1431756,1762,nan
1747246679.4842527,1763,nan
1747246680.1825304,1765,nan
1747246680.5320983,1766,nan
1747246681.226999,1768,nan
1747246683.6326356,1775,nan
1747246683.9757118,1776,nan
1747246684.3163471,1777,nan
1747246685.3390217,1780,nan
1747246685.6857812,1781,nan
1747246686.7239647,1784,nan
1747246687.0778599,1785,nan
1747246687.419229,1786,nan
1747246687.7600906,1787,nan
1747246688.4456513,1789,nan
1747246688.7885637,1790,nan
1747246689.4760914,1792,nan
1747246690.1556284,1794,nan
1747246690.8362598,1796,nan
1747246691.1788402,1797,nan
1747246692.2071416,1800,nan
1747246692.8887565,1802,nan
1747246693.2289007,1803,nan
1747246693.5686424,1804,nan
1747246694.9373062,1808,nan
1747246695.6197426,1810,nan
1747246696.9932811,1814,nan
1747246697.6872241,1816,nan
1747246698.3801634,1818,nan
1747246698.7316532,1819,nan
1747246700.1065047,1823,nan
1747246701.1378262,1826,nan
1747246701.4752412,1827,nan
1747246702.158022,1829,nan
1747246702.4979398,1830,nan
1747246703.181198,1832,nan
1747246703.519525,1833,nan
1747246703.8578746,1834,nan
1747246704.5366282,1836,nan
1747246704.8759387,1837,nan
1747246705.214034,1838,nan
1747246707.243467,1844,nan
1747246707.587407,1845,nan
1747246707.927292,1846,nan
1747246708.2660518,1847,nan
1747246708.6051424,1848,nan
1747246709.632858,1851,nan
1747246710.3130026,1853,nan
1747246711.3398228,1856,nan
1747246712.7122662,1860,nan
1747246714.0944211,1864,nan
1747246714.4342465,1865,nan
1747246714.7796648,1866,nan
1747246715.120958,1867,nan
1747246716.4918616,1871,nan
1747246716.8305674,1872,nan
1747246717.1712124,1873,nan
1747246717.5112648,1874,nan
1747246717.8495975,1875,nan
1747246718.5299742,1877,nan
1747246719.2078722,1879,nan
1747246719.5456228,1880,nan
1747246720.561976,1883,nan
1747246720.9122941,1884,nan
1747246721.6053023,1886,nan
1747246722.28897,1888,nan
1747246722.9744618,1890,nan
1747246723.319048,1891,nan
1747246724.6958742,1895,nan
1747246726.0795605,1899,nan
1747246726.7746398,1901,nan
1747246727.116688,1902,nan
1747246728.4922538,1906,nan
1747246729.1793997,1908,nan
1747246729.5232782,1909,nan
1747246729.867504,1910,nan
1747246730.8914304,1913,nan
1747246731.918532,1916,nan
1747246732.6025925,1918,nan
1747246734.6556687,1924,nan
1747246735.0008342,1925,nan
1747246735.3457518,1926,nan
1747246736.0322227,1928,nan
1747246736.3722072,1929,nan
1747246737.4073222,1932,nan
1747246738.4450455,1935,nan
1747246738.7863078,1936,nan
1747246739.8052783,1939,nan
1747246740.1442513,1940,nan
1747246740.4834716,1941,nan
1747246740.822861,1942,nan
1747246741.841233,1945,nan
1747246742.5213916,1947,nan
1747246743.5476131,1950,nan
1747246743.8865201,1951,nan
1747246744.5632563,1953,nan
1747246745.5817888,1956,nan
1747246746.944785,1960,nan
1747246747.2847729,1961,nan
1747246747.6323671,1962,nan
1747246747.9785447,1963,nan
1747246748.3288026,1964,nan
1747246749.01636,1966,nan
1747246749.354253,1967,nan
1747246749.6920292,1968,nan
1747246750.0303986,1969,nan
1747246752.091076,1975,nan
1747246752.7838852,1977,nan
1747246753.1233072,1978,nan
1747246753.4676583,1979,nan
1747246753.8075507,1980,nan
1747246754.1466691,1981,nan
1747246754.486541,1982,nan
1747246754.824908,1983,nan
1747246755.500188,1985,nan
1747246756.1775007,1987,nan
1747246756.5155244,1988,nan
1747246756.851367,1989,nan
1747246757.5273187,1991,nan
1747246757.8662808,1992,nan
1747246758.2199225,1993,nan
1747246758.8930047,1995,nan
1747246760.2403092,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_45_136083-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246072.7392411,0,0.03015000931918621
1747246073.7897189,3,-0.025452885776758194
1747246074.132541,4,0.07278752326965332
1747246076.2009873,10,0.08532705903053284
1747246076.5479758,11,-0.05385081097483635
1747246077.5766556,14,0.14411598443984985
1747246077.9154449,15,3.2719554901123047
1747246078.9403548,18,-0.04221738502383232
1747246079.2800086,19,-0.008153305388987064
1747246079.6240802,20,0.0974208191037178
1747246080.3003528,22,4.686308860778809
1747246080.6418774,23,0.17620250582695007
1747246081.6742547,26,0.20271240174770355
1747246082.0165443,27,1.2090442180633545
1747246084.078347,33,0.6783444881439209
1747246085.116233,36,2.1137351989746094
1747246085.4627216,37,3.947202444076538
1747246085.8028777,38,2.9574108123779297
1747246086.151456,39,0.22782327234745026
1747246086.4921486,40,0.10114362090826035
1747246088.9201674,47,0.33883029222488403
1747246089.2724915,48,0.5652526021003723
1747246089.6187382,49,2.3766252994537354
1747246090.3152597,51,2.6768457889556885
1747246090.6629248,52,1.5274101495742798
1747246091.3525145,54,0.11256705224514008
1747246092.3813708,57,2.263016939163208
1747246093.4158459,60,1.148972988128662
1747246093.762251,61,0.3346519470214844
1747246094.107679,62,0.7181888818740845
1747246094.4544609,63,0.6914145946502686
1747246095.1500783,65,1.7576868534088135
1747246095.49444,66,1.8984458446502686
1747246095.835439,67,2.9112844467163086
1747246096.1818576,68,1.2139180898666382
1747246096.8858752,70,0.3182055950164795
1747246097.2340908,71,0.1838805377483368
1747246099.2948763,77,2.214937925338745
1747246099.9762223,79,1.0020145177841187
1747246100.3188543,80,0.4460294246673584
1747246101.0011563,82,1.0502595901489258
1747246101.345605,83,0.9002448916435242
1747246102.0291598,85,1.1223562955856323
1747246103.4028676,89,0.4492197334766388
1747246103.7636445,90,0.4600610136985779
1747246105.515069,95,1.600932002067566
1747246106.9097378,99,0.5372375249862671
1747246107.260687,100,0.37290653586387634
1747246108.3168697,103,0.396051287651062
1747246109.3566444,106,1.1058499813079834
1747246109.6998022,107,2.0543954372406006
1747246110.3852816,109,1.7699542045593262
1747246112.108142,114,0.6947394609451294
1747246112.8038602,116,0.4033529460430145
1747246114.532876,121,0.8631027340888977
1747246115.9066327,125,0.8952091932296753
1747246116.2513347,126,0.7303899526596069
1747246116.936027,128,0.5845828056335449
1747246117.6307368,130,0.7102988362312317
1747246117.977082,131,0.5380681157112122
1747246118.3201933,132,0.6281229257583618
1747246119.6983314,136,1.487025499343872
1747246120.0419796,137,1.175025224685669
1747246122.105091,143,0.6669837236404419
1747246122.4456892,144,0.6514189839363098
1747246123.1257,146,0.40994831919670105
1747246123.4664865,147,0.4621600806713104
1747246124.491577,150,0.867215633392334
1747246126.8632383,157,1.9250752925872803
1747246127.545888,159,0.872936487197876
1747246127.885296,160,0.7500981092453003
1747246128.565932,162,1.454461693763733
1747246129.2536652,164,1.776990532875061
1747246129.9469378,166,0.6004757881164551
1747246131.34118,170,0.4183134138584137
1747246131.6904685,171,0.3269224464893341
1747246132.0334833,172,0.732015073299408
1747246133.0730178,175,0.43965205550193787
1747246133.4166205,176,0.3571694493293762
1747246133.7597678,177,0.3565690517425537
1747246134.1041398,178,0.979108452796936
1747246134.7997515,180,0.943282425403595
1747246135.147867,181,0.8718575239181519
1747246136.1905227,184,0.5265401005744934
1747246136.5393252,185,0.8966968655586243
1747246136.8851938,186,0.7681860327720642
1747246137.9411578,189,0.5461263060569763
1747246138.2942088,190,0.36519792675971985
1747246138.6395373,191,0.7922019958496094
1747246138.9836183,192,1.0594292879104614
1747246140.0163105,195,1.4068453311920166
1747246141.4018888,199,0.7477501630783081
1747246141.7493074,200,1.8187906742095947
1747246142.4379845,202,2.6737380027770996
1747246142.783466,203,2.6451778411865234
1747246143.1434615,204,1.3681745529174805
1747246143.4938726,205,1.4819718599319458
1747246144.195126,207,1.2359124422073364
1747246144.883975,209,0.39217981696128845
1747246145.5689895,211,1.4077510833740234
1747246146.2492836,213,0.5365878343582153
1747246146.9298697,215,0.7028380036354065
1747246147.2740073,216,1.1183899641036987
1747246147.953783,218,0.7910241484642029
1747246148.2943263,219,1.0401455163955688
1747246148.636211,220,0.4558975100517273
1747246148.9856591,221,0.7929252982139587
1747246149.3292758,222,0.763401985168457
1747246150.0163245,224,0.9967962503433228
1747246150.3577943,225,0.4909892976284027
1747246151.7327597,229,0.9254358410835266
1747246153.7909682,235,0.3882376551628113
1747246154.4827387,237,0.5324944853782654
1747246154.821853,238,0.7326284050941467
1747246155.1599789,239,1.2001771926879883
1747246155.8376622,241,0.7350291013717651
1747246156.1784446,242,2.4673430919647217
1747246156.8552177,244,2.237733840942383
1747246157.1938705,245,2.8646886348724365
1747246157.5326607,246,1.5488696098327637
1747246157.8711298,247,1.5111767053604126
1747246159.5980628,252,0.4941118061542511
1747246159.9407792,253,0.327326238155365
1747246160.285207,254,0.7428265810012817
1747246161.3139381,257,0.868152916431427
1747246161.6618457,258,0.6557251214981079
1747246162.0097978,259,0.41110724210739136
1747246162.3583696,260,0.43718624114990234
1747246163.0566278,262,0.4328949749469757
1747246165.82338,270,0.9817133545875549
1747246166.167011,271,0.5814021229743958
1747246167.201001,274,0.6390126943588257
1747246167.5420284,275,1.0878208875656128
1747246167.884714,276,0.8310144543647766
1747246168.5798824,278,1.2681080102920532
1747246169.2679474,280,0.5171163082122803
1747246169.9545226,282,0.5602976083755493
1747246170.2942405,283,0.5652945637702942
1747246170.978692,285,0.3495914936065674
1747246171.661314,287,0.979110836982727
1747246172.0043044,288,1.2129976749420166
1747246172.6890485,290,0.8521679043769836
1747246174.4016721,295,1.541445016860962
1747246174.7419052,296,1.1189324855804443
1747246175.0808487,297,1.0572588443756104
1747246175.4218607,298,0.41444963216781616
1747246177.4827933,304,0.9056322574615479
1747246178.178693,306,0.4860704243183136
1747246178.8639214,308,0.5669234395027161
1747246179.2138097,309,0.9159486889839172
1747246180.2423515,312,1.4912950992584229
1747246180.5841506,313,0.9136466979980469
1747246181.604239,316,0.6125667095184326
1747246182.288771,318,1.3063806295394897
1747246182.6289923,319,1.5104552507400513
1747246183.6618314,322,1.0200144052505493
1747246184.3441708,324,0.48057258129119873
1747246186.04921,329,0.6176315546035767
1747246186.3915563,330,0.552668571472168
1747246186.7314684,331,0.5522704124450684
1747246187.0733056,332,1.2753119468688965
1747246188.7869189,337,1.217141032218933
1747246189.1298225,338,0.47657594084739685
1747246189.8341978,340,0.5870983600616455
1747246190.9063678,343,0.9763364195823669
1747246191.2473328,344,0.9129425883293152
1747246191.5935574,345,1.232324481010437
1747246191.947835,346,0.7306671738624573
1747246192.6338093,348,1.3367620706558228
1747246193.3213317,350,2.8930556774139404
1747246194.0075166,352,1.2159082889556885
1747246194.3518534,353,0.7194545269012451
1747246194.6946316,354,0.9246394038200378
1747246196.053288,358,1.212113857269287
1747246196.73849,360,0.41893646121025085
1747246197.425126,362,0.8007330298423767
1747246197.7677372,363,0.35957831144332886
1747246198.1116083,364,0.7013589143753052
1747246198.4546394,365,1.8743997812271118
1747246198.8020658,366,1.3633179664611816
1747246199.1454628,367,0.7721054553985596
1747246199.4964075,368,1.1666051149368286
1747246201.5906005,374,0.42033419013023376
1747246202.6166766,377,0.7579066157341003
1747246202.9607294,378,1.0783615112304688
1747246205.3616304,385,1.048914909362793
1747246205.705254,386,0.659414529800415
1747246207.066741,390,1.0093823671340942
1747246207.4086657,391,0.8634203672409058
1747246207.7516854,392,0.5456732511520386
1747246208.1067135,393,0.6998088359832764
1747246208.4631057,394,0.9510398507118225
1747246208.8077285,395,1.3674870729446411
1747246209.159879,396,1.4667656421661377
1747246209.5107315,397,0.9344496726989746
1747246209.8584597,398,0.4201986789703369
1747246210.2099988,399,1.0653866529464722
1747246210.902098,401,0.996887743473053
1747246211.2458193,402,0.8964484333992004
1747246211.937358,404,0.6992192268371582
1747246213.3056688,408,1.2907302379608154
1747246213.649981,409,0.7110108733177185
1747246214.6788452,412,1.3645130395889282
1747246215.022326,413,1.5250838994979858
1747246215.3657582,414,0.8325191140174866
1747246215.7111056,415,1.0344908237457275
1747246216.7415802,418,2.352262496948242
1747246217.7904046,421,2.3758156299591064
1747246218.135146,422,0.6575896739959717
1747246219.1982744,425,0.8029729723930359
1747246219.540848,426,0.7335144281387329
1747246220.9351506,430,0.42151159048080444
1747246221.2791934,431,0.6888453960418701
1747246222.3125641,434,0.8713749051094055
1747246222.6556401,435,0.6707803010940552
1747246222.9978492,436,0.6272358894348145
1747246223.3423693,437,1.0306289196014404
1747246223.6853406,438,0.6734617352485657
1747246224.0304568,439,0.8315579295158386
1747246224.3777552,440,0.7814074158668518
1747246224.7191997,441,1.3262770175933838
1747246225.408842,443,0.8099467158317566
1747246225.7491195,444,0.766478955745697
1747246226.09214,445,0.786491334438324
1747246226.434231,446,0.6420433521270752
1747246227.830153,450,0.36653685569763184
1747246228.1778657,451,1.65916907787323
1747246228.5307343,452,1.5275156497955322
1747246228.8781452,453,0.9990965127944946
1747246229.223677,454,1.4739313125610352
1747246229.9300368,456,0.69111567735672
1747246230.618082,458,1.1050817966461182
1747246231.3118758,460,1.151019811630249
1747246231.657785,461,0.5856702923774719
1747246232.69615,464,0.7727463245391846
1747246233.0387685,465,1.5476341247558594
1747246233.3832371,466,1.185056447982788
1747246234.0680587,468,1.0132285356521606
1747246234.765291,470,0.6440573930740356
1747246236.1399612,474,1.2119083404541016
1747246236.4812288,475,1.3292776346206665
1747246237.507972,478,0.9284000396728516
1747246237.852239,479,1.0330561399459839
1747246238.2000618,480,0.693684458732605
1747246238.5481327,481,1.2007404565811157
1747246238.8930018,482,0.8312000036239624
1747246239.2407677,483,0.9083541631698608
1747246239.5810711,484,0.9578521251678467
1747246240.262675,486,1.5409890413284302
1747246240.6030638,487,2.0069453716278076
1747246240.942923,488,0.7301862239837646
1747246241.285678,489,1.4760950803756714
1747246241.968165,491,0.9670066833496094
1747246242.9907963,494,1.0489978790283203
1747246244.3618865,498,1.105354905128479
1747246245.3834796,501,0.9987135529518127
1747246245.7257977,502,1.0503942966461182
1747246246.0690522,503,1.0190984010696411
1747246247.1157084,506,1.8716756105422974
1747246247.8157334,508,0.7981213927268982
1747246248.1608784,509,1.073193907737732
1747246248.5153904,510,0.8012151122093201
1747246248.8698807,511,1.0334131717681885
1747246249.223616,512,1.2989933490753174
1747246249.570619,513,1.2108933925628662
1747246249.9212265,514,0.4520881772041321
1747246250.951014,517,0.6756988763809204
1747246251.2989147,518,1.2095452547073364
1747246251.641546,519,1.1967087984085083
1747246251.982131,520,1.4915133714675903
1747246253.0051079,523,1.2106444835662842
1747246255.413988,530,0.9700937867164612
1747246256.452401,533,1.647286057472229
1747246256.7974515,534,1.0510622262954712
1747246257.4838037,536,0.7855262756347656
1747246257.827144,537,1.3043323755264282
1747246258.1723561,538,1.05097234249115
1747246258.5142355,539,0.7025630474090576
1747246258.8598151,540,2.69026517868042
1747246259.5478694,542,2.597424030303955
1747246259.8903577,543,4.457858085632324
1747246260.2353702,544,2.350303888320923
1747246260.9375796,546,2.45072603225708
1747246261.2867126,547,1.509454369544983
1747246262.3258028,550,0.6891204714775085
1747246263.0194695,552,0.732586145401001
1747246263.7055652,554,1.0078822374343872
1747246264.0444293,555,0.559977114200592
1747246264.3865032,556,0.8696401715278625
1747246266.4541795,562,0.7113249897956848
1747246266.8033562,563,1.125551462173462
1747246267.1610398,564,0.8448652029037476
1747246268.5400987,568,1.2138752937316895
1747246269.5670462,571,0.7573807835578918
1747246270.2485118,573,1.2247051000595093
1747246271.2723045,576,0.6005242466926575
1747246272.6356003,580,0.8392641544342041
1747246274.0260813,584,0.8770862221717834
1747246274.367428,585,1.1087671518325806
1747246274.70916,586,1.1790685653686523
1747246275.3958418,588,0.6031263470649719
1747246276.0802221,590,0.6356843709945679
1747246276.425289,591,1.22019362449646
1747246276.7686183,592,0.9206296801567078
1747246277.4540927,594,0.2883610725402832
1747246278.1464372,596,0.9775449633598328
1747246278.488329,597,1.5637462139129639
1747246278.8296258,598,0.8914276361465454
1747246279.1720464,599,0.8293997049331665
1747246279.8566124,601,0.8218768835067749
1747246280.1996305,602,0.8608466386795044
1747246280.5446107,603,0.7947565317153931
1747246281.2362206,605,1.2557523250579834
1747246282.2632945,608,0.5890089273452759
1747246282.9521832,610,0.8049972653388977
1747246283.9863443,613,1.5260974168777466
1747246284.3323827,614,1.2469979524612427
1747246285.0199928,616,1.324906349182129
1747246285.7094765,618,1.2110729217529297
1747246286.3987112,620,1.2373254299163818
1747246287.0807521,622,1.5415818691253662
1747246287.4258616,623,1.8907859325408936
1747246288.4440243,626,2.172994613647461
1747246289.128338,628,0.3657864034175873
1747246289.4656632,629,1.0361144542694092
1747246290.824248,633,0.3814103603363037
1747246291.5048025,635,0.932971179485321
1747246292.2020235,637,1.7975345849990845
1747246293.2353816,640,1.3108186721801758
1747246293.5822337,641,1.5451586246490479
1747246293.9239998,642,1.5720998048782349
1747246294.2657132,643,1.0564355850219727
1747246294.6080515,644,1.5967320203781128
1747246294.9504943,645,0.7844322323799133
1747246296.3215811,649,0.8038113117218018
1747246297.014685,651,0.6214996576309204
1747246297.3566968,652,0.8639994263648987
1747246297.697839,653,1.3124492168426514
1747246298.0378137,654,2.078207015991211
1747246298.385067,655,1.3525360822677612
1747246299.405085,658,2.99469256401062
1747246299.7441971,659,0.730413019657135
1747246300.0914414,660,1.2137151956558228
1747246302.472186,667,0.9616608619689941
1747246303.5015132,670,1.6988143920898438
1747246305.215457,675,5.287118434906006
1747246305.5591025,676,4.813885688781738
1747246305.8996763,677,2.1191372871398926
1747246306.928041,680,1.3823703527450562
1747246307.6458786,682,0.27328336238861084
1747246307.9880147,683,0.5058075785636902
1747246308.3292081,684,0.9360452890396118
1747246309.352506,687,0.9007760882377625
1747246311.0762477,692,0.7376677393913269
1747246311.7572217,694,1.3964956998825073
1747246312.097271,695,0.5171350240707397
1747246312.4363241,696,0.7719027996063232
1747246312.7769167,697,1.4778287410736084
1747246313.4610252,699,1.0670841932296753
1747246314.4890764,702,0.7442666888237
1747246314.8370817,703,0.7847740054130554
1747246315.522186,705,0.6019123792648315
1747246316.8999119,709,2.827834367752075
1747246317.255206,710,1.2560316324234009
1747246317.9486747,712,1.1185526847839355
1747246319.0084715,715,1.1295181512832642
1747246319.7008283,717,0.6636186838150024
1747246320.3888407,719,1.6637057065963745
1747246320.733806,720,1.8784608840942383
1747246321.0823793,721,0.6271029710769653
1747246321.7810256,723,0.6587052345275879
1747246322.4819167,725,0.7316356897354126
1747246322.8351185,726,1.5245672464370728
1747246323.1901364,727,0.5210135579109192
1747246323.536948,728,0.46254217624664307
1747246323.8813164,729,1.6470739841461182
1747246324.56703,731,0.5411840677261353
1747246324.9080007,732,1.568047046661377
1747246325.2546282,733,2.9735116958618164
1747246326.9667234,738,1.4456965923309326
1747246327.3113992,739,1.2991712093353271
1747246327.6537955,740,0.33185699582099915
1747246328.340371,742,1.0789402723312378
1747246328.6843448,743,0.807282567024231
1747246329.026284,744,0.9311357140541077
1747246329.368737,745,0.919944703578949
1747246331.7762327,752,2.80780291557312
1747246332.8027656,755,2.1113734245300293
1747246333.1455562,756,0.6118758320808411
1747246333.831741,758,1.6697711944580078
1747246335.5483115,763,2.278730630874634
1747246335.894625,764,0.9633384943008423
1747246336.2381682,765,1.517227292060852
1747246337.2814925,768,0.5009577870368958
1747246337.7195263,769,0.6352658271789551
1747246338.7415373,772,3.0183513164520264
1747246339.0788488,773,2.2489678859710693
1747246339.7600493,775,2.245891809463501
1747246340.1043723,776,1.4028081893920898
1747246340.7879422,778,1.3587712049484253
1747246341.128209,779,0.8938997387886047
1747246341.470909,780,4.029877662658691
1747246341.8170261,781,4.9178595542907715
1747246342.1572664,782,12.812211990356445
1747246344.2331965,788,nan
1747246344.5740585,789,nan
1747246345.2597528,791,nan
1747246345.944596,793,nan
1747246346.6269875,795,nan
1747246346.9665432,796,nan
1747246347.9891953,799,nan
1747246348.3349433,800,nan
1747246349.7028964,804,nan
1747246350.0462816,805,nan
1747246350.3893127,806,nan
1747246350.7315843,807,nan
1747246351.7594447,810,nan
1747246352.7880602,813,nan
1747246354.496961,818,nan
1747246354.847202,819,nan
1747246355.5374117,821,nan
1747246355.892041,822,nan
1747246356.2425597,823,nan
1747246356.9400578,825,nan
1747246357.2893999,826,nan
1747246357.638043,827,nan
1747246357.9786813,828,nan
1747246359.3486981,832,nan
1747246359.6918344,833,nan
1747246360.3877113,835,nan
1747246360.7292867,836,nan
1747246361.083513,837,nan
1747246361.7743082,839,nan
1747246362.1152558,840,nan
1747246363.1388302,843,nan
1747246363.827675,845,nan
1747246365.5621357,850,nan
1747246365.9068692,851,nan
1747246366.9436085,854,nan
1747246367.9752665,857,nan
1747246369.0112634,860,nan
1747246369.6964955,862,nan
1747246370.7291136,865,nan
1747246371.0801218,866,nan
1747246372.45565,870,nan
1747246372.8000064,871,nan
1747246376.266472,881,nan
1747246376.9544587,883,nan
1747246377.2952778,884,nan
1747246377.6362376,885,nan
1747246377.978608,886,nan
1747246378.659116,888,nan
1747246379.346455,890,nan
1747246380.0295618,892,nan
1747246381.052293,895,nan
1747246381.7384937,897,nan
1747246382.0817592,898,nan
1747246383.1074266,901,nan
1747246383.4484828,902,nan
1747246384.1329958,904,nan
1747246384.818257,906,nan
1747246385.1627312,907,nan
1747246385.5074039,908,nan
1747246386.1940238,910,nan
1747246386.534891,911,nan
1747246387.55849,914,nan
1747246388.9184666,918,nan
1747246389.2665284,919,nan
1747246389.9552753,921,nan
1747246390.645529,923,nan
1747246392.0200474,927,nan
1747246392.3625338,928,nan
1747246392.7070699,929,nan
1747246393.0497224,930,nan
1747246393.3911319,931,nan
1747246393.7326727,932,nan
1747246394.0804515,933,nan
1747246394.7752864,935,nan
1747246396.1621108,939,nan
1747246396.846289,941,nan
1747246397.1871278,942,nan
1747246398.215728,945,nan
1747246399.5860786,949,nan
1747246400.6220767,952,nan
1747246401.3171868,954,nan
1747246401.660649,955,nan
1747246402.004176,956,nan
1747246403.3737144,960,nan
1747246404.0542743,962,nan
1747246404.3929982,963,nan
1747246404.736836,964,nan
1747246405.0785208,965,nan
1747246405.7602005,967,nan
1747246406.1091518,968,nan
1747246407.135983,971,nan
1747246408.8651462,976,nan
1747246409.550979,978,nan
1747246409.8973782,979,nan
1747246410.5841494,981,nan
1747246410.93352,982,nan
1747246412.3370435,986,nan
1747246413.0215683,988,nan
1747246413.363426,989,nan
1747246413.7047105,990,nan
1747246414.3905754,992,nan
1747246415.070182,994,nan
1747246415.4111824,995,nan
1747246415.7517893,996,nan
1747246416.4356713,998,nan
1747246416.7756858,999,nan
1747246417.4636478,1001,nan
1747246417.8037698,1002,nan
1747246418.1434755,1003,nan
1747246418.4833882,1004,nan
1747246418.823213,1005,nan
1747246419.1649928,1006,nan
1747246420.86692,1011,nan
1747246421.5480294,1013,nan
1747246422.2290037,1015,nan
1747246422.5743098,1016,nan
1747246422.9182951,1017,nan
1747246424.6459932,1022,nan
1747246426.0255892,1026,nan
1747246426.711487,1028,nan
1747246427.0581248,1029,nan
1747246429.123728,1035,nan
1747246429.4703724,1036,nan
1747246429.8163562,1037,nan
1747246430.1768217,1038,nan
1747246430.533068,1039,nan
1747246431.9092915,1043,nan
1747246432.6032548,1045,nan
1747246432.9554312,1046,nan
1747246435.0355577,1052,nan
1747246435.3871205,1053,nan
1747246436.4324749,1056,nan
1747246437.1168056,1058,nan
1747246437.4592726,1059,nan
1747246437.8037524,1060,nan
1747246438.4876723,1062,nan
1747246439.5283675,1065,nan
1747246439.8739758,1066,nan
1747246440.2219539,1067,nan
1747246440.9169998,1069,nan
1747246441.2611063,1070,nan
1747246441.603,1071,nan
1747246441.9438424,1072,nan
1747246442.2871797,1073,nan
1747246442.6307175,1074,nan
1747246443.658727,1077,nan
1747246444.0003521,1078,nan
1747246444.6864455,1080,nan
1747246445.033789,1081,nan
1747246445.3837664,1082,nan
1747246446.4289606,1085,nan
1747246446.7818544,1086,nan
1747246447.1280107,1087,nan
1747246448.5100806,1091,nan
1747246448.863702,1092,nan
1747246449.2102494,1093,nan
1747246450.9377398,1098,nan
1747246451.625233,1100,nan
1747246452.3119597,1102,nan
1747246452.6537685,1103,nan
1747246452.9951284,1104,nan
1747246454.0248387,1107,nan
1747246454.3664308,1108,nan
1747246454.7163496,1109,nan
1747246455.0613048,1110,nan
1747246455.4034047,1111,nan
1747246455.745123,1112,nan
1747246456.0939498,1113,nan
1747246456.4367685,1114,nan
1747246457.1173134,1116,nan
1747246458.1405141,1119,nan
1747246458.822325,1121,nan
1747246459.1633527,1122,nan
1747246460.200675,1125,nan
1747246460.5455232,1126,nan
1747246461.2384644,1128,nan
1747246461.5829957,1129,nan
1747246461.9271338,1130,nan
1747246462.2801292,1131,nan
1747246462.6236734,1132,nan
1747246463.3096,1134,nan
1747246463.6522303,1135,nan
1747246463.9965677,1136,nan
1747246465.0313344,1139,nan
1747246466.0717146,1142,nan
1747246467.1140473,1145,nan
1747246467.462686,1146,nan
1747246468.1497939,1148,nan
1747246468.4938147,1149,nan
1747246468.8394153,1150,nan
1747246469.1821373,1151,nan
1747246469.526161,1152,nan
1747246469.8688514,1153,nan
1747246470.5569398,1155,nan
1747246472.2780828,1160,nan
1747246472.983787,1162,nan
1747246473.672639,1164,nan
1747246474.3722568,1166,nan
1747246474.7259285,1167,nan
1747246476.7918282,1173,nan
1747246477.135273,1174,nan
1747246477.8236492,1176,nan
1747246478.1668894,1177,nan
1747246478.5158813,1178,nan
1747246479.9082477,1182,nan
1747246480.6044126,1184,nan
1747246481.2953067,1186,nan
1747246481.983697,1188,nan
1747246482.3218212,1189,nan
1747246482.6670477,1190,nan
1747246483.6899989,1193,nan
1747246484.0287843,1194,nan
1747246484.366384,1195,nan
1747246485.043807,1197,nan
1747246485.3818192,1198,nan
1747246486.3978207,1201,nan
1747246486.7358632,1202,nan
1747246487.774186,1205,nan
1747246488.1130612,1206,nan
1747246488.452076,1207,nan
1747246489.1323528,1209,nan
1747246490.4989223,1213,nan
1747246490.8407109,1214,nan
1747246491.1882627,1215,nan
1747246491.8769004,1217,nan
1747246492.2216563,1218,nan
1747246493.9359596,1223,nan
1747246494.6227891,1225,nan
1747246495.6499593,1228,nan
1747246495.9927711,1229,nan
1747246497.0226638,1232,nan
1747246497.3648946,1233,nan
1747246499.0876856,1238,nan
1747246499.7779803,1240,nan
1747246500.1186707,1241,nan
1747246500.4631217,1242,nan
1747246500.806623,1243,nan
1747246501.1457603,1244,nan
1747246501.4836626,1245,nan
1747246501.8220007,1246,nan
1747246502.8399465,1249,nan
1747246503.1771512,1250,nan
1747246503.5137105,1251,nan
1747246503.851071,1252,nan
1747246504.5260859,1254,nan
1747246505.2279766,1256,nan
1747246505.572625,1257,nan
1747246506.612848,1260,nan
1747246506.9599292,1261,nan
1747246508.0050926,1264,nan
1747246509.044432,1267,nan
1747246510.4154086,1271,nan
1747246512.1294382,1276,nan
1747246512.4761674,1277,nan
1747246512.8177228,1278,nan
1747246514.1794891,1282,nan
1747246515.2183478,1285,nan
1747246516.9296644,1290,nan
1747246517.9591653,1293,nan
1747246518.9738736,1296,nan
1747246519.6524205,1298,nan
1747246519.9913192,1299,nan
1747246521.0092423,1302,nan
1747246522.3680182,1306,nan
1747246523.7358317,1310,nan
1747246525.1055763,1314,nan
1747246525.4434524,1315,nan
1747246527.1441267,1320,nan
1747246527.8346748,1322,nan
1747246528.1729846,1323,nan
1747246528.8469884,1325,nan
1747246529.1849568,1326,nan
1747246529.8704698,1328,nan
1747246532.2451546,1335,nan
1747246535.3052044,1344,nan
1747246535.6512637,1345,nan
1747246536.3599994,1347,nan
1747246536.7006145,1348,nan
1747246537.7409515,1351,nan
1747246538.0841997,1352,nan
1747246538.76148,1354,nan
1747246540.1216486,1358,nan
1747246540.8142297,1360,nan
1747246542.1941159,1364,nan
1747246542.544113,1365,nan
1747246542.8885717,1366,nan
1747246543.2330663,1367,nan
1747246543.5768557,1368,nan
1747246544.9663,1372,nan
1747246545.3092809,1373,nan
1747246545.9942276,1375,nan
1747246546.336329,1376,nan
1747246547.7166862,1380,nan
1747246549.4843962,1385,nan
1747246549.8380458,1386,nan
1747246551.2252731,1390,nan
1747246552.2578995,1393,nan
1747246553.2831485,1396,nan
1747246553.6258373,1397,nan
1747246554.3120594,1399,nan
1747246554.655618,1400,nan
1747246555.690533,1403,nan
1747246556.3758018,1405,nan
1747246559.1163385,1413,nan
1747246560.1538668,1416,nan
1747246560.4961255,1417,nan
1747246561.1886518,1419,nan
1747246561.8811078,1421,nan
1747246562.2218578,1422,nan
1747246565.3181837,1431,nan
1747246565.6617994,1432,nan
1747246567.034843,1436,nan
1747246567.7213187,1438,nan
1747246568.0664902,1439,nan
1747246568.4101722,1440,nan
1747246568.7548664,1441,nan
1747246569.7859116,1444,nan
1747246570.472058,1446,nan
1747246570.815898,1447,nan
1747246571.154592,1448,nan
1747246571.493721,1449,nan
1747246571.8352573,1450,nan
1747246572.1790004,1451,nan
1747246572.5222154,1452,nan
1747246573.2083764,1454,nan
1747246573.5565438,1455,nan
1747246573.9154978,1456,nan
1747246574.264527,1457,nan
1747246574.6142004,1458,nan
1747246574.960874,1459,nan
1747246575.3037238,1460,nan
1747246575.6466818,1461,nan
1747246576.3282592,1463,nan
1747246578.8227534,1470,nan
1747246579.8527825,1473,nan
1747246580.2072904,1474,nan
1747246580.8969154,1476,nan
1747246581.2411761,1477,nan
1747246582.6110015,1481,nan
1747246582.9563973,1482,nan
1747246583.3034525,1483,nan
1747246584.7050729,1487,nan
1747246585.0551548,1488,nan
1747246585.4029117,1489,nan
1747246585.750074,1490,nan
1747246586.0978637,1491,nan
1747246586.7858658,1493,nan
1747246587.1267192,1494,nan
1747246588.4958694,1498,nan
1747246588.8364599,1499,nan
1747246589.181798,1500,nan
1747246589.8634968,1502,nan
1747246590.8897018,1505,nan
1747246592.2694523,1509,nan
1747246592.6111243,1510,nan
1747246592.9513938,1511,nan
1747246593.6419804,1513,nan
1747246594.3204572,1515,nan
1747246594.659798,1516,nan
1747246597.0579097,1523,nan
1747246598.0864882,1526,nan
1747246598.7721648,1528,nan
1747246600.8475888,1534,nan
1747246601.8777895,1537,nan
1747246602.2200625,1538,nan
1747246603.2411783,1541,nan
1747246604.6052508,1545,nan
1747246605.2840111,1547,nan
1747246605.627309,1548,nan
1747246606.6567364,1551,nan
1747246606.9977622,1552,nan
1747246607.3402998,1553,nan
1747246608.0359757,1555,nan
1747246608.7277703,1557,nan
1747246610.4520442,1562,nan
1747246611.1345751,1564,nan
1747246611.4780474,1565,nan
1747246611.8292685,1566,nan
1747246612.5315533,1568,nan
1747246613.2229526,1570,nan
1747246613.5657654,1571,nan
1747246613.9082685,1572,nan
1747246614.2526543,1573,nan
1747246615.2844493,1576,nan
1747246615.979577,1578,nan
1747246616.3237624,1579,nan
1747246616.675542,1580,nan
1747246617.0215204,1581,nan
1747246617.3699703,1582,nan
1747246618.435916,1585,nan
1747246620.1784308,1590,nan
1747246621.8958697,1595,nan
1747246622.2370675,1596,nan
1747246622.5797071,1597,nan
1747246623.95921,1601,nan
1747246624.29928,1602,nan
1747246624.644201,1603,nan
1747246627.0390792,1610,nan
1747246627.3876643,1611,nan
1747246628.0718114,1613,nan
1747246628.420273,1614,nan
1747246629.1022391,1616,nan
1747246630.475133,1620,nan
1747246631.1558273,1622,nan
1747246631.8565779,1624,nan
1747246632.5500824,1626,nan
1747246632.9034874,1627,nan
1747246634.295504,1631,nan
1747246635.673212,1635,nan
1747246636.0162218,1636,nan
1747246636.3650587,1637,nan
1747246636.708099,1638,nan
1747246637.3924167,1640,nan
1747246637.7353356,1641,nan
1747246639.4465618,1646,nan
1747246639.7875009,1647,nan
1747246640.4800563,1649,nan
1747246641.1701915,1651,nan
1747246641.5154936,1652,nan
1747246641.85975,1653,nan
1747246642.2025905,1654,nan
1747246642.8934538,1656,nan
1747246643.5844767,1658,nan
1747246644.9414325,1662,nan
1747246645.6197927,1664,nan
1747246646.295639,1666,nan
1747246647.3092742,1669,nan
1747246647.652743,1670,nan
1747246649.030256,1674,nan
1747246650.046841,1677,nan
1747246650.728253,1679,nan
1747246651.0655806,1680,nan
1747246651.4028585,1681,nan
1747246651.7436888,1682,nan
1747246652.763828,1685,nan
1747246653.1014721,1686,nan
1747246653.4400432,1687,nan
1747246653.7864377,1688,nan
1747246654.1246607,1689,nan
1747246654.464836,1690,nan
1747246655.4844687,1693,nan
1747246655.8328273,1694,nan
1747246656.1757836,1695,nan
1747246656.8591468,1697,nan
1747246657.1983838,1698,nan
1747246657.5431666,1699,nan
1747246657.8832488,1700,nan
1747246658.5587661,1702,nan
1747246659.232737,1704,nan
1747246660.2611675,1707,nan
1747246660.9557257,1709,nan
1747246661.2966251,1710,nan
1747246661.6401224,1711,nan
1747246661.981313,1712,nan
1747246664.019541,1718,nan
1747246664.358277,1719,nan
1747246665.3805153,1722,nan
1747246665.7194304,1723,nan
1747246666.0620565,1724,nan
1747246666.4156651,1725,nan
1747246668.15576,1730,nan
1747246670.9058912,1738,nan
1747246671.2616417,1739,nan
1747246671.6094024,1740,nan
1747246672.6511145,1743,nan
1747246673.332975,1745,nan
1747246674.3640356,1748,nan
1747246674.70546,1749,nan
1747246675.044523,1750,nan
1747246675.3828652,1751,nan
1747246676.0704215,1753,nan
1747246676.412151,1754,nan
1747246677.4350562,1757,nan
1747246679.1433516,1762,nan
1747246679.4844406,1763,nan
1747246680.182675,1765,nan
1747246680.5322962,1766,nan
1747246681.2271585,1768,nan
1747246683.6328628,1775,nan
1747246683.9759202,1776,nan
1747246684.316508,1777,nan
1747246685.3392453,1780,nan
1747246685.686034,1781,nan
1747246686.7242074,1784,nan
1747246687.0780845,1785,nan
1747246687.4194686,1786,nan
1747246687.7603235,1787,nan
1747246688.4459054,1789,nan
1747246688.788797,1790,nan
1747246689.4762676,1792,nan
1747246690.15584,1794,nan
1747246690.8364673,1796,nan
1747246691.1790228,1797,nan
1747246692.2073195,1800,nan
1747246692.888918,1802,nan
1747246693.2290668,1803,nan
1747246693.5687997,1804,nan
1747246694.9377673,1808,nan
1747246695.6200187,1810,nan
1747246696.9937491,1814,nan
1747246697.6873896,1816,nan
1747246698.380332,1818,nan
1747246698.7318897,1819,nan
1747246700.1067014,1823,nan
1747246701.137952,1826,nan
1747246701.4753714,1827,nan
1747246702.1581552,1829,nan
1747246702.4980764,1830,nan
1747246703.1813297,1832,nan
1747246703.5196679,1833,nan
1747246703.8580315,1834,nan
1747246704.5367575,1836,nan
1747246704.8761036,1837,nan
1747246705.2141778,1838,nan
1747246707.2436097,1844,nan
1747246707.5875356,1845,nan
1747246707.9274635,1846,nan
1747246708.2661855,1847,nan
1747246708.6053228,1848,nan
1747246709.6329854,1851,nan
1747246710.3131874,1853,nan
1747246711.3400507,1856,nan
1747246712.7124016,1860,nan
1747246714.0945528,1864,nan
1747246714.4344141,1865,nan
1747246714.7798553,1866,nan
1747246715.1210816,1867,nan
1747246716.4919932,1871,nan
1747246716.830706,1872,nan
1747246717.1713574,1873,nan
1747246717.511402,1874,nan
1747246717.8497365,1875,nan
1747246718.5301907,1877,nan
1747246719.2080026,1879,nan
1747246719.5457976,1880,nan
1747246720.56213,1883,nan
1747246720.9125438,1884,nan
1747246721.6057677,1886,nan
1747246722.2891364,1888,nan
1747246722.9747117,1890,nan
1747246723.319259,1891,nan
1747246724.6960611,1895,nan
1747246726.0797293,1899,nan
1747246726.7748282,1901,nan
1747246727.1168456,1902,nan
1747246728.4924226,1906,nan
1747246729.1795785,1908,nan
1747246729.5237088,1909,nan
1747246729.8676634,1910,nan
1747246730.8915944,1913,nan
1747246731.9187057,1916,nan
1747246732.6027606,1918,nan
1747246734.6558638,1924,nan
1747246735.001036,1925,nan
1747246735.3459225,1926,nan
1747246736.0323825,1928,nan
1747246736.3723664,1929,nan
1747246737.407483,1932,nan
1747246738.445186,1935,nan
1747246738.786447,1936,nan
1747246739.8054717,1939,nan
1747246740.1443849,1940,nan
1747246740.4836059,1941,nan
1747246740.8230598,1942,nan
1747246741.8414164,1945,nan
1747246742.5217574,1947,nan
1747246743.5477793,1950,nan
1747246743.8866658,1951,nan
1747246744.5633986,1953,nan
1747246745.581928,1956,nan
1747246746.9449136,1960,nan
1747246747.284922,1961,nan
1747246747.6326048,1962,nan
1747246747.9787734,1963,nan
1747246748.328957,1964,nan
1747246749.0164921,1966,nan
1747246749.354394,1967,nan
1747246749.6921735,1968,nan
1747246750.030529,1969,nan
1747246752.0912418,1975,nan
1747246752.7840714,1977,nan
1747246753.1236773,1978,nan
1747246753.4678125,1979,nan
1747246753.8077154,1980,nan
1747246754.1467967,1981,nan
1747246754.4867008,1982,nan
1747246754.8250308,1983,nan
1747246755.5003467,1985,nan
1747246756.1777766,1987,nan
1747246756.5156796,1988,nan
1747246756.851562,1989,nan
1747246757.5274925,1991,nan
1747246757.8663986,1992,nan
1747246758.2200525,1993,nan
1747246758.8931332,1995,nan
1747246760.240469,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_45_136083-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246072.756127,0,1.353359580039978
1747246073.805943,3,1.3126466274261475
1747246074.1512444,4,1.3379027843475342
1747246076.2167587,10,1.3387020826339722
1747246076.563436,11,1.707242727279663
1747246077.5900202,14,2.1482443809509277
1747246077.9289653,15,1.6698466539382935
1747246078.954641,18,1.4724925756454468
1747246079.293495,19,1.4688700437545776
1747246079.637708,20,1.6886096000671387
1747246080.3142617,22,1.1371195316314697
1747246080.6552985,23,1.8065683841705322
1747246081.690854,26,2.249782085418701
1747246082.031509,27,2.0418882369995117
1747246084.097221,33,2.7455615997314453
1747246085.1324782,36,2.0097522735595703
1747246085.478531,37,1.7558053731918335
1747246085.8203466,38,1.4433162212371826
1747246086.1674695,39,2.785048246383667
1747246086.5076556,40,2.5681874752044678
1747246088.941052,47,2.6132516860961914
1747246089.2886026,48,3.063551902770996
1747246089.6360803,49,2.625808000564575
1747246090.3321311,51,1.8570984601974487
1747246090.679326,52,2.4518208503723145
1747246091.3692932,54,3.313262939453125
1747246092.3972142,57,3.6655120849609375
1747246093.4318507,60,3.2408628463745117
1747246093.777968,61,3.481576442718506
1747246094.1245053,62,4.319520950317383
1747246094.4706988,63,4.240313529968262
1747246095.168874,65,2.9549057483673096
1747246095.5104225,66,3.65675950050354
1747246095.8510013,67,2.9395811557769775
1747246096.1979616,68,3.1070737838745117
1747246096.9026937,70,4.417661190032959
1747246097.2473865,71,4.885442733764648
1747246099.3087206,77,3.714733362197876
1747246099.989945,79,3.576371908187866
1747246100.332513,80,4.717659950256348
1747246101.0146034,82,4.672510623931885
1747246101.359618,83,4.34700870513916
1747246102.043514,85,4.928442478179932
1747246103.4166503,89,4.582345962524414
1747246103.7872329,90,5.032215118408203
1747246105.528591,95,3.4706623554229736
1747246106.9273837,99,5.1842122077941895
1747246107.2763684,100,4.962438106536865
1747246108.3333902,103,4.777772426605225
1747246109.3736517,106,4.956061363220215
1747246109.7169235,107,4.321063995361328
1747246110.4019232,109,3.5872838497161865
1747246112.1243126,114,5.338000774383545
1747246112.824256,116,5.359408378601074
1747246114.54925,121,4.819547176361084
1747246115.9259887,125,4.912195682525635
1747246116.2671707,126,4.683719158172607
1747246116.954093,128,5.140995502471924
1747246117.6465592,130,5.082375526428223
1747246117.995249,131,5.262972354888916
1747246118.336989,132,4.739945888519287
1747246119.7140813,136,4.301034450531006
1747246120.0587564,137,4.915618419647217
1747246122.1189246,143,4.935086250305176
1747246122.4593713,144,5.013862609863281
1747246123.1395638,146,5.029079437255859
1747246123.4800386,147,4.548166275024414
1747246124.5064776,150,4.563403129577637
1747246126.8773952,157,4.040005683898926
1747246127.5601091,159,4.551330089569092
1747246127.899679,160,5.066598892211914
1747246128.5841088,162,4.787398338317871
1747246129.2745311,164,4.763305187225342
1747246129.9614727,166,4.6424384117126465
1747246131.3639436,170,5.05878210067749
1747246131.7076347,171,4.837569713592529
1747246132.049594,172,4.99357795715332
1747246133.092018,175,4.810428142547607
1747246133.4343905,176,4.794990062713623
1747246133.7789068,177,5.003451347351074
1747246134.1211672,178,4.954202651977539
1747246134.8163676,180,4.8972392082214355
1747246135.1674855,181,4.696077346801758
1747246136.2068715,184,4.76861572265625
1747246136.555581,185,4.782071590423584
1747246136.9014487,186,4.863686561584473
1747246137.9577754,189,4.580898761749268
1747246138.310038,190,4.9667863845825195
1747246138.6571136,191,4.914624214172363
1747246139.0017715,192,4.5738115310668945
1747246140.0335686,195,4.700782299041748
1747246141.4187605,199,4.6574320793151855
1747246141.7653978,200,4.65828275680542
1747246142.454396,202,3.960304021835327
1747246142.807784,203,3.39162015914917
1747246143.1619196,204,3.8344271183013916
1747246143.5144186,205,3.3684868812561035
1747246144.210002,207,4.419417858123779
1747246144.8980026,209,5.121588706970215
1747246145.5827296,211,5.2984619140625
1747246146.264684,213,5.169658660888672
1747246146.942481,215,5.0722575187683105
1747246147.2873907,216,5.100809574127197
1747246147.967652,218,5.1050920486450195
1747246148.3106592,219,4.828271865844727
1747246148.6558552,220,5.08514928817749
1747246149.0037813,221,5.114260196685791
1747246149.3476562,222,4.767834663391113
1747246150.0318189,224,5.070131301879883
1747246150.3736327,225,4.690639495849609
1747246151.747652,229,4.708837985992432
1747246153.8082905,235,4.593761444091797
1747246154.4961295,237,4.234957218170166
1747246154.8349626,238,4.924328327178955
1747246155.1732256,239,4.703090190887451
1747246155.8509107,241,4.450595378875732
1747246156.1918585,242,3.9222354888916016
1747246156.8688567,244,4.1004791259765625
1747246157.2076116,245,4.201023578643799
1747246157.546117,246,4.068212032318115
1747246157.8868454,247,4.090775012969971
1747246159.6152897,252,4.853349208831787
1747246159.9585083,253,4.874166488647461
1747246160.301713,254,4.763548374176025
1747246161.331601,257,4.865626811981201
1747246161.6806252,258,4.925883769989014
1747246162.0272427,259,5.133522987365723
1747246162.3745623,260,5.039377689361572
1747246163.0740576,262,5.088687896728516
1747246165.84179,270,5.02266263961792
1747246166.18488,271,4.7457146644592285
1747246167.2166924,274,4.633233547210693
1747246167.5594673,275,4.846476078033447
1747246167.900814,276,4.815568447113037
1747246168.5977547,278,4.66457986831665
1747246169.2832203,280,4.931643962860107
1747246169.9703069,282,4.841427326202393
1747246170.3122532,283,4.836164474487305
1747246170.99605,285,4.67292594909668
1747246171.6772506,287,4.8964643478393555
1747246172.022054,288,4.245178699493408
1747246172.7048554,290,4.889284610748291
1747246174.417382,295,4.5759806632995605
1747246174.7554855,296,4.794459819793701
1747246175.0970092,297,4.842057704925537
1747246175.4394758,298,4.523541450500488
1747246177.4984071,304,4.583349227905273
1747246178.1946347,306,4.660550117492676
1747246178.8817039,308,4.94664192199707
1747246179.2294955,309,4.685117244720459
1747246180.2598498,312,4.585092067718506
1747246180.6015124,313,4.469427108764648
1747246181.6203253,316,4.6193413734436035
1747246182.3042867,318,4.248483180999756
1747246182.6439052,319,4.542108535766602
1747246183.6784484,322,4.308927059173584
1747246184.3602908,324,4.6955695152282715
1747246186.0663533,329,4.669946193695068
1747246186.4077005,330,4.730014801025391
1747246186.7481718,331,4.865840435028076
1747246187.0903046,332,4.780612945556641
1747246188.804384,337,4.670368194580078
1747246189.1482925,338,4.405778884887695
1747246189.8554957,340,4.575923919677734
1747246190.9224498,343,4.473430156707764
1747246191.263816,344,4.462064743041992
1747246191.6143267,345,4.735568046569824
1747246191.9669468,346,4.701683044433594
1747246192.6503432,348,4.469478130340576
1747246193.3382192,350,3.598945140838623
1747246194.0266476,352,4.306145191192627
1747246194.3691723,353,4.900512218475342
1747246194.716751,354,4.779010772705078
1747246196.0669246,358,4.802480220794678
1747246196.7542183,360,4.848100662231445
1747246197.4415438,362,4.659068584442139
1747246197.784594,363,4.836172580718994
1747246198.1279533,364,4.534209728240967
1747246198.4715128,365,4.568769931793213
1747246198.8203926,366,4.671355724334717
1747246199.1633863,367,4.3318610191345215
1747246199.5145724,368,4.573118209838867
1747246201.603453,374,4.823226451873779
1747246202.6357307,377,4.794217586517334
1747246202.9790392,378,4.7647013664245605
1747246205.378028,385,4.831490993499756
1747246205.7186835,386,4.556222915649414
1747246207.0811868,390,4.778261661529541
1747246207.4235146,391,4.582458972930908
1747246207.7711546,392,4.421137809753418
1747246208.1361604,393,4.778637409210205
1747246208.4821014,394,4.487966537475586
1747246208.8264449,395,4.414515972137451
1747246209.1774983,396,4.531826496124268
1747246209.526944,397,4.6060099601745605
1747246209.8797214,398,4.372744083404541
1747246210.2295778,399,4.554901599884033
1747246210.9208279,401,4.614594459533691
1747246211.2636802,402,4.710443496704102
1747246211.9543207,404,4.620086669921875
1747246213.3243585,408,4.6021599769592285
1747246213.6663406,409,4.714948654174805
1747246214.69754,412,4.688732147216797
1747246215.040874,413,4.451128959655762
1747246215.3849716,414,4.700066566467285
1747246215.7280002,415,4.562975883483887
1747246216.7606738,418,3.639589309692383
1747246217.8097498,421,4.643681526184082
1747246218.1656313,422,3.9656097888946533
1747246219.2152214,425,4.916719436645508
1747246219.5579035,426,4.757785797119141
1747246220.9509413,430,4.896960258483887
1747246221.2958984,431,4.7706403732299805
1747246222.329516,434,4.922061443328857
1747246222.6724892,435,4.828631401062012
1747246223.0151615,436,4.665865421295166
1747246223.3592534,437,4.461102485656738
1747246223.7021556,438,4.382481575012207
1747246224.046731,439,4.706928253173828
1747246224.3941145,440,4.876337051391602
1747246224.735479,441,4.650867938995361
1747246225.4228115,443,4.839071273803711
1747246225.765075,444,4.793815612792969
1747246226.1083002,445,4.74047327041626
1747246226.458498,446,4.942619323730469
1747246227.8467271,450,4.861865520477295
1747246228.204194,451,4.88255500793457
1747246228.5465705,452,4.589211463928223
1747246228.8959944,453,4.6347479820251465
1747246229.2409236,454,4.741946697235107
1747246229.9467945,456,4.542829513549805
1747246230.635212,458,4.6375298500061035
1747246231.3322873,460,4.642757892608643
1747246231.6807272,461,4.188047885894775
1747246232.712845,464,4.783329010009766
1747246233.057229,465,4.717034339904785
1747246233.3991644,466,4.796215057373047
1747246234.0915825,468,4.563671588897705
1747246234.7826102,470,4.412906169891357
1747246236.1561086,474,4.712830066680908
1747246236.4986799,475,4.436835289001465
1747246237.526377,478,4.4558258056640625
1747246237.8739638,479,4.472827911376953
1747246238.2170446,480,4.387716293334961
1747246238.5655355,481,4.491148471832275
1747246238.9096684,482,4.709840774536133
1747246239.256292,483,4.430267810821533
1747246239.5973709,484,4.565406799316406
1747246240.2787445,486,4.18735408782959
1747246240.618755,487,4.324781894683838
1747246240.9607832,488,4.144177436828613
1747246241.3012328,489,4.398830890655518
1747246241.9843686,491,4.675719261169434
1747246243.006274,494,4.551076889038086
1747246244.378267,498,4.486331462860107
1747246245.3991416,501,4.577437877655029
1747246245.7426114,502,4.422440528869629
1747246246.0869257,503,4.46422815322876
1747246247.132238,506,4.437589168548584
1747246247.8312616,508,4.49208927154541
1747246248.1821067,509,4.648910045623779
1747246248.5371308,510,4.379904747009277
1747246248.88682,511,4.6884236335754395
1747246249.2425666,512,4.493616104125977
1747246249.5894265,513,4.609038352966309
1747246249.937192,514,4.57310676574707
1747246250.9666975,517,4.8118767738342285
1747246251.3160834,518,4.663244724273682
1747246251.6573997,519,4.559403896331787
1747246251.9983444,520,4.596103668212891
1747246253.0237718,523,4.171436786651611
1747246255.430436,530,4.367072582244873
1747246256.4705842,533,4.681074142456055
1747246256.8138669,534,4.530781269073486
1747246257.5012996,536,4.525376319885254
1747246257.8457673,537,4.52289342880249
1747246258.1882463,538,4.612550258636475
1747246258.532523,539,4.5908379554748535
1747246258.8772478,540,4.364770412445068
1747246259.5651147,542,4.223740577697754
1747246259.9072282,543,4.233780860900879
1747246260.2518125,544,2.6436378955841064
1747246260.95543,546,2.8025033473968506
1747246261.30796,547,4.4365553855896
1747246262.3430037,550,5.356661319732666
1747246263.0352232,552,4.948349952697754
1747246263.7211068,554,5.317230224609375
1747246264.061683,555,5.044004440307617
1747246264.4023411,556,5.207034111022949
1747246266.4723203,562,5.293683052062988
1747246266.8210242,563,5.42060661315918
1747246267.1792977,564,4.754964351654053
1747246268.5556471,568,5.0013251304626465
1747246269.5832052,571,5.122177600860596
1747246270.2650971,573,4.859609603881836
1747246271.2893682,576,5.087802410125732
1747246272.6514628,580,5.183736801147461
1747246274.0423076,584,4.731448173522949
1747246274.384471,585,5.055954456329346
1747246274.7263896,586,5.063390731811523
1747246275.413219,588,4.9551849365234375
1747246276.1008065,590,5.1149725914001465
1747246276.4443772,591,5.165108680725098
1747246276.7864091,592,4.908355712890625
1747246277.4714923,594,4.998875617980957
1747246278.1637588,596,5.148728370666504
1747246278.5047932,597,4.916672706604004
1747246278.8472219,598,4.834195613861084
1747246279.1893735,599,4.222879409790039
1747246279.8735993,601,4.858630180358887
1747246280.2164292,602,4.9597625732421875
1747246280.5620904,603,4.986827850341797
1747246281.2518635,605,5.107076168060303
1747246282.2797906,608,4.814397811889648
1747246282.9684613,610,5.047306537628174
1747246284.0046554,613,5.0832014083862305
1747246284.3481383,614,5.093281269073486
1747246285.0381558,616,5.059630870819092
1747246285.7284646,618,5.025728702545166
1747246286.4157193,620,4.953694820404053
1747246287.0945897,622,5.0446014404296875
1747246287.4393976,623,5.008382797241211
1747246288.457713,626,4.698206901550293
1747246289.1416688,628,4.882599830627441
1747246289.4791038,629,5.045689105987549
1747246290.8412666,633,4.671193599700928
1747246291.5184987,635,4.945570468902588
1747246292.2187333,637,4.821263790130615
1747246293.2524664,640,4.870542049407959
1747246293.5978308,641,4.791769504547119
1747246293.9400845,642,4.740505218505859
1747246294.2812526,643,4.64009952545166
1747246294.6248913,644,4.8024468421936035
1747246294.9676886,645,4.637292861938477
1747246296.3434627,649,4.814625263214111
1747246297.0293045,651,4.810534954071045
1747246297.371458,652,4.7955851554870605
1747246297.7125466,653,4.598420143127441
1747246298.0524805,654,4.735461235046387
1747246298.3993037,655,4.46680212020874
1747246299.419401,658,4.768303394317627
1747246299.7586625,659,4.93633508682251
1747246300.105098,660,5.064716339111328
1747246302.4864166,667,4.821224689483643
1747246303.5195093,670,4.567173004150391
1747246305.2331333,675,4.369571685791016
1747246305.5756574,676,4.3529887199401855
1747246305.9189684,677,3.415964365005493
1747246306.9450297,680,4.288320541381836
1747246307.6628857,682,5.160707473754883
1747246308.0048406,683,5.052709102630615
1747246308.345667,684,4.9986796379089355
1747246309.3684142,687,5.229196071624756
1747246311.0930932,692,4.952407360076904
1747246311.7737367,694,5.02952241897583
1747246312.1134427,695,4.732091903686523
1747246312.4521465,696,4.892739772796631
1747246312.7926805,697,4.90160608291626
1747246313.474455,699,4.858030319213867
1747246314.5110598,702,4.846179962158203
1747246314.853874,703,5.149739742279053
1747246315.5381002,705,4.958105564117432
1747246316.921753,709,4.824879169464111
1747246317.2721112,710,4.6234259605407715
1747246317.9660861,712,4.867049694061279
1747246319.0248368,715,4.89852237701416
1747246319.714106,717,5.03831148147583
1747246320.4055376,719,4.93731689453125
1747246320.74904,720,4.981644630432129
1747246321.1013203,721,4.926553726196289
1747246321.7998905,723,4.946211338043213
1747246322.5008655,725,4.894927501678467
1747246322.853881,726,4.963661193847656
1747246323.2084193,727,5.0405964851379395
1747246323.5537503,728,5.006750106811523
1747246323.8981931,729,5.006647109985352
1747246324.58376,731,4.758145809173584
1747246324.9265368,732,4.839347839355469
1747246325.2705944,733,4.936881065368652
1747246326.9839218,738,4.95504093170166
1747246327.3270772,739,4.798884868621826
1747246327.6691086,740,4.9989728927612305
1747246328.3591375,742,4.99360990524292
1747246328.7018695,743,4.975508689880371
1747246329.0442078,744,5.135873794555664
1747246329.3866181,745,5.001545429229736
1747246331.792803,752,4.8880295753479
1747246332.821097,755,4.936608791351318
1747246333.1638906,756,4.869631767272949
1747246333.848081,758,4.895364284515381
1747246335.5672336,763,4.849276065826416
1747246335.9129725,764,4.982254981994629
1747246336.2553234,765,4.843079566955566
1747246337.2978394,768,4.809764862060547
1747246337.7361982,769,5.016650199890137
1747246338.7548313,772,4.732497692108154
1747246339.092887,773,4.9841461181640625
1747246339.7754889,775,4.799041748046875
1747246340.120719,776,4.893636703491211
1747246340.8039753,778,4.683962821960449
1747246341.1415777,779,4.811286926269531
1747246341.4845424,780,4.614290714263916
1747246341.8318877,781,4.6884965896606445
1747246342.1761923,782,3.605870485305786
1747246344.24684,788,nan
1747246344.5873783,789,nan
1747246345.2761643,791,nan
1747246345.9610205,793,nan
1747246346.6427171,795,nan
1747246346.9832878,796,nan
1747246348.0062797,799,nan
1747246348.3513207,800,nan
1747246349.7209563,804,nan
1747246350.0639713,805,nan
1747246350.4070418,806,nan
1747246350.7519593,807,nan
1747246351.775807,810,nan
1747246352.8039644,813,nan
1747246354.5213573,818,nan
1747246354.8685236,819,nan
1747246355.5560045,821,nan
1747246355.9108782,822,nan
1747246356.2609885,823,nan
1747246356.958408,825,nan
1747246357.3078935,826,nan
1747246357.6543055,827,nan
1747246357.9945552,828,nan
1747246359.3654253,832,nan
1747246359.709494,833,nan
1747246360.4053698,835,nan
1747246360.7537394,836,nan
1747246361.1033688,837,nan
1747246361.7908967,839,nan
1747246362.1321168,840,nan
1747246363.155366,843,nan
1747246363.8437667,845,nan
1747246365.5793705,850,nan
1747246365.9250596,851,nan
1747246366.9582717,854,nan
1747246367.9924228,857,nan
1747246369.0294776,860,nan
1747246369.714426,862,nan
1747246370.7479634,865,nan
1747246371.0981574,866,nan
1747246372.4725664,870,nan
1747246372.8160138,871,nan
1747246376.2827756,881,nan
1747246376.970692,883,nan
1747246377.3119311,884,nan
1747246377.653639,885,nan
1747246377.9942997,886,nan
1747246378.6754315,888,nan
1747246379.3640301,890,nan
1747246380.0465221,892,nan
1747246381.0699527,895,nan
1747246381.7556698,897,nan
1747246382.099169,898,nan
1747246383.123887,901,nan
1747246383.4655383,902,nan
1747246384.1495981,904,nan
1747246384.837841,906,nan
1747246385.1798143,907,nan
1747246385.5240614,908,nan
1747246386.2110415,910,nan
1747246386.5517986,911,nan
1747246387.5748365,914,nan
1747246388.934841,918,nan
1747246389.2859783,919,nan
1747246389.972069,921,nan
1747246390.6631174,923,nan
1747246392.0363164,927,nan
1747246392.3807356,928,nan
1747246392.725563,929,nan
1747246393.0674663,930,nan
1747246393.4086695,931,nan
1747246393.7546802,932,nan
1747246394.0953462,933,nan
1747246394.7992632,935,nan
1747246396.1776888,939,nan
1747246396.8618422,941,nan
1747246397.2025945,942,nan
1747246398.2313101,945,nan
1747246399.603495,949,nan
1747246400.6432824,952,nan
1747246401.334712,954,nan
1747246401.6776173,955,nan
1747246402.021579,956,nan
1747246403.3902595,960,nan
1747246404.0698004,962,nan
1747246404.41076,963,nan
1747246404.7537515,964,nan
1747246405.0952206,965,nan
1747246405.7789733,967,nan
1747246406.1264844,968,nan
1747246407.153623,971,nan
1747246408.8832724,976,nan
1747246409.5696456,978,nan
1747246409.9154375,979,nan
1747246410.6016846,981,nan
1747246410.9541948,982,nan
1747246412.3530517,986,nan
1747246413.0388188,988,nan
1747246413.3798862,989,nan
1747246413.720271,990,nan
1747246414.4055185,992,nan
1747246415.0870337,994,nan
1747246415.4273865,995,nan
1747246415.7676105,996,nan
1747246416.4519503,998,nan
1747246416.7920673,999,nan
1747246417.4797845,1001,nan
1747246417.8198512,1002,nan
1747246418.1596143,1003,nan
1747246418.4992545,1004,nan
1747246418.84123,1005,nan
1747246419.1815562,1006,nan
1747246420.8827848,1011,nan
1747246421.5641274,1013,nan
1747246422.24881,1015,nan
1747246422.593937,1016,nan
1747246422.9362302,1017,nan
1747246424.6656396,1022,nan
1747246426.042783,1026,nan
1747246426.7302701,1028,nan
1747246427.077039,1029,nan
1747246429.1403072,1035,nan
1747246429.4888084,1036,nan
1747246429.8356068,1037,nan
1747246430.2024407,1038,nan
1747246430.5476255,1039,nan
1747246431.9253888,1043,nan
1747246432.6243932,1045,nan
1747246432.9734993,1046,nan
1747246435.0548334,1052,nan
1747246435.4057531,1053,nan
1747246436.4498308,1056,nan
1747246437.134314,1058,nan
1747246437.4780993,1059,nan
1747246437.8217726,1060,nan
1747246438.5057278,1062,nan
1747246439.547533,1065,nan
1747246439.8949146,1066,nan
1747246440.239497,1067,nan
1747246440.9355254,1069,nan
1747246441.2784922,1070,nan
1747246441.6194675,1071,nan
1747246441.9621663,1072,nan
1747246442.3042984,1073,nan
1747246442.648739,1074,nan
1747246443.6757452,1077,nan
1747246444.0185473,1078,nan
1747246444.7083282,1080,nan
1747246445.0535104,1081,nan
1747246445.4020252,1082,nan
1747246446.4483361,1085,nan
1747246446.7981308,1086,nan
1747246447.1466417,1087,nan
1747246448.5335665,1091,nan
1747246448.8825493,1092,nan
1747246449.2294037,1093,nan
1747246450.9557223,1098,nan
1747246451.6416223,1100,nan
1747246452.3285186,1102,nan
1747246452.6701646,1103,nan
1747246453.0147095,1104,nan
1747246454.0412457,1107,nan
1747246454.3817847,1108,nan
1747246454.7334967,1109,nan
1747246455.0777144,1110,nan
1747246455.4199932,1111,nan
1747246455.764866,1112,nan
1747246456.1111324,1113,nan
1747246456.4529886,1114,nan
1747246457.1337156,1116,nan
1747246458.1568837,1119,nan
1747246458.8382032,1121,nan
1747246459.1791918,1122,nan
1747246460.2181885,1125,nan
1747246460.561696,1126,nan
1747246461.255369,1128,nan
1747246461.5994887,1129,nan
1747246461.9442663,1130,nan
1747246462.296695,1131,nan
1747246462.6405652,1132,nan
1747246463.326427,1134,nan
1747246463.669894,1135,nan
1747246464.0124772,1136,nan
1747246465.0484352,1139,nan
1747246466.0899978,1142,nan
1747246467.1332452,1145,nan
1747246467.477856,1146,nan
1747246468.1666417,1148,nan
1747246468.512111,1149,nan
1747246468.8556278,1150,nan
1747246469.199813,1151,nan
1747246469.5417893,1152,nan
1747246469.8848605,1153,nan
1747246470.5704267,1155,nan
1747246472.3016055,1160,nan
1747246473.0016527,1162,nan
1747246473.6909318,1164,nan
1747246474.3991332,1166,nan
1747246474.7434604,1167,nan
1747246476.8088033,1173,nan
1747246477.151222,1174,nan
1747246477.8405197,1176,nan
1747246478.1850903,1177,nan
1747246478.5318768,1178,nan
1747246479.9266028,1182,nan
1747246480.620173,1184,nan
1747246481.3130393,1186,nan
1747246481.997299,1188,nan
1747246482.3347611,1189,nan
1747246482.682229,1190,nan
1747246483.7027507,1193,nan
1747246484.0415676,1194,nan
1747246484.3793666,1195,nan
1747246485.0569665,1197,nan
1747246485.3947766,1198,nan
1747246486.4111621,1201,nan
1747246486.7492232,1202,nan
1747246487.7875443,1205,nan
1747246488.1267302,1206,nan
1747246488.4661446,1207,nan
1747246489.14656,1209,nan
1747246490.5156868,1213,nan
1747246490.8569596,1214,nan
1747246491.2042954,1215,nan
1747246491.8904488,1217,nan
1747246492.2358482,1218,nan
1747246493.9523282,1223,nan
1747246494.6403453,1225,nan
1747246495.6677687,1228,nan
1747246496.0114384,1229,nan
1747246497.0394013,1232,nan
1747246497.38279,1233,nan
1747246499.1042335,1238,nan
1747246499.7918475,1240,nan
1747246500.1325655,1241,nan
1747246500.4768744,1242,nan
1747246500.8203578,1243,nan
1747246501.1597352,1244,nan
1747246501.497361,1245,nan
1747246501.8353837,1246,nan
1747246502.8534474,1249,nan
1747246503.1905138,1250,nan
1747246503.5270622,1251,nan
1747246503.8649688,1252,nan
1747246504.5541897,1254,nan
1747246505.2488647,1256,nan
1747246505.5914571,1257,nan
1747246506.6301286,1260,nan
1747246506.9773002,1261,nan
1747246508.0231516,1264,nan
1747246509.061153,1267,nan
1747246510.432404,1271,nan
1747246512.1485076,1276,nan
1747246512.491665,1277,nan
1747246512.8320918,1278,nan
1747246514.1937845,1282,nan
1747246515.2317634,1285,nan
1747246516.9456677,1290,nan
1747246517.9725826,1293,nan
1747246518.9873474,1296,nan
1747246519.6657836,1298,nan
1747246520.0049858,1299,nan
1747246521.023054,1302,nan
1747246522.3874817,1306,nan
1747246523.755459,1310,nan
1747246525.1189299,1314,nan
1747246525.4568715,1315,nan
1747246527.157787,1320,nan
1747246527.8482673,1322,nan
1747246528.1865194,1323,nan
1747246528.8607278,1325,nan
1747246529.1985657,1326,nan
1747246529.8840857,1328,nan
1747246532.2584496,1335,nan
1747246535.3211336,1344,nan
1747246535.6746662,1345,nan
1747246536.3762493,1347,nan
1747246536.7179546,1348,nan
1747246537.7570362,1351,nan
1747246538.0984302,1352,nan
1747246538.7757707,1354,nan
1747246540.1350033,1358,nan
1747246540.8280225,1360,nan
1747246542.2120187,1364,nan
1747246542.5606248,1365,nan
1747246542.9076154,1366,nan
1747246543.25274,1367,nan
1747246543.595947,1368,nan
1747246544.9834976,1372,nan
1747246545.3268323,1373,nan
1747246546.0110455,1375,nan
1747246546.3531585,1376,nan
1747246547.7362823,1380,nan
1747246549.5006952,1385,nan
1747246549.8546095,1386,nan
1747246551.2436023,1390,nan
1747246552.2735143,1393,nan
1747246553.2992601,1396,nan
1747246553.6412628,1397,nan
1747246554.3284845,1399,nan
1747246554.6712997,1400,nan
1747246555.7062242,1403,nan
1747246556.3933988,1405,nan
1747246559.1339736,1413,nan
1747246560.1716578,1416,nan
1747246560.5131333,1417,nan
1747246561.2071297,1419,nan
1747246561.8971725,1421,nan
1747246562.2394712,1422,nan
1747246565.3355887,1431,nan
1747246565.6791875,1432,nan
1747246567.051744,1436,nan
1747246567.7398105,1438,nan
1747246568.0825644,1439,nan
1747246568.4266531,1440,nan
1747246568.7715924,1441,nan
1747246569.8027122,1444,nan
1747246570.4905844,1446,nan
1747246570.8289082,1447,nan
1747246571.168055,1448,nan
1747246571.5095482,1449,nan
1747246571.8529766,1450,nan
1747246572.1968038,1451,nan
1747246572.5383966,1452,nan
1747246573.2275393,1454,nan
1747246573.5775883,1455,nan
1747246573.933198,1456,nan
1747246574.282019,1457,nan
1747246574.6322844,1458,nan
1747246574.9784057,1459,nan
1747246575.3216279,1460,nan
1747246575.6623435,1461,nan
1747246576.3444474,1463,nan
1747246578.8385952,1470,nan
1747246579.870799,1473,nan
1747246580.2243297,1474,nan
1747246580.9140582,1476,nan
1747246581.2594414,1477,nan
1747246582.6285625,1481,nan
1747246582.9729583,1482,nan
1747246583.3248868,1483,nan
1747246584.7239602,1487,nan
1747246585.0716014,1488,nan
1747246585.419917,1489,nan
1747246585.7701128,1490,nan
1747246586.11488,1491,nan
1747246586.8020322,1493,nan
1747246587.1471474,1494,nan
1747246588.5122643,1498,nan
1747246588.8545804,1499,nan
1747246589.197414,1500,nan
1747246589.879826,1502,nan
1747246590.9096792,1505,nan
1747246592.283715,1509,nan
1747246592.624848,1510,nan
1747246592.9655137,1511,nan
1747246593.6558397,1513,nan
1747246594.3352013,1515,nan
1747246594.6744614,1516,nan
1747246597.073195,1523,nan
1747246598.102153,1526,nan
1747246598.7880056,1528,nan
1747246600.863904,1534,nan
1747246601.8956654,1537,nan
1747246602.2378304,1538,nan
1747246603.2600574,1541,nan
1747246604.6191604,1545,nan
1747246605.3013153,1547,nan
1747246605.6438901,1548,nan
1747246606.6731172,1551,nan
1747246607.015939,1552,nan
1747246607.3568864,1553,nan
1747246608.0549664,1555,nan
1747246608.745175,1557,nan
1747246610.4680452,1562,nan
1747246611.1538646,1564,nan
1747246611.4978611,1565,nan
1747246611.8498192,1566,nan
1747246612.548096,1568,nan
1747246613.2405078,1570,nan
1747246613.582306,1571,nan
1747246613.926726,1572,nan
1747246614.2702286,1573,nan
1747246615.3016238,1576,nan
1747246615.9960618,1578,nan
1747246616.3419118,1579,nan
1747246616.693825,1580,nan
1747246617.0406575,1581,nan
1747246617.3903399,1582,nan
1747246618.4598622,1585,nan
1747246620.1954572,1590,nan
1747246621.91311,1595,nan
1747246622.254719,1596,nan
1747246622.5964763,1597,nan
1747246623.974995,1601,nan
1747246624.317472,1602,nan
1747246624.6603088,1603,nan
1747246627.0555587,1610,nan
1747246627.4057276,1611,nan
1747246628.0900037,1613,nan
1747246628.4379256,1614,nan
1747246629.12076,1616,nan
1747246630.489053,1620,nan
1747246631.1713674,1622,nan
1747246631.8740544,1624,nan
1747246632.5690794,1626,nan
1747246632.9235349,1627,nan
1747246634.31321,1631,nan
1747246635.689389,1635,nan
1747246636.0356226,1636,nan
1747246636.381544,1637,nan
1747246636.7240372,1638,nan
1747246637.4093933,1640,nan
1747246637.7517586,1641,nan
1747246639.4622233,1646,nan
1747246639.8047297,1647,nan
1747246640.4964752,1649,nan
1747246641.1866696,1651,nan
1747246641.5320518,1652,nan
1747246641.8760314,1653,nan
1747246642.219706,1654,nan
1747246642.912199,1656,nan
1747246643.5996327,1658,nan
1747246644.9554172,1662,nan
1747246645.6334746,1664,nan
1747246646.3091102,1666,nan
1747246647.3272455,1669,nan
1747246647.667526,1670,nan
1747246649.0438707,1674,nan
1747246650.0604668,1677,nan
1747246650.7416193,1679,nan
1747246651.0788164,1680,nan
1747246651.4168277,1681,nan
1747246651.757357,1682,nan
1747246652.7773855,1685,nan
1747246653.1157815,1686,nan
1747246653.454794,1687,nan
1747246653.8005726,1688,nan
1747246654.139686,1689,nan
1747246654.4796364,1690,nan
1747246655.4998302,1693,nan
1747246655.8506112,1694,nan
1747246656.1925085,1695,nan
1747246656.8727381,1697,nan
1747246657.2126572,1698,nan
1747246657.5566516,1699,nan
1747246657.8966994,1700,nan
1747246658.5723033,1702,nan
1747246659.2473528,1704,nan
1747246660.275102,1707,nan
1747246660.970124,1709,nan
1747246661.311505,1710,nan
1747246661.6540217,1711,nan
1747246661.994818,1712,nan
1747246664.033594,1718,nan
1747246664.3725667,1719,nan
1747246665.3951194,1722,nan
1747246665.7357233,1723,nan
1747246666.0830462,1724,nan
1747246666.4355342,1725,nan
1747246668.169294,1730,nan
1747246670.9339797,1738,nan
1747246671.2823496,1739,nan
1747246671.6312904,1740,nan
1747246672.667611,1743,nan
1747246673.3507218,1745,nan
1747246674.3811195,1748,nan
1747246674.7202268,1749,nan
1747246675.058433,1750,nan
1747246675.3972583,1751,nan
1747246676.0870378,1753,nan
1747246676.4283576,1754,nan
1747246677.4547858,1757,nan
1747246679.1600714,1762,nan
1747246679.501139,1763,nan
1747246680.1992714,1765,nan
1747246680.5502117,1766,nan
1747246681.2436283,1768,nan
1747246683.6515524,1775,nan
1747246683.9917574,1776,nan
1747246684.3329058,1777,nan
1747246685.3573985,1780,nan
1747246685.7048929,1781,nan
1747246686.740452,1784,nan
1747246687.0940611,1785,nan
1747246687.4350214,1786,nan
1747246687.7760096,1787,nan
1747246688.4632185,1789,nan
1747246688.8074808,1790,nan
1747246689.4922702,1792,nan
1747246690.1718104,1794,nan
1747246690.8546405,1796,nan
1747246691.1969442,1797,nan
1747246692.2240026,1800,nan
1747246692.9055908,1802,nan
1747246693.2453296,1803,nan
1747246693.5847504,1804,nan
1747246694.95606,1808,nan
1747246695.6365542,1810,nan
1747246697.0123289,1814,nan
1747246697.703164,1816,nan
1747246698.3988452,1818,nan
1747246698.7488804,1819,nan
1747246700.1243734,1823,nan
1747246701.1512647,1826,nan
1747246701.4896188,1827,nan
1747246702.1721728,1829,nan
1747246702.512102,1830,nan
1747246703.19489,1832,nan
1747246703.5332341,1833,nan
1747246703.8714714,1834,nan
1747246704.550503,1836,nan
1747246704.8898017,1837,nan
1747246705.227495,1838,nan
1747246707.2571602,1844,nan
1747246707.6010137,1845,nan
1747246707.9415507,1846,nan
1747246708.2803178,1847,nan
1747246708.618836,1848,nan
1747246709.6465774,1851,nan
1747246710.3275003,1853,nan
1747246711.3542643,1856,nan
1747246712.7260203,1860,nan
1747246714.1095057,1864,nan
1747246714.4487357,1865,nan
1747246714.7950583,1866,nan
1747246715.1357577,1867,nan
1747246716.505583,1871,nan
1747246716.8448477,1872,nan
1747246717.1848419,1873,nan
1747246717.5253124,1874,nan
1747246717.8631608,1875,nan
1747246718.5450377,1877,nan
1747246719.2216446,1879,nan
1747246719.5593512,1880,nan
1747246720.5792928,1883,nan
1747246720.9338942,1884,nan
1747246721.6218302,1886,nan
1747246722.306222,1888,nan
1747246722.9928615,1890,nan
1747246723.3353379,1891,nan
1747246724.7122009,1895,nan
1747246726.0961914,1899,nan
1747246726.7908235,1901,nan
1747246727.1343462,1902,nan
1747246728.509272,1906,nan
1747246729.196012,1908,nan
1747246729.5406144,1909,nan
1747246729.8837812,1910,nan
1747246730.9077487,1913,nan
1747246731.935506,1916,nan
1747246732.619183,1918,nan
1747246734.674859,1924,nan
1747246735.0193357,1925,nan
1747246735.3642442,1926,nan
1747246736.0480835,1928,nan
1747246736.3886647,1929,nan
1747246737.4239554,1932,nan
1747246738.4582105,1935,nan
1747246738.7994199,1936,nan
1747246739.818865,1939,nan
1747246740.1580615,1940,nan
1747246740.4971197,1941,nan
1747246740.8368442,1942,nan
1747246741.855473,1945,nan
1747246742.5402205,1947,nan
1747246743.5619454,1950,nan
1747246743.9005113,1951,nan
1747246744.5806074,1953,nan
1747246745.5961118,1956,nan
1747246746.9587576,1960,nan
1747246747.298814,1961,nan
1747246747.649938,1962,nan
1747246747.9939358,1963,nan
1747246748.3433652,1964,nan
1747246749.0301886,1966,nan
1747246749.3679478,1967,nan
1747246749.7062,1968,nan
1747246750.0448768,1969,nan
1747246752.1047864,1975,nan
1747246752.797389,1977,nan
1747246753.1369421,1978,nan
1747246753.4809244,1979,nan
1747246753.8212197,1980,nan
1747246754.1604707,1981,nan
1747246754.4999743,1982,nan
1747246754.8380659,1983,nan
1747246755.513443,1985,nan
1747246756.1913984,1987,nan
1747246756.5288036,1988,nan
1747246756.8647325,1989,nan
1747246757.542975,1991,nan
1747246757.8878806,1992,nan
1747246758.2331083,1993,nan
1747246758.9066007,1995,nan
1747246760.2543504,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_45_136083-tag-train_loss.csv <==
Wall time,Step,Value
1747246072.4576166,0,2.3018670082092285
1747246073.5754986,3,2.192580223083496
1747246073.918402,4,2.147900104522705
1747246075.9868255,10,2.277714729309082
1747246076.3338504,11,2.2043240070343018
1747246077.3626292,14,1.8887028694152832
1747246077.7012832,15,1.860622763633728
1747246078.726747,18,2.158027172088623
1747246079.0659707,19,2.0920345783233643
1747246079.410361,20,1.9440486431121826
1747246080.086674,22,2.4593429565429688
1747246080.4280932,23,2.036836624145508
1747246081.4603064,26,1.6788122653961182
1747246081.802467,27,1.7563717365264893
1747246083.8643615,33,1.4332215785980225
1747246084.9024782,36,1.4949233531951904
1747246085.248863,37,2.2735400199890137
1747246085.5889602,38,2.0922422409057617
1747246085.937588,39,1.9346848726272583
1747246086.2781532,40,1.6361051797866821
1747246088.7062907,47,1.2820322513580322
1747246089.0584476,48,0.9705144762992859
1747246089.4049368,49,0.8629078269004822
1747246090.1013386,51,1.9844554662704468
1747246090.449144,52,1.6474943161010742
1747246091.1387236,54,1.110843300819397
1747246092.1674955,57,0.9876328110694885
1747246093.2018466,60,1.0927845239639282
1747246093.5482368,61,0.7264339923858643
1747246093.8935413,62,0.6348297595977783
1747246094.2405763,63,0.5919930934906006
1747246094.935822,65,1.0549049377441406
1747246095.2803411,66,1.0684772729873657
1747246095.6211002,67,1.2347724437713623
1747246095.9680088,68,1.255079746246338
1747246096.671387,70,0.8265094757080078
1747246097.0200353,71,0.6937253475189209
1747246099.081037,77,0.631234884262085
1747246099.762165,79,0.5749958753585815
1747246100.10497,80,0.3935989737510681
1747246100.7873974,82,0.3325846195220947
1747246101.1315434,83,0.3901346027851105
1747246101.815531,85,0.3568485379219055
1747246103.1890094,89,0.48725616931915283
1747246103.548332,90,0.42306920886039734
1747246105.301312,95,0.8618825078010559
1747246106.6956122,99,0.46593478322029114
1747246107.0465658,100,0.32148295640945435
1747246108.1025076,103,0.37933969497680664
1747246109.142716,106,0.3194085657596588
1747246109.4860263,107,0.5313778519630432
1747246110.1708174,109,0.7946347594261169
1747246111.8943522,114,0.29472196102142334
1747246112.589693,116,0.22988185286521912
1747246114.3189707,121,0.2240380048751831
1747246115.692709,125,0.2002100646495819
1747246116.0376372,126,0.27041366696357727
1747246116.7220025,128,0.15235720574855804
1747246117.4162996,130,0.11751919984817505
1747246117.7629642,131,0.2488401234149933
1747246118.1064336,132,0.14546409249305725
1747246119.4842937,136,0.24633614718914032
1747246119.8278427,137,0.29393625259399414
1747246121.8906007,143,0.19960112869739532
1747246122.2313895,144,0.22829286754131317
1747246122.911179,146,0.15475887060165405
1747246123.2527695,147,0.17816483974456787
1747246124.27788,150,0.25709274411201477
1747246126.64933,157,0.40005993843078613
1747246127.3320782,159,0.17396536469459534
1747246127.6713552,160,0.14204667508602142
1747246128.3519282,162,0.23478487133979797
1747246129.0400333,164,0.2796502709388733
1747246129.7328427,166,0.14696946740150452
1747246131.1271532,170,0.1307910829782486
1747246131.476387,171,0.2148222029209137
1747246131.819114,172,0.23393231630325317
1747246132.8587673,175,0.09133559465408325
1747246133.2024946,176,0.1464097499847412
1747246133.5454154,177,0.1542704701423645
1747246133.890119,178,0.21682104468345642
1747246134.5855515,180,0.18656490743160248
1747246134.9335265,181,0.1531747579574585
1747246135.9762058,184,0.1293218582868576
1747246136.325099,185,0.17030563950538635
1747246136.67094,186,0.28821811079978943
1747246137.7263196,189,0.13758230209350586
1747246138.0788536,190,0.1451445370912552
1747246138.4257307,191,0.20456014573574066
1747246138.7688184,192,0.3092465400695801
1747246139.8024874,195,0.16437964141368866
1747246141.187642,199,0.19490651786327362
1747246141.5350208,200,0.19628441333770752
1747246142.223586,202,0.35656529664993286
1747246142.568852,203,0.5272945761680603
1747246142.929034,204,0.7688554525375366
1747246143.279419,205,0.49817031621932983
1747246143.9803739,207,0.318314790725708
1747246144.6698651,209,0.13014304637908936
1747246145.3550286,211,0.17379333078861237
1747246146.0353398,213,0.11979791522026062
1747246146.7159202,215,0.131492018699646
1747246147.060147,216,0.18689319491386414
1747246147.739728,218,0.17619562149047852
1747246148.0801232,219,0.17752425372600555
1747246148.4221702,220,0.15052920579910278
1747246148.7715266,221,0.13046906888484955
1747246149.1152928,222,0.20029613375663757
1747246149.8022723,224,0.18464447557926178
1747246150.1438937,225,0.10899031162261963
1747246151.518093,229,0.11443641781806946
1747246153.5763626,235,0.1279759258031845
1747246154.2687526,237,0.09739410877227783
1747246154.6074762,238,0.1111181378364563
1747246154.9460182,239,0.12492430210113525
1747246155.6235814,241,0.14197809994220734
1747246155.9644594,242,0.13498926162719727
1747246156.6413262,244,0.3168700933456421
1747246156.9798162,245,0.4215269088745117
1747246157.3186362,246,0.6498379707336426
1747246157.656713,247,0.498676061630249
1747246159.3838713,252,0.1309412121772766
1747246159.7257118,253,0.11691030114889145
1747246160.070736,254,0.08086056262254715
1747246161.099559,257,0.14905314147472382
1747246161.4473443,258,0.1193423718214035
1747246161.7953892,259,0.11351210623979568
1747246162.144588,260,0.12025830894708633
1747246162.8415322,262,0.10169612616300583
1747246165.6087885,270,0.14803826808929443
1747246165.9527478,271,0.07856310158967972
1747246166.987014,274,0.1207631304860115
1747246167.327965,275,0.09972178936004639
1747246167.6703696,276,0.12479990720748901
1747246168.3660526,278,0.0713021531701088
1747246169.0535312,280,0.10748648643493652
1747246169.7403672,282,0.09411211311817169
1747246170.0801759,283,0.14011512696743011
1747246170.7646677,285,0.0793706625699997
1747246171.447349,287,0.12357683479785919
1747246171.7903867,288,0.08234801888465881
1747246172.4752805,290,0.11855117976665497
1747246174.1868818,295,0.11985959112644196
1747246174.5279562,296,0.10903395712375641
1747246174.8652966,297,0.08184914290904999
1747246175.2079403,298,0.07291193306446075
1747246177.2684119,304,0.117337167263031
1747246177.9646099,306,0.045244090259075165
1747246178.6496453,308,0.08924901485443115
1747246178.9991746,309,0.06087842211127281
1747246180.0282505,312,0.0746123343706131
1747246180.3701363,313,0.059835921972990036
1747246181.3901768,316,0.0813320130109787
1747246182.0747218,318,0.17608213424682617
1747246182.4151685,319,0.20675642788410187
1747246183.4473522,322,0.04314599931240082
1747246184.1300778,324,0.11892019212245941
1747246185.8352876,329,0.1124187707901001
1747246186.1776183,330,0.08241100609302521
1747246186.5174334,331,0.06487429141998291
1747246186.8588488,332,0.07859677076339722
1747246188.5729375,337,0.048401959240436554
1747246188.9157455,338,0.050785765051841736
1747246189.6189678,340,0.12252943217754364
1747246190.692272,343,0.07726357877254486
1747246191.0333142,344,0.06943760812282562
1747246191.3791986,345,0.04946435987949371
1747246191.7339084,346,0.05815410241484642
1747246192.4197428,348,0.07193061709403992
1747246193.1073928,350,0.17291897535324097
1747246193.7931974,352,0.0981866791844368
1747246194.1378086,353,0.12405059486627579
1747246194.4803278,354,0.1131347194314003
1747246195.8395176,358,0.051770105957984924
1747246196.524418,360,0.09881607443094254
1747246197.2107847,362,0.04399896413087845
1747246197.5537238,363,0.15507911145687103
1747246197.8969846,364,0.059472840279340744
1747246198.2405274,365,0.06902927160263062
1747246198.587624,366,0.11843627691268921
1747246198.9312687,367,0.13365480303764343
1747246199.2822535,368,0.08137862384319305
1747246201.3768208,374,0.10127277672290802
1747246202.402345,377,0.07261645048856735
1747246202.7461972,378,0.040145136415958405
1747246205.1473188,385,0.10078931599855423
1747246205.4910858,386,0.05957944318652153
1747246206.8528097,390,0.050491586327552795
1747246207.1938572,391,0.061692822724580765
1747246207.5378282,392,0.07806830108165741
1747246207.8883858,393,0.10806731879711151
1747246208.249131,394,0.08148743212223053
1747246208.593257,395,0.13230368494987488
1747246208.9456568,396,0.04495556652545929
1747246209.2963777,397,0.14073415100574493
1747246209.644372,398,0.08691657334566116
1747246209.9958167,399,0.03803311660885811
1747246210.6877396,401,0.047786444425582886
1747246211.031779,402,0.08916765451431274
1747246211.7236316,404,0.10424695909023285
1747246213.091442,408,0.04321587085723877
1747246213.435785,409,0.10097086429595947
1747246214.4644644,412,0.05892545357346535
1747246214.8080113,413,0.07983032613992691
1747246215.1512094,414,0.06319598108530045
1747246215.496213,415,0.060338422656059265
1747246216.5272994,418,0.4515336751937866
1747246217.5762644,421,0.4493904411792755
1747246217.9210844,422,0.25484469532966614
1747246218.984123,425,0.06920386850833893
1747246219.3269446,426,0.07111656665802002
1747246220.72103,430,0.06813570857048035
1747246221.0650468,431,0.14043638110160828
1747246222.0986998,434,0.05994296818971634
1747246222.4412646,435,0.06724392622709274
1747246222.7837086,436,0.0656091570854187
1747246223.1281276,437,0.09059548377990723
1747246223.4712048,438,0.1024208664894104
1747246223.8162773,439,0.052288733422756195
1747246224.163946,440,0.12770289182662964
1747246224.5050972,441,0.04752557724714279
1747246225.1944973,443,0.07590456306934357
1747246225.5351706,444,0.04020775854587555
1747246225.878066,445,0.05474674701690674
1747246226.2198677,446,0.0391821414232254
1747246227.6160522,450,0.07379640638828278
1747246227.9635897,451,0.024665694683790207
1747246228.316659,452,0.054669372737407684
1747246228.6641839,453,0.08156171441078186
1747246229.0097542,454,0.07499407231807709
1747246229.7160783,456,0.03177293390035629
1747246230.4036572,458,0.06136114150285721
1747246231.0980046,460,0.04594353958964348
1747246231.4437706,461,0.06632684171199799
1747246232.4820576,464,0.11194072663784027
1747246232.8244522,465,0.02548719383776188
1747246233.1690028,466,0.05025466904044151
1747246233.852976,468,0.10477745532989502
1747246234.551368,470,0.06992073357105255
1747246235.9256036,474,0.09853275120258331
1747246236.2671552,475,0.03416894003748894
1747246237.2940643,478,0.06656000018119812
1747246237.6378367,479,0.04187159985303879
1747246237.986082,480,0.07834047824144363
1747246238.3340764,481,0.05432547628879547
1747246238.6785424,482,0.06407221406698227
1747246239.026729,483,0.08133790642023087
1747246239.3669713,484,0.019076213240623474
1747246240.0485787,486,0.0745840072631836
1747246240.388994,487,0.05174611136317253
1747246240.7285264,488,0.12599129974842072
1747246241.0714722,489,0.06648862361907959
1747246241.7539003,491,0.04727046191692352
1747246242.776578,494,0.03908247873187065
1747246244.1478748,498,0.09002293646335602
1747246245.1691732,501,0.05782592296600342
1747246245.508851,502,0.0848836675286293
1747246245.8546884,503,0.06867760419845581
1747246246.9011114,506,0.07873596251010895
1747246247.6011314,508,0.03268270567059517
1747246247.9464095,509,0.08246538788080215
1747246248.3011792,510,0.033963050693273544
1747246248.6558092,511,0.05381052941083908
1747246249.0095448,512,0.07231627404689789
1747246249.3563426,513,0.08042354136705399
1747246249.7065234,514,0.04002273082733154
1747246250.7367215,517,0.018917612731456757
1747246251.0848083,518,0.02946334332227707
1747246251.4269977,519,0.057730186730623245
1747246251.7681108,520,0.04592418670654297
1747246252.7907662,523,0.06254258751869202
1747246255.1996562,530,0.08128921687602997
1747246256.238117,533,0.04427167773246765
1747246256.5831919,534,0.10885757207870483
1747246257.2692919,536,0.044604212045669556
1747246257.6128895,537,0.054937563836574554
1747246257.9581687,538,0.05651748180389404
1747246258.2998626,539,0.05655042082071304
1747246258.645213,540,0.08831141144037247
1747246259.33406,542,0.1473533809185028
1747246259.6763427,543,0.4451926052570343
1747246260.021005,544,0.8474435806274414
1747246260.7231445,546,0.6236518621444702
1747246261.072293,547,0.29286694526672363
1747246262.1114576,550,0.10616607964038849
1747246262.8050525,552,0.08444634079933167
1747246263.4916337,554,0.05129942670464516
1747246263.8305726,555,0.08961159735918045
1747246264.172476,556,0.07052300870418549
1747246266.24017,562,0.04758775979280472
1747246266.5885985,563,0.056612446904182434
1747246266.946867,564,0.06276319921016693
1747246268.325082,568,0.02932378277182579
1747246269.352749,571,0.07768041640520096
1747246270.0343397,573,0.049968596547842026
1747246271.057939,576,0.07652925699949265
1747246272.4214802,580,0.0980982854962349
1747246273.8118799,584,0.04477065056562424
1747246274.1529884,585,0.06054128333926201
1747246274.494914,586,0.056091614067554474
1747246275.1813781,588,0.030029697343707085
1747246275.8658555,590,0.03493823856115341
1747246276.2111676,591,0.0496465340256691
1747246276.554388,592,0.04321741685271263
1747246277.2396886,594,0.06010179594159126
1747246277.9322686,596,0.06318151950836182
1747246278.2739968,597,0.09365323185920715
1747246278.6152353,598,0.04747823625802994
1747246278.95787,599,0.08215369284152985
1747246279.6421893,601,0.08890107274055481
1747246279.9852192,602,0.05141667276620865
1747246280.3306818,603,0.04780885577201843
1747246281.0217745,605,0.034919846802949905
1747246282.049167,608,0.05176173895597458
1747246282.7383094,610,0.05756015330553055
1747246283.7722547,613,0.0189282838255167
1747246284.118209,614,0.027101263403892517
1747246284.8057735,616,0.027961723506450653
1747246285.4952834,618,0.037258755415678024
1747246286.1843476,620,0.024881914258003235
1747246286.866667,622,0.027582503855228424
1747246287.2118347,623,0.05548383295536041
1747246288.2302184,626,0.046814754605293274
1747246288.9144444,628,0.04687468707561493
1747246289.2516367,629,0.052569255232810974
1747246290.610169,633,0.07023263722658157
1747246291.2907767,635,0.027886267751455307
1747246291.9875724,637,0.03280523419380188
1747246293.0210161,640,0.026712801307439804
1747246293.3681283,641,0.010643805377185345
1747246293.7098649,642,0.0181075781583786
1747246294.0513163,643,0.06038607656955719
1747246294.39391,644,0.03180482238531113
1747246294.7362397,645,0.032171472907066345
1747246296.1072483,649,0.06753028929233551
1747246296.8005376,651,0.02335008792579174
1747246297.1426482,652,0.02077694609761238
1747246297.4838374,653,0.023805029690265656
1747246297.8239398,654,0.02955521270632744
1747246298.1711845,655,0.07380801439285278
1747246299.190832,658,0.013988474383950233
1747246299.5300577,659,0.009910058230161667
1747246299.8772552,660,0.02804037556052208
1747246302.2584178,667,0.03146379441022873
1747246303.2872643,670,0.010360759682953358
1747246305.0012517,675,0.11174988001585007
1747246305.344929,676,0.23104766011238098
1747246305.6855683,677,0.5818505883216858
1747246306.7137864,680,0.18048150837421417
1747246307.4318569,682,0.04412085935473442
1747246307.773802,683,0.09826668351888657
1747246308.1149528,684,0.030359014868736267
1747246309.1381934,687,0.04732346534729004
1747246310.8623242,692,0.017577657476067543
1747246311.5431015,694,0.02410946600139141
1747246311.8831854,695,0.03148191422224045
1747246312.2221825,696,0.05200408771634102
1747246312.5629013,697,0.029317844659090042
1747246313.2472417,699,0.05549520254135132
1747246314.2749689,702,0.022277969866991043
1747246314.6231859,703,0.02476012520492077
1747246315.3079858,705,0.04315643757581711
1747246316.6854327,709,0.030949346721172333
1747246317.0409508,710,0.02161325141787529
1747246317.7345822,712,0.032008878886699677
1747246318.7943413,715,0.025507718324661255
1747246319.4865081,717,0.038628872483968735
1747246320.174985,719,0.03142732009291649
1747246320.5197775,720,0.03601596876978874
1747246320.8679483,721,0.02487707883119583
1747246321.5668232,723,0.005947675555944443
1747246322.2675104,725,0.04555557668209076
1747246322.6203132,726,0.02854098007082939
1747246322.9760208,727,0.018820468336343765
1747246323.3226643,728,0.04346994310617447
1747246323.6672368,729,0.027570238336920738
1747246324.3527193,731,0.023722097277641296
1747246324.6937983,732,0.04998834431171417
1747246325.040465,733,0.06852013617753983
1747246326.7521567,738,0.018867529928684235
1747246327.0972333,739,0.022106654942035675
1747246327.4392407,740,0.04298467934131622
1747246328.1261294,742,0.02455894649028778
1747246328.4697073,743,0.03292776644229889
1747246328.8119414,744,0.028709232807159424
1747246329.154591,745,0.018990984186530113
1747246331.56204,752,0.01526982057839632
1747246332.5885334,755,0.024799032136797905
1747246332.9311166,756,0.03016662411391735
1747246333.6175096,758,0.009926829487085342
1747246335.3335774,763,0.009554361924529076
1747246335.680269,764,0.04579088091850281
1747246336.0239582,765,0.026001542806625366
1747246337.067145,768,0.046156786382198334
1747246337.5049565,769,0.05014462769031525
1747246338.5274692,772,0.008000748232007027
1747246338.864926,773,0.007572757080197334
1747246339.5461862,775,0.04579630494117737
1747246339.8904057,776,0.02635960653424263
1747246340.5737722,778,0.020957082509994507
1747246340.914304,779,0.05583193898200989
1747246341.2566836,780,0.05250737816095352
1747246341.6030893,781,0.10585376620292664
1747246341.9431155,782,0.45720309019088745
1747246344.0194151,788,nan
1747246344.3603094,789,nan
1747246345.04534,791,nan
1747246345.730718,793,nan
1747246346.4127467,795,nan
1747246346.7524598,796,nan
1747246347.775217,799,nan
1747246348.1208308,800,nan
1747246349.488709,804,nan
1747246349.8317873,805,nan
1747246350.1752708,806,nan
1747246350.5176125,807,nan
1747246351.5451443,810,nan
1747246352.5739763,813,nan
1747246354.2827258,818,nan
1747246354.6328087,819,nan
1747246355.323017,821,nan
1747246355.6775162,822,nan
1747246356.0284734,823,nan
1747246356.7256548,825,nan
1747246357.0752094,826,nan
1747246357.4238784,827,nan
1747246357.7644892,828,nan
1747246359.1347106,832,nan
1747246359.4777045,833,nan
1747246360.173426,835,nan
1747246360.5152552,836,nan
1747246360.8688936,837,nan
1747246361.560271,839,nan
1747246361.900978,840,nan
1747246362.9248161,843,nan
1747246363.6133845,845,nan
1747246365.3474722,850,nan
1747246365.6926122,851,nan
1747246366.7297833,854,nan
1747246367.7609785,857,nan
1747246368.7968597,860,nan
1747246369.4825141,862,nan
1747246370.5149136,865,nan
1747246370.8658812,866,nan
1747246372.2414436,870,nan
1747246372.5858803,871,nan
1747246376.0519648,881,nan
1747246376.7399867,883,nan
1747246377.0811105,884,nan
1747246377.4221535,885,nan
1747246377.764391,886,nan
1747246378.4447484,888,nan
1747246379.132011,890,nan
1747246379.815294,892,nan
1747246380.8383853,895,nan
1747246381.5244372,897,nan
1747246381.867607,898,nan
1747246382.8932977,901,nan
1747246383.234549,902,nan
1747246383.9183774,904,nan
1747246384.6041954,906,nan
1747246384.9485023,907,nan
1747246385.289039,908,nan
1747246385.9799201,910,nan
1747246386.320828,911,nan
1747246387.3443248,914,nan
1747246388.7018974,918,nan
1747246389.0510743,919,nan
1747246389.740865,921,nan
1747246390.4313738,923,nan
1747246391.8053029,927,nan
1747246392.1485076,928,nan
1747246392.492443,929,nan
1747246392.8357325,930,nan
1747246393.1770363,931,nan
1747246393.5184243,932,nan
1747246393.866103,933,nan
1747246394.5591624,935,nan
1747246395.9479208,939,nan
1747246396.632088,941,nan
1747246396.9731376,942,nan
1747246398.0011773,945,nan
1747246399.3720214,949,nan
1747246400.4077885,952,nan
1747246401.1028988,954,nan
1747246401.4462943,955,nan
1747246401.789808,956,nan
1747246403.1594408,960,nan
1747246403.8401213,962,nan
1747246404.178956,963,nan
1747246404.5227349,964,nan
1747246404.8645213,965,nan
1747246405.5462692,967,nan
1747246405.8949878,968,nan
1747246406.9218378,971,nan
1747246408.6507561,976,nan
1747246409.3366396,978,nan
1747246409.6833048,979,nan
1747246410.3697774,981,nan
1747246410.7189827,982,nan
1747246412.1229153,986,nan
1747246412.8075292,988,nan
1747246413.1495178,989,nan
1747246413.4904666,990,nan
1747246414.1765292,992,nan
1747246414.8557196,994,nan
1747246415.1970093,995,nan
1747246415.5374348,996,nan
1747246416.221583,998,nan
1747246416.561338,999,nan
1747246417.2494924,1001,nan
1747246417.5894961,1002,nan
1747246417.9291675,1003,nan
1747246418.2688835,1004,nan
1747246418.608935,1005,nan
1747246418.9505448,1006,nan
1747246420.6528645,1011,nan
1747246421.3339746,1013,nan
1747246422.014353,1015,nan
1747246422.3598833,1016,nan
1747246422.7041142,1017,nan
1747246424.4318233,1022,nan
1747246425.811517,1026,nan
1747246426.4971082,1028,nan
1747246426.8440301,1029,nan
1747246428.9093976,1035,nan
1747246429.2560005,1036,nan
1747246429.601932,1037,nan
1747246429.9624772,1038,nan
1747246430.3184958,1039,nan
1747246431.695059,1043,nan
1747246432.3888972,1045,nan
1747246432.741028,1046,nan
1747246434.820864,1052,nan
1747246435.1728315,1053,nan
1747246436.2180119,1056,nan
1747246436.9027932,1058,nan
1747246437.2451205,1059,nan
1747246437.589582,1060,nan
1747246438.2736528,1062,nan
1747246439.3136795,1065,nan
1747246439.6598008,1066,nan
1747246440.007666,1067,nan
1747246440.7024634,1069,nan
1747246441.0470219,1070,nan
1747246441.3887353,1071,nan
1747246441.729683,1072,nan
1747246442.0730982,1073,nan
1747246442.4164443,1074,nan
1747246443.444223,1077,nan
1747246443.7861574,1078,nan
1747246444.4722378,1080,nan
1747246444.8196092,1081,nan
1747246445.1695843,1082,nan
1747246446.2146254,1085,nan
1747246446.5677283,1086,nan
1747246446.913509,1087,nan
1747246448.295829,1091,nan
1747246448.6491652,1092,nan
1747246448.9962037,1093,nan
1747246450.723038,1098,nan
1747246451.4111383,1100,nan
1747246452.0979202,1102,nan
1747246452.4393737,1103,nan
1747246452.7806766,1104,nan
1747246453.8108058,1107,nan
1747246454.1523302,1108,nan
1747246454.5016587,1109,nan
1747246454.8471017,1110,nan
1747246455.189302,1111,nan
1747246455.5310955,1112,nan
1747246455.879445,1113,nan
1747246456.2225914,1114,nan
1747246456.9034753,1116,nan
1747246457.9265144,1119,nan
1747246458.6080506,1121,nan
1747246458.949089,1122,nan
1747246459.9864347,1125,nan
1747246460.3314238,1126,nan
1747246461.0245402,1128,nan
1747246461.3688498,1129,nan
1747246461.7130084,1130,nan
1747246462.0660665,1131,nan
1747246462.4095664,1132,nan
1747246463.0955713,1134,nan
1747246463.4379036,1135,nan
1747246463.782319,1136,nan
1747246464.8171632,1139,nan
1747246465.8573878,1142,nan
1747246466.8998528,1145,nan
1747246467.2484484,1146,nan
1747246467.9357357,1148,nan
1747246468.2798305,1149,nan
1747246468.625219,1150,nan
1747246468.9679298,1151,nan
1747246469.3118527,1152,nan
1747246469.654475,1153,nan
1747246470.3427408,1155,nan
1747246472.063658,1160,nan
1747246472.7696755,1162,nan
1747246473.4584959,1164,nan
1747246474.1579528,1166,nan
1747246474.511422,1167,nan
1747246476.5777647,1173,nan
1747246476.9208388,1174,nan
1747246477.609432,1176,nan
1747246477.9525845,1177,nan
1747246478.3015573,1178,nan
1747246479.6940079,1182,nan
1747246480.3902335,1184,nan
1747246481.0810542,1186,nan
1747246481.769662,1188,nan
1747246482.1078293,1189,nan
1747246482.453105,1190,nan
1747246483.4761157,1193,nan
1747246483.814995,1194,nan
1747246484.152454,1195,nan
1747246484.8298292,1197,nan
1747246485.1679747,1198,nan
1747246486.1840398,1201,nan
1747246486.521717,1202,nan
1747246487.560227,1205,nan
1747246487.8989367,1206,nan
1747246488.2381868,1207,nan
1747246488.918586,1209,nan
1747246490.2848895,1213,nan
1747246490.6265106,1214,nan
1747246490.974262,1215,nan
1747246491.662971,1217,nan
1747246492.007712,1218,nan
1747246493.7216835,1223,nan
1747246494.408404,1225,nan
1747246495.4355853,1228,nan
1747246495.7784092,1229,nan
1747246496.8083081,1232,nan
1747246497.1506844,1233,nan
1747246498.8729637,1238,nan
1747246499.5641403,1240,nan
1747246499.9045734,1241,nan
1747246500.248922,1242,nan
1747246500.5925734,1243,nan
1747246500.9315312,1244,nan
1747246501.2698898,1245,nan
1747246501.6076264,1246,nan
1747246502.6260974,1249,nan
1747246502.963254,1250,nan
1747246503.2999089,1251,nan
1747246503.6370444,1252,nan
1747246504.312138,1254,nan
1747246505.0141704,1256,nan
1747246505.358509,1257,nan
1747246506.398885,1260,nan
1747246506.7456343,1261,nan
1747246507.79105,1264,nan
1747246508.8301806,1267,nan
1747246510.2010658,1271,nan
1747246511.9148622,1276,nan
1747246512.262381,1277,nan
1747246512.6037526,1278,nan
1747246513.9655745,1282,nan
1747246515.004507,1285,nan
1747246516.7155576,1290,nan
1747246517.7453089,1293,nan
1747246518.760082,1296,nan
1747246519.4386103,1298,nan
1747246519.777298,1299,nan
1747246520.7954164,1302,nan
1747246522.153867,1306,nan
1747246523.5217502,1310,nan
1747246524.8917475,1314,nan
1747246525.2296574,1315,nan
1747246526.929833,1320,nan
1747246527.6205595,1322,nan
1747246527.9590049,1323,nan
1747246528.6330922,1325,nan
1747246528.9710615,1326,nan
1747246529.651421,1328,nan
1747246532.0313492,1335,nan
1747246535.091323,1344,nan
1747246535.4371824,1345,nan
1747246536.1456215,1347,nan
1747246536.486326,1348,nan
1747246537.526751,1351,nan
1747246537.8702557,1352,nan
1747246538.5474682,1354,nan
1747246539.9076462,1358,nan
1747246540.6001616,1360,nan
1747246541.9801364,1364,nan
1747246542.330058,1365,nan
1747246542.6741757,1366,nan
1747246543.0188007,1367,nan
1747246543.3626797,1368,nan
1747246544.7512748,1372,nan
1747246545.0951478,1373,nan
1747246545.779968,1375,nan
1747246546.1219423,1376,nan
1747246547.502364,1380,nan
1747246549.2695663,1385,nan
1747246549.623962,1386,nan
1747246551.0110023,1390,nan
1747246552.0434887,1393,nan
1747246553.0690088,1396,nan
1747246553.4115086,1397,nan
1747246554.097985,1399,nan
1747246554.4416633,1400,nan
1747246555.476441,1403,nan
1747246556.161252,1405,nan
1747246558.9022903,1413,nan
1747246559.9397795,1416,nan
1747246560.281946,1417,nan
1747246560.974335,1419,nan
1747246561.6667562,1421,nan
1747246562.007526,1422,nan
1747246565.1042151,1431,nan
1747246565.4477243,1432,nan
1747246566.8208864,1436,nan
1747246567.5070646,1438,nan
1747246567.8516462,1439,nan
1747246568.1959543,1440,nan
1747246568.5406733,1441,nan
1747246569.5716429,1444,nan
1747246570.2578578,1446,nan
1747246570.6019094,1447,nan
1747246570.9403696,1448,nan
1747246571.2792141,1449,nan
1747246571.6213014,1450,nan
1747246571.9649036,1451,nan
1747246572.3081248,1452,nan
1747246572.9939954,1454,nan
1747246573.3420222,1455,nan
1747246573.7011554,1456,nan
1747246574.0502803,1457,nan
1747246574.3997626,1458,nan
1747246574.7466855,1459,nan
1747246575.0894372,1460,nan
1747246575.4323025,1461,nan
1747246576.1142461,1463,nan
1747246578.6080801,1470,nan
1747246579.6386802,1473,nan
1747246579.9930003,1474,nan
1747246580.682916,1476,nan
1747246581.0266788,1477,nan
1747246582.3969853,1481,nan
1747246582.7420528,1482,nan
1747246583.089268,1483,nan
1747246584.490627,1487,nan
1747246584.840766,1488,nan
1747246585.188769,1489,nan
1747246585.5355687,1490,nan
1747246585.883716,1491,nan
1747246586.5715866,1493,nan
1747246586.9123774,1494,nan
1747246588.2815762,1498,nan
1747246588.6222823,1499,nan
1747246588.9675448,1500,nan
1747246589.6491961,1502,nan
1747246590.67554,1505,nan
1747246592.0552375,1509,nan
1747246592.3970938,1510,nan
1747246592.7372844,1511,nan
1747246593.4279497,1513,nan
1747246594.1061945,1515,nan
1747246594.4459684,1516,nan
1747246596.843813,1523,nan
1747246597.8720741,1526,nan
1747246598.5580115,1528,nan
1747246600.6332264,1534,nan
1747246601.663502,1537,nan
1747246602.0058813,1538,nan
1747246603.026985,1541,nan
1747246604.3912623,1545,nan
1747246605.0700843,1547,nan
1747246605.4129636,1548,nan
1747246606.4425848,1551,nan
1747246606.7831874,1552,nan
1747246607.1260517,1553,nan
1747246607.821533,1555,nan
1747246608.513634,1557,nan
1747246610.2376666,1562,nan
1747246610.9204679,1564,nan
1747246611.263933,1565,nan
1747246611.6151452,1566,nan
1747246612.3173802,1568,nan
1747246613.00842,1570,nan
1747246613.3514695,1571,nan
1747246613.694009,1572,nan
1747246614.0385811,1573,nan
1747246615.0702198,1576,nan
1747246615.7652738,1578,nan
1747246616.109565,1579,nan
1747246616.4611843,1580,nan
1747246616.807254,1581,nan
1747246617.1557238,1582,nan
1747246618.2211418,1585,nan
1747246619.9642744,1590,nan
1747246621.6812587,1595,nan
1747246622.0228603,1596,nan
1747246622.3651996,1597,nan
1747246623.7450013,1601,nan
1747246624.0849319,1602,nan
1747246624.4298077,1603,nan
1747246626.8246512,1610,nan
1747246627.1734567,1611,nan
1747246627.8573883,1613,nan
1747246628.2059753,1614,nan
1747246628.8878264,1616,nan
1747246630.2611456,1620,nan
1747246630.9417415,1622,nan
1747246631.64226,1624,nan
1747246632.3359818,1626,nan
1747246632.6891458,1627,nan
1747246634.0813634,1631,nan
1747246635.4590254,1635,nan
1747246635.8016367,1636,nan
1747246636.151044,1637,nan
1747246636.4938858,1638,nan
1747246637.1781085,1640,nan
1747246637.5209644,1641,nan
1747246639.2325213,1646,nan
1747246639.5732892,1647,nan
1747246640.2660816,1649,nan
1747246640.956051,1651,nan
1747246641.3014734,1652,nan
1747246641.6458125,1653,nan
1747246641.9885938,1654,nan
1747246642.6793742,1656,nan
1747246643.3703206,1658,nan
1747246644.7273493,1662,nan
1747246645.4060156,1664,nan
1747246646.0818307,1666,nan
1747246647.095255,1669,nan
1747246647.4387257,1670,nan
1747246648.8160286,1674,nan
1747246649.832907,1677,nan
1747246650.5143042,1679,nan
1747246650.8517575,1680,nan
1747246651.1888573,1681,nan
1747246651.5295217,1682,nan
1747246652.5497522,1685,nan
1747246652.8875968,1686,nan
1747246653.2260504,1687,nan
1747246653.5723405,1688,nan
1747246653.9107904,1689,nan
1747246654.2510254,1690,nan
1747246655.2702916,1693,nan
1747246655.6185825,1694,nan
1747246655.9616175,1695,nan
1747246656.644976,1697,nan
1747246656.9843152,1698,nan
1747246657.3291712,1699,nan
1747246657.669215,1700,nan
1747246658.3446097,1702,nan
1747246659.0188258,1704,nan
1747246660.0472853,1707,nan
1747246660.741625,1709,nan
1747246661.082356,1710,nan
1747246661.4262326,1711,nan
1747246661.7674086,1712,nan
1747246663.8056846,1718,nan
1747246664.1443753,1719,nan
1747246665.166691,1722,nan
1747246665.5053859,1723,nan
1747246665.8476653,1724,nan
1747246666.201468,1725,nan
1747246667.9419298,1730,nan
1747246670.6912148,1738,nan
1747246671.0472822,1739,nan
1747246671.3953006,1740,nan
1747246672.436793,1743,nan
1747246673.118966,1745,nan
1747246674.1498435,1748,nan
1747246674.491234,1749,nan
1747246674.830713,1750,nan
1747246675.168821,1751,nan
1747246675.8561306,1753,nan
1747246676.1980891,1754,nan
1747246677.2210412,1757,nan
1747246678.929153,1762,nan
1747246679.2703876,1763,nan
1747246679.9682162,1765,nan
1747246680.318129,1766,nan
1747246681.0125926,1768,nan
1747246683.4187624,1775,nan
1747246683.76183,1776,nan
1747246684.1023893,1777,nan
1747246685.1246002,1780,nan
1747246685.4715126,1781,nan
1747246686.5101132,1784,nan
1747246686.8635228,1785,nan
1747246687.2054267,1786,nan
1747246687.5459414,1787,nan
1747246688.231502,1789,nan
1747246688.5747085,1790,nan
1747246689.262202,1792,nan
1747246689.941401,1794,nan
1747246690.6223454,1796,nan
1747246690.9648829,1797,nan
1747246691.993125,1800,nan
1747246692.6748438,1802,nan
1747246693.0150592,1803,nan
1747246693.3544965,1804,nan
1747246694.7230566,1808,nan
1747246695.4057465,1810,nan
1747246696.7792392,1814,nan
1747246697.473216,1816,nan
1747246698.1662858,1818,nan
1747246698.517213,1819,nan
1747246699.8923745,1823,nan
1747246700.9239213,1826,nan
1747246701.261382,1827,nan
1747246701.9442282,1829,nan
1747246702.2839913,1830,nan
1747246702.9673781,1832,nan
1747246703.3058217,1833,nan
1747246703.643832,1834,nan
1747246704.3223946,1836,nan
1747246704.6621854,1837,nan
1747246705.0001426,1838,nan
1747246707.029589,1844,nan
1747246707.3735738,1845,nan
1747246707.7133768,1846,nan
1747246708.0521092,1847,nan
1747246708.3913524,1848,nan
1747246709.419112,1851,nan
1747246710.0990365,1853,nan
1747246711.1259735,1856,nan
1747246712.498343,1860,nan
1747246713.8807473,1864,nan
1747246714.2203827,1865,nan
1747246714.5659041,1866,nan
1747246714.9070847,1867,nan
1747246716.2781286,1871,nan
1747246716.6166837,1872,nan
1747246716.9572854,1873,nan
1747246717.2971923,1874,nan
1747246717.6357827,1875,nan
1747246718.3154988,1877,nan
1747246718.9939733,1879,nan
1747246719.3318684,1880,nan
1747246720.3482776,1883,nan
1747246720.6983979,1884,nan
1747246721.3913665,1886,nan
1747246722.0750585,1888,nan
1747246722.7605028,1890,nan
1747246723.1050007,1891,nan
1747246724.4820411,1895,nan
1747246725.865519,1899,nan
1747246726.5604665,1901,nan
1747246726.902645,1902,nan
1747246728.2783964,1906,nan
1747246728.9652638,1908,nan
1747246729.3092651,1909,nan
1747246729.6532602,1910,nan
1747246730.6776094,1913,nan
1747246731.7046628,1916,nan
1747246732.3883543,1918,nan
1747246734.4414499,1924,nan
1747246734.7865708,1925,nan
1747246735.1317446,1926,nan
1747246735.8183393,1928,nan
1747246736.158438,1929,nan
1747246737.1931665,1932,nan
1747246738.2312224,1935,nan
1747246738.5725036,1936,nan
1747246739.591532,1939,nan
1747246739.9305465,1940,nan
1747246740.2695546,1941,nan
1747246740.6089902,1942,nan
1747246741.6274517,1945,nan
1747246742.3074574,1947,nan
1747246743.3337212,1950,nan
1747246743.672625,1951,nan
1747246744.349381,1953,nan
1747246745.3681157,1956,nan
1747246746.7307558,1960,nan
1747246747.0709074,1961,nan
1747246747.418491,1962,nan
1747246747.7646196,1963,nan
1747246748.1147883,1964,nan
1747246748.8025382,1966,nan
1747246749.140291,1967,nan
1747246749.4783,1968,nan
1747246749.8165953,1969,nan
1747246751.877276,1975,nan
1747246752.5701163,1977,nan
1747246752.9092352,1978,nan
1747246753.2538457,1979,nan
1747246753.5932992,1980,nan
1747246753.9329333,1981,nan
1747246754.2728517,1982,nan
1747246754.610963,1983,nan
1747246755.2865207,1985,nan
1747246755.9635725,1987,nan
1747246756.301783,1988,nan
1747246756.637433,1989,nan
1747246757.3132715,1991,nan
1747246757.6521006,1992,nan
1747246758.006231,1993,nan
1747246758.679242,1995,nan
1747246760.026557,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_55_605990-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246083.8713317,0,0.050250012427568436
1747246084.94665,3,-0.035313285887241364
1747246085.2986226,4,0.2069174349308014
1747246087.4444344,10,6.50405216217041
1747246087.8084414,11,3.5991692543029785
1747246088.913361,14,-0.014674009755253792
1747246089.2739198,15,0.5488491654396057
1747246090.348095,18,2.0142581462860107
1747246090.7154117,19,0.10243939608335495
1747246091.0626707,20,-0.03028528206050396
1747246091.7586246,22,0.7987102270126343
1747246092.1114013,23,2.4809882640838623
1747246093.1595783,26,0.22626951336860657
1747246093.5066576,27,0.25964245200157166
1747246095.5788417,33,7.307539463043213
1747246096.6057265,36,0.25069665908813477
1747246096.9501624,37,0.137160524725914
1747246097.3041046,38,0.659919261932373
1747246097.6601062,39,0.8596780300140381
1747246098.0071006,40,1.7506849765777588
1747246100.394133,47,1.2519235610961914
1747246100.7340405,48,4.826679229736328
1747246101.0739467,49,11.9121675491333
1747246101.7554028,51,0.4625047445297241
1747246102.1040306,52,-0.06195781007409096
1747246102.7820406,54,-0.0701495036482811
1747246103.80495,57,3.3844335079193115
1747246104.8354676,60,0.16549062728881836
1747246105.181178,61,0.39706951379776
1747246105.53312,62,1.1456706523895264
1747246105.8811555,63,0.977379322052002
1747246106.5726187,65,0.9168757796287537
1747246106.9196923,66,0.7065574526786804
1747246107.270034,67,1.9331508874893188
1747246107.6243806,68,5.383355617523193
1747246108.3244774,70,1.0036917924880981
1747246108.674554,71,0.3896849453449249
1747246110.7598789,77,0.26657915115356445
1747246111.4489746,79,0.24846479296684265
1747246111.7904303,80,0.33233842253685
1747246112.4867072,82,1.036788821220398
1747246112.834105,83,1.3439891338348389
1747246113.525704,85,2.6176328659057617
1747246114.926386,89,2.3554208278656006
1747246115.2701962,90,0.8490445613861084
1747246117.0055804,95,1.9799647331237793
1747246118.3847845,99,0.5663066506385803
1747246118.7362392,100,0.6479121446609497
1747246119.8085911,103,0.8541235327720642
1747246120.8650954,106,2.585362195968628
1747246121.210442,107,3.9693827629089355
1747246121.8995767,109,0.6547822952270508
1747246123.631161,114,1.1705677509307861
1747246124.3184175,116,0.220230370759964
1747246126.0309427,121,0.8987513780593872
1747246127.4051452,125,1.4362475872039795
1747246127.7490873,126,1.7660232782363892
1747246128.43595,128,1.0974936485290527
1747246129.117146,130,0.6805614233016968
1747246129.4628158,131,0.8957710266113281
1747246129.804696,132,0.6904376149177551
1747246131.2079818,136,1.5883054733276367
1747246131.556351,137,1.9555727243423462
1747246133.612515,143,1.1263339519500732
1747246133.9537303,144,2.3597259521484375
1747246134.6320455,146,1.1304810047149658
1747246134.9698207,147,0.9901853799819946
1747246135.9859788,150,0.4848173260688782
1747246138.3673651,157,1.5762735605239868
1747246139.0487866,159,0.7983884215354919
1747246139.388662,160,1.0602073669433594
1747246140.0668178,162,1.6663111448287964
1747246140.7568295,164,1.1354676485061646
1747246141.4355192,166,0.7119833827018738
1747246142.821218,170,0.7030864953994751
1747246143.171639,171,0.47197628021240234
1747246143.522827,172,0.9005987644195557
1747246144.5610166,175,2.0797526836395264
1747246144.9088137,176,1.6683869361877441
1747246145.2512589,177,1.4593358039855957
1747246145.5936105,178,1.1825319528579712
1747246146.2793615,180,2.57708477973938
1747246146.6230109,181,3.0007171630859375
1747246147.6535366,184,0.5210742354393005
1747246148.0000062,185,0.6581734418869019
1747246148.344005,186,0.809145450592041
1747246149.3725655,189,0.571585476398468
1747246149.7158103,190,0.5785812735557556
1747246150.0624566,191,1.3029581308364868
1747246150.4076915,192,2.538769245147705
1747246151.4391148,195,2.305415630340576
1747246152.8110547,199,0.8943602442741394
1747246153.1691067,200,2.718618631362915
1747246153.8699887,202,3.5307822227478027
1747246154.2145565,203,0.9878419637680054
1747246154.5572283,204,0.5894248485565186
1747246154.9005249,205,0.718413770198822
1747246155.6024928,207,0.9774631857872009
1747246156.2993853,209,0.4059647023677826
1747246156.9964278,211,0.9930116534233093
1747246157.6936972,213,0.6998895406723022
1747246158.3946173,215,2.566189765930176
1747246158.748043,216,2.0275018215179443
1747246159.445241,218,0.8723096251487732
1747246159.793035,219,1.4427348375320435
1747246160.141265,220,0.6330998539924622
1747246160.4902086,221,0.8563811182975769
1747246160.8412807,222,1.4616104364395142
1747246161.5380754,224,1.048958420753479
1747246161.876106,225,0.8066434860229492
1747246163.238633,229,0.9089259505271912
1747246165.294166,235,1.396826148033142
1747246165.9762046,237,1.1407456398010254
1747246166.3266737,238,1.2555036544799805
1747246166.673833,239,1.2174829244613647
1747246167.350294,241,0.7737797498703003
1747246167.6879916,242,1.022486925125122
1747246168.371135,244,1.586388349533081
1747246168.7149713,245,1.246943712234497
1747246169.0591455,246,1.784751057624817
1747246169.4004066,247,0.8870105743408203
1747246171.1247346,252,1.1387964487075806
1747246171.471637,253,1.067996859550476
1747246171.818357,254,1.3749644756317139
1747246172.8860478,257,1.3256042003631592
1747246173.2429662,258,0.783324122428894
1747246173.5956717,259,0.9653945565223694
1747246173.9456692,260,0.600118100643158
1747246174.6411676,262,0.8417977094650269
1747246177.3705604,270,2.1564767360687256
1747246177.7102387,271,4.5786261558532715
1747246178.7366269,274,0.5406294465065002
1747246179.0798414,275,1.0282721519470215
1747246179.419516,276,1.0494991540908813
1747246180.1035016,278,2.2774758338928223
1747246180.7859824,280,0.6649872064590454
1747246181.468326,282,0.7053543329238892
1747246181.8081684,283,0.6147145628929138
1747246182.4876695,285,0.7894566655158997
1747246183.169923,287,1.2193773984909058
1747246183.5120745,288,1.7090920209884644
1747246184.2079096,290,1.31577467918396
1747246185.9282753,295,1.5289266109466553
1747246186.271381,296,2.146231174468994
1747246186.618846,297,0.8955192565917969
1747246186.9635687,298,0.7687592506408691
1747246189.0431154,304,1.3126579523086548
1747246189.7249975,306,1.670154094696045
1747246190.414083,308,1.223497986793518
1747246190.7623408,309,1.5074079036712646
1747246191.793521,312,2.31243896484375
1747246192.136535,313,1.8185815811157227
1747246193.1759753,316,1.1892943382263184
1747246193.8663936,318,2.7766709327697754
1747246194.207019,319,2.760974884033203
1747246195.232998,322,2.2116572856903076
1747246195.910822,324,1.8479334115982056
1747246197.5977685,329,1.002676248550415
1747246197.9354227,330,0.8462590575218201
1747246198.2751052,331,0.857642650604248
1747246198.6139452,332,0.9329620599746704
1747246200.305173,337,2.5957818031311035
1747246200.6493208,338,1.5112961530685425
1747246201.3276334,340,0.8459516167640686
1747246202.3571978,343,1.2114955186843872
1747246202.7022521,344,1.70249342918396
1747246203.042047,345,1.2734506130218506
1747246203.394891,346,1.0585640668869019
1747246204.0817409,348,2.7319467067718506
1747246204.765926,350,3.075834274291992
1747246205.4583771,352,1.7177815437316895
1747246205.8016489,353,0.6691566109657288
1747246206.1452308,354,0.9413040280342102
1747246207.524148,358,3.0114307403564453
1747246208.20608,360,1.2254612445831299
1747246208.9010704,362,1.39047110080719
1747246209.243158,363,0.3892029821872711
1747246209.5851545,364,1.0053575038909912
1747246209.9285033,365,1.2230616807937622
1747246210.2718055,366,1.2010114192962646
1747246210.6123152,367,0.6584064364433289
1747246210.9532452,368,1.1450226306915283
1747246213.0382566,374,0.8813170790672302
1747246214.0773735,377,1.3922771215438843
1747246214.4228547,378,1.102567195892334
1747246216.8437233,385,0.9314831495285034
1747246217.183131,386,1.0581696033477783
1747246218.5498722,390,1.8013287782669067
1747246218.8883739,391,1.5584003925323486
1747246219.2325454,392,2.6335196495056152
1747246219.5794895,393,1.8053371906280518
1747246219.9231813,394,1.8535710573196411
1747246220.2649932,395,1.4561151266098022
1747246220.6184943,396,2.0324530601501465
1747246220.9707522,397,1.4622466564178467
1747246221.3135252,398,2.287794828414917
1747246221.6696095,399,2.348702907562256
1747246222.362985,401,1.3897489309310913
1747246222.711637,402,1.4182721376419067
1747246223.40262,404,1.130273699760437
1747246224.7772722,408,3.1536808013916016
1747246225.118135,409,1.4617676734924316
1747246226.1410398,412,1.7510192394256592
1747246226.482047,413,2.7653427124023438
1747246226.8269734,414,1.9331459999084473
1747246227.1705418,415,2.5360217094421387
1747246228.2002,418,3.2007689476013184
1747246229.2342143,421,2.1160523891448975
1747246229.5787377,422,2.196873664855957
1747246230.6087213,425,0.6574787497520447
1747246230.9534209,426,0.7709135413169861
1747246232.3189924,430,0.8645880818367004
1747246232.658382,431,0.8914406299591064
1747246233.6951206,434,1.6999486684799194
1747246234.0441048,435,0.8623821139335632
1747246234.3856595,436,1.1130348443984985
1747246234.7328234,437,1.9554433822631836
1747246235.076346,438,1.6464245319366455
1747246235.419184,439,1.360402226448059
1747246235.7620769,440,1.3087064027786255
1747246236.1017225,441,2.151399612426758
1747246236.797721,443,1.7633211612701416
1747246237.137774,444,1.5566045045852661
1747246237.4812121,445,1.3598209619522095
1747246237.8292034,446,1.0997254848480225
1747246239.2341952,450,3.2395615577697754
1747246239.589884,451,2.9161040782928467
1747246239.9443722,452,1.3430769443511963
1747246240.2920432,453,1.2444193363189697
1747246240.641004,454,2.3496932983398438
1747246241.3354928,456,3.466304063796997
1747246242.0277722,458,1.7837622165679932
1747246242.7284565,460,3.0591225624084473
1747246243.0696166,461,0.8655263781547546
1747246244.0994594,464,1.222032904624939
1747246244.4390638,465,1.4957979917526245
1747246244.778842,466,1.3310273885726929
1747246245.4595172,468,2.65574049949646
1747246246.1335804,470,1.2583961486816406
1747246247.4855309,474,1.9365898370742798
1747246247.8242702,475,2.8113527297973633
1747246248.8746896,478,1.9629820585250854
1747246249.2309642,479,3.226386547088623
1747246249.5936344,480,1.2648292779922485
1747246249.9519308,481,1.6160787343978882
1747246250.2993228,482,2.1393585205078125
1747246250.6458304,483,2.217241048812866
1747246250.9904568,484,2.5268824100494385
1747246251.6786602,486,2.9909110069274902
1747246252.0173304,487,1.9324612617492676
1747246252.3555033,488,2.2776906490325928
1747246252.6943803,489,3.4865775108337402
1747246253.3722,491,4.399577617645264
1747246254.3954551,494,1.488181710243225
1747246255.7803984,498,2.2718894481658936
1747246256.8103683,501,1.9929490089416504
1747246257.1528356,502,1.9232443571090698
1747246257.4925303,503,1.4809792041778564
1747246258.5217948,506,4.037511348724365
1747246259.209626,508,1.6366606950759888
1747246259.5554314,509,1.144033670425415
1747246259.9025173,510,0.8741729855537415
1747246260.2440748,511,1.7280325889587402
1747246260.5854077,512,2.262993097305298
1747246260.924594,513,2.3575663566589355
1747246261.2739758,514,0.8000973463058472
1747246262.2970822,517,1.1838566064834595
1747246262.6396003,518,1.6641802787780762
1747246262.980848,519,1.9796428680419922
1747246263.3198006,520,2.5287442207336426
1747246264.3555381,523,1.2840672731399536
1747246266.755842,530,1.7054685354232788
1747246267.7761507,533,2.3479738235473633
1747246268.1184313,534,1.7720437049865723
1747246268.8070428,536,1.6074151992797852
1747246269.1476583,537,2.2555735111236572
1747246269.488353,538,2.218437910079956
1747246269.8280766,539,1.366182804107666
1747246270.1722934,540,8.494926452636719
1747246270.8535056,542,5.4645915031433105
1747246271.1969354,543,5.443092346191406
1747246271.5376318,544,6.912430763244629
1747246272.221976,546,2.5968844890594482
1747246272.5675511,547,0.33101463317871094
1747246273.5956452,550,0.16945545375347137
1747246274.2797794,552,0.4353279769420624
1747246274.9651415,554,0.1911679059267044
1747246275.3048363,555,0.37686455249786377
1747246275.6508083,556,0.41772958636283875
1747246277.7159965,562,0.9000693559646606
1747246278.063352,563,1.2950761318206787
1747246278.411868,564,1.0031911134719849
1747246279.788747,568,1.2375106811523438
1747246280.8191302,571,1.2753232717514038
1747246281.5072632,573,1.3998888731002808
1747246282.5575247,576,0.9681806564331055
1747246283.9416978,580,0.9913986921310425
1747246285.315363,584,1.8539577722549438
1747246285.65563,585,0.678037703037262
1747246286.0033154,586,1.4841452836990356
1747246286.6883764,588,1.5084946155548096
1747246287.3735716,590,1.3184013366699219
1747246287.7236524,591,0.9007531404495239
1747246288.0636225,592,1.255458950996399
1747246288.7492986,594,1.0385404825210571
1747246289.4372673,596,1.0400880575180054
1747246289.7794101,597,1.204031229019165
1747246290.1238806,598,1.191007375717163
1747246290.467162,599,1.3490302562713623
1747246291.1543195,601,1.3845106363296509
1747246291.49817,602,2.618722677230835
1747246291.8468723,603,0.5848907232284546
1747246292.535392,605,0.9071129560470581
1747246293.565397,608,2.1583588123321533
1747246294.2488596,610,2.151784658432007
1747246295.2757976,613,1.3122397661209106
1747246295.616715,614,1.0137335062026978
1747246296.3026407,616,1.734820008277893
1747246296.9969487,618,1.0345606803894043
1747246297.6835635,620,2.465226411819458
1747246298.3665972,622,1.9095712900161743
1747246298.7092822,623,2.7414603233337402
1747246299.7334466,626,6.679917335510254
1747246300.414671,628,4.177954196929932
1747246300.755346,629,5.0539231300354
1747246302.11816,633,1.2413772344589233
1747246302.801437,635,0.9163672924041748
1747246303.483803,637,1.067000389099121
1747246304.5080757,640,2.3811728954315186
1747246304.8490434,641,0.7999935746192932
1747246305.1912804,642,1.2575984001159668
1747246305.532944,643,1.0992978811264038
1747246305.8755965,644,1.0297558307647705
1747246306.2170832,645,0.8642451167106628
1747246307.5809479,649,0.6685885190963745
1747246308.2625897,651,1.2750883102416992
1747246308.6093733,652,1.1962077617645264
1747246308.956073,653,1.109979510307312
1747246309.3034117,654,0.6373430490493774
1747246309.6537547,655,1.692165493965149
1747246310.6818755,658,1.5281906127929688
1747246311.0216842,659,0.578832745552063
1747246311.361852,660,1.2083613872528076
1747246313.7823298,667,1.5741808414459229
1747246314.8073912,670,2.418612003326416
1747246316.5270162,675,1.0222667455673218
1747246316.8753595,676,1.396492838859558
1747246317.225554,677,1.2947041988372803
1747246318.2707362,680,1.0351723432540894
1747246318.9658053,682,2.0129125118255615
1747246319.320545,683,1.075718879699707
1747246319.6678498,684,2.856311559677124
1747246320.714984,687,1.759189248085022
1747246322.474106,692,2.031184196472168
1747246323.1956875,694,2.61944317817688
1747246323.5478063,695,3.29805064201355
1747246323.9087234,696,1.8246586322784424
1747246324.2662592,697,1.3601926565170288
1747246324.962715,699,1.6750043630599976
1747246326.0159318,702,1.9948318004608154
1747246326.371593,703,2.926593542098999
1747246327.0700843,705,0.8809959292411804
1747246328.4705193,709,1.476995825767517
1747246328.8293686,710,2.728803873062134
1747246329.5321965,712,2.155078411102295
1747246330.5748277,715,0.9967964291572571
1747246331.2675917,717,1.3440076112747192
1747246331.962406,719,1.2614035606384277
1747246332.309408,720,3.0180609226226807
1747246332.6559777,721,2.1407978534698486
1747246333.350155,723,1.8620156049728394
1747246334.052944,725,0.8117213249206543
1747246334.404556,726,1.467042326927185
1747246334.7559245,727,1.3600857257843018
1747246335.1073527,728,0.9702199101448059
1747246335.4618216,729,3.093811273574829
1747246336.1562629,731,1.2875357866287231
1747246336.5038452,732,1.1342090368270874
1747246336.8561773,733,1.392533540725708
1747246338.5928862,738,1.7005152702331543
1747246338.930822,739,2.0486056804656982
1747246339.268313,740,0.4074171185493469
1747246339.9494474,742,1.4026880264282227
1747246340.2870302,743,1.5637391805648804
1747246340.6373222,744,1.918344497680664
1747246340.975968,745,1.7057584524154663
1747246343.3772342,752,3.1286208629608154
1747246344.4103572,755,1.8415958881378174
1747246344.7565207,756,1.6417450904846191
1747246345.4468534,758,2.9185285568237305
1747246347.156109,763,3.294590473175049
1747246347.5058155,764,1.8094931840896606
1747246347.8553689,765,2.357994318008423
1747246348.8949964,768,2.7984533309936523
1747246349.3225336,769,2.959613800048828
1747246350.3525345,772,1.9347634315490723
1747246350.69441,773,3.1929798126220703
1747246351.383262,775,1.455542802810669
1747246351.724548,776,2.2217018604278564
1747246352.4104187,778,2.89721941947937
1747246352.7528586,779,1.963169813156128
1747246353.0944114,780,2.9794092178344727
1747246353.439923,781,3.0180253982543945
1747246353.7826042,782,3.4654879570007324
1747246355.862572,788,6.919552803039551
1747246356.210281,789,2.778895854949951
1747246356.8984466,791,1.4513177871704102
1747246357.5865579,793,3.246614694595337
1747246358.274593,795,1.840338110923767
1747246358.6188772,796,5.59478759765625
1747246359.6575797,799,2.3653244972229004
1747246360.0079243,800,2.245917797088623
1747246361.4068778,804,2.6389362812042236
1747246361.748532,805,2.034067153930664
1747246362.0881543,806,4.999118804931641
1747246362.4286206,807,2.5267693996429443
1747246363.4621153,810,6.894690036773682
1747246364.5008094,813,1.130594253540039
1747246366.2192602,818,0.9179127812385559
1747246366.5716982,819,3.6478586196899414
1747246367.257036,821,3.3441054821014404
1747246367.5998516,822,3.1751999855041504
1747246367.9478946,823,0.41248902678489685
1747246368.6313806,825,5.007370471954346
1747246368.9775355,826,1.4124889373779297
1747246369.3172004,827,0.504080593585968
1747246369.658453,828,1.275760531425476
1747246371.0176837,832,3.497476577758789
1747246371.355484,833,0.7617709636688232
1747246372.056021,835,0.8753485679626465
1747246372.3979728,836,4.5853400230407715
1747246372.7426991,837,5.474419116973877
1747246373.42811,839,3.480128049850464
1747246373.7708275,840,3.0581438541412354
1747246374.7928433,843,2.3925929069519043
1747246375.4709563,845,1.728623628616333
1747246377.176149,850,2.378979206085205
1747246377.5156288,851,3.1978209018707275
1747246378.5427802,854,1.8610159158706665
1747246379.5723572,857,1.0394506454467773
1747246380.5834787,860,4.453551769256592
1747246381.2566364,862,2.78938364982605
1747246382.2744834,865,0.8653810024261475
1747246382.6130686,866,4.415371894836426
1747246383.9729896,870,1.0236544609069824
1747246384.310849,871,2.2965919971466064
1747246387.7341173,881,4.966516017913818
1747246388.417446,883,3.5415329933166504
1747246388.7589486,884,2.448216199874878
1747246389.1009645,885,1.4314661026000977
1747246389.4410985,886,3.0535380840301514
1747246390.1258307,888,3.1346168518066406
1747246390.8084714,890,0.17024600505828857
1747246391.4916947,892,2.2699356079101562
1747246392.5135677,895,5.796574115753174
1747246393.195228,897,2.8057682514190674
1747246393.535665,898,3.9807920455932617
1747246394.5631068,901,1.1476645469665527
1747246394.9102592,902,3.5883710384368896
1747246395.598962,904,4.36821174621582
1747246396.293298,906,0.584550678730011
1747246396.655315,907,2.764446496963501
1747246396.9998376,908,3.089607000350952
1747246397.7019289,910,0.9196450114250183
1747246398.0404553,911,2.6171042919158936
1747246399.0661666,914,2.8969321250915527
1747246400.436723,918,2.3365414142608643
1747246400.7948751,919,2.711544990539551
1747246401.484879,921,3.683366537094116
1747246402.1718278,923,2.2069618701934814
1747246403.543421,927,5.176777362823486
1747246403.8899996,928,1.3596460819244385
1747246404.2358754,929,2.264763593673706
1747246404.580228,930,3.8154232501983643
1747246404.9297738,931,2.5452678203582764
1747246405.2727337,932,2.841688632965088
1747246405.6217651,933,1.7126460075378418
1747246406.3173666,935,2.9727094173431396
1747246407.7022345,939,0.7753542065620422
1747246408.3863556,941,2.6976511478424072
1747246408.7250345,942,5.751262187957764
1747246409.7473638,945,2.7760260105133057
1747246411.1221864,949,1.9332844018936157
1747246412.1573248,952,0.9911876320838928
1747246412.8363109,954,3.3155813217163086
1747246413.1745882,955,0.15728922188282013
1747246413.5129457,956,2.808436870574951
1747246414.8820164,960,1.8101145029067993
1747246415.556997,962,2.4814016819000244
1747246415.8950262,963,3.654994487762451
1747246416.2387066,964,2.807286262512207
1747246416.5798957,965,0.8101130127906799
1747246417.2655902,967,4.081100940704346
1747246417.606158,968,4.9770073890686035
1747246418.6228151,971,2.536377429962158
1747246420.3172946,976,4.686523914337158
1747246420.9986537,978,3.5081515312194824
1747246421.3374116,979,4.973850727081299
1747246422.014686,981,1.2835229635238647
1747246422.3552704,982,1.255556344985962
1747246423.7129822,986,3.8309526443481445
1747246424.3982763,988,2.496147394180298
1747246424.7377355,989,3.3476974964141846
1747246425.0828352,990,2.9043211936950684
1747246425.7633977,992,1.6718002557754517
1747246426.4418938,994,3.3212218284606934
1747246426.7873862,995,2.789517879486084
1747246427.130555,996,2.26223087310791
1747246427.8132856,998,4.270149230957031
1747246428.1541276,999,1.364079236984253
1747246428.8443205,1001,0.2639691233634949
1747246429.1857712,1002,0.9857045412063599
1747246429.5257616,1003,3.963426351547241
1747246429.8717685,1004,4.650475978851318
1747246430.2109702,1005,4.709705352783203
1747246430.5593233,1006,7.096170425415039
1747246432.270191,1011,3.1228597164154053
1747246432.9697707,1013,2.6132900714874268
1747246433.657018,1015,1.605278491973877
1747246434.0084646,1016,1.11430823802948
1747246434.3555355,1017,3.4861395359039307
1747246436.092309,1022,1.2882156372070312
1747246437.4771025,1026,1.7775537967681885
1747246438.1565309,1028,1.9652587175369263
1747246438.496453,1029,3.8868439197540283
1747246440.5802186,1035,2.9516067504882812
1747246440.9240007,1036,3.917818069458008
1747246441.2753894,1037,2.7095816135406494
1747246441.6159225,1038,1.0911606550216675
1747246441.9560776,1039,1.8522822856903076
1747246443.3256662,1043,1.69328773021698
1747246444.017812,1045,2.2937965393066406
1747246444.359691,1046,1.9954335689544678
1747246446.455946,1052,3.688420295715332
1747246446.8052936,1053,2.9810597896575928
1747246447.855009,1056,1.5215768814086914
1747246448.5489054,1058,3.2293813228607178
1747246448.8935847,1059,2.4810476303100586
1747246449.236772,1060,1.2306077480316162
1747246449.9368863,1062,3.3865504264831543
1747246450.9749608,1065,3.36940598487854
1747246451.3199987,1066,1.5718369483947754
1747246451.6608214,1067,2.061052083969116
1747246452.349939,1069,3.863356590270996
1747246452.694533,1070,4.1411333084106445
1747246453.034415,1071,2.762982130050659
1747246453.374096,1072,5.19987154006958
1747246453.7180357,1073,7.435297012329102
1747246454.0592577,1074,3.4795420169830322
1747246455.076791,1077,2.026209592819214
1747246455.4162443,1078,4.800375938415527
1747246456.0997477,1080,2.299086809158325
1747246456.4451206,1081,1.759423851966858
1747246456.7865853,1082,4.521816253662109
1747246457.8252504,1085,3.6901848316192627
1747246458.1679664,1086,1.4650182723999023
1747246458.5066793,1087,2.5337393283843994
1747246459.8778017,1091,5.622410297393799
1747246460.2187953,1092,0.8342046141624451
1747246460.5611753,1093,2.541802167892456
1747246462.2845938,1098,3.970421314239502
1747246462.9772925,1100,2.112053394317627
1747246463.6583083,1102,1.8518409729003906
1747246464.0012438,1103,1.5868779420852661
1747246464.3497856,1104,0.903405487537384
1747246465.4082255,1107,5.50148344039917
1747246465.7630644,1108,0.6702573895454407
1747246466.1055849,1109,2.8846182823181152
1747246466.4509265,1110,3.810363292694092
1747246466.795031,1111,1.096168041229248
1747246467.1367202,1112,2.4929966926574707
1747246467.483688,1113,2.124941349029541
1747246467.8281415,1114,3.8928451538085938
1747246468.522686,1116,1.5162746906280518
1747246469.5531647,1119,3.589790105819702
1747246470.2366462,1121,2.252751588821411
1747246470.5783894,1122,2.885162830352783
1747246471.6051867,1125,1.5780799388885498
1747246471.9465978,1126,2.4897398948669434
1747246472.6504474,1128,1.6542121171951294
1747246472.991462,1129,0.6561392545700073
1747246473.3344643,1130,2.1686952114105225
1747246473.6844764,1131,4.043206691741943
1747246474.02555,1132,2.4777798652648926
1747246474.7326612,1134,0.389845073223114
1747246475.0801225,1135,7.2407355308532715
1747246475.4251292,1136,4.1222405433654785
1747246476.4635704,1139,4.443867206573486
1747246477.491115,1142,2.74118709564209
1747246478.5228078,1145,2.5291144847869873
1747246478.872524,1146,3.370272397994995
1747246479.565004,1148,10.777518272399902
1747246479.9133623,1149,9.003218650817871
1747246480.2607539,1150,4.176675319671631
1747246480.6133177,1151,5.181955814361572
1747246480.959659,1152,2.51101016998291
1747246481.305954,1153,0.9623158574104309
1747246481.9998507,1155,0.36012667417526245
1747246483.7230246,1160,0.42687666416168213
1747246484.4179957,1162,0.2642161250114441
1747246485.1306047,1164,1.1026426553726196
1747246485.8279321,1166,0.6570007801055908
1747246486.177129,1167,0.5499759912490845
1747246488.3065283,1173,1.1005549430847168
1747246488.655829,1174,1.1227701902389526
1747246489.355892,1176,1.535028100013733
1747246489.7072942,1177,1.0793706178665161
1747246490.0545726,1178,2.973576784133911
1747246491.4551344,1182,0.7201880812644958
1747246492.1710365,1184,2.057786226272583
1747246492.8582919,1186,2.900695562362671
1747246493.5425358,1188,2.0361030101776123
1747246493.8875294,1189,2.7559826374053955
1747246494.2269292,1190,2.0612616539001465
1747246495.2617793,1193,1.408693552017212
1747246495.6017365,1194,0.6598497629165649
1747246495.9460776,1195,0.6766996383666992
1747246496.622228,1197,2.5668797492980957
1747246496.9684014,1198,1.0999927520751953
1747246497.9982467,1201,1.8447257280349731
1747246498.3369806,1202,1.2028979063034058
1747246499.3669846,1205,3.5917575359344482
1747246499.7059538,1206,1.6707690954208374
1747246500.0490298,1207,2.928283214569092
1747246500.7388859,1209,0.8631006479263306
1747246502.096047,1213,2.4021599292755127
1747246502.4376493,1214,0.564686119556427
1747246502.7759027,1215,0.44084757566452026
1747246503.4559193,1217,3.2572991847991943
1747246503.7979543,1218,1.4820144176483154
1747246505.522013,1223,0.8804463744163513
1747246506.2112997,1225,2.0426552295684814
1747246507.2407944,1228,3.1762969493865967
1747246507.5836408,1229,2.7916882038116455
1747246508.634093,1232,2.102334976196289
1747246508.9811738,1233,3.759199857711792
1747246510.716133,1238,0.9049832224845886
1747246511.4149146,1240,3.0309174060821533
1747246511.766995,1241,2.806565523147583
1747246512.117405,1242,3.883240222930908
1747246512.4653327,1243,4.288007736206055
1747246512.809102,1244,1.9549654722213745
1747246513.1521316,1245,2.5721840858459473
1747246513.491825,1246,1.6319332122802734
1747246514.5081005,1249,3.280372381210327
1747246514.8451936,1250,2.919471502304077
1747246515.1889307,1251,3.390737771987915
1747246515.525817,1252,3.3193678855895996
1747246516.2010434,1254,5.181743144989014
1747246516.8790357,1256,2.33092999458313
1747246517.2187533,1257,0.8635743856430054
1747246518.2391963,1260,2.262238025665283
1747246518.5790815,1261,1.629463791847229
1747246519.5941837,1264,1.892855167388916
1747246520.6440308,1267,5.334092617034912
1747246522.0542252,1271,2.9785492420196533
1747246523.797624,1276,3.028555154800415
1747246524.146421,1277,3.241922378540039
1747246524.499718,1278,3.3091719150543213
1747246525.8992982,1282,3.468653917312622
1747246526.968463,1285,2.768303155899048
1747246528.7370152,1290,5.330953121185303
1747246529.7785273,1293,11.489429473876953
1747246530.8106828,1296,5.153515338897705
1747246531.4971564,1298,4.166661262512207
1747246531.8407035,1299,1.2115927934646606
1747246532.87453,1302,0.9150152802467346
1747246534.2402065,1306,1.7652196884155273
1747246535.6286774,1310,7.693543910980225
1747246537.0372596,1314,0.7396594882011414
1747246537.3935323,1315,5.127995491027832
1747246539.1633298,1320,5.508263111114502
1747246539.8636746,1322,1.6710609197616577
1747246540.2116916,1323,1.735706090927124
1747246540.9095542,1325,1.5680787563323975
1747246541.2556856,1326,1.2191139459609985
1747246541.949038,1328,4.790064334869385
1747246544.3877225,1335,4.041752338409424
1747246547.5325034,1344,4.587869167327881
1747246547.8803287,1345,1.98895263671875
1747246548.582335,1347,4.389958381652832
1747246548.936022,1348,1.6552537679672241
1747246549.9839282,1351,1.9259237051010132
1747246550.338639,1352,2.552985429763794
1747246551.0320015,1354,6.033653259277344
1747246552.4176593,1358,2.871860980987549
1747246553.1117334,1360,4.358288288116455
1747246554.4808257,1364,5.562167644500732
1747246554.8216383,1365,2.707723379135132
1747246555.162148,1366,3.5850706100463867
1747246555.5029356,1367,2.5592896938323975
1747246555.843282,1368,2.317491292953491
1747246557.2275858,1372,4.538849830627441
1747246557.5687075,1373,2.8708760738372803
1747246558.2517755,1375,4.238742828369141
1747246558.590448,1376,2.852675199508667
1747246559.9501045,1380,1.698104739189148
1747246561.6538491,1385,2.876194477081299
1747246561.9979336,1386,0.3933364152908325
1747246563.3845878,1390,1.560953140258789
1747246564.414017,1393,3.3157529830932617
1747246565.441695,1396,3.5171899795532227
1747246565.7877696,1397,1.1609002351760864
1747246566.4775383,1399,3.9278600215911865
1747246566.8295565,1400,2.151888847351074
1747246567.8578334,1403,4.3874053955078125
1747246568.5429418,1405,4.153857707977295
1747246571.3127897,1413,2.9809181690216064
1747246572.3571174,1416,1.1722166538238525
1747246572.7025087,1417,6.714005947113037
1747246573.391085,1419,1.5257618427276611
1747246574.0734944,1421,3.317873239517212
1747246574.420838,1422,1.8950446844100952
1747246577.5211916,1431,5.796817302703857
1747246577.8617635,1432,5.249457359313965
1747246579.2236583,1436,0.8717266321182251
1747246579.9090087,1438,2.1654891967773438
1747246580.2562337,1439,3.1927249431610107
1747246580.5972881,1440,1.4709312915802002
1747246580.936442,1441,11.536399841308594
1747246581.949745,1444,3.362834930419922
1747246582.6294954,1446,4.423083305358887
1747246582.9678218,1447,4.876036643981934
1747246583.3129282,1448,0.862065851688385
1747246583.6563568,1449,7.5079874992370605
1747246583.9980881,1450,1.68269681930542
1747246584.336202,1451,2.467684030532837
1747246584.6736436,1452,0.6929245591163635
1747246585.3496594,1454,1.4916115999221802
1747246585.6883743,1455,8.037546157836914
1747246586.025084,1456,4.295258045196533
1747246586.3626652,1457,4.220886707305908
1747246586.6989686,1458,2.021162986755371
1747246587.0435195,1459,2.7593460083007812
1747246587.3815093,1460,1.171783447265625
1747246587.7241383,1461,5.268918037414551
1747246588.401008,1463,3.7508866786956787
1747246590.868261,1470,7.174931049346924
1747246591.8978782,1473,3.016756772994995
1747246592.2426732,1474,2.5084517002105713
1747246592.9348521,1476,3.8896408081054688
1747246593.279681,1477,8.050203323364258
1747246594.6456208,1481,3.230020523071289
1747246594.9867895,1482,4.813857555389404
1747246595.342211,1483,2.0822317600250244
1747246596.7503948,1487,1.40911066532135
1747246597.104436,1488,5.143009662628174
1747246597.4524276,1489,0.7500132322311401
1747246597.7960064,1490,4.212159156799316
1747246598.1386936,1491,2.9918057918548584
1747246598.816796,1493,1.7082085609436035
1747246599.1557784,1494,7.065733432769775
1747246600.5510492,1498,3.678281545639038
1747246600.8972611,1499,3.0080134868621826
1747246601.2422006,1500,2.446531057357788
1747246601.9272377,1502,0.9900668859481812
1747246602.9521284,1505,4.176123142242432
1747246604.3070235,1509,8.024051666259766
1747246604.6471622,1510,3.875040054321289
1747246604.9844348,1511,3.2787671089172363
1747246605.671175,1513,3.3928980827331543
1747246606.3514333,1515,1.583595871925354
1747246606.6884432,1516,7.970696449279785
1747246609.0994096,1523,4.625968933105469
1747246610.1258516,1526,1.5621472597122192
1747246610.8124633,1528,2.619128704071045
1747246612.8720653,1534,0.5750762224197388
1747246613.8964906,1537,5.6031975746154785
1747246614.2392557,1538,5.241405010223389
1747246615.260091,1541,0.2941330075263977
1747246616.6397169,1545,4.378230094909668
1747246617.3275287,1547,1.1886944770812988
1747246617.670477,1548,3.784029722213745
1747246618.69372,1551,2.137097120285034
1747246619.0327585,1552,2.199352264404297
1747246619.3710027,1553,3.669569730758667
1747246620.051115,1555,2.9955694675445557
1747246620.7341459,1557,1.672332525253296
1747246622.4375489,1562,2.2048263549804688
1747246623.119675,1564,0.2410123348236084
1747246623.4632363,1565,7.927684783935547
1747246623.8081012,1566,3.0967724323272705
1747246624.4905229,1568,1.4234087467193604
1747246625.1751,1570,0.656826913356781
1747246625.5210314,1571,3.9314088821411133
1747246625.8589096,1572,5.985347270965576
1747246626.2045603,1573,2.394055128097534
1747246627.2537794,1576,4.121429443359375
1747246627.942178,1578,12.483957290649414
1747246628.283795,1579,2.6575779914855957
1747246628.625432,1580,3.5651724338531494
1747246628.9635506,1581,2.0562567710876465
1747246629.3106825,1582,4.309267997741699
1747246630.3359742,1585,1.4513731002807617
1747246632.0521657,1590,4.722985744476318
1747246633.7574658,1595,2.6583173274993896
1747246634.098996,1596,0.7364043593406677
1747246634.4399111,1597,1.7587645053863525
1747246635.8047447,1601,8.361410140991211
1747246636.1460142,1602,1.3239917755126953
1747246636.4850442,1603,3.938241720199585
1747246638.9011858,1610,1.884340524673462
1747246639.2467306,1611,7.852522850036621
1747246639.9347034,1613,1.270937442779541
1747246640.2783465,1614,1.812670350074768
1747246640.9605837,1616,7.391016006469727
1747246642.32661,1620,2.088747262954712
1747246643.0080683,1622,2.587034225463867
1747246643.6870449,1624,1.0722423791885376
1747246644.3770382,1626,2.7072675228118896
1747246644.7184408,1627,0.9946545958518982
1747246646.091977,1631,6.500298023223877
1747246647.460507,1635,3.6753058433532715
1747246647.7995613,1636,0.47144225239753723
1747246648.140075,1637,1.383760929107666
1747246648.4792533,1638,4.729189395904541
1747246649.1603427,1640,1.6981674432754517
1747246649.50874,1641,0.5130617618560791
1747246651.2359955,1646,3.955251932144165
1747246651.5780509,1647,6.45468282699585
1747246652.2615583,1649,3.1334686279296875
1747246652.9457526,1651,0.18002983927726746
1747246653.2912467,1652,0.528714656829834
1747246653.6367652,1653,1.571693778038025
1747246653.9842994,1654,4.934255599975586
1747246654.6745045,1656,3.312493324279785
1747246655.3568962,1658,4.632853031158447
1747246656.7504516,1662,0.6716775894165039
1747246657.4484093,1664,4.889573097229004
1747246658.1424901,1666,5.8737688064575195
1747246659.2022755,1669,5.6206440925598145
1747246659.5475504,1670,3.0922720432281494
1747246660.9411576,1674,2.4817514419555664
1747246661.9808016,1677,4.03382682800293
1747246662.6776702,1679,0.14383918046951294
1747246663.0252383,1680,7.049436092376709
1747246663.372682,1681,4.477563858032227
1747246663.720258,1682,4.708726406097412
1747246664.7571156,1685,3.013746738433838
1747246665.0984251,1686,1.7352029085159302
1747246665.4392195,1687,3.2678909301757812
1747246665.7818913,1688,2.626195192337036
1747246666.1257784,1689,4.693628787994385
1747246666.465959,1690,2.398162603378296
1747246667.4927385,1693,4.207252025604248
1747246667.8337564,1694,4.183771133422852
1747246668.1740375,1695,2.034393787384033
1747246668.8623266,1697,0.09532015770673752
1747246669.2038312,1698,8.2354154586792
1747246669.5434191,1699,1.1754852533340454
1747246669.8818047,1700,2.863471508026123
1747246670.5685952,1702,0.9946794509887695
1747246671.2537086,1704,6.510703086853027
1747246672.2934053,1707,1.0594515800476074
1747246672.9778957,1709,0.2920945882797241
1747246673.3197393,1710,5.446586608886719
1747246673.6622324,1711,0.13108639419078827
1747246674.0050323,1712,0.7981458902359009
1747246676.086009,1718,7.174761772155762
1747246676.4358485,1719,6.693591594696045
1747246677.4837954,1722,6.414237976074219
1747246677.8334074,1723,3.385878324508667
1747246678.1824465,1724,0.06772791594266891
1747246678.5321822,1725,0.7512928247451782
1747246680.249237,1730,0.6721813678741455
1747246682.9879053,1738,5.087726593017578
1747246683.3298333,1739,4.920860290527344
1747246683.6765451,1740,0.9767352938652039
1747246684.7265975,1743,0.3241686522960663
1747246685.412693,1745,5.087903022766113
1747246686.472955,1748,6.278226852416992
1747246686.8265035,1749,4.07798433303833
1747246687.1806514,1750,1.0516996383666992
1747246687.5331905,1751,2.1595146656036377
1747246688.2362905,1753,5.724373817443848
1747246688.5817182,1754,3.4324615001678467
1747246689.6141372,1757,5.719895839691162
1747246691.3379064,1762,5.376117706298828
1747246691.683166,1763,3.1097044944763184
1747246692.3644292,1765,2.8749406337738037
1747246692.704542,1766,2.191176414489746
1747246693.400089,1768,0.5071286559104919
1747246695.8202136,1775,9.67737102508545
1747246696.1685538,1776,1.0822199583053589
1747246696.5128062,1777,9.850831985473633
1747246697.5474494,1780,7.782001495361328
1747246697.8920891,1781,0.7334756851196289
1747246698.9302151,1784,6.066736221313477
1747246699.2728105,1785,7.021243572235107
1747246699.6135883,1786,2.976883888244629
1747246699.9553208,1787,4.279916763305664
1747246700.6390023,1789,0.9521900415420532
1747246700.984156,1790,0.7103238701820374
1747246701.6675296,1792,4.75247049331665
1747246702.3559031,1794,0.6203962564468384
1747246703.0423622,1796,2.5104053020477295
1747246703.3836827,1797,2.7157325744628906
1747246704.4172714,1800,0.17789649963378906
1747246705.1085937,1802,0.8861555457115173
1747246705.4518664,1803,5.2235589027404785
1747246705.7971494,1804,6.67891263961792
1747246707.1913881,1808,3.485459566116333
1747246707.8794103,1810,1.9177660942077637
1747246709.249842,1814,1.0899115800857544
1747246709.9395504,1816,0.13270623981952667
1747246710.640883,1818,0.6733918786048889
1747246710.9908028,1819,0.7488178610801697
1747246712.371607,1823,2.7197201251983643
1747246713.4089723,1826,2.99033260345459
1747246713.7543724,1827,2.859863758087158
1747246714.4449816,1829,4.765352249145508
1747246714.7869258,1830,7.838869571685791
1747246715.477766,1832,3.6716389656066895
1747246715.8291445,1833,1.5807735919952393
1747246716.1861498,1834,2.7404582500457764
1747246716.8803086,1836,1.039526104927063
1747246717.2373173,1837,3.173830032348633
1747246717.5816672,1838,2.5952887535095215
1747246719.6354396,1844,2.4047491550445557
1747246719.9757109,1845,0.6133835911750793
1747246720.3237152,1846,5.944770336151123
1747246720.6666334,1847,8.97525405883789
1747246721.0138571,1848,8.385894775390625
1747246722.039513,1851,0.2631300985813141
1747246722.727214,1853,1.9019243717193604
1747246723.7566822,1856,1.9009652137756348
1747246725.1257496,1860,5.688753604888916
1747246726.4864218,1864,6.687387466430664
1747246726.8253443,1865,6.015355587005615
1747246727.1731412,1866,0.44343873858451843
1747246727.5296443,1867,2.6550259590148926
1747246728.929516,1871,1.0931012630462646
1747246729.2717204,1872,0.7935861349105835
1747246729.62221,1873,2.284271717071533
1747246729.9696445,1874,1.839565634727478
1747246730.314829,1875,7.5836334228515625
1747246730.9928849,1877,0.9298620223999023
1747246731.6699564,1879,2.2007992267608643
1747246732.0073836,1880,10.693280220031738
1747246733.0189438,1883,1.0420863628387451
1747246733.358949,1884,1.0227655172348022
1747246734.030942,1886,8.176591873168945
1747246734.7027943,1888,2.6350135803222656
1747246735.3753438,1890,10.586690902709961
1747246735.716589,1891,4.507026672363281
1747246737.0826883,1895,1.2130151987075806
1747246738.4691865,1899,0.19731469452381134
1747246739.1588342,1901,6.911809921264648
1747246739.5007524,1902,11.37604808807373
1747246740.8816226,1906,8.793339729309082
1747246741.566487,1908,0.14456847310066223
1747246741.9148667,1909,9.183560371398926
1747246742.2595766,1910,8.63790225982666
1747246743.285909,1913,8.586159706115723
1747246744.3141794,1916,1.6288591623306274
1747246744.9924943,1918,0.7782081365585327
1747246747.0516975,1924,0.8469410538673401
1747246747.3915737,1925,0.940506100654602
1747246747.7323873,1926,1.3701972961425781
1747246748.4136136,1928,0.9166175127029419
1747246748.7611535,1929,3.3580734729766846
1747246749.7918997,1932,0.5620328187942505
1747246750.8220026,1935,5.0615458488464355
1747246751.1644104,1936,0.1145324781537056
1747246752.1990168,1939,7.17782735824585
1747246752.5380504,1940,1.3594492673873901
1747246752.8761058,1941,2.6836326122283936
1747246753.2197082,1942,1.8629810810089111
1747246754.2483234,1945,0.25262242555618286
1747246754.9331229,1947,1.0173943042755127
1747246755.9558659,1950,0.2467213273048401
1747246756.2963817,1951,2.994359016418457
1747246756.9798105,1953,4.875797748565674
1747246758.0030894,1956,3.283327341079712
1747246759.3634393,1960,0.3444097340106964
1747246759.7063794,1961,8.434876441955566
1747246760.0471468,1962,1.9646366834640503
1747246760.3892572,1963,4.030816078186035
1747246760.7317328,1964,0.956585168838501
1747246761.4197521,1966,3.3632686138153076
1747246761.762002,1967,3.7631146907806396
1747246762.1035178,1968,14.858243942260742
1747246762.4418983,1969,1.9681472778320312
1747246764.4930477,1975,2.380728244781494
1747246765.1783237,1977,0.7293986082077026
1747246765.5177732,1978,5.912938117980957
1747246765.8584108,1979,3.7584009170532227
1747246766.199637,1980,7.789844512939453
1747246766.5419497,1981,0.7526565790176392
1747246766.8854253,1982,2.4722652435302734
1747246767.223827,1983,0.7445599436759949
1747246767.907055,1985,4.206796646118164
1747246768.5894587,1987,1.9118521213531494
1747246768.9314263,1988,2.4421582221984863
1747246769.272779,1989,2.9283924102783203
1747246769.9577472,1991,1.6201175451278687
1747246770.2985268,1992,1.6239312887191772
1747246770.6400971,1993,1.3487591743469238
1747246771.3238661,1995,2.609670877456665
1747246772.6813562,1999,2.9017746448516846


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_55_605990-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246083.8715584,0,0.035175006836652756
1747246084.9468076,3,-0.024719299748539925
1747246085.2987628,4,0.1448422074317932
1747246087.4446583,10,4.5528364181518555
1747246087.8085876,11,2.519418478012085
1747246088.9135084,14,-0.01027180626988411
1747246089.274098,15,0.38419440388679504
1747246090.3483174,18,1.4099806547164917
1747246090.7155704,19,0.0717075765132904
1747246091.0628803,20,-0.021199697628617287
1747246091.75883,22,0.559097170829773
1747246092.1115682,23,1.7366917133331299
1747246093.159709,26,0.1583886593580246
1747246093.5067785,27,0.18174971640110016
1747246095.578979,33,5.1152777671813965
1747246096.605866,36,0.17548765242099762
1747246096.9504454,37,0.09601236879825592
1747246097.304321,38,0.46194347739219666
1747246097.660264,39,0.6017746329307556
1747246098.0072806,40,1.2254794836044312
1747246100.39429,47,0.8763464689254761
1747246100.7342064,48,3.3786754608154297
1747246101.074083,49,8.338517189025879
1747246101.7555315,51,0.32375332713127136
1747246102.1041715,52,-0.04337046667933464
1747246102.7822762,54,-0.04910465329885483
1747246103.805077,57,2.36910343170166
1747246104.835646,60,0.11584343761205673
1747246105.1813123,61,0.27794864773750305
1747246105.5332901,62,0.8019694685935974
1747246105.881541,63,0.6841655373573303
1747246106.5728083,65,0.6418130397796631
1747246106.9198494,66,0.49459022283554077
1747246107.2701826,67,1.3532055616378784
1747246107.626136,68,3.7683489322662354
1747246108.3246396,70,0.7025842666625977
1747246108.674784,71,0.2727794647216797
1747246110.7600539,77,0.18660540878772736
1747246111.449092,79,0.17392535507678986
1747246111.790627,80,0.23263689875602722
1747246112.4869187,82,0.7257521748542786
1747246112.8343441,83,0.9407923817634583
1747246113.525909,85,1.8323429822921753
1747246114.926656,89,1.6487945318222046
1747246115.2704155,90,0.5943312048912048
1747246117.0058393,95,1.3859752416610718
1747246118.3849542,99,0.3964146375656128
1747246118.7364905,100,0.4535385072231293
1747246119.8087435,103,0.5978864431381226
1747246120.865332,106,1.8097535371780396
1747246121.2106674,107,2.7785677909851074
1747246121.900563,109,0.4583475887775421
1747246123.6313465,114,0.8193973898887634
1747246124.3185904,116,0.1541612595319748
1747246126.031113,121,0.6291259527206421
1747246127.4053,125,1.005373239517212
1747246127.749266,126,1.2362163066864014
1747246128.4361198,128,0.76824551820755
1747246129.1173353,130,0.4763929843902588
1747246129.4629962,131,0.6270397305488586
1747246129.804848,132,0.48330631852149963
1747246131.208148,136,1.1118137836456299
1747246131.5566258,137,1.3689008951187134
1747246133.6126745,143,0.7884337306022644
1747246133.953852,144,1.6518081426620483
1747246134.632185,146,0.791336715221405
1747246134.969954,147,0.6931297779083252
1747246135.9861095,150,0.3393721282482147
1747246138.3675117,157,1.1033915281295776
1747246139.0489137,159,0.558871865272522
1747246139.3887908,160,0.7421451210975647
1747246140.0669537,162,1.1664178371429443
1747246140.756954,164,0.7948273420333862
1747246141.4356601,166,0.4983883500099182
1747246142.821465,170,0.49216052889823914
1747246143.1718414,171,0.33038339018821716
1747246143.5230846,172,0.630419135093689
1747246144.5611665,175,1.4558268785476685
1747246144.908967,176,1.1678708791732788
1747246145.251459,177,1.021535038948059
1747246145.5938375,178,0.8277723789215088
1747246146.2795234,180,1.8039593696594238
1747246146.6231833,181,2.1005020141601562
1747246147.6537135,184,0.3647519648075104
1747246148.000241,185,0.4607214033603668
1747246148.3442822,186,0.5664017796516418
1747246149.3727677,189,0.40010982751846313
1747246149.7160177,190,0.40500688552856445
1747246150.0626934,191,0.9120706915855408
1747246150.4078536,192,1.7771384716033936
1747246151.439289,195,1.6137908697128296
1747246152.8112495,199,0.6260521411895752
1747246153.169327,200,1.9030330181121826
1747246153.870204,202,2.4715476036071777
1747246154.2147212,203,0.6914893388748169
1747246154.5575337,204,0.4125973880290985
1747246154.9006188,205,0.5028896331787109
1747246155.6027062,207,0.6842242479324341
1747246156.2996085,209,0.2841752767562866
1747246156.9966652,211,0.69510817527771
1747246157.6939628,213,0.4899226725101471
1747246158.3948588,215,1.796332836151123
1747246158.7482748,216,1.4192512035369873
1747246159.445783,218,0.6106167435646057
1747246159.7932153,219,1.0099143981933594
1747246160.1418009,220,0.44316989183425903
1747246160.490426,221,0.5994668006896973
1747246160.8417733,222,1.0231273174285889
1747246161.5382013,224,0.7342708706855774
1747246161.876243,225,0.5646504163742065
1747246163.2388036,229,0.6362481713294983
1747246165.2943366,235,0.9777783155441284
1747246165.9763174,237,0.7985219359397888
1747246166.3268013,238,0.8788525462150574
1747246166.6739666,239,0.8522380590438843
1747246167.3504467,241,0.5416458249092102
1747246167.6881254,242,0.7157408595085144
1747246168.3712628,244,1.1104718446731567
1747246168.7151341,245,0.8728606104850769
1747246169.0594678,246,1.2493257522583008
1747246169.4005504,247,0.6209073662757874
1747246171.1249666,252,0.7971575260162354
1747246171.4717858,253,0.7475978136062622
1747246171.81853,254,0.9624751210212708
1747246172.8862207,257,0.9279229044914246
1747246173.243148,258,0.548326849937439
1747246173.5958462,259,0.6757761836051941
1747246173.945868,260,0.4200826585292816
1747246174.641426,262,0.5892583727836609
1747246177.3707883,270,1.5095336437225342
1747246177.7103834,271,3.20503830909729
1747246178.7368617,274,0.37844061851501465
1747246179.0800471,275,0.719790518283844
1747246179.419677,276,0.7346494197845459
1747246180.1037228,278,1.5942330360412598
1747246180.786172,280,0.46549102663993835
1747246181.468531,282,0.4937480390071869
1747246181.808419,283,0.43030017614364624
1747246182.487856,285,0.5526196360588074
1747246183.1701407,287,0.8535641431808472
1747246183.5122812,288,1.196364402770996
1747246184.2080674,290,0.921042263507843
1747246185.92851,295,1.0702486038208008
1747246186.2715428,296,1.50236177444458
1747246186.619023,297,0.6268634796142578
1747246186.9637659,298,0.5381314754486084
1747246189.0432632,304,0.9188605546951294
1747246189.7251549,306,1.1691077947616577
1747246190.4142478,308,0.8564485907554626
1747246190.7628026,309,1.0551855564117432
1747246191.7936842,312,1.618707299232483
1747246192.1366992,313,1.2730070352554321
1747246193.1761715,316,0.832506000995636
1747246193.8665555,318,1.9436696767807007
1747246194.207171,319,1.9326823949813843
1747246195.233129,322,1.5481600761413574
1747246195.9109898,324,1.293553352355957
1747246197.5978997,329,0.7018733620643616
1747246197.9355488,330,0.5923813581466675
1747246198.2752225,331,0.6003498435020447
1747246198.6141212,332,0.6530734300613403
1747246200.3053002,337,1.8170472383499146
1747246200.6496956,338,1.0579073429107666
1747246201.3277876,340,0.5921661257743835
1747246202.35746,343,0.8480468392372131
1747246202.702462,344,1.191745400428772
1747246203.0422227,345,0.8914154171943665
1747246203.3950799,346,0.7409948110580444
1747246204.081897,348,1.9123626947402954
1747246204.7661362,350,2.1530840396881104
1747246205.4585748,352,1.2024470567703247
1747246205.8018432,353,0.46840962767601013
1747246206.1456277,354,0.6589128375053406
1747246207.5243158,358,2.108001470565796
1747246208.2063062,360,0.857822835445404
1747246208.9012387,362,0.9733297824859619
1747246209.2433095,363,0.2724420726299286
1747246209.5855997,364,0.7037502527236938
1747246209.9287438,365,0.8561431765556335
1747246210.2720056,366,0.8407079577445984
1747246210.6124866,367,0.4608845114707947
1747246210.9536397,368,0.8015158176422119
1747246213.0384288,374,0.6169219613075256
1747246214.077609,377,0.974593997001648
1747246214.422986,378,0.7717970013618469
1747246216.843858,385,0.6520382165908813
1747246217.1832674,386,0.7407187223434448
1747246218.55,390,1.2609301805496216
1747246218.8885076,391,1.090880274772644
1747246219.23273,392,1.8434637784957886
1747246219.5797253,393,1.2637360095977783
1747246219.9233358,394,1.2974997758865356
1747246220.26525,395,1.0192805528640747
1747246220.6187496,396,1.4227170944213867
1747246220.9708488,397,1.0235726833343506
1747246221.3136961,398,1.6014564037322998
1747246221.6697783,399,1.6440919637680054
1747246222.3631678,401,0.972824215888977
1747246222.7117977,402,0.9927904605865479
1747246223.4028206,404,0.791191577911377
1747246224.7775807,408,2.2075765132904053
1747246225.1183076,409,1.0232373476028442
1747246226.141268,412,1.2257134914398193
1747246226.482212,413,1.9357398748397827
1747246226.8271272,414,1.353202223777771
1747246227.1706913,415,1.7752151489257812
1747246228.2016742,418,2.2405381202697754
1747246229.2343707,421,1.4812366962432861
1747246229.5788975,422,1.537811517715454
1747246230.608912,425,0.4602351188659668
1747246230.9536338,426,0.5396394729614258
1747246232.3191316,430,0.6052116751670837
1747246232.6585004,431,0.6240084171295166
1747246233.6952724,434,1.1899640560150146
1747246234.0441892,435,0.6036674976348877
1747246234.3858483,436,0.77912437915802
1747246234.7329974,437,1.3688102960586548
1747246235.0765667,438,1.1524971723556519
1747246235.4193645,439,0.9522815346717834
1747246235.762249,440,0.9160944819450378
1747246236.101874,441,1.5059796571731567
1747246236.7979624,443,1.2343248128890991
1747246237.1380212,444,1.0896230936050415
1747246237.4817016,445,0.9518746733665466
1747246237.8296764,446,0.7698078155517578
1747246239.2344344,450,2.267693042755127
1747246239.5901124,451,2.0412728786468506
1747246239.9446006,452,0.9401538372039795
1747246240.29238,453,0.8710935115814209
1747246240.641213,454,1.6447852849960327
1747246241.3357038,456,2.42641282081604
1747246242.028023,458,1.2486335039138794
1747246242.7286115,460,2.141385793685913
1747246243.069787,461,0.6058684587478638
1747246244.0996146,464,0.8554230332374573
1747246244.4392447,465,1.0470585823059082
1747246244.7790058,466,0.931719183921814
1747246245.4596455,468,1.859018325805664
1747246246.1336756,470,0.8808773159980774
1747246247.4856756,474,1.355612874031067
1747246247.8244157,475,1.9679468870162964
1747246248.874846,478,1.3740874528884888
1747246249.2311845,479,2.2584705352783203
1747246249.5939298,480,0.8853805065155029
1747246249.9520867,481,1.1312551498413086
1747246250.2995083,482,1.4975509643554688
1747246250.6460314,483,1.5520687103271484
1747246250.9906907,484,1.768817663192749
1747246251.678825,486,2.093637704849243
1747246252.0174875,487,1.3527228832244873
1747246252.3556347,488,1.5943834781646729
1747246252.6945333,489,2.4406042098999023
1747246253.3724024,491,3.0797042846679688
1747246254.3956308,494,1.0417271852493286
1747246255.7805781,498,1.5903226137161255
1747246256.8105466,501,1.3950642347335815
1747246257.1530223,502,1.34627103805542
1747246257.4927483,503,1.0366854667663574
1747246258.5220053,506,2.8262579441070557
1747246259.2098904,508,1.1456624269485474
1747246259.5560162,509,0.8008235692977905
1747246259.9026647,510,0.6119210720062256
1747246260.2442467,511,1.2096227407455444
1747246260.585638,512,1.5840951204299927
1747246260.9247613,513,1.6502964496612549
1747246261.2741678,514,0.5600681304931641
1747246262.29723,517,0.8286995887756348
1747246262.6397583,518,1.1649261713027954
1747246262.9810288,519,1.3857499361038208
1747246263.3199613,520,1.7701209783554077
1747246264.3557117,523,0.8988471031188965
1747246266.755993,530,1.1938279867172241
1747246267.7762945,533,1.6435816287994385
1747246268.118614,534,1.2404305934906006
1747246268.8071985,536,1.1251906156539917
1747246269.1478302,537,1.5789014101028442
1747246269.4885087,538,1.5529065132141113
1747246269.8282275,539,0.9563279747962952
1747246270.1724577,540,5.94644832611084
1747246270.8537567,542,3.82521390914917
1747246271.1971474,543,3.8101646900177
1747246271.5377874,544,4.838701248168945
1747246272.2221644,546,1.8178191184997559
1747246272.5677845,547,0.23171024024486542
1747246273.5958245,550,0.11861881613731384
1747246274.2799308,552,0.3047295808792114
1747246274.965407,554,0.13381753861904144
1747246275.3049965,555,0.26380518078804016
1747246275.6509602,556,0.2924107015132904
1747246277.716167,562,0.6300485134124756
1747246278.063543,563,0.9065532684326172
1747246278.4120324,564,0.7022337913513184
1747246279.7889478,568,0.8662574887275696
1747246280.8193538,571,0.8927263021469116
1747246281.50745,573,0.9799221754074097
1747246282.5576994,576,0.6777264475822449
1747246283.9418743,580,0.6939790844917297
1747246285.3155406,584,1.297770380973816
1747246285.6558447,585,0.4746263921260834
1747246286.003488,586,1.038901686668396
1747246286.6885617,588,1.0559462308883667
1747246287.3736494,590,0.9228809475898743
1747246287.7238443,591,0.6305271983146667
1747246288.0638032,592,0.8788212537765503
1747246288.7495372,594,0.7269783020019531
1747246289.4374979,596,0.7280616164207458
1747246289.7794905,597,0.8428218364715576
1747246290.1240535,598,0.8337051272392273
1747246290.4673483,599,0.9443211555480957
1747246291.1544864,601,0.9691574573516846
1747246291.4983718,602,1.8331058025360107
1747246291.847035,603,0.40942350029945374
1747246292.5356264,605,0.6349790692329407
1747246293.5655992,608,1.5108511447906494
1747246294.249025,610,1.506249189376831
1747246295.2760317,613,0.9185678362846375
1747246295.6168854,614,0.7096134424209595
1747246296.302847,616,1.2143739461898804
1747246296.997178,618,0.7241924405097961
1747246297.6837335,620,1.7256584167480469
1747246298.3667452,622,1.3366998434066772
1747246298.709699,623,1.9190222024917603
1747246299.733598,626,4.6759419441223145
1747246300.4148433,628,2.924567937850952
1747246300.755527,629,3.5377461910247803
1747246302.1183224,633,0.8689640760421753
1747246302.8016057,635,0.6414570808410645
1747246303.484024,637,0.7469002604484558
1747246304.5082345,640,1.666821002960205
1747246304.849259,641,0.5599954724311829
1747246305.191508,642,0.8803188800811768
1747246305.5331783,643,0.7695084810256958
1747246305.8757899,644,0.7208290696144104
1747246306.2172322,645,0.6049715876579285
1747246307.5811598,649,0.4680119454860687
1747246308.2627742,651,0.8925617933273315
1747246308.609548,652,0.8373454213142395
1747246308.9562294,653,0.7769856452941895
1747246309.303563,654,0.4461401402950287
1747246309.6539056,655,1.1845158338546753
1747246310.6819592,658,1.0697333812713623
1747246311.0218399,659,0.40518292784690857
1747246311.3620124,660,0.8458529710769653
1747246313.7825048,667,1.101926565170288
1747246314.8075528,670,1.6930283308029175
1747246316.527181,675,0.7155867218971252
1747246316.8756206,676,0.9775449633598328
1747246317.2257707,677,0.9062929153442383
1747246318.2709315,680,0.7246206402778625
1747246318.9660263,682,1.409038782119751
1747246319.320696,683,0.7530031800270081
1747246319.668003,684,1.999418020248413
1747246320.7152185,687,1.2314324378967285
1747246322.474346,692,1.4218288660049438
1747246323.195916,694,1.8336101770401
1747246323.548047,695,2.3086354732513428
1747246323.9089293,696,1.2772610187530518
1747246324.2664735,697,0.9521348476409912
1747246324.9629195,699,1.1725029945373535
1747246326.0162046,702,1.396382212638855
1747246326.3718636,703,2.0486154556274414
1747246327.0703592,705,0.6166971325874329
1747246328.4712043,709,1.033897042274475
1747246328.8296804,710,1.9101626873016357
1747246329.5325289,712,1.5085548162460327
1747246330.575024,715,0.6977574825286865
1747246331.2680054,717,0.9408053159713745
1747246331.962661,719,0.8829824924468994
1747246332.30978,720,2.112642526626587
1747246332.6562347,721,1.498558521270752
1747246333.3503838,723,1.3034108877182007
1747246334.0531871,725,0.568204939365387
1747246334.404842,726,1.0269296169281006
1747246334.7561734,727,0.9520599842071533
1747246335.107583,728,0.6791539192199707
1747246335.462053,729,2.165667772293091
1747246336.1564934,731,0.9012750387191772
1747246336.503938,732,0.7939463257789612
1747246336.856419,733,0.9747734665870667
1747246338.5930133,738,1.19036066532135
1747246338.9309876,739,1.4340239763259888
1747246339.268462,740,0.28519198298454285
1747246339.9495854,742,0.9818816184997559
1747246340.2871668,743,1.0946173667907715
1747246340.63749,744,1.3428411483764648
1747246340.9761295,745,1.1940308809280396
1747246343.3774319,752,2.1900346279144287
1747246344.4105177,755,1.2891170978546143
1747246344.7567546,756,1.1492215394973755
1747246345.4470842,758,2.0429699420928955
1747246347.156346,763,2.30621337890625
1747246347.506038,764,1.2666451930999756
1747246347.8555725,765,1.650596022605896
1747246348.8952234,768,1.958917260169983
1747246349.3227139,769,2.0717296600341797
1747246350.3527186,772,1.3543343544006348
1747246350.6945698,773,2.2350857257843018
1747246351.3834238,775,1.0188798904418945
1747246351.7247994,776,1.5551912784576416
1747246352.410576,778,2.0280535221099854
1747246352.7530472,779,1.3742188215255737
1747246353.09458,780,2.0855863094329834
1747246353.4400852,781,2.1126177310943604
1747246353.7827895,782,2.4258415699005127
1747246355.8627818,788,4.843687057495117
1747246356.2105355,789,1.945227026939392
1747246356.8986228,791,1.0159224271774292
1747246357.5867846,793,2.272630214691162
1747246358.2748222,795,1.2882366180419922
1747246358.6190512,796,3.916351318359375
1747246359.6578393,799,1.6557271480560303
1747246360.0080078,800,1.572142481803894
1747246361.4070787,804,1.8472553491592407
1747246361.748776,805,1.423846960067749
1747246362.0883982,806,3.4993832111358643
1747246362.4287672,807,1.7687385082244873
1747246363.462315,810,4.826282978057861
1747246364.5009744,813,0.7914159893989563
1747246366.2194343,818,0.6425389647483826
1747246366.5718637,819,2.5535008907318115
1747246367.2572093,821,2.3408737182617188
1747246367.6000245,822,2.222640037536621
1747246367.9480686,823,0.2887423038482666
1747246368.6315527,825,3.505159378051758
1747246368.9777348,826,0.9887422323226929
1747246369.3173313,827,0.3528563976287842
1747246369.6585906,828,0.8930323719978333
1747246371.017811,832,2.4482336044311523
1747246371.3556418,833,0.5332396626472473
1747246372.0561914,835,0.6127439737319946
1747246372.398155,836,3.20973801612854
1747246372.7428894,837,3.8320932388305664
1747246373.4282982,839,2.436089515686035
1747246373.7709448,840,2.140700578689575
1747246374.7930331,843,1.674815058708191
1747246375.4711404,845,1.2100365161895752
1747246377.1762948,850,1.6652854681015015
1747246377.515812,851,2.2384746074676514
1747246378.5429392,854,1.3027111291885376
1747246379.5725162,857,0.7276154160499573
1747246380.5836103,860,3.1174862384796143
1747246381.256767,862,1.952568531036377
1747246382.274613,865,0.6057667136192322
1747246382.6132283,866,3.0907602310180664
1747246383.9731429,870,0.7165580987930298
1747246384.3109934,871,1.6076143980026245
1747246387.7343545,881,3.4765610694885254
1747246388.4177814,883,2.4790730476379395
1747246388.759204,884,1.7137513160705566
1747246389.1011734,885,1.0020262002944946
1747246389.4413092,886,2.137476682662964
1747246390.1259878,888,2.1942317485809326
1747246390.808671,890,0.11917220056056976
1747246391.4919393,892,1.5889549255371094
1747246392.5137396,895,4.0576019287109375
1747246393.1953816,897,1.9640377759933472
1747246393.53589,898,2.7865543365478516
1747246394.5632873,901,0.803365170955658
1747246394.91035,902,2.511859655380249
1747246395.5992358,904,3.0577480792999268
1747246396.2938073,906,0.4091854691505432
1747246396.655493,907,1.935112476348877
1747246397.0000043,908,2.1627249717712402
1747246397.7020502,910,0.6437515020370483
1747246398.040556,911,1.8319729566574097
1747246399.066312,914,2.0278525352478027
1747246400.4369104,918,1.635578989982605
1747246400.7956781,919,1.8980814218521118
1747246401.4850533,921,2.5783565044403076
1747246402.1719725,923,1.5448732376098633
1747246403.5436127,927,3.623744010925293
1747246403.8901806,928,0.951752245426178
1747246404.2360733,929,1.5853345394134521
1747246404.5804563,930,2.6707961559295654
1747246404.9300025,931,1.7816874980926514
1747246405.2729034,932,1.9891819953918457
1747246405.621914,933,1.1988521814346313
1747246406.317621,935,2.0808966159820557
1747246407.7023306,939,0.5427479147911072
1747246408.38649,941,1.8883557319641113
1747246408.7251616,942,4.025883674621582
1747246409.7475135,945,1.9432182312011719
1747246411.1223161,949,1.3532990217208862
1747246412.1575713,952,0.6938313245773315
1747246412.836449,954,2.3209068775177
1747246413.1747274,955,0.11010245233774185
1747246413.5130768,956,1.965905785560608
1747246414.8822339,960,1.2670801877975464
1747246415.5571332,962,1.7369811534881592
1747246415.8952043,963,2.5584959983825684
1747246416.23886,964,1.9651004076004028
1747246416.5800579,965,0.5670791268348694
1747246417.2657285,967,2.8567705154418945
1747246417.6063037,968,3.483905076980591
1747246418.6229517,971,1.7754641771316528
1747246420.3174794,976,3.280566692352295
1747246420.998789,978,2.4557061195373535
1747246421.3375595,979,3.4816954135894775
1747246422.0148163,981,0.8984660506248474
1747246422.3554454,982,0.8788894414901733
1747246423.7131114,986,2.681666851043701
1747246424.3984175,988,1.7473031282424927
1747246424.7378776,989,2.343388319015503
1747246425.0830536,990,2.033024787902832
1747246425.7635381,992,1.1702601909637451
1747246426.4420326,994,2.324855327606201
1747246426.7875764,995,1.952662467956543
1747246427.1309304,996,1.5835615396499634
1747246427.8135405,998,2.9891045093536377
1747246428.1542778,999,0.9548554420471191
1747246428.844559,1001,0.1847783774137497
1747246429.1859894,1002,0.689993143081665
1747246429.5260286,1003,2.7743983268737793
1747246429.8720207,1004,3.255333185195923
1747246430.2111342,1005,3.2967936992645264
1747246430.5594904,1006,4.967319011688232
1747246432.270381,1011,2.186001777648926
1747246432.96994,1013,1.8293030261993408
1747246433.6572294,1015,1.123694896697998
1747246434.0086753,1016,0.780015766620636
1747246434.3557308,1017,2.4402976036071777
1747246436.0924687,1022,0.901750922203064
1747246437.4772413,1026,1.2442876100540161
1747246438.1566617,1028,1.3756810426712036
1747246438.4966257,1029,2.7207906246185303
1747246440.5804136,1035,2.066124677658081
1747246440.9241638,1036,2.7424726486206055
1747246441.2755568,1037,1.8967070579528809
1747246441.6160848,1038,0.7638124227523804
1747246441.9562316,1039,1.2965975999832153
1747246443.325868,1043,1.185301423072815
1747246444.017985,1045,1.6056575775146484
1747246444.35988,1046,1.3968034982681274
1747246446.4560976,1052,2.5818941593170166
1747246446.8055496,1053,2.0867419242858887
1747246447.8551738,1056,1.0651037693023682
1747246448.5490706,1058,2.2605669498443604
1747246448.8937824,1059,1.736733317375183
1747246449.2369344,1060,0.8614253997802734
1747246449.9370396,1062,2.3705852031707764
1747246450.9751892,1065,2.35858416557312
1747246451.3201532,1066,1.1002858877182007
1747246451.6609678,1067,1.4427363872528076
1747246452.3500829,1069,2.7043495178222656
1747246452.694696,1070,2.8987932205200195
1747246453.034537,1071,1.9340875148773193
1747246453.3742192,1072,3.6399099826812744
1747246453.7181752,1073,5.204707622528076
1747246454.0593808,1074,2.4356794357299805
1747246455.076912,1077,1.418346643447876
1747246455.416365,1078,3.3602631092071533
1747246456.0999017,1080,1.609360694885254
1747246456.4453173,1081,1.2315967082977295
1747246456.786792,1082,3.165271282196045
1747246457.825459,1085,2.583129405975342
1747246458.1681545,1086,1.0255128145217896
1747246458.5068643,1087,1.7736175060272217
1747246459.8779807,1091,3.9356870651245117
1747246460.2189605,1092,0.583943247795105
1747246460.5613413,1093,1.7792614698410034
1747246462.2848084,1098,2.779294967651367
1747246462.9776,1100,1.4784373044967651
1747246463.6584687,1102,1.2962886095046997
1747246464.0015023,1103,1.1108145713806152
1747246464.350003,1104,0.6323838233947754
1747246465.4083946,1107,3.8510384559631348
1747246465.763226,1108,0.469180166721344
1747246466.1066155,1109,2.019232749938965
1747246466.4511025,1110,2.6672542095184326
1747246466.7952583,1111,0.7673175930976868
1747246467.1369166,1112,1.7450976371765137
1747246467.4838722,1113,1.4874589443206787
1747246467.828319,1114,2.7249915599823
1747246468.523075,1116,1.0613923072814941
1747246469.5533907,1119,2.5128531455993652
1747246470.2368176,1121,1.5769261121749878
1747246470.57858,1122,2.0196139812469482
1747246471.60541,1125,1.1046559810638428
1747246471.946797,1126,1.7428178787231445
1747246472.6506426,1128,1.1579484939575195
1747246472.9916775,1129,0.4592974781990051
1747246473.334601,1130,1.5180866718292236
1747246473.684622,1131,2.830244541168213
1747246474.0257704,1132,1.7344459295272827
1747246474.7329378,1134,0.2728915512561798
1747246475.080289,1135,5.068514823913574
1747246475.4252937,1136,2.885568380355835
1747246476.4637234,1139,3.1107070446014404
1747246477.4912803,1142,1.9188309907913208
1747246478.5229602,1145,1.7703801393508911
1747246478.8727372,1146,2.3591907024383545
1747246479.565238,1148,7.544262886047363
1747246479.9136698,1149,6.302252769470215
1747246480.2609985,1150,2.923672676086426
1747246480.6137004,1151,3.627368927001953
1747246480.9598517,1152,1.757707118988037
1747246481.3061252,1153,0.6736211180686951
1747246482.000017,1155,0.25208866596221924
1747246483.723303,1160,0.29881367087364197
1747246484.4182465,1162,0.1849512904882431
1747246485.1308267,1164,0.7718498706817627
1747246485.8281558,1166,0.45990052819252014
1747246486.1775782,1167,0.3849831819534302
1747246488.3067627,1173,0.7703884243965149
1747246488.6560972,1174,0.78593909740448
1747246489.356045,1176,1.0745196342468262
1747246489.7074459,1177,0.7555594444274902
1747246490.0548162,1178,2.0815036296844482
1747246491.4553003,1182,0.5041316747665405
1747246492.1711955,1184,1.4404503107070923
1747246492.8584309,1186,2.030486822128296
1747246493.5426583,1188,1.4252721071243286
1747246493.88766,1189,1.9291877746582031
1747246494.2270615,1190,1.4428831338882446
1747246495.2619612,1193,0.9860854744911194
1747246495.6018608,1194,0.46189484000205994
1747246495.9462311,1195,0.4736897349357605
1747246496.622356,1197,1.7968157529830933
1747246496.9685512,1198,0.7699949145317078
1747246497.9984012,1201,1.291308045387268
1747246498.3370993,1202,0.8420284986495972
1747246499.367144,1205,2.514230251312256
1747246499.706126,1206,1.1695383787155151
1747246500.0491574,1207,2.0497982501983643
1747246500.7389967,1209,0.6041704416275024
1747246502.0961943,1213,1.6815118789672852
1747246502.4378078,1214,0.39528027176856995
1747246502.776036,1215,0.3085933029651642
1747246503.4561157,1217,2.280109405517578
1747246503.798103,1218,1.037410020828247
1747246505.5222049,1223,0.6163124442100525
1747246506.2114668,1225,1.429858684539795
1747246507.2408743,1228,2.223407745361328
1747246507.5838523,1229,1.9541816711425781
1747246508.6343248,1232,1.4716345071792603
1747246508.9814074,1233,2.6314399242401123
1747246510.7162871,1238,0.6334882378578186
1747246511.4150956,1240,2.1216421127319336
1747246511.767176,1241,1.9645957946777344
1747246512.11763,1242,2.7182681560516357
1747246512.4654827,1243,3.001605272293091
1747246512.8092287,1244,1.3684757947921753
1747246513.152259,1245,1.800528883934021
1747246513.4919493,1246,1.1423531770706177
1747246514.5082266,1249,2.2962605953216553
1747246514.8453162,1250,2.0436301231384277
1747246515.1890619,1251,2.373516321182251
1747246515.525937,1252,2.3235573768615723
1747246516.201167,1254,3.6272201538085938
1747246516.8791637,1256,1.6316509246826172
1747246517.2188363,1257,0.6045020818710327
1747246518.239361,1260,1.5835665464401245
1747246518.5792189,1261,1.1406246423721313
1747246519.5943165,1264,1.3249986171722412
1747246520.6443098,1267,3.7338647842407227
1747246522.0544972,1271,2.084984540939331
1747246523.7978926,1276,2.1199886798858643
1747246524.1468723,1277,2.26934552192688
1747246524.4999986,1278,2.316420316696167
1747246525.8995202,1282,2.4280576705932617
1747246526.9687371,1285,1.9378122091293335
1747246528.737224,1290,3.7316670417785645
1747246529.7787435,1293,8.042600631713867
1747246530.8109026,1296,3.6074607372283936
1747246531.4973223,1298,2.9166629314422607
1747246531.8409007,1299,0.8481149673461914
1747246532.8746781,1302,0.6405106782913208
1747246534.240466,1306,1.2356537580490112
1747246535.628844,1310,5.385480880737305
1747246537.037535,1314,0.5177616477012634
1747246537.393866,1315,3.589596748352051
1747246539.1636171,1320,3.8557841777801514
1747246539.8639703,1322,1.1697425842285156
1747246540.2119036,1323,1.214994192123413
1747246540.9097788,1325,1.0976550579071045
1747246541.2559335,1326,0.8533797264099121
1747246541.9493146,1328,3.3530449867248535
1747246544.3880286,1335,2.829226493835449
1747246547.532805,1344,3.211508274078369
1747246547.8805983,1345,1.392266869544983
1747246548.5825639,1347,3.0729708671569824
1747246548.9362743,1348,1.158677577972412
1747246549.9841893,1351,1.3481465578079224
1747246550.3388906,1352,1.7870898246765137
1747246551.032463,1354,4.223556995391846
1747246552.4179027,1358,2.0103025436401367
1747246553.1119485,1360,3.0508017539978027
1747246554.480973,1364,3.893517255783081
1747246554.8218365,1365,1.8954063653945923
1747246555.162302,1366,2.509549379348755
1747246555.5030994,1367,1.7915027141571045
1747246555.8434503,1368,1.622243881225586
1747246557.227733,1372,3.177194833755493
1747246557.5688608,1373,2.009613275527954
1747246558.2519355,1375,2.9671199321746826
1747246558.590614,1376,1.9968726634979248
1747246559.950279,1380,1.1886732578277588
1747246561.6540177,1385,2.013336181640625
1747246561.9980943,1386,0.27533549070358276
1747246563.3847373,1390,1.0926672220230103
1747246564.4141662,1393,2.3210270404815674
1747246565.4418461,1396,2.4620330333709717
1747246565.7879696,1397,0.8126301765441895
1747246566.4777565,1399,2.749501943588257
1747246566.829775,1400,1.5063221454620361
1747246567.858071,1403,3.071183681488037
1747246568.5430975,1405,2.907700300216675
1747246571.3129537,1413,2.0866427421569824
1747246572.3573139,1416,0.8205516338348389
1747246572.7026763,1417,4.699804306030273
1747246573.3912609,1419,1.068033218383789
1747246574.0736737,1421,2.3225111961364746
1747246574.4210038,1422,1.3265312910079956
1747246577.5214627,1431,4.057772159576416
1747246577.8619473,1432,3.6746201515197754
1747246579.223819,1436,0.6102086305618286
1747246579.9091985,1438,1.5158424377441406
1747246580.2564762,1439,2.234907388687134
1747246580.5974684,1440,1.0296518802642822
1747246580.9365757,1441,8.075479507446289
1747246581.9498808,1444,2.3539843559265137
1747246582.6297276,1446,3.096158266067505
1747246582.967976,1447,3.4132256507873535
1747246583.3130987,1448,0.6034460663795471
1747246583.6564858,1449,5.25559139251709
1747246583.998241,1450,1.1778877973556519
1747246584.336325,1451,1.7273788452148438
1747246584.6737697,1452,0.48504719138145447
1747246585.3498023,1454,1.0441280603408813
1747246585.688494,1455,5.626282215118408
1747246586.0251858,1456,3.006680488586426
1747246586.362784,1457,2.954620599746704
1747246586.6991045,1458,1.4148141145706177
1747246587.0436823,1459,1.931542158126831
1747246587.3816748,1460,0.8202484250068665
1747246587.7242937,1461,3.6882426738739014
1747246588.4011126,1463,2.6256206035614014
1747246590.8684032,1470,5.022451877593994
1747246591.8980932,1473,2.111729621887207
1747246592.2429166,1474,1.7559161186218262
1747246592.9350655,1476,2.7227485179901123
1747246593.2798715,1477,5.6351423263549805
1747246594.6457987,1481,2.261014223098755
1747246594.9869523,1482,3.3697001934051514
1747246595.3424408,1483,1.4575622081756592
1747246596.7506244,1487,0.986377477645874
1747246597.104673,1488,3.600106716156006
1747246597.4526649,1489,0.525009274482727
1747246597.7962496,1490,2.9485113620758057
1747246598.1388705,1491,2.094264030456543
1747246598.8169754,1493,1.1957459449768066
1747246599.1559598,1494,4.946013450622559
1747246600.5512092,1498,2.5747971534729004
1747246600.8974767,1499,2.10560941696167
1747246601.2423747,1500,1.7125717401504517
1747246601.9274075,1502,0.6930468082427979
1747246602.9522638,1505,2.923286199569702
1747246604.307693,1509,5.616836071014404
1747246604.6473217,1510,2.7125279903411865
1747246604.984578,1511,2.2951369285583496
1747246605.671344,1513,2.375028610229492
1747246606.3515635,1515,1.108517050743103
1747246606.688576,1516,5.579487323760986
1747246609.099645,1523,3.238178253173828
1747246610.1260765,1526,1.0935031175613403
1747246610.8127253,1528,1.8333901166915894
1747246612.8722498,1534,0.40255334973335266
1747246613.8967452,1537,3.922238349914551
1747246614.2394626,1538,3.6689834594726562
1747246615.2602832,1541,0.20589309930801392
1747246616.6399212,1545,3.06476092338562
1747246617.3276982,1547,0.8320861458778381
1747246617.6706812,1548,2.6488208770751953
1747246618.6938777,1551,1.495967984199524
1747246619.03292,1552,1.5395466089248657
1747246619.371178,1553,2.5686988830566406
1747246620.0513074,1555,2.0968985557556152
1747246620.7343056,1557,1.1706327199935913
1747246622.4377172,1562,1.543378472328186
1747246623.1198378,1564,0.16870863735675812
1747246623.4633892,1565,5.549379348754883
1747246623.8082585,1566,2.1677405834198
1747246624.4907482,1568,0.9963861107826233
1747246625.1752367,1570,0.4597788453102112
1747246625.5211823,1571,2.751986265182495
1747246625.859094,1572,4.1897430419921875
1747246626.2047985,1573,1.675838589668274
1747246627.2539773,1576,2.885000467300415
1747246627.9423628,1578,8.73876953125
1747246628.2839534,1579,1.860304594039917
1747246628.6256535,1580,2.4956207275390625
1747246628.9637074,1581,1.4393796920776367
1747246629.3108537,1582,3.0164875984191895
1747246630.3361547,1585,1.0159611701965332
1747246632.0523896,1590,3.3060898780822754
1747246633.757709,1595,1.860822081565857
1747246634.0991442,1596,0.515483021736145
1747246634.4401114,1597,1.2311351299285889
1747246635.8049877,1601,5.852986812591553
1747246636.146165,1602,0.9267942309379578
1747246636.4852016,1603,2.7567691802978516
1747246638.9015412,1610,1.3190383911132812
1747246639.2468927,1611,5.496766090393066
1747246639.9349084,1613,0.8896561861038208
1747246640.2785425,1614,1.2688692808151245
1747246640.9608097,1616,5.17371129989624
1747246642.3267636,1620,1.4621230363845825
1747246643.008227,1622,1.8109239339828491
1747246643.6872802,1624,0.7505696415901184
1747246644.3771803,1626,1.8950872421264648
1747246644.7185903,1627,0.6962581872940063
1747246646.0922039,1631,4.550208568572998
1747246647.460737,1635,2.57271409034729
1747246647.799707,1636,0.3300095796585083
1747246648.1402454,1637,0.9686326384544373
1747246648.47942,1638,3.3104324340820312
1747246649.1606064,1640,1.188717246055603
1747246649.5088375,1641,0.3591432273387909
1747246651.2361526,1646,2.768676280975342
1747246651.5781448,1647,4.518278121948242
1747246652.2618408,1649,2.1934280395507812
1747246652.945912,1651,0.1260208785533905
1747246653.2914224,1652,0.3701002597808838
1747246653.6371324,1653,1.1001856327056885
1747246653.984464,1654,3.4539787769317627
1747246654.674717,1656,2.3187453746795654
1747246655.3571131,1658,3.242997169494629
1747246656.7506487,1662,0.47017431259155273
1747246657.448662,1664,3.422701120376587
1747246658.1426892,1666,4.111638069152832
1747246659.2024415,1669,3.93445086479187
1747246659.5477164,1670,2.164590358734131
1747246660.941401,1674,1.7372260093688965
1747246661.9810524,1677,2.823678731918335
1747246662.6778934,1679,0.1006874218583107
1747246663.0257914,1680,4.934605121612549
1747246663.3728735,1681,3.1342947483062744
1747246663.7204776,1682,3.2961084842681885
1747246664.757344,1685,2.1096227169036865
1747246665.0986712,1686,1.21464204788208
1747246665.4394078,1687,2.2875235080718994
1747246665.7820513,1688,1.8383365869522095
1747246666.1259725,1689,3.2855401039123535
1747246666.4661071,1690,1.6787137985229492
1747246667.4929082,1693,2.9450764656066895
1747246667.8339212,1694,2.9286396503448486
1747246668.1742067,1695,1.4240756034851074
1747246668.8624775,1697,0.06672410666942596
1747246669.2040021,1698,5.7647905349731445
1747246669.5435653,1699,0.8228396773338318
1747246669.8819726,1700,2.004430055618286
1747246670.5688589,1702,0.6962755918502808
1747246671.25391,1704,4.557492256164551
1747246672.2936964,1707,0.7416160702705383
1747246672.9787047,1709,0.20446620881557465
1747246673.3200264,1710,3.812610626220703
1747246673.66241,1711,0.09176047146320343
1747246674.0053296,1712,0.5587021112442017
1747246676.0862176,1718,5.022333145141602
1747246676.4360712,1719,4.685513973236084
1747246677.484058,1722,4.48996639251709
1747246677.8339827,1723,2.370114803314209
1747246678.182659,1724,0.0474095419049263
1747246678.532402,1725,0.5259049534797668
1747246680.2494993,1730,0.47052696347236633
1747246682.9880686,1738,3.561408519744873
1747246683.3299892,1739,3.4446022510528564
1747246683.6767042,1740,0.6837146878242493
1747246684.726767,1743,0.2269180566072464
1747246685.4128504,1745,3.5615320205688477
1747246686.4731653,1748,4.394758701324463
1747246686.826723,1749,2.8545889854431152
1747246687.1809506,1750,0.7361897230148315
1747246687.5336783,1751,1.5116602182388306
1747246688.2364385,1753,4.00706148147583
1747246688.5819774,1754,2.4027230739593506
1747246689.614353,1757,4.003927230834961
1747246691.3382328,1762,3.763282299041748
1747246691.6832962,1763,2.176793098449707
1747246692.3645701,1765,2.012458324432373
1747246692.7046795,1766,1.5338234901428223
1747246693.4002516,1768,0.35499006509780884
1747246695.8203397,1775,6.7741594314575195
1747246696.1687155,1776,0.7575539350509644
1747246696.5129547,1777,6.89558219909668
1747246697.5476463,1780,5.44740104675293
1747246697.8922837,1781,0.5134329795837402
1747246698.9304726,1784,4.246715068817139
1747246699.2729807,1785,4.914870262145996
1747246699.6138318,1786,2.0838186740875244
1747246699.9555457,1787,2.995941638946533
1747246700.6392329,1789,0.6665329933166504
1747246700.98433,1790,0.4972267150878906
1747246701.6677594,1792,3.3267292976379395
1747246702.356081,1794,0.43427738547325134
1747246703.0426443,1796,1.7572836875915527
1747246703.3838074,1797,1.9010127782821655
1747246704.4175382,1800,0.12452755123376846
1747246705.1087606,1802,0.6203088760375977
1747246705.452121,1803,3.656491279602051
1747246705.7973566,1804,4.675238609313965
1747246707.191591,1808,2.439821720123291
1747246707.879681,1810,1.3424361944198608
1747246709.250078,1814,0.7629380822181702
1747246709.939706,1816,0.09289436787366867
1747246710.6410756,1818,0.4713743031024933
1747246710.990997,1819,0.5241724848747253
1747246712.3717842,1823,1.903804063796997
1747246713.4091809,1826,2.0932328701019287
1747246713.7545347,1827,2.0019044876098633
1747246714.4452162,1829,3.3357465267181396
1747246714.7870233,1830,5.487208843231201
1747246715.4780347,1832,2.5701472759246826
1747246715.829377,1833,1.1065415143966675
1747246716.1864643,1834,1.9183207750320435
1747246716.8804717,1836,0.727668285369873
1747246717.2375836,1837,2.2216808795928955
1747246717.5818324,1838,1.816702127456665
1747246719.6356173,1844,1.6833243370056152
1747246719.9758701,1845,0.4293684959411621
1747246720.3238797,1846,4.161339282989502
1747246720.6668062,1847,6.28267765045166
1747246721.014008,1848,5.870126247406006
1747246722.039736,1851,0.18419106304645538
1747246722.7273707,1853,1.3313469886779785
1747246723.756856,1856,1.3306756019592285
1747246725.1258345,1860,3.9821274280548096
1747246726.4865706,1864,4.68117094039917
1747246726.8256478,1865,4.210748672485352
1747246727.1736042,1866,0.3104071021080017
1747246727.529813,1867,1.858518123626709
1747246728.9296522,1871,0.7651708722114563
1747246729.2718494,1872,0.5555102825164795
1747246729.622344,1873,1.5989902019500732
1747246729.9697812,1874,1.2876958847045898
1747246730.3149648,1875,5.3085432052612305
1747246730.993004,1877,0.6509034037590027
1747246731.6700923,1879,1.5405594110488892
1747246732.0075374,1880,7.485296249389648
1747246733.0190735,1883,0.7294604182243347
1747246733.3590868,1884,0.7159358263015747
1747246734.0310779,1886,5.72361421585083
1747246734.7029278,1888,1.844509482383728
1747246735.3755183,1890,7.410683631896973
1747246735.7167168,1891,3.154918670654297
1747246737.0828552,1895,0.8491106033325195
1747246738.4695444,1899,0.13812027871608734
1747246739.1590073,1901,4.838266849517822
1747246739.5009117,1902,7.963233470916748
1747246740.8818831,1906,6.155337810516357
1747246741.5666366,1908,0.10119792819023132
1747246741.915679,1909,6.428492069244385
1747246742.2597816,1910,6.046531677246094
1747246743.286135,1913,6.010311603546143
1747246744.3143938,1916,1.140201449394226
1747246744.9926727,1918,0.544745683670044
1747246747.05192,1924,0.5928587317466736
1747246747.3917537,1925,0.6583542823791504
1747246747.7326,1926,0.9591380953788757
1747246748.413856,1928,0.6416322588920593
1747246748.7614167,1929,2.350651502609253
1747246749.7920778,1932,0.3934229612350464
1747246750.8222983,1935,3.5430819988250732
1747246751.1645992,1936,0.08017273247241974
1747246752.1992238,1939,5.024478912353516
1747246752.5382593,1940,0.951614499092102
1747246752.876335,1941,1.8785427808761597
1747246753.2199013,1942,1.304086685180664
1747246754.2485025,1945,0.17683570086956024
1747246754.9332957,1947,0.7121760249137878
1747246755.9561749,1950,0.17270492017269135
1747246756.2966783,1951,2.0960512161254883
1747246756.9800284,1953,3.413058280944824
1747246758.0032723,1956,2.2983291149139404
1747246759.3636978,1960,0.24108681082725525
1747246759.706652,1961,5.904413223266602
1747246760.0473502,1962,1.3752456903457642
1747246760.3896122,1963,2.821571111679077
1747246760.7319205,1964,0.6696096062660217
1747246761.4200141,1966,2.354288101196289
1747246761.7621427,1967,2.6341803073883057
1747246762.1037076,1968,10.40077018737793
1747246762.4420784,1969,1.377703070640564
1747246764.4932795,1975,1.666509747505188
1747246765.1785626,1977,0.510578989982605
1747246765.5180242,1978,4.13905668258667
1747246765.858584,1979,2.63088059425354
1747246766.1998074,1980,5.452890872955322
1747246766.5421607,1981,0.5268595814704895
1747246766.8856087,1982,1.7305856943130493
1747246767.2241359,1983,0.5211919546127319
1747246767.9072528,1985,2.9447576999664307
1747246768.5897906,1987,1.3382964134216309
1747246768.9316945,1988,1.7095106840133667
1747246769.2730453,1989,2.0498745441436768
1747246769.9579396,1991,1.134082317352295
1747246770.2987487,1992,1.1367518901824951
1747246770.64029,1993,0.9441314339637756
1747246771.324138,1995,1.8267695903778076
1747246772.681725,1999,2.0312421321868896


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_55_605990-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246083.9000297,0,1.353359580039978
1747246084.9637027,3,1.3083953857421875
1747246085.324093,4,1.3374605178833008
1747246087.4708557,10,1.2261205911636353
1747246087.830149,11,1.1281565427780151
1747246088.9336343,14,2.2420716285705566
1747246089.2917948,15,2.271634578704834
1747246090.3770719,18,1.0707453489303589
1747246090.7334154,19,1.2832529544830322
1747246091.0812614,20,1.8429782390594482
1747246091.7774527,22,1.9539742469787598
1747246092.130978,23,1.3604899644851685
1747246093.1731374,26,1.3404145240783691
1747246093.5205317,27,1.5463645458221436
1747246095.592622,33,1.6428776979446411
1747246096.6219592,36,1.867827296257019
1747246096.974454,37,1.6096271276474
1747246097.326197,38,1.8500840663909912
1747246097.6745665,39,2.002117872238159
1747246098.0216353,40,1.6681784391403198
1747246100.408677,47,2.4096908569335938
1747246100.7490017,48,1.6622446775436401
1747246101.0884535,49,1.2506462335586548
1747246101.769862,51,1.162965178489685
1747246102.1180341,52,1.4829370975494385
1747246102.7970436,54,1.7207740545272827
1747246103.825356,57,1.2512903213500977
1747246104.855378,60,1.8047899007797241
1747246105.2000015,61,1.9249281883239746
1747246105.5492206,62,1.946550726890564
1747246105.8973985,63,1.7999036312103271
1747246106.589716,65,1.9892399311065674
1747246106.9352424,66,2.387317657470703
1747246107.285385,67,1.8884024620056152
1747246107.64691,68,1.621134877204895
1747246108.3413315,70,1.3944203853607178
1747246108.6917708,71,1.971920371055603
1747246110.778712,77,2.7241873741149902
1747246111.4623687,79,2.823979139328003
1747246111.8074176,80,2.647244930267334
1747246112.505011,82,2.9969804286956787
1747246112.8529491,83,3.2084860801696777
1747246113.5447416,85,2.685899257659912
1747246114.9441576,89,2.631197214126587
1747246115.289857,90,3.0787484645843506
1747246117.0217953,95,3.278502941131592
1747246118.4020784,99,3.2416014671325684
1747246118.754192,100,3.0749802589416504
1747246119.8252118,103,3.637458324432373
1747246120.8822439,106,2.0736260414123535
1747246121.227391,107,2.7466633319854736
1747246121.9188032,109,2.969278573989868
1747246123.649371,114,2.1824159622192383
1747246124.336163,116,3.5973267555236816
1747246126.0473566,121,3.936195135116577
1747246127.4208884,125,3.6627304553985596
1747246127.7646682,126,3.0357553958892822
1747246128.452122,128,3.952805280685425
1747246129.132498,130,3.921719551086426
1747246129.479072,131,3.9995460510253906
1747246129.8289447,132,3.961282968521118
1747246131.2245147,136,3.550875425338745
1747246131.5727153,137,3.8830394744873047
1747246133.628215,143,2.999284029006958
1747246133.9672182,144,3.858659505844116
1747246134.6456175,146,4.308900356292725
1747246134.9832952,147,4.101822853088379
1747246135.9996054,150,3.9580066204071045
1747246138.381895,157,4.255691051483154
1747246139.0626037,159,4.483492374420166
1747246139.403021,160,4.338416576385498
1747246140.0824058,162,4.244106292724609
1747246140.7714567,164,4.43617582321167
1747246141.4502695,166,4.172668933868408
1747246142.8387842,170,4.505340099334717
1747246143.1892765,171,4.159740924835205
1747246143.5402474,172,4.3937482833862305
1747246144.5829136,175,4.243539333343506
1747246144.9261744,176,4.384559631347656
1747246145.26869,177,4.157543659210205
1747246145.6082609,178,4.110313415527344
1747246146.297503,180,4.288970947265625
1747246146.6383688,181,3.948880910873413
1747246147.6725235,184,4.187080383300781
1747246148.0178394,185,4.263329982757568
1747246148.3605459,186,4.4709978103637695
1747246149.3905141,189,4.213954448699951
1747246149.7341685,190,4.257011890411377
1747246150.0818665,191,4.402194499969482
1747246150.424642,192,4.1305060386657715
1747246151.4559836,195,3.6948537826538086
1747246152.831078,199,4.091023921966553
1747246153.1861112,200,4.355764865875244
1747246153.8864923,202,2.9940075874328613
1747246154.2318075,203,3.4700448513031006
1747246154.5748386,204,4.447049140930176
1747246154.9232981,205,4.5644378662109375
1747246155.626114,207,4.63041353225708
1747246156.3226602,209,4.546496391296387
1747246157.0182095,211,4.398599624633789
1747246157.7158725,213,4.606703758239746
1747246158.4158149,215,4.346935272216797
1747246158.772757,216,4.0282087326049805
1747246159.4680233,218,4.680088043212891
1747246159.815488,219,4.308446407318115
1747246160.165055,220,4.482020854949951
1747246160.5160272,221,4.41613245010376
1747246160.863793,222,4.1228814125061035
1747246161.5525498,224,4.384531497955322
1747246161.8901463,225,3.872089385986328
1747246163.257664,229,4.2236528396606445
1747246165.3081985,235,3.628148078918457
1747246165.9957273,237,3.8189969062805176
1747246166.3400815,238,4.370051383972168
1747246166.687537,239,4.177717685699463
1747246167.364771,241,4.052468299865723
1747246167.7026296,242,3.898975372314453
1747246168.3866842,244,3.9970195293426514
1747246168.73385,245,4.125487804412842
1747246169.0745325,246,4.2584404945373535
1747246169.4156187,247,4.113349437713623
1747246171.1418817,252,4.093597412109375
1747246171.4884903,253,4.266104221343994
1747246171.8350492,254,4.30826997756958
1747246172.9033186,257,4.231614112854004
1747246173.266509,258,4.282718181610107
1747246173.612097,259,4.24614953994751
1747246173.962467,260,4.317504405975342
1747246174.6588655,262,4.290976524353027
1747246177.385916,270,4.067996501922607
1747246177.7268007,271,3.6594207286834717
1747246178.7549078,274,4.35113525390625
1747246179.0951862,275,4.219202995300293
1747246179.436787,276,4.219674587249756
1747246180.1212354,278,3.9964487552642822
1747246180.801795,280,4.211178779602051
1747246181.4841273,282,4.049661159515381
1747246181.8236597,283,3.998440742492676
1747246182.5029104,285,3.697758197784424
1747246183.1866963,287,4.36488676071167
1747246183.5315983,288,4.055097579956055
1747246184.225366,290,4.24650764465332
1747246185.9449818,295,3.990189790725708
1747246186.2895784,296,4.114109516143799
1747246186.6361032,297,4.159608364105225
1747246186.9794958,298,3.973464012145996
1747246189.0587509,304,3.9061989784240723
1747246189.7407856,306,4.256882667541504
1747246190.4324675,308,4.229395389556885
1747246190.7813063,309,4.123119354248047
1747246191.8091886,312,3.9874448776245117
1747246192.152355,313,4.040263652801514
1747246193.1922996,316,4.00815486907959
1747246193.8818524,318,3.8060240745544434
1747246194.2232487,319,3.7651138305664062
1747246195.2470074,322,3.869429349899292
1747246195.9242668,324,4.255558013916016
1747246197.611569,329,4.149904727935791
1747246197.9500217,330,4.292878150939941
1747246198.2887092,331,4.397274017333984
1747246198.6274726,332,4.339932918548584
1747246200.3198864,337,4.290371417999268
1747246200.6640973,338,3.6881113052368164
1747246201.3416219,340,4.03633975982666
1747246202.3706763,343,4.17606782913208
1747246202.7174735,344,4.04423189163208
1747246203.0575626,345,4.2700371742248535
1747246203.4117966,346,4.147409915924072
1747246204.0975235,348,4.191370487213135
1747246204.7821589,350,3.173649549484253
1747246205.4755385,352,4.1327996253967285
1747246205.8190491,353,4.265423774719238
1747246206.1616766,354,4.113025188446045
1747246207.5404851,358,3.669579267501831
1747246208.2246134,360,3.9769866466522217
1747246208.9177487,362,4.200870990753174
1747246209.259148,363,4.4039998054504395
1747246209.6039534,364,4.063342571258545
1747246209.9473045,365,4.139326095581055
1747246210.28808,366,4.36749267578125
1747246210.6300187,367,3.9530394077301025
1747246210.9743028,368,3.966956853866577
1747246213.0529485,374,4.2594685554504395
1747246214.090993,377,4.132376670837402
1747246214.4377766,378,4.108423709869385
1747246216.8581173,385,4.172635555267334
1747246217.1979134,386,4.0854620933532715
1747246218.5644033,390,4.265336036682129
1747246218.9025137,391,4.173982620239258
1747246219.2468343,392,3.9132328033447266
1747246219.5977983,393,4.055802822113037
1747246219.9400978,394,3.991614580154419
1747246220.2827227,395,3.875697612762451
1747246220.6385658,396,4.0420989990234375
1747246220.987658,397,3.8661768436431885
1747246221.3366847,398,3.704427719116211
1747246221.685621,399,4.3946099281311035
1747246222.3806186,401,3.8668529987335205
1747246222.7298784,402,4.23976469039917
1747246223.4209695,404,4.10320520401001
1747246224.7928977,408,4.187236309051514
1747246225.1339252,409,4.152101516723633
1747246226.156512,412,4.173651695251465
1747246226.5019517,413,3.9951696395874023
1747246226.8454137,414,4.003143310546875
1747246227.1879518,415,4.182328224182129
1747246228.2162368,418,3.5547754764556885
1747246229.248741,421,3.97324800491333
1747246229.592426,422,3.749274492263794
1747246230.6232991,425,4.293542385101318
1747246230.9701524,426,4.381957054138184
1747246232.3338504,430,4.00282621383667
1747246232.67341,431,4.068634033203125
1747246233.7121308,434,4.10731840133667
1747246234.0582306,435,3.953533172607422
1747246234.4039245,436,3.925375461578369
1747246234.7491233,437,3.8547513484954834
1747246235.0921092,438,3.672564744949341
1747246235.4367025,439,4.114936351776123
1747246235.7774608,440,4.177289962768555
1747246236.119126,441,3.979701042175293
1747246236.8134336,443,4.104997158050537
1747246237.1551757,444,4.0291314125061035
1747246237.5029047,445,3.8780338764190674
1747246237.8526375,446,4.179938316345215
1747246239.2560737,450,3.746595859527588
1747246239.6135855,451,4.131866455078125
1747246239.966828,452,4.036565780639648
1747246240.3166862,453,4.166023254394531
1747246240.663109,454,4.106985092163086
1747246241.3566437,456,3.8650588989257812
1747246242.0510378,458,4.1059250831604
1747246242.744618,460,3.810171127319336
1747246243.0853894,461,3.7689881324768066
1747246244.1153536,464,3.9869351387023926
1747246244.4552407,465,4.067893028259277
1747246244.7953513,466,4.208824634552002
1747246245.472831,468,3.8548943996429443
1747246246.1468844,470,4.064578533172607
1747246247.4997458,474,4.161888599395752
1747246247.8408659,475,4.0950446128845215
1747246248.900558,478,4.060782432556152
1747246249.2504644,479,3.9260244369506836
1747246249.6167948,480,3.9207077026367188
1747246249.9683049,481,3.930346965789795
1747246250.3153927,482,4.144585132598877
1747246250.6629517,483,3.8919312953948975
1747246251.0064552,484,4.071297645568848
1747246251.6924262,486,3.893873453140259
1747246252.0309799,487,3.953798294067383
1747246252.3694549,488,3.9456019401550293
1747246252.7079961,489,4.041833400726318
1747246253.3858082,491,3.8985815048217773
1747246254.4143198,494,4.02902364730835
1747246255.7961965,498,3.896583080291748
1747246256.828244,501,3.969895839691162
1747246257.16889,502,3.988893985748291
1747246257.5093138,503,4.046261787414551
1747246258.5394125,506,3.783230781555176
1747246259.227459,508,3.8246958255767822
1747246259.575243,509,4.133887767791748
1747246259.9197035,510,4.202539443969727
1747246260.2610967,511,4.389540672302246
1747246260.600885,512,4.187263011932373
1747246260.942569,513,4.122868537902832
1747246261.2902346,514,3.9918370246887207
1747246262.3135004,517,4.306196689605713
1747246262.6557384,518,4.137824535369873
1747246262.996285,519,4.216447830200195
1747246263.3355312,520,4.152641296386719
1747246264.3713562,523,3.9225893020629883
1747246266.7715244,530,4.065489768981934
1747246267.7940114,533,4.068203449249268
1747246268.1339302,534,3.937584400177002
1747246268.8229878,536,4.107794761657715
1747246269.163942,537,4.0749335289001465
1747246269.5038333,538,4.157332897186279
1747246269.8440745,539,4.020071983337402
1747246270.1885777,540,3.701016426086426
1747246270.869121,542,2.6808295249938965
1747246271.212903,543,3.2873194217681885
1747246271.554587,544,2.136828660964966
1747246272.237758,546,2.017350673675537
1747246272.5861695,547,1.4599361419677734
1747246273.6111875,550,3.3191561698913574
1747246274.2985234,552,3.86649227142334
1747246274.9814048,554,4.1178154945373535
1747246275.3234715,555,4.3219075202941895
1747246275.6666603,556,4.22869348526001
1747246277.7324495,562,4.461954593658447
1747246278.080915,563,4.468328952789307
1747246278.437212,564,4.54672384262085
1747246279.805753,568,4.231308460235596
1747246280.840065,571,4.385218143463135
1747246281.5245671,573,4.916895866394043
1747246282.5746055,576,4.146639347076416
1747246283.9580898,580,4.418313503265381
1747246285.3310845,584,4.852965831756592
1747246285.671573,585,4.900570392608643
1747246286.0191963,586,4.466572284698486
1747246286.706265,588,4.6933465003967285
1747246287.3943477,590,4.828207492828369
1747246287.740016,591,4.481779098510742
1747246288.0827754,592,4.561984062194824
1747246288.7651749,594,4.464576244354248
1747246289.453959,596,4.5650715827941895
1747246289.7957807,597,4.631097316741943
1747246290.1402447,598,4.500566005706787
1747246290.4841578,599,4.526891708374023
1747246291.1716273,601,4.14917516708374
1747246291.5146186,602,4.722052097320557
1747246291.8624601,603,4.608929634094238
1747246292.5531232,605,4.923750400543213
1747246293.5809386,608,4.655396938323975
1747246294.2651522,610,4.805958271026611
1747246295.2919807,613,4.5689826011657715
1747246295.6347675,614,4.738587856292725
1747246296.319356,616,4.524598598480225
1747246297.0139728,618,4.672785758972168
1747246297.6998107,620,4.672064781188965
1747246298.3849783,622,4.7111663818359375
1747246298.724921,623,4.5321574211120605
1747246299.7487276,626,4.460330963134766
1747246300.4316468,628,2.9651260375976562
1747246300.7733235,629,3.6382055282592773
1747246302.1361618,633,4.96997594833374
1747246302.8187582,635,5.181330680847168
1747246303.4995534,637,4.987027645111084
1747246304.5257275,640,5.278453826904297
1747246304.8679943,641,4.886152744293213
1747246305.2087088,642,4.640700340270996
1747246305.5483727,643,4.727244853973389
1747246305.893236,644,4.948389053344727
1747246306.234812,645,4.70626163482666
1747246307.5976171,649,4.724725246429443
1747246308.2801237,651,4.8347320556640625
1747246308.6250942,652,4.873971462249756
1747246308.9712207,653,4.89345645904541
1747246309.3191955,654,5.096927165985107
1747246309.6692734,655,5.192502498626709
1747246310.6976998,658,4.755635738372803
1747246311.0377374,659,5.008571624755859
1747246311.3778167,660,5.100166320800781
1747246313.7981913,667,4.963771820068359
1747246314.8230343,670,4.88917875289917
1747246316.543977,675,4.728301525115967
1747246316.892829,676,4.943272113800049
1747246317.2430398,677,4.581142902374268
1747246318.2852893,680,4.525677680969238
1747246318.9870262,682,4.951901435852051
1747246319.341937,683,4.811073303222656
1747246319.6914515,684,4.73380184173584
1747246320.7406728,687,4.703182220458984
1747246322.4956198,692,4.659860134124756
1747246323.218062,694,4.73843240737915
1747246323.5713637,695,4.023071765899658
1747246323.9304802,696,4.599216938018799
1747246324.2885988,697,5.081048965454102
1747246324.9839025,699,4.833619117736816
1747246326.0382848,702,4.298723220825195
1747246326.3931339,703,5.053013801574707
1747246327.091591,705,4.608392238616943
1747246328.4936857,709,4.280682563781738
1747246328.8556182,710,4.33683967590332
1747246329.5534976,712,4.605532646179199
1747246330.5959024,715,4.579492092132568
1747246331.291246,717,4.687307357788086
1747246331.9838302,719,4.614216327667236
1747246332.33071,720,4.595693111419678
1747246332.6780894,721,4.698791027069092
1747246333.3718705,723,4.737431049346924
1747246334.07599,725,4.604614734649658
1747246334.4273477,726,4.676046371459961
1747246334.7785838,727,4.614523887634277
1747246335.1304364,728,4.72435998916626
1747246335.4848576,729,4.718774795532227
1747246336.1792514,731,4.31325101852417
1747246336.5262256,732,4.657602787017822
1747246336.8774602,733,4.649599552154541
1747246338.6069334,738,5.013257026672363
1747246338.9443784,739,4.59228515625
1747246339.2847536,740,4.771824836730957
1747246339.9633074,742,4.8913893699646
1747246340.3009043,743,4.475506782531738
1747246340.6521173,744,4.834053993225098
1747246340.9904933,745,4.862112045288086
1747246343.393867,752,4.705284595489502
1747246344.4257228,755,4.558883190155029
1747246344.7726884,756,4.745063781738281
1747246345.4640865,758,4.801759719848633
1747246347.171654,763,4.432892799377441
1747246347.524163,764,4.429577827453613
1747246347.873244,765,4.677757263183594
1747246348.9118514,768,4.6387128829956055
1747246349.3405242,769,4.662400722503662
1747246350.3702133,772,4.213561058044434
1747246350.7125003,773,4.593684196472168
1747246351.4006057,775,4.728631496429443
1747246351.7412858,776,4.8434553146362305
1747246352.4260926,778,4.44984769821167
1747246352.77047,779,4.623146057128906
1747246353.1109426,780,4.704490661621094
1747246353.4550903,781,4.489010334014893
1747246353.8063104,782,4.753798484802246
1747246355.8798676,788,4.057192802429199
1747246356.2290697,789,4.371932506561279
1747246356.9157743,791,4.520081520080566
1747246357.6037767,793,4.511058807373047
1747246358.2914355,795,4.720460414886475
1747246358.6373205,796,4.669344425201416
1747246359.6740584,799,4.441646099090576
1747246360.025154,800,4.311445713043213
1747246361.424272,804,4.563274383544922
1747246361.7642326,805,4.428182125091553
1747246362.1042728,806,4.396057605743408
1747246362.4447463,807,4.484941005706787
1747246363.4811,810,4.258263111114502
1747246364.5177002,813,4.543980121612549
1747246366.2368588,818,4.63772439956665
1747246366.588638,819,4.578557968139648
1747246367.2742715,821,4.083319187164307
1747246367.6160662,822,4.73433256149292
1747246367.9639878,823,4.659183979034424
1747246368.6483982,825,4.276627540588379
1747246368.9914086,826,4.562290191650391
1747246369.3307433,827,4.400291919708252
1747246369.6719873,828,4.302876949310303
1747246371.0306394,832,4.749785423278809
1747246371.3691049,833,4.700160503387451
1747246372.0731966,835,4.092017650604248
1747246372.4166973,836,3.9610893726348877
1747246372.761199,837,4.660740375518799
1747246373.446444,839,4.147623062133789
1747246373.7855418,840,4.375889778137207
1747246374.8093643,843,4.499439239501953
1747246375.486499,845,4.5491766929626465
1747246377.1921368,850,4.424286365509033
1747246377.5339658,851,4.304896831512451
1747246378.560977,854,4.653520584106445
1747246379.5858672,857,4.609948635101318
1747246380.5968907,860,4.455585479736328
1747246381.2704115,862,4.280452728271484
1747246382.289081,865,4.54310941696167
1747246382.626767,866,4.513578414916992
1747246383.986526,870,4.344332695007324
1747246384.3247962,871,4.587871074676514
1747246387.752311,881,4.302606105804443
1747246388.4349,883,4.475528240203857
1747246388.7770162,884,4.525524139404297
1747246389.11651,885,4.648646831512451
1747246389.459229,886,4.411220550537109
1747246390.141921,888,4.675754070281982
1747246390.8244946,890,4.300929546356201
1747246391.5095775,892,4.718070030212402
1747246392.5311623,895,4.379395961761475
1747246393.2109766,897,4.0668511390686035
1747246393.5516741,898,3.889228582382202
1747246394.5801513,901,4.410068511962891
1747246394.9304614,902,4.653512477874756
1747246395.615611,904,4.488853931427002
1747246396.3202415,906,4.406147003173828
1747246396.67237,907,4.569521427154541
1747246397.016185,908,4.3575119972229
1747246397.7171152,910,4.65645170211792
1747246398.0551229,911,4.603635787963867
1747246399.0807903,914,4.724302768707275
1747246400.459048,918,4.472622871398926
1747246400.8131366,919,4.424342632293701
1747246401.5058224,921,4.089676856994629
1747246402.188149,923,4.679246425628662
1747246403.5609913,927,4.238364219665527
1747246403.9072719,928,4.389816761016846
1747246404.2530353,929,4.635683059692383
1747246404.5976312,930,4.608860492706299
1747246404.9500315,931,4.744462013244629
1747246405.2869413,932,4.62826681137085
1747246405.6376827,933,4.545520305633545
1747246406.3371959,935,4.333843231201172
1747246407.7163863,939,4.451989650726318
1747246408.4008803,941,4.46834659576416
1747246408.7389023,942,4.409290313720703
1747246409.7631245,945,4.276163578033447
1747246411.1363077,949,4.579784393310547
1747246412.171308,952,4.378417491912842
1747246412.8501272,954,4.517494201660156
1747246413.188228,955,4.724149703979492
1747246413.5265718,956,4.266880035400391
1747246414.8957562,960,4.265950679779053
1747246415.5706599,962,4.745234489440918
1747246415.9104378,963,4.593480587005615
1747246416.254666,964,4.270907878875732
1747246416.5939443,965,4.413593292236328
1747246417.2794464,967,4.390052795410156
1747246417.6196208,968,4.341246128082275
1747246418.6364424,971,4.524665832519531
1747246420.3317533,976,4.1428022384643555
1747246421.012345,978,4.510152816772461
1747246421.3511152,979,4.683332443237305
1747246422.0294318,981,4.292263507843018
1747246422.3691761,982,4.628291130065918
1747246423.7272704,986,4.499736309051514
1747246424.4124475,988,4.387003421783447
1747246424.7557418,989,4.271242141723633
1747246425.0978625,990,4.625901699066162
1747246425.7775512,992,4.077121257781982
1747246426.462097,994,4.380112171173096
1747246426.805239,995,4.367252826690674
1747246427.1463559,996,4.093759536743164
1747246427.8295329,998,4.340760231018066
1747246428.172299,999,4.487221717834473
1747246428.8615272,1001,4.285451889038086
1747246429.2017016,1002,4.0845794677734375
1747246429.5452387,1003,4.368192195892334
1747246429.8875716,1004,4.425955772399902
1747246430.230662,1005,4.236568927764893
1747246430.5785084,1006,4.365110397338867
1747246432.2887754,1011,3.578748941421509
1747246432.9866064,1013,4.4446330070495605
1747246433.6755784,1015,5.097933769226074
1747246434.0269716,1016,5.066952228546143
1747246434.3728218,1017,4.573709964752197
1747246436.1165657,1022,4.83214807510376
1747246437.4930928,1026,4.6421895027160645
1747246438.1736677,1028,4.842574596405029
1747246438.5139387,1029,4.853742599487305
1747246440.596017,1035,5.170163631439209
1747246440.940728,1036,4.906829357147217
1747246441.2915807,1037,4.722464084625244
1747246441.6318014,1038,4.846286773681641
1747246441.972117,1039,4.9379425048828125
1747246443.3427808,1043,4.76417875289917
1747246444.0344923,1045,4.854053020477295
1747246444.37683,1046,4.900567531585693
1747246446.4720485,1052,4.65721321105957
1747246446.822236,1053,4.449738502502441
1747246447.880641,1056,4.747745990753174
1747246448.5657377,1058,4.742645740509033
1747246448.9098887,1059,4.778057098388672
1747246449.255618,1060,4.840937614440918
1747246449.9542208,1062,4.719533920288086
1747246450.9945424,1065,4.940070629119873
1747246451.3369777,1066,4.8929338455200195
1747246451.675308,1067,4.926793575286865
1747246452.3636642,1069,4.529760837554932
1747246452.7081785,1070,4.378705978393555
1747246453.047812,1071,4.42717981338501
1747246453.3888445,1072,4.410136699676514
1747246453.731577,1073,4.3492021560668945
1747246454.0727122,1074,4.576808452606201
1747246455.0915346,1077,4.797235488891602
1747246455.4306893,1078,4.63116979598999
1747246456.120472,1080,4.512207508087158
1747246456.4630718,1081,4.844902515411377
1747246456.8069365,1082,4.65618371963501
1747246457.841452,1085,4.512518405914307
1747246458.1833928,1086,4.59519100189209
1747246458.5227973,1087,4.4841132164001465
1747246459.8944087,1091,4.432276248931885
1747246460.235773,1092,4.714622497558594
1747246460.5802996,1093,4.410703182220459
1747246462.3000433,1098,4.723567008972168
1747246462.9941838,1100,4.478766918182373
1747246463.673971,1102,4.838653087615967
1747246464.0170398,1103,4.638365268707275
1747246464.3679774,1104,4.993200302124023
1747246465.424654,1107,4.847338676452637
1747246465.7801547,1108,4.542918682098389
1747246466.1239984,1109,4.634610652923584
1747246466.4683537,1110,4.6310296058654785
1747246466.8121262,1111,4.699056148529053
1747246467.1547582,1112,4.678598880767822
1747246467.501381,1113,4.520667552947998
1747246467.8473837,1114,4.119678974151611
1747246468.5401604,1116,4.496888160705566
1747246469.5692203,1119,4.651338577270508
1747246470.2538865,1121,4.763950824737549
1747246470.5960875,1122,4.623597145080566
1747246471.6226192,1125,4.874941825866699
1747246471.9658992,1126,4.36359167098999
1747246472.6675878,1128,4.588820457458496
1747246473.008983,1129,4.885782241821289
1747246473.3515909,1130,4.766729831695557
1747246473.7005644,1131,4.456304550170898
1747246474.043951,1132,4.7539238929748535
1747246474.7491567,1134,4.488332748413086
1747246475.0966277,1135,4.507481098175049
1747246475.4413798,1136,4.905057430267334
1747246476.4801524,1139,4.6236090660095215
1747246477.5068583,1142,4.566102027893066
1747246478.5389576,1145,4.7367048263549805
1747246478.8908944,1146,4.334980487823486
1747246479.5808382,1148,3.7024190425872803
1747246479.9331977,1149,2.314056634902954
1747246480.2808325,1150,3.3271102905273438
1747246480.6298556,1151,2.338700294494629
1747246480.9779387,1152,2.1959664821624756
1747246481.3229663,1153,3.30351185798645
1747246482.0153165,1155,4.473850727081299
1747246483.7395558,1160,4.599542617797852
1747246484.4438775,1162,4.416035175323486
1747246485.1522663,1164,4.8486456871032715
1747246485.8497784,1166,5.0847554206848145
1747246486.1985621,1167,4.773737907409668
1747246488.3281498,1173,4.779151439666748
1747246488.6773374,1174,5.181728363037109
1747246489.381323,1176,5.196641445159912
1747246489.7213266,1177,5.098350524902344
1747246490.078266,1178,4.87562894821167
1747246491.4793835,1182,5.028252124786377
1747246492.1859384,1184,4.984381198883057
1747246492.8723629,1186,4.780969142913818
1747246493.5562122,1188,5.065603733062744
1747246493.9008799,1189,4.80910062789917
1747246494.240896,1190,4.455212593078613
1747246495.2765834,1193,5.176111221313477
1747246495.6158023,1194,4.9156365394592285
1747246495.959893,1195,4.883021354675293
1747246496.6364532,1197,4.6084303855896
1747246496.982806,1198,5.082922458648682
1747246498.0130005,1201,5.011146545410156
1747246498.3538368,1202,4.882625579833984
1747246499.3813407,1205,5.1550984382629395
1747246499.7198837,1206,4.9583611488342285
1747246500.062919,1207,4.711244106292725
1747246500.7526982,1209,4.912139892578125
1747246502.109762,1213,5.004288673400879
1747246502.451219,1214,5.116056442260742
1747246502.7894492,1215,5.1858229637146
1747246503.4727995,1217,5.263487339019775
1747246503.81531,1218,5.116860866546631
1747246505.5402231,1223,4.939813137054443
1747246506.2288275,1225,5.165393829345703
1747246507.2593853,1228,4.926711559295654
1747246507.6075218,1229,4.921857833862305
1747246508.6564507,1232,4.970859050750732
1747246509.0022705,1233,4.95042610168457
1747246510.7312517,1238,5.004855632781982
1747246511.432311,1240,4.94174337387085
1747246511.7850575,1241,4.981685161590576
1747246512.1353242,1242,4.66731595993042
1747246512.4784284,1243,4.487395763397217
1747246512.8224838,1244,5.001814842224121
1747246513.165296,1245,5.102306365966797
1747246513.5048256,1246,4.897598743438721
1747246514.5216272,1249,4.752634048461914
1747246514.8582242,1250,5.078084945678711
1747246515.2019346,1251,4.666059970855713
1747246515.5396051,1252,4.577557563781738
1747246516.215249,1254,4.473716735839844
1747246516.8925686,1256,4.863430976867676
1747246517.2325113,1257,4.996768951416016
1747246518.253099,1260,4.86790657043457
1747246518.5927331,1261,5.016409397125244
1747246519.6166894,1264,4.935347080230713
1747246520.6723702,1267,5.039342403411865
1747246522.076541,1271,5.087856769561768
1747246523.8207378,1276,5.102144241333008
1747246524.1683161,1277,4.863828659057617
1747246524.521539,1278,4.905788898468018
1747246525.9214482,1282,4.750927448272705
1747246526.9930732,1285,4.917726516723633
1747246528.7616017,1290,5.001311302185059
1747246529.7941139,1293,5.078516483306885
1747246530.8279817,1296,4.772307872772217
1747246531.5129051,1298,4.959957122802734
1747246531.8578577,1299,4.9500885009765625
1747246532.8901746,1302,5.036440849304199
1747246534.2575326,1306,5.129195690155029
1747246535.6466622,1310,4.666545391082764
1747246537.0608377,1314,4.942108154296875
1747246537.4168751,1315,5.010102272033691
1747246539.185636,1320,4.920638561248779
1747246539.8866208,1322,4.814750671386719
1747246540.2357512,1323,4.642582416534424
1747246540.9315126,1325,4.9432549476623535
1747246541.2779937,1326,4.7586846351623535
1747246541.9725327,1328,5.083250045776367
1747246544.4117663,1335,5.118942737579346
1747246547.5546668,1344,5.160978317260742
1747246547.9037094,1345,5.066702365875244
1747246548.6060636,1347,4.722680568695068
1747246548.9581008,1348,5.105453968048096
1747246550.0063891,1351,4.730982303619385
1747246550.360832,1352,5.016195774078369
1747246551.0540295,1354,4.724259853363037
1747246552.4395678,1358,4.907401084899902
1747246553.1335163,1360,5.114861011505127
1747246554.4971232,1364,5.124414920806885
1747246554.837127,1365,4.835608959197998
1747246555.1781552,1366,5.173650741577148
1747246555.5190425,1367,5.009271144866943
1747246555.8603685,1368,5.061675071716309
1747246557.2428527,1372,4.873778343200684
1747246557.584798,1373,4.859026908874512
1747246558.2671692,1375,5.024174690246582
1747246558.60637,1376,5.02235746383667
1747246559.9669182,1380,4.304167747497559
1747246561.673868,1385,4.631582736968994
1747246562.0146682,1386,4.872824192047119
1747246563.4028306,1390,5.03718376159668
1747246564.430319,1393,4.576145172119141
1747246565.4609926,1396,4.828975200653076
1747246565.8052344,1397,4.520976543426514
1747246566.494254,1399,4.72081995010376
1747246566.8474863,1400,4.561422824859619
1747246567.8738186,1403,5.118355751037598
1747246568.5597866,1405,5.1438469886779785
1747246571.3284492,1413,4.594627380371094
1747246572.3756468,1416,5.06987190246582
1747246572.7205572,1417,4.62755012512207
1747246573.407632,1419,4.554777145385742
1747246574.0894952,1421,5.005139350891113
1747246574.4376912,1422,5.058043479919434
1747246577.5366092,1431,4.8002424240112305
1747246577.8782158,1432,4.8249101638793945
1747246579.2428775,1436,4.980581283569336
1747246579.9312027,1438,4.91907262802124
1747246580.27191,1439,4.957417964935303
1747246580.6110547,1440,4.622326374053955
1747246580.949884,1441,4.960383892059326
1747246581.9636223,1444,4.943840026855469
1747246582.6444526,1446,4.730445384979248
1747246582.9880059,1447,4.737368583679199
1747246583.3306692,1448,4.664287090301514
1747246583.670228,1449,4.810869216918945
1747246584.0117435,1450,4.860414505004883
1747246584.3497436,1451,4.6394267082214355
1747246584.6869857,1452,4.960597991943359
1747246585.3639414,1454,5.071457386016846
1747246585.701748,1455,4.637026786804199
1747246586.0391464,1456,4.688383102416992
1747246586.3759851,1457,4.688779354095459
1747246586.717654,1458,5.1451215744018555
1747246587.057869,1459,4.9392595291137695
1747246587.39488,1460,4.794140338897705
1747246587.7377195,1461,4.99641227722168
1747246588.4144075,1463,4.84883451461792
1747246590.8846016,1470,4.814171314239502
1747246591.9166439,1473,4.901205062866211
1747246592.2612185,1474,4.702940464019775
1747246592.953243,1476,4.82562255859375
1747246593.2960885,1477,4.937930107116699
1747246594.6618142,1481,4.950386047363281
1747246595.0150332,1482,4.823933124542236
1747246595.366016,1483,4.904455184936523
1747246596.7729177,1487,4.645677089691162
1747246597.1266813,1488,4.742795467376709
1747246597.468807,1489,4.478291034698486
1747246597.8138,1490,4.842849254608154
1747246598.1544702,1491,4.662866115570068
1747246598.8324018,1493,4.85177755355835
1747246599.1811914,1494,4.898286819458008
1747246600.5699155,1498,4.949105739593506
1747246600.9160886,1499,4.7546491622924805
1747246601.261589,1500,4.958081245422363
1747246601.9423213,1502,4.704250812530518
1747246602.9676495,1505,4.899069309234619
1747246604.3215716,1509,4.810664653778076
1747246604.66075,1510,4.921882629394531
1747246604.998143,1511,4.798458099365234
1747246605.6876328,1513,4.973147869110107
1747246606.3648903,1515,5.001560211181641
1747246606.7019367,1516,4.870932102203369
1747246609.116158,1523,4.701709270477295
1747246610.1423876,1526,5.0267157554626465
1747246610.830767,1528,4.9796881675720215
1747246612.8904307,1534,4.665889739990234
1747246613.9146597,1537,4.703800678253174
1747246614.2550118,1538,4.839693069458008
1747246615.2768204,1541,4.490525722503662
1747246616.6580188,1545,4.673382759094238
1747246617.3461564,1547,5.028608322143555
1747246617.686608,1548,4.967620372772217
1747246618.709306,1551,4.493406772613525
1747246619.0481322,1552,4.669656276702881
1747246619.387339,1553,4.940459251403809
1747246620.0677998,1555,4.637636184692383
1747246620.7495892,1557,5.01057243347168
1747246622.4563477,1562,4.625923156738281
1747246623.1348703,1564,4.900230407714844
1747246623.4788432,1565,4.5881547927856445
1747246623.8238294,1566,4.666628360748291
1747246624.5064156,1568,4.6110148429870605
1747246625.188599,1570,4.790981769561768
1747246625.5351675,1571,4.75935173034668
1747246625.8767002,1572,4.705868721008301
1747246626.2298143,1573,5.10723352432251
1747246627.272846,1576,4.796361446380615
1747246627.955841,1578,4.631612777709961
1747246628.2980537,1579,5.000914573669434
1747246628.6402204,1580,4.750001430511475
1747246628.9845333,1581,4.816091060638428
1747246629.3264318,1582,4.5868072509765625
1747246630.3518288,1585,4.888020038604736
1747246632.0676768,1590,4.656820774078369
1747246633.7742293,1595,4.863795280456543
1747246634.1164432,1596,5.108739852905273
1747246634.4569254,1597,4.805965423583984
1747246635.8221326,1601,4.953192710876465
1747246636.1614387,1602,4.91505765914917
1747246636.5010495,1603,4.592655658721924
1747246638.9204917,1610,4.980359077453613
1747246639.2643142,1611,4.900241374969482
1747246639.9532642,1613,4.736904621124268
1747246640.2947307,1614,4.987987041473389
1747246640.9786031,1616,4.7361931800842285
1747246642.343428,1620,4.886480808258057
1747246643.0238113,1622,4.97014045715332
1747246643.705888,1624,4.8121562004089355
1747246644.393371,1626,4.589322566986084
1747246644.7341082,1627,4.84713077545166
1747246646.1079876,1631,4.732142925262451
1747246647.4758806,1635,4.792611122131348
1747246647.815414,1636,4.63484525680542
1747246648.1554065,1637,4.838100433349609
1747246648.4948506,1638,4.818350315093994
1747246649.1785774,1640,4.805102825164795
1747246649.5249908,1641,4.680326461791992
1747246651.253235,1646,4.324853420257568
1747246651.5945582,1647,4.784419059753418
1747246652.279263,1649,4.735637187957764
1747246652.962199,1651,4.919589042663574
1747246653.3084352,1652,4.837809085845947
1747246653.654519,1653,4.9390974044799805
1747246654.0011191,1654,5.112779140472412
1747246654.6912658,1656,4.905936241149902
1747246655.3735664,1658,4.624497413635254
1747246656.7666883,1662,4.685324668884277
1747246657.4671392,1664,4.8468918800354
1747246658.1698852,1666,4.780150890350342
1747246659.2190292,1669,4.6587419509887695
1747246659.5647686,1670,4.770102024078369
1747246660.9593866,1674,4.963521480560303
1747246661.9965465,1677,4.967116832733154
1747246662.6945405,1679,5.0027289390563965
1747246663.0434783,1680,4.87827205657959
1747246663.390814,1681,4.4382805824279785
1747246663.736237,1682,4.827637195587158
1747246664.774522,1685,4.974164009094238
1747246665.1153784,1686,4.992395877838135
1747246665.4569228,1687,4.737371921539307
1747246665.8000116,1688,5.028156757354736
1747246666.1421392,1689,4.966894149780273
1747246666.4825182,1690,4.892138481140137
1747246667.5090826,1693,4.741631507873535
1747246667.8505404,1694,5.027951717376709
1747246668.1906593,1695,4.972569465637207
1747246668.8781848,1697,4.920889377593994
1747246669.2192197,1698,4.924993515014648
1747246669.5585146,1699,4.715798377990723
1747246669.8976593,1700,4.793179035186768
1747246670.5863073,1702,4.883432388305664
1747246671.2726994,1704,4.725575923919678
1747246672.3124921,1707,4.863514423370361
1747246672.9952023,1709,5.1102094650268555
1747246673.338375,1710,4.916574001312256
1747246673.6811912,1711,5.084989547729492
1747246674.0236127,1712,4.837625980377197
1747246676.1095672,1718,4.975470066070557
1747246676.459277,1719,4.838821887969971
1747246677.5074809,1722,4.96051025390625
1747246677.856575,1723,4.8248443603515625
1747246678.2056673,1724,4.8163251876831055
1747246678.5490425,1725,4.75814151763916
1747246680.2663932,1730,4.823963642120361
1747246683.004923,1738,4.66823673248291
1747246683.346673,1739,4.974625110626221
1747246683.692466,1740,4.992300510406494
1747246684.7428179,1743,4.993409156799316
1747246685.4398825,1745,4.826523303985596
1747246686.494796,1748,4.634255409240723
1747246686.848686,1749,4.6528143882751465
1747246687.2033496,1750,4.966729164123535
1747246687.5574782,1751,4.889609336853027
1747246688.2550967,1753,5.078380107879639
1747246688.5985348,1754,4.704233169555664
1747246689.6323473,1757,4.716568946838379
1747246691.3530545,1762,4.854972839355469
1747246691.6975465,1763,4.995748043060303
1747246692.379345,1765,4.7182393074035645
1747246692.7311847,1766,4.515626430511475
1747246693.4171414,1768,4.615231990814209
1747246695.836219,1775,4.541965007781982
1747246696.184581,1776,4.915052890777588
1747246696.5289712,1777,4.953536510467529
1747246697.5663502,1780,4.970278739929199
1747246697.9110296,1781,4.986429691314697
1747246698.9479027,1784,4.855625629425049
1747246699.2889922,1785,4.795322895050049
1747246699.630921,1786,4.759537696838379
1747246699.973367,1787,4.995911598205566
1747246700.655602,1789,4.827933311462402
1747246701.0014367,1790,4.695312023162842
1747246701.686879,1792,5.005678176879883
1747246702.373174,1794,4.81549072265625
1747246703.0583446,1796,4.9024858474731445
1747246703.3995664,1797,5.030404090881348
1747246704.4348257,1800,4.814000129699707
1747246705.1268272,1802,5.0563883781433105
1747246705.4700694,1803,5.103705406188965
1747246705.8144763,1804,4.6518378257751465
1747246707.2084126,1808,4.473037242889404
1747246707.8956466,1810,5.074319362640381
1747246709.270966,1814,4.786863803863525
1747246709.955547,1816,4.870928764343262
1747246710.6577106,1818,4.434047222137451
1747246711.0064642,1819,4.80211067199707
1747246712.3888226,1823,5.128615379333496
1747246713.425763,1826,4.806005477905273
1747246713.7713969,1827,4.922066688537598
1747246714.4626365,1829,4.822253704071045
1747246714.8064773,1830,4.8534836769104
1747246715.4972975,1832,4.687607288360596
1747246715.8498707,1833,4.537966728210449
1747246716.207157,1834,4.520113468170166
1747246716.8992605,1836,4.466141223907471
1747246717.255019,1837,4.8454999923706055
1747246717.6004202,1838,4.870991230010986
1747246719.652167,1844,5.099308013916016
1747246719.9943132,1845,4.779667854309082
1747246720.3403614,1846,4.73486328125
1747246720.6824124,1847,4.882072448730469
1747246721.029626,1848,4.881472110748291
1747246722.0584574,1851,4.715156555175781
1747246722.7443469,1853,4.958359718322754
1747246723.7722368,1856,4.905392646789551
1747246725.1394923,1860,4.866985321044922
1747246726.5015428,1864,5.103603839874268
1747246726.8437877,1865,4.898672580718994
1747246727.1914783,1866,4.833377838134766
1747246727.548816,1867,4.916900634765625
1747246728.9452355,1871,5.126001834869385
1747246729.2909508,1872,4.768275737762451
1747246729.6356215,1873,4.644186973571777
1747246729.9832387,1874,4.77171516418457
1747246730.3282912,1875,4.704834461212158
1747246731.0067613,1877,4.980409145355225
1747246731.6836445,1879,4.9258952140808105
1747246732.0210304,1880,4.777158260345459
1747246733.032667,1883,4.865123271942139
1747246733.3725576,1884,4.736827373504639
1747246734.044449,1886,4.963291645050049
1747246734.7164023,1888,4.6630964279174805
1747246735.391708,1890,4.835086822509766
1747246735.7305052,1891,4.790706634521484
1747246737.0984495,1895,4.487814903259277
1747246738.4859154,1899,4.689581394195557
1747246739.1748765,1901,4.990495681762695
1747246739.5165606,1902,4.955662727355957
1747246740.897995,1906,4.778676986694336
1747246741.584223,1908,4.690770626068115
1747246741.9338193,1909,4.937996864318848
1747246742.2776499,1910,4.9135565757751465
1747246743.3014085,1913,4.917874813079834
1747246744.3296506,1916,4.8258538246154785
1747246745.010297,1918,4.847862720489502
1747246747.0670788,1924,4.877862930297852
1747246747.4073164,1925,4.8209638595581055
1747246747.7482548,1926,4.615549564361572
1747246748.4323633,1928,4.5677618980407715
1747246748.7793202,1929,5.1011528968811035
1747246749.81027,1932,4.8824262619018555
1747246750.837727,1935,4.419740676879883
1747246751.1810737,1936,4.910656452178955
1747246752.2147467,1939,4.707774639129639
1747246752.552936,1940,4.883242607116699
1747246752.8942225,1941,4.8210768699646
1747246753.238012,1942,4.874078750610352
1747246754.2671485,1945,4.6562323570251465
1747246754.9491568,1947,4.790943622589111
1747246755.971664,1950,4.894669055938721
1747246756.3124812,1951,4.550878047943115
1747246756.9955647,1953,4.792968273162842
1747246758.0220234,1956,4.452390193939209
1747246759.3822608,1960,4.835021018981934
1747246759.723383,1961,4.891501426696777
1747246760.065094,1962,4.488627910614014
1747246760.407585,1963,4.631232261657715
1747246760.7475724,1964,4.834975719451904
1747246761.4386551,1966,4.877877712249756
1747246761.780618,1967,4.7167863845825195
1747246762.119216,1968,5.091282844543457
1747246762.457633,1969,4.482019424438477
1747246764.5115638,1975,4.762305736541748
1747246765.1951413,1977,4.922458171844482
1747246765.534948,1978,4.53455114364624
1747246765.874132,1979,4.700445175170898
1747246766.2185636,1980,4.934109210968018
1747246766.5601215,1981,5.019742488861084
1747246766.9009204,1982,4.874237060546875
1747246767.239698,1983,4.911658763885498
1747246767.9226513,1985,4.836081027984619
1747246768.607727,1987,4.5589680671691895
1747246768.949783,1988,4.536107063293457
1747246769.2913837,1989,4.8011884689331055
1747246769.975228,1991,4.8975749015808105
1747246770.3166835,1992,4.857412815093994
1747246770.6586242,1993,4.6112823486328125
1747246771.3395653,1995,4.901388168334961
1747246772.69996,1999,4.390800952911377


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_07_55_605990-tag-train_loss.csv <==
Wall time,Step,Value
1747246083.612441,0,2.3018670082092285
1747246084.7324681,3,2.1740293502807617
1747246085.0840218,4,2.114565372467041
1747246087.2298164,10,2.1565866470336914
1747246087.5937576,11,2.501481533050537
1747246088.6985567,14,1.6400357484817505
1747246089.0595393,15,1.378493070602417
1747246090.1336164,18,2.583725929260254
1747246090.5008404,19,2.253087282180786
1747246090.847763,20,2.1672298908233643
1747246091.543952,22,1.9405443668365479
1747246091.8978047,23,2.161137580871582
1747246092.9453099,26,1.9733612537384033
1747246093.292262,27,2.035485029220581
1747246095.3645847,33,1.932281494140625
1747246096.3910713,36,2.0173959732055664
1747246096.7353032,37,1.8632783889770508
1747246097.08921,38,1.916487216949463
1747246097.4450843,39,1.8574116230010986
1747246097.7928915,40,1.8120733499526978
1747246100.1797762,47,1.5759670734405518
1747246100.5197544,48,1.8056210279464722
1747246100.8598568,49,2.2923531532287598
1747246101.540963,51,2.3219552040100098
1747246101.8897946,52,2.235808849334717
1747246102.5683975,54,2.120061159133911
1747246103.5908725,57,2.169645309448242
1747246104.621708,60,1.8495447635650635
1747246104.966936,61,1.763727068901062
1747246105.3187563,62,1.7432708740234375
1747246105.6671746,63,1.7327885627746582
1747246106.3581536,65,1.6086894273757935
1747246106.705482,66,1.586686372756958
1747246107.0555034,67,1.427658200263977
1747246107.4095466,68,2.119675636291504
1747246108.110258,70,1.8049824237823486
1747246108.4603553,71,1.687904953956604
1747246110.5454943,77,1.6217803955078125
1747246111.2349894,79,1.568181037902832
1747246111.5734622,80,1.3726834058761597
1747246112.2722914,82,1.1970324516296387
1747246112.6198297,83,1.3731141090393066
1747246113.3116755,85,1.3418796062469482
1747246114.7118134,89,1.3658077716827393
1747246115.0562558,90,1.3430339097976685
1747246116.791043,95,1.1190582513809204
1747246118.1703799,99,1.0854887962341309
1747246118.5216913,100,0.9315726161003113
1747246119.5930958,103,1.0056772232055664
1747246120.6508505,106,1.4265468120574951
1747246120.9963896,107,1.6378203630447388
1747246121.6850922,109,1.2101521492004395
1747246123.4168391,114,1.2124857902526855
1747246124.104354,116,0.6959905624389648
1747246125.81698,121,0.3997296094894409
1747246127.1911373,125,0.549572229385376
1747246127.5348694,126,0.5765286684036255
1747246128.2218125,128,0.31516703963279724
1747246128.9031332,130,0.2699121832847595
1747246129.2484386,131,0.4055962562561035
1747246129.5904486,132,0.26686760783195496
1747246130.9935012,136,0.3143652081489563
1747246131.3416364,137,0.3981582820415497
1747246133.3985064,143,0.7600513100624084
1747246133.7393277,144,0.6965073347091675
1747246134.4178786,146,0.4868374466896057
1747246134.7558198,147,0.4762049913406372
1747246135.7719905,150,0.5120316743850708
1747246138.1533163,157,0.40147578716278076
1747246138.8346415,159,0.240705668926239
1747246139.1747158,160,0.1803089827299118
1747246139.8528347,162,0.34940624237060547
1747246140.5433114,164,0.2883652448654175
1747246141.221263,166,0.18162766098976135
1747246142.606725,170,0.2073040008544922
1747246142.9573174,171,0.2369764894247055
1747246143.3087335,172,0.2681783139705658
1747246144.3468075,175,0.15274988114833832
1747246144.6944623,176,0.23761771619319916
1747246145.036744,177,0.2657173275947571
1747246145.3795831,178,0.29344984889030457
1747246146.0652068,180,0.29319465160369873
1747246146.4088159,181,0.25578296184539795
1747246147.439221,184,0.16543424129486084
1747246147.7851422,185,0.18428821861743927
1747246148.1297772,186,0.30424952507019043
1747246149.158285,189,0.18581753969192505
1747246149.501589,190,0.20929861068725586
1747246149.8482015,191,0.3089502453804016
1747246150.1935203,192,0.39264339208602905
1747246151.2249513,195,0.3816877007484436
1747246152.596915,199,0.16161778569221497
1747246152.9545443,200,0.3159448504447937
1747246153.6556928,202,0.773065447807312
1747246154.0002584,203,0.5315299034118652
1747246154.3430252,204,0.2366153746843338
1747246154.686481,205,0.17072367668151855
1747246155.3879874,207,0.14295858144760132
1747246156.0846786,209,0.11460130661725998
1747246156.7817829,211,0.2283937931060791
1747246157.4790294,213,0.12912598252296448
1747246158.1801705,215,0.21530932188034058
1747246158.5333014,216,0.31519070267677307
1747246159.2300134,218,0.18801167607307434
1747246159.5784547,219,0.18855538964271545
1747246159.9266677,220,0.18797093629837036
1747246160.2755983,221,0.13623104989528656
1747246160.626751,222,0.2673434615135193
1747246161.3238907,224,0.21470439434051514
1747246161.661945,225,0.1548703908920288
1747246163.0243561,229,0.15372079610824585
1747246165.080096,235,0.20270788669586182
1747246165.7621264,237,0.14072585105895996
1747246166.1126566,238,0.1364843249320984
1747246166.4596498,239,0.15099544823169708
1747246167.136326,241,0.16531741619110107
1747246167.4739504,242,0.12504957616329193
1747246168.1567593,244,0.16245386004447937
1747246168.5006955,245,0.18156209588050842
1747246168.8447642,246,0.1398952305316925
1747246169.1864502,247,0.12425940483808517
1747246170.9096131,252,0.13690400123596191
1747246171.2561622,253,0.11952562630176544
1747246171.604159,254,0.08801432698965073
1747246172.6717725,257,0.15433751046657562
1747246173.0285602,258,0.12064918875694275
1747246173.3809235,259,0.11283790320158005
1747246173.7314277,260,0.12262190878391266
1747246174.426842,262,0.11918670684099197
1747246177.1564462,270,0.2528868317604065
1747246177.4961035,271,0.1963960975408554
1747246178.5220797,274,0.16562572121620178
1747246178.8653839,275,0.10257349908351898
1747246179.205439,276,0.13809190690517426
1747246179.8891075,278,0.09826669096946716
1747246180.5719452,280,0.11567540466785431
1747246181.254038,282,0.1267421394586563
1747246181.5939722,283,0.16533038020133972
1747246182.2735658,285,0.11750882863998413
1747246182.9553998,287,0.13834789395332336
1747246183.2974029,288,0.09322795271873474
1747246183.9937012,290,0.1063590794801712
1747246185.714191,295,0.14891661703586578
1747246186.0570788,296,0.13254012167453766
1747246186.4042876,297,0.1002337783575058
1747246186.7492926,298,0.08512750267982483
1747246188.828604,304,0.1480598747730255
1747246189.5107908,306,0.07592836022377014
1747246190.199943,308,0.08683297783136368
1747246190.5477476,309,0.07671590149402618
1747246191.5792148,312,0.08569927513599396
1747246191.9224138,313,0.08019989728927612
1747246192.9616275,316,0.08501972258090973
1747246193.6522512,318,0.2910825312137604
1747246193.992931,319,0.2966156601905823
1747246195.0190356,322,0.12757568061351776
1747246195.6968725,324,0.16173943877220154
1747246197.3837845,329,0.12210635840892792
1747246197.721391,330,0.09945846349000931
1747246198.0608397,331,0.07845136523246765
1747246198.4000294,332,0.08944111317396164
1747246200.091227,337,0.07850862294435501
1747246200.4353585,338,0.07297606766223907
1747246201.1136975,340,0.13207504153251648
1747246202.1429155,343,0.08091375231742859
1747246202.488295,344,0.08348933607339859
1747246202.8279302,345,0.0740189179778099
1747246203.1805694,346,0.0721096396446228
1747246203.867726,348,0.08542562276124954
1747246204.5519214,350,0.17817245423793793
1747246205.2439704,352,0.035589661449193954
1747246205.5871782,353,0.11826545745134354
1747246205.930984,354,0.1061260998249054
1747246207.3100727,358,0.1267041712999344
1747246207.9917645,360,0.14136528968811035
1747246208.6869164,362,0.06645999103784561
1747246209.0286362,363,0.176977276802063
1747246209.3711953,364,0.06481856852769852
1747246209.7142608,365,0.05719111114740372
1747246210.0573926,366,0.08223419636487961
1747246210.3980076,367,0.14628759026527405
1747246210.7390664,368,0.07075297832489014
1747246212.8243482,374,0.10955119132995605
1747246213.8633704,377,0.08933259546756744
1747246214.208741,378,0.042708151042461395
1747246216.6296895,385,0.10707440972328186
1747246216.9690924,386,0.0729597955942154
1747246218.335941,390,0.048970840871334076
1747246218.6743655,391,0.07349786162376404
1747246219.018368,392,0.08948247134685516
1747246219.3645945,393,0.12489244341850281
1747246219.708967,394,0.10522469878196716
1747246220.0507293,395,0.154473215341568
1747246220.4030693,396,0.06675638258457184
1747246220.756557,397,0.16669988632202148
1747246221.0994217,398,0.12503142654895782
1747246221.4555194,399,0.05560895800590515
1747246222.148871,401,0.07545683532953262
1747246222.497177,402,0.12009735405445099
1747246223.1884725,404,0.1218828335404396
1747246224.5629961,408,0.05444769561290741
1747246224.9040706,409,0.10827697813510895
1747246225.9270236,412,0.07007810473442078
1747246226.2680786,413,0.09369291365146637
1747246226.6127818,414,0.0739651769399643
1747246226.9563608,415,0.075981505215168
1747246227.9855604,418,0.24239234626293182
1747246229.02033,421,0.09971050918102264
1747246229.364834,422,0.0768047645688057
1747246230.3948178,425,0.0753907859325409
1747246230.7394593,426,0.051104553043842316
1747246232.1050656,430,0.07762366533279419
1747246232.4445152,431,0.128371462225914
1747246233.481171,434,0.05505261570215225
1747246233.830234,435,0.0797278955578804
1747246234.171311,436,0.07705440372228622
1747246234.5187755,437,0.08358725160360336
1747246234.8622732,438,0.08270906656980515
1747246235.204934,439,0.06571628153324127
1747246235.5477815,440,0.11107243597507477
1747246235.8876488,441,0.059049174189567566
1747246236.5835493,443,0.07621539384126663
1747246236.9235618,444,0.044881176203489304
1747246237.2670648,445,0.0499919131398201
1747246237.614957,446,0.03360462188720703
1747246239.0196958,450,0.10170289874076843
1747246239.3752341,451,0.04029018431901932
1747246239.729981,452,0.05031377077102661
1747246240.077447,453,0.0748695433139801
1747246240.426819,454,0.05387432128190994
1747246241.1210725,456,0.061943862587213516
1747246241.8134656,458,0.07020197063684464
1747246242.5144253,460,0.0364079624414444
1747246242.8551333,461,0.04193022847175598
1747246243.8853679,464,0.14637434482574463
1747246244.2249682,465,0.02830755151808262
1747246244.5647404,466,0.05103736370801926
1747246245.2453258,468,0.11368587613105774
1747246245.9196367,470,0.07754398882389069
1747246247.2713504,474,0.1129382774233818
1747246247.610352,475,0.04026338458061218
1747246248.6599698,478,0.06961377710103989
1747246249.0168464,479,0.04334837943315506
1747246249.3785796,480,0.0724758729338646
1747246249.7375593,481,0.0640719011425972
1747246250.0850155,482,0.06728920340538025
1747246250.4315174,483,0.08486783504486084
1747246250.7760987,484,0.031219519674777985
1747246251.4646847,486,0.0724795013666153
1747246251.8035076,487,0.04997972771525383
1747246252.1416094,488,0.09315606206655502
1747246252.4802234,489,0.08222496509552002
1747246253.1581197,491,0.07777304947376251
1747246254.181389,494,0.04564520716667175
1747246255.565335,498,0.0755864605307579
1747246256.596406,501,0.0675712376832962
1747246256.938728,502,0.09944499284029007
1747246257.2779746,503,0.06561595946550369
1747246258.3075595,506,0.12270721793174744
1747246258.9952796,508,0.06448987126350403
1747246259.3410256,509,0.0679100900888443
1747246259.688249,510,0.04421049356460571
1747246260.0298898,511,0.04121099412441254
1747246260.3713973,512,0.0793648213148117
1747246260.7104282,513,0.0821400135755539
1747246261.0596638,514,0.04618849232792854
1747246262.08298,517,0.019416842609643936
1747246262.4252546,518,0.029212988913059235
1747246262.7663667,519,0.07486418634653091
1747246263.1057727,520,0.06656225770711899
1747246264.141445,523,0.07856950908899307
1747246266.5419116,530,0.0618162676692009
1747246267.5620022,533,0.04933817684650421
1747246267.9041843,534,0.1093258485198021
1747246268.5926976,536,0.05474332347512245
1747246268.933388,537,0.07332322001457214
1747246269.2741995,538,0.07656216621398926
1747246269.614133,539,0.06804689764976501
1747246269.9583752,540,0.15656808018684387
1747246270.6394567,542,0.7583742141723633
1747246270.9825041,543,1.339035987854004
1747246271.3229291,544,1.7990691661834717
1747246272.0076504,546,2.0205507278442383
1747246272.3533988,547,1.5516080856323242
1747246273.3811119,550,0.9325815439224243
1747246274.065482,552,0.740191638469696
1747246274.750916,554,0.4914383888244629
1747246275.0906436,555,0.37999606132507324
1747246275.4367893,556,0.34631580114364624
1747246277.5019622,562,0.1634693741798401
1747246277.8490968,563,0.15763989090919495
1747246278.1976826,564,0.09111484885215759
1747246279.5746527,568,0.08030875027179718
1747246280.605019,571,0.13072790205478668
1747246281.293002,573,0.10112165659666061
1747246282.343482,576,0.42991745471954346
1747246283.727613,580,0.11712843179702759
1747246285.1012273,584,0.0693836435675621
1747246285.441374,585,0.07735052704811096
1747246285.7892976,586,0.08356044441461563
1747246286.4739528,588,0.0560939759016037
1747246287.1595857,590,0.08204080164432526
1747246287.5097113,591,0.059952374547719955
1747246287.8495555,592,0.068923719227314
1747246288.5351648,594,0.060070477426052094
1747246289.2231846,596,0.12934152781963348
1747246289.5652993,597,0.11033022403717041
1747246289.909618,598,0.06318200379610062
1747246290.2530625,599,0.07330867648124695
1747246290.9403145,601,0.1550389528274536
1747246291.2837503,602,0.09958342462778091
1747246291.6325293,603,0.07929660379886627
1747246292.3214014,605,0.0500577948987484
1747246293.3510838,608,0.08418559283018112
1747246294.034602,610,0.09189002215862274
1747246295.0616796,613,0.05857457220554352
1747246295.4027042,614,0.07404573261737823
1747246296.0884,616,0.02993851527571678
1747246296.7824717,618,0.06386465579271317
1747246297.4695172,620,0.04023534059524536
1747246298.1526506,622,0.05293016880750656
1747246298.4950278,623,0.08142529428005219
1747246299.5191956,626,0.17499151825904846
1747246300.2007387,628,0.5561497211456299
1747246300.5411267,629,0.9460026025772095
1747246301.9040399,633,0.18196682631969452
1747246302.5874283,635,0.09138961136341095
1747246303.2697878,637,0.0915558934211731
1747246304.2938747,640,0.0873337835073471
1747246304.6350298,641,0.0498000830411911
1747246304.9771812,642,0.06277090311050415
1747246305.3188524,643,0.11803431808948517
1747246305.6615064,644,0.05914246290922165
1747246306.0031052,645,0.07278694212436676
1747246307.366973,649,0.08328478038311005
1747246308.048712,651,0.041908808052539825
1747246308.3951042,652,0.048278067260980606
1747246308.742207,653,0.07844866812229156
1747246309.089174,654,0.06226901337504387
1747246309.4397647,655,0.07068253308534622
1747246310.4678261,658,0.036116354167461395
1747246310.8076327,659,0.035506680607795715
1747246311.147836,660,0.05444201081991196
1747246313.5679998,667,0.049566008150577545
1747246314.5934267,670,0.014869160018861294
1747246316.3130226,675,0.07524418085813522
1747246316.6610365,676,0.06377147883176804
1747246317.0113652,677,0.028424255549907684
1747246318.0566835,680,0.041577987372875214
1747246318.7515035,682,0.03809995949268341
1747246319.1059034,683,0.11367357522249222
1747246319.4532325,684,0.0487726628780365
1747246320.5005825,687,0.0823880210518837
1747246322.259664,692,0.023800382390618324
1747246322.9811635,694,0.029982170090079308
1747246323.3334303,695,0.022166071459650993
1747246323.6944366,696,0.05958481505513191
1747246324.051775,697,0.022516105324029922
1747246324.7484245,699,0.0921444296836853
1747246325.8015573,702,0.06105630099773407
1747246326.1571188,703,0.0319938026368618
1747246326.8554852,705,0.06909583508968353
1747246328.2562132,709,0.05646195262670517
1747246328.614554,710,0.026771917939186096
1747246329.3176665,712,0.03045709803700447
1747246330.3601656,715,0.023332629352808
1747246331.0529563,717,0.05237537622451782
1747246331.7481594,719,0.04114551097154617
1747246332.094959,720,0.03532489389181137
1747246332.4415026,721,0.023969687521457672
1747246333.1358974,723,0.006410326808691025
1747246333.8384469,725,0.03627700358629227
1747246334.1898599,726,0.03683030232787132
1747246334.5417228,727,0.023545291274785995
1747246334.892903,728,0.06882216036319733
1747246335.2476306,729,0.03272915631532669
1747246335.9420745,731,0.02231675200164318
1747246336.2897203,732,0.07093113660812378
1747246336.6418638,733,0.04287650063633919
1747246338.3790994,738,0.03834923729300499
1747246338.7166271,739,0.025541752576828003
1747246339.0542946,740,0.040555648505687714
1747246339.7352786,742,0.03908667340874672
1747246340.0729468,743,0.02321973443031311
1747246340.4218574,744,0.06344571709632874
1747246340.7620685,745,0.03745890408754349
1747246343.1632342,752,0.026778843253850937
1747246344.1961448,755,0.03794844076037407
1747246344.5420108,756,0.03409961611032486
1747246345.2327056,758,0.014368560165166855
1747246346.9421394,763,0.015398365445435047
1747246347.2918036,764,0.08679148554801941
1747246347.6411192,765,0.04755588620901108
1747246348.680432,768,0.02923683077096939
1747246349.1083727,769,0.03744134679436684
1747246350.1382484,772,0.007941801100969315
1747246350.480243,773,0.008327852934598923
1747246351.1693168,775,0.08808889985084534
1747246351.510567,776,0.046373944729566574
1747246352.1962345,778,0.02734123170375824
1747246352.5387833,779,0.07064508646726608
1747246352.8802528,780,0.05723850801587105
1747246353.2253091,781,0.04795544967055321
1747246353.5685554,782,0.03434967249631882
1747246355.648235,788,0.04319711774587631
1747246355.99618,789,0.05100157856941223
1747246356.6844149,791,0.015967227518558502
1747246357.3722425,793,0.03364316001534462
1747246358.0605257,795,0.034738749265670776
1747246358.4047484,796,0.016458239406347275
1747246359.4432974,799,0.01680646277964115
1747246359.7937264,800,0.04356924444437027
1747246361.192821,804,0.010594366118311882
1747246361.534188,805,0.007170237600803375
1747246361.8739254,806,0.011507567949593067
1747246362.2146761,807,0.013572201132774353
1747246363.2477715,810,0.019555145874619484
1747246364.2866385,813,0.044128481298685074
1747246366.00514,818,0.004613462835550308
1747246366.3578148,819,0.013876856304705143
1747246367.0428345,821,0.02846059948205948
1747246367.3859599,822,0.0109957754611969
1747246367.733737,823,0.004030246287584305
1747246368.4173942,825,0.027690522372722626
1747246368.7631526,826,0.04902680218219757
1747246369.1032321,827,0.044886209070682526
1747246369.4445891,828,0.058400094509124756
1747246370.8035662,832,0.01940249837934971
1747246371.141311,833,0.04917433112859726
1747246371.8420146,835,0.045727282762527466
1747246372.183913,836,0.02018774300813675
1747246372.528342,837,0.009570274502038956
1747246373.2141201,839,0.018992068246006966
1747246373.5566761,840,0.011672217398881912
1747246374.5785291,843,0.026243314146995544
1747246375.2568,845,0.06787807494401932
1747246376.9620829,850,0.050861626863479614
1747246377.3015301,851,0.012580600567162037
1747246378.328707,854,0.03898646682500839
1747246379.3583944,857,0.04551970213651657
1747246380.3692088,860,0.018963757902383804
1747246381.042793,862,0.015666771680116653
1747246382.0604117,865,0.029455892741680145
1747246382.3991883,866,0.01723475567996502
1747246383.7589555,870,0.011231202632188797
1747246384.0968919,871,0.01197335496544838
1747246387.5201442,881,0.0263401847332716
1747246388.2033129,883,0.007840106263756752
1747246388.5448842,884,0.012164677493274212
1747246388.8867404,885,0.06782851368188858
1747246389.2269578,886,0.010305508971214294
1747246389.9118114,888,0.028053028509020805
1747246390.5944064,890,0.04629828780889511
1747246391.2773166,892,0.015890173614025116
1747246392.2993715,895,0.02164319157600403
1747246392.9810472,897,0.05310163274407387
1747246393.321533,898,0.024450190365314484
1747246394.3484209,901,0.021052736788988113
1747246394.6961973,902,0.007045239210128784
1747246395.3820858,904,0.013734250329434872
1747246396.078949,906,0.06984484195709229
1747246396.439536,907,0.02380065806210041
1747246396.7846887,908,0.03742881119251251
1747246397.4879267,910,0.02713492326438427
1747246397.8264396,911,0.02775469981133938
1747246398.851878,914,0.010265577584505081
1747246400.2225542,918,0.0284518264234066
1747246400.5698872,919,0.05158190429210663
1747246401.2708075,921,0.05725608021020889
1747246401.9579804,923,0.020309315994381905
1747246403.3294663,927,0.020172566175460815
1747246403.6759632,928,0.058469507843256
1747246404.021454,929,0.01329431589692831
1747246404.3660903,930,0.005348805338144302
1747246404.715589,931,0.04422605037689209
1747246405.0585673,932,0.012364277616143227
1747246405.407727,933,0.01757810451090336
1747246406.1035302,935,0.02665097825229168
1747246407.488245,939,0.02660313993692398
1747246408.1722207,941,0.02749757468700409
1747246408.5107758,942,0.009825490415096283
1747246409.5304909,945,0.03986749053001404
1747246410.9079268,949,0.059738531708717346
1747246411.9434507,952,0.07030905783176422
1747246412.6224458,954,0.010860558599233627
1747246412.9606652,955,0.02244555577635765
1747246413.2988951,956,0.01034707110375166
1747246414.668217,960,0.04318596422672272
1747246415.3430262,962,0.02848920039832592
1747246415.6810503,963,0.022103197872638702
1747246416.0248437,964,0.05687636137008667
1747246416.3657439,965,0.032068878412246704
1747246417.0513113,967,0.016447337344288826
1747246417.3923805,968,0.007359175011515617
1747246418.408922,971,0.023678038269281387
1747246420.1031897,976,0.04678226262331009
1747246420.7845712,978,0.012178690172731876
1747246421.1234024,979,0.044030576944351196
1747246421.8003085,981,0.03128136694431305
1747246422.141252,982,0.08072175085544586
1747246423.4989653,986,0.0164717435836792
1747246424.184224,988,0.03321041911840439
1747246424.5237763,989,0.010199065320193768
1747246424.8686047,990,0.010513992048799992
1747246425.5494318,992,0.030131535604596138
1747246426.2276902,994,0.013450071215629578
1747246426.5732896,995,0.045100584626197815
1747246426.9163475,996,0.014777619391679764
1747246427.5987828,998,0.023609669879078865
1747246427.939848,999,0.016860555857419968
1747246428.630142,1001,0.043073832988739014
1747246428.9716332,1002,0.018140116706490517
1747246429.311452,1003,0.011644979938864708
1747246429.6576164,1004,0.013142528012394905
1747246429.9966571,1005,0.023159818723797798
1747246430.345136,1006,0.020885204896330833
1747246432.0555937,1011,0.8049917221069336
1747246432.7557137,1013,0.3596898913383484
1747246433.442937,1015,0.05275985598564148
1747246433.7939992,1016,0.02583029866218567
1747246434.1409433,1017,0.04402371495962143
1747246435.8784811,1022,0.025164145976305008
1747246437.262969,1026,0.015897206962108612
1747246437.9423952,1028,0.016071394085884094
1747246438.2822237,1029,0.014887979254126549
1747246440.3660238,1035,0.030016040429472923
1747246440.7099373,1036,0.01856229454278946
1747246441.0613897,1037,0.01348151732236147
1747246441.4016528,1038,0.011212923564016819
1747246441.742081,1039,0.011530067771673203
1747246443.1115584,1043,0.012574173510074615
1747246443.8036685,1045,0.021753618493676186
1747246444.1452599,1046,0.00381467305123806
1747246446.2417426,1052,0.01732713170349598
1747246446.5912087,1053,0.026717938482761383
1747246447.640582,1056,0.01663035899400711
1747246448.3348687,1058,0.02588587813079357
1747246448.6795044,1059,0.00623698066920042
1747246449.0226803,1060,0.005186345428228378
1747246449.722847,1062,0.025848791003227234
1747246450.7609034,1065,0.0056807007640600204
1747246451.1060817,1066,0.005642682313919067
1747246451.4469402,1067,0.006390148773789406
1747246452.1360106,1069,0.008490702137351036
1747246452.480572,1070,0.010152259841561317
1747246452.8206348,1071,0.00907335989177227
1747246453.1601179,1072,0.009060333482921124
1747246453.5041463,1073,0.016351429745554924
1747246453.8454118,1074,0.023584239184856415
1747246454.862953,1077,0.050291091203689575
1747246455.2023878,1078,0.009543763473629951
1747246455.8852944,1080,0.016967754811048508
1747246456.2311554,1081,0.00944875180721283
1747246456.5724866,1082,0.009515642188489437
1747246457.611062,1085,0.0038238484412431717
1747246457.953915,1086,0.05155857652425766
1747246458.292589,1087,0.023734204471111298
1747246459.6637926,1091,0.017126277089118958
1747246460.0048108,1092,0.038769036531448364
1747246460.3469536,1093,0.007516676560044289
1747246462.070493,1098,0.011184658855199814
1747246462.7633433,1100,0.009869495406746864
1747246463.4443457,1102,0.0198085717856884
1747246463.7873275,1103,0.023031041026115417
1747246464.1355245,1104,0.01671408675611019
1747246465.1941648,1107,0.018426144495606422
1747246465.5488212,1108,0.021034670993685722
1747246465.8912578,1109,0.04317760467529297
1747246466.2369118,1110,0.018260516226291656
1747246466.5808525,1111,0.002375474199652672
1747246466.9221187,1112,0.07106252014636993
1747246467.2693172,1113,0.014773160219192505
1747246467.6140566,1114,0.0090590575709939
1747246468.3086758,1116,0.029805762693285942
1747246469.3387864,1119,0.01048509031534195
1747246470.0218134,1121,0.004704303108155727
1747246470.3643215,1122,0.007493504323065281
1747246471.391255,1125,0.01801539584994316
1747246471.732591,1126,0.014063214883208275
1747246472.4364002,1128,0.036198779940605164
1747246472.7773924,1129,0.0013700313866138458
1747246473.120313,1130,0.015182900242507458
1747246473.4704263,1131,0.020897842943668365
1747246473.811146,1132,0.029868410900235176
1747246474.518044,1134,0.020487451925873756
1747246474.8660014,1135,0.014710274524986744
1747246475.2111785,1136,0.0045500751584768295
1747246476.2494555,1139,0.0035673361271619797
1747246477.2772355,1142,0.004880057647824287
1747246478.308529,1145,0.010375428013503551
1747246478.658376,1146,0.00537402369081974
1747246479.3508258,1148,0.19713208079338074
1747246479.6993692,1149,1.8479697704315186
1747246480.0466957,1150,1.785704255104065
1747246480.399239,1151,2.0440239906311035
1747246480.7455988,1152,1.2243094444274902
1747246481.091695,1153,0.726919412612915
1747246481.7858756,1155,0.6082926988601685
1747246483.5090299,1160,0.4643988013267517
1747246484.2039464,1162,0.24644708633422852
1747246484.9164596,1164,0.15413005650043488
1747246485.6136563,1166,0.08775559812784195
1747246485.9628787,1167,0.09057878702878952
1747246488.0922155,1173,0.059307076036930084
1747246488.4413779,1174,0.06351728737354279
1747246489.1415977,1176,0.06400938332080841
1747246489.4929142,1177,0.03817206621170044
1747246489.8402023,1178,0.032727163285017014
1747246491.240572,1182,0.049009665846824646
1747246491.9569483,1184,0.033578746020793915
1747246492.6444378,1186,0.021317781880497932
1747246493.3287206,1188,0.05979694053530693
1747246493.67377,1189,0.034462302923202515
1747246494.0130718,1190,0.0585969053208828
1747246495.0480318,1193,0.046907007694244385
1747246495.3878074,1194,0.05055263638496399
1747246495.7322073,1195,0.045019879937171936
1747246496.4082623,1197,0.04891962558031082
1747246496.7542112,1198,0.03806973993778229
1747246497.7844071,1201,0.06024887040257454
1747246498.1231759,1202,0.027328142896294594
1747246499.1527762,1205,0.012353628873825073
1747246499.4918952,1206,0.016199730336666107
1747246499.8350737,1207,0.050913237035274506
1747246500.5248747,1209,0.045906201004981995
1747246501.8815928,1213,0.06075574457645416
1747246502.2238412,1214,0.017023436725139618
1747246502.5621073,1215,0.0783681571483612
1747246503.241915,1217,0.0215627308934927
1747246503.5838902,1218,0.05358443781733513
1747246505.3079526,1223,0.031910911202430725
1747246505.997336,1225,0.028292065486311913
1747246507.0268595,1228,0.013686154969036579
1747246507.3695717,1229,0.0369824543595314
1747246508.4198503,1232,0.05699397623538971
1747246508.7669523,1233,0.016158703714609146
1747246510.5021837,1238,0.038917943835258484
1747246511.2006538,1240,0.069390669465065
1747246511.552798,1241,0.04134230315685272
1747246511.9034727,1242,0.03428702801465988
1747246512.25155,1243,0.05788753181695938
1747246512.595105,1244,0.06662590056657791
1747246512.9382546,1245,0.0327109657227993
1747246513.2778382,1246,0.030302057042717934
1747246514.2942824,1249,0.009815964847803116
1747246514.6311026,1250,0.02476036734879017
1747246514.975119,1251,0.01671784743666649
1747246515.3118985,1252,0.03537362813949585
1747246515.9869962,1254,0.007867664098739624
1747246516.6651685,1256,0.017518021166324615
1747246517.0049045,1257,0.015313755720853806
1747246518.025427,1260,0.018909141421318054
1747246518.3652093,1261,0.03330999240279198
1747246519.3803952,1264,0.017292218282818794
1747246520.429773,1267,0.013766016811132431
1747246521.8397498,1271,0.024159148335456848
1747246523.5832205,1276,0.027241505682468414
1747246523.9315474,1277,0.015812154859304428
1747246524.2854147,1278,0.02373802661895752
1747246525.6849825,1282,0.01758069172501564
1747246526.7541678,1285,0.003997355699539185
1747246528.522694,1290,0.006930317729711533
1747246529.5642824,1293,0.01877765543758869
1747246530.5963147,1296,0.022118180990219116
1747246531.2829392,1298,0.014413458295166492
1747246531.6267805,1299,0.027460547164082527
1747246532.6605089,1302,0.04731600359082222
1747246534.0259917,1306,0.005259878002107143
1747246535.4145277,1310,0.046971410512924194
1747246536.823037,1314,0.014461037702858448
1747246537.1792536,1315,0.011088071390986443
1747246538.9488747,1320,0.005675880238413811
1747246539.6489222,1322,0.020623022690415382
1747246539.9974897,1323,0.005640311166644096
1747246540.6949706,1325,0.0033293869346380234
1747246541.041379,1326,0.006970536895096302
1747246541.7345755,1328,0.0033107884228229523
1747246544.1734567,1335,0.0040070004761219025
1747246547.3179903,1344,0.02214442938566208
1747246547.665942,1345,0.002792268991470337
1747246548.3678708,1347,0.019490301609039307
1747246548.7213914,1348,0.0367211177945137
1747246549.762299,1351,0.019115084782242775
1747246550.124331,1352,0.02714560739696026
1747246550.8177114,1354,0.004328303039073944
1747246552.2031496,1358,0.01267542876303196
1747246552.8974667,1360,0.019699670374393463
1747246554.2668061,1364,0.007041623815894127
1747246554.6074884,1365,0.001907486468553543
1747246554.9481332,1366,0.007420513778924942
1747246555.2888455,1367,0.0049598123878240585
1747246555.629339,1368,0.0036310944706201553
1747246557.0136356,1372,0.014263344928622246
1747246557.3547041,1373,0.007772704586386681
1747246558.037826,1375,0.022338874638080597
1747246558.3763921,1376,0.005968310870230198
1747246559.7359254,1380,0.03521745279431343
1747246561.4398654,1385,0.006349295377731323
1747246561.7839813,1386,0.019598355516791344
1747246563.1705458,1390,0.013595129363238811
1747246564.1998029,1393,0.009077737107872963
1747246565.2276835,1396,0.01808413676917553
1747246565.5737438,1397,0.03473161906003952
1747246566.2634783,1399,0.021177854388952255
1747246566.6154575,1400,0.025281695649027824
1747246567.6437194,1403,0.006179671734571457
1747246568.3286548,1405,0.006952271796762943
1747246571.0985334,1413,0.0019424911588430405
1747246572.1429408,1416,0.028338773176074028
1747246572.4881418,1417,0.002923363819718361
1747246573.1770558,1419,0.037642378360033035
1747246573.8595333,1421,0.004491055384278297
1747246574.206613,1422,0.0025736410170793533
1747246577.3070054,1431,0.025956138968467712
1747246577.6476257,1432,0.0050980933010578156
1747246579.0095286,1436,0.01259145513176918
1747246579.6945367,1438,0.0258223507553339
1747246580.042051,1439,0.005604265257716179
1747246580.3829014,1440,0.02784097194671631
1747246580.7225175,1441,0.01655750721693039
1747246581.7357337,1444,0.0023187752813100815
1747246582.415517,1446,0.004281532950699329
1747246582.7540288,1447,0.0035285484045743942
1747246583.0985265,1448,0.005825841799378395
1747246583.4424,1449,0.007162211462855339
1747246583.784245,1450,0.0019113700836896896
1747246584.122366,1451,0.0030569322407245636
1747246584.4596257,1452,0.0007828101515769958
1747246585.1354642,1454,0.0032807933166623116
1747246585.4742296,1455,0.011367512866854668
1747246585.8110225,1456,0.007234579883515835
1747246586.1480649,1457,0.0018039364367723465
1747246586.484982,1458,0.005014793947339058
1747246586.8294818,1459,0.00500685628503561
1747246587.1677847,1460,0.002909548580646515
1747246587.5098407,1461,0.01643415167927742
1747246588.1868813,1463,0.005042519420385361
1747246590.6539907,1470,0.00702560693025589
1747246591.6837895,1473,0.0032614078372716904
1747246592.0284357,1474,0.0030312659218907356
1747246592.7206707,1476,0.015091730281710625
1747246593.0653563,1477,0.013463437557220459
1747246594.4314125,1481,0.0030417442321777344
1747246594.772503,1482,0.004001695662736893
1747246595.1277957,1483,0.007807604968547821
1747246596.5360694,1487,0.01792612485587597
1747246596.890122,1488,0.008684195578098297
1747246597.2379315,1489,0.0016789864748716354
1747246597.5817614,1490,0.0018102601170539856
1747246597.924581,1491,0.020253706723451614
1747246598.6027546,1493,0.0018129423260688782
1747246598.941275,1494,0.008606412447988987
1747246600.3367958,1498,0.011378378607332706
1747246600.6831157,1499,0.019227284938097
1747246601.0281503,1500,0.011172490194439888
1747246601.7131133,1502,0.0022329892963171005
1747246602.7382793,1505,0.0036227870732545853
1747246604.092981,1509,0.0029503442347049713
1747246604.4333153,1510,0.006722409278154373
1747246604.7704651,1511,0.004886554554104805
1747246605.4572914,1513,0.004760848358273506
1747246606.1376295,1515,0.014524351805448532
1747246606.4743764,1516,0.0031554773449897766
1747246608.8850641,1523,0.021255826577544212
1747246609.9116163,1526,0.001056581735610962
1747246610.5984092,1528,0.031611256301403046
1747246612.6580396,1534,0.0016257427632808685
1747246613.6824636,1537,0.0037465374916791916
1747246614.0250247,1538,0.005316779017448425
1747246615.045366,1541,0.0007187686860561371
1747246616.4254513,1545,0.010067788884043694
1747246617.1135535,1547,0.003140958957374096
1747246617.456353,1548,0.002881033346056938
1747246618.4798548,1551,0.037130653858184814
1747246618.8187413,1552,0.024365440011024475
1747246619.156956,1553,0.004599256440997124
1747246619.8368886,1555,0.001969004049897194
1747246620.5201719,1557,0.0033453945070505142
1747246622.2231393,1562,0.0030963271856307983
1747246622.9052987,1564,0.024726303294301033
1747246623.2491887,1565,0.015874572098255157
1747246623.5940714,1566,0.033693380653858185
1747246624.2766287,1568,0.014674234203994274
1747246624.9609995,1570,0.03384578227996826
1747246625.3068812,1571,0.030005639418959618
1747246625.644896,1572,0.01536744274199009
1747246625.9903455,1573,0.00359199196100235
1747246627.0395737,1576,0.002030353993177414
1747246627.7283344,1578,0.0019709616899490356
1747246628.0669222,1579,0.09294000267982483
1747246628.407652,1580,0.005422767251729965
1747246628.7495673,1581,0.0022147763520479202
1747246629.0966508,1582,0.004418464377522469
1747246630.1218283,1585,0.0026128143072128296
1747246631.8380933,1590,0.008451880887150764
1747246633.5431273,1595,0.004587700590491295
1747246633.884922,1596,0.0014258548617362976
1747246634.2258854,1597,0.0021199192851781845
1747246635.590626,1601,0.0058961473405361176
1747246635.93212,1602,0.002716314047574997
1747246636.271071,1603,0.008499947376549244
1747246638.6870484,1610,0.0023342519998550415
1747246639.032666,1611,0.005711192265152931
1747246639.7207155,1613,0.0033737076446413994
1747246640.063935,1614,0.026238998398184776
1747246640.7463324,1616,0.0035203825682401657
1747246642.1126797,1620,0.011858419515192509
1747246642.794095,1622,0.022067654877901077
1747246643.4730062,1624,0.002583349123597145
1747246644.1622639,1626,0.010469858534634113
1747246644.504309,1627,0.045571219176054
1747246645.8779747,1631,0.013273550197482109
1747246647.2465305,1635,0.0014170054346323013
1747246647.5853443,1636,0.0006499476730823517
1747246647.9260964,1637,0.034823834896087646
1747246648.2653074,1638,0.006289428099989891
1747246648.9462328,1640,0.0020596254616975784
1747246649.2947958,1641,0.0007340963929891586
1747246651.021941,1646,0.018901653587818146
1747246651.3637419,1647,0.012353375554084778
1747246652.0473034,1649,0.001919308677315712
1747246652.7316556,1651,0.036200374364852905
1747246653.0770688,1652,0.0007399097084999084
1747246653.4227355,1653,0.0018086936324834824
1747246653.7702801,1654,0.015281622298061848
1747246654.460486,1656,0.007669873535633087
1747246655.142748,1658,0.00443323515355587
1747246656.5314908,1662,0.0015373323112726212
1747246657.2332664,1664,0.0034054964780807495
1747246657.9281027,1666,0.003059869632124901
1747246658.988366,1669,0.013670975342392921
1747246659.33356,1670,0.00322098471224308
1747246660.7266974,1674,0.0016360841691493988
1747246661.7668304,1677,0.003958382643759251
1747246662.463105,1679,0.0005540270358324051
1747246662.8108406,1680,0.010104751214385033
1747246663.1586502,1681,0.021560728549957275
1747246663.5063639,1682,0.00425131618976593
1747246664.542993,1685,0.002044711261987686
1747246664.8844664,1686,0.013663293793797493
1747246665.225031,1687,0.001561848446726799
1747246665.567744,1688,0.0012711547315120697
1747246665.9114091,1689,0.0015595722943544388
1747246666.2517142,1690,0.002160351723432541
1747246667.2787547,1693,0.0036043915897607803
1747246667.619409,1694,0.0016308212652802467
1747246667.9601345,1695,0.0015788041055202484
1747246668.6482959,1697,0.0288673285394907
1747246668.9892628,1698,0.0021593132987618446
1747246669.3292582,1699,0.0013835597783327103
1747246669.667848,1700,0.002528369426727295
1747246670.3475518,1702,0.001203186810016632
1747246671.0393908,1704,0.0034867841750383377
1747246672.0792103,1707,0.0008611381053924561
1747246672.7639601,1709,0.0004728958010673523
1747246673.1057127,1710,0.0031229108572006226
1747246673.4480112,1711,0.00041422806680202484
1747246673.7909942,1712,0.0007479600608348846
1747246675.871713,1718,0.0033150743693113327
1747246676.2213268,1719,0.006377473007887602
1747246677.2691932,1722,0.0032882969826459885
1747246677.6190362,1723,0.001498006284236908
1747246677.9680653,1724,0.00025987066328525543
1747246678.3178425,1725,0.0006352830678224564
1747246680.0351217,1730,0.0005219113081693649
1747246682.7739804,1738,0.020413901656866074
1747246683.1155992,1739,0.01631343550980091
1747246683.4625578,1740,0.0009195879101753235
1747246684.5124729,1743,0.0004698019474744797
1747246685.1986754,1745,0.009334691800177097
1747246686.2587044,1748,0.006036925129592419
1747246686.612266,1749,0.0012699682265520096
1747246686.9664783,1750,0.0008737929165363312
1747246687.3188035,1751,0.02179979532957077
1747246688.0222235,1753,0.006542989984154701
1747246688.3674448,1754,0.009634379297494888
1747246689.4000564,1757,0.0075143445283174515
1747246691.1239069,1762,0.0035493578761816025
1747246691.4691696,1763,0.01694861426949501
1747246692.1506166,1765,0.002968844026327133
1747246692.4906738,1766,0.0052845170721411705
1747246693.1861253,1768,0.0006859954446554184
1747246695.6063154,1775,0.004713314585387707
1747246695.9546292,1776,0.0009544007480144501
1747246696.2985332,1777,0.006763271056115627
1747246697.333405,1780,0.007200462743639946
1747246697.6780024,1781,0.0331474244594574
1747246698.7160196,1784,0.007528418675065041
1747246699.0588422,1785,0.005510995164513588
1747246699.3992374,1786,0.007030162960290909
1747246699.7411385,1787,0.003674345090985298
1747246700.4243524,1789,0.0010535847395658493
1747246700.7700887,1790,0.0012756846845149994
1747246701.4533846,1792,0.006040553562343121
1747246702.1418371,1794,0.0003851354122161865
1747246702.8281722,1796,0.002248448319733143
1747246703.1695147,1797,0.00744752399623394
1747246704.2031643,1800,0.0004124734550714493
1747246704.8942606,1802,0.0006309431046247482
1747246705.2377164,1803,0.004933785647153854
1747246705.5830975,1804,0.004280265420675278
1747246706.9774768,1808,0.010251205414533615
1747246707.6653411,1810,0.001084091141819954
1747246709.035706,1814,0.0006636269390583038
1747246709.725553,1816,0.03371136263012886
1747246710.426495,1818,0.000552639365196228
1747246710.7765708,1819,0.00041276030242443085
1747246712.1574113,1823,0.00041066110134124756
1747246713.1948798,1826,0.002828070893883705
1747246713.540355,1827,0.0015801936388015747
1747246714.230968,1829,0.001748388633131981
1747246714.5730186,1830,0.009789247065782547
1747246715.2635918,1832,0.003633560612797737
1747246715.6147013,1833,0.04049556702375412
1747246715.9719625,1834,0.0014579501003026962
1747246716.6662781,1836,0.011568892747163773
1747246717.023263,1837,0.0010888706892728806
1747246717.367789,1838,0.02191016636788845
1747246719.4214559,1844,0.039723195135593414
1747246719.7617266,1845,0.0006012152880430222
1747246720.1094303,1846,0.00562933087348938
1747246720.452524,1847,0.007631424814462662
1747246720.799697,1848,0.004210414364933968
1747246721.8254063,1851,0.0003733355551958084
1747246722.5130827,1853,0.0007794182747602463
1747246723.5426419,1856,0.03653135150671005
1747246724.9115784,1860,0.0022688936442136765
1747246726.2725499,1864,0.002568105235695839
1747246726.611344,1865,0.005682468414306641
1747246726.9591131,1866,0.00048728659749031067
1747246727.315422,1867,0.0016370974481105804
1747246728.7157412,1871,0.0008634570986032486
1747246729.0578299,1872,0.013471108861267567
1747246729.4083526,1873,0.009075994603335857
1747246729.7555428,1874,0.003093227744102478
1747246730.1010165,1875,0.0018295086920261383
1747246730.7789457,1877,0.0004965197294950485
1747246731.4558923,1879,0.0016166865825653076
1747246731.7930617,1880,0.00225173681974411
1747246732.8049858,1883,0.0008153598755598068
1747246733.144922,1884,0.009225389920175076
1747246733.8169956,1886,0.00763988122344017
1747246734.4886794,1888,0.001446012407541275
1747246735.1615102,1890,0.007968198508024216
1747246735.5022228,1891,0.008522762916982174
1747246736.8687773,1895,0.0010891444981098175
1747246738.2548451,1899,0.02078544907271862
1747246738.9447901,1901,0.011780252680182457
1747246739.2868087,1902,0.006240176036953926
1747246740.667386,1906,0.007286150939762592
1747246741.3523548,1908,0.0002995003014802933
1747246741.7009623,1909,0.006295176222920418
1747246742.0456514,1910,0.004819804802536964
1747246743.0716474,1913,0.004415903240442276
1747246744.1001902,1916,0.027531834319233894
1747246744.778428,1918,0.026777012273669243
1747246746.8377285,1924,0.013013511896133423
1747246747.1774266,1925,0.0009245555847883224
1747246747.5184703,1926,0.0019801901653409004
1747246748.199572,1928,0.0005210191011428833
1747246748.547171,1929,0.0016001611948013306
1747246749.5778694,1932,0.0003241226077079773
1747246750.6078577,1935,0.0027402695268392563
1747246750.9504297,1936,0.046087220311164856
1747246751.984467,1939,0.0016999393701553345
1747246752.32367,1940,0.0009988602250814438
1747246752.6618469,1941,0.0017961952835321426
1747246753.0056653,1942,0.0007761381566524506
1747246754.0341613,1945,0.0005716290324926376
1747246754.7191653,1947,0.0005943533033132553
1747246755.741666,1950,0.02668651007115841
1747246756.0824096,1951,0.0020989608019590378
1747246756.7655773,1953,0.0061330730095505714
1747246757.7888687,1956,0.0017841588705778122
1747246759.1490145,1960,0.0004253331571817398
1747246759.4921827,1961,0.0070039331912994385
1747246759.8330047,1962,0.0027709882706403732
1747246760.1751578,1963,0.0030644796788692474
1747246760.51768,1964,0.012092591263353825
1747246761.205567,1966,0.0041611893102526665
1747246761.5476887,1967,0.002133648842573166
1747246761.8893886,1968,0.008050458505749702
1747246762.2277377,1969,0.019124142825603485
1747246764.2790031,1975,0.0011234842240810394
1747246764.964074,1977,0.0005162227898836136
1747246765.3035884,1978,0.002328084781765938
1747246765.643774,1979,0.0015451936051249504
1747246765.9856875,1980,0.04174721613526344
1747246766.3277707,1981,0.0004603918641805649
1747246766.6710675,1982,0.0013006702065467834
1747246767.009741,1983,0.0007832981646060944
1747246767.6928258,1985,0.0014850255101919174
1747246768.3753333,1987,0.008976662531495094
1747246768.7174456,1988,0.0019869953393936157
1747246769.058792,1989,0.0014492478221654892
1747246769.7437415,1991,0.0006373897194862366
1747246770.0844743,1992,0.002378576435148716
1747246770.4259129,1993,0.000834781676530838
1747246771.1097164,1995,0.04042376950383186
1747246772.4672728,1999,0.0035043060779571533


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_08_05_232206-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747246092.8264463,0,0.050250012427568436
1747246093.8880765,3,-0.025673292577266693
1747246094.230232,4,0.35344675183296204
1747246096.2842946,10,0.3663793206214905
1747246096.623346,11,14.775798797607422
1747246097.6475186,14,0.0034068673849105835
1747246097.987678,15,-0.02464332804083824
1747246099.0078313,18,-0.08651993423700333
1747246099.349753,19,-0.09221499413251877
1747246099.6922796,20,-0.09022580087184906
1747246100.375696,22,1.3404335975646973
1747246100.7172737,23,0.3871433436870575
1747246101.7387118,26,3.6966915130615234
1747246102.0796447,27,2.9906041622161865
1747246104.1372778,33,0.5678220391273499
1747246105.1744268,36,3.9927618503570557
1747246105.5250726,37,2.894461154937744
1747246105.8743083,38,5.186555862426758
1747246106.2178488,39,1.968263030052185
1747246106.5671463,40,0.33763426542282104
1747246109.0233686,47,5.051741123199463
1747246109.3646603,48,8.39990520477295
1747246109.7097995,49,1.1380327939987183
1747246110.3994262,51,0.4934955835342407
1747246110.7437088,52,0.4496588408946991
1747246111.4395602,54,0.8842844367027283
1747246112.4918878,57,0.4974821209907532
1747246113.533748,60,4.540177345275879
1747246113.8799393,61,7.105885982513428
1747246114.233099,62,3.1866648197174072
1747246114.5819926,63,-0.020135553553700447
1747246115.2853737,65,0.10212636739015579
1747246115.6346903,66,-0.05723172053694725
1747246115.9794996,67,0.032458409667015076
1747246116.325793,68,0.5115944743156433
1747246117.0377352,70,1.0199135541915894
1747246117.382642,71,0.8066738843917847
1747246119.447499,77,0.5707253217697144
1747246120.1471143,79,1.7295622825622559
1747246120.4971375,80,0.34418997168540955
1747246121.1858268,82,1.1880388259887695
1747246121.5308254,83,1.2033389806747437
1747246122.2171059,85,1.0229698419570923
1747246123.6030548,89,0.8639812469482422
1747246123.9485414,90,1.4475513696670532
1747246125.6610253,95,1.1271120309829712
1747246127.0329509,99,2.853783130645752
1747246127.3735669,100,1.735533595085144
1747246128.4061077,103,2.0119845867156982
1747246129.4409108,106,1.234998345375061
1747246129.797139,107,1.1418784856796265
1747246130.4851515,109,6.775312900543213
1747246132.2075176,114,0.20629197359085083
1747246132.893125,116,0.23762083053588867
1747246134.6016624,121,0.860927164554596
1747246135.9589615,125,0.5624002814292908
1747246136.2972467,126,0.9436351656913757
1747246136.9829414,128,2.008223295211792
1747246137.664168,130,1.1484065055847168
1747246138.0038128,131,0.8935704827308655
1747246138.34312,132,0.632842481136322
1747246139.7214406,136,0.9328547120094299
1747246140.0628083,137,0.8742950558662415
1747246142.1120172,143,0.6175753474235535
1747246142.4580543,144,0.8094596266746521
1747246143.1541219,146,1.1800849437713623
1747246143.5005496,147,1.1342222690582275
1747246144.5498857,150,1.2700855731964111
1747246146.9487178,157,1.088517427444458
1747246147.6383872,159,0.772030234336853
1747246147.9833925,160,1.074628472328186
1747246148.6713011,162,1.8374673128128052
1747246149.356649,164,1.0121493339538574
1747246150.0478952,166,0.936883270740509
1747246151.428755,170,0.6318577527999878
1747246151.773496,171,0.5998765826225281
1747246152.1172028,172,1.8836146593093872
1747246153.150885,175,1.9490450620651245
1747246153.4945207,176,2.443120241165161
1747246153.8448882,177,1.3999073505401611
1747246154.192576,178,0.9669080376625061
1747246154.8802898,180,1.4244335889816284
1747246155.2261362,181,1.4073152542114258
1747246156.2645516,184,1.074885606765747
1747246156.6093614,185,0.6366053819656372
1747246156.9566302,186,0.8627608418464661
1747246157.997314,189,0.8476014137268066
1747246158.3415933,190,0.5629908442497253
1747246158.6826684,191,1.0985071659088135
1747246159.0253444,192,2.367143392562866
1747246160.06633,195,2.1362216472625732
1747246161.4451478,199,1.2901967763900757
1747246161.7904134,200,1.1495044231414795
1747246162.4730165,202,0.593059778213501
1747246162.8151677,203,1.6082595586776733
1747246163.1578789,204,0.6500120162963867
1747246163.4993827,205,1.1477460861206055
1747246164.1809275,207,0.8418341875076294
1747246164.8691716,209,1.0134555101394653
1747246165.552452,211,0.8106284737586975
1747246166.2343059,213,1.7602415084838867
1747246166.9218943,215,2.1416866779327393
1747246167.2630024,216,1.6836786270141602
1747246167.9481,218,2.02298641204834
1747246168.295293,219,2.868752956390381
1747246168.6400416,220,2.1109561920166016
1747246168.9840572,221,1.3895155191421509
1747246169.328869,222,0.6066327095031738
1747246170.0204382,224,1.3167943954467773
1747246170.368146,225,0.784599244594574
1747246171.7399268,229,2.4471724033355713
1747246173.8028293,235,0.831855058670044
1747246174.491197,237,1.0903887748718262
1747246174.8318098,238,1.2510627508163452
1747246175.1743348,239,1.7853331565856934
1747246175.858266,241,0.8049896955490112
1747246176.2008753,242,2.10567569732666
1747246176.8872716,244,1.4342132806777954
1747246177.2298179,245,2.3694064617156982
1747246177.5711174,246,2.126866340637207
1747246177.911971,247,3.4453320503234863
1747246179.6392093,252,1.2744301557540894
1747246179.9816895,253,1.2545143365859985
1747246180.324031,254,1.115916132926941
1747246181.3800519,257,3.0465056896209717
1747246181.725167,258,2.84512996673584
1747246182.0655577,259,3.595057249069214
1747246182.4158688,260,5.410377025604248
1747246183.1078146,262,1.2873483896255493
1747246185.8495204,270,1.496239185333252
1747246186.1918411,271,1.0237947702407837
1747246187.2142017,274,0.8376138210296631
1747246187.5630813,275,2.2639002799987793
1747246187.9025671,276,1.889514446258545
1747246188.5840204,278,1.2417855262756348
1747246189.2670891,280,1.158236026763916
1747246189.9551828,282,0.5237216949462891
1747246190.3005972,283,0.6797336339950562
1747246190.984766,285,0.7776724100112915
1747246191.6659951,287,1.7498555183410645
1747246192.0064814,288,1.454954743385315
1747246192.6910217,290,1.6546846628189087
1747246194.4192238,295,1.1905218362808228
1747246194.767115,296,1.0752812623977661
1747246195.1160874,297,1.1773127317428589
1747246195.456685,298,1.1245723962783813
1747246197.5111926,304,1.3643442392349243
1747246198.195079,306,1.09129798412323
1747246198.876212,308,1.6323167085647583
1747246199.2159634,309,0.9959991574287415
1747246200.2409868,312,1.8323471546173096
1747246200.5801964,313,1.6038706302642822
1747246201.629692,316,1.1179512739181519
1747246202.3296666,318,2.4997761249542236
1747246202.6847556,319,2.0422286987304688
1747246203.7310874,322,0.8111472725868225
1747246204.4149215,324,1.0534899234771729
1747246206.137361,329,0.7571738362312317
1747246206.4782207,330,1.3182622194290161
1747246206.8195498,331,0.926442563533783
1747246207.1600993,332,0.8818243145942688
1747246208.8881042,337,0.9933489561080933
1747246209.2300496,338,0.984352171421051
1747246209.913644,340,1.0089133977890015
1747246210.9410498,343,1.5587960481643677
1747246211.2840712,344,1.487009882926941
1747246211.6319377,345,2.295912027359009
1747246211.9838488,346,1.1595407724380493
1747246212.6750457,348,1.288225531578064
1747246213.3786082,350,3.6904187202453613
1747246214.071597,352,2.4426445960998535
1747246214.4161022,353,0.9832857847213745
1747246214.7658,354,1.2419081926345825
1747246216.1399446,358,3.461017608642578
1747246216.8312795,360,1.1578891277313232
1747246217.5137956,362,1.2058930397033691
1747246217.8562505,363,0.38782379031181335
1747246218.1996114,364,1.0038866996765137
1747246218.5413947,365,1.3768806457519531
1747246218.882761,366,1.2721905708312988
1747246219.227574,367,0.7243813276290894
1747246219.5703337,368,1.4418925046920776
1747246221.6684647,374,0.7048937678337097
1747246222.7179675,377,0.6450135111808777
1747246223.0645792,378,0.7130977511405945
1747246225.4753244,385,0.8515723347663879
1747246225.818969,386,0.8546181321144104
1747246227.185403,390,1.8047956228256226
1747246227.5272033,391,1.3501754999160767
1747246227.8684406,392,0.7840686440467834
1747246228.209625,393,0.972414493560791
1747246228.551619,394,1.5089699029922485
1747246228.892829,395,2.2121901512145996
1747246229.2382264,396,1.8686493635177612
1747246229.5837913,397,1.000496506690979
1747246229.9348614,398,1.1464811563491821
1747246230.276221,399,0.8859872221946716
1747246230.96608,401,1.7264807224273682
1747246231.3047373,402,1.4284429550170898
1747246231.9942029,404,0.9933905601501465
1747246233.3627727,408,2.469980239868164
1747246233.7009933,409,1.4702905416488647
1747246234.7432985,412,1.4654794931411743
1747246235.0883927,413,1.8394993543624878
1747246235.4319541,414,1.5298519134521484
1747246235.7707229,415,2.32220721244812
1747246236.807061,418,4.096909999847412
1747246237.838674,421,1.218985676765442
1747246238.1778483,422,1.0585782527923584
1747246239.2093165,425,0.7855064272880554
1747246239.5577865,426,0.8484651446342468
1747246240.9216828,430,0.6349446177482605
1747246241.2622914,431,1.2541694641113281
1747246242.2845135,434,1.612760066986084
1747246242.6265905,435,0.65125572681427
1747246242.9675486,436,1.905751347541809
1747246243.3089967,437,1.6844884157180786
1747246243.6497135,438,1.6357779502868652
1747246243.990655,439,1.1745622158050537
1747246244.3307774,440,0.5534646511077881
1747246244.6716766,441,1.7695164680480957
1747246245.3552635,443,1.4671531915664673
1747246245.699142,444,1.071027398109436
1747246246.0489314,445,0.8835817575454712
1747246246.405114,446,0.8809854388237
1747246247.7899256,450,1.1604031324386597
1747246248.1340272,451,3.1789913177490234
1747246248.479182,452,1.0091683864593506
1747246248.8240197,453,1.814226746559143
1747246249.16831,454,1.388658046722412
1747246249.8568265,456,1.1511330604553223
1747246250.5393202,458,2.3005759716033936
1747246251.2158906,460,2.569763422012329
1747246251.5543509,461,1.7721376419067383
1747246252.574868,464,1.291581630706787
1747246252.9133034,465,1.2766478061676025
1747246253.2522905,466,1.3875274658203125
1747246253.934569,468,1.5186280012130737
1747246254.622799,470,1.1948379278182983
1747246255.9835007,474,1.4811737537384033
1747246256.3209896,475,2.0857765674591064
1747246257.340076,478,1.1172655820846558
1747246257.6786442,479,2.4726641178131104
1747246258.016746,480,1.7183942794799805
1747246258.3555927,481,1.6518462896347046
1747246258.6942773,482,1.3471940755844116
1747246259.0422833,483,2.2099967002868652
1747246259.3894694,484,1.9965962171554565
1747246260.0818412,486,3.0283594131469727
1747246260.42508,487,1.5445667505264282
1747246260.7680376,488,1.3389767408370972
1747246261.1112034,489,1.4767621755599976
1747246261.7957718,491,1.009372591972351
1747246262.8283734,494,1.2426267862319946
1747246264.1940293,498,2.2057230472564697
1747246265.2189963,501,1.7883323431015015
1747246265.5670214,502,1.825874924659729
1747246265.9071784,503,2.1795284748077393
1747246266.932989,506,3.23390531539917
1747246267.6148856,508,1.1484078168869019
1747246267.9548283,509,1.3768033981323242
1747246268.2957432,510,1.4320528507232666
1747246268.6364639,511,1.604580044746399
1747246268.9798033,512,2.007218837738037
1747246269.3258193,513,1.8050380945205688
1747246269.6672568,514,1.0262154340744019
1747246270.694681,517,1.325302004814148
1747246271.0411372,518,2.2544126510620117
1747246271.383088,519,2.87798810005188
1747246271.7267241,520,1.5580662488937378
1747246272.7638016,523,1.5978431701660156
1747246275.167376,530,2.014425039291382
1747246276.1924481,533,2.542306661605835
1747246276.532682,534,2.851100206375122
1747246277.2218266,536,2.7394559383392334
1747246277.5629356,537,1.9949871301651
1747246277.902493,538,2.061903238296509
1747246278.2428563,539,1.9013404846191406
1747246278.5839398,540,2.1299610137939453
1747246279.2675815,542,1.0632085800170898
1747246279.610004,543,1.280598759651184
1747246279.9517062,544,1.4671149253845215
1747246280.6396108,546,0.7640854716300964
1747246280.9816449,547,1.5444387197494507
1747246282.0089767,550,1.6720752716064453
1747246282.6960542,552,1.6921303272247314
1747246283.377603,554,1.591539978981018
1747246283.7258246,555,0.8195027112960815
1747246284.0718305,556,1.647924780845642
1747246286.1376429,562,1.81467866897583
1747246286.4800494,563,2.0108346939086914
1747246286.825424,564,4.2051239013671875
1747246288.209044,568,1.7709873914718628
1747246289.2379649,571,1.3284872770309448
1747246289.917258,573,1.5420817136764526
1747246290.9362226,576,0.8801611065864563
1747246292.3082337,580,2.4773268699645996
1747246293.6621203,584,1.5864006280899048
1747246294.001319,585,1.546627402305603
1747246294.3394256,586,2.690607786178589
1747246295.0191712,588,1.6619186401367188
1747246295.7044058,590,3.0013787746429443
1747246296.0422637,591,2.864154815673828
1747246296.3801827,592,1.7394332885742188
1747246297.0557284,594,0.7195994257926941
1747246297.7494698,596,1.4454712867736816
1747246298.0909345,597,3.1034204959869385
1747246298.4326074,598,2.748457431793213
1747246298.776555,599,2.4064443111419678
1747246299.466153,601,1.3152375221252441
1747246299.8075373,602,2.4490792751312256
1747246300.147348,603,1.2966724634170532
1747246300.8448315,605,1.8049615621566772
1747246301.8689663,608,1.7032564878463745
1747246302.5572417,610,1.923276424407959
1747246303.5710762,613,2.220336437225342
1747246303.9122825,614,2.0469818115234375
1747246304.5971758,616,2.1095376014709473
1747246305.282518,618,2.3176214694976807
1747246305.9721475,620,2.3421032428741455
1747246306.6575975,622,2.7426998615264893
1747246307.0018039,623,2.699455738067627
1747246308.0341184,626,4.624266624450684
1747246308.7205424,628,2.0095691680908203
1747246309.0619848,629,2.841615676879883
1747246310.4287326,633,1.5979877710342407
1747246311.1069152,635,1.6794942617416382
1747246311.7861257,637,2.1120409965515137
1747246312.8039293,640,1.9742403030395508
1747246313.1430902,641,2.4230031967163086
1747246313.4856722,642,3.287132501602173
1747246313.8240767,643,1.6436346769332886
1747246314.1654935,644,2.24314022064209
1747246314.5107934,645,1.5007336139678955
1747246315.878366,649,1.0436179637908936
1747246316.573646,651,1.6381127834320068
1747246316.9142778,652,2.665940761566162
1747246317.2589073,653,2.1566755771636963
1747246317.6060245,654,2.6244423389434814
1747246317.9554167,655,3.0717196464538574
1747246318.999004,658,3.7606091499328613
1747246319.3434799,659,2.735755443572998
1747246319.6981552,660,2.5185141563415527
1747246322.1380339,667,0.9090126156806946
1747246323.1969912,670,2.5352413654327393
1747246324.9279654,675,1.3570865392684937
1747246325.2726152,676,1.3746088743209839
1747246325.6163554,677,1.1413594484329224
1747246326.6431582,680,1.4715516567230225
1747246327.3316054,682,0.5726384520530701
1747246327.6780527,683,2.2625961303710938
1747246328.0189018,684,1.8144218921661377
1747246329.0353951,687,5.315396785736084
1747246330.7585917,692,2.9801313877105713
1747246331.4469967,694,2.065659761428833
1747246331.7873154,695,1.246315836906433
1747246332.1313705,696,2.4573044776916504
1747246332.4723792,697,4.273280620574951
1747246333.1570241,699,1.842504620552063
1747246334.1849704,702,4.019838809967041
1747246334.5294995,703,2.9404916763305664
1747246335.22011,705,2.081899404525757
1747246336.5962474,709,4.5876383781433105
1747246336.9429069,710,7.222030162811279
1747246337.6366346,712,1.7190135717391968
1747246338.682937,715,0.8638907074928284
1747246339.3747883,717,1.885665774345398
1747246340.0582368,719,2.1861839294433594
1747246340.4029603,720,2.6600301265716553
1747246340.749723,721,1.171189546585083
1747246341.4419346,723,3.7366623878479004
1747246342.122032,725,1.4156501293182373
1747246342.462787,726,2.207425355911255
1747246342.8059726,727,4.169103622436523
1747246343.145705,728,0.5933824777603149
1747246343.5048,729,2.7737128734588623
1747246344.1997647,731,3.980872631072998
1747246344.5399673,732,1.4635690450668335
1747246344.8813293,733,1.8524259328842163
1747246346.5898452,738,2.4995338916778564
1747246346.9309392,739,2.1949565410614014
1747246347.275294,740,0.24480538070201874
1747246347.9580712,742,5.782675743103027
1747246348.2998776,743,5.1076154708862305
1747246348.6428444,744,4.192057132720947
1747246348.9799416,745,3.870288133621216
1747246351.3480852,752,2.0626442432403564
1747246352.371621,755,3.5161333084106445
1747246352.7147336,756,2.4936563968658447
1747246353.407934,758,1.1022462844848633
1747246355.1228416,763,2.5375964641571045
1747246355.463313,764,2.275188446044922
1747246355.8020792,765,1.8900169134140015
1747246356.8309996,768,2.6954684257507324
1747246357.2542694,769,2.439206838607788
1747246358.291081,772,2.726566791534424
1747246358.6382449,773,1.9842748641967773
1747246359.3306625,775,2.0310418605804443
1747246359.6770113,776,2.610999584197998
1747246360.3745928,778,1.8193204402923584
1747246360.720432,779,1.93889319896698
1747246361.0666857,780,2.052406072616577
1747246361.413145,781,1.7417715787887573
1747246361.7586112,782,2.4237780570983887
1747246363.8210235,788,1.4624420404434204
1747246364.1745203,789,2.8698434829711914
1747246364.8654747,791,1.5622249841690063
1747246365.556226,793,3.207270383834839
1747246366.240993,795,1.5742758512496948
1747246366.5853808,796,2.61116623878479
1747246367.623603,799,2.4868240356445312
1747246367.9754937,800,2.1179330348968506
1747246369.3637056,804,5.256906509399414
1747246369.7036605,805,0.9550041556358337
1747246370.0520294,806,0.8529788255691528
1747246370.397393,807,2.9892616271972656
1747246371.434243,810,6.438736438751221
1747246372.4661841,813,0.7031854391098022
1747246374.2216656,818,3.0301296710968018
1747246374.5788772,819,2.750415802001953
1747246375.2820103,821,3.31756329536438
1747246375.629947,822,1.8619513511657715
1747246375.9762535,823,2.9615883827209473
1747246376.6662607,825,2.1944565773010254
1747246377.0094225,826,2.3664984703063965
1747246377.351261,827,2.805363655090332
1747246377.69208,828,1.4245755672454834
1747246379.0615988,832,3.559173107147217
1747246379.4092073,833,2.27548885345459
1747246380.1063225,835,1.0529195070266724
1747246380.4561782,836,3.9002349376678467
1747246380.805366,837,0.6563652753829956
1747246381.4919634,839,0.7100546956062317
1747246381.833416,840,3.9598002433776855
1747246382.8599286,843,4.554671764373779
1747246383.549774,845,3.1681630611419678
1747246385.2817488,850,1.8710949420928955
1747246385.6479619,851,3.8669097423553467
1747246386.6816385,854,2.2161977291107178
1747246387.7097616,857,0.7152563333511353
1747246388.7312603,860,0.8601967692375183
1747246389.4103649,862,3.7743775844573975
1747246390.4282022,865,0.7003362774848938
1747246390.7697005,866,2.3693511486053467
1747246392.1274562,870,2.0747504234313965
1747246392.4667985,871,2.3701298236846924
1747246395.9241152,881,2.6210949420928955
1747246396.6179338,883,1.2368148565292358
1747246396.9634821,884,2.9845688343048096
1747246397.3024607,885,0.9915047287940979
1747246397.641903,886,4.272995948791504
1747246398.3244019,888,4.145871162414551
1747246399.0045378,890,1.036447525024414
1747246399.700209,892,2.821389675140381
1747246400.7346601,895,2.694077253341675
1747246401.4353762,897,3.2670931816101074
1747246401.7800968,898,4.01408576965332
1747246402.8104014,901,5.1292805671691895
1747246403.1551762,902,2.5561130046844482
1747246403.845513,904,2.7192440032958984
1747246404.5288317,906,0.4830099940299988
1747246404.8709924,907,3.096951484680176
1747246405.2220843,908,0.8008114695549011
1747246405.906102,910,3.548762083053589
1747246406.2482553,911,2.3127853870391846
1747246407.2735329,914,1.8536232709884644
1747246408.6426945,918,0.7945253849029541
1747246408.9850345,919,1.3785563707351685
1747246409.672919,921,0.2649087905883789
1747246410.3655252,923,2.1901962757110596
1747246411.733314,927,4.824042797088623
1747246412.0759234,928,1.9426223039627075
1747246412.419561,929,2.622621536254883
1747246412.7593734,930,3.6423776149749756
1747246413.1009228,931,0.9976491332054138
1747246413.4423387,932,2.0801877975463867
1747246413.7843633,933,2.0575954914093018
1747246414.468773,935,2.285623550415039
1747246415.8439388,939,3.527212619781494
1747246416.5271037,941,2.5348310470581055
1747246416.8677566,942,0.3609176278114319
1747246417.891423,945,3.4697530269622803
1747246419.2621121,949,2.571361780166626
1747246420.291082,952,4.466591835021973
1747246420.9698725,954,2.2978360652923584
1747246421.3103218,955,1.4774028062820435
1747246421.6512747,956,9.738346099853516
1747246423.014637,960,1.9579644203186035
1747246423.6969626,962,2.554013252258301
1747246424.038534,963,6.160218238830566
1747246424.3797925,964,0.1729101836681366
1747246424.7203155,965,1.8685208559036255
1747246425.4098182,967,4.813291072845459
1747246425.7472994,968,1.442134141921997
1747246426.7680435,971,4.492659568786621
1747246428.462874,976,3.23667311668396
1747246429.1438513,978,3.013028860092163
1747246429.486949,979,1.5157239437103271
1747246430.173256,981,3.038139581680298
1747246430.5271156,982,3.6766648292541504
1747246431.9034548,986,2.9131665229797363
1747246432.59425,988,5.020675182342529
1747246432.9411347,989,3.8491971492767334
1747246433.2889667,990,3.2147533893585205
1747246433.9838786,992,0.5542932152748108
1747246434.67619,994,3.23583984375
1747246435.028202,995,2.9013071060180664
1747246435.3804,996,3.200658082962036
1747246436.077033,998,1.3089715242385864
1747246436.42028,999,2.495478630065918
1747246437.1082723,1001,0.6659258008003235
1747246437.4503195,1002,3.8462066650390625
1747246437.7929883,1003,4.135271072387695
1747246438.1355152,1004,3.957402467727661
1747246438.478234,1005,6.148019790649414
1747246438.821658,1006,3.03997802734375
1747246440.558447,1011,3.321594476699829
1747246441.2453344,1013,2.528632879257202
1747246441.9285066,1015,0.85731041431427
1747246442.27938,1016,1.2948156595230103
1747246442.622738,1017,6.221643447875977
1747246444.3526564,1022,4.713068962097168
1747246445.7471824,1026,3.3230412006378174
1747246446.4683857,1028,2.197298765182495
1747246446.8214674,1029,6.599725246429443
1747246448.884937,1035,9.053573608398438
1747246449.2304683,1036,15.012393951416016
1747246449.5818908,1037,7.136499881744385
1747246449.9296494,1038,8.45503044128418
1747246450.2733269,1039,13.764791488647461
1747246451.6537423,1043,0.03314265236258507
1747246452.3583956,1045,1.557081937789917
1747246452.710578,1046,0.4039849638938904
1747246454.786321,1052,1.8359637260437012
1747246455.1317544,1053,0.324493944644928
1747246456.1833744,1056,2.9161815643310547
1747246456.86708,1058,0.35819321870803833
1747246457.2083426,1059,0.36088985204696655
1747246457.5503197,1060,0.3283875286579132
1747246458.2347398,1062,0.5780231952667236
1747246459.2675283,1065,0.42347756028175354
1747246459.6144314,1066,0.6027809381484985
1747246459.95562,1067,0.7504839301109314
1747246460.6437082,1069,2.3828282356262207
1747246460.9860463,1070,1.936147928237915
1747246461.3279574,1071,2.608614921569824
1747246461.6711485,1072,0.7502589225769043
1747246462.0152621,1073,0.7122162580490112
1747246462.3602014,1074,2.616281509399414
1747246463.3908322,1077,0.9157431721687317
1747246463.7361596,1078,2.5400655269622803
1747246464.4168725,1080,1.6022483110427856
1747246464.7575893,1081,1.065718650817871
1747246465.0948114,1082,1.5390939712524414
1747246466.1185908,1085,1.086591362953186
1747246466.4631298,1086,1.7967844009399414
1747246466.8077614,1087,1.0117743015289307
1747246468.1892815,1091,1.3320221900939941
1747246468.5367026,1092,2.108882427215576
1747246468.8796964,1093,0.563443124294281
1747246470.5929923,1098,2.3353796005249023
1747246471.2803314,1100,0.4454003870487213
1747246471.9646215,1102,1.2425715923309326
1747246472.3084922,1103,1.423147201538086
1747246472.655099,1104,2.3151323795318604
1747246473.6884773,1107,2.3979837894439697
1747246474.0318365,1108,0.7751225233078003
1747246474.38346,1109,0.7191060781478882
1747246474.739758,1110,0.5061147809028625
1747246475.0918324,1111,0.44092604517936707
1747246475.4363763,1112,1.6458796262741089
1747246475.7846892,1113,0.8601976633071899
1747246476.1271052,1114,1.4242255687713623
1747246476.8171759,1116,2.1695711612701416
1747246477.849613,1119,1.9987576007843018
1747246478.535983,1121,1.4283866882324219
1747246478.877933,1122,0.7411497831344604
1747246479.9202943,1125,2.098656177520752
1747246480.2696302,1126,1.9630085229873657
1747246480.978121,1128,1.208212971687317
1747246481.3273103,1129,1.365365982055664
1747246481.6755946,1130,1.2541720867156982
1747246482.02615,1131,2.220468282699585
1747246482.3789647,1132,1.7025052309036255
1747246483.076155,1134,1.662636637687683
1747246483.4238405,1135,1.9381440877914429
1747246483.7773244,1136,0.8085154294967651
1747246484.8275576,1139,1.4727981090545654
1747246485.882827,1142,1.7675141096115112
1747246486.9366062,1145,2.777458667755127
1747246487.2879858,1146,1.1494982242584229
1747246487.9938831,1148,13.382003784179688
1747246488.3435314,1149,8.492794036865234
1747246488.694474,1150,7.694801330566406
1747246489.040545,1151,1.7827441692352295
1747246489.3882742,1152,0.5230830907821655
1747246489.730943,1153,0.5685204267501831
1747246490.4236999,1155,0.36996936798095703
1747246492.15887,1160,0.399480938911438
1747246492.8468294,1162,0.4728548228740692
1747246493.534549,1164,0.7076265811920166
1747246494.2188768,1166,1.0976886749267578
1747246494.5608604,1167,0.7377942204475403
1747246496.614289,1173,0.803796112537384
1747246496.9554086,1174,0.45281413197517395
1747246497.6463916,1176,2.0663464069366455
1747246497.9877133,1177,0.492161363363266
1747246498.3293853,1178,0.8427140712738037
1747246499.700897,1182,1.1866309642791748
1747246500.3877907,1184,1.0561150312423706
1747246501.0842388,1186,3.887240171432495
1747246501.7729795,1188,2.197967052459717
1747246502.1215503,1189,1.5408145189285278
1747246502.4692936,1190,2.161660671234131
1747246503.4922464,1193,2.1452202796936035
1747246503.8326132,1194,2.1346957683563232
1747246504.1727793,1195,0.5981590151786804
1747246504.8651931,1197,1.9955978393554688
1747246505.2131777,1198,1.6540446281433105
1747246506.2543678,1201,2.8519084453582764
1747246506.6064448,1202,0.855190634727478
1747246507.6790252,1205,1.614274263381958
1747246508.0216837,1206,3.832616090774536
1747246508.371574,1207,0.6953251957893372
1747246509.0594256,1209,1.7975995540618896
1747246510.4295657,1213,1.4017270803451538
1747246510.779055,1214,0.541374683380127
1747246511.1215882,1215,0.46348482370376587
1747246511.8050635,1217,2.0290372371673584
1747246512.1476345,1218,1.0734344720840454
1747246513.867944,1223,2.320131540298462
1747246514.5619924,1225,3.201853036880493
1747246515.6074572,1228,1.5886129140853882
1747246515.9500144,1229,3.6016845703125
1747246516.9780667,1232,1.30765700340271
1747246517.3224354,1233,2.1162526607513428
1747246519.0331402,1238,0.9844961762428284
1747246519.7167478,1240,2.4852333068847656
1747246520.0556946,1241,0.8024904131889343
1747246520.3937218,1242,2.099733829498291
1747246520.731821,1243,1.7286394834518433
1747246521.069996,1244,0.9890817403793335
1747246521.4082603,1245,2.4135243892669678
1747246521.7459235,1246,2.0924272537231445
1747246522.7724295,1249,3.1539647579193115
1747246523.1188486,1250,1.6431223154067993
1747246523.4657216,1251,1.881698489189148
1747246523.8123214,1252,1.4504343271255493
1747246524.5095465,1254,3.723539352416992
1747246525.2115545,1256,2.022817373275757
1747246525.561787,1257,1.4674431085586548
1747246526.5996416,1260,1.0499978065490723
1747246526.941716,1261,3.6777946949005127
1747246527.972386,1264,1.0378695726394653
1747246529.001642,1267,1.900275468826294
1747246530.3760726,1271,4.831561088562012
1747246532.103149,1276,0.7017912268638611
1747246532.444636,1277,3.6288046836853027
1747246532.7924378,1278,5.18897819519043
1747246534.1959279,1282,2.264646291732788
1747246535.225344,1285,1.1816401481628418
1747246536.9390483,1290,0.9884091019630432
1747246537.968632,1293,2.3588521480560303
1747246538.991308,1296,1.3307547569274902
1747246539.6858,1298,1.1273670196533203
1747246540.0287027,1299,1.0121181011199951
1747246541.0556629,1302,0.7943774461746216
1747246542.451128,1306,4.332248210906982
1747246543.808207,1310,4.309280872344971
1747246545.167146,1314,2.7570149898529053
1747246545.5052452,1315,1.8584970235824585
1747246547.2006423,1320,2.318518877029419
1747246547.8862083,1322,0.9819329380989075
1747246548.2313778,1323,1.2307753562927246
1747246548.916859,1325,0.714541494846344
1747246549.2592082,1326,1.2550503015518188
1747246549.947496,1328,3.066906213760376
1747246552.3389852,1335,3.2735090255737305
1747246555.4495604,1344,3.870734930038452
1747246555.7926168,1345,1.5373082160949707
1747246556.4827678,1347,4.322751522064209
1747246556.8250217,1348,1.5868210792541504
1747246557.8539746,1351,2.72577166557312
1747246558.1965165,1352,2.872753620147705
1747246558.880938,1354,1.1421397924423218
1747246560.2380283,1358,1.7080624103546143
1747246560.9128835,1360,2.7704455852508545
1747246562.2791026,1364,4.457606315612793
1747246562.618328,1365,1.0810327529907227
1747246562.95634,1366,3.072129011154175
1747246563.2954435,1367,1.322914719581604
1747246563.6436892,1368,2.7533180713653564
1747246565.017732,1372,4.629889488220215
1747246565.3599865,1373,6.50738000869751
1747246566.0422113,1375,3.160191059112549
1747246566.3839862,1376,2.3967514038085938
1747246567.7532623,1380,1.730473279953003
1747246569.4634025,1385,0.5781171917915344
1747246569.8078055,1386,0.6964690089225769
1747246571.1658854,1390,1.9416193962097168
1747246572.1855588,1393,2.6207098960876465
1747246573.2149003,1396,2.6151816844940186
1747246573.5597486,1397,1.5801185369491577
1747246574.2469501,1399,2.831932544708252
1747246574.587663,1400,0.9943805932998657
1747246575.60495,1403,0.7264643311500549
1747246576.2841105,1405,2.626657247543335
1747246578.9912524,1413,6.021061897277832
1747246580.0297906,1416,1.6236766576766968
1747246580.3751392,1417,1.6258699893951416
1747246581.0630305,1419,3.760730504989624
1747246581.752926,1421,1.7235110998153687
1747246582.0978382,1422,2.606722116470337
1747246585.1968336,1431,1.755861520767212
1747246585.5397944,1432,2.96724009513855
1747246586.9084694,1436,0.9800306558609009
1747246587.600592,1438,1.3296985626220703
1747246587.9408767,1439,2.267428159713745
1747246588.289514,1440,0.8973429203033447
1747246588.6295512,1441,3.0335888862609863
1747246589.661,1444,2.542797088623047
1747246590.3424006,1446,0.8823711276054382
1747246590.6846042,1447,3.704852819442749
1747246591.0321481,1448,2.8332390785217285
1747246591.3824942,1449,3.2077085971832275
1747246591.728481,1450,3.3663809299468994
1747246592.067507,1451,2.946716785430908
1747246592.4082603,1452,1.5492876768112183
1747246593.0956235,1454,3.2251060009002686
1747246593.440168,1455,2.98222279548645
1747246593.7832208,1456,1.9590153694152832
1747246594.1297123,1457,3.4348607063293457
1747246594.469305,1458,4.355656147003174
1747246594.8126602,1459,5.954203128814697
1747246595.1508486,1460,1.3761399984359741
1747246595.4893212,1461,1.8613859415054321
1747246596.1753976,1463,2.155402898788452
1747246598.6496253,1470,1.2691633701324463
1747246599.6706376,1473,3.5205183029174805
1747246600.0104406,1474,4.742946147918701
1747246600.6950758,1476,4.073501110076904
1747246601.0360115,1477,2.549084186553955
1747246602.395204,1481,4.254461765289307
1747246602.733426,1482,3.880112886428833
1747246603.0734901,1483,3.7773125171661377
1747246604.4450338,1487,3.48539662361145
1747246604.7865915,1488,4.7285284996032715
1747246605.1284175,1489,4.347589492797852
1747246605.4760222,1490,4.408605098724365
1747246605.819564,1491,1.836611032485962
1747246606.5108917,1493,4.800162315368652
1747246606.8585377,1494,2.456254482269287
1747246608.2457747,1498,2.2492783069610596
1747246608.5896504,1499,2.516921043395996
1747246608.9333317,1500,2.2021706104278564
1747246609.6199741,1502,3.7219226360321045
1747246610.658963,1505,1.7718193531036377
1747246612.0272167,1509,4.828542709350586
1747246612.3765833,1510,1.6508487462997437
1747246612.7258677,1511,4.016040325164795
1747246613.410971,1513,0.8111069798469543
1747246614.1016822,1515,3.7893154621124268
1747246614.4480891,1516,3.677598237991333
1747246616.868329,1523,7.701418876647949
1747246617.8996146,1526,6.361292839050293
1747246618.5876665,1528,2.9551689624786377
1747246620.6521692,1534,2.745642900466919
1747246621.6775746,1537,2.8356854915618896
1747246622.015213,1538,1.8471397161483765
1747246623.0455492,1541,0.8091397881507874
1747246624.4152977,1545,2.381518602371216
1747246625.1022067,1547,7.587869644165039
1747246625.4426365,1548,3.5524935722351074
1747246626.4550586,1551,2.3428561687469482
1747246626.7977877,1552,6.4815354347229
1747246627.1352906,1553,3.1146509647369385
1747246627.8151376,1555,4.719751358032227
1747246628.489787,1557,7.878766059875488
1747246630.2170844,1562,2.432244300842285
1747246630.8957496,1564,3.729829788208008
1747246631.233393,1565,6.643805503845215
1747246631.5711985,1566,5.049087047576904
1747246632.2457852,1568,3.076479911804199
1747246632.9279032,1570,0.9300744533538818
1747246633.2724187,1571,1.4176973104476929
1747246633.6200073,1572,4.081538677215576
1747246633.9632807,1573,1.81722891330719
1747246634.9950857,1576,1.3486392498016357
1747246635.6809587,1578,1.2663894891738892
1747246636.026999,1579,3.649315595626831
1747246636.371664,1580,1.6441991329193115
1747246636.7142875,1581,0.6927486062049866
1747246637.0585957,1582,2.7584948539733887
1747246638.0870957,1585,5.859981060028076
1747246639.8007953,1590,1.4557288885116577
1747246641.5288968,1595,4.230036735534668
1747246641.8720815,1596,7.557788372039795
1747246642.2130184,1597,5.052883625030518
1747246643.6226494,1601,4.561828136444092
1747246643.971065,1602,1.2112864255905151
1747246644.3203185,1603,1.9327869415283203
1747246646.7226086,1610,2.9669973850250244
1747246647.069612,1611,0.48137322068214417
1747246647.7593994,1613,2.6102359294891357
1747246648.104362,1614,1.9493961334228516
1747246648.7947407,1616,3.006920576095581
1747246650.1711655,1620,3.236356496810913
1747246650.8581936,1622,1.5705547332763672
1747246651.5498776,1624,1.489321231842041
1747246652.2437274,1626,1.123452067375183
1747246652.586108,1627,1.4902961254119873
1747246653.9775276,1631,0.868525505065918
1747246655.3477216,1635,8.421112060546875
1747246655.690464,1636,2.369929313659668
1747246656.0347407,1637,5.904400825500488
1747246656.385847,1638,1.4387388229370117
1747246657.0900536,1640,2.1994388103485107
1747246657.4371495,1641,1.0996900796890259
1747246659.1791074,1646,3.6263318061828613
1747246659.5271866,1647,5.2004876136779785
1747246660.2144785,1649,3.925111770629883
1747246660.9045975,1651,5.583418846130371
1747246661.2489362,1652,2.0561068058013916
1747246661.5963647,1653,3.801239490509033
1747246661.937325,1654,3.956341028213501
1747246662.632077,1656,2.8991754055023193
1747246663.3097208,1658,2.734036922454834
1747246664.6801329,1662,2.7665462493896484
1747246665.3644965,1664,3.9390926361083984
1747246666.0529053,1666,7.390216827392578
1747246667.100396,1669,2.9621574878692627
1747246667.4444695,1670,0.8378026485443115
1747246668.8194227,1674,3.6710126399993896
1747246669.8511574,1677,2.4066107273101807
1747246670.5390174,1679,0.5403594970703125
1747246670.8858728,1680,1.1435614824295044
1747246671.2259476,1681,3.9173011779785156
1747246671.565136,1682,3.9026739597320557
1747246672.578771,1685,1.8750356435775757
1747246672.9167647,1686,0.837260901927948
1747246673.2553103,1687,0.9556512832641602
1747246673.5928159,1688,2.637462854385376
1747246673.9309573,1689,5.721339702606201
1747246674.2686117,1690,1.025128960609436
1747246675.2838802,1693,2.473379611968994
1747246675.628315,1694,1.4337800741195679
1747246675.9668102,1695,1.5076910257339478
1747246676.6434407,1697,2.4510834217071533
1747246676.981697,1698,1.4363958835601807
1747246677.3216817,1699,5.132927894592285
1747246677.6593716,1700,5.692117691040039
1747246678.338543,1702,5.120380401611328
1747246679.0322628,1704,2.7483534812927246
1747246680.0615082,1707,3.3170745372772217
1747246680.7487125,1709,0.3326762914657593
1747246681.0999715,1710,3.530163288116455
1747246681.4559917,1711,4.851431369781494
1747246681.8027964,1712,1.7144755125045776
1747246683.8330448,1718,3.8010642528533936
1747246684.170336,1719,2.600261688232422
1747246685.1825686,1722,3.1495909690856934
1747246685.5206656,1723,3.0124058723449707
1747246685.859791,1724,6.124826431274414
1747246686.2019935,1725,0.37792396545410156
1747246687.9026544,1730,1.6883107423782349
1747246690.6626627,1738,6.483107089996338
1747246691.0059657,1739,0.49255481362342834
1747246691.349578,1740,0.38642385601997375
1747246692.3709853,1743,4.720972061157227
1747246693.0613828,1745,2.0751919746398926
1747246694.10365,1748,3.5835084915161133
1747246694.4447665,1749,1.9439398050308228
1747246694.7920914,1750,4.977687835693359
1747246695.1509626,1751,6.932490825653076
1747246695.8434863,1753,2.0119423866271973
1747246696.1912239,1754,2.57521915435791
1747246697.2354271,1757,1.5752484798431396
1747246698.9577136,1762,3.3374531269073486
1747246699.302648,1763,3.1817245483398438
1747246699.9882154,1765,2.568732261657715
1747246700.3296297,1766,0.4479042589664459
1747246701.0185046,1768,5.331414699554443
1747246703.3983006,1775,7.365790843963623
1747246703.7361789,1776,4.013613224029541
1747246704.0808802,1777,6.238148212432861
1747246705.1152167,1780,3.6465001106262207
1747246705.4599671,1781,1.4944838285446167
1747246706.4945557,1784,5.971898555755615
1747246706.833353,1785,4.783807754516602
1747246707.1720002,1786,5.363065242767334
1747246707.5107043,1787,4.883303642272949
1747246708.1871893,1789,1.7835603952407837
1747246708.5241342,1790,4.23752498626709
1747246709.2029335,1792,0.9602323174476624
1747246709.8770878,1794,0.8085594177246094
1747246710.557748,1796,5.180542945861816
1747246710.895048,1797,3.0842158794403076
1747246711.9117012,1800,1.6436755657196045
1747246712.587536,1802,6.020662784576416
1747246712.9262936,1803,3.4060425758361816
1747246713.2714524,1804,0.9509716033935547
1747246714.6352592,1808,5.363789081573486
1747246715.30864,1810,2.019331932067871
1747246716.66317,1814,2.752441644668579
1747246717.3370898,1816,0.16501617431640625
1747246718.0117285,1818,3.5147039890289307
1747246718.349959,1819,3.570620059967041
1747246719.7392583,1823,4.502586364746094
1747246720.774344,1826,2.145472526550293
1747246721.1170118,1827,10.095527648925781
1747246721.803931,1829,3.4253673553466797
1747246722.1452858,1830,3.59441876411438
1747246722.827642,1832,1.2409189939498901
1747246723.168328,1833,0.15044672787189484
1747246723.511613,1834,6.25908088684082
1747246724.1949902,1836,4.860288619995117
1747246724.5380173,1837,9.081171989440918
1747246724.8794205,1838,5.920601844787598
1747246726.9345217,1844,5.4638519287109375
1747246727.2824535,1845,3.18172025680542
1747246727.6240897,1846,4.523123264312744
1747246727.9647174,1847,4.255898952484131
1747246728.3055933,1848,3.8957412242889404
1747246729.3312397,1851,1.1452065706253052
1747246730.0149126,1853,1.5593109130859375
1747246731.0602496,1856,4.3612494468688965
1747246732.4436574,1860,1.2270891666412354
1747246733.8351362,1864,3.4032533168792725
1747246734.1821609,1865,3.516645908355713
1747246734.5307202,1866,0.9233130812644958
1747246734.8742144,1867,0.6330879330635071
1747246736.2595208,1871,2.03761625289917
1747246736.608565,1872,1.4335238933563232
1747246736.9539726,1873,2.9682352542877197
1747246737.2983592,1874,3.870394468307495
1747246737.6407397,1875,4.292172908782959
1747246738.3422332,1877,1.0203146934509277
1747246739.0293243,1879,1.4842679500579834
1747246739.3766415,1880,3.3649351596832275
1747246740.4041831,1883,1.0503159761428833
1747246740.7454913,1884,2.2389774322509766
1747246741.428906,1886,4.385568618774414
1747246742.1124246,1888,5.637937545776367
1747246742.7962856,1890,0.5627608895301819
1747246743.1409364,1891,2.3208742141723633
1747246744.5102777,1895,6.271870136260986
1747246745.8837936,1899,1.1727648973464966
1747246746.571,1901,1.423980712890625
1747246746.9146197,1902,4.97921895980835
1747246748.2990646,1906,5.347386360168457
1747246748.9819217,1908,0.26580575108528137
1747246749.3226018,1909,3.149287223815918
1747246749.6673267,1910,3.7248334884643555
1747246750.7021594,1913,4.324130535125732
1747246751.7418892,1916,0.26867714524269104
1747246752.4280782,1918,2.2035412788391113
1747246754.5020587,1924,6.616354465484619
1747246754.8446763,1925,8.06071949005127
1747246755.1886218,1926,11.54860782623291
1747246755.8800402,1928,5.232046604156494
1747246756.2197907,1929,3.8697381019592285
1747246757.2468474,1932,0.9494765400886536
1747246758.2752624,1935,6.379826545715332
1747246758.6139765,1936,0.3528991937637329
1747246759.6396036,1939,4.254899501800537
1747246759.9795551,1940,2.8789072036743164
1747246760.3189945,1941,1.5494171380996704
1747246760.6587522,1942,1.4475338459014893
1747246761.69175,1945,3.7050516605377197
1747246762.3759394,1947,7.084452152252197
1747246763.3987,1950,3.043184280395508
1747246763.7390337,1951,4.49564266204834
1747246764.4183397,1953,2.5097923278808594
1747246765.450585,1956,4.924270153045654
1747246766.8270223,1960,5.398228168487549
1747246767.1675925,1961,2.1694955825805664
1747246767.5048401,1962,1.0979748964309692
1747246767.843313,1963,1.2171481847763062
1747246768.1835046,1964,5.321661472320557
1747246768.8648248,1966,2.723815679550171
1747246769.2070434,1967,2.298654317855835
1747246769.5482807,1968,10.242295265197754
1747246769.8865554,1969,0.41781187057495117
1747246771.9199758,1975,4.032814979553223
1747246772.6010182,1977,2.232792615890503
1747246772.9425282,1978,28.386180877685547
1747246773.2845864,1979,5.853377342224121
1747246773.6301155,1980,0.9387332201004028
1747246773.971452,1981,1.1142160892486572
1747246774.315609,1982,4.264650821685791
1747246774.6570477,1983,5.737626075744629
1747246775.3405488,1985,1.0766088962554932
1747246776.0262005,1987,4.790009021759033
1747246776.3657727,1988,6.228195667266846
1747246776.7043185,1989,0.5401814579963684
1747246777.3824492,1991,3.5440428256988525
1747246777.7269351,1992,3.0323708057403564
1747246778.066773,1993,6.2567667961120605
1747246778.7510881,1995,0.23877188563346863
1747246780.1248195,1999,2.8518190383911133


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_08_05_232206-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747246092.8267255,0,0.04020000994205475
1747246093.8882966,3,-0.020538633689284325
1747246094.2304988,4,0.28275740146636963
1747246096.2844532,10,0.2931034564971924
1747246096.623572,11,11.820639610290527
1747246097.6476765,14,0.002725493861362338
1747246097.9878857,15,-0.019714662805199623
1747246099.008067,18,-0.06921594589948654
1747246099.349908,19,-0.07377199828624725
1747246099.692475,20,-0.07218064367771149
1747246100.3758545,22,1.0723469257354736
1747246100.7175667,23,0.309714674949646
1747246101.7389095,26,2.957353353500366
1747246102.0799317,27,2.3924834728240967
1747246104.1377256,33,0.45425763726234436
1747246105.1746879,36,3.194209575653076
1747246105.5252671,37,2.3155689239501953
1747246105.8744667,38,4.149244785308838
1747246106.2180877,39,1.5746104717254639
1747246106.5672858,40,0.2701074182987213
1747246109.0235753,47,4.041392803192139
1747246109.3649206,48,6.719924449920654
1747246109.7100484,49,0.9104262590408325
1747246110.3996499,51,0.3947964608669281
1747246110.7439122,52,0.35972708463668823
1747246111.439981,54,0.7074275612831116
1747246112.492055,57,0.39798569679260254
1747246113.533966,60,3.6321418285369873
1747246113.8801181,61,5.684709072113037
1747246114.2333202,62,2.5493319034576416
1747246114.582229,63,-0.016108443960547447
1747246115.2858038,65,0.08170109242200851
1747246115.6348667,66,-0.04578537866473198
1747246115.9796906,67,0.02596672810614109
1747246116.3259573,68,0.4092755913734436
1747246117.0379226,70,0.8159308433532715
1747246117.382809,71,0.6453391313552856
1747246119.4476893,77,0.456580251455307
1747246120.1473167,79,1.3836498260498047
1747246120.4972947,80,0.27535197138786316
1747246121.186011,82,0.9504310488700867
1747246121.5309837,83,0.9626712203025818
1747246122.217265,85,0.8183758854866028
1747246123.603306,89,0.6911849975585938
1747246123.9487548,90,1.1580411195755005
1747246125.6612234,95,0.9016896486282349
1747246127.0332484,99,2.2830264568328857
1747246127.3738263,100,1.3884268999099731
1747246128.406284,103,1.6095876693725586
1747246129.441075,106,0.9879986643791199
1747246129.7973053,107,0.9135028123855591
1747246130.48578,109,5.420250415802002
1747246132.2076843,114,0.16503357887268066
1747246132.893291,116,0.1900966614484787
1747246134.6017907,121,0.6887417435646057
1747246135.9590986,125,0.4499202370643616
1747246136.297397,126,0.7549081444740295
1747246136.9830751,128,1.6065787076950073
1747246137.6642883,130,0.9187251925468445
1747246138.0039265,131,0.7148563861846924
1747246138.3433406,132,0.5062739849090576
1747246139.721601,136,0.746283769607544
1747246140.062942,137,0.6994360685348511
1747246142.1121027,143,0.4940602779388428
1747246142.458242,144,0.6475676894187927
1747246143.1542869,146,0.9440679550170898
1747246143.500735,147,0.9073778390884399
1747246144.550066,150,1.016068458557129
1747246146.9488175,157,0.8708139657974243
1747246147.6385784,159,0.6176242232322693
1747246147.9836059,160,0.8597027659416199
1747246148.671477,162,1.4699739217758179
1747246149.356835,164,0.8097195029258728
1747246150.048137,166,0.7495066523551941
1747246151.4289732,170,0.5054861903190613
1747246151.773654,171,0.4799012839794159
1747246152.117423,172,1.5068917274475098
1747246153.1510365,175,1.5592360496520996
1747246153.494745,176,1.9544962644577026
1747246153.8451238,177,1.119925856590271
1747246154.1927264,178,0.7735264301300049
1747246154.8804758,180,1.1395468711853027
1747246155.2262971,181,1.1258522272109985
1747246156.2646372,184,0.8599085211753845
1747246156.6094503,185,0.5092843174934387
1747246156.9568124,186,0.6902086734771729
1747246157.9976776,189,0.6780811548233032
1747246158.341681,190,0.4503926932811737
1747246158.6828382,191,0.8788057565689087
1747246159.0256743,192,1.8937147855758667
1747246160.066472,195,1.7089773416519165
1747246161.4453351,199,1.0321574211120605
1747246161.790611,200,0.9196035265922546
1747246162.473214,202,0.4744478166103363
1747246162.815378,203,1.2866076231002808
1747246163.158037,204,0.5200096368789673
1747246163.4996321,205,0.9181968569755554
1747246164.1811585,207,0.6734673380851746
1747246164.8693616,209,0.8107644319534302
1747246165.5526154,211,0.648502767086029
1747246166.2345352,213,1.4081932306289673
1747246166.922059,215,1.7133493423461914
1747246167.263147,216,1.3469429016113281
1747246167.948312,218,1.6183891296386719
1747246168.295511,219,2.2950024604797363
1747246168.6401772,220,1.6887649297714233
1747246168.9842896,221,1.1116124391555786
1747246169.3290832,222,0.48530617356300354
1747246170.0206816,224,1.0534355640411377
1747246170.368339,225,0.6276794075965881
1747246171.7401934,229,1.957737922668457
1747246173.8029785,235,0.6654840707778931
1747246174.491366,237,0.8723110556602478
1747246174.8319592,238,1.0008502006530762
1747246175.1745455,239,1.4282665252685547
1747246175.8584788,241,0.6439917683601379
1747246176.2010431,242,1.6845406293869019
1747246176.8874805,244,1.14737069606781
1747246177.2299676,245,1.8955252170562744
1747246177.5712624,246,1.7014931440353394
1747246177.9121854,247,2.756265640258789
1747246179.6393585,252,1.0195441246032715
1747246179.981881,253,1.003611445426941
1747246180.3242295,254,0.8927329182624817
1747246181.3802044,257,2.437204599380493
1747246181.7253432,258,2.276103973388672
1747246182.0657153,259,2.8760459423065186
1747246182.4160242,260,4.328301906585693
1747246183.108036,262,1.0298787355422974
1747246185.849694,270,1.1969913244247437
1747246186.1920922,271,0.8190358281135559
1747246187.2143595,274,0.6700910925865173
1747246187.5632615,275,1.8111202716827393
1747246187.9027548,276,1.5116115808486938
1747246188.5842135,278,0.9934284090995789
1747246189.2672524,280,0.9265888333320618
1747246189.9553933,282,0.4189773499965668
1747246190.3007782,283,0.5437869429588318
1747246190.9849944,285,0.6221379637718201
1747246191.666258,287,1.3998844623565674
1747246192.0066354,288,1.163963794708252
1747246192.6912413,290,1.3237477540969849
1747246194.4194684,295,0.9524174928665161
1747246194.7672915,296,0.8602250218391418
1747246195.1162827,297,0.9418501853942871
1747246195.4569018,298,0.8996579051017761
1747246197.5113804,304,1.0914753675460815
1747246198.195259,306,0.8730384111404419
1747246198.876374,308,1.3058533668518066
1747246199.2166858,309,0.79679936170578
1747246200.241156,312,1.4658777713775635
1747246200.5803838,313,1.2830965518951416
1747246201.6298592,316,0.8943610191345215
1747246202.3298924,318,1.9998209476470947
1747246202.6849058,319,1.633782982826233
1747246203.7313101,322,0.6489178538322449
1747246204.4151552,324,0.8427919745445251
1747246206.1376727,329,0.6057390570640564
1747246206.4783938,330,1.054609775543213
1747246206.8197858,331,0.7411540746688843
1747246207.1603448,332,0.705459475517273
1747246208.8882496,337,0.7946791648864746
1747246209.2302163,338,0.7874817252159119
1747246209.9138336,340,0.807130753993988
1747246210.9411817,343,1.2470368146896362
1747246211.2842417,344,1.1896079778671265
1747246211.6322207,345,1.836729645729065
1747246211.9840665,346,0.9276326298713684
1747246212.6752355,348,1.0305804014205933
1747246213.3787565,350,2.9523351192474365
1747246214.0717864,352,1.9541157484054565
1747246214.4163609,353,0.7866286635398865
1747246214.7659712,354,0.9935265779495239
1747246216.1401155,358,2.7688140869140625
1747246216.8314595,360,0.9263113141059875
1747246217.5139923,362,0.9647144675254822
1747246217.8564274,363,0.31025904417037964
1747246218.199844,364,0.803109347820282
1747246218.5417237,365,1.1015045642852783
1747246218.8831134,366,1.0177525281906128
1747246219.2277598,367,0.5795050859451294
1747246219.5704985,368,1.15351402759552
1747246221.6686285,374,0.5639150142669678
1747246222.718175,377,0.5160108208656311
1747246223.0647893,378,0.5704782009124756
1747246225.475526,385,0.6812579035758972
1747246225.8191338,386,0.6836945414543152
1747246227.1855638,390,1.4438365697860718
1747246227.5273602,391,1.080140471458435
1747246227.8686004,392,0.6272549033164978
1747246228.209796,393,0.7779316306114197
1747246228.5517616,394,1.2071759700775146
1747246228.892984,395,1.7697521448135376
1747246229.2383616,396,1.4949195384979248
1747246229.5839396,397,0.8003972172737122
1747246229.9349926,398,0.9171849489212036
1747246230.2763307,399,0.7087897658348083
1747246230.966215,401,1.3811845779418945
1747246231.3048725,402,1.1427544355392456
1747246231.9943469,404,0.794712483882904
1747246233.3629758,408,1.9759842157363892
1747246233.7011225,409,1.1762324571609497
1747246234.7434616,412,1.1723836660385132
1747246235.0885208,413,1.4715994596481323
1747246235.4321194,414,1.2238816022872925
1747246235.7708716,415,1.857765793800354
1747246236.8071916,418,3.2775280475616455
1747246237.8388138,421,0.9751885533332825
1747246238.1779895,422,0.8468626141548157
1747246239.2098787,425,0.6284051537513733
1747246239.558028,426,0.6787721514701843
1747246240.9218578,430,0.5079557299613953
1747246241.2624986,431,1.0033355951309204
1747246242.284766,434,1.290208101272583
1747246242.62689,435,0.5210046172142029
1747246242.9678235,436,1.5246011018753052
1747246243.3091915,437,1.3475908041000366
1747246243.6499376,438,1.3086223602294922
1747246243.9908757,439,0.939649760723114
1747246244.3309777,440,0.4427717328071594
1747246244.6718433,441,1.4156131744384766
1747246245.3554218,443,1.1737226247787476
1747246245.6993122,444,0.8568219542503357
1747246246.0490944,445,0.7068654298782349
1747246246.4052787,446,0.7047883868217468
1747246247.7900825,450,0.9283224940299988
1747246248.1342304,451,2.5431931018829346
1747246248.4793637,452,0.8073347210884094
1747246248.8242123,453,1.4513814449310303
1747246249.168495,454,1.1109265089035034
1747246249.8569944,456,0.9209064841270447
1747246250.5394726,458,1.8404607772827148
1747246251.2160537,460,2.0558106899261475
1747246251.5544913,461,1.4177101850509644
1747246252.5750427,464,1.0332653522491455
1747246252.9134552,465,1.0213183164596558
1747246253.252416,466,1.110021948814392
1747246253.9346979,468,1.214902400970459
1747246254.622921,470,0.9558703303337097
1747246255.983636,474,1.1849390268325806
1747246256.3211207,475,1.668621301651001
1747246257.3402064,478,0.8938124775886536
1747246257.6788104,479,1.9781312942504883
1747246258.01688,480,1.3747154474258423
1747246258.3557603,481,1.3214770555496216
1747246258.6944547,482,1.077755331993103
1747246259.0424855,483,1.76799738407135
1747246259.3896904,484,1.597277045249939
1747246260.0820005,486,2.422687530517578
1747246260.4252596,487,1.2356534004211426
1747246260.7682378,488,1.0711814165115356
1747246261.1113534,489,1.1814097166061401
1747246261.7959182,491,0.8074980974197388
1747246262.8285396,494,0.9941014647483826
1747246264.1942198,498,1.7645784616470337
1747246265.219164,501,1.4306658506393433
1747246265.567227,502,1.4606999158859253
1747246265.9073339,503,1.7436227798461914
1747246266.9331653,506,2.5871243476867676
1747246267.6150417,508,0.9187262654304504
1747246267.9554598,509,1.1014426946640015
1747246268.2959065,510,1.1456422805786133
1747246268.6366117,511,1.2836641073226929
1747246268.980066,512,1.6057751178741455
1747246269.3259995,513,1.444030523300171
1747246269.6674132,514,0.8209723830223083
1747246270.6948361,517,1.0602415800094604
1747246271.0412986,518,1.8035300970077515
1747246271.3832645,519,2.3023905754089355
1747246271.7268927,520,1.246453046798706
1747246272.7639785,523,1.2782745361328125
1747246275.1675184,530,1.6115400791168213
1747246276.1925988,533,2.0338454246520996
1747246276.532841,534,2.2808802127838135
1747246277.2219853,536,2.1915647983551025
1747246277.5630817,537,1.59598970413208
1747246277.902653,538,1.6495226621627808
1747246278.2430167,539,1.5210723876953125
1747246278.584191,540,1.70396888256073
1747246279.267774,542,0.8505668640136719
1747246279.6101747,543,1.0244790315628052
1747246279.9518728,544,1.173691987991333
1747246280.6397734,546,0.6112684011459351
1747246280.9818084,547,1.2355509996414185
1747246282.0091488,550,1.3376601934432983
1747246282.696217,552,1.3537043333053589
1747246283.3777795,554,1.2732319831848145
1747246283.725973,555,0.6556021571159363
1747246284.0720289,556,1.3183398246765137
1747246286.1378942,562,1.4517430067062378
1747246286.4802358,563,1.6086677312850952
1747246286.825684,564,3.3640992641448975
1747246288.209196,568,1.4167898893356323
1747246289.238173,571,1.062789797782898
1747246289.91753,573,1.2336653470993042
1747246290.9364762,576,0.7041289210319519
1747246292.3083653,580,1.9818614721298218
1747246293.6622605,584,1.2691205739974976
1747246294.0015948,585,1.2373019456863403
1747246294.3395598,586,2.1524863243103027
1747246295.0193026,588,1.329534888267517
1747246295.7045412,590,2.4011030197143555
1747246296.0424306,591,2.2913239002227783
1747246296.3804638,592,1.391546607017517
1747246297.0559883,594,0.5756795406341553
1747246297.7495685,596,1.1563770771026611
1747246298.0910966,597,2.482736349105835
1747246298.4327796,598,2.198765993118286
1747246298.77672,599,1.925155520439148
1747246299.4663477,601,1.0521900653839111
1747246299.8076928,602,1.9592634439468384
1747246300.147513,603,1.0373380184173584
1747246300.8449955,605,1.4439692497253418
1747246301.8691463,608,1.3626052141189575
1747246302.5573823,610,1.538621187210083
1747246303.5712502,613,1.7762691974639893
1747246303.9125092,614,1.6375855207443237
1747246304.5973592,616,1.6876300573349
1747246305.2826865,618,1.8540972471237183
1747246305.9724073,620,1.8736826181411743
1747246306.6577597,622,2.194159984588623
1747246307.0019646,623,2.159564733505249
1747246308.0343401,626,3.699413299560547
1747246308.7207801,628,1.60765540599823
1747246309.06215,629,2.2732925415039062
1747246310.4288607,633,1.2783902883529663
1747246311.1070857,635,1.3435953855514526
1747246311.7862575,637,1.689632773399353
1747246312.8040876,640,1.5793923139572144
1747246313.1432507,641,1.938402533531189
1747246313.4858236,642,2.6297061443328857
1747246313.8242192,643,1.3149077892303467
1747246314.1656325,644,1.794512152671814
1747246314.510927,645,1.2005869150161743
1747246315.8785043,649,0.8348943591117859
1747246316.5737815,651,1.3104902505874634
1747246316.9144459,652,2.1327526569366455
1747246317.259021,653,1.725340485572815
1747246317.6061537,654,2.0995538234710693
1747246317.9555824,655,2.4573757648468018
1747246318.9991624,658,3.0084874629974365
1747246319.3436482,659,2.1886043548583984
1747246319.698325,660,2.0148112773895264
1747246322.1382012,667,0.7272101044654846
1747246323.1972451,670,2.028193235397339
1747246324.9281752,675,1.0856692790985107
1747246325.272797,676,1.099687099456787
1747246325.6165278,677,0.9130875468254089
1747246326.6433566,680,1.177241325378418
1747246327.3317738,682,0.4581107795238495
1747246327.678211,683,1.8100769519805908
1747246328.0191104,684,1.4515374898910522
1747246329.0355623,687,4.252317428588867
1747246330.7588367,692,2.3841052055358887
1747246331.4471939,694,1.6525278091430664
1747246331.7875316,695,0.9970526695251465
1747246332.1316059,696,1.9658435583114624
1747246332.4725358,697,3.4186246395111084
1747246333.1571884,699,1.4740036725997925
1747246334.1851294,702,3.2158710956573486
1747246334.5296612,703,2.352393388748169
1747246335.2203102,705,1.6655195951461792
1747246336.5968652,709,3.6701107025146484
1747246336.9430687,710,5.777624130249023
1747246337.6368518,712,1.3752108812332153
1747246338.6831107,715,0.6911125779151917
1747246339.3749206,717,1.5085326433181763
1747246340.0583718,719,1.7489471435546875
1747246340.4030774,720,2.128024101257324
1747246340.7498786,721,0.9369516372680664
1747246341.4420686,723,2.9893300533294678
1747246342.1221745,725,1.132520079612732
1747246342.462927,726,1.7659403085708618
1747246342.8061032,727,3.335283041000366
1747246343.1457996,728,0.4747059941291809
1747246343.505019,729,2.21897029876709
1747246344.1999187,731,3.1846981048583984
1747246344.5401683,732,1.1708552837371826
1747246344.8818018,733,1.481940746307373
1747246346.5900798,738,1.9996271133422852
1747246346.9311128,739,1.755965232849121
1747246347.2754798,740,0.19584430754184723
1747246347.9582758,742,4.626140594482422
1747246348.3000922,743,4.086092472076416
1747246348.6429675,744,3.3536458015441895
1747246348.9800766,745,3.0962305068969727
1747246351.348218,752,1.6501153707504272
1747246352.3717546,755,2.8129067420959473
1747246352.714856,756,1.9949251413345337
1747246353.4080808,758,0.8817970156669617
1747246355.1229653,763,2.0300772190093994
1747246355.4634516,764,1.8201507329940796
1747246355.8022697,765,1.512013554573059
1747246356.8312044,768,2.15637469291687
1747246357.2544415,769,1.9513654708862305
1747246358.2912872,772,2.181253433227539
1747246358.638394,773,1.587419867515564
1747246359.3308191,775,1.6248334646224976
1747246359.67724,776,2.0887997150421143
1747246360.3747354,778,1.4554563760757446
1747246360.7205672,779,1.551114559173584
1747246361.067062,780,1.6419248580932617
1747246361.4133184,781,1.393417239189148
1747246361.758781,782,1.939022421836853
1747246363.8212457,788,1.16995370388031
1747246364.1748035,789,2.295874834060669
1747246364.8656957,791,1.2497800588607788
1747246365.5564072,793,2.5658164024353027
1747246366.2412014,795,1.2594207525253296
1747246366.5856755,796,2.088932991027832
1747246367.6239107,799,1.9894592761993408
1747246367.9756548,800,1.6943464279174805
1747246369.363851,804,4.2055253982543945
1747246369.703838,805,0.764003336429596
1747246370.0522156,806,0.6823830604553223
1747246370.3976135,807,2.391409397125244
1747246371.434431,810,5.150989055633545
1747246372.4663365,813,0.5625483393669128
1747246374.2218788,818,2.4241037368774414
1747246374.5790603,819,2.2003326416015625
1747246375.2821782,821,2.654050588607788
1747246375.6301277,822,1.4895610809326172
1747246375.976411,823,2.3692708015441895
1747246376.6664884,825,1.7555652856826782
1747246377.0096831,826,1.893198847770691
1747246377.3514667,827,2.244291067123413
1747246377.69226,828,1.1396604776382446
1747246379.061783,832,2.8473384380340576
1747246379.409489,833,1.820391058921814
1747246380.1065135,835,0.8423356413841248
1747246380.4563215,836,3.120187997817993
1747246380.8057659,837,0.5250922441482544
1747246381.4921508,839,0.5680437684059143
1747246381.833597,840,3.1678402423858643
1747246382.8601005,843,3.643737554550171
1747246383.5500143,845,2.5345304012298584
1747246385.281945,850,1.4968760013580322
1747246385.6480923,851,3.0935277938842773
1747246386.6817994,854,1.7729581594467163
1747246387.7098975,857,0.5722050666809082
1747246388.7313805,860,0.6881574392318726
1747246389.410535,862,3.0195021629333496
1747246390.4283345,865,0.5602690577507019
1747246390.7698371,866,1.895480990409851
1747246392.127605,870,1.659800410270691
1747246392.466958,871,1.896103858947754
1747246395.9242468,881,2.0968759059906006
1747246396.6180966,883,0.9894518852233887
1747246396.9636188,884,2.387655019760132
1747246397.3026044,885,0.7932037711143494
1747246397.642037,886,3.4183967113494873
1747246398.3245358,888,3.316696882247925
1747246399.0046248,890,0.8291580080986023
1747246399.7003777,892,2.2571117877960205
1747246400.734814,895,2.155261754989624
1747246401.4355545,897,2.6136746406555176
1747246401.7803233,898,3.211268663406372
1747246402.810583,901,4.103424549102783
1747246403.155377,902,2.0448904037475586
1747246403.8457198,904,2.1753952503204346
1747246404.529071,906,0.3864080011844635
1747246404.8712277,907,2.4775612354278564
1747246405.2222736,908,0.6406491994857788
1747246405.9062858,910,2.8390097618103027
1747246406.2484767,911,1.8502283096313477
1747246407.2737665,914,1.4828985929489136
1747246408.6428654,918,0.6356202960014343
1747246408.985222,919,1.1028450727462769
1747246409.6730752,921,0.21192704141139984
1747246410.3657668,923,1.7521570920944214
1747246411.7335353,927,3.85923433303833
1747246412.0761132,928,1.5540978908538818
1747246412.4197145,929,2.098097324371338
1747246412.759535,930,2.9139020442962646
1747246413.101097,931,0.798119306564331
1747246413.4425547,932,1.6641502380371094
1747246413.7845514,933,1.6460764408111572
1747246414.468949,935,1.8284988403320312
1747246415.8441658,939,2.821770191192627
1747246416.5273511,941,2.027864933013916
1747246416.867945,942,0.28873410820961
1747246417.8916113,945,2.7758023738861084
1747246419.262344,949,2.0570895671844482
1747246420.2912104,952,3.5732734203338623
1747246420.9700747,954,1.8382688760757446
1747246421.3105597,955,1.1819223165512085
1747246421.651476,956,7.790677070617676
1747246423.0148692,960,1.5663715600967407
1747246423.6971235,962,2.043210744857788
1747246424.0386846,963,4.9281744956970215
1747246424.3799946,964,0.13832814991474152
1747246424.720543,965,1.4948166608810425
1747246425.4099576,967,3.850632905960083
1747246425.7474544,968,1.1537073850631714
1747246426.7681775,971,3.594127655029297
1747246428.462993,976,2.589338541030884
1747246429.1439912,978,2.4104230403900146
1747246429.4870975,979,1.2125791311264038
1747246430.1736379,981,2.430511713027954
1747246430.5272753,982,2.9413318634033203
1747246431.9036243,986,2.330533266067505
1747246432.594452,988,4.016540050506592
1747246432.9412756,989,3.079357862472534
1747246433.2891338,990,2.571802854537964
1747246433.9840655,992,0.44343456625938416
1747246434.6763246,994,2.588671922683716
1747246435.0283937,995,2.3210456371307373
1747246435.3805854,996,2.5605266094207764
1747246436.077225,998,1.0471771955490112
1747246436.420463,999,1.9963829517364502
1747246437.1084533,1001,0.5327406525611877
1747246437.4505024,1002,3.07696533203125
1747246437.79316,1003,3.3082168102264404
1747246438.135687,1004,3.165921926498413
1747246438.4784148,1005,4.9184160232543945
1747246438.821886,1006,2.4319825172424316
1747246440.558634,1011,2.657275676727295
1747246441.2456343,1013,2.0229063034057617
1747246441.9286942,1015,0.6858483552932739
1747246442.279547,1016,1.0358525514602661
1747246442.6229863,1017,4.9773149490356445
1747246444.3528304,1022,3.7704551219940186
1747246445.747381,1026,2.658432960510254
1747246446.468605,1028,1.7578390836715698
1747246446.8216166,1029,5.279780387878418
1747246448.8851187,1035,7.24285888671875
1747246449.2334862,1036,12.009915351867676
1747246449.5821087,1037,5.709199905395508
1747246449.9298196,1038,6.764024257659912
1747246450.2735686,1039,11.011833190917969
1747246451.6539364,1043,0.026514122262597084
1747246452.3585503,1045,1.2456655502319336
1747246452.710759,1046,0.3231879770755768
1747246454.786506,1052,1.468770980834961
1747246455.131995,1053,0.2595951557159424
1747246456.1835873,1056,2.3329453468322754
1747246456.8672452,1058,0.28655457496643066
1747246457.2084947,1059,0.28871187567710876
1747246457.5505118,1060,0.2627100348472595
1747246458.2349176,1062,0.4624185562133789
1747246459.2677753,1065,0.33878204226493835
1747246459.614597,1066,0.4822247624397278
1747246459.9557712,1067,0.6003871560096741
1747246460.6438663,1069,1.9062626361846924
1747246460.9862428,1070,1.54891836643219
1747246461.3281286,1071,2.0868918895721436
1747246461.671304,1072,0.6002071499824524
1747246462.0154335,1073,0.5697730183601379
1747246462.3604236,1074,2.0930252075195312
1747246463.3909738,1077,0.7325945496559143
1747246463.7362955,1078,2.032052516937256
1747246464.4170377,1080,1.2817987203598022
1747246464.75773,1081,0.8525749444961548
1747246465.0950668,1082,1.231275200843811
1747246466.11874,1085,0.8692731261253357
1747246466.463274,1086,1.4374275207519531
1747246466.8079262,1087,0.8094194531440735
1747246468.1897478,1091,1.0656177997589111
1747246468.5368838,1092,1.6871060132980347
1747246468.8798425,1093,0.4507544934749603
1747246470.5931723,1098,1.868303656578064
1747246471.2805276,1100,0.356320321559906
1747246471.9647915,1102,0.994057297706604
1747246472.3086758,1103,1.1385177373886108
1747246472.655262,1104,1.852105975151062
1747246473.688678,1107,1.9183870553970337
1747246474.0320268,1108,0.6200980544090271
1747246474.3867824,1109,0.5752848982810974
1747246474.740001,1110,0.40489181876182556
1747246475.0921357,1111,0.3527408540248871
1747246475.4366643,1112,1.3167036771774292
1747246475.7848945,1113,0.6881581544876099
1747246476.1272426,1114,1.1393804550170898
1747246476.8172834,1116,1.735656976699829
1747246477.849941,1119,1.5990060567855835
1747246478.53617,1121,1.1427093744277954
1747246478.8780887,1122,0.5929198265075684
1747246479.9205213,1125,1.6789249181747437
1747246480.269856,1126,1.5704067945480347
1747246480.9783423,1128,0.9665703773498535
1747246481.3275285,1129,1.0922927856445312
1747246481.6758442,1130,1.0033377408981323
1747246482.026426,1131,1.7763746976852417
1747246482.3791964,1132,1.3620041608810425
1747246483.0763805,1134,1.3301093578338623
1747246483.4239354,1135,1.5505152940750122
1747246483.7775486,1136,0.646812379360199
1747246484.827775,1139,1.1782385110855103
1747246485.882988,1142,1.4140113592147827
1747246486.9368231,1145,2.2219669818878174
1747246487.2882655,1146,0.9195985794067383
1747246487.994019,1148,10.70560359954834
1747246488.3437264,1149,6.7942352294921875
1747246488.6946151,1150,6.15584135055542
1747246489.0407064,1151,1.4261953830718994
1747246489.388454,1152,0.4184664785861969
1747246489.7311447,1153,0.4548163414001465
1747246490.4239411,1155,0.2959755063056946
1747246492.1590362,1160,0.31958475708961487
1747246492.8470826,1162,0.37828385829925537
1747246493.534722,1164,0.5661012530326843
1747246494.2191093,1166,0.8781509399414062
1747246494.5610435,1167,0.5902354121208191
1747246496.6144714,1173,0.6430369019508362
1747246496.9556484,1174,0.36225131154060364
1747246497.6465647,1176,1.6530771255493164
1747246497.9878852,1177,0.3937290906906128
1747246498.3294685,1178,0.6741712689399719
1747246499.7010672,1182,0.9493047595024109
1747246500.387944,1184,0.8448920249938965
1747246501.084478,1186,3.1097922325134277
1747246501.7731502,1188,1.7583736181259155
1747246502.121703,1189,1.2326515913009644
1747246502.469493,1190,1.7293285131454468
1747246503.4924126,1193,1.7161762714385986
1747246503.8327873,1194,1.7077566385269165
1747246504.1729503,1195,0.4785272181034088
1747246504.8654246,1197,1.5964783430099487
1747246505.2134194,1198,1.3232357501983643
1747246506.2546122,1201,2.281526803970337
1747246506.606592,1202,0.6841525435447693
1747246507.679227,1205,1.2914193868637085
1747246508.0218565,1206,3.0660929679870605
1747246508.3717773,1207,0.5562601685523987
1747246509.059608,1209,1.4380797147750854
1747246510.4297304,1213,1.1213816404342651
1747246510.7792292,1214,0.43309974670410156
1747246511.121762,1215,0.3707878589630127
1747246511.8053777,1217,1.6232298612594604
1747246512.1478207,1218,0.8587476015090942
1747246513.8680823,1223,1.8561052083969116
1747246514.5621793,1225,2.5614824295043945
1747246515.6076636,1228,1.2708903551101685
1747246515.9501853,1229,2.88134765625
1747246516.9782667,1232,1.0461256504058838
1747246517.3225977,1233,1.6930021047592163
1747246519.0333316,1238,0.7875969409942627
1747246519.716939,1240,1.9881867170333862
1747246520.05582,1241,0.6419923305511475
1747246520.3938463,1242,1.679787039756775
1747246520.7319663,1243,1.3829115629196167
1747246521.0701268,1244,0.7912654280662537
1747246521.4083943,1245,1.9308195114135742
1747246521.746065,1246,1.6739418506622314
1747246522.7726078,1249,2.523171901702881
1747246523.119056,1250,1.3144978284835815
1747246523.4659,1251,1.5053588151931763
1747246523.8124986,1252,1.1603474617004395
1747246524.5097284,1254,2.9788315296173096
1747246525.2117279,1256,1.6182539463043213
1747246525.5619671,1257,1.1739544868469238
1747246526.599866,1260,0.8399982452392578
1747246526.941961,1261,2.9422357082366943
1747246527.972637,1264,0.8302956819534302
1747246529.0018666,1267,1.520220398902893
1747246530.3762338,1271,3.865248918533325
1747246532.1032913,1276,0.5614330172538757
1747246532.4447975,1277,2.903043746948242
1747246532.7926292,1278,4.151182651519775
1747246534.1961184,1282,1.8117170333862305
1747246535.225448,1285,0.9453121423721313
1747246536.9392114,1290,0.7907273173332214
1747246537.9688177,1293,1.8870817422866821
1747246538.9914665,1296,1.0646038055419922
1747246539.6859875,1298,0.9018936157226562
1747246540.0288584,1299,0.8096944689750671
1747246541.0558336,1302,0.6355019807815552
1747246542.4512637,1306,3.4657986164093018
1747246543.8083413,1310,3.4474246501922607
1747246545.167295,1314,2.2056119441986084
1747246545.5053878,1315,1.4867976903915405
1747246547.200888,1320,1.854815125465393
1747246547.8864584,1322,0.7855463624000549
1747246548.2315884,1323,0.9846202731132507
1747246548.917071,1325,0.5716332197189331
1747246549.2593951,1326,1.004040241241455
1747246549.9476614,1328,2.4535250663757324
1747246552.339151,1335,2.618807315826416
1747246555.4498231,1344,3.096587896347046
1747246555.7928615,1345,1.2298465967178345
1747246556.482954,1347,3.4582011699676514
1747246556.82521,1348,1.2694568634033203
1747246557.8541484,1351,2.180617332458496
1747246558.1966856,1352,2.2982029914855957
1747246558.8811457,1354,0.9137118458747864
1747246560.2381692,1358,1.3664499521255493
1747246560.9130151,1360,2.2163565158843994
1747246562.2792666,1364,3.56608510017395
1747246562.6184728,1365,0.8648262023925781
1747246562.9565263,1366,2.4577033519744873
1747246563.2956278,1367,1.058331847190857
1747246563.643833,1368,2.2026546001434326
1747246565.017948,1372,3.703911542892456
1747246565.3602319,1373,5.205904006958008
1747246566.042439,1375,2.5281529426574707
1747246566.3841481,1376,1.9174011945724487
1747246567.7535381,1380,1.3843786716461182
1747246569.463588,1385,0.46249374747276306
1747246569.8080227,1386,0.5571752190589905
1747246571.1660545,1390,1.5532954931259155
1747246572.185645,1393,2.0965678691864014
1747246573.2150376,1396,2.0921454429626465
1747246573.559878,1397,1.2640948295593262
1747246574.2470868,1399,2.2655460834503174
1747246574.5877957,1400,0.7955045104026794
1747246575.6051095,1403,0.581171452999115
1747246576.2842426,1405,2.101325750350952
1747246578.9914625,1413,4.816849708557129
1747246580.0299587,1416,1.2989413738250732
1747246580.3753567,1417,1.3006960153579712
1747246581.063273,1419,3.008584499359131
1747246581.7531018,1421,1.378808856010437
1747246582.098078,1422,2.0853776931762695
1747246585.196995,1431,1.4046891927719116
1747246585.5399559,1432,2.3737921714782715
1747246586.9086401,1436,0.7840245366096497
1747246587.600743,1438,1.0637588500976562
1747246587.9410264,1439,1.813942551612854
1747246588.2896647,1440,0.7178743481636047
1747246588.629715,1441,2.4268710613250732
1747246589.6611545,1444,2.0342376232147217
1747246590.342563,1446,0.7058969140052795
1747246590.6848369,1447,2.9638822078704834
1747246591.032344,1448,2.2665913105010986
1747246591.3826158,1449,2.566166877746582
1747246591.7286124,1450,2.6931047439575195
1747246592.0676455,1451,2.3573734760284424
1747246592.4083922,1452,1.2394301891326904
1747246593.0957613,1454,2.580084800720215
1747246593.4403048,1455,2.3857781887054443
1747246593.7833536,1456,1.5672123432159424
1747246594.1298735,1457,2.7478885650634766
1747246594.4694548,1458,3.484524965286255
1747246594.8127942,1459,4.763362407684326
1747246595.1509933,1460,1.1009119749069214
1747246595.4896517,1461,1.4891088008880615
1747246596.1763303,1463,1.7243223190307617
1747246598.6498172,1470,1.0153306722640991
1747246599.6709092,1473,2.8164145946502686
1747246600.0106494,1474,3.7943570613861084
1747246600.695284,1476,3.258800983428955
1747246601.03614,1477,2.0392673015594482
1747246602.3953345,1481,3.403569459915161
1747246602.7335765,1482,3.104090452194214
1747246603.0736246,1483,3.021850109100342
1747246604.445183,1487,2.7883174419403076
1747246604.7867615,1488,3.782822847366333
1747246605.128624,1489,3.478071689605713
1747246605.4762058,1490,3.526884078979492
1747246605.8197777,1491,1.4692888259887695
1747246606.5111241,1493,3.840129852294922
1747246606.8587515,1494,1.9650036096572876
1747246608.2459772,1498,1.7994226217269897
1747246608.5898385,1499,2.0135369300842285
1747246608.9338706,1500,1.761736512184143
1747246609.620174,1502,2.9775381088256836
1747246610.6591916,1505,1.4174555540084839
1747246612.0277824,1509,3.8628342151641846
1747246612.3768008,1510,1.3206790685653687
1747246612.726018,1511,3.21283221244812
1747246613.411143,1513,0.6488856077194214
1747246614.1018426,1515,3.0314524173736572
1747246614.4482741,1516,2.9420785903930664
1747246616.8684752,1523,6.161135196685791
1747246617.8998024,1526,5.089034557342529
1747246618.587872,1528,2.364135265350342
1747246620.6523123,1534,2.196514368057251
1747246621.677711,1537,2.2685484886169434
1747246622.0153885,1538,1.477711796760559
1747246623.045742,1541,0.6473118662834167
1747246624.4154391,1545,1.9052149057388306
1747246625.10232,1547,6.070295810699463
1747246625.4427536,1548,2.8419950008392334
1747246626.4551938,1551,1.8742849826812744
1747246626.7979276,1552,5.18522834777832
1747246627.135419,1553,2.4917209148406982
1747246627.8152528,1555,3.775801181793213
1747246628.4899678,1557,6.303012847900391
1747246630.2172203,1562,1.9457954168319702
1747246630.8958802,1564,2.9838638305664062
1747246631.2337563,1565,5.315044403076172
1747246631.571339,1566,4.039269924163818
1747246632.2459054,1568,2.461184024810791
1747246632.9279995,1570,0.7440595626831055
1747246633.2725773,1571,1.1341578960418701
1747246633.6201608,1572,3.265230894088745
1747246633.9634712,1573,1.4537831544876099
1747246634.9952788,1576,1.0789114236831665
1747246635.6811087,1578,1.0131115913391113
1747246636.027148,1579,2.919452428817749
1747246636.37181,1580,1.315359354019165
1747246636.714443,1581,0.5541989207267761
1747246637.0587354,1582,2.2067959308624268
1747246638.0872955,1585,4.687984943389893
1747246639.8009813,1590,1.1645830869674683
1747246641.5291145,1595,3.3840293884277344
1747246641.8723216,1596,6.046230792999268
1747246642.2132306,1597,4.042306900024414
1747246643.6228592,1601,3.6494624614715576
1747246643.9712696,1602,0.9690291285514832
1747246644.3205535,1603,1.546229600906372
1747246646.7228642,1610,2.3735978603363037
1747246647.069802,1611,0.38509857654571533
1747246647.759586,1613,2.088188886642456
1747246648.1045225,1614,1.5595169067382812
1747246648.7949321,1616,2.405536413192749
1747246650.1713305,1620,2.589085340499878
1747246650.8583715,1622,1.2564438581466675
1747246651.5501082,1624,1.1914570331573486
1747246652.243896,1626,0.8987616896629333
1747246652.5863307,1627,1.1922369003295898
1747246653.9776998,1631,0.6948204040527344
1747246655.3478942,1635,6.736889839172363
1747246655.6909657,1636,1.895943522453308
1747246656.0349019,1637,4.723520755767822
1747246656.3859985,1638,1.1509910821914673
1747246657.0902324,1640,1.7595510482788086
1747246657.4372969,1641,0.8797520995140076
1747246659.1792374,1646,2.9010655879974365
1747246659.5273206,1647,4.160390377044678
1747246660.2146327,1649,3.140089511871338
1747246660.904733,1651,4.466735363006592
1747246661.2490692,1652,1.6448854207992554
1747246661.5964909,1653,3.0409915447235107
1747246661.9374914,1654,3.1650729179382324
1747246662.6322103,1656,2.319340467453003
1747246663.3098629,1658,2.187229633331299
1747246664.6802886,1662,2.2132370471954346
1747246665.364634,1664,3.1512742042541504
1747246666.0530457,1666,5.912173748016357
1747246667.1005375,1669,2.3697259426116943
1747246667.444605,1670,0.6702421307563782
1747246668.819557,1674,2.936810255050659
1747246669.851336,1677,1.9252885580062866
1747246670.5391552,1679,0.4322876036167145
1747246670.8860507,1680,0.9148492217063904
1747246671.2261076,1681,3.133841037750244
1747246671.5652628,1682,3.1221392154693604
1747246672.5788958,1685,1.5000284910202026
1747246672.916897,1686,0.6698087453842163
1747246673.2554646,1687,0.764521062374115
1747246673.592944,1688,2.1099703311920166
1747246673.9311197,1689,4.577071666717529
1747246674.2687657,1690,0.8201031684875488
1747246675.2840164,1693,1.9787037372589111
1747246675.6284356,1694,1.1470240354537964
1747246675.9669821,1695,1.2061527967453003
1747246676.6435714,1697,1.9608668088912964
1747246676.9818223,1698,1.1491167545318604
1747246677.3218062,1699,4.106342315673828
1747246677.6594956,1700,4.553694248199463
1747246678.3388524,1702,4.096304416656494
1747246679.032465,1704,2.1986827850341797
1747246680.0619133,1707,2.6536595821380615
1747246680.7493246,1709,0.26614102721214294
1747246681.1002476,1710,2.8241307735443115
1747246681.4561436,1711,3.8811452388763428
1747246681.8029516,1712,1.3715804815292358
1747246683.8331609,1718,3.040851354598999
1747246684.170492,1719,2.080209493637085
1747246685.1827102,1722,2.5196728706359863
1747246685.520809,1723,2.4099247455596924
1747246685.8600407,1724,4.8998613357543945
1747246686.202217,1725,0.3023391664028168
1747246687.9027915,1730,1.3506486415863037
1747246690.6628134,1738,5.186485767364502
1747246691.006115,1739,0.39404386281967163
1747246691.3498156,1740,0.30913910269737244
1747246692.3711202,1743,3.776777744293213
1747246693.0616133,1745,1.6601536273956299
1747246694.1038463,1748,2.866806745529175
1747246694.4449725,1749,1.5551518201828003
1747246694.7923088,1750,3.9821503162384033
1747246695.151134,1751,5.545992851257324
1747246695.843616,1753,1.6095539331436157
1747246696.1913218,1754,2.0601754188537598
1747246697.2356462,1757,1.2601988315582275
1747246698.9578917,1762,2.6699626445770264
1747246699.302825,1763,2.545379638671875
1747246699.9884071,1765,2.054985761642456
1747246700.3298192,1766,0.35832342505455017
1747246701.0187018,1768,4.265131950378418
1747246703.3984282,1775,5.892632961273193
1747246703.7363074,1776,3.210890531539917
1747246704.081012,1777,4.990518569946289
1747246705.1153796,1780,2.9172000885009766
1747246705.4601197,1781,1.1955870389938354
1747246706.494682,1784,4.7775187492370605
1747246706.8335207,1785,3.8270461559295654
1747246707.1721268,1786,4.290452480316162
1747246707.5108306,1787,3.9066429138183594
1747246708.1873252,1789,1.426848292350769
1747246708.524292,1790,3.3900201320648193
1747246709.2031012,1792,0.7681858539581299
1747246709.8772118,1794,0.6468475461006165
1747246710.5578907,1796,4.144434452056885
1747246710.8951926,1797,2.4673726558685303
1747246711.9118404,1800,1.3149404525756836
1747246712.5876706,1802,4.816530227661133
1747246712.9264588,1803,2.7248342037200928
1747246713.271616,1804,0.7607772946357727
1747246714.6353812,1808,4.291031360626221
1747246715.3087718,1810,1.615465521812439
1747246716.6633005,1814,2.201953411102295
1747246717.3372176,1816,0.13201294839382172
1747246718.01186,1818,2.811763286590576
1747246718.3500514,1819,2.8564960956573486
1747246719.7394078,1823,3.602069139480591
1747246720.7746062,1826,1.716378092765808
1747246721.117197,1827,8.076422691345215
1747246721.8041196,1829,2.7402939796447754
1747246722.145553,1830,2.875535011291504
1747246722.827891,1832,0.9927352070808411
1747246723.1685028,1833,0.12035738676786423
1747246723.5117857,1834,5.007264614105225
1747246724.1951876,1836,3.888231039047241
1747246724.538229,1837,7.264937877655029
1747246724.879571,1838,4.736481666564941
1747246726.9347434,1844,4.371081829071045
1747246727.282662,1845,2.5453763008117676
1747246727.624283,1846,3.6184985637664795
1747246727.96487,1847,3.404719114303589
1747246728.3057795,1848,3.1165931224823
1747246729.3314664,1851,0.916165292263031
1747246730.0150702,1853,1.2474488019943237
1747246731.0604506,1856,3.488999605178833
1747246732.4438467,1860,0.9816713333129883
1747246733.835291,1864,2.722602605819702
1747246734.1822882,1865,2.813316822052002
1747246734.5308304,1866,0.7386505007743835
1747246734.8744204,1867,0.5064703822135925
1747246736.2597296,1871,1.630092978477478
1747246736.6087193,1872,1.1468191146850586
1747246736.9542315,1873,2.3745882511138916
1747246737.2985797,1874,3.096315622329712
1747246737.640832,1875,3.4337384700775146
1747246738.3424082,1877,0.8162517547607422
1747246739.0295591,1879,1.1874144077301025
1747246739.3768942,1880,2.691948175430298
1747246740.4044194,1883,0.8402528166770935
1747246740.7456732,1884,1.7911819219589233
1747246741.4291396,1886,3.5084550380706787
1747246742.112679,1888,4.510350227355957
1747246742.796536,1890,0.45020872354507446
1747246743.141158,1891,1.8566993474960327
1747246744.5104446,1895,5.017496109008789
1747246745.8840432,1899,0.9382119178771973
1747246746.5712287,1901,1.139184594154358
1747246746.9148593,1902,3.983375310897827
1747246748.2992718,1906,4.277909278869629
1747246748.9820786,1908,0.21264460682868958
1747246749.3231676,1909,2.519429922103882
1747246749.6674504,1910,2.9798667430877686
1747246750.7023547,1913,3.4593045711517334
1747246751.7420533,1916,0.21494172513484955
1747246752.428379,1918,1.7628329992294312
1747246754.5024235,1924,5.293083667755127
1747246754.844848,1925,6.448575496673584
1747246755.1887708,1926,9.238886833190918
1747246755.8802354,1928,4.185637474060059
1747246756.2201269,1929,3.0957906246185303
1747246757.2470477,1932,0.7595812678337097
1747246758.2755036,1935,5.103861331939697
1747246758.6142561,1936,0.2823193669319153
1747246759.6398919,1939,3.4039196968078613
1747246759.9798024,1940,2.3031258583068848
1747246760.3191588,1941,1.23953378200531
1747246760.659034,1942,1.1580270528793335
1747246761.6919188,1945,2.9640414714813232
1747246762.3761919,1947,5.667562007904053
1747246763.3989015,1950,2.4345474243164062
1747246763.7392569,1951,3.5965142250061035
1747246764.4185936,1953,2.007833957672119
1747246765.4507585,1956,3.9394161701202393
1747246766.8272061,1960,4.318582534790039
1747246767.167785,1961,1.7355965375900269
1747246767.505037,1962,0.8783799409866333
1747246767.8435185,1963,0.9737185835838318
1747246768.1837065,1964,4.25732946395874
1747246768.8650258,1966,2.1790525913238525
1747246769.2073436,1967,1.838923454284668
1747246769.5485775,1968,8.193836212158203
1747246769.8867514,1969,0.33424949645996094
1747246771.9202511,1975,3.2262520790100098
1747246772.6013067,1977,1.7862341403961182
1747246772.9427853,1978,22.70894432067871
1747246773.2847447,1979,4.68270206451416
1747246773.6303446,1980,0.7509865760803223
1747246773.9716833,1981,0.8913728594779968
1747246774.3158045,1982,3.4117207527160645
1747246774.657238,1983,4.5901007652282715
1747246775.3408067,1985,0.8612871170043945
1747246776.0264704,1987,3.8320071697235107
1747246776.3659356,1988,4.9825568199157715
1747246776.7046006,1989,0.4321451783180237
1747246777.3826249,1991,2.8352344036102295
1747246777.7271757,1992,2.425896644592285
1747246778.0670261,1993,5.00541353225708
1747246778.7512193,1995,0.1910175085067749
1747246780.1250844,1999,2.2814552783966064


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_08_05_232206-tag-rank_f_l.csv <==
Wall time,Step,Value
1747246092.8428638,0,1.353359580039978
1747246093.9050927,3,1.30344820022583
1747246094.247458,4,1.3265635967254639
1747246096.2997878,10,1.688590407371521
1747246096.6397727,11,1.2244493961334229
1747246097.663229,14,1.4449717998504639
1747246098.0039203,15,1.4805773496627808
1747246099.023989,18,1.3665295839309692
1747246099.365899,19,1.3473753929138184
1747246099.7086399,20,1.3722712993621826
1747246100.3928266,22,1.301595687866211
1747246100.7335389,23,1.0640455484390259
1747246101.7549462,26,1.3324768543243408
1747246102.0982487,27,1.036888599395752
1747246104.1556993,33,1.3804031610488892
1747246105.1944313,36,1.555076241493225
1747246105.5430593,37,1.3373841047286987
1747246105.8925529,38,1.079238772392273
1747246106.2350984,39,1.2183122634887695
1747246106.5898895,40,1.0970299243927002
1747246109.0404062,47,2.259512424468994
1747246109.3819296,48,1.2715009450912476
1747246109.7281935,49,1.1643898487091064
1747246110.4173014,51,1.2914611101150513
1747246110.7661114,52,2.076629877090454
1747246111.462258,54,2.3892741203308105
1747246112.5095344,57,1.91388738155365
1747246113.5529659,60,2.1538143157958984
1747246113.8964913,61,1.082000970840454
1747246114.2520363,62,1.0782922506332397
1747246114.6010265,63,1.717429280281067
1747246115.3028955,65,1.641843557357788
1747246115.652408,66,1.4345167875289917
1747246115.995654,67,2.2111599445343018
1747246116.342598,68,2.4701550006866455
1747246117.0575666,70,2.6286590099334717
1747246117.39897,71,2.6750729084014893
1747246119.46392,77,3.1924569606781006
1747246120.1644287,79,2.50762677192688
1747246120.512992,80,2.3138155937194824
1747246121.2027006,82,3.4125194549560547
1747246121.5477724,83,2.8039298057556152
1747246122.2339835,85,3.564828395843506
1747246123.621873,89,3.9174413681030273
1747246123.9663632,90,3.5710456371307373
1747246125.6807153,95,3.2092161178588867
1747246127.0500586,99,3.39845871925354
1747246127.390597,100,3.4564688205718994
1747246128.4242332,103,3.616509199142456
1747246129.4573677,106,4.032949447631836
1747246129.8140497,107,4.463800430297852
1747246130.502317,109,3.07427978515625
1747246132.224686,114,3.6733930110931396
1747246132.9101582,116,4.610478401184082
1747246134.6152585,121,4.146132946014404
1747246135.972416,125,4.167471885681152
1747246136.310769,126,4.565159320831299
1747246136.9971695,128,5.003778457641602
1747246137.6781669,130,4.065724849700928
1747246138.0176156,131,4.448342800140381
1747246138.359694,132,4.602491855621338
1747246139.736247,136,4.320030689239502
1747246140.0772336,137,4.022063255310059
1747246142.1270893,143,4.554253578186035
1747246142.4749687,144,5.044003963470459
1747246143.1703672,146,5.059256553649902
1747246143.5167685,147,4.260592460632324
1747246144.5669239,150,4.218298435211182
1747246146.9667945,157,4.47526216506958
1747246147.6550214,159,4.833976745605469
1747246147.9993691,160,4.603374481201172
1747246148.6873102,162,4.768930435180664
1747246149.3725457,164,4.2147088050842285
1747246150.064168,166,4.308744430541992
1747246151.4471684,170,4.858676910400391
1747246151.790693,171,4.007706165313721
1747246152.1340067,172,4.734131813049316
1747246153.168508,175,3.8059818744659424
1747246153.5122557,176,5.044862747192383
1747246153.8645713,177,4.553159236907959
1747246154.2099574,178,4.627780914306641
1747246154.8969386,180,4.476795196533203
1747246155.2430365,181,4.173532485961914
1747246156.281587,184,4.700712203979492
1747246156.6262562,185,4.48074197769165
1747246156.9732199,186,4.619897365570068
1747246158.0154798,189,4.4927873611450195
1747246158.3581262,190,4.629373073577881
1747246158.7000606,191,4.9041242599487305
1747246159.0503585,192,4.0057196617126465
1747246160.0843303,195,3.7178850173950195
1747246161.463323,199,4.789485454559326
1747246161.806898,200,4.12896203994751
1747246162.4896433,202,4.790505886077881
1747246162.8317657,203,4.738684177398682
1747246163.174201,204,4.994166374206543
1747246163.5153956,205,4.754154682159424
1747246164.198737,207,4.823441505432129
1747246164.8850565,209,4.818552017211914
1747246165.5683994,211,4.495503902435303
1747246166.2507613,213,4.858921527862549
1747246166.938116,215,4.453274250030518
1747246167.2793543,216,4.512972354888916
1747246167.966875,218,4.532684326171875
1747246168.3127532,219,3.6457059383392334
1747246168.6576204,220,4.663674831390381
1747246169.002225,221,3.8449583053588867
1747246169.3461115,222,4.611244201660156
1747246170.041311,224,4.713843822479248
1747246170.383543,225,4.242001056671143
1747246171.7558112,229,4.415521144866943
1747246173.8203778,235,4.2578277587890625
1747246174.5077026,237,4.336663246154785
1747246174.8483071,238,4.968663215637207
1747246175.1922517,239,4.8910813331604
1747246175.8756983,241,4.571813583374023
1747246176.2197533,242,4.130736827850342
1747246176.9042068,244,4.303114891052246
1747246177.2462032,245,4.617914199829102
1747246177.5867336,246,4.558289051055908
1747246177.9301708,247,4.170277118682861
1747246179.657114,252,4.5788187980651855
1747246179.9996598,253,4.5020599365234375
1747246180.3419125,254,4.656736373901367
1747246181.3956795,257,4.390953540802002
1747246181.7402606,258,4.2465500831604
1747246182.0868936,259,4.032200336456299
1747246182.432423,260,2.986964702606201
1747246183.1258352,262,4.654333114624023
1747246185.8680148,270,4.5203704833984375
1747246186.208227,271,4.236974716186523
1747246187.2324634,274,4.470142841339111
1747246187.578948,275,4.616420269012451
1747246187.9181173,276,4.483298301696777
1747246188.602915,278,4.763355731964111
1747246189.28325,280,4.869499206542969
1747246189.9716527,282,4.533899307250977
1747246190.3181038,283,4.3487091064453125
1747246191.0007918,285,4.101891040802002
1747246191.6822143,287,4.947993755340576
1747246192.0239909,288,4.455643177032471
1747246192.7090118,290,4.457886695861816
1747246194.4371853,295,4.57287073135376
1747246194.7845452,296,4.707073211669922
1747246195.1325595,297,4.799866199493408
1747246195.4776366,298,4.4587531089782715
1747246197.528806,304,4.183584213256836
1747246198.2119358,306,4.869105339050293
1747246198.8919528,308,4.798389434814453
1747246199.2325785,309,4.328486919403076
1747246200.2567456,312,4.501051902770996
1747246200.598582,313,4.747651100158691
1747246201.6473153,316,4.683072090148926
1747246202.3509228,318,4.4060516357421875
1747246202.7009184,319,4.358170986175537
1747246203.7463155,322,4.486729621887207
1747246204.4326591,324,4.7190351486206055
1747246206.1532242,329,4.755723476409912
1747246206.4942436,330,4.47634744644165
1747246206.83529,331,4.81663703918457
1747246207.1778696,332,4.645090579986572
1747246208.905315,337,4.690361022949219
1747246209.24675,338,4.206776142120361
1747246209.9305403,340,4.19537353515625
1747246210.9554038,343,4.357141971588135
1747246211.299471,344,4.352476596832275
1747246211.6489441,345,4.723876953125
1747246212.0030825,346,4.5253095626831055
1747246212.691902,348,4.712324619293213
1747246213.3964078,350,3.190110206604004
1747246214.0904047,352,4.367538928985596
1747246214.433436,353,4.659962177276611
1747246214.7826462,354,4.585808753967285
1747246216.1574283,358,3.819622755050659
1747246216.848245,360,4.851347923278809
1747246217.5303354,362,4.643448352813721
1747246217.8736186,363,4.865257263183594
1747246218.2168024,364,4.288503170013428
1747246218.5582192,365,4.528170585632324
1747246218.9012923,366,4.689031600952148
1747246219.2455306,367,4.327863693237305
1747246219.5896022,368,4.567402362823486
1747246221.6863666,374,4.712536811828613
1747246222.7350929,377,4.44390869140625
1747246223.0832324,378,4.723402500152588
1747246225.4933386,385,4.630869388580322
1747246225.8345559,386,4.450583457946777
1747246227.2018003,390,4.7446088790893555
1747246227.5440397,391,4.575475692749023
1747246227.8847952,392,4.529748916625977
1747246228.2252066,393,4.606259346008301
1747246228.5654578,394,4.526493072509766
1747246228.9083612,395,4.589064121246338
1747246229.2542276,396,4.684525012969971
1747246229.5982258,397,4.665174961090088
1747246229.9489408,398,4.404263496398926
1747246230.2932928,399,4.598753929138184
1747246230.97985,401,4.282041072845459
1747246231.3249784,402,4.553497791290283
1747246232.0085342,404,4.40198278427124
1747246233.3772023,408,4.130250453948975
1747246233.7174072,409,4.764200210571289
1747246234.7574542,412,4.840610504150391
1747246235.1022685,413,4.766403675079346
1747246235.4458025,414,4.448792457580566
1747246235.784679,415,4.508363246917725
1747246236.8219264,418,4.422235012054443
1747246237.8522575,421,3.974379539489746
1747246238.191338,422,4.687215328216553
1747246239.2260017,425,5.029669761657715
1747246239.5744445,426,4.919710159301758
1747246240.9383433,430,4.576496601104736
1747246241.278822,431,4.333065986633301
1747246242.302239,434,4.676355838775635
1747246242.6434343,435,4.382373809814453
1747246242.9837887,436,4.52025032043457
1747246243.324718,437,4.526400089263916
1747246243.665781,438,4.468306064605713
1747246244.0065084,439,4.652923107147217
1747246244.3474598,440,4.905488014221191
1747246244.6898942,441,4.658204555511475
1747246245.373938,443,4.691202640533447
1747246245.716973,444,4.828122138977051
1747246246.0675993,445,4.485434532165527
1747246246.4212754,446,4.888983726501465
1747246247.8071244,450,4.801707744598389
1747246248.152403,451,4.920664310455322
1747246248.4973774,452,4.445434093475342
1747246248.8426592,453,4.629322052001953
1747246249.187348,454,4.6377272605896
1747246249.8731868,456,4.532020092010498
1747246250.553985,458,4.722801685333252
1747246251.2306638,460,4.5401930809021
1747246251.5680518,461,4.1051201820373535
1747246252.588838,464,4.580192565917969
1747246252.9271426,465,4.477115154266357
1747246253.265894,466,4.685255527496338
1747246253.9481227,468,4.8108038902282715
1747246254.6363866,470,4.329052925109863
1747246255.9970446,474,4.757354736328125
1747246256.334808,475,4.850436210632324
1747246257.3539445,478,4.748216152191162
1747246257.6926181,479,4.427872180938721
1747246258.0312672,480,4.428477764129639
1747246258.3701286,481,4.310981750488281
1747246258.7105496,482,4.853729248046875
1747246259.0588377,483,4.323517322540283
1747246259.4063022,484,4.678215503692627
1747246260.0993695,486,4.232378005981445
1747246260.4428847,487,4.724110126495361
1747246260.7856083,488,4.552181243896484
1747246261.128603,489,4.655360698699951
1747246261.8136861,491,4.45667839050293
1747246262.8468468,494,4.635855197906494
1747246264.2105048,498,4.2918243408203125
1747246265.2359416,501,4.584738731384277
1747246265.5831056,502,4.638724327087402
1747246265.923569,503,4.811017036437988
1747246266.9498286,506,4.310212135314941
1747246267.6314204,508,4.344629764556885
1747246267.9712312,509,4.599596977233887
1747246268.3128462,510,4.5969343185424805
1747246268.6538804,511,4.8526530265808105
1747246268.996684,512,4.629446029663086
1747246269.3423908,513,4.5766167640686035
1747246269.6854923,514,4.4098381996154785
1747246270.7120407,517,4.786820888519287
1747246271.058802,518,4.477191925048828
1747246271.4003808,519,4.706686496734619
1747246271.7441082,520,4.750802993774414
1747246272.7821753,523,4.311150074005127
1747246275.1840692,530,4.521327495574951
1747246276.2082403,533,4.598541736602783
1747246276.5497992,534,3.8398351669311523
1747246277.2395637,536,4.239449977874756
1747246277.578939,537,4.5562543869018555
1747246277.9194496,538,4.540119647979736
1747246278.2593255,539,4.62523078918457
1747246278.600492,540,4.874623775482178
1747246279.2852662,542,4.697320938110352
1747246279.6271358,543,4.497379779815674
1747246279.9680967,544,4.954293251037598
1747246280.6569922,546,4.517515182495117
1747246280.997593,547,4.645939350128174
1747246282.0265162,550,4.637717247009277
1747246282.7125196,552,4.460382461547852
1747246283.394281,554,4.6700239181518555
1747246283.7426803,555,4.634344577789307
1747246284.0886939,556,4.649355411529541
1747246286.1547759,562,4.789298057556152
1747246286.4987576,563,4.582891941070557
1747246286.843619,564,4.642701625823975
1747246288.2267425,568,4.720486640930176
1747246289.254156,571,4.756054878234863
1747246289.9335322,573,4.402323246002197
1747246290.9526122,576,4.51601505279541
1747246292.3216627,580,4.763359069824219
1747246293.6758347,584,4.204098701477051
1747246294.0152667,585,4.840166091918945
1747246294.3538542,586,4.479522705078125
1747246295.0337715,588,4.583125591278076
1747246295.7183726,590,4.782507419586182
1747246296.0560873,591,4.685752868652344
1747246296.3939548,592,4.761006832122803
1747246297.071766,594,4.697350978851318
1747246297.7669168,596,4.6150617599487305
1747246298.1082509,597,4.448631286621094
1747246298.4504259,598,4.795791149139404
1747246298.7944727,599,4.381123065948486
1747246299.4822917,601,4.423830509185791
1747246299.8232846,602,4.725348472595215
1747246300.1675913,603,4.615426540374756
1747246300.8607333,605,4.724691867828369
1747246301.8854914,608,4.657852649688721
1747246302.5710359,610,4.610748291015625
1747246303.586485,613,4.6023335456848145
1747246303.92793,614,4.847698211669922
1747246304.6132743,616,4.60623025894165
1747246305.2997973,618,4.8697662353515625
1747246305.9901865,620,4.309154510498047
1747246306.6758566,622,4.868476867675781
1747246307.01904,623,4.952353477478027
1747246308.0504482,626,4.258864879608154
1747246308.7363026,628,4.581575870513916
1747246309.0775833,629,4.821079730987549
1747246310.4423554,633,4.641822814941406
1747246311.1207314,635,4.75414514541626
1747246311.799775,637,4.618898391723633
1747246312.8177423,640,4.926536560058594
1747246313.1572871,641,4.520694255828857
1747246313.4995766,642,4.672433376312256
1747246313.8387873,643,4.657749652862549
1747246314.1793463,644,4.835445404052734
1747246314.5250022,645,4.339905738830566
1747246315.8979354,649,4.470154762268066
1747246316.5885668,651,4.817466735839844
1747246316.9280753,652,4.718562602996826
1747246317.273144,653,4.615908145904541
1747246317.6221876,654,4.802441596984863
1747246317.972892,655,4.742452144622803
1747246319.0166419,658,4.635100841522217
1747246319.3615165,659,4.731473922729492
1747246319.7142854,660,4.838015556335449
1747246322.155741,667,4.798106670379639
1747246323.2143128,670,4.723917484283447
1747246324.94489,675,4.41450834274292
1747246325.2901514,676,4.685460090637207
1747246325.6340656,677,4.544885635375977
1747246326.6597798,680,4.532196998596191
1747246327.348189,682,4.64675760269165
1747246327.6943052,683,4.607109069824219
1747246328.03416,684,4.683740139007568
1747246329.0496786,687,4.643144607543945
1747246330.7759206,692,4.801958084106445
1747246331.4635324,694,4.850639343261719
1747246331.806527,695,4.645497798919678
1747246332.148721,696,4.792182922363281
1747246332.4891539,697,4.503515720367432
1747246333.1746354,699,4.611668586730957
1747246334.203023,702,4.5414228439331055
1747246334.547919,703,4.7550129890441895
1747246335.239446,705,4.5498504638671875
1747246336.6176543,709,4.597180366516113
1747246336.9633374,710,3.8474459648132324
1747246337.6559331,712,4.648657321929932
1747246338.6970057,715,4.613370418548584
1747246339.3907564,717,4.733378887176514
1747246340.0754464,719,4.556051731109619
1747246340.4170632,720,4.227896690368652
1747246340.7635818,721,4.742225170135498
1747246341.4553537,723,4.7577996253967285
1747246342.1359932,725,4.722109317779541
1747246342.4785905,726,4.74240255355835
1747246342.8200738,727,4.498416900634766
1747246343.1628985,728,4.651486873626709
1747246343.5215268,729,4.677337646484375
1747246344.2150567,731,4.578690052032471
1747246344.5563335,732,4.6682000160217285
1747246344.8977911,733,4.681193828582764
1747246346.6059558,738,4.4279890060424805
1747246346.9492207,739,4.532033920288086
1747246347.291786,740,4.66353178024292
1747246347.9748805,742,4.292145729064941
1747246348.3187401,743,3.957573890686035
1747246348.6563237,744,3.5389211177825928
1747246348.9939477,745,4.215662002563477
1747246351.3618093,752,5.011469841003418
1747246352.3864121,755,4.799283504486084
1747246352.7285414,756,4.509855270385742
1747246353.423293,758,5.067407131195068
1747246355.1375966,763,4.873293876647949
1747246355.477225,764,4.934642314910889
1747246355.8178873,765,4.975830554962158
1747246356.8466136,768,4.916164398193359
1747246357.271091,769,5.03636360168457
1747246358.3103826,772,4.830077171325684
1747246358.6559577,773,5.019079685211182
1747246359.3494976,775,4.990945816040039
1747246359.6970975,776,4.7614593505859375
1747246360.3903596,778,4.791736602783203
1747246360.7354505,779,4.953070163726807
1747246361.084808,780,4.429445266723633
1747246361.4322655,781,4.837985038757324
1747246361.7769005,782,4.853212356567383
1747246363.8399844,788,4.696146488189697
1747246364.193102,789,4.602441787719727
1747246364.883095,791,4.84997034072876
1747246365.5741782,793,4.840919017791748
1747246366.2596571,795,4.9417853355407715
1747246366.6038768,796,4.954710483551025
1747246367.6422093,799,4.782742977142334
1747246367.9925165,800,4.6909685134887695
1747246369.3786247,804,4.682623863220215
1747246369.7190375,805,4.903670310974121
1747246370.072423,806,4.91770601272583
1747246370.4151664,807,4.807839870452881
1747246371.4538531,810,4.81471586227417
1747246372.4875636,813,4.85500431060791
1747246374.239453,818,4.783174991607666
1747246374.5978804,819,4.8313517570495605
1747246375.3000054,821,4.715934753417969
1747246375.6490407,822,4.868138313293457
1747246375.9927626,823,4.684903144836426
1747246376.6840441,825,4.786158561706543
1747246377.0268614,826,4.5350236892700195
1747246377.3686354,827,4.714105129241943
1747246377.7096217,828,4.655721664428711
1747246379.0777829,832,4.601726531982422
1747246379.427144,833,4.835793495178223
1747246380.125226,835,4.520681858062744
1747246380.4741824,836,4.8012309074401855
1747246380.8231604,837,4.854795932769775
1747246381.5092876,839,4.776811122894287
1747246381.8496695,840,4.854126453399658
1747246382.883094,843,4.741593360900879
1747246383.5673509,845,4.909019470214844
1747246385.3009994,850,4.746320724487305
1747246385.661983,851,4.684895038604736
1747246386.696015,854,4.605856895446777
1747246387.724674,857,4.955905437469482
1747246388.7448838,860,4.774013519287109
1747246389.4245834,862,4.435933589935303
1747246390.4420614,865,4.75247859954834
1747246390.783657,866,4.862357139587402
1747246392.1434162,870,4.777119159698486
1747246392.4815466,871,4.972614288330078
1747246395.9386787,881,4.525509834289551
1747246396.6316733,883,4.683051109313965
1747246396.9772723,884,4.55126428604126
1747246397.3161983,885,4.786133289337158
1747246397.6557276,886,4.699483871459961
1747246398.3379965,888,4.911691665649414
1747246399.0298314,890,4.772006511688232
1747246399.7181573,892,4.747467994689941
1747246400.7517803,895,4.474440097808838
1747246401.4515667,897,4.502962589263916
1747246401.7953198,898,4.400835990905762
1747246402.8279154,901,4.620187282562256
1747246403.1737974,902,4.800902843475342
1747246403.8606455,904,4.569451332092285
1747246404.545332,906,4.497652053833008
1747246404.889193,907,4.719940662384033
1747246405.2393954,908,4.667140007019043
1747246405.9219136,910,4.467235565185547
1747246406.2636964,911,4.747528076171875
1747246407.289682,914,4.880398273468018
1747246408.6599607,918,4.869512557983398
1747246409.0028906,919,4.889933109283447
1747246409.6904354,921,4.8863420486450195
1747246410.383732,923,4.477650165557861
1747246411.7501361,927,4.535772323608398
1747246412.0924685,928,4.854813575744629
1747246412.4358647,929,4.620414733886719
1747246412.7773516,930,4.7808613777160645
1747246413.1189506,931,4.646164417266846
1747246413.4607475,932,4.7827019691467285
1747246413.801973,933,4.944306373596191
1747246414.4870331,935,4.8774003982543945
1747246415.8605368,939,4.795058727264404
1747246416.542551,941,4.742424488067627
1747246416.8856711,942,4.881231784820557
1747246417.909962,945,4.713063716888428
1747246419.2777975,949,4.8674163818359375
1747246420.3047917,952,4.590563774108887
1747246420.986615,954,4.7746405601501465
1747246421.3272011,955,4.668432712554932
1747246421.6676383,956,4.496431350708008
1747246423.030815,960,4.721236228942871
1747246423.714084,962,4.699540615081787
1747246424.054513,963,4.6153974533081055
1747246424.3956673,964,4.740222930908203
1747246424.7377708,965,4.627429485321045
1747246425.4233928,967,4.788618087768555
1747246425.7621927,968,4.797659397125244
1747246426.7818172,971,4.656469345092773
1747246428.4771497,976,4.719124794006348
1747246429.1578338,978,4.703749179840088
1747246429.5019627,979,4.668577671051025
1747246430.1950092,981,4.901985168457031
1747246430.5406728,982,4.879453659057617
1747246431.9215975,986,4.614637851715088
1747246432.611022,988,4.507815361022949
1747246432.9576674,989,4.687241554260254
1747246433.3070722,990,4.4902424812316895
1747246434.0014446,992,4.816394329071045
1747246434.6950133,994,4.7024946212768555
1747246435.0465221,995,4.755675792694092
1747246435.3988483,996,4.594403266906738
1747246436.0941415,998,4.692806720733643
1747246436.4397216,999,4.747650623321533
1747246437.1249619,1001,4.87518310546875
1747246437.4671252,1002,4.681607723236084
1747246437.8100777,1003,4.958839416503906
1747246438.1526046,1004,4.50362491607666
1747246438.4952414,1005,4.809217929840088
1747246438.838563,1006,4.8793230056762695
1747246440.5759323,1011,4.689379692077637
1747246441.261232,1013,4.7253546714782715
1747246441.9465723,1015,4.6434102058410645
1747246442.2957792,1016,4.744751453399658
1747246442.6394777,1017,4.714400291442871
1747246444.3693426,1022,4.8929266929626465
1747246445.7761507,1026,4.667178630828857
1747246446.4934888,1028,4.720046520233154
1747246446.8365543,1029,4.615383625030518
1747246448.9050279,1035,3.169869899749756
1747246449.2521083,1036,2.7145345211029053
1747246449.6004188,1037,2.3009467124938965
1747246449.9479725,1038,2.0100808143615723
1747246450.2918954,1039,2.092064380645752
1747246451.6712847,1043,1.1023085117340088
1747246452.3837001,1045,1.026910662651062
1747246452.7296984,1046,1.1973903179168701
1747246454.8052044,1052,1.2047584056854248
1747246455.1504152,1053,2.451505422592163
1747246456.1999345,1056,1.9840842485427856
1747246456.88441,1058,2.7808916568756104
1747246457.2262168,1059,3.458597183227539
1747246457.5686085,1060,3.0335121154785156
1747246458.2580712,1062,3.5490009784698486
1747246459.284574,1065,3.580700397491455
1747246459.6306307,1066,3.5475406646728516
1747246459.972927,1067,3.550170660018921
1747246460.660231,1069,3.0785651206970215
1747246461.00328,1070,3.580030918121338
1747246461.3462205,1071,3.561671257019043
1747246461.6891394,1072,3.104780912399292
1747246462.0330877,1073,3.929687023162842
1747246462.3774087,1074,3.6372628211975098
1747246463.404835,1077,3.8165321350097656
1747246463.752759,1078,3.996828317642212
1747246464.4305334,1080,3.5596206188201904
1747246464.7712255,1081,3.8437533378601074
1747246465.1097891,1082,4.131823539733887
1747246466.133799,1085,3.9518094062805176
1747246466.4823291,1086,3.6152119636535645
1747246466.8254812,1087,4.087428092956543
1747246468.2066271,1091,4.270359516143799
1747246468.5525148,1092,3.3693573474884033
1747246468.8960617,1093,4.262561798095703
1747246470.6090534,1098,4.272716999053955
1747246471.2964625,1100,3.9446585178375244
1747246471.9807878,1102,4.145716667175293
1747246472.325659,1103,4.0800275802612305
1747246472.6722493,1104,4.09199333190918
1747246473.7066677,1107,2.46293568611145
1747246474.054658,1108,3.8476274013519287
1747246474.40291,1109,4.201430797576904
1747246474.763438,1110,4.486003398895264
1747246475.1097074,1111,4.454742908477783
1747246475.4551995,1112,4.389575481414795
1747246475.802109,1113,4.169277191162109
1747246476.1424556,1114,3.497796058654785
1747246476.8328228,1116,4.18565559387207
1747246477.8671362,1119,4.36381196975708
1747246478.5518973,1121,4.446262836456299
1747246478.893699,1122,4.258028507232666
1747246479.941895,1125,4.474508762359619
1747246480.2942672,1126,3.738830089569092
1747246481.0001853,1128,4.167304515838623
1747246481.349565,1129,4.15056037902832
1747246481.6976762,1130,3.962087869644165
1747246482.0480342,1131,3.710679769515991
1747246482.402036,1132,4.302455902099609
1747246483.0994394,1134,3.948338508605957
1747246483.4520233,1135,4.069021701812744
1747246483.7993596,1136,4.0541815757751465
1747246484.8495328,1139,3.9297657012939453
1747246485.8988283,1142,4.02293586730957
1747246486.954758,1145,4.289443492889404
1747246487.3059425,1146,3.604994773864746
1747246488.013274,1148,3.303847074508667
1747246488.3648574,1149,1.7863770723342896
1747246488.7088304,1150,2.483189582824707
1747246489.0563548,1151,2.512315034866333
1747246489.402605,1152,3.562405824661255
1747246489.7458324,1153,3.681422710418701
1747246490.442303,1155,4.233851432800293
1747246492.1748562,1160,3.9555776119232178
1747246492.8636415,1162,3.7200698852539062
1747246493.550635,1164,4.052484035491943
1747246494.2351623,1166,4.3866353034973145
1747246494.5765932,1167,4.091054439544678
1747246496.6305249,1173,4.327244281768799
1747246496.97347,1174,4.334578514099121
1747246497.661745,1176,4.2511677742004395
1747246498.0040476,1177,4.163641929626465
1747246498.348705,1178,4.196153163909912
1747246499.7179427,1182,3.980062484741211
1747246500.4043684,1184,4.612707138061523
1747246501.1014383,1186,3.7009871006011963
1747246501.790566,1188,4.223779201507568
1747246502.1396337,1189,4.414159774780273
1747246502.485863,1190,3.3338305950164795
1747246503.5081055,1193,4.44635009765625
1747246503.8490133,1194,4.211259365081787
1747246504.1888666,1195,4.400681972503662
1747246504.8817174,1197,4.615664005279541
1747246505.2318091,1198,4.694593906402588
1747246506.2732587,1201,4.585081577301025
1747246506.623938,1202,4.5760579109191895
1747246507.6966946,1205,4.45334005355835
1747246508.0395887,1206,4.400747776031494
1747246508.38868,1207,4.236239910125732
1747246509.0771995,1209,4.706501483917236
1747246510.4475312,1213,4.566093921661377
1747246510.7969515,1214,4.470047473907471
1747246511.1386518,1215,4.630453109741211
1747246511.8230011,1217,4.564965724945068
1747246512.165461,1218,4.6909003257751465
1747246513.8839934,1223,4.75318717956543
1747246514.5882502,1225,4.592950820922852
1747246515.6243012,1228,4.487156867980957
1747246515.9668941,1229,4.13435697555542
1747246516.9963274,1232,4.45953369140625
1747246517.3394861,1233,4.4207963943481445
1747246519.0497253,1238,4.307635307312012
1747246519.730786,1240,4.643639087677002
1747246520.0693223,1241,4.299790859222412
1747246520.4071646,1242,4.382206439971924
1747246520.7457826,1243,4.351911544799805
1747246521.0843234,1244,3.8874356746673584
1747246521.4221053,1245,4.5049028396606445
1747246521.7596362,1246,4.563662052154541
1747246522.7918692,1249,3.8030052185058594
1747246523.1382802,1250,4.792497158050537
1747246523.4850173,1251,4.564370155334473
1747246523.8317528,1252,4.401142120361328
1747246524.5293913,1254,4.040412902832031
1747246525.2308338,1256,4.348815441131592
1747246525.5805235,1257,4.762120246887207
1747246526.6160817,1260,4.449752330780029
1747246526.9575932,1261,4.245791435241699
1747246527.9898424,1264,4.640176773071289
1747246529.0202832,1267,4.300784587860107
1747246530.3923821,1271,4.169299602508545
1747246532.1183424,1276,4.402030944824219
1747246532.4608326,1277,4.407829761505127
1747246532.8092225,1278,4.7103118896484375
1747246534.2124438,1282,3.716963768005371
1747246535.241696,1285,4.698209762573242
1747246536.9558833,1290,4.543738842010498
1747246537.9851725,1293,4.806335926055908
1747246539.008367,1296,4.6069254875183105
1747246539.7018924,1298,4.728435516357422
1747246540.0450459,1299,4.81119966506958
1747246541.0717084,1302,4.875300407409668
1747246542.465988,1306,4.7180023193359375
1747246543.8224368,1310,4.108224868774414
1747246545.1813896,1314,4.664887428283691
1747246545.5196,1315,4.561948776245117
1747246547.2179255,1320,4.474580764770508
1747246547.9027634,1322,4.6521711349487305
1747246548.2480292,1323,4.730727195739746
1747246548.9344232,1325,4.900047302246094
1747246549.2776318,1326,4.567861557006836
1747246549.963214,1328,4.970371723175049
1747246552.3550599,1335,4.730288505554199
1747246555.4678352,1344,4.8517537117004395
1747246555.814083,1345,4.39928674697876
1747246556.50084,1347,4.670560359954834
1747246556.8416722,1348,4.9493303298950195
1747246557.8711812,1351,4.892211437225342
1747246558.214471,1352,5.096017837524414
1747246558.8959122,1354,4.5695037841796875
1747246560.2519014,1358,4.896493911743164
1747246560.9271472,1360,4.7437920570373535
1747246562.2934976,1364,4.661289691925049
1747246562.6323907,1365,4.248477458953857
1747246562.9707866,1366,4.7497782707214355
1747246563.310809,1367,4.287020683288574
1747246563.6588337,1368,4.618849754333496
1747246565.0336347,1372,4.027881622314453
1747246565.3764186,1373,4.354792594909668
1747246566.0584133,1375,4.624101638793945
1747246566.3997304,1376,4.857930660247803
1747246567.7712266,1380,4.5554938316345215
1747246569.4801388,1385,4.464587211608887
1747246569.822568,1386,4.642998695373535
1747246571.179994,1390,4.821505069732666
1747246572.199185,1393,4.212432384490967
1747246573.228523,1396,4.544593334197998
1747246573.5748575,1397,4.295349597930908
1747246574.260888,1399,4.441870212554932
1747246574.601328,1400,4.560103893280029
1747246575.618668,1403,4.844539165496826
1747246576.2976696,1405,5.029932975769043
1747246579.0086215,1413,4.584951877593994
1747246580.0482757,1416,4.521557807922363
1747246580.391629,1417,4.696176052093506
1747246581.079831,1419,4.488423824310303
1747246581.771772,1421,4.708998680114746
1747246582.1136417,1422,4.6006598472595215
1747246585.215144,1431,4.392407417297363
1747246585.5574243,1432,4.4519500732421875
1747246586.9268289,1436,4.790597915649414
1747246587.6168838,1438,4.417211055755615
1747246587.9580977,1439,5.127049922943115
1747246588.3054924,1440,4.651761054992676
1747246588.6501439,1441,5.018372058868408
1747246589.6780465,1444,4.627472877502441
1747246590.3592012,1446,4.679462432861328
1747246590.7020726,1447,4.607669353485107
1747246591.0507433,1448,4.334786415100098
1747246591.3972921,1449,4.6635918617248535
1747246591.7431653,1450,4.772313594818115
1747246592.0811756,1451,4.637853622436523
1747246592.4221556,1452,4.8530049324035645
1747246593.1105275,1454,4.74890661239624
1747246593.4543767,1455,4.753634929656982
1747246593.7973053,1456,4.309813022613525
1747246594.143596,1457,4.357292175292969
1747246594.4835718,1458,4.85593843460083
1747246594.8268292,1459,4.649093151092529
1747246595.164584,1460,4.0219855308532715
1747246595.5052118,1461,4.618218421936035
1747246596.1913881,1463,4.7475409507751465
1747246598.663594,1470,4.469918251037598
1747246599.684717,1473,4.534693241119385
1747246600.0315492,1474,4.591362953186035
1747246600.7097442,1476,4.626311302185059
1747246601.0496542,1477,4.570322513580322
1747246602.4087963,1481,4.6457743644714355
1747246602.747758,1482,4.084936141967773
1747246603.088199,1483,4.319220066070557
1747246604.460674,1487,4.247682571411133
1747246604.8037221,1488,4.31199312210083
1747246605.1455908,1489,3.834900140762329
1747246605.4922621,1490,4.652734279632568
1747246605.8370163,1491,4.245678424835205
1747246606.5291436,1493,4.646563529968262
1747246606.881126,1494,4.524421691894531
1747246608.2648833,1498,4.560056686401367
1747246608.6084082,1499,4.3668999671936035
1747246608.9522557,1500,4.401731967926025
1747246609.636909,1502,4.627509117126465
1747246610.676951,1505,4.848388671875
1747246612.0468788,1509,4.471344947814941
1747246612.3952315,1510,4.857902526855469
1747246612.7434802,1511,4.512859344482422
1747246613.427633,1513,4.598303318023682
1747246614.1173112,1515,4.612698554992676
1747246614.4662898,1516,4.469725131988525
1747246616.8848572,1523,4.465108871459961
1747246617.9155793,1526,4.751307487487793
1747246618.6049442,1528,4.45774507522583
1747246620.6663759,1534,4.61625862121582
1747246621.6916966,1537,4.635866165161133
1747246622.029398,1538,4.573193550109863
1747246623.0593958,1541,4.533167362213135
1747246624.4293687,1545,4.416375160217285
1747246625.1155849,1547,4.4450507164001465
1747246625.4557421,1548,4.372828960418701
1747246626.4691484,1551,4.072322845458984
1747246626.8114805,1552,4.543496608734131
1747246627.148667,1553,4.612209796905518
1747246627.8287098,1555,4.198479652404785
1747246628.5036404,1557,4.615087032318115
1747246630.2306938,1562,4.408374786376953
1747246630.9091687,1564,4.721646785736084
1747246631.2472494,1565,4.514874458312988
1747246631.584742,1566,4.091341495513916
1747246632.2593021,1568,4.216110706329346
1747246632.9489899,1570,4.537783145904541
1747246633.2897987,1571,4.457515716552734
1747246633.6381998,1572,4.398590564727783
1747246633.9817803,1573,4.721487045288086
1747246635.0120127,1576,4.652243614196777
1747246635.6957319,1578,4.5047807693481445
1747246636.0415282,1579,4.56968355178833
1747246636.3857827,1580,4.043589115142822
1747246636.7287061,1581,4.161384105682373
1747246637.0776546,1582,4.307708263397217
1747246638.105485,1585,4.582860469818115
1747246639.8176715,1590,4.158851623535156
1747246641.547684,1595,4.750637531280518
1747246641.8887138,1596,4.7615461349487305
1747246642.2321446,1597,4.471580982208252
1747246643.639491,1601,4.658902645111084
1747246643.9888573,1602,4.526650905609131
1747246644.3376074,1603,4.11632776260376
1747246646.7385428,1610,4.470575332641602
1747246647.0857077,1611,4.568000793457031
1747246647.7787402,1613,4.200802803039551
1747246648.120697,1614,4.367689609527588
1747246648.8107166,1616,4.248964786529541
1747246650.187569,1620,4.527527332305908
1747246650.8753297,1622,4.814908504486084
1747246651.5710654,1624,4.439578533172607
1747246652.261265,1626,4.201959133148193
1747246652.6077359,1627,4.339664936065674
1747246653.9951851,1631,4.417301654815674
1747246655.3644686,1635,4.243753433227539
1747246655.7091908,1636,3.8302242755889893
1747246656.0558016,1637,4.257155895233154
1747246656.4108243,1638,4.64467716217041
1747246657.1108475,1640,4.5724592208862305
1747246657.4588747,1641,4.399757385253906
1747246659.1937752,1646,4.0780029296875
1747246659.5408888,1647,4.546781539916992
1747246660.2281094,1649,4.0037760734558105
1747246660.9192708,1651,4.3148579597473145
1747246661.2646506,1652,4.204700469970703
1747246661.6112254,1653,4.559508800506592
1747246661.9530888,1654,4.59329891204834
1747246662.6471283,1656,4.569372653961182
1747246663.32429,1658,4.12635612487793
1747246664.6942263,1662,4.231942176818848
1747246665.3781133,1664,4.191166400909424
1747246666.0672812,1666,4.183017253875732
1747246667.115354,1669,4.070550918579102
1747246667.4596548,1670,4.387859344482422
1747246668.8339503,1674,4.357690811157227
1747246669.8659437,1677,4.653900623321533
1747246670.55278,1679,4.117644786834717
1747246670.89993,1680,4.2340779304504395
1747246671.2392182,1681,3.8169867992401123
1747246671.5784655,1682,4.249119758605957
1747246672.5921001,1685,4.641496181488037
1747246672.9306538,1686,4.664554119110107
1747246673.2686858,1687,4.419402599334717
1747246673.6066227,1688,4.696878433227539
1747246673.9447982,1689,4.6168341636657715
1747246674.2829194,1690,4.774085998535156
1747246675.2976353,1693,4.429745674133301
1747246675.6419187,1694,4.760880947113037
1747246675.9809778,1695,4.66191291809082
1747246676.6575112,1697,4.788011074066162
1747246676.9952343,1698,4.1759352684021
1747246677.3351672,1699,4.156214237213135
1747246677.673191,1700,4.546010494232178
1747246678.3606634,1702,4.177611827850342
1747246679.0499036,1704,4.370129108428955
1747246680.0793593,1707,4.481023788452148
1747246680.7660983,1709,4.631974697113037
1747246681.1245828,1710,4.255916595458984
1747246681.469782,1711,4.2547831535339355
1747246681.8164716,1712,4.2969889640808105
1747246683.846762,1718,4.2037034034729
1747246684.184654,1719,4.205069541931152
1747246685.196195,1722,4.569477081298828
1747246685.5346105,1723,4.263594150543213
1747246685.8760107,1724,4.479404449462891
1747246686.215921,1725,4.233349800109863
1747246687.9180253,1730,4.288503646850586
1747246690.6807032,1738,4.568295955657959
1747246691.0240858,1739,4.806224822998047
1747246691.36585,1740,4.706518650054932
1747246692.3856466,1743,4.576021671295166
1747246693.080538,1745,4.386873722076416
1747246694.1217399,1748,4.211333751678467
1747246694.4650702,1749,4.552004814147949
1747246694.8180435,1750,4.6411662101745605
1747246695.1768847,1751,4.524598121643066
1747246695.8622115,1753,4.313676357269287
1747246696.2117975,1754,4.316549301147461
1747246697.253476,1757,4.203408241271973
1747246698.9755547,1762,3.9648971557617188
1747246699.3192923,1763,4.3586344718933105
1747246700.0053632,1765,3.998121976852417
1747246700.3467164,1766,3.9594900608062744
1747246701.0361598,1768,4.487513065338135
1747246703.412133,1775,4.017458915710449
1747246703.7503445,1776,4.150836944580078
1747246704.0955787,1777,4.419137954711914
1747246705.1283374,1780,3.9289817810058594
1747246705.4736845,1781,4.245530605316162
1747246706.5080366,1784,3.880967855453491
1747246706.8467844,1785,4.215730667114258
1747246707.184928,1786,4.642068862915039
1747246707.5237184,1787,4.684609413146973
1747246708.2006888,1789,4.241047382354736
1747246708.5377667,1790,4.219770908355713
1747246709.2163496,1792,4.109626293182373
1747246709.8907316,1794,4.319106578826904
1747246710.571365,1796,3.8581507205963135
1747246710.9083285,1797,3.760838508605957
1747246711.9252229,1800,4.3163557052612305
1747246712.6016092,1802,4.456803321838379
1747246712.9396586,1803,4.520238399505615
1747246713.2844932,1804,4.150138854980469
1747246714.6490002,1808,4.009052753448486
1747246715.323298,1810,4.6615166664123535
1747246716.676946,1814,4.6035475730896
1747246717.3510237,1816,4.749213218688965
1747246718.0258484,1818,3.946769952774048
1747246718.3675766,1819,4.441826820373535
1747246719.7554266,1823,4.671769142150879
1747246720.7907324,1826,4.152917385101318
1747246721.1355538,1827,4.5369181632995605
1747246721.820626,1829,4.482426166534424
1747246722.160929,1830,4.2885894775390625
1747246722.8437703,1832,4.276339054107666
1747246723.186513,1833,4.336244106292725
1747246723.527556,1834,4.211169719696045
1747246724.2118368,1836,4.418170928955078
1747246724.5549445,1837,4.386352062225342
1747246724.8963947,1838,4.4659271240234375
1747246726.955565,1844,4.508049011230469
1747246727.298957,1845,4.570257186889648
1747246727.639995,1846,4.485030174255371
1747246727.9808757,1847,4.312852382659912
1747246728.3218896,1848,4.479248046875
1747246729.3478575,1851,4.3397979736328125
1747246730.0326824,1853,4.516038417816162
1747246731.07923,1856,4.521607875823975
1747246732.4610343,1860,4.534122467041016
1747246733.8520691,1864,4.574858665466309
1747246734.198619,1865,4.575051307678223
1747246734.5479264,1866,4.2122578620910645
1747246734.8924026,1867,4.652772426605225
1747246736.27824,1871,4.761728286743164
1747246736.6262553,1872,4.456796169281006
1747246736.973045,1873,4.573671340942383
1747246737.3166156,1874,4.283094882965088
1747246737.6597984,1875,4.516982555389404
1747246738.3598132,1877,4.532806396484375
1747246739.045338,1879,4.5677103996276855
1747246739.3932347,1880,4.579549312591553
1747246740.4205923,1883,4.496696472167969
1747246740.762463,1884,4.4660868644714355
1747246741.4458642,1886,4.519351959228516
1747246742.1288276,1888,4.314366817474365
1747246742.8138242,1890,4.297114849090576
1747246743.1602218,1891,4.412003517150879
1747246744.5263765,1895,4.1845011711120605
1747246745.9006422,1899,4.619251728057861
1747246746.5879893,1901,4.473725318908691
1747246746.9321191,1902,4.499946594238281
1747246748.3154054,1906,4.370047569274902
1747246748.9976213,1908,4.395723819732666
1747246749.3405986,1909,4.467245578765869
1747246749.6860263,1910,4.5255022048950195
1747246750.7200174,1913,4.37442684173584
1747246751.7574918,1916,4.383398056030273
1747246752.4465804,1918,4.605441093444824
1747246754.5195935,1924,4.474769115447998
1747246754.8632076,1925,4.268352031707764
1747246755.2073174,1926,4.522584438323975
1747246755.894089,1928,4.403966903686523
1747246756.2381952,1929,4.756926536560059
1747246757.262292,1932,4.639256000518799
1747246758.2903051,1935,4.30503511428833
1747246758.6312273,1936,4.722072601318359
1747246759.6548314,1939,4.6080803871154785
1747246759.9945257,1940,4.402778625488281
1747246760.3339498,1941,4.676894664764404
1747246760.678369,1942,4.718296527862549
1747246761.7101343,1945,4.4130330085754395
1747246762.3917074,1947,4.347988605499268
1747246763.4143689,1950,4.690613746643066
1747246763.7544425,1951,4.54481840133667
1747246764.4363735,1953,4.739230155944824
1747246765.46602,1956,4.166533946990967
1747246766.845453,1960,4.44321346282959
1747246767.183275,1961,4.454470157623291
1747246767.520986,1962,4.236076831817627
1747246767.8597977,1963,4.274060249328613
1747246768.2023478,1964,4.442234039306641
1747246768.883651,1966,4.472571849822998
1747246769.225719,1967,4.736655235290527
1747246769.5644877,1968,4.726315498352051
1747246769.9043777,1969,4.359986782073975
1747246771.9362223,1975,4.358208656311035
1747246772.619229,1977,4.474209785461426
1747246772.9614878,1978,4.501165866851807
1747246773.3006046,1979,4.619868278503418
1747246773.6470964,1980,4.408227443695068
1747246773.9909353,1981,4.433143138885498
1747246774.3341854,1982,4.632725715637207
1747246774.6750166,1983,4.527489185333252
1747246775.359702,1985,4.535415172576904
1747246776.0415828,1987,4.074080944061279
1747246776.3812132,1988,4.471165180206299
1747246776.7204175,1989,4.475614547729492
1747246777.4010243,1991,4.74977445602417
1747246777.7432172,1992,4.724169731140137
1747246778.0828774,1993,4.562663555145264
1747246778.7690756,1995,4.525449275970459
1747246780.1452124,1999,4.305766582489014


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-1_n_256_m_2048_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_18_08_05_232206-tag-train_loss.csv <==
Wall time,Step,Value
1747246092.565409,0,2.3018670082092285
1747246093.6743164,3,2.1564221382141113
1747246094.016521,4,2.08198881149292
1747246096.0708606,10,1.9176757335662842
1747246096.4097898,11,2.440152168273926
1747246097.4340355,14,2.298898458480835
1747246097.7737706,15,2.2893881797790527
1747246098.7942472,18,2.2464399337768555
1747246099.1359532,19,2.2307376861572266
1747246099.4783938,20,2.196512460708618
1747246100.1619866,22,2.106210470199585
1747246100.5035777,23,2.244041919708252
1747246101.5250027,26,2.0440592765808105
1747246101.8652308,27,2.147972583770752
1747246103.9234579,33,2.061046600341797
1747246104.9590647,36,1.6988723278045654
1747246105.311241,37,2.1385889053344727
1747246105.660653,38,2.7656497955322266
1747246106.0036397,39,2.2272653579711914
1747246106.353322,40,2.212721347808838
1747246108.809167,47,1.7377879619598389
1747246109.150999,48,2.608614206314087
1747246109.496106,49,2.041555404663086
1747246110.1854002,51,1.8720169067382812
1747246110.5299485,52,1.7615160942077637
1747246111.2258942,54,1.6606746912002563
1747246112.2779498,57,1.6572628021240234
1747246113.3199968,60,1.8693759441375732
1747246113.6662388,61,2.8457727432250977
1747246114.0193617,62,2.2814159393310547
1747246114.3683186,63,2.246879816055298
1747246115.071313,65,1.9754151105880737
1747246115.4211466,66,1.8812614679336548
1747246115.765951,67,1.775439977645874
1747246116.1121356,68,1.7331616878509521
1747246116.823794,70,1.6313443183898926
1747246117.1689312,71,1.533552885055542
1747246119.2339156,77,1.207632064819336
1747246119.9334242,79,1.5084152221679688
1747246120.2835383,80,1.2871181964874268
1747246120.9721892,82,1.1187963485717773
1747246121.3171015,83,0.9334954023361206
1747246122.0035994,85,1.194300651550293
1747246123.3889802,89,0.8468465805053711
1747246123.7348146,90,0.8648322820663452
1747246125.4471543,95,1.096463680267334
1747246126.8194203,99,1.2338359355926514
1747246127.1596677,100,1.0085532665252686
1747246128.1921055,103,0.7433528304100037
1747246129.2269871,106,0.6041884422302246
1747246129.5836198,107,0.5637744665145874
1747246130.271556,109,0.9378983974456787
1747246131.993965,114,0.9083593487739563
1747246132.6795259,116,0.5454177856445312
1747246134.388089,121,0.5937573909759521
1747246135.7456105,125,0.28281885385513306
1747246136.083619,126,0.34836167097091675
1747246136.7695425,128,0.3111182451248169
1747246137.4503894,130,0.5303469896316528
1747246137.7904322,131,0.4497300386428833
1747246138.1294096,132,0.34901803731918335
1747246139.507887,136,0.25250762701034546
1747246139.84939,137,0.3167375326156616
1747246141.8986523,143,0.3472824692726135
1747246142.244089,144,0.30443549156188965
1747246142.9404743,146,0.26292097568511963
1747246143.286814,147,0.27730581164360046
1747246144.3361485,150,0.37515026330947876
1747246146.7352407,157,0.35864174365997314
1747246147.4247756,159,0.19933709502220154
1747246147.7692947,160,0.18138957023620605
1747246148.4578164,162,0.237371563911438
1747246149.1430764,164,0.26214683055877686
1747246149.8342247,166,0.14743313193321228
1747246151.2150645,170,0.17212842404842377
1747246151.5598457,171,0.23144617676734924
1747246151.9035702,172,0.2659156024456024
1747246152.937001,175,0.2364463210105896
1747246153.2804582,176,0.23459726572036743
1747246153.630949,177,0.3033566474914551
1747246153.9788032,178,0.28000158071517944
1747246154.6666667,180,0.2327490746974945
1747246155.0125935,181,0.1900249719619751
1747246156.0511,184,0.17564938962459564
1747246156.3958836,185,0.17820703983306885
1747246156.743042,186,0.28461527824401855
1747246157.7835453,189,0.1628587543964386
1747246158.128138,190,0.1775091588497162
1747246158.4690278,191,0.2605940103530884
1747246158.8117366,192,0.40684062242507935
1747246159.852334,195,0.32975804805755615
1747246161.2315447,199,0.4756428301334381
1747246161.5768018,200,0.28179502487182617
1747246162.259322,202,0.21148011088371277
1747246162.6016512,203,0.13757450878620148
1747246162.9442015,204,0.10928577184677124
1747246163.2856448,205,0.130273699760437
1747246163.9668627,207,0.11475396156311035
1747246164.6556394,209,0.09722733497619629
1747246165.3386815,211,0.17480477690696716
1747246166.02058,213,0.1123807281255722
1747246166.7081,215,0.1838114857673645
1747246167.0493867,216,0.20447267591953278
1747246167.7345614,218,0.21589121222496033
1747246168.08175,219,0.32127314805984497
1747246168.4264657,220,0.35391664505004883
1747246168.7704308,221,0.2619988024234772
1747246169.1151545,222,0.21872124075889587
1747246169.8068738,224,0.20929138362407684
1747246170.1544514,225,0.13507375121116638
1747246171.526448,229,0.14865654706954956
1747246173.5890918,235,0.1471550464630127
1747246174.2777402,237,0.11117683351039886
1747246174.6182797,238,0.12290875613689423
1747246174.9608788,239,0.13487835228443146
1747246175.644586,241,0.14012382924556732
1747246175.987365,242,0.1404108852148056
1747246176.6737103,244,0.1731281280517578
1747246177.0161242,245,0.17306679487228394
1747246177.35748,246,0.19654211401939392
1747246177.6984248,247,0.17037197947502136
1747246179.4247537,252,0.1319684535264969
1747246179.7681735,253,0.12633927166461945
1747246180.110278,254,0.10796210169792175
1747246181.166555,257,0.19845014810562134
1747246181.5112233,258,0.25580328702926636
1747246181.8520865,259,0.4688482880592346
1747246182.2022958,260,0.515756368637085
1747246182.8941483,262,0.1781894713640213
1747246185.635919,270,0.1796170473098755
1747246185.9783838,271,0.09906314313411713
1747246187.0007045,274,0.15117010474205017
1747246187.349446,275,0.12338867783546448
1747246187.6890473,276,0.154656320810318
1747246188.3701968,278,0.10765697062015533
1747246189.0533133,280,0.11581198871135712
1747246189.741811,282,0.1123046949505806
1747246190.087015,283,0.16877783834934235
1747246190.7710803,285,0.10075341165065765
1747246191.4522738,287,0.12359830737113953
1747246191.7926927,288,0.09389692544937134
1747246192.4770632,290,0.1297994703054428
1747246194.2052243,295,0.10509232431650162
1747246194.5534668,296,0.10241059958934784
1747246194.9022834,297,0.1199357658624649
1747246195.2430542,298,0.09689158946275711
1747246197.297288,304,0.1392064392566681
1747246197.9813623,306,0.05613861605525017
1747246198.6624694,308,0.09891103208065033
1747246199.0022416,309,0.08818455785512924
1747246200.0270052,312,0.08784927427768707
1747246200.3666224,313,0.08327114582061768
1747246201.4157689,316,0.10363119840621948
1747246202.1158612,318,0.2779688239097595
1747246202.4708526,319,0.24753668904304504
1747246203.5174966,322,0.04269595444202423
1747246204.2011714,324,0.12465401738882065
1747246205.9236364,329,0.1183454692363739
1747246206.2646108,330,0.10053938627243042
1747246206.6057155,331,0.0736272782087326
1747246206.9464993,332,0.07919558882713318
1747246208.673371,337,0.05605991184711456
1747246209.016453,338,0.06108083575963974
1747246209.6998298,340,0.1244487538933754
1747246210.7276561,343,0.08870095014572144
1747246211.070588,344,0.07801078259944916
1747246211.4180665,345,0.06580788642168045
1747246211.770207,346,0.07069630175828934
1747246212.4611459,348,0.08281634747982025
1747246213.1650708,350,0.207329660654068
1747246213.8581467,352,0.08432087302207947
1747246214.2024386,353,0.1379917711019516
1747246214.5523684,354,0.10865043103694916
1747246215.9264145,358,0.14153151214122772
1747246216.6175148,360,0.1521703004837036
1747246217.299439,362,0.06739623844623566
1747246217.6428387,363,0.1708908975124359
1747246217.9860523,364,0.06017362326383591
1747246218.3279514,365,0.05183307081460953
1747246218.6692848,366,0.08704660087823868
1747246219.013602,367,0.15256062150001526
1747246219.3568463,368,0.07708952575922012
1747246221.4548962,374,0.11177094280719757
1747246222.504408,377,0.07170945405960083
1747246222.8510108,378,0.036331113427877426
1747246225.261068,385,0.08354384452104568
1747246225.6052723,386,0.06572992354631424
1747246226.9718,390,0.04654237627983093
1747246227.3133297,391,0.06648358702659607
1747246227.6547952,392,0.08229517936706543
1747246227.9961767,393,0.10258007049560547
1747246228.3382418,394,0.08015817403793335
1747246228.6794376,395,0.1447349190711975
1747246229.0248833,396,0.054608289152383804
1747246229.3703032,397,0.15374821424484253
1747246229.721559,398,0.08764727413654327
1747246230.0627809,399,0.03772452846169472
1747246230.7526996,401,0.06375855207443237
1747246231.0912101,402,0.09977270662784576
1747246231.7808433,404,0.12106738239526749
1747246233.149183,408,0.06256125867366791
1747246233.487558,409,0.10113531351089478
1747246234.5299747,412,0.0540756918489933
1747246234.8750865,413,0.08464507013559341
1747246235.2185473,414,0.07189014554023743
1747246235.5571377,415,0.08334185183048248
1747246236.5936131,418,0.20494256913661957
1747246237.625168,421,0.27059346437454224
1747246237.9640832,422,0.0913064181804657
1747246238.995295,425,0.07220524549484253
1747246239.3443015,426,0.0740465521812439
1747246240.7081616,430,0.07314819097518921
1747246241.0486147,431,0.13768556714057922
1747246242.070991,434,0.05697309225797653
1747246242.4125156,435,0.08470408618450165
1747246242.7538521,436,0.06723397970199585
1747246243.0951755,437,0.07997195422649384
1747246243.435699,438,0.08447694778442383
1747246243.7769365,439,0.066969133913517
1747246244.1170402,440,0.11237900704145432
1747246244.4579792,441,0.04749928414821625
1747246245.1417189,443,0.07472573220729828
1747246245.4854374,444,0.04559890553355217
1747246245.835148,445,0.06038545444607735
1747246246.1914065,446,0.03124302253127098
1747246247.576331,450,0.06926822662353516
1747246247.9204166,451,0.03266526013612747
1747246248.2655225,452,0.05712174251675606
1747246248.6101007,453,0.08511453866958618
1747246248.9547348,454,0.04775082319974899
1747246249.6430392,456,0.02149214781820774
1747246250.325858,458,0.06724131107330322
1747246251.0022595,460,0.0548042468726635
1747246251.3409407,461,0.056780099868774414
1747246252.3614278,464,0.11122683435678482
1747246252.7000487,465,0.029147664085030556
1747246253.0388722,466,0.04876931756734848
1747246253.7211256,468,0.10233107954263687
1747246254.409387,470,0.07611677050590515
1747246255.770208,474,0.10284494608640671
1747246256.107542,475,0.04406346008181572
1747246257.1265576,478,0.06420908123254776
1747246257.4648979,479,0.042531296610832214
1747246257.8034403,480,0.07764340937137604
1747246258.1418965,481,0.08860114216804504
1747246258.4807646,482,0.07463979721069336
1747246258.8286912,483,0.08443927764892578
1747246259.1759474,484,0.023897195234894753
1747246259.8677502,486,0.06201472133398056
1747246260.2113206,487,0.05166029930114746
1747246260.5540743,488,0.0760517418384552
1747246260.8973823,489,0.05999533832073212
1747246261.5820782,491,0.06362910568714142
1747246262.6146333,494,0.03562621399760246
1747246263.9805012,498,0.08708766102790833
1747246265.0054228,501,0.056218989193439484
1747246265.3531024,502,0.06992213428020477
1747246265.6935089,503,0.06424505263566971
1747246266.719256,506,0.10484477877616882
1747246267.4009712,508,0.04010935500264168
1747246267.741101,509,0.08943040668964386
1747246268.081983,510,0.03327100723981857
1747246268.422883,511,0.049255214631557465
1747246268.7663524,512,0.07460474967956543
1747246269.1122746,513,0.08217732608318329
1747246269.4536803,514,0.03802767023444176
1747246270.4810743,517,0.027042515575885773
1747246270.8275387,518,0.027710814028978348
1747246271.169488,519,0.06311468034982681
1747246271.5128021,520,0.06002369523048401
1747246272.5500934,523,0.07656566798686981
1747246274.953763,530,0.056949835270643234
1747246275.9790244,533,0.11605484783649445
1747246276.3192692,534,0.17591452598571777
1747246277.0078812,536,0.12438993901014328
1747246277.3496215,537,0.07802221924066544
1747246277.6888433,538,0.07928003370761871
1747246278.0293298,539,0.046921588480472565
1747246278.3700972,540,0.05427360162138939
1747246279.0539677,542,0.06662357598543167
1747246279.3964508,543,0.03451606631278992
1747246279.738316,544,0.02154518850147724
1747246280.4261446,546,0.0500589981675148
1747246280.7681916,547,0.04412158578634262
1747246281.7954545,550,0.10929989814758301
1747246282.4825687,552,0.06815850734710693
1747246283.1639938,554,0.021556206047534943
1747246283.5123148,555,0.05748380720615387
1747246283.858293,556,0.07329747080802917
1747246285.923774,562,0.08514906466007233
1747246286.2662902,563,0.05672721192240715
1747246286.611806,564,0.07128182053565979
1747246287.9954102,568,0.022741708904504776
1747246289.0242212,571,0.06959278881549835
1747246289.7037857,573,0.03606818988919258
1747246290.7227685,576,0.08171908557415009
1747246292.094757,580,0.11744825541973114
1747246293.4486165,584,0.037857502698898315
1747246293.7877693,585,0.056470826268196106
1747246294.1261165,586,0.03550903871655464
1747246294.8056862,588,0.02722436934709549
1747246295.4910495,590,0.02039770781993866
1747246295.828813,591,0.042038239538669586
1747246296.166715,592,0.033550605177879333
1747246296.842299,594,0.0756850391626358
1747246297.5358505,596,0.057139426469802856
1747246297.8771389,597,0.08585299551486969
1747246298.219018,598,0.026274699717760086
1747246298.5628157,599,0.04757239669561386
1747246299.2526062,601,0.10235302895307541
1747246299.5937142,602,0.058463163673877716
1747246299.9338868,603,0.04370215907692909
1747246300.631288,605,0.038291774690151215
1747246301.655268,608,0.05706413462758064
1747246302.3436825,610,0.05721316486597061
1747246303.3575518,613,0.02578129991889
1747246303.6987095,614,0.046922408044338226
1747246304.3836706,616,0.03825847804546356
1747246305.0688703,618,0.03938177973031998
1747246305.7586088,620,0.03885461390018463
1747246306.4441009,622,0.03597910702228546
1747246306.7882025,623,0.044873472303152084
1747246307.820621,626,0.10186059772968292
1747246308.5066168,628,0.09088561683893204
1747246308.8483586,629,0.06081049144268036
1747246310.2150936,633,0.045435596257448196
1747246310.8934183,635,0.02212671749293804
1747246311.5726943,637,0.03337709233164787
1747246312.5905719,640,0.04346625506877899
1747246312.929748,641,0.015100987628102303
1747246313.2722018,642,0.016770683228969574
1747246313.6105661,643,0.08759512007236481
1747246313.9520788,644,0.02769656665623188
1747246314.2972937,645,0.03287549316883087
1747246315.6649024,649,0.0726831704378128
1747246316.359816,651,0.010323532857000828
1747246316.7008388,652,0.019690420478582382
1747246317.0455008,653,0.046942196786403656
1747246317.392606,654,0.035197917371988297
1747246317.741904,655,0.045804522931575775
1747246318.785494,658,0.009163483045995235
1747246319.129958,659,0.01070037204772234
1747246319.4846106,660,0.03635956346988678
1747246321.9244955,667,0.04941108822822571
1747246322.982928,670,0.007584950886666775
1747246324.714167,675,0.07469427585601807
1747246325.0588238,676,0.07178816944360733
1747246325.4025977,677,0.0060329195111989975
1747246326.4296062,680,0.03243687003850937
1747246327.1182292,682,0.037595510482788086
1747246327.4646244,683,0.1046753078699112
1747246327.8047316,684,0.011283671483397484
1747246328.821971,687,0.08075212687253952
1747246330.5448906,692,0.023714154958724976
1747246331.233026,694,0.013727973215281963
1747246331.5735319,695,0.013684810139238834
1747246331.9176826,696,0.03955851122736931
1747246332.25908,697,0.023040320724248886
1747246332.9431572,699,0.045904748141765594
1747246333.9713027,702,0.022807585075497627
1747246334.3158607,703,0.029697608202695847
1747246335.0064626,705,0.02759130299091339
1747246336.3827975,709,0.04733142629265785
1747246336.7292478,710,0.05546330660581589
1747246337.4230182,712,0.03743597865104675
1747246338.4690704,715,0.016357123851776123
1747246339.1614907,717,0.04377730190753937
1747246339.8447142,719,0.013992016203701496
1747246340.1894364,720,0.041009388864040375
1747246340.5362513,721,0.01432865485548973
1747246341.2285502,723,0.006021874025464058
1747246341.908664,725,0.02678706869482994
1747246342.2492776,726,0.041038401424884796
1747246342.5925934,727,0.009346060454845428
1747246342.932202,728,0.039602216333150864
1747246343.2909503,729,0.01956275850534439
1747246343.9860456,731,0.007501585409045219
1747246344.326329,732,0.045321859419345856
1747246344.6676188,733,0.04464326053857803
1747246346.3761158,738,0.019237833097577095
1747246346.7170823,739,0.006162005476653576
1747246347.0614274,740,0.027293963357806206
1747246347.7442708,742,0.06967849284410477
1747246348.085958,743,0.18605878949165344
1747246348.4294927,744,0.3154839277267456
1747246348.7664719,745,0.15974554419517517
1747246351.1346922,752,0.029496673494577408
1747246352.1580472,755,0.07007022202014923
1747246352.5014713,756,0.04736345261335373
1747246353.1944633,758,0.009364636614918709
1747246354.9090984,763,0.017752472311258316
1747246355.2499177,764,0.034160319715738297
1747246355.5884392,765,0.017660915851593018
1747246356.6173563,768,0.03166685625910759
1747246357.040527,769,0.04185517877340317
1747246358.0776045,772,0.01350332796573639
1747246358.4246426,773,0.007087357342243195
1747246359.1171558,775,0.057209230959415436
1747246359.462275,776,0.022025831043720245
1747246360.161059,778,0.02294118143618107
1747246360.5070915,779,0.03999283164739609
1747246360.8530018,780,0.035855721682310104
1747246361.1993985,781,0.016423922032117844
1747246361.5446095,782,0.014908498153090477
1747246363.607229,788,0.028904715552926064
1747246363.9607096,789,0.01266136672347784
1747246364.6513991,791,0.0406210720539093
1747246365.3426313,793,0.02173793502151966
1747246366.027425,795,0.02578316442668438
1747246366.3718247,796,0.009057335555553436
1747246367.4099615,799,0.00856395997107029
1747246367.7618315,800,0.026817478239536285
1747246369.15041,804,0.01527506485581398
1747246369.489927,805,0.005891797132790089
1747246369.8384206,806,0.017476722598075867
1747246370.1837828,807,0.014879459515213966
1747246371.2206752,810,0.006289048120379448
1747246372.2525554,813,0.04610048606991768
1747246374.007603,818,0.004335703328251839
1747246374.3641934,819,0.007306599989533424
1747246375.0682046,821,0.030217370018363
1747246375.4160583,822,0.013763397000730038
1747246375.7623348,823,0.0071870991960167885
1747246376.4525552,825,0.01592516526579857
1747246376.79553,826,0.03599732369184494
1747246377.1377242,827,0.042441390454769135
1747246377.4783702,828,0.08482791483402252
1747246378.847721,832,0.018524223938584328
1747246379.1953273,833,0.0482155904173851
1747246379.8926451,835,0.03780721127986908
1747246380.2423222,836,0.02767340838909149
1747246380.591513,837,0.0026488471776247025
1747246381.278288,839,0.003251276910305023
1747246381.6199038,840,0.006114605814218521
1747246382.6463315,843,0.018414072692394257
1747246383.336226,845,0.04683306813240051
1747246385.0678797,850,0.04391486942768097
1747246385.4343333,851,0.009453646838665009
1747246386.4682627,854,0.04381939396262169
1747246387.4962237,857,0.035228580236434937
1747246388.517876,860,0.018903840333223343
1747246389.1969163,862,0.01750054396688938
1747246390.214861,865,0.02153751812875271
1747246390.5560648,866,0.036005616188049316
1747246391.9139516,870,0.010019396431744099
1747246392.253386,871,0.010523965582251549
1747246395.7105858,881,0.020285967737436295
1747246396.4044113,883,0.002640439197421074
1747246396.7493963,884,0.01743733137845993
1747246397.08893,885,0.06478065252304077
1747246397.428249,886,0.008261150680482388
1747246398.1110685,888,0.021723896265029907
1747246398.791128,890,0.03497873991727829
1747246399.4866862,892,0.025003528222441673
1747246400.521066,895,0.019243864342570305
1747246401.2218506,897,0.025660596787929535
1747246401.5664048,898,0.034447841346263885
1747246402.5964687,901,0.012575319968163967
1747246402.9415796,902,0.00813353806734085
1747246403.6318922,904,0.010274624451994896
1747246404.315258,906,0.052137721329927444
1747246404.657011,907,0.01588165946304798
1747246405.008054,908,0.059040118008852005
1747246405.6924014,910,0.036570966243743896
1747246406.03457,911,0.043193619698286057
1747246407.0598893,914,0.005701286718249321
1747246408.4288847,918,0.026559708639979362
1747246408.771384,919,0.04613008350133896
1747246409.4590628,921,0.036490023136138916
1747246410.151984,923,0.019520344212651253
1747246411.5189676,927,0.032313279807567596
1747246411.8621292,928,0.047973111271858215
1747246412.206059,929,0.008200248703360558
1747246412.545848,930,0.004475235939025879
1747246412.8870678,931,0.052527137100696564
1747246413.2286682,932,0.008502306416630745
1747246413.5706384,933,0.006229170598089695
1747246414.2551098,935,0.021559137850999832
1747246415.6304166,939,0.021011147648096085
1747246416.3134477,941,0.010557900182902813
1747246416.6536076,942,0.001654239371418953
1747246417.6774006,945,0.026657527312636375
1747246419.0480728,949,0.02987251989543438
1747246420.0770574,952,0.015898097306489944
1747246420.7562497,954,0.007167157717049122
1747246421.0968156,955,0.013248395174741745
1747246421.4376438,956,0.008755266666412354
1747246422.8009877,960,0.041904278099536896
1747246423.4829822,962,0.03403211385011673
1747246423.8247657,963,0.013098765164613724
1747246424.1660802,964,0.039812054485082626
1747246424.506826,965,0.022524025291204453
1747246425.196408,967,0.011139030568301678
1747246425.533852,968,0.0031676888465881348
1747246426.5545824,971,0.007221901789307594
1747246428.249223,976,0.03642284870147705
1747246428.9303002,978,0.00668720155954361
1747246429.273476,979,0.036819398403167725
1747246429.9597323,981,0.026752635836601257
1747246430.3137307,982,0.03488233685493469
1747246431.6900294,986,0.013382378965616226
1747246432.380532,988,0.013300660066306591
1747246432.727389,989,0.018923431634902954
1747246433.0753596,990,0.020303774625062943
1747246433.770408,992,0.030024193227291107
1747246434.4620347,994,0.008560296148061752
1747246434.8144515,995,0.02368277497589588
1747246435.1666236,996,0.004810173064470291
1747246435.8634248,998,0.02387203834950924
1747246436.2067583,999,0.024715829640626907
1747246436.8947675,1001,0.03197250887751579
1747246437.2368035,1002,0.0036827363073825836
1747246437.5790412,1003,0.026295047253370285
1747246437.9218647,1004,0.02937079221010208
1747246438.2646904,1005,0.018774691969156265
1747246438.6078627,1006,0.01778055727481842
1747246440.3446286,1011,0.006900717504322529
1747246441.0316427,1013,0.028915615752339363
1747246441.7148273,1015,0.0024426355957984924
1747246442.065186,1016,0.001762906089425087
1747246442.4089587,1017,0.008045148104429245
1747246444.139017,1022,0.008991561830043793
1747246445.533488,1026,0.011554934084415436
1747246446.2545156,1028,0.04027905315160751
1747246446.6076643,1029,0.048090673983097076
1747246448.671298,1035,1.2346469163894653
1747246449.0168073,1036,0.7613242268562317
1747246449.3681617,1037,1.6247533559799194
1747246449.7159727,1038,3.451936721801758
1747246450.0596683,1039,2.688368797302246
1747246451.4402692,1043,2.2482728958129883
1747246452.1446788,1045,2.1638107299804688
1747246452.4968235,1046,2.1817145347595215
1747246454.5723436,1052,1.937727928161621
1747246454.9179254,1053,1.8652983903884888
1747246455.969672,1056,1.4140119552612305
1747246456.6532059,1058,1.2935540676116943
1747246456.9944413,1059,1.0833656787872314
1747246457.336329,1060,1.0562710762023926
1747246458.0210693,1062,0.867080807685852
1747246459.0537283,1065,0.8236522674560547
1747246459.4008586,1066,0.8200807571411133
1747246459.7417672,1067,0.7988812327384949
1747246460.4300325,1069,0.7723866105079651
1747246460.7725635,1070,0.8156788349151611
1747246461.1142735,1071,0.9100185632705688
1747246461.4574423,1072,0.7763569355010986
1747246461.801715,1073,0.7122979164123535
1747246462.143721,1074,0.7699557542800903
1747246463.177132,1077,0.6935915946960449
1747246463.5228107,1078,0.6953201293945312
1747246464.2033238,1080,0.5760365724563599
1747246464.5439303,1081,0.544364869594574
1747246464.8814123,1082,0.5031483173370361
1747246465.9046626,1085,0.4902544915676117
1747246466.249658,1086,0.570222795009613
1747246466.5941892,1087,0.5521566867828369
1747246467.975829,1091,0.5067594051361084
1747246468.323097,1092,0.48867857456207275
1747246468.6660583,1093,0.4514109790325165
1747246470.3793123,1098,0.4565770924091339
1747246471.0665672,1100,0.4900597333908081
1747246471.7509341,1102,0.47584640979766846
1747246472.0948093,1103,0.27074766159057617
1747246472.4414923,1104,0.4197786748409271
1747246473.4748309,1107,1.2036499977111816
1747246473.8182347,1108,0.7276877164840698
1747246474.1694052,1109,0.4993978440761566
1747246474.526157,1110,0.34015440940856934
1747246474.8781128,1111,0.22016453742980957
1747246475.2225916,1112,0.24377559125423431
1747246475.5710323,1113,0.18078896403312683
1747246475.913638,1114,0.1602504849433899
1747246476.6036308,1116,0.20376887917518616
1747246477.635822,1119,0.11777563393115997
1747246478.3223734,1121,0.06093580648303032
1747246478.6644254,1122,0.06263086199760437
1747246479.706572,1125,0.09256883710622787
1747246480.0557916,1126,0.08348192274570465
1747246480.7642207,1128,0.09682934731245041
1747246481.1131358,1129,0.05415799841284752
1747246481.461953,1130,0.07619310915470123
1747246481.8122747,1131,0.10758669674396515
1747246482.164903,1132,0.13651174306869507
1747246482.8622508,1134,0.0644645094871521
1747246483.2099943,1135,0.08412604033946991
1747246483.5634105,1136,0.030455010011792183
1747246484.6132143,1139,0.08287081122398376
1747246485.6692731,1142,0.07153603434562683
1747246486.7230244,1145,0.05952175334095955
1747246487.074064,1146,0.13694602251052856
1747246487.780262,1148,0.2902703881263733
1747246488.129784,1149,1.7214572429656982
1747246488.480902,1150,1.869909405708313
1747246488.8270042,1151,1.7513192892074585
1747246489.1747096,1152,1.1777572631835938
1747246489.517198,1153,0.8153846859931946
1747246490.2098737,1155,0.6169997453689575
1747246491.9453182,1160,0.5087758898735046
1747246492.6331472,1162,0.5558866262435913
1747246493.320655,1164,0.5858408808708191
1747246494.0052373,1166,0.5653622150421143
1747246494.3470376,1167,0.4870993196964264
1747246496.4004982,1173,0.36663591861724854
1747246496.741681,1174,0.40247610211372375
1747246497.4326181,1176,0.34663403034210205
1747246497.773976,1177,0.32425570487976074
1747246498.1157665,1178,0.1697261482477188
1747246499.4871557,1182,0.10397385060787201
1747246500.174051,1184,0.06004265695810318
1747246500.8705206,1186,0.07647445797920227
1747246501.559171,1188,0.1271173357963562
1747246501.9078274,1189,0.12081684917211533
1747246502.2556214,1190,0.1616887003183365
1747246503.27851,1193,0.14798298478126526
1747246503.6187484,1194,0.16708949208259583
1747246503.959265,1195,0.07259704172611237
1747246504.6513581,1197,0.06761926412582397
1747246504.9996572,1198,0.09332136809825897
1747246506.0407941,1201,0.09930309653282166
1747246506.3926663,1202,0.05974845215678215
1747246507.4653606,1205,0.03946911543607712
1747246507.80805,1206,0.05394914373755455
1747246508.1580462,1207,0.08871179819107056
1747246508.8459194,1209,0.07400839030742645
1747246510.215856,1213,0.13476665318012238
1747246510.565338,1214,0.0326199047267437
1747246510.9080114,1215,0.11293178796768188
1747246511.5914598,1217,0.060219354927539825
1747246511.9337687,1218,0.08974623680114746
1747246513.6543097,1223,0.061399608850479126
1747246514.348195,1225,0.03315521031618118
1747246515.3940618,1228,0.016036532819271088
1747246515.7363348,1229,0.08342195302248001
1747246516.7636857,1232,0.06485050171613693
1747246517.1086829,1233,0.04770815372467041
1747246518.8190868,1238,0.07406769692897797
1747246519.5028224,1240,0.05015257000923157
1747246519.8424265,1241,0.0893111377954483
1747246520.1802835,1242,0.07124297320842743
1747246520.5183122,1243,0.05799046531319618
1747246520.8562758,1244,0.09472224116325378
1747246521.1947136,1245,0.04557127505540848
1747246521.532455,1246,0.04414529725909233
1747246522.5584567,1249,0.04800485447049141
1747246522.9050603,1250,0.038049668073654175
1747246523.2518067,1251,0.054220374673604965
1747246523.5983834,1252,0.06298677623271942
1747246524.295819,1254,0.03125899285078049
1747246524.9978712,1256,0.030519329011440277
1747246525.3479247,1257,0.040520623326301575
1747246526.3858771,1260,0.06410673260688782
1747246526.7281573,1261,0.1036653220653534
1747246527.758883,1264,0.025593619793653488
1747246528.7879705,1267,0.03318161517381668
1747246530.1622539,1271,0.030626043677330017
1747246531.8892584,1276,0.053598590195178986
1747246532.2308984,1277,0.06499187648296356
1747246532.5787494,1278,0.15472882986068726
1747246533.9825332,1282,0.47354555130004883
1747246535.011895,1285,0.38519445061683655
1747246536.7254016,1290,0.2889488935470581
1747246537.7547581,1293,0.08925937116146088
1747246538.7772233,1296,0.08640523999929428
1747246539.471902,1298,0.03308756649494171
1747246539.815037,1299,0.05493725463747978
1747246540.8395014,1302,0.0922444686293602
1747246542.2372859,1306,0.039926014840602875
1747246543.594597,1310,0.0838901698589325
1747246544.9535275,1314,0.04521176964044571
1747246545.2918074,1315,0.02478531375527382
1747246546.9869678,1320,0.04769448935985565
1747246547.6723773,1322,0.06267419457435608
1747246548.0172622,1323,0.02293367311358452
1747246548.7031152,1325,0.01986270770430565
1747246549.0456123,1326,0.051991742104291916
1747246549.7337627,1328,0.010215763933956623
1747246552.1250749,1335,0.05001721903681755
1747246555.2358754,1344,0.030117370188236237
1747246555.5789554,1345,0.017384681850671768
1747246556.268831,1347,0.027764692902565002
1747246556.611418,1348,0.07325819134712219
1747246557.6404953,1351,0.05232446268200874
1747246557.9827483,1352,0.02424285002052784
1747246558.667406,1354,0.05177747458219528
1747246560.0244548,1358,0.014763090759515762
1747246560.6991944,1360,0.05492379516363144
1747246562.0656848,1364,0.014085150323808193
1747246562.4046698,1365,0.003888297826051712
1747246562.7425413,1366,0.04061812907457352
1747246563.0818431,1367,0.08109208196401596
1747246563.4298153,1368,0.04033064842224121
1747246564.8036797,1372,0.0848560482263565
1747246565.1461277,1373,0.18606364727020264
1747246565.8284903,1375,0.15357843041419983
1747246566.1702437,1376,0.04212350398302078
1747246567.539201,1380,0.06840580701828003
1747246569.2498212,1385,0.053269363939762115
1747246569.5939157,1386,0.039002493023872375
1747246570.952119,1390,0.029648613184690475
1747246571.9721203,1393,0.021309953182935715
1747246573.0013711,1396,0.008473401889204979
1747246573.3462064,1397,0.026998791843652725
1747246574.0335207,1399,0.025057870894670486
1747246574.3741271,1400,0.05336384102702141
1747246575.3911417,1403,0.024173732846975327
1747246576.0706942,1405,0.02185867726802826
1747246578.7774863,1413,0.0068684834986925125
1747246579.8156512,1416,0.04593675583600998
1747246580.1611464,1417,0.016424881294369698
1747246580.848914,1419,0.017140259966254234
1747246581.5389824,1421,0.008465136401355267
1747246581.8840497,1422,0.01998922973871231
1747246584.9830325,1431,0.0144995441660285
1747246585.3262029,1432,0.026697207242250443
1747246586.694742,1436,0.028883233666419983
1747246587.3864841,1438,0.05842464417219162
1747246587.7270894,1439,0.03303079307079315
1747246588.0756242,1440,0.033966753631830215
1747246588.4158025,1441,0.0430469810962677
1747246589.4473283,1444,0.02613881602883339
1747246590.128571,1446,0.023308277130126953
1747246590.4706132,1447,0.022660328075289726
1747246590.8184552,1448,0.030726004391908646
1747246591.1686988,1449,0.016602586954832077
1747246591.5148683,1450,0.013379449024796486
1747246591.8539762,1451,0.018773499876260757
1747246592.1948056,1452,0.0023636948317289352
1747246592.8820758,1454,0.0220508873462677
1747246593.2268047,1455,0.02056124061346054
1747246593.569739,1456,0.023853745311498642
1747246593.916025,1457,0.004149831831455231
1747246594.255744,1458,0.02019030787050724
1747246594.599138,1459,0.020495742559432983
1747246594.9374774,1460,0.042113885283470154
1747246595.275314,1461,0.042204126715660095
1747246595.959336,1463,0.005087449215352535
1747246598.4359515,1470,0.018316984176635742
1747246599.4569035,1473,0.017690924927592278
1747246599.7968023,1474,0.007209420204162598
1747246600.4817512,1476,0.018000926822423935
1747246600.822333,1477,0.044824205338954926
1747246602.1817434,1481,0.024239134043455124
1747246602.519849,1482,0.018513090908527374
1747246602.8598914,1483,0.04207067936658859
1747246604.230765,1487,0.023866910487413406
1747246604.5726426,1488,0.018168937414884567
1747246604.9146652,1489,0.03260684758424759
1747246605.262554,1490,0.00870085135102272
1747246605.6055436,1491,0.01601395569741726
1747246606.2970755,1493,0.01286371424794197
1747246606.6444907,1494,0.029050931334495544
1747246608.0319378,1498,0.021901533007621765
1747246608.3757665,1499,0.016683045774698257
1747246608.7196603,1500,0.032417282462120056
1747246609.40614,1502,0.005754875019192696
1747246610.444995,1505,0.024055708199739456
1747246611.8135393,1509,0.005404798313975334
1747246612.163041,1510,0.007805067114531994
1747246612.5121763,1511,0.009348474442958832
1747246613.1973648,1513,0.023145051673054695
1747246613.887996,1515,0.022811638191342354
1747246614.2344215,1516,0.04225530847907066
1747246616.65445,1523,0.030244717374444008
1747246617.685659,1526,0.006938634440302849
1747246618.3736823,1528,0.012727540917694569
1747246620.438507,1534,0.016033876687288284
1747246621.4638233,1537,0.013209057971835136
1747246621.8017552,1538,0.00440115574747324
1747246622.8314443,1541,0.002486603334546089
1747246624.201756,1545,0.02128094621002674
1747246624.888811,1547,0.013937658630311489
1747246625.2291598,1548,0.023014694452285767
1747246626.2416532,1551,0.04722351208329201
1747246626.584017,1552,0.015357792377471924
1747246626.9216561,1553,0.03500425070524216
1747246627.6015234,1555,0.03791201487183571
1747246628.276235,1557,0.013567070476710796
1747246630.0034702,1562,0.017208438366651535
1747246630.6821728,1564,0.044573597609996796
1747246631.0196035,1565,0.05027253180742264
1747246631.3577037,1566,0.07461319863796234
1747246632.0324595,1568,0.038450781255960464
1747246632.714418,1570,0.030582807958126068
1747246633.0586288,1571,0.014411559328436852
1747246633.4061847,1572,0.018742911517620087
1747246633.7494705,1573,0.007194400765001774
1747246634.7814977,1576,0.002256164327263832
1747246635.4675324,1578,0.001735500991344452
1747246635.8134964,1579,0.07075902819633484
1747246636.1581495,1580,0.014103289693593979
1747246636.5006723,1581,0.0027942024171352386
1747246636.844986,1582,0.00769121665507555
1747246637.873146,1585,0.004597872495651245
1747246639.587155,1590,0.002824540250003338
1747246641.315343,1595,0.017910033464431763
1747246641.658166,1596,0.01024317555129528
1747246641.9992974,1597,0.008381135761737823
1747246643.408893,1601,0.003298535943031311
1747246643.7572877,1602,0.02149473875761032
1747246644.106217,1603,0.021295491605997086
1747246646.508656,1610,0.009809136390686035
1747246646.8557816,1611,0.0195197481662035
1747246647.5456774,1613,0.013030296191573143
1747246647.8904316,1614,0.0033190008252859116
1747246648.581126,1616,0.010300964117050171
1747246649.9570327,1620,0.015650369226932526
1747246650.6444902,1622,0.0798017680644989
1747246651.3360245,1624,0.0038735289126634598
1747246652.0300982,1626,0.0246515404433012
1747246652.3721678,1627,0.04269440472126007
1747246653.763832,1631,0.038336072117090225
1747246655.1342309,1635,0.007918460294604301
1747246655.4769971,1636,0.003595982678234577
1747246655.8212507,1637,0.06143733114004135
1747246656.172346,1638,0.020354440435767174
1747246656.8761804,1640,0.00904028583317995
1747246657.2234204,1641,0.0025140251964330673
1747246658.9656067,1646,0.03672274202108383
1747246659.3138342,1647,0.03050379827618599
1747246660.000949,1649,0.0054757678881287575
1747246660.6912932,1651,0.022562891244888306
1747246661.0353472,1652,0.003841172903776169
1747246661.383097,1653,0.022752199321985245
1747246661.7236838,1654,0.02174105867743492
1747246662.418628,1656,0.015830593183636665
1747246663.096035,1658,0.013359880074858665
1747246664.466573,1662,0.014523523859679699
1747246665.1510541,1664,0.012611147947609425
1747246665.8393414,1666,0.008609384298324585
1747246666.8865478,1669,0.024787049740552902
1747246667.2309525,1670,0.024249397218227386
1747246668.605944,1674,0.009469899348914623
1747246669.6378217,1677,0.004515957087278366
1747246670.3251233,1679,0.005028711631894112
1747246670.6722093,1680,0.034369297325611115
1747246671.012554,1681,0.050707053393125534
1747246671.3517487,1682,0.005743168294429779
1747246672.3651712,1685,0.0017708782106637955
1747246672.7032652,1686,0.05503438413143158
1747246673.0416958,1687,0.0019326042383909225
1747246673.3795145,1688,0.01840345934033394
1747246673.7172513,1689,0.003827223554253578
1747246674.0551593,1690,0.00451558455824852
1747246675.0704143,1693,0.022588413208723068
1747246675.414885,1694,0.0064664869569242
1747246675.7527869,1695,0.022659486159682274
1747246676.4297361,1697,0.0790637955069542
1747246676.7680967,1698,0.0027994532138109207
1747246677.1081762,1699,0.011688683182001114
1747246677.4455318,1700,0.013551336713135242
1747246678.1240528,1702,0.00914589874446392
1747246678.8183348,1704,0.016541017219424248
1747246679.847709,1707,0.02275213971734047
1747246680.5342126,1709,0.0014883242547512054
1747246680.885904,1710,0.020014621317386627
1747246681.2421813,1711,0.010791303589940071
1747246681.5891783,1712,0.002550501376390457
1747246683.6195016,1718,0.015004022978246212
1747246683.9570124,1719,0.037568047642707825
1747246684.9690955,1722,0.006296997889876366
1747246685.3071728,1723,0.0030116569250822067
1747246685.6456797,1724,0.002368710935115814
1747246685.9881728,1725,0.0006898120045661926
1747246687.6891077,1730,0.01109594851732254
1747246690.4459825,1738,0.005888475105166435
1747246690.7922034,1739,0.01212003082036972
1747246691.1352928,1740,0.0029501477256417274
1747246692.157244,1743,0.0036580469459295273
1747246692.8477166,1745,0.0024156607687473297
1747246693.888448,1748,0.014151932671666145
1747246694.2311978,1749,0.003126579336822033
1747246694.5781004,1750,0.00322066992521286
1747246694.937168,1751,0.044938478618860245
1747246695.6298416,1753,0.016549021005630493
1747246695.9775975,1754,0.022741911932826042
1747246697.0214763,1757,0.0031918901950120926
1747246698.7433245,1762,0.004159560427069664
1747246699.0890522,1763,0.012039807625114918
1747246699.774625,1765,0.002374395728111267
1747246700.1159594,1766,0.013872898183763027
1747246700.8047962,1768,0.006639968603849411
1747246703.1847534,1775,0.004917684942483902
1747246703.5225,1776,0.0020307768136262894
1747246703.8673468,1777,0.005994493141770363
1747246704.9017165,1780,0.035041503608226776
1747246705.246665,1781,0.022384071722626686
1747246706.280988,1784,0.09146183729171753
1747246706.6198308,1785,0.04889784753322601
1747246706.9587066,1786,0.019117966294288635
1747246707.2971332,1787,0.008847403340041637
1747246707.9734745,1789,0.005643855780363083
1747246708.310632,1790,0.014302833005785942
1747246708.9891398,1792,0.021581953391432762
1747246709.6636977,1794,0.001722646877169609
1747246710.3440506,1796,0.01989149861037731
1747246710.6815195,1797,0.030648520216345787
1747246711.6980727,1800,0.03594052791595459
1747246712.3740044,1802,0.003420725464820862
1747246712.7127144,1803,0.01181819848716259
1747246713.0578766,1804,0.04351523518562317
1747246714.4212754,1808,0.02132548950612545
1747246715.0951345,1810,0.0031739864498376846
1747246716.4495847,1814,0.007563704624772072
1747246717.123325,1816,0.022856365889310837
1747246717.7979035,1818,0.005158567801117897
1747246718.1365044,1819,0.0021908655762672424
1747246719.525064,1823,0.014387644827365875
1747246720.560696,1826,0.022803671658039093
1747246720.9032047,1827,0.006194266490638256
1747246721.590479,1829,0.0073540303856134415
1747246721.9312944,1830,0.005506766028702259
1747246722.613617,1832,0.012144241482019424
1747246722.954566,1833,0.07133416831493378
1747246723.2977753,1834,0.0035000666975975037
1747246723.9811208,1836,0.013662973418831825
1747246724.3243685,1837,0.00530439056456089
1747246724.6657665,1838,0.014273013919591904
1747246726.720973,1844,0.007818114012479782
1747246727.0686195,1845,0.002804979681968689
1747246727.410488,1846,0.004123620688915253
1747246727.7509263,1847,0.004061613231897354
1747246728.0916774,1848,0.014680501073598862
1747246729.1173277,1851,0.0012221820652484894
1747246729.8008149,1853,0.009491438046097755
1747246730.8464499,1856,0.03748822584748268
1747246732.2298875,1860,0.0012934040278196335
1747246733.6213028,1864,0.004127837717533112
1747246733.968225,1865,0.011521780863404274
1747246734.316764,1866,0.0024606380611658096
1747246734.6604881,1867,0.0008617322891950607
1747246736.0455415,1871,0.0013380777090787888
1747246736.3947432,1872,0.017643244937062263
1747246736.7401505,1873,0.01974361389875412
1747246737.0844626,1874,0.010164658538997173
1747246737.4270544,1875,0.002945391461253166
1747246738.1278167,1877,0.0010931063443422318
1747246738.8148935,1879,0.0012266319245100021
1747246739.1625426,1880,0.008590308018028736
1747246740.1900315,1883,0.0007356796413660049
1747246740.5314384,1884,0.007378594018518925
1747246741.2148972,1886,0.01500612124800682
1747246741.8986747,1888,0.0021629836410284042
1747246742.5815394,1890,0.0005104821175336838
1747246742.926998,1891,0.007786697708070278
1747246744.2963433,1895,0.004059042781591415
1747246745.670061,1899,0.02138698846101761
1747246746.3569634,1901,0.001180700957775116
1747246746.7006767,1902,0.024314019829034805
1747246748.0853,1906,0.01399410143494606
1747246748.7681115,1908,0.00042019598186016083
1747246749.1088185,1909,0.006367803551256657
1747246749.4534318,1910,0.0033138692378997803
1747246750.4884238,1913,0.0050421226769685745
1747246751.5280986,1916,0.02112695761024952
1747246752.2144067,1918,0.04415718838572502
1747246754.288305,1924,0.01263438817113638
1747246754.6310062,1925,0.01917414367198944
1747246754.9745436,1926,0.009332315064966679
1747246755.6659539,1928,0.0028016529977321625
1747246756.005646,1929,0.004035416059195995
1747246757.032518,1932,0.0006011556833982468
1747246758.0614285,1935,0.005129300057888031
1747246758.4001865,1936,0.034402236342430115
1747246759.4258409,1939,0.005071040242910385
1747246759.7656686,1940,0.017742224037647247
1747246760.105248,1941,0.0021675508469343185
1747246760.4448848,1942,0.003468177281320095
1747246761.478077,1945,0.0023836083710193634
1747246762.1622305,1947,0.0034580249339342117
1747246763.1848555,1950,0.005335530266165733
1747246763.5247695,1951,0.006256284192204475
1747246764.204507,1953,0.010638962499797344
1747246765.236793,1956,0.004011103883385658
1747246766.6131878,1960,0.007769969291985035
1747246766.9539533,1961,0.009120060130953789
1747246767.2912066,1962,0.0021076779812574387
1747246767.6297252,1963,0.0024525830522179604
1747246767.9697917,1964,0.0024077072739601135
1747246768.6509922,1966,0.017428351566195488
1747246768.9930856,1967,0.008935654535889626
1747246769.334627,1968,0.00670848973095417
1747246769.672607,1969,0.021707136183977127
1747246771.7062123,1975,0.0216826144605875
1747246772.3871942,1977,0.0008386801928281784
1747246772.728678,1978,0.004049656912684441
1747246773.0706594,1979,0.025690041482448578
1747246773.4164608,1980,0.048229288309812546
1747246773.7577171,1981,0.0010568052530288696
1747246774.1017983,1982,0.004633927717804909
1747246774.4432783,1983,0.003262776881456375
1747246775.126567,1985,0.0005976948887109756
1747246775.8119817,1987,0.019107963889837265
1747246776.1515932,1988,0.003613842651247978
1747246776.490582,1989,0.019867952913045883
1747246777.1687107,1991,0.007483405992388725
1747246777.5131187,1992,0.014263249933719635
1747246777.8528392,1993,0.00506235659122467
1747246778.5370011,1995,0.021833889186382294
1747246779.91109,1999,0.008141051977872849


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_24_215134-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254272.5961928,0,0.06866452842950821
1747254273.3107355,3,0.04500894621014595
1747254273.5492635,4,0.06723947077989578
1747254274.9406748,10,0.02650613524019718
1747254275.17386,11,0.0452260784804821
1747254275.8799453,14,-0.01123534981161356
1747254276.132818,15,-0.01741013675928116
1747254276.8261366,18,0.053328223526477814
1747254277.0605276,19,-0.0031361286528408527
1747254277.2931707,20,-0.02087695151567459
1747254277.7660894,22,0.04135376960039139
1747254278.0015488,23,0.022794019430875778
1747254278.6978948,26,0.022193370386958122
1747254278.9310384,27,0.034886375069618225
1747254280.3265636,33,0.054560523480176926
1747254281.0178254,36,0.11104857921600342
1747254281.2503774,37,0.02396037057042122
1747254281.4804096,38,0.13015662133693695
1747254281.7113647,39,0.15730635821819305
1747254281.9418893,40,0.08555160462856293
1747254283.566153,47,0.3868231177330017
1747254283.7977073,48,0.20957423746585846
1747254284.028162,49,0.39841824769973755
1747254284.5031273,51,0.18560172617435455
1747254284.7420812,52,0.7606335282325745
1747254285.214765,54,0.9676384329795837
1747254285.9248633,57,1.0515371561050415
1747254286.6333945,60,0.9933987259864807
1747254286.8674233,61,0.7727838754653931
1747254287.100228,62,1.4949308633804321
1747254287.3370173,63,1.220704436302185
1747254287.7996285,65,1.606582760810852
1747254288.0335202,66,1.5111552476882935
1747254288.2604969,67,3.1757314205169678
1747254288.489214,68,5.4317307472229
1747254288.944341,70,2.559115171432495
1747254289.174258,71,3.470407724380493
1747254290.565658,77,4.342956066131592
1747254291.029721,79,5.3829874992370605
1747254291.259976,80,6.739227294921875
1747254291.726685,82,6.920600414276123
1747254291.9804983,83,9.305747032165527
1747254292.4364014,85,4.490418434143066
1747254293.3496118,89,8.569695472717285
1747254293.5765965,90,8.571949005126953
1747254294.7282,95,6.313211441040039
1747254295.6479821,99,6.358429431915283
1747254295.8824933,100,7.840592861175537
1747254296.5771616,103,7.152884483337402
1747254297.2715917,106,8.203919410705566
1747254297.4983277,107,15.806726455688477
1747254297.9584208,109,10.803736686706543
1747254299.121339,114,5.234232425689697
1747254299.6186666,116,5.988986968994141
1747254300.8146932,121,5.734110355377197
1747254301.7481277,125,3.954969644546509
1747254301.9757662,126,7.967555999755859
1747254302.433888,128,6.220346450805664
1747254302.8959296,130,5.130144119262695
1747254303.1289496,131,7.061509609222412
1747254303.3596735,132,7.105302333831787
1747254304.2935026,136,6.7984442710876465
1747254304.5333016,137,7.967435836791992
1747254305.9904213,143,6.77146053314209
1747254306.2372117,144,7.091667175292969
1747254306.72878,146,6.805811882019043
1747254306.9728215,147,6.647042274475098
1747254307.704456,150,17.594789505004883
1747254309.3972125,157,6.920517444610596
1747254309.9072056,159,7.096621036529541
1747254310.1618645,160,6.017482280731201
1747254310.6674762,162,6.05342960357666
1747254311.1406019,164,4.672311782836914
1747254311.610817,166,5.315730571746826
1747254312.5604503,170,8.49079418182373
1747254312.800099,171,5.440441608428955
1747254313.0366976,172,4.222696304321289
1747254313.745154,175,10.48166275024414
1747254313.9782043,176,8.993767738342285
1747254314.2227051,177,6.514580249786377
1747254314.4626362,178,9.800630569458008
1747254314.9312232,180,9.043343544006348
1747254315.1729758,181,7.0274152755737305
1747254315.8718333,184,9.269763946533203
1747254316.1043472,185,8.032872200012207
1747254316.3368783,186,9.058016777038574
1747254317.0442572,189,4.208447456359863
1747254317.2780476,190,4.259864807128906
1747254317.5139246,191,6.176510810852051
1747254317.7482114,192,8.062851905822754
1747254318.4525099,195,10.763022422790527
1747254319.3966348,199,10.493614196777344
1747254319.6336603,200,13.097016334533691
1747254320.0973084,202,8.50443172454834
1747254320.3337948,203,8.358657836914062
1747254320.5712729,204,6.146084308624268
1747254320.8111508,205,3.7488033771514893
1747254321.2914565,207,5.332062244415283
1747254321.7549045,209,4.410196781158447
1747254322.218952,211,10.507166862487793
1747254322.6861575,213,7.189779281616211
1747254323.1650565,215,6.559985637664795
1747254323.4097066,216,8.82201099395752
1747254323.8872874,218,5.993988037109375
1747254324.1231844,219,4.212460517883301
1747254324.3535094,220,4.744776725769043
1747254324.5818224,221,7.487712860107422
1747254324.8106005,222,7.516538143157959
1747254325.2852974,224,6.936063766479492
1747254325.5231123,225,5.860383033752441
1747254326.4777205,229,7.210953712463379
1747254327.8638885,235,8.435420036315918
1747254328.3325536,237,10.588616371154785
1747254328.5619152,238,6.476385116577148
1747254328.792834,239,7.030731678009033
1747254329.2536812,241,8.001358032226562
1747254329.483094,242,10.405521392822266
1747254329.9405313,244,9.35571575164795
1747254330.173704,245,10.871146202087402
1747254330.4059508,246,9.804492950439453
1747254330.63665,247,13.168888092041016
1747254331.8135293,252,8.533310890197754
1747254332.0423064,253,6.920236587524414
1747254332.2711685,254,6.602200031280518
1747254332.9719846,257,4.676058292388916
1747254333.2208557,258,4.849618911743164
1747254333.4637554,259,3.9535155296325684
1747254333.7149594,260,6.10898494720459
1747254334.2367167,262,3.2168946266174316
1747254336.1378415,270,7.4355998039245605
1747254336.3720446,271,10.15642261505127
1747254337.0864677,274,5.201625347137451
1747254337.318631,275,5.196568965911865
1747254337.5548818,276,5.40289306640625
1747254338.037876,278,4.663327693939209
1747254338.5317678,280,5.804394245147705
1747254339.0101404,282,4.6810526847839355
1747254339.2499335,283,5.4531965255737305
1747254339.7359948,285,3.5695197582244873
1747254340.2196553,287,6.910320281982422
1747254340.457887,288,6.7819366455078125
1747254340.9441187,290,7.261321067810059
1747254342.1661422,295,7.202942371368408
1747254342.4141989,296,6.7117180824279785
1747254342.6598907,297,10.385292053222656
1747254342.9081047,298,6.967064380645752
1747254344.377809,304,12.856143951416016
1747254344.8717804,306,9.825937271118164
1747254345.3659155,308,8.229606628417969
1747254345.6105533,309,6.652056694030762
1747254346.3438203,312,8.269826889038086
1747254346.5832803,313,10.04684066772461
1747254347.315508,316,3.4815595149993896
1747254347.8102465,318,7.30756139755249
1747254348.0523977,319,6.7475786209106445
1747254348.7836282,322,7.862028121948242
1747254349.2720268,324,5.16400671005249
1747254350.4738362,329,4.380115509033203
1747254350.7143626,330,4.35035514831543
1747254350.95657,331,4.187036991119385
1747254351.1967838,332,3.709235668182373
1747254352.400261,337,5.8433942794799805
1747254352.6387377,338,7.758365631103516
1747254353.1152306,340,5.75698184967041
1747254353.8511834,343,8.524354934692383
1747254354.0868807,344,4.9467549324035645
1747254354.3239608,345,5.617683410644531
1747254354.5623298,346,5.194169044494629
1747254355.0426936,348,5.953585147857666
1747254355.5367486,350,4.712441921234131
1747254356.0211723,352,6.671228408813477
1747254356.2595692,353,5.333345413208008
1747254356.497865,354,4.013143539428711
1747254357.4527566,358,9.814647674560547
1747254357.927636,360,4.70114803314209
1747254358.4064772,362,5.025832176208496
1747254358.6442647,363,4.977266788482666
1747254358.8839393,364,4.204953193664551
1747254359.1207736,365,5.371255874633789
1747254359.3589249,366,6.6065239906311035
1747254359.592178,367,6.949525356292725
1747254359.8269985,368,10.990775108337402
1747254361.2577355,374,5.432624340057373
1747254361.9957132,377,4.646740436553955
1747254362.2358358,378,6.4957356452941895
1747254363.926111,385,5.171877384185791
1747254364.1740916,386,1.6599758863449097
1747254365.1526592,390,3.3286211490631104
1747254365.3887417,391,4.252932071685791
1747254365.6262922,392,7.732955455780029
1747254365.8602233,393,6.93966817855835
1747254366.106846,394,5.484577178955078
1747254366.345892,395,6.166070461273193
1747254366.575751,396,5.239468097686768
1747254366.8088617,397,5.632815837860107
1747254367.03861,398,7.874953746795654
1747254367.2691395,399,6.627050399780273
1747254367.7314463,401,4.973186492919922
1747254367.9630413,402,5.651419162750244
1747254368.4220462,404,5.3285908699035645
1747254369.3384275,408,4.823665618896484
1747254369.5758052,409,3.31547474861145
1747254370.2754724,412,4.231732368469238
1747254370.5091095,413,5.903879642486572
1747254370.7408285,414,6.7433319091796875
1747254370.973859,415,7.035726070404053
1747254371.6765385,418,7.548332691192627
1747254372.3722823,421,4.1866254806518555
1747254372.6026127,422,5.148173809051514
1747254373.3014925,425,5.720198631286621
1747254373.532183,426,6.609364986419678
1747254374.464574,430,4.680352210998535
1747254374.697605,431,4.9483113288879395
1747254375.38128,434,6.278907775878906
1747254375.6137505,435,5.317965984344482
1747254375.8421018,436,4.641162872314453
1747254376.0714612,437,6.349298000335693
1747254376.2988577,438,9.520121574401855
1747254376.533438,439,6.921243667602539
1747254376.7635553,440,5.2385053634643555
1747254376.9920807,441,6.043792247772217
1747254377.4471946,443,5.266775608062744
1747254377.6802244,444,6.0755510330200195
1747254377.9180396,445,8.021505355834961
1747254378.1633162,446,8.481419563293457
1747254379.1337287,450,13.030234336853027
1747254379.3747356,451,11.80151653289795
1747254379.6218255,452,10.888594627380371
1747254379.871039,453,4.90947961807251
1747254380.122412,454,9.273313522338867
1747254380.6138108,456,6.308784008026123
1747254381.1040738,458,4.908816337585449
1747254381.5840638,460,5.1211042404174805
1747254381.8221147,461,4.906702995300293
1747254382.543684,464,4.366547584533691
1747254382.7813923,465,4.824282169342041
1747254383.018215,466,4.001094341278076
1747254383.4956229,468,5.624127388000488
1747254383.968703,470,4.839209079742432
1747254384.9208446,474,7.123900890350342
1747254385.1612535,475,5.57449197769165
1747254385.893403,478,5.945923805236816
1747254386.131858,479,5.930539131164551
1747254386.3792279,480,6.243987560272217
1747254386.63089,481,5.89486837387085
1747254386.8909233,482,7.1963090896606445
1747254387.1318743,483,5.741421699523926
1747254387.3657424,484,8.273137092590332
1747254387.8341947,486,4.383325576782227
1747254388.0744977,487,3.5833122730255127
1747254388.3108304,488,6.882262706756592
1747254388.551568,489,10.753703117370605
1747254389.0360272,491,4.059589385986328
1747254389.75555,494,7.418078422546387
1747254390.7338307,498,8.981929779052734
1747254391.453268,501,6.166517734527588
1747254391.699167,502,4.912982940673828
1747254391.951318,503,6.5017571449279785
1747254392.6764796,506,5.637810230255127
1747254393.1543288,508,4.005311965942383
1747254393.396885,509,3.8202624320983887
1747254393.6386745,510,4.598847389221191
1747254393.8787673,511,3.1552507877349854
1747254394.119691,512,5.138522148132324
1747254394.3640108,513,3.6406030654907227
1747254394.6040144,514,5.080979347229004
1747254395.330141,517,1.8610917329788208
1747254395.571369,518,3.944310426712036
1747254395.8137147,519,4.352781295776367
1747254396.0630708,520,7.750036239624023
1747254396.7882814,523,5.723968029022217
1747254398.5149517,530,7.144379615783691
1747254399.2481232,533,4.229500770568848
1747254399.4962554,534,7.3273444175720215
1747254399.972882,536,5.456109046936035
1747254400.2161329,537,7.398210525512695
1747254400.4553683,538,6.90721321105957
1747254400.692427,539,6.309504508972168
1747254400.9317915,540,8.386996269226074
1747254401.4124856,542,9.642431259155273
1747254401.6517944,543,8.795853614807129
1747254401.8952792,544,5.433949947357178
1747254402.3713746,546,6.07340669631958
1747254402.6123226,547,5.394866466522217
1747254403.3289282,550,5.763913154602051
1747254403.8298235,552,8.220198631286621
1747254404.3092608,554,8.712002754211426
1747254404.549632,555,8.075129508972168
1747254404.7855809,556,5.348860740661621
1747254406.226324,562,5.473154544830322
1747254406.4656289,563,3.9534428119659424
1747254406.7074935,564,4.70045804977417
1747254407.7126753,568,4.640880584716797
1747254408.465874,571,2.5539143085479736
1747254408.945404,573,4.356495380401611
1747254409.6527078,576,8.653100967407227
1747254410.612549,580,6.588716983795166
1747254411.571534,584,7.4702582359313965
1747254411.813108,585,4.266233921051025
1747254412.0517833,586,6.391354084014893
1747254412.5395172,588,6.385277271270752
1747254413.029884,590,6.342175006866455
1747254413.2716305,591,7.2858805656433105
1747254413.512037,592,4.748465538024902
1747254413.9923902,594,5.638949871063232
1747254414.481814,596,8.342171669006348
1747254414.729757,597,6.527854919433594
1747254414.9771888,598,3.593647003173828
1747254415.21803,599,3.9975337982177734
1747254415.7016385,601,5.971081733703613
1747254415.940223,602,5.8492431640625
1747254416.1844797,603,5.9026594161987305
1747254416.6608603,605,4.790884494781494
1747254417.379144,608,7.1184587478637695
1747254417.8696845,610,4.224669933319092
1747254418.5943685,613,6.17197847366333
1747254418.8381813,614,6.270448684692383
1747254419.3365898,616,5.098941802978516
1747254419.8364868,618,7.883707046508789
1747254420.3310478,620,9.435704231262207
1747254420.821336,622,8.140812873840332
1747254421.0666537,623,4.469938278198242
1747254421.8004959,626,3.4003758430480957
1747254422.29787,628,9.25536060333252
1747254422.5515678,629,6.199836730957031
1747254423.5129397,633,6.4319586753845215
1747254424.010717,635,4.713877201080322
1747254424.5022318,637,5.277345180511475
1747254425.2324417,640,8.588363647460938
1747254425.482298,641,8.954991340637207
1747254425.7218554,642,3.212341785430908
1747254425.9645865,643,5.637768745422363
1747254426.2053108,644,8.300444602966309
1747254426.4527845,645,6.4475531578063965
1747254427.4609082,649,6.074775218963623
1747254427.9538121,651,5.647830486297607
1747254428.1912484,652,4.296927452087402
1747254428.4296916,653,2.9058382511138916
1747254428.6673992,654,5.682016372680664
1747254428.9068003,655,4.88181209564209
1747254429.6204772,658,6.892301082611084
1747254429.864105,659,4.752317905426025
1747254430.1007698,660,2.5021965503692627
1747254431.7405314,667,5.206416130065918
1747254432.4379923,670,10.97669506072998
1747254433.6070225,675,5.837782382965088
1747254433.841056,676,8.719758033752441
1747254434.0766754,677,5.815845012664795
1747254434.7938535,680,6.6271138191223145
1747254435.274788,682,3.5811569690704346
1747254435.516994,683,3.8172757625579834
1747254435.7564335,684,3.535287380218506
1747254436.4968286,687,6.9822998046875
1747254437.6945822,692,4.671753406524658
1747254438.1616151,694,3.9966042041778564
1747254438.390624,695,5.053894519805908
1747254438.6257477,696,3.082341432571411
1747254438.859566,697,6.657801151275635
1747254439.3408237,699,5.339071273803711
1747254440.0579774,702,4.01988410949707
1747254440.3003232,703,5.0260515213012695
1747254440.785856,705,8.088068962097168
1747254441.768447,709,5.841597557067871
1747254442.0138137,710,5.446927547454834
1747254442.5019886,712,4.638091087341309
1747254443.243391,715,3.0521461963653564
1747254443.7234256,717,5.515957832336426
1747254444.2003968,719,5.287982940673828
1747254444.4384053,720,6.3632025718688965
1747254444.682768,721,7.242824554443359
1747254445.167902,723,9.41629695892334
1747254445.6524403,725,2.6148312091827393
1747254445.8968098,726,7.683448791503906
1747254446.136896,727,5.434192180633545
1747254446.3846903,728,3.8891162872314453
1747254446.6310103,729,5.681896209716797
1747254447.121596,731,5.256855487823486
1747254447.365653,732,3.7520105838775635
1747254447.6130629,733,3.5423123836517334
1747254448.8227525,738,4.599849224090576
1747254449.064085,739,7.13893985748291
1747254449.3033369,740,3.0078325271606445
1747254449.7925916,742,6.292454242706299
1747254450.0287454,743,6.583231449127197
1747254450.266704,744,7.944296836853027
1747254450.5076041,745,4.98199462890625
1747254452.1803005,752,4.969295501708984
1747254452.8968935,755,4.377138614654541
1747254453.1345894,756,5.09027099609375
1747254453.61478,758,3.8903119564056396
1747254454.8254838,763,8.438007354736328
1747254455.0618336,764,11.761988639831543
1747254455.306986,765,13.915762901306152
1747254456.0368917,768,6.174213886260986
1747254456.490345,769,7.2384819984436035
1747254457.2253618,772,8.107236862182617
1747254457.4649987,773,6.543128490447998
1747254457.9531507,775,4.15107536315918
1747254458.1930308,776,5.41024923324585
1747254458.6714232,778,4.149503707885742
1747254458.9122677,779,5.008848190307617
1747254459.1592534,780,7.369174003601074
1747254459.4112136,781,6.721215724945068
1747254459.6556168,782,4.139610290527344
1747254461.0962386,788,4.6470746994018555
1747254461.3362257,789,5.732473373413086
1747254461.813013,791,4.1485276222229
1747254462.3014133,793,8.2346773147583
1747254462.786831,795,5.869542598724365
1747254463.0317764,796,4.739408493041992
1747254463.7702098,799,4.291894435882568
1747254464.0125036,800,3.76784348487854
1747254464.973633,804,4.306075572967529
1747254465.215943,805,3.79780912399292
1747254465.4633782,806,2.137539863586426
1747254465.714369,807,3.59032940864563
1747254466.4451663,810,3.7446038722991943
1747254467.1921062,813,3.194181442260742
1747254468.413549,818,5.186037063598633
1747254468.6524625,819,5.537226676940918
1747254469.142647,821,6.504954814910889
1747254469.3902996,822,7.408159255981445
1747254469.6371374,823,4.757396697998047
1747254470.1236007,825,5.365536212921143
1747254470.3701138,826,6.277917385101318
1747254470.610961,827,4.582839488983154
1747254470.851958,828,4.828478813171387
1747254471.8071654,832,7.1243720054626465
1747254472.0464363,833,10.361932754516602
1747254472.5241885,835,5.375593662261963
1747254472.765955,836,5.5189619064331055
1747254473.0087092,837,5.096465587615967
1747254473.5027134,839,11.18645191192627
1747254473.7491858,840,5.662261009216309
1747254474.4865785,843,6.874468803405762
1747254474.984794,845,2.6088318824768066
1747254476.2278643,850,7.356936454772949
1747254476.4718802,851,7.547266960144043
1747254477.1879544,854,4.147692680358887
1747254477.9137979,857,5.204936981201172
1747254478.6415727,860,6.79850959777832
1747254479.1311677,862,9.824298858642578
1747254479.8622367,865,4.009260177612305
1747254480.1203547,866,2.145293712615967
1747254481.0910594,870,5.791080474853516
1747254481.3407807,871,4.933166980743408
1747254483.752654,881,5.40709924697876
1747254484.2268388,883,4.463653564453125
1747254484.4619954,884,8.199203491210938
1747254484.6976657,885,10.358743667602539
1747254484.9372623,886,10.012779235839844
1747254485.411898,888,6.538548469543457
1747254485.912892,890,5.821002006530762
1747254486.400757,892,3.3327412605285645
1747254487.1232843,895,6.390578746795654
1747254487.6011798,897,5.749321937561035
1747254487.8471744,898,13.128211975097656
1747254488.5846546,901,5.42122745513916
1747254488.8269331,902,6.520110607147217
1747254489.3071735,904,4.276986122131348
1747254489.7966535,906,4.425614356994629
1747254490.0390823,907,3.0755743980407715
1747254490.282752,908,3.2812275886535645
1747254490.764974,910,7.010002613067627
1747254491.015935,911,6.814582824707031
1747254491.7468936,914,8.541092872619629
1747254492.7210562,918,3.1246554851531982
1747254492.962257,919,3.5441181659698486
1747254493.4443133,921,6.02655553817749
1747254493.9253116,923,3.0009071826934814
1747254494.9151385,927,6.524257659912109
1747254495.162003,928,4.958676338195801
1747254495.3999062,929,6.555685043334961
1747254495.6431546,930,3.1892313957214355
1747254495.880106,931,5.157142639160156
1747254496.118249,932,8.894776344299316
1747254496.354478,933,5.523650646209717
1747254496.8263083,935,8.994583129882812
1747254497.768196,939,5.083523273468018
1747254498.2458239,941,6.513396263122559
1747254498.4847848,942,8.702895164489746
1747254499.169412,945,7.560436725616455
1747254500.0869973,949,5.413502216339111
1747254500.7728322,952,3.607846975326538
1747254501.2361934,954,3.3838839530944824
1747254501.475782,955,3.5794670581817627
1747254501.7209392,956,3.1671812534332275
1747254502.6706078,960,4.294358730316162
1747254503.155641,962,5.673826217651367
1747254503.3957953,963,4.439939975738525
1747254503.637142,964,3.1266062259674072
1747254503.8787444,965,3.897400379180908
1747254504.3566742,967,6.8755388259887695
1747254504.5986414,968,4.613354682922363
1747254505.3193507,971,7.248732089996338
1747254506.5216951,976,6.287929058074951
1747254507.0098324,978,11.62020492553711
1747254507.2495582,979,7.307716369628906
1747254507.7306817,981,6.8834028244018555
1747254507.982761,982,6.842729568481445
1747254508.957552,986,3.4223992824554443
1747254509.4458113,988,4.828534126281738
1747254509.6875792,989,5.63442325592041
1747254509.9273202,990,5.9088263511657715
1747254510.4127865,992,5.397340774536133
1747254510.893749,994,7.025864601135254
1747254511.1347358,995,4.646451473236084
1747254511.3749225,996,3.7006897926330566
1747254511.8590539,998,5.343323707580566
1747254512.0990124,999,4.092174053192139
1747254512.5835955,1001,9.170159339904785
1747254512.8337848,1002,8.256114959716797
1747254513.0875876,1003,7.299922466278076
1747254513.328304,1004,4.8077073097229
1747254513.5711398,1005,6.2605438232421875
1747254513.8168497,1006,3.7691876888275146
1747254515.0691493,1011,4.366452693939209
1747254515.554628,1013,6.613495349884033
1747254516.035652,1015,4.640762805938721
1747254516.275178,1016,6.529764175415039
1747254516.519648,1017,4.0914082527160645
1747254517.726159,1022,5.788278102874756
1747254518.6768167,1026,7.687658309936523
1747254519.1612117,1028,3.22365665435791
1747254519.3987622,1029,4.330786228179932
1747254520.8222687,1035,5.870094299316406
1747254521.060211,1036,4.728245735168457
1747254521.2971046,1037,2.980060338973999
1747254521.5340557,1038,4.697793960571289
1747254521.770863,1039,5.157341003417969
1747254522.7239678,1043,6.12787389755249
1747254523.2037628,1045,5.224301338195801
1747254523.4461765,1046,2.5013270378112793
1747254524.8827515,1052,5.6956987380981445
1747254525.124196,1053,4.814416408538818
1747254525.8373606,1056,5.556056499481201
1747254526.3130474,1058,8.525912284851074
1747254526.5528848,1059,5.782775402069092
1747254526.7934797,1060,3.205655097961426
1747254527.2799802,1062,4.665389060974121
1747254528.0025008,1065,4.652312278747559
1747254528.254845,1066,2.3962645530700684
1747254528.4977214,1067,6.594945430755615
1747254528.9823468,1069,3.644380807876587
1747254529.229974,1070,3.892146110534668
1747254529.4747384,1071,3.7407374382019043
1747254529.7164707,1072,4.373297691345215
1747254529.9573367,1073,3.0941202640533447
1747254530.2024713,1074,5.738177299499512
1747254530.9145625,1077,4.938994884490967
1747254531.1532044,1078,9.482336044311523
1747254531.6307163,1080,5.017843723297119
1747254531.8681517,1081,5.008599281311035
1747254532.1057732,1082,4.395801067352295
1747254532.8209665,1085,2.0683529376983643
1747254533.0664117,1086,2.584216594696045
1747254533.30737,1087,5.0418596267700195
1747254534.2786338,1091,4.670375347137451
1747254534.5190217,1092,3.2779340744018555
1747254534.7595408,1093,3.6223134994506836
1747254536.0080225,1098,5.3019914627075195
1747254536.484891,1100,4.768955707550049
1747254536.9660783,1102,5.72892951965332
1747254537.2073014,1103,6.218702793121338
1747254537.4543917,1104,8.230569839477539
1747254538.1787872,1107,3.28848934173584
1747254538.4171548,1108,8.730140686035156
1747254538.6558542,1109,5.844756603240967
1747254538.896626,1110,9.724428176879883
1747254539.1396601,1111,5.649419784545898
1747254539.3794756,1112,9.281346321105957
1747254539.6160588,1113,9.532855033874512
1747254539.8523097,1114,12.487249374389648
1747254540.332104,1116,24.88571548461914
1747254541.0511162,1119,45.72026824951172
1747254541.5315275,1121,12.374428749084473
1747254541.7701514,1122,10.873360633850098
1747254542.4844916,1125,0.5581962466239929
1747254542.7304423,1126,0.9413667321205139
1747254543.213874,1128,1.6577469110488892
1747254543.4552054,1129,1.40479576587677
1747254543.6943302,1130,0.817540168762207
1747254543.9423168,1131,1.495748519897461
1747254544.184975,1132,1.093751311302185
1747254544.6820607,1134,0.8854896426200867
1747254544.9267747,1135,1.0743796825408936
1747254545.177068,1136,0.7493055462837219
1747254545.9061809,1139,2.412320613861084
1747254546.6233938,1142,1.4210379123687744
1747254547.343686,1145,1.45064377784729
1747254547.5841825,1146,0.9874889850616455
1747254548.0588672,1148,1.155420184135437
1747254548.2957387,1149,2.3498897552490234
1747254548.5354793,1150,1.6861724853515625
1747254548.7764027,1151,2.0977630615234375
1747254549.0161552,1152,2.4779229164123535
1747254549.2548027,1153,1.0534584522247314
1747254549.7355385,1155,2.211486577987671
1747254550.966121,1160,2.7074060440063477
1747254551.4463499,1162,2.3224103450775146
1747254551.9295936,1164,3.674830913543701
1747254552.4119804,1166,3.5760300159454346
1747254552.6574082,1167,1.8125877380371094
1747254554.0981686,1173,2.946277618408203
1747254554.339548,1174,1.1299086809158325
1747254554.8284612,1176,2.430830478668213
1747254555.066677,1177,1.715304970741272
1747254555.3061402,1178,1.6663753986358643
1747254556.2798047,1182,1.148686408996582
1747254556.7819433,1184,2.398409128189087
1747254557.2938826,1186,3.846019983291626
1747254557.7739854,1188,2.217052698135376
1747254558.0113595,1189,4.174271106719971
1747254558.2492776,1190,3.361065626144409
1747254558.9623034,1193,4.229996681213379
1747254559.1994255,1194,3.9603662490844727
1747254559.4370933,1195,3.004969596862793
1747254559.9176047,1197,1.7592006921768188
1747254560.154415,1198,2.767667055130005
1747254560.8684366,1201,3.5487582683563232
1747254561.1058838,1202,1.14082932472229
1747254561.817114,1205,3.280245542526245
1747254562.0586855,1206,5.397484302520752
1747254562.2967567,1207,4.141451358795166
1747254562.7780795,1209,1.6519989967346191
1747254563.7337117,1213,1.703800916671753
1747254563.9737103,1214,1.5376596450805664
1747254564.2110276,1215,3.52786922454834
1747254564.6886866,1217,4.292598724365234
1747254564.9250998,1218,3.94944429397583
1747254566.1195602,1223,2.9371161460876465
1747254566.5946364,1225,1.134941577911377
1747254567.3073463,1228,3.369072914123535
1747254567.5459235,1229,5.722873687744141
1747254568.2640328,1232,2.1010711193084717
1747254568.5036776,1233,2.8160462379455566
1747254569.7181675,1238,1.6755214929580688
1747254570.2147472,1240,2.5569777488708496
1747254570.4624605,1241,3.1967203617095947
1747254570.7073786,1242,5.724358558654785
1747254570.9492886,1243,6.175403118133545
1747254571.1995378,1244,5.472515106201172
1747254571.440294,1245,2.4321348667144775
1747254571.6805656,1246,3.128269910812378
1747254572.4149623,1249,4.569002628326416
1747254572.663343,1250,3.6701855659484863
1747254572.9047444,1251,4.233132362365723
1747254573.1464913,1252,4.010008811950684
1747254573.6237643,1254,5.156852722167969
1747254574.1009772,1256,4.003595352172852
1747254574.3382537,1257,2.892807722091675
1747254575.0513551,1260,2.91444730758667
1747254575.2877755,1261,2.2543067932128906
1747254576.0109658,1264,2.8452870845794678
1747254576.7322488,1267,3.3971667289733887
1747254577.703726,1271,2.9044225215911865
1747254578.9136071,1276,3.796797037124634
1747254579.155162,1277,6.1643500328063965
1747254579.4006486,1278,4.8183770179748535
1747254580.3826134,1282,3.548042058944702
1747254581.1370053,1285,2.646157741546631
1747254582.3668869,1290,5.544885158538818
1747254583.0983446,1293,1.811736822128296
1747254583.8142986,1296,3.1374623775482178
1747254584.2958229,1298,3.0463669300079346
1747254584.5398798,1299,4.457406997680664
1747254585.2665496,1302,1.7478243112564087
1747254586.2308967,1306,1.6299067735671997
1747254587.2306414,1310,3.1483359336853027
1747254588.2135932,1314,3.0359418392181396
1747254588.4629824,1315,3.27204966545105
1747254589.679838,1320,3.0590193271636963
1747254590.1567218,1322,4.456234455108643
1747254590.39326,1323,1.9412727355957031
1747254590.8709173,1325,6.144145488739014
1747254591.1083925,1326,4.986069202423096
1747254591.5840974,1328,1.4192639589309692
1747254593.2566624,1335,3.6009018421173096
1747254595.4070752,1344,2.5763583183288574
1747254595.6439464,1345,1.8550993204116821
1747254596.125997,1347,5.050455570220947
1747254596.3637328,1348,4.926551818847656
1747254597.0825047,1351,4.736553192138672
1747254597.3199253,1352,1.0796587467193604
1747254597.7980359,1354,3.8426733016967773
1747254598.743287,1358,5.13516092300415
1747254599.2203097,1360,4.021467208862305
1747254600.1775022,1364,1.8249082565307617
1747254600.4162161,1365,4.202046871185303
1747254600.6610043,1366,2.6429903507232666
1747254600.8992271,1367,4.1949262619018555
1747254601.1354947,1368,4.173803806304932
1747254602.0913484,1372,5.529344081878662
1747254602.3292344,1373,5.646008491516113
1747254602.8111386,1375,2.872260808944702
1747254603.0512636,1376,4.340989589691162
1747254604.0064878,1380,6.416357517242432
1747254605.2116983,1385,6.5848002433776855
1747254605.453902,1386,3.4525210857391357
1747254606.4298627,1390,2.559692859649658
1747254607.1669917,1393,3.5321238040924072
1747254607.8956769,1396,3.914849042892456
1747254608.141776,1397,2.902161121368408
1747254608.6282637,1399,3.999875545501709
1747254608.874408,1400,3.917165756225586
1747254609.5930908,1403,5.099915981292725
1747254610.0695267,1405,5.924885272979736
1747254612.0122533,1413,2.0459258556365967
1747254612.736829,1416,5.362831115722656
1747254612.9779387,1417,2.854151487350464
1747254613.479229,1419,6.4563798904418945
1747254613.9668577,1421,2.871622085571289
1747254614.2108784,1422,5.555912971496582
1747254616.3648171,1431,3.0522985458374023
1747254616.6044393,1432,3.1806161403656006
1747254617.5676124,1436,2.4372053146362305
1747254618.05168,1438,6.2027106285095215
1747254618.2939095,1439,7.574530601501465
1747254618.5368412,1440,4.284493446350098
1747254618.7797976,1441,3.802830696105957
1747254619.5281436,1444,3.298598289489746
1747254620.0327156,1446,2.1327381134033203
1747254620.275541,1447,3.6802005767822266
1747254620.5227563,1448,4.676833629608154
1747254620.7632651,1449,2.1387932300567627
1747254621.0005233,1450,4.2257819175720215
1747254621.237627,1451,4.830734729766846
1747254621.474901,1452,4.287534236907959
1747254621.952543,1454,3.997065782546997
1747254622.1910143,1455,2.3417539596557617
1747254622.436215,1456,4.7370285987854
1747254622.6801136,1457,4.613004207611084
1747254622.9231641,1458,3.951747179031372
1747254623.1704383,1459,6.500969886779785
1747254623.40909,1460,2.524716854095459
1747254623.6498392,1461,3.9861767292022705
1747254624.124719,1463,5.647889614105225
1747254625.99924,1470,2.3777759075164795
1747254626.7171578,1473,4.636491298675537
1747254626.963924,1474,4.212824821472168
1747254627.4538755,1476,10.382624626159668
1747254627.6967347,1477,7.835258960723877
1747254628.6554253,1481,3.8984534740448
1747254628.893895,1482,7.795068740844727
1747254629.1324086,1483,5.381224632263184
1747254630.0940285,1487,2.317291021347046
1747254630.335065,1488,4.117301940917969
1747254630.5746791,1489,5.811651706695557
1747254630.8211367,1490,2.219890832901001
1747254631.0601232,1491,5.233697414398193
1747254631.5397906,1493,3.6279420852661133
1747254631.7780504,1494,6.921801567077637
1747254632.7450614,1498,3.0652787685394287
1747254632.9955947,1499,9.08952522277832
1747254633.242229,1500,3.3800010681152344
1747254633.7294903,1502,4.3185858726501465
1747254634.4484184,1505,5.689035892486572
1747254635.3967264,1509,4.411960601806641
1747254635.6369631,1510,2.9231884479522705
1747254635.8801672,1511,5.803037166595459
1747254636.343812,1513,3.3538119792938232
1747254636.8074825,1515,10.49705982208252
1747254637.0393298,1516,4.164099216461182
1747254638.6730118,1523,3.713344097137451
1747254639.3725138,1526,4.941751956939697
1747254639.848339,1528,3.494699716567993
1747254641.2653584,1534,5.721625328063965
1747254641.9536476,1537,4.686858654022217
1747254642.1812432,1538,2.3909506797790527
1747254642.8763633,1541,2.6592559814453125
1747254643.7956867,1545,4.480335712432861
1747254644.2623906,1547,3.0098934173583984
1747254644.4976876,1548,3.8559718132019043
1747254645.1961846,1551,1.911292314529419
1747254645.4273438,1552,1.950948715209961
1747254645.6621711,1553,1.932442307472229
1747254646.1320612,1555,5.725727558135986
1747254646.5980856,1557,8.965773582458496
1747254647.764683,1562,3.1314544677734375
1747254648.2386837,1564,4.074031829833984
1747254648.4678056,1565,7.174313545227051
1747254648.6974754,1566,2.5203962326049805
1747254649.1701186,1568,3.0165774822235107
1747254649.65537,1570,2.826044797897339
1747254649.890167,1571,9.16280746459961
1747254650.123425,1572,2.06136417388916
1747254650.3578546,1573,3.1733500957489014
1747254651.0630803,1576,3.3590338230133057
1747254651.5268433,1578,4.873323917388916
1747254651.757284,1579,5.317637920379639
1747254651.9914007,1580,5.679018497467041
1747254652.223141,1581,3.0677452087402344
1747254652.4559395,1582,6.949917316436768
1747254653.158866,1585,3.412203311920166
1747254654.3770437,1590,4.569092273712158
1747254655.596971,1595,5.558504581451416
1747254655.83439,1596,4.685626029968262
1747254656.089457,1597,6.025001049041748
1747254657.0677671,1601,4.7049431800842285
1747254657.3097937,1602,2.9997806549072266
1747254657.5485468,1603,4.396615505218506
1747254659.2616842,1610,4.098336219787598
1747254659.5005288,1611,5.251018524169922
1747254659.982445,1613,3.8394837379455566
1747254660.2202432,1614,2.3999979496002197
1747254660.6979704,1616,4.342562675476074
1747254661.6504097,1620,4.3367228507995605
1747254662.1416585,1622,4.116222858428955
1747254662.6251907,1624,4.941556453704834
1747254663.1126928,1626,2.108442544937134
1747254663.3657517,1627,4.1705851554870605
1747254664.3272054,1631,2.6799001693725586
1747254665.3041961,1635,3.2211315631866455
1747254665.5573952,1636,4.726952075958252
1747254665.7997658,1637,2.0696358680725098
1747254666.0357466,1638,4.058350563049316
1747254666.5140145,1640,5.4250030517578125
1747254666.7510855,1641,5.4475884437561035
1747254667.946623,1646,9.000096321105957
1747254668.194523,1647,2.588484287261963
1747254668.6880176,1649,6.067004203796387
1747254669.164558,1651,6.44864559173584
1747254669.4102242,1652,4.624020576477051
1747254669.6484997,1653,5.396590232849121
1747254669.8860219,1654,7.6318840980529785
1747254670.3658192,1656,5.392419815063477
1747254670.8404427,1658,5.93481969833374
1747254671.7936678,1662,2.8257577419281006
1747254672.2750685,1664,10.169100761413574
1747254672.7485154,1666,8.488004684448242
1747254673.4867425,1669,4.081435203552246
1747254673.7270987,1670,3.377495050430298
1747254674.6963847,1674,2.701604127883911
1747254675.4147973,1677,3.6678123474121094
1747254675.8928902,1679,6.337870121002197
1747254676.1306381,1680,1.9737728834152222
1747254676.3701653,1681,5.1064019203186035
1747254676.6100533,1682,3.6525933742523193
1747254677.3279622,1685,8.135695457458496
1747254677.568944,1686,3.966554641723633
1747254677.8212187,1687,4.477168560028076
1747254678.0719025,1688,4.05189323425293
1747254678.3208723,1689,5.052493095397949
1747254678.5591478,1690,2.1479108333587646
1747254679.2870827,1693,8.089262962341309
1747254679.5241017,1694,2.4306066036224365
1747254679.761934,1695,4.527900218963623
1747254680.2429159,1697,6.8263702392578125
1747254680.4809918,1698,3.4100871086120605
1747254680.7254171,1699,4.26389741897583
1747254680.970004,1700,7.879270553588867
1747254681.462376,1702,3.02414870262146
1747254681.9495983,1704,4.966017723083496
1747254682.673685,1707,3.096374988555908
1747254683.1477864,1709,6.283131122589111
1747254683.391446,1710,6.712268829345703
1747254683.6300595,1711,10.088094711303711
1747254683.877426,1712,6.4221906661987305
1747254685.3253663,1718,6.911816596984863
1747254685.5666096,1719,6.886811256408691
1747254686.2890801,1722,3.5634665489196777
1747254686.5320988,1723,4.81846809387207
1747254686.7858021,1724,6.000733852386475
1747254687.0373433,1725,2.708693027496338
1747254688.2919059,1730,4.5214338302612305
1747254690.1997237,1738,4.554233551025391
1747254690.4359286,1739,3.138350486755371
1747254690.672777,1740,3.231992483139038
1747254691.3991272,1743,2.868378162384033
1747254691.879567,1745,9.971854209899902
1747254692.610699,1748,8.167984962463379
1747254692.8500192,1749,6.495243072509766
1747254693.0896978,1750,4.736348628997803
1747254693.336544,1751,2.4528839588165283
1747254693.8192842,1753,3.2987043857574463
1747254694.0592496,1754,3.632542371749878
1747254694.7799072,1757,5.131331920623779
1747254695.9886136,1762,5.4066996574401855
1747254696.2372222,1763,5.571267604827881
1747254696.716955,1765,6.108480930328369
1747254696.960973,1766,6.512149810791016
1747254697.459219,1768,5.728681564331055
1747254699.1552954,1775,4.329899787902832
1747254699.3941712,1776,5.334301471710205
1747254699.6378403,1777,4.901276588439941
1747254700.365849,1780,3.908949613571167
1747254700.6064281,1781,5.415464401245117
1747254701.3415687,1784,6.677987575531006
1747254701.578542,1785,3.2999184131622314
1747254701.8130665,1786,6.485270977020264
1747254702.046742,1787,4.253860950469971
1747254702.5185916,1789,4.248357772827148
1747254702.76474,1790,6.240297794342041
1747254703.2439063,1792,5.033808708190918
1747254703.7204602,1794,6.639582633972168
1747254704.2037506,1796,7.7688398361206055
1747254704.4447305,1797,7.688816070556641
1747254705.174056,1800,3.444303512573242
1747254705.6520858,1802,3.473356008529663
1747254705.8905663,1803,5.932326316833496
1747254706.1310925,1804,7.99600076675415
1747254707.1323473,1808,7.369932174682617
1747254707.6223128,1810,3.067244529724121
1747254708.587025,1814,4.591556549072266
1747254709.070714,1816,1.959555745124817
1747254709.5486736,1818,4.175890922546387
1747254709.792357,1819,1.8765671253204346
1747254710.746885,1823,4.111303806304932
1747254711.4601731,1826,7.20175838470459
1747254711.7002811,1827,6.571990013122559
1747254712.178848,1829,8.696086883544922
1747254712.417274,1830,6.384304523468018
1747254712.8938057,1832,4.186151027679443
1747254713.1306167,1833,4.847283363342285
1747254713.3693385,1834,3.6230661869049072
1747254713.8425853,1836,2.653928518295288
1747254714.0822146,1837,5.584687232971191
1747254714.319082,1838,4.961310863494873
1747254715.7609968,1844,5.795170307159424
1747254716.0053241,1845,5.8878068923950195
1747254716.252163,1846,8.156906127929688
1747254716.4863853,1847,4.568213939666748
1747254716.7246835,1848,1.6474491357803345
1747254717.4607716,1851,6.48516321182251
1747254717.96125,1853,1.804726481437683
1747254718.6870203,1856,6.426216125488281
1747254719.644937,1860,3.7314178943634033
1747254720.6007867,1864,3.1221020221710205
1747254720.8381214,1865,4.39830207824707
1747254721.0838702,1866,2.167576789855957
1747254721.3251452,1867,5.335649013519287
1747254722.2990093,1871,4.371822834014893
1747254722.5369842,1872,3.2894911766052246
1747254722.7776918,1873,3.4491612911224365
1747254723.0148177,1874,1.9032953977584839
1747254723.255494,1875,6.284749984741211
1747254723.7340262,1877,7.4418253898620605
1747254724.2212517,1879,3.9389660358428955
1747254724.4665859,1880,4.92140531539917
1747254725.2008839,1883,5.206290245056152
1747254725.4438965,1884,4.310429573059082
1747254725.9350958,1886,6.11940336227417
1747254726.433411,1888,5.495280742645264
1747254726.923475,1890,2.7873010635375977
1747254727.1651,1891,3.2909278869628906
1747254728.135929,1895,8.659189224243164
1747254729.0963728,1899,3.4411442279815674
1747254729.58054,1901,7.318066596984863
1747254729.8226798,1902,13.887094497680664
1747254730.7943158,1906,3.592935800552368
1747254731.2790885,1908,4.469692230224609
1747254731.5156074,1909,6.622580051422119
1747254731.7718582,1910,4.731011867523193
1747254732.5085385,1913,5.176770210266113
1747254733.2569873,1916,3.283132314682007
1747254733.7343252,1918,3.1812045574188232
1747254735.1820364,1924,3.842214584350586
1747254735.4256165,1925,6.430404186248779
1747254735.6667638,1926,3.126967430114746
1747254736.1489658,1928,3.0799880027770996
1747254736.3932588,1929,3.8485395908355713
1747254737.1052384,1932,2.771428108215332
1747254737.838624,1935,5.924259185791016
1747254738.0791585,1936,6.3188371658325195
1747254738.8121483,1939,4.457314968109131
1747254739.0569096,1940,4.270124435424805
1747254739.2943141,1941,4.59194278717041
1747254739.5334396,1942,5.837088584899902
1747254740.241233,1945,5.624658584594727
1747254740.7096896,1947,7.757606029510498
1747254741.4135604,1950,5.994490146636963
1747254741.6545982,1951,4.393402099609375
1747254742.1232913,1953,5.192106246948242
1747254742.826114,1956,4.907141208648682
1747254743.7740564,1960,1.384586215019226
1747254744.0110354,1961,4.824258804321289
1747254744.2475288,1962,5.512007236480713
1747254744.4857469,1963,5.681654453277588
1747254744.729923,1964,3.2711193561553955
1747254745.218028,1966,3.859828233718872
1747254745.4626591,1967,6.521126747131348
1747254745.710595,1968,5.16298246383667
1747254745.9534917,1969,10.701953887939453
1747254747.4274347,1975,3.291081666946411
1747254747.9079266,1977,1.7571485042572021
1747254748.1488438,1978,5.418811321258545
1747254748.384958,1979,4.91445255279541
1747254748.6250212,1980,4.857241630554199
1747254748.8633208,1981,4.509853363037109
1747254749.1058204,1982,4.113055229187012
1747254749.343562,1983,4.025323867797852
1747254749.8225892,1985,3.013094425201416
1747254750.307158,1987,6.016053199768066
1747254750.5481467,1988,4.309786319732666
1747254750.7910657,1989,2.176614999771118
1747254751.274979,1991,4.688448905944824
1747254751.5219164,1992,4.262309551239014
1747254751.7622564,1993,4.8643317222595215
1747254752.2383537,1995,2.96985125541687
1747254753.2008657,1999,1.6029212474822998


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_24_215134-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254272.596354,0,0.0068664527498185635
1747254273.3109477,3,0.00450089480727911
1747254273.5496652,4,0.006723947357386351
1747254274.940958,10,0.0026506136637181044
1747254275.1742632,11,0.0045226081274449825
1747254275.880105,14,-0.001123534981161356
1747254276.132952,15,-0.0017410137224942446
1747254276.82629,18,0.005332822445780039
1747254277.060687,19,-0.0003136128652840853
1747254277.2933068,20,-0.0020876952912658453
1747254277.7663033,22,0.004135377239435911
1747254278.00174,23,0.0022794019896537066
1747254278.6981509,26,0.0022193370386958122
1747254278.9312975,27,0.0034886375069618225
1747254280.3267374,33,0.005456052254885435
1747254281.0180376,36,0.011104858480393887
1747254281.250581,37,0.0023960371036082506
1747254281.4807038,38,0.01301566231995821
1747254281.711593,39,0.015730636194348335
1747254281.9421756,40,0.008555160835385323
1747254283.566363,47,0.03868231177330017
1747254283.7978656,48,0.020957423374056816
1747254284.0283835,49,0.039841827005147934
1747254284.5032911,51,0.018560172989964485
1747254284.7423434,52,0.0760633572936058
1747254285.21493,54,0.09676384180784225
1747254285.925162,57,0.10515371710062027
1747254286.633749,60,0.09933987259864807
1747254286.8676531,61,0.07727839052677155
1747254287.1004894,62,0.14949308335781097
1747254287.3371449,63,0.12207044661045074
1747254287.7997513,65,0.16065828502178192
1747254288.0336509,66,0.1511155217885971
1747254288.2606177,67,0.3175731599330902
1747254288.48934,68,0.54317307472229
1747254288.9445603,70,0.25591152906417847
1747254289.1744492,71,0.3470407724380493
1747254290.5658529,77,0.4342956244945526
1747254291.0298724,79,0.5382987856864929
1747254291.2601244,80,0.6739227175712585
1747254291.7268405,82,0.6920600533485413
1747254291.9806244,83,0.9305747151374817
1747254292.4365497,85,0.44904184341430664
1747254293.3497658,89,0.8569695353507996
1747254293.5767245,90,0.8571949005126953
1747254294.728345,95,0.631321132183075
1747254295.6481068,99,0.6358429789543152
1747254295.8826165,100,0.7840592861175537
1747254296.577287,103,0.7152884602546692
1747254297.2717543,106,0.8203919529914856
1747254297.498456,107,1.5806726217269897
1747254297.9589345,109,1.0803736448287964
1747254299.1218061,114,0.5234232544898987
1747254299.6188605,116,0.598898708820343
1747254300.814813,121,0.5734110474586487
1747254301.7482562,125,0.3954969644546509
1747254301.975895,126,0.7967556118965149
1747254302.4340413,128,0.6220346689224243
1747254302.8961084,130,0.5130144357681274
1747254303.1291378,131,0.7061509490013123
1747254303.3598764,132,0.7105302214622498
1747254304.2937305,136,0.6798444390296936
1747254304.5337465,137,0.7967435717582703
1747254305.9906437,143,0.6771460771560669
1747254306.2374656,144,0.7091667056083679
1747254306.7289817,146,0.6805812120437622
1747254306.973029,147,0.6647042632102966
1747254307.7046418,150,1.7594789266586304
1747254309.3973818,157,0.6920517683029175
1747254309.9074528,159,0.709662139415741
1747254310.1620958,160,0.6017482280731201
1747254310.6676414,162,0.6053429841995239
1747254311.1407793,164,0.4672311842441559
1747254311.6109786,166,0.5315730571746826
1747254312.5606306,170,0.849079430103302
1747254312.8002696,171,0.5440441966056824
1747254313.036859,172,0.42226964235305786
1747254313.7453597,175,1.048166275024414
1747254313.9783883,176,0.8993768095970154
1747254314.2229087,177,0.6514580249786377
1747254314.4628184,178,0.9800630807876587
1747254314.9314177,180,0.9043343663215637
1747254315.173098,181,0.7027415633201599
1747254315.8720093,184,0.9269763827323914
1747254316.1045625,185,0.8032872080802917
1747254316.3370545,186,0.9058017134666443
1747254317.0444689,189,0.42084476351737976
1747254317.2782307,190,0.42598649859428406
1747254317.514097,191,0.617651104927063
1747254317.7483687,192,0.8062852025032043
1747254318.4527326,195,1.0763022899627686
1747254319.396754,199,1.0493614673614502
1747254319.633811,200,1.309701681137085
1747254320.097411,202,0.8504431843757629
1747254320.3340125,203,0.8358657956123352
1747254320.571454,204,0.6146084666252136
1747254320.8113408,205,0.3748803436756134
1747254321.2915976,207,0.5332062244415283
1747254321.7550404,209,0.4410196840763092
1747254322.2190895,211,1.050716757774353
1747254322.68631,213,0.7189779281616211
1747254323.1652424,215,0.6559985876083374
1747254323.409881,216,0.8822011351585388
1747254323.8874028,218,0.5993987917900085
1747254324.1233487,219,0.4212460517883301
1747254324.3536336,220,0.4744776785373688
1747254324.5819478,221,0.7487713098526001
1747254324.8107512,222,0.7516538500785828
1747254325.285571,224,0.6936063766479492
1747254325.5232854,225,0.5860382914543152
1747254326.4778454,229,0.7210953831672668
1747254327.8640096,235,0.8435420393943787
1747254328.3326771,237,1.0588616132736206
1747254328.562041,238,0.6476384997367859
1747254328.7929394,239,0.7030732035636902
1747254329.253811,241,0.8001357913017273
1747254329.4832163,242,1.0405521392822266
1747254329.94067,244,0.9355716109275818
1747254330.1738648,245,1.087114691734314
1747254330.4061167,246,0.9804493188858032
1747254330.6367738,247,1.3168888092041016
1747254331.8136847,252,0.8533310890197754
1747254332.0424397,253,0.6920236945152283
1747254332.2712975,254,0.6602200269699097
1747254332.97214,257,0.4676058292388916
1747254333.221022,258,0.4849618971347809
1747254333.4640136,259,0.3953515589237213
1747254333.7151892,260,0.610898494720459
1747254334.236957,262,0.3216894567012787
1747254336.1380057,270,0.7435600161552429
1747254336.3722138,271,1.0156422853469849
1747254337.0866568,274,0.5201625227928162
1747254337.318811,275,0.5196568965911865
1747254337.556801,276,0.5402893424034119
1747254338.0380743,278,0.4663327634334564
1747254338.531991,280,0.5804394483566284
1747254339.0104086,282,0.468105286359787
1747254339.2501264,283,0.545319676399231
1747254339.7362425,285,0.3569519817829132
1747254340.2199867,287,0.6910320520401001
1747254340.4580984,288,0.6781936883926392
1747254340.9443932,290,0.7261320948600769
1747254342.1664023,295,0.7202942371368408
1747254342.414472,296,0.6711718440055847
1747254342.6601365,297,1.0385292768478394
1747254342.908369,298,0.6967064738273621
1747254344.378069,304,1.2856143712997437
1747254344.8719735,306,0.9825937151908875
1747254345.3661387,308,0.8229606747627258
1747254345.6111863,309,0.6652056574821472
1747254346.3440375,312,0.8269826769828796
1747254346.5835245,313,1.0046840906143188
1747254347.315715,316,0.3481559455394745
1747254347.810537,318,0.7307561635971069
1747254348.0526288,319,0.6747578978538513
1747254348.7838743,322,0.7862028479576111
1747254349.272302,324,0.5164006948471069
1747254350.4740617,329,0.4380115568637848
1747254350.7146256,330,0.4350355267524719
1747254350.9567862,331,0.41870370507240295
1747254351.196991,332,0.37092357873916626
1747254352.400477,337,0.584339439868927
1747254352.6389446,338,0.7758365869522095
1747254353.1154063,340,0.57569819688797
1747254353.8514154,343,0.8524355292320251
1747254354.0870905,344,0.49467548727989197
1747254354.3241405,345,0.5617683529853821
1747254354.5625625,346,0.5194169282913208
1747254355.0429192,348,0.5953585505485535
1747254355.5369782,350,0.4712441861629486
1747254356.021464,352,0.6671228408813477
1747254356.2598047,353,0.5333345532417297
1747254356.4981205,354,0.4013143479824066
1747254357.4529707,358,0.9814648032188416
1747254357.9278667,360,0.4701147973537445
1747254358.4067123,362,0.5025832056999207
1747254358.644463,363,0.4977266788482666
1747254358.8841467,364,0.42049533128738403
1747254359.1209893,365,0.5371255874633789
1747254359.3591664,366,0.6606523990631104
1747254359.5923483,367,0.6949525475502014
1747254359.8271608,368,1.099077582359314
1747254361.2579296,374,0.5432624220848083
1747254361.9959416,377,0.46467405557632446
1747254362.2360504,378,0.649573564529419
1747254363.9263093,385,0.517187774181366
1747254364.1742907,386,0.16599759459495544
1747254365.1528263,390,0.33286210894584656
1747254365.3889103,391,0.4252932071685791
1747254365.626413,392,0.7732955813407898
1747254365.860414,393,0.693966805934906
1747254366.1070359,394,0.5484577417373657
1747254366.3460245,395,0.6166070699691772
1747254366.5758724,396,0.5239468216896057
1747254366.8089714,397,0.5632815957069397
1747254367.0387878,398,0.7874953746795654
1747254367.2692652,399,0.6627050638198853
1747254367.7316027,401,0.49731865525245667
1747254367.9631705,402,0.5651419162750244
1747254368.422175,404,0.5328590869903564
1747254369.3386724,408,0.48236656188964844
1747254369.5759952,409,0.33154746890068054
1747254370.2756464,412,0.4231732487678528
1747254370.5092688,413,0.5903880000114441
1747254370.7409923,414,0.6743332147598267
1747254370.9740734,415,0.7035726308822632
1747254371.6767135,418,0.7548332810401917
1747254372.3724477,421,0.41866254806518555
1747254372.6028264,422,0.5148174166679382
1747254373.301682,425,0.5720198750495911
1747254373.5323496,426,0.6609365344047546
1747254374.4647608,430,0.4680352210998535
1747254374.697745,431,0.4948311448097229
1747254375.3815305,434,0.6278907656669617
1747254375.6138756,435,0.5317966341972351
1747254375.8422265,436,0.46411630511283875
1747254376.0715942,437,0.6349298357963562
1747254376.2989798,438,0.9520121812820435
1747254376.5335689,439,0.6921243667602539
1747254376.7637036,440,0.5238505601882935
1747254376.9922059,441,0.6043792366981506
1747254377.4473205,443,0.5266775488853455
1747254377.6803725,444,0.607555091381073
1747254377.918266,445,0.802150547504425
1747254378.1635387,446,0.8481419682502747
1747254379.1338944,450,1.3030234575271606
1747254379.3748827,451,1.1801517009735107
1747254379.622026,452,1.0888594388961792
1747254379.8712387,453,0.490947961807251
1747254380.122681,454,0.9273313879966736
1747254380.6141078,456,0.6308783888816833
1747254381.10427,458,0.49088165163993835
1747254381.584361,460,0.5121104121208191
1747254381.822321,461,0.4906702935695648
1747254382.5438786,464,0.4366547763347626
1747254382.7818346,465,0.4824282228946686
1747254383.0184486,466,0.4001094400882721
1747254383.4958458,468,0.5624127388000488
1747254383.9689205,470,0.4839209020137787
1747254384.9210694,474,0.712390124797821
1747254385.1617143,475,0.557449221611023
1747254385.8936207,478,0.5945923924446106
1747254386.1321433,479,0.593053936958313
1747254386.3794756,480,0.6243987679481506
1747254386.6311204,481,0.589486837387085
1747254386.8911257,482,0.7196308970451355
1747254387.132098,483,0.5741421580314636
1747254387.3659492,484,0.8273137211799622
1747254387.834417,486,0.43833255767822266
1747254388.0746703,487,0.35833123326301575
1747254388.3110728,488,0.6882262825965881
1747254388.5518122,489,1.0753703117370605
1747254389.036243,491,0.40595895051956177
1747254389.7557518,494,0.7418078780174255
1747254390.7340906,498,0.8981930017471313
1747254391.4536338,501,0.6166517734527588
1747254391.6994586,502,0.49129828810691833
1747254391.9516206,503,0.6501757502555847
1747254392.6767125,506,0.5637810230255127
1747254393.1545756,508,0.40053120255470276
1747254393.3976274,509,0.3820262551307678
1747254393.6389556,510,0.45988473296165466
1747254393.8791583,511,0.315525084733963
1747254394.11992,512,0.5138522386550903
1747254394.364221,513,0.36406031250953674
1747254394.6042943,514,0.5080979466438293
1747254395.3304029,517,0.18610917031764984
1747254395.5716898,518,0.39443105459213257
1747254395.81394,519,0.43527814745903015
1747254396.0633848,520,0.7750036120414734
1747254396.7885337,523,0.5723968148231506
1747254398.515164,530,0.7144379615783691
1747254399.2484214,533,0.4229500889778137
1747254399.49649,534,0.7327344417572021
1747254399.973089,536,0.5456109046936035
1747254400.2163937,537,0.7398210763931274
1747254400.4555793,538,0.690721333026886
1747254400.69263,539,0.6309504508972168
1747254400.9320269,540,0.8386996388435364
1747254401.4127417,542,0.9642431139945984
1747254401.6520617,543,0.8795853853225708
1747254401.8955324,544,0.5433949828147888
1747254402.3715982,546,0.6073406934738159
1747254402.6125648,547,0.5394866466522217
1747254403.329151,550,0.576391339302063
1747254403.8300767,552,0.8220198750495911
1747254404.309571,554,0.8712002635002136
1747254404.5499358,555,0.8075129389762878
1747254404.785855,556,0.5348860621452332
1747254406.2266426,562,0.5473154783248901
1747254406.4658413,563,0.3953442871570587
1747254406.707688,564,0.470045804977417
1747254407.712922,568,0.4640880525112152
1747254408.4661195,571,0.2553914487361908
1747254408.9457207,573,0.4356495440006256
1747254409.6529174,576,0.8653101325035095
1747254410.6128159,580,0.6588717103004456
1747254411.5718226,584,0.7470258474349976
1747254411.8133376,585,0.4266234040260315
1747254412.0519946,586,0.6391354203224182
1747254412.5397067,588,0.6385277509689331
1747254413.030139,590,0.6342175006866455
1747254413.271861,591,0.7285880446434021
1747254413.51224,592,0.47484657168388367
1747254413.9926026,594,0.5638949871063232
1747254414.4820726,596,0.8342171907424927
1747254414.7299514,597,0.6527854800224304
1747254414.977692,598,0.35936471819877625
1747254415.2183232,599,0.3997533917427063
1747254415.7018912,601,0.5971081852912903
1747254415.9404607,602,0.5849243402481079
1747254416.1846797,603,0.5902659296989441
1747254416.6611052,605,0.4790884554386139
1747254417.3792405,608,0.711845874786377
1747254417.8699129,610,0.4224669933319092
1747254418.5946083,613,0.6171978712081909
1747254418.8384144,614,0.6270448565483093
1747254419.336833,616,0.5098941922187805
1747254419.8367605,618,0.7883707284927368
1747254420.3313217,620,0.9435704350471497
1747254420.8215969,622,0.8140813112258911
1747254421.066865,623,0.4469938278198242
1747254421.800712,626,0.34003758430480957
1747254422.2981088,628,0.9255360960960388
1747254422.5519438,629,0.6199836730957031
1747254423.5131648,633,0.6431958675384521
1747254424.0109706,635,0.47138771414756775
1747254424.5025039,637,0.5277345180511475
1747254425.2326913,640,0.8588363528251648
1747254425.4825273,641,0.8954991698265076
1747254425.7221282,642,0.32123419642448425
1747254425.9647934,643,0.5637769103050232
1747254426.2056859,644,0.8300444483757019
1747254426.4530356,645,0.6447553038597107
1747254427.4611452,649,0.6074775457382202
1747254427.9541037,651,0.5647830367088318
1747254428.1914344,652,0.42969274520874023
1747254428.4299147,653,0.2905838191509247
1747254428.6675882,654,0.5682016611099243
1747254428.9069932,655,0.4881812036037445
1747254429.6207576,658,0.6892301440238953
1747254429.8643727,659,0.475231796503067
1747254430.1009848,660,0.2502196729183197
1747254431.740656,667,0.5206416249275208
1747254432.43816,670,1.0976694822311401
1747254433.607227,675,0.5837782621383667
1747254433.8412943,676,0.871975839138031
1747254434.0768898,677,0.5815845131874084
1747254434.7941165,680,0.6627113819122314
1747254435.2750373,682,0.35811570286750793
1747254435.5172305,683,0.38172757625579834
1747254435.7567372,684,0.3535287380218506
1747254436.497031,687,0.698229968547821
1747254437.694803,692,0.46717533469200134
1747254438.1617856,694,0.3996604382991791
1747254438.3908083,695,0.5053894519805908
1747254438.6259348,696,0.30823415517807007
1747254438.8597782,697,0.6657801270484924
1747254439.341043,699,0.5339071154594421
1747254440.058236,702,0.4019884169101715
1747254440.300536,703,0.502605140209198
1747254440.7861006,705,0.8088068962097168
1747254441.7692683,709,0.584159791469574
1747254442.014247,710,0.5446927547454834
1747254442.5022311,712,0.4638091027736664
1747254443.2436378,715,0.30521461367607117
1747254443.723664,717,0.5515958070755005
1747254444.200599,719,0.5287982821464539
1747254444.4386365,720,0.6363202929496765
1747254444.6830328,721,0.724282443523407
1747254445.1681414,723,0.9416297078132629
1747254445.6526792,725,0.2614831328392029
1747254445.897095,726,0.7683448791503906
1747254446.1371484,727,0.5434192419052124
1747254446.384897,728,0.388911634683609
1747254446.6312292,729,0.5681896209716797
1747254447.1218321,731,0.5256855487823486
1747254447.3659067,732,0.3752010762691498
1747254447.6132982,733,0.35423123836517334
1747254448.8230166,738,0.4599849283695221
1747254449.064296,739,0.7138940095901489
1747254449.3035462,740,0.3007832467556
1747254449.7927918,742,0.6292454600334167
1747254450.0289347,743,0.6583231687545776
1747254450.2669036,744,0.7944297194480896
1747254450.5078743,745,0.498199462890625
1747254452.180525,752,0.4969295561313629
1747254452.8971353,755,0.4377138614654541
1747254453.1348288,756,0.5090271234512329
1747254453.6150167,758,0.38903120160102844
1747254454.8256993,763,0.8438007235527039
1747254455.0620723,764,1.1761988401412964
1747254455.3071876,765,1.3915762901306152
1747254456.0371032,768,0.6174213886260986
1747254456.4906313,769,0.7238482236862183
1747254457.2255852,772,0.8107237219810486
1747254457.4652274,773,0.6543128490447998
1747254457.9533966,775,0.4151075482368469
1747254458.1932342,776,0.541024923324585
1747254458.6716678,778,0.4149503707885742
1747254458.912453,779,0.5008848309516907
1747254459.1594641,780,0.7369174361228943
1747254459.4114482,781,0.6721215844154358
1747254459.6560538,782,0.4139610230922699
1747254461.096495,788,0.46470746397972107
1747254461.336471,789,0.5732473731040955
1747254461.813253,791,0.4148527681827545
1747254462.3017945,793,0.8234677314758301
1747254462.787037,795,0.5869542956352234
1747254463.0320232,796,0.4739408493041992
1747254463.7704644,799,0.42918944358825684
1747254464.0127845,800,0.3767843544483185
1747254464.9738846,804,0.43060755729675293
1747254465.2161934,805,0.37978091835975647
1747254465.4636421,806,0.21375398337841034
1747254465.714555,807,0.3590329587459564
1747254466.4454875,810,0.3744603991508484
1747254467.1923075,813,0.31941816210746765
1747254468.4138181,818,0.5186037421226501
1747254468.652735,819,0.5537226796150208
1747254469.1428437,821,0.6504954695701599
1747254469.3905556,822,0.7408159375190735
1747254469.6374676,823,0.4757396876811981
1747254470.1238308,825,0.5365536212921143
1747254470.3703876,826,0.6277917623519897
1747254470.6111836,827,0.4582839608192444
1747254470.8522146,828,0.4828478991985321
1747254471.807429,832,0.7124372124671936
1747254472.0466626,833,1.0361932516098022
1747254472.5244253,835,0.5375593900680542
1747254472.7661767,836,0.5518962144851685
1747254473.0089874,837,0.5096465945243835
1747254473.502952,839,1.118645191192627
1747254473.7494977,840,0.5662261247634888
1747254474.4868712,843,0.6874468922615051
1747254474.9850538,845,0.2608831822872162
1747254476.228068,850,0.735693633556366
1747254476.4721322,851,0.7547267079353333
1747254477.1881876,854,0.4147692620754242
1747254477.913986,857,0.5204936861991882
1747254478.6418486,860,0.6798509955406189
1747254479.1314063,862,0.9824299216270447
1747254479.8625405,865,0.40092602372169495
1747254480.1205332,866,0.2145293802022934
1747254481.0912688,870,0.5791080594062805
1747254481.340984,871,0.4933167099952698
1747254483.752832,881,0.540709912776947
1747254484.227109,883,0.4463653564453125
1747254484.4621935,884,0.8199203610420227
1747254484.697897,885,1.035874366760254
1747254484.93763,886,1.0012779235839844
1747254485.412103,888,0.6538548469543457
1747254485.9131126,890,0.5821002125740051
1747254486.401017,892,0.33327412605285645
1747254487.1236055,895,0.6390578746795654
1747254487.6014638,897,0.5749322175979614
1747254487.8473744,898,1.3128212690353394
1747254488.584928,901,0.5421227812767029
1747254488.8272166,902,0.6520110964775085
1747254489.3073912,904,0.42769861221313477
1747254489.7968998,906,0.44256144762039185
1747254490.0393414,907,0.30755743384361267
1747254490.2829525,908,0.3281227648258209
1747254490.7652936,910,0.7010002732276917
1747254491.0162022,911,0.6814582943916321
1747254491.747142,914,0.8541092872619629
1747254492.7212696,918,0.3124655485153198
1747254492.962476,919,0.3544118106365204
1747254493.444511,921,0.6026555895805359
1747254493.9255962,923,0.3000907301902771
1747254494.915286,927,0.6524257659912109
1747254495.1621969,928,0.49586763978004456
1747254495.400099,929,0.655568540096283
1747254495.6433895,930,0.31892314553260803
1747254495.8802938,931,0.5157142877578735
1747254496.1184554,932,0.8894776701927185
1747254496.3546705,933,0.5523650646209717
1747254496.8264878,935,0.8994583487510681
1747254497.7684338,939,0.5083523392677307
1747254498.2460203,941,0.6513396501541138
1747254498.4849136,942,0.8702895045280457
1747254499.1695461,945,0.7560436725616455
1747254500.0871654,949,0.541350245475769
1747254500.7729824,952,0.36078470945358276
1747254501.2365518,954,0.3383884131908417
1747254501.4760404,955,0.3579467236995697
1747254501.721122,956,0.31671813130378723
1747254502.6708677,960,0.4294358789920807
1747254503.155862,962,0.5673826336860657
1747254503.3960125,963,0.44399401545524597
1747254503.6373289,964,0.3126606345176697
1747254503.8789632,965,0.3897400498390198
1747254504.3569496,967,0.687553882598877
1747254504.5988524,968,0.4613354802131653
1747254505.3195972,971,0.7248732447624207
1747254506.5219462,976,0.628792941570282
1747254507.0100565,978,1.1620205640792847
1747254507.2497914,979,0.7307716608047485
1747254507.7309072,981,0.6883403062820435
1747254507.9829686,982,0.6842729449272156
1747254508.9577763,986,0.34223994612693787
1747254509.4459996,988,0.48285341262817383
1747254509.6878173,989,0.5634423494338989
1747254509.9275348,990,0.5908826589584351
1747254510.4130414,992,0.5397340655326843
1747254510.8939385,994,0.7025864720344543
1747254511.1349437,995,0.4646451473236084
1747254511.3752244,996,0.3700689971446991
1747254511.859322,998,0.5343323945999146
1747254512.0992725,999,0.4092174172401428
1747254512.5838711,1001,0.9170159697532654
1747254512.834062,1002,0.8256115317344666
1747254513.0878701,1003,0.7299922704696655
1747254513.328518,1004,0.4807707369327545
1747254513.5713303,1005,0.6260544061660767
1747254513.8170547,1006,0.376918762922287
1747254515.0692685,1011,0.4366452693939209
1747254515.5548577,1013,0.6613495349884033
1747254516.0359037,1015,0.46407628059387207
1747254516.2753854,1016,0.6529764533042908
1747254516.5198684,1017,0.40914082527160645
1747254517.7263834,1022,0.5788277983665466
1747254518.677069,1026,0.7687658667564392
1747254519.1616766,1028,0.3223656713962555
1747254519.3989632,1029,0.4330786168575287
1747254520.8224802,1035,0.5870094299316406
1747254521.060427,1036,0.4728245735168457
1747254521.2973883,1037,0.2980060279369354
1747254521.534337,1038,0.4697794020175934
1747254521.7710865,1039,0.5157341361045837
1747254522.7241917,1043,0.6127874255180359
1747254523.2040277,1045,0.5224301218986511
1747254523.446381,1046,0.2501327097415924
1747254524.883008,1052,0.5695698857307434
1747254525.1244109,1053,0.4814416468143463
1747254525.837683,1056,0.5556056499481201
1747254526.313266,1058,0.8525912165641785
1747254526.5531378,1059,0.5782775282859802
1747254526.7936878,1060,0.32056552171707153
1747254527.280202,1062,0.4665389060974121
1747254528.0027194,1065,0.4652312397956848
1747254528.2552848,1066,0.2396264523267746
1747254528.4979618,1067,0.6594945788383484
1747254528.9825857,1069,0.36443808674812317
1747254529.230202,1070,0.3892146050930023
1747254529.474934,1071,0.37407374382019043
1747254529.7167656,1072,0.4373297691345215
1747254529.957597,1073,0.30941203236579895
1747254530.2026591,1074,0.5738177299499512
1747254530.914767,1077,0.49389949440956116
1747254531.1534379,1078,0.9482336044311523
1747254531.6309452,1080,0.5017843842506409
1747254531.868375,1081,0.5008599162101746
1747254532.1059704,1082,0.43958011269569397
1747254532.8211532,1085,0.2068352997303009
1747254533.0666723,1086,0.2584216594696045
1747254533.3076375,1087,0.5041859745979309
1747254534.2788792,1091,0.46703752875328064
1747254534.5192854,1092,0.3277934193611145
1747254534.7598352,1093,0.3622313439846039
1747254536.0081909,1098,0.5301991701126099
1747254536.485106,1100,0.4768955707550049
1747254536.9663262,1102,0.572892963886261
1747254537.2076044,1103,0.6218702793121338
1747254537.454623,1104,0.8230569958686829
1747254538.1790135,1107,0.3288489282131195
1747254538.4175124,1108,0.8730140924453735
1747254538.6564136,1109,0.5844756960868835
1747254538.8968902,1110,0.9724428057670593
1747254539.139937,1111,0.5649420022964478
1747254539.379687,1112,0.9281346201896667
1747254539.6163397,1113,0.9532855153083801
1747254539.8525188,1114,1.2487249374389648
1747254540.3323505,1116,2.4885716438293457
1747254541.0514,1119,4.57202672958374
1747254541.53181,1121,1.2374428510665894
1747254541.7703888,1122,1.0873360633850098
1747254542.4847639,1125,0.05581962689757347
1747254542.7306664,1126,0.09413667768239975
1747254543.2141442,1128,0.16577468812465668
1747254543.455435,1129,0.14047957956790924
1747254543.6945722,1130,0.08175402134656906
1747254543.9425702,1131,0.1495748609304428
1747254544.1852162,1132,0.10937513411045074
1747254544.6822698,1134,0.08854896575212479
1747254544.9269893,1135,0.10743796825408936
1747254545.1771655,1136,0.07493055611848831
1747254545.9064379,1139,0.24123206734657288
1747254546.623626,1142,0.14210379123687744
1747254547.3439152,1145,0.14506438374519348
1747254547.5844262,1146,0.09874889999628067
1747254548.0590918,1148,0.11554201692342758
1747254548.2959673,1149,0.2349889725446701
1747254548.5356922,1150,0.16861724853515625
1747254548.776623,1151,0.20977631211280823
1747254549.016359,1152,0.2477922886610031
1747254549.2550182,1153,0.10534584522247314
1747254549.73574,1155,0.22114865481853485
1747254550.966307,1160,0.2707405984401703
1747254551.446564,1162,0.23224103450775146
1747254551.9298143,1164,0.36748310923576355
1747254552.412236,1166,0.3576030135154724
1747254552.6576867,1167,0.18125878274440765
1747254554.0983868,1173,0.29462775588035583
1747254554.3398094,1174,0.11299087107181549
1747254554.8286653,1176,0.24308304488658905
1747254555.0669448,1177,0.17153050005435944
1747254555.3063521,1178,0.16663753986358643
1747254556.280027,1182,0.1148686408996582
1747254556.7821832,1184,0.23984090983867645
1747254557.294145,1186,0.38460201025009155
1747254557.7742527,1188,0.22170527279376984
1747254558.0115702,1189,0.417427122592926
1747254558.2497692,1190,0.3361065685749054
1747254558.9625118,1193,0.42299968004226685
1747254559.199626,1194,0.39603662490844727
1747254559.4373615,1195,0.3004969656467438
1747254559.9178295,1197,0.17592006921768188
1747254560.15467,1198,0.27676671743392944
1747254560.868636,1201,0.3548758327960968
1747254561.106117,1202,0.114082932472229
1747254561.8173,1205,0.32802456617355347
1747254562.0588872,1206,0.5397484302520752
1747254562.297114,1207,0.4141451418399811
1747254562.7782836,1209,0.1651999056339264
1747254563.7339256,1213,0.170380100607872
1747254563.9739125,1214,0.1537659615278244
1747254564.2112858,1215,0.35278692841529846
1747254564.6888826,1217,0.42925986647605896
1747254564.9253774,1218,0.394944429397583
1747254566.1197748,1223,0.2937116324901581
1747254566.594833,1225,0.1134941577911377
1747254567.307585,1228,0.336907297372818
1747254567.5461938,1229,0.572287380695343
1747254568.2642415,1232,0.21010711789131165
1747254568.503893,1233,0.2816046178340912
1747254569.7183735,1238,0.1675521582365036
1747254570.2149777,1240,0.2556977868080139
1747254570.462655,1241,0.3196720480918884
1747254570.7076612,1242,0.5724358558654785
1747254570.9495535,1243,0.6175402998924255
1747254571.1997066,1244,0.5472515225410461
1747254571.440523,1245,0.24321348965168
1747254571.6807957,1246,0.3128269910812378
1747254572.415136,1249,0.4569002687931061
1747254572.6635575,1250,0.36701855063438416
1747254572.9049428,1251,0.4233132302761078
1747254573.1467187,1252,0.40100088715553284
1747254573.6239874,1254,0.5156852602958679
1747254574.101241,1256,0.40035954117774963
1747254574.3384578,1257,0.2892807722091675
1747254575.0516152,1260,0.2914447486400604
1747254575.2880573,1261,0.2254306823015213
1747254576.0112274,1264,0.2845287024974823
1747254576.7324774,1267,0.33971667289733887
1747254577.7039535,1271,0.29044225811958313
1747254578.9138572,1276,0.37967970967292786
1747254579.1553736,1277,0.6164349913597107
1747254579.400891,1278,0.4818377196788788
1747254580.3829246,1282,0.35480421781539917
1747254581.1372602,1285,0.2646157741546631
1747254582.36715,1290,0.5544885396957397
1747254583.0988543,1293,0.1811736822128296
1747254583.8145463,1296,0.31374624371528625
1747254584.296038,1298,0.304636687040329
1747254584.5400965,1299,0.4457406997680664
1747254585.2667935,1302,0.17478244006633759
1747254586.2312007,1306,0.16299067437648773
1747254587.2308857,1310,0.3148336112499237
1747254588.2138069,1314,0.3035942018032074
1747254588.4632075,1315,0.32720497250556946
1747254589.6800795,1320,0.3059019446372986
1747254590.1569462,1322,0.4456234574317932
1747254590.3935986,1323,0.19412727653980255
1747254590.8711932,1325,0.6144145727157593
1747254591.1086092,1326,0.49860692024230957
1747254591.5843225,1328,0.14192639291286469
1747254593.2567585,1335,0.3600901961326599
1747254595.4073343,1344,0.25763583183288574
1747254595.6442468,1345,0.18550993502140045
1747254596.1262639,1347,0.5050455927848816
1747254596.364031,1348,0.4926551878452301
1747254597.0827618,1351,0.4736553132534027
1747254597.3201692,1352,0.1079658791422844
1747254597.7982597,1354,0.38426733016967773
1747254598.743511,1358,0.5135161280632019
1747254599.2205253,1360,0.40214672684669495
1747254600.177737,1364,0.18249082565307617
1747254600.4164388,1365,0.42020469903945923
1747254600.661254,1366,0.26429903507232666
1747254600.8994553,1367,0.41949263215065
1747254601.1357048,1368,0.4173803925514221
1747254602.091611,1372,0.5529344081878662
1747254602.3296835,1373,0.5646008849143982
1747254602.8113546,1375,0.2872260808944702
1747254603.0514905,1376,0.4340989589691162
1747254604.006723,1380,0.6416357755661011
1747254605.211915,1385,0.6584800481796265
1747254605.4541047,1386,0.345252126455307
1747254606.430132,1390,0.2559692859649658
1747254607.1672425,1393,0.3532123863697052
1747254607.895921,1396,0.39148491621017456
1747254608.142019,1397,0.2902161180973053
1747254608.628456,1399,0.3999875485897064
1747254608.87462,1400,0.3917165696620941
1747254609.5932956,1403,0.5099915862083435
1747254610.0697424,1405,0.5924885272979736
1747254612.0125523,1413,0.20459258556365967
1747254612.737131,1416,0.5362831354141235
1747254612.9781582,1417,0.2854151427745819
1747254613.4795408,1419,0.6456379890441895
1747254613.9670935,1421,0.2871622145175934
1747254614.2111523,1422,0.5555912852287292
1747254616.365082,1431,0.30522987246513367
1747254616.6047091,1432,0.31806161999702454
1747254617.567893,1436,0.24372053146362305
1747254618.051885,1438,0.6202710866928101
1747254618.2941675,1439,0.7574530839920044
1747254618.5371091,1440,0.4284493625164032
1747254618.7800088,1441,0.38028308749198914
1747254619.5284536,1444,0.32985982298851013
1747254620.032928,1446,0.2132738083600998
1747254620.2757967,1447,0.36802005767822266
1747254620.5230591,1448,0.4676833748817444
1747254620.763985,1449,0.21387933194637299
1747254621.0007243,1450,0.42257818579673767
1747254621.2379265,1451,0.48307347297668457
1747254621.4751177,1452,0.42875343561172485
1747254621.952783,1454,0.39970657229423523
1747254622.1912951,1455,0.2341753989458084
1747254622.4365108,1456,0.47370287775993347
1747254622.6803303,1457,0.46130043268203735
1747254622.9234345,1458,0.39517471194267273
1747254623.1707175,1459,0.6500970125198364
1747254623.4093072,1460,0.2524716854095459
1747254623.6501129,1461,0.398617684841156
1747254624.1250222,1463,0.5647889971733093
1747254625.999507,1470,0.23777759075164795
1747254626.7174175,1473,0.46364912390708923
1747254626.9641805,1474,0.42128250002861023
1747254627.4541442,1476,1.0382624864578247
1747254627.696932,1477,0.7835258841514587
1747254628.6557348,1481,0.3898453414440155
1747254628.8941543,1482,0.7795068621635437
1747254629.1326165,1483,0.5381224751472473
1747254630.094257,1487,0.23172910511493683
1747254630.3352838,1488,0.41173020005226135
1747254630.5749097,1489,0.5811651945114136
1747254630.8213198,1490,0.22198908030986786
1747254631.0603018,1491,0.5233697295188904
1747254631.5400221,1493,0.3627942204475403
1747254631.778275,1494,0.6921801567077637
1747254632.745295,1498,0.30652788281440735
1747254632.9958727,1499,0.908952534198761
1747254633.2424974,1500,0.3380001187324524
1747254633.7297227,1502,0.4318585991859436
1747254634.448631,1505,0.5689036250114441
1747254635.397395,1509,0.4411960542201996
1747254635.637169,1510,0.29231885075569153
1747254635.8803387,1511,0.5803037285804749
1747254636.3439713,1513,0.3353812098503113
1747254636.8076577,1515,1.049705982208252
1747254637.0394928,1516,0.4164099395275116
1747254638.6731737,1523,0.37133440375328064
1747254639.3727467,1526,0.4941751956939697
1747254639.8485365,1528,0.34946998953819275
1747254641.2656631,1534,0.5721625685691833
1747254641.953776,1537,0.4686858654022217
1747254642.1813638,1538,0.239095076918602
1747254642.876506,1541,0.2659256160259247
1747254643.7958403,1545,0.44803357124328613
1747254644.2625701,1547,0.3009893596172333
1747254644.4978387,1548,0.38559719920158386
1747254645.1963477,1551,0.19112923741340637
1747254645.4275649,1552,0.19509486854076385
1747254645.6623523,1553,0.19324423372745514
1747254646.132275,1555,0.5725727677345276
1747254646.5982535,1557,0.8965773582458496
1747254647.7648795,1562,0.3131454586982727
1747254648.2388613,1564,0.40740320086479187
1747254648.4679155,1565,0.717431366443634
1747254648.6976082,1566,0.2520396411418915
1747254649.1703029,1568,0.3016577661037445
1747254649.65555,1570,0.28260448575019836
1747254649.8903291,1571,0.9162807464599609
1747254650.1236029,1572,0.20613642036914825
1747254650.3581033,1573,0.31733500957489014
1747254651.063249,1576,0.3359033763408661
1747254651.5270472,1578,0.48733240365982056
1747254651.7576418,1579,0.5317637920379639
1747254651.9915664,1580,0.5679018497467041
1747254652.223309,1581,0.3067745268344879
1747254652.4561863,1582,0.6949917674064636
1747254653.1591291,1585,0.34122034907341003
1747254654.3772666,1590,0.4569092392921448
1747254655.5971746,1595,0.5558504462242126
1747254655.834627,1596,0.46856260299682617
1747254656.0897224,1597,0.6025001406669617
1747254657.0679798,1601,0.4704943299293518
1747254657.3100226,1602,0.2999780774116516
1747254657.5487623,1603,0.43966156244277954
1747254659.2619207,1610,0.4098336398601532
1747254659.5007613,1611,0.5251018404960632
1747254659.9826586,1613,0.3839483857154846
1747254660.2205515,1614,0.23999980092048645
1747254660.6982033,1616,0.43425628542900085
1747254661.6506224,1620,0.4336722791194916
1747254662.1419315,1622,0.4116222858428955
1747254662.6256135,1624,0.4941556453704834
1747254663.1129992,1626,0.2108442634344101
1747254663.366016,1627,0.417058527469635
1747254664.3274567,1631,0.26799002289772034
1747254665.304392,1635,0.32211315631866455
1747254665.5577075,1636,0.4726952016353607
1747254665.8000228,1637,0.20696358382701874
1747254666.036085,1638,0.4058350622653961
1747254666.5142717,1640,0.5425003170967102
1747254666.7512808,1641,0.5447588562965393
1747254667.94685,1646,0.9000096321105957
1747254668.1947668,1647,0.2588484287261963
1747254668.688373,1649,0.6067004203796387
1747254669.1647866,1651,0.644864559173584
1747254669.4104362,1652,0.4624020755290985
1747254669.6487465,1653,0.5396590232849121
1747254669.886336,1654,0.7631884217262268
1747254670.366027,1656,0.5392419695854187
1747254670.8406465,1658,0.5934819579124451
1747254671.7938664,1662,0.282575786113739
1747254672.2752652,1664,1.0169100761413574
1747254672.7487304,1666,0.8488004803657532
1747254673.4870152,1669,0.4081435203552246
1747254673.7273436,1670,0.33774951100349426
1747254674.696618,1674,0.27016040682792664
1747254675.41502,1677,0.36678123474121094
1747254675.8931646,1679,0.6337870359420776
1747254676.1308622,1680,0.1973772943019867
1747254676.3703904,1681,0.5106402039527893
1747254676.6103,1682,0.3652593493461609
1747254677.3281991,1685,0.8135695457458496
1747254677.5691967,1686,0.39665547013282776
1747254677.8216822,1687,0.4477168619632721
1747254678.0721283,1688,0.4051893353462219
1747254678.3211014,1689,0.5052493214607239
1747254678.5592446,1690,0.21479108929634094
1747254679.287264,1693,0.8089262843132019
1747254679.5243175,1694,0.2430606633424759
1747254679.7621684,1695,0.4527900218963623
1747254680.243166,1697,0.6826370358467102
1747254680.4812312,1698,0.341008722782135
1747254680.725672,1699,0.42638975381851196
1747254680.970253,1700,0.7879270911216736
1747254681.4626005,1702,0.3024148643016815
1747254681.94981,1704,0.49660179018974304
1747254682.6739094,1707,0.30963751673698425
1747254683.1483765,1709,0.6283131241798401
1747254683.3916974,1710,0.6712269186973572
1747254683.6302788,1711,1.0088094472885132
1747254683.8776696,1712,0.642219066619873
1747254685.325606,1718,0.6911816596984863
1747254685.5668318,1719,0.6886811256408691
1747254686.2893114,1722,0.35634666681289673
1747254686.5323315,1723,0.48184680938720703
1747254686.7860215,1724,0.6000733971595764
1747254687.0375497,1725,0.27086931467056274
1747254688.2921236,1730,0.4521434009075165
1747254690.199964,1738,0.45542335510253906
1747254690.436133,1739,0.3138350546360016
1747254690.6729753,1740,0.32319924235343933
1747254691.3994195,1743,0.2868378162384033
1747254691.8798208,1745,0.9971854090690613
1747254692.6109653,1748,0.8167985081672668
1747254692.8502223,1749,0.6495243310928345
1747254693.0899794,1750,0.47363486886024475
1747254693.336841,1751,0.2452884018421173
1747254693.819563,1753,0.32987043261528015
1747254694.05952,1754,0.36325424909591675
1747254694.7801077,1757,0.5131332278251648
1747254695.9888263,1762,0.5406699776649475
1747254696.2376263,1763,0.5571267604827881
1747254696.7171776,1765,0.6108481287956238
1747254696.9612706,1766,0.6512150168418884
1747254697.459675,1768,0.5728681683540344
1747254699.155513,1775,0.4329899847507477
1747254699.3944182,1776,0.5334301590919495
1747254699.63805,1777,0.49012765288352966
1747254700.3660643,1780,0.39089497923851013
1747254700.6066475,1781,0.5415464639663696
1747254701.341758,1784,0.6677987575531006
1747254701.5787153,1785,0.3299918472766876
1747254701.8132336,1786,0.6485270857810974
1747254702.0469315,1787,0.42538610100746155
1747254702.5188031,1789,0.42483577132225037
1747254702.7650363,1790,0.624029815196991
1747254703.2441223,1792,0.5033808946609497
1747254703.7207215,1794,0.6639582514762878
1747254704.20401,1796,0.7768840193748474
1747254704.4449615,1797,0.768881618976593
1747254705.1742754,1800,0.3444303572177887
1747254705.6523259,1802,0.3473356068134308
1747254705.8908343,1803,0.5932326316833496
1747254706.1313746,1804,0.7996000647544861
1747254707.132594,1808,0.7369932532310486
1747254707.6225834,1810,0.3067244589328766
1747254708.587227,1814,0.4591556489467621
1747254709.0708876,1816,0.1959555745124817
1747254709.5488749,1818,0.41758909821510315
1747254709.7925847,1819,0.1876567155122757
1747254710.7470887,1823,0.4111303985118866
1747254711.4604478,1826,0.7201758623123169
1747254711.700517,1827,0.6571990251541138
1747254712.179057,1829,0.8696087002754211
1747254712.417492,1830,0.6384304761886597
1747254712.8940089,1832,0.41861510276794434
1747254713.13084,1833,0.4847283363342285
1747254713.3696125,1834,0.3623066246509552
1747254713.842838,1836,0.26539286971092224
1747254714.0824773,1837,0.558468759059906
1747254714.3192914,1838,0.4961310923099518
1747254715.7612023,1844,0.5795170664787292
1747254716.00558,1845,0.5887807011604309
1747254716.252381,1846,0.8156906366348267
1747254716.4866402,1847,0.45682141184806824
1747254716.7249131,1848,0.16474491357803345
1747254717.4610248,1851,0.6485163569450378
1747254717.9618115,1853,0.18047265708446503
1747254718.6872425,1856,0.642621636390686
1747254719.6451385,1860,0.3731417953968048
1747254720.600986,1864,0.31221020221710205
1747254720.8383777,1865,0.4398302137851715
1747254721.0840702,1866,0.21675768494606018
1747254721.3253422,1867,0.5335649251937866
1747254722.2992804,1871,0.4371822774410248
1747254722.537263,1872,0.32894912362098694
1747254722.7778926,1873,0.34491613507270813
1747254723.015009,1874,0.19032953679561615
1747254723.2557106,1875,0.62847501039505
1747254723.7342849,1877,0.7441825270652771
1747254724.2217753,1879,0.39389660954475403
1747254724.466902,1880,0.492140531539917
1747254725.2011118,1883,0.5206290483474731
1747254725.444174,1884,0.43104296922683716
1747254725.9353538,1886,0.611940324306488
1747254726.4336674,1888,0.5495280623435974
1747254726.923684,1890,0.2787301242351532
1747254727.165358,1891,0.329092800617218
1747254728.136165,1895,0.8659189343452454
1747254729.096568,1899,0.34411442279815674
1747254729.5808012,1901,0.7318066954612732
1747254729.8228972,1902,1.3887094259262085
1747254730.7945268,1906,0.3592935800552368
1747254731.2792797,1908,0.44696924090385437
1747254731.5165975,1909,0.6622580289840698
1747254731.7721634,1910,0.4731011986732483
1747254732.5087574,1913,0.5176770091056824
1747254733.2572517,1916,0.3283132314682007
1747254733.7345645,1918,0.31812044978141785
1747254735.1822534,1924,0.38422146439552307
1747254735.4258494,1925,0.6430404186248779
1747254735.6669872,1926,0.31269675493240356
1747254736.1491673,1928,0.30799880623817444
1747254736.393558,1929,0.38485395908355713
1747254737.1056476,1932,0.27714282274246216
1747254737.8388298,1935,0.5924259424209595
1747254738.0794249,1936,0.6318837404251099
1747254738.8124182,1939,0.4457314908504486
1747254739.0570772,1940,0.42701244354248047
1747254739.2944992,1941,0.45919427275657654
1747254739.5336154,1942,0.5837088823318481
1747254740.2414665,1945,0.5624658465385437
1747254740.7098546,1947,0.7757605910301208
1747254741.413737,1950,0.5994490385055542
1747254741.654774,1951,0.439340204000473
1747254742.1234481,1953,0.5192106366157532
1747254742.8262756,1956,0.4907141327857971
1747254743.774269,1960,0.13845862448215485
1747254744.0112395,1961,0.48242589831352234
1747254744.2477255,1962,0.5512007474899292
1747254744.4859622,1963,0.5681654810905457
1747254744.7301385,1964,0.3271119296550751
1747254745.2182279,1966,0.38598284125328064
1747254745.4629083,1967,0.6521126627922058
1747254745.7109156,1968,0.516298234462738
1747254745.9537232,1969,1.0701954364776611
1747254747.4276419,1975,0.32910817861557007
1747254747.908206,1977,0.17571485042572021
1747254748.1490972,1978,0.5418811440467834
1747254748.3852253,1979,0.49144527316093445
1747254748.62528,1980,0.48572418093681335
1747254748.863565,1981,0.4509853422641754
1747254749.1060934,1982,0.4113055169582367
1747254749.343861,1983,0.4025323987007141
1747254749.8228285,1985,0.3013094365596771
1747254750.307369,1987,0.6016053557395935
1747254750.5484166,1988,0.4309786260128021
1747254750.791324,1989,0.21766149997711182
1747254751.2751997,1991,0.4688448905944824
1747254751.5221498,1992,0.4262309670448303
1747254751.7624757,1993,0.4864331781864166
1747254752.2386734,1995,0.29698511958122253
1747254753.2011352,1999,0.1602921336889267


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_24_215134-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254272.6143873,0,1.3659005165100098
1747254273.3327715,3,1.363501787185669
1747254273.5657063,4,1.374336838722229
1747254274.9600172,10,1.3700714111328125
1747254275.1948965,11,1.3695148229599
1747254275.8987694,14,1.373602032661438
1747254276.1467092,15,1.3744480609893799
1747254276.8402314,18,1.3745734691619873
1747254277.0741153,19,1.3815586566925049
1747254277.3065426,20,1.3873727321624756
1747254277.7815802,22,1.399855375289917
1747254278.01749,23,1.404767394065857
1747254278.716403,26,1.404240369796753
1747254278.9471214,27,1.402185320854187
1747254280.3419733,33,1.4224302768707275
1747254281.0348234,36,1.4159533977508545
1747254281.266559,37,1.4195040464401245
1747254281.496908,38,1.4322201013565063
1747254281.727613,39,1.4288753271102905
1747254281.9580257,40,1.4464284181594849
1747254283.5839336,47,1.4562755823135376
1747254283.8135612,48,1.4994877576828003
1747254284.0461605,49,1.5015747547149658
1747254284.5167875,51,1.5430941581726074
1747254284.7596998,52,1.5083125829696655
1747254285.2331715,54,1.5272748470306396
1747254285.941335,57,1.5431045293807983
1747254286.6470096,60,1.5119764804840088
1747254286.8841014,61,1.512018084526062
1747254287.1188948,62,1.5422414541244507
1747254287.3520699,63,1.5246576070785522
1747254287.814528,65,1.51456880569458
1747254288.0472734,66,1.5517362356185913
1747254288.2744827,67,1.517989993095398
1747254288.5029857,68,1.5073339939117432
1747254288.9605143,70,1.5695492029190063
1747254289.1935265,71,1.5570186376571655
1747254290.583643,77,1.5976675748825073
1747254291.0460343,79,1.5410903692245483
1747254291.276747,80,1.5798027515411377
1747254291.7462163,82,1.5284247398376465
1747254291.9944081,83,1.5998533964157104
1747254292.450269,85,1.5695834159851074
1747254293.363531,89,1.547180414199829
1747254293.5952168,90,1.5895965099334717
1747254294.7424483,95,1.6636360883712769
1747254295.6633167,99,1.60440993309021
1747254295.8972359,100,1.6441506147384644
1747254296.5963645,103,1.6770141124725342
1747254297.2856994,106,1.6243975162506104
1747254297.5126114,107,1.6049609184265137
1747254297.973392,109,1.5962347984313965
1747254299.1468954,114,1.8236476182937622
1747254299.6418214,116,1.8439924716949463
1747254300.828569,121,1.8130682706832886
1747254301.7622254,125,1.853782296180725
1747254301.9899454,126,1.7378778457641602
1747254302.4518626,128,1.7637258768081665
1747254302.9132524,130,1.744065523147583
1747254303.1450372,131,1.7510404586791992
1747254303.3758204,132,1.7596522569656372
1747254304.3100967,136,1.7019964456558228
1747254304.5500598,137,1.7955191135406494
1747254306.0137663,143,1.8547316789627075
1747254306.260665,144,1.844642162322998
1747254306.750718,146,1.7634587287902832
1747254306.995028,147,1.8635857105255127
1747254307.7205505,150,1.690537691116333
1747254309.4152274,157,2.0295848846435547
1747254309.9346046,159,1.9900579452514648
1747254310.1928556,160,2.0740807056427
1747254310.6853125,162,1.971108078956604
1747254311.1592317,164,2.031888008117676
1747254311.6295888,166,1.9797676801681519
1747254312.580062,170,1.8831123113632202
1747254312.8217676,171,1.9336313009262085
1747254313.0550003,172,1.9318406581878662
1747254313.7638428,175,1.8829728364944458
1747254313.9968004,176,1.917876958847046
1747254314.2408109,177,1.9269176721572876
1747254314.480468,178,1.8893532752990723
1747254314.9502928,180,1.8565089702606201
1747254315.1871457,181,1.9222999811172485
1747254315.8894336,184,1.8785182237625122
1747254316.121978,185,1.9132938385009766
1747254316.3552504,186,1.8633583784103394
1747254317.0628145,189,1.960639476776123
1747254317.2974608,190,1.9222450256347656
1747254317.531609,191,1.8916387557983398
1747254317.7655802,192,1.8849260807037354
1747254318.4703283,195,1.919248342514038
1747254319.4111316,199,1.9066526889801025
1747254319.6476843,200,1.8502854108810425
1747254320.1122048,202,2.0090367794036865
1747254320.3515615,203,1.9781912565231323
1747254320.589105,204,1.9813541173934937
1747254320.82897,205,2.095365047454834
1747254321.3055708,207,2.0332982540130615
1747254321.769826,209,2.0163075923919678
1747254322.2336092,211,1.9464529752731323
1747254322.6998813,213,1.9575042724609375
1747254323.1843786,215,1.985996127128601
1747254323.4293246,216,1.9636547565460205
1747254323.9013531,218,1.972679853439331
1747254324.1368022,219,2.006014823913574
1747254324.3674903,220,1.9063355922698975
1747254324.5954423,221,1.9378317594528198
1747254324.8300445,222,1.9443976879119873
1747254325.304811,224,1.8910952806472778
1747254325.5423372,225,1.9614120721817017
1747254326.4918065,229,1.9276723861694336
1747254327.877839,235,1.9658057689666748
1747254328.3466318,237,1.9263020753860474
1747254328.5765235,238,1.9350237846374512
1747254328.8069208,239,1.912928819656372
1747254329.267856,241,1.9891536235809326
1747254329.4970226,242,1.9472931623458862
1747254329.955342,244,1.9184812307357788
1747254330.1887045,245,1.9505267143249512
1747254330.4210615,246,1.9479809999465942
1747254330.6522584,247,1.9397944211959839
1747254331.8275254,252,1.942765235900879
1747254332.056633,253,2.0128073692321777
1747254332.2865007,254,1.984946846961975
1747254332.9904332,257,1.9992854595184326
1747254333.2387667,258,2.0088136196136475
1747254333.4856915,259,1.9969899654388428
1747254333.7378035,260,1.998517632484436
1747254334.2588067,262,2.0292789936065674
1747254336.1571665,270,1.9788659811019897
1747254336.3906026,271,1.9136784076690674
1747254337.1046596,274,1.9706591367721558
1747254337.336733,275,1.9349730014801025
1747254337.5782182,276,2.0174307823181152
1747254338.061175,278,1.9552103281021118
1747254338.5548275,280,1.8841304779052734
1747254339.0335815,282,1.9133130311965942
1747254339.2706826,283,1.9432785511016846
1747254339.7574213,285,2.0084762573242188
1747254340.2411916,287,1.99568772315979
1747254340.4794304,288,1.9399921894073486
1747254340.9678707,290,1.9607670307159424
1747254342.1905742,295,1.9550665616989136
1747254342.438559,296,1.9143489599227905
1747254342.6824381,297,1.9037071466445923
1747254342.9309814,298,2.0126731395721436
1747254344.4005194,304,1.9135730266571045
1747254344.8947804,306,1.9824965000152588
1747254345.3898733,308,1.9293019771575928
1747254345.6341507,309,1.9984288215637207
1747254346.3666024,312,2.008007287979126
1747254346.605367,313,1.9488970041275024
1747254347.34009,316,2.113332748413086
1747254347.8323264,318,1.9875588417053223
1747254348.0730634,319,1.9708549976348877
1747254348.806503,322,2.0454213619232178
1747254349.2907412,324,2.016173839569092
1747254350.4957516,329,2.0384068489074707
1747254350.7368433,330,2.000436305999756
1747254350.9796138,331,2.0009586811065674
1747254351.219913,332,2.0290093421936035
1747254352.422358,337,2.009965419769287
1747254352.6604238,338,2.020209312438965
1747254353.134377,340,1.9708976745605469
1747254353.8720906,343,1.9722939729690552
1747254354.108624,344,1.9995450973510742
1747254354.3440018,345,1.9763778448104858
1747254354.585263,346,1.9563274383544922
1747254355.0638907,348,2.0297024250030518
1747254355.5584903,350,2.0143320560455322
1747254356.0438144,352,1.9742642641067505
1747254356.2822976,353,1.991665244102478
1747254356.5196135,354,2.002908945083618
1747254357.4749675,358,1.9750423431396484
1747254357.9506004,360,1.9950292110443115
1747254358.4292934,362,2.053666114807129
1747254358.6668797,363,2.0184457302093506
1747254358.9060907,364,2.0276198387145996
1747254359.142991,365,1.9624452590942383
1747254359.3763812,366,2.004523515701294
1747254359.612599,367,1.944403886795044
1747254359.8455312,368,1.8826872110366821
1747254361.2755926,374,1.9913171529769897
1747254362.0173671,377,2.0176045894622803
1747254362.255566,378,1.9510629177093506
1747254363.956153,385,2.0302412509918213
1747254364.1975923,386,1.9755929708480835
1747254365.1724699,390,2.046548843383789
1747254365.407707,391,2.0728919506073
1747254365.6409597,392,1.975258708000183
1747254365.8808758,393,1.9866796731948853
1747254366.1246629,394,1.9839881658554077
1747254366.3602512,395,1.9624816179275513
1747254366.5898905,396,1.9925928115844727
1747254366.8228176,397,1.9123669862747192
1747254367.0527508,398,1.9259185791015625
1747254367.2841794,399,2.0326409339904785
1747254367.745588,401,1.9681346416473389
1747254367.9771447,402,2.054488182067871
1747254368.4360356,404,1.9746109247207642
1747254369.3581629,408,2.0043225288391113
1747254369.5941873,409,1.9671562910079956
1747254370.2941935,412,1.9441660642623901
1747254370.5266385,413,1.9108781814575195
1747254370.7595775,414,1.9647634029388428
1747254370.994997,415,2.0120186805725098
1747254371.694929,418,1.8805615901947021
1747254372.3901722,421,1.9588900804519653
1747254372.6211088,422,1.9634110927581787
1747254373.3192835,425,1.9400367736816406
1747254373.5499003,426,1.971696138381958
1747254374.4820843,430,1.9716507196426392
1747254374.7114086,431,1.9695680141448975
1747254375.3955863,434,1.9356600046157837
1747254375.6277795,435,2.002535581588745
1747254375.8564374,436,2.0028889179229736
1747254376.0852976,437,1.969190239906311
1747254376.3126075,438,1.904075026512146
1747254376.5473812,439,1.977837085723877
1747254376.7772915,440,1.9682639837265015
1747254377.0060227,441,1.9982483386993408
1747254377.4615571,443,1.9763787984848022
1747254377.694456,444,1.9752404689788818
1747254377.941094,445,1.9453623294830322
1747254378.1860335,446,1.9874211549758911
1747254379.1529074,450,1.8774884939193726
1747254379.400816,451,2.0121915340423584
1747254379.6442204,452,1.975921392440796
1747254379.895147,453,2.042790174484253
1747254380.1487916,454,2.0669775009155273
1747254380.642926,456,2.070816993713379
1747254381.1273704,458,2.0568740367889404
1747254381.6064117,460,1.9246805906295776
1747254381.8405356,461,1.9787108898162842
1747254382.5617154,464,1.968300700187683
1747254382.8030677,465,2.0309128761291504
1747254383.0411022,466,2.0230190753936768
1747254383.5170434,468,1.9492263793945312
1747254383.9924567,470,1.976081371307373
1747254384.9429874,474,1.9918497800827026
1747254385.1844692,475,1.973007321357727
1747254385.9163198,478,1.9801212549209595
1747254386.1565008,479,1.9308840036392212
1747254386.4032204,480,2.00095534324646
1747254386.6550152,481,1.9710670709609985
1747254386.9114327,482,1.9451720714569092
1747254387.1511846,483,2.0251550674438477
1747254387.3854682,484,1.9707931280136108
1747254387.8535862,486,2.0125036239624023
1747254388.0953398,487,2.033978223800659
1747254388.3287866,488,2.006671905517578
1747254388.5699792,489,1.9859811067581177
1747254389.0545897,491,2.012087821960449
1747254389.780346,494,1.9905599355697632
1747254390.7573798,498,2.0059351921081543
1747254391.4756851,501,2.0502898693084717
1747254391.7220864,502,2.024193286895752
1747254391.9845552,503,2.0113465785980225
1747254392.6983132,506,2.0236055850982666
1747254393.176398,508,1.9846711158752441
1747254393.4219315,509,2.051271915435791
1747254393.6610203,510,2.071446180343628
1747254393.900835,511,2.0210506916046143
1747254394.1411264,512,1.9720579385757446
1747254394.3862464,513,1.9625953435897827
1747254394.6261244,514,2.0433056354522705
1747254395.3534172,517,2.0457563400268555
1747254395.5943513,518,2.014380693435669
1747254395.837898,519,2.033933162689209
1747254396.0853863,520,1.9833682775497437
1747254396.811621,523,2.005385160446167
1747254398.538468,530,2.035170078277588
1747254399.271674,533,1.9744439125061035
1747254399.515229,534,1.9592771530151367
1747254399.9974957,536,2.0927209854125977
1747254400.2396238,537,2.0004444122314453
1747254400.4775605,538,1.9689403772354126
1747254400.7160544,539,1.9827861785888672
1747254400.954581,540,2.035686492919922
1747254401.434095,542,1.9892258644104004
1747254401.677261,543,2.022221326828003
1747254401.9183412,544,2.017249584197998
1747254402.395095,546,2.0184309482574463
1747254402.634544,547,1.9935652017593384
1747254403.3545713,550,1.9578622579574585
1747254403.8513687,552,1.9961062669754028
1747254404.331498,554,2.0000557899475098
1747254404.5685992,555,2.079160451889038
1747254404.8071716,556,2.0470333099365234
1747254406.2481198,562,1.98982834815979
1747254406.4875984,563,2.05790638923645
1747254406.7292924,564,2.042142868041992
1747254407.7374349,568,1.9922012090682983
1747254408.487086,571,1.9954006671905518
1747254408.966263,573,2.072549819946289
1747254409.6750875,576,1.9776842594146729
1747254410.6352599,580,1.9749274253845215
1747254411.5953915,584,2.0265560150146484
1747254411.83485,585,2.0383918285369873
1747254412.0734825,586,1.960494875907898
1747254412.5630536,588,2.0115225315093994
1747254413.0537639,590,1.9933967590332031
1747254413.2941542,591,1.9603512287139893
1747254413.5342796,592,2.031207323074341
1747254414.0143137,594,1.994736909866333
1747254414.504416,596,1.9536172151565552
1747254414.7513843,597,2.0018911361694336
1747254414.9999886,598,2.0447497367858887
1747254415.242746,599,2.0470240116119385
1747254415.7236385,601,2.017934799194336
1747254415.9632208,602,2.011410713195801
1747254416.2066152,603,1.98627507686615
1747254416.685184,605,2.0355095863342285
1747254417.4066691,608,1.9967609643936157
1747254417.8920221,610,2.043738603591919
1747254418.620857,613,1.9817310571670532
1747254418.86609,614,2.0556211471557617
1747254419.3596716,616,2.0235064029693604
1747254419.8604116,618,1.9290833473205566
1747254420.3541224,620,2.0744006633758545
1747254420.844521,622,2.028371572494507
1747254421.0868251,623,2.018928050994873
1747254421.8247702,626,2.0810587406158447
1747254422.3284695,628,1.9814058542251587
1747254422.57535,629,1.9982068538665771
1747254423.5356748,633,2.042851448059082
1747254424.0379894,635,2.0528643131256104
1747254424.5261898,637,2.0383527278900146
1747254425.2595806,640,1.9944169521331787
1747254425.504439,641,1.9259061813354492
1747254425.7466018,642,1.9934239387512207
1747254425.9880798,643,2.0318264961242676
1747254426.2296329,644,2.0005128383636475
1747254426.4786656,645,2.0065202713012695
1747254427.4833288,649,2.037219524383545
1747254427.9753723,651,2.057032585144043
1747254428.2131333,652,2.036071300506592
1747254428.4514318,653,2.0445456504821777
1747254428.689682,654,2.027137517929077
1747254428.9293568,655,2.0653908252716064
1747254429.6471162,658,2.0325145721435547
1747254429.8844433,659,2.0483596324920654
1747254430.1202755,660,2.0438878536224365
1747254431.7545924,667,2.041891098022461
1747254432.4555767,670,2.018946886062622
1747254433.6248398,675,2.0222489833831787
1747254433.8604383,676,2.004117965698242
1747254434.0972846,677,1.9718378782272339
1747254434.8173256,680,1.9355212450027466
1747254435.2990425,682,2.0489068031311035
1747254435.539427,683,2.047961711883545
1747254435.782814,684,2.0316431522369385
1747254436.5174623,687,1.986351728439331
1747254437.7142804,692,2.0252881050109863
1747254438.1764042,694,2.029646158218384
1747254438.4089653,695,1.9634078741073608
1747254438.6442592,696,2.0344245433807373
1747254438.8849518,697,2.041266918182373
1747254439.362594,699,2.0842392444610596
1747254440.0811648,702,1.9613021612167358
1747254440.321897,703,2.0806796550750732
1747254440.8086529,705,2.015367269515991
1747254441.7935343,709,1.9736002683639526
1747254442.0383537,710,2.034158229827881
1747254442.5258405,712,2.0703482627868652
1747254443.2651365,715,1.9808787107467651
1747254443.745193,717,2.0012319087982178
1747254444.2221334,719,1.9612675905227661
1747254444.4601452,720,1.9594881534576416
1747254444.7042603,721,2.0303537845611572
1747254445.190397,723,1.9822213649749756
1747254445.676455,725,2.010258913040161
1747254445.9206753,726,1.9531872272491455
1747254446.1602879,727,2.02878999710083
1747254446.4083395,728,2.015011787414551
1747254446.6562095,729,2.0534756183624268
1747254447.1501195,731,2.019488573074341
1747254447.389521,732,2.037461757659912
1747254447.636715,733,2.050760269165039
1747254448.8473928,738,2.034665107727051
1747254449.0875003,739,1.9550895690917969
1747254449.3257422,740,1.974833607673645
1747254449.8114798,742,2.00966477394104
1747254450.0518146,743,1.953003168106079
1747254450.2912652,744,1.9831022024154663
1747254450.5320868,745,2.0171620845794678
1747254452.2024624,752,2.021226167678833
1747254452.9198797,755,2.055156707763672
1747254453.1565092,756,1.9883791208267212
1747254453.6372187,758,2.050058126449585
1747254454.8442502,763,2.0309786796569824
1747254455.089746,764,1.9830474853515625
1747254455.331552,765,1.936234951019287
1747254456.05988,768,1.9870176315307617
1747254456.513909,769,2.026132106781006
1747254457.2482193,772,2.0056748390197754
1747254457.4886167,773,2.0250630378723145
1747254457.9757798,775,2.0265655517578125
1747254458.2149131,776,2.101820468902588
1747254458.6947768,778,2.083071231842041
1747254458.9348698,779,2.113449811935425
1747254459.1823473,780,2.029916763305664
1747254459.4367085,781,2.0514144897460938
1747254459.678159,782,2.033477306365967
1747254461.1197069,788,2.0601677894592285
1747254461.3585339,789,2.0153725147247314
1747254461.834859,791,2.0392343997955322
1747254462.3272705,793,2.013988733291626
1747254462.8090138,795,2.103254795074463
1747254463.0551677,796,2.0566365718841553
1747254463.7946982,799,2.148406982421875
1747254464.0341353,800,2.031471014022827
1747254464.996863,804,2.0719616413116455
1747254465.2393775,805,2.083838939666748
1747254465.4869692,806,2.0991337299346924
1747254465.7412622,807,2.099916458129883
1747254466.4683032,810,2.0465736389160156
1747254467.2149045,813,2.0532443523406982
1747254468.4346068,818,2.1450397968292236
1747254468.670852,819,2.00177001953125
1747254469.1665733,821,2.0008363723754883
1747254469.4142709,822,2.0651276111602783
1747254469.6622624,823,2.0894038677215576
1747254470.147211,825,2.0845346450805664
1747254470.3938298,826,2.065971612930298
1747254470.6331148,827,2.0193490982055664
1747254470.874352,828,1.9995399713516235
1747254471.8300407,832,2.059093713760376
1747254472.068579,833,2.0099751949310303
1747254472.5491674,835,2.015883684158325
1747254472.7888858,836,1.9893488883972168
1747254473.0341225,837,2.0698111057281494
1747254473.5247416,839,1.9550161361694336
1747254473.7711215,840,1.998160719871521
1747254474.5097492,843,2.078669309616089
1747254475.011432,845,2.0191867351531982
1747254476.2502997,850,2.031590461730957
1747254476.4941723,851,2.0216426849365234
1747254477.2106838,854,2.1129019260406494
1747254477.936407,857,2.0564236640930176
1747254478.6651955,860,2.098919630050659
1747254479.1528475,862,1.9263381958007812
1747254479.8892798,865,2.099212169647217
1747254480.1415706,866,2.0622029304504395
1747254481.1147602,870,1.9677356481552124
1747254481.3569338,871,2.0189383029937744
1747254483.7725902,881,1.9653936624526978
1747254484.2469246,883,2.0411360263824463
1747254484.48236,884,1.998914122581482
1747254484.7179239,885,1.973564624786377
1747254484.9558015,886,1.93459153175354
1747254485.4364135,888,2.0519869327545166
1747254485.938134,890,2.0010201930999756
1747254486.42482,892,2.113614082336426
1747254487.1450949,895,2.067432165145874
1747254487.623518,897,1.9935468435287476
1747254487.8769538,898,1.9072164297103882
1747254488.609267,901,2.0400338172912598
1747254488.8492012,902,2.046696662902832
1747254489.3296897,904,2.097214698791504
1747254489.8222034,906,2.046699047088623
1747254490.0630012,907,2.0832719802856445
1747254490.304358,908,2.1087119579315186
1747254490.7906427,910,2.125941038131714
1747254491.0388863,911,2.0142276287078857
1747254491.7711499,914,2.1082193851470947
1747254492.744203,918,2.0810837745666504
1747254492.985294,919,2.0714263916015625
1747254493.466593,921,2.064394950866699
1747254493.9475226,923,2.106907844543457
1747254494.9400005,927,1.9986438751220703
1747254495.1830928,928,2.0855517387390137
1747254495.4207757,929,2.085292339324951
1747254495.6635225,930,2.0858590602874756
1747254495.9029846,931,2.059868574142456
1747254496.1382747,932,2.0294582843780518
1747254496.3750865,933,2.0103673934936523
1747254496.847596,935,2.0017201900482178
1747254497.7881205,939,2.0135908126831055
1747254498.2703145,941,2.0660061836242676
1747254498.4996626,942,2.036252737045288
1747254499.184149,945,2.002526044845581
1747254500.1017036,949,2.0352416038513184
1747254500.7879207,952,2.0648529529571533
1747254501.2575724,954,2.06249737739563
1747254501.4986837,955,2.097825765609741
1747254501.7421246,956,2.0216426849365234
1747254502.6937206,960,2.0318827629089355
1747254503.1781778,962,2.050480365753174
1747254503.4191577,963,2.0504369735717773
1747254503.6601174,964,2.085394859313965
1747254503.9017084,965,2.068272352218628
1747254504.380389,967,2.0554378032684326
1747254504.625001,968,2.0626370906829834
1747254505.3416111,971,2.0657474994659424
1747254506.543655,976,2.0046677589416504
1747254507.0324833,978,2.050450325012207
1747254507.2726204,979,2.0101611614227295
1747254507.7531524,981,2.031682252883911
1747254508.005054,982,2.05169939994812
1747254508.9795475,986,2.0860788822174072
1747254509.4699082,988,2.0161798000335693
1747254509.7099688,989,2.0603322982788086
1747254509.9507031,990,2.0640532970428467
1747254510.4345784,992,2.004429578781128
1747254510.9162621,994,2.0366992950439453
1747254511.1570568,995,2.0697226524353027
1747254511.3969948,996,2.075220823287964
1747254511.881074,998,2.049320697784424
1747254512.1213417,999,2.0939691066741943
1747254512.6084077,1001,2.0363142490386963
1747254512.8608844,1002,2.0286407470703125
1747254513.1110923,1003,2.0057191848754883
1747254513.3541791,1004,2.079096555709839
1747254513.5937245,1005,2.0397629737854004
1747254513.8386514,1006,2.0920870304107666
1747254515.0919445,1011,2.0218043327331543
1747254515.579845,1013,2.0035510063171387
1747254516.058264,1015,2.0581319332122803
1747254516.2978692,1016,2.028909921646118
1747254516.5428054,1017,1.9868170022964478
1747254517.7490587,1022,2.0134379863739014
1747254518.701152,1026,1.966153860092163
1747254519.1842868,1028,2.0539207458496094
1747254519.4225469,1029,2.0293450355529785
1747254520.8443081,1035,2.0593314170837402
1747254521.0825715,1036,2.0589990615844727
1747254521.320295,1037,2.015967607498169
1747254521.5567136,1038,2.0147836208343506
1747254521.7951465,1039,2.0476648807525635
1747254522.748182,1043,2.0718376636505127
1747254523.2264583,1045,2.0632247924804688
1747254523.468408,1046,2.0593931674957275
1747254524.9055774,1052,2.0096185207366943
1747254525.1423626,1053,2.030823230743408
1747254525.858958,1056,2.0131313800811768
1747254526.3360488,1058,1.9698522090911865
1747254526.5756433,1059,2.0338118076324463
1747254526.8159547,1060,2.081874370574951
1747254527.3023264,1062,1.9998329877853394
1747254528.025083,1065,2.0235016345977783
1747254528.279329,1066,2.0679380893707275
1747254528.5205264,1067,2.0296947956085205
1747254529.0060616,1069,2.0060343742370605
1747254529.2531464,1070,1.9860419034957886
1747254529.498016,1071,2.0098440647125244
1747254529.7400167,1072,2.0127766132354736
1747254529.9805927,1073,2.0161123275756836
1747254530.221433,1074,2.0488932132720947
1747254530.9371161,1077,2.107341766357422
1747254531.176437,1078,2.0198729038238525
1747254531.6535337,1080,2.0200369358062744
1747254531.890148,1081,1.9996623992919922
1747254532.1277392,1082,1.9993245601654053
1747254532.8438547,1085,2.0426645278930664
1747254533.0920146,1086,2.0518674850463867
1747254533.3319108,1087,1.9857655763626099
1747254534.3029857,1091,2.0400357246398926
1747254534.5418262,1092,2.0410163402557373
1747254534.7846768,1093,2.0406525135040283
1747254536.0307076,1098,2.030459403991699
1747254536.5077033,1100,1.9557067155838013
1747254536.9902906,1102,2.033278703689575
1747254537.2311726,1103,2.029663324356079
1747254537.477889,1104,2.0195014476776123
1747254538.2024243,1107,2.0207841396331787
1747254538.4413846,1108,2.0112903118133545
1747254538.680019,1109,1.9783490896224976
1747254538.9187765,1110,1.9915735721588135
1747254539.162771,1111,2.0411858558654785
1747254539.4021502,1112,2.03542423248291
1747254539.637752,1113,1.9014495611190796
1747254539.8741076,1114,1.999765157699585
1747254540.3562472,1116,1.924558162689209
1747254541.0729392,1119,1.2976515293121338
1747254541.554428,1121,1.5604920387268066
1747254541.7926211,1122,1.8279426097869873
1747254542.5084295,1125,2.813084840774536
1747254542.7525868,1126,2.9032113552093506
1747254543.2374365,1128,3.0896408557891846
1747254543.478632,1129,3.1147472858428955
1747254543.7180417,1130,3.15041184425354
1747254543.9660401,1131,2.950381278991699
1747254544.2063801,1132,3.1070308685302734
1747254544.7041109,1134,3.0670289993286133
1747254544.9516582,1135,3.1170871257781982
1747254545.2007031,1136,3.088501214981079
1747254545.9319205,1139,2.917503833770752
1747254546.6465251,1142,2.9382152557373047
1747254547.3685489,1145,2.954949140548706
1747254547.6069932,1146,2.798595428466797
1747254548.0808017,1148,2.6246347427368164
1747254548.3182135,1149,2.745073080062866
1747254548.5576007,1150,2.731644868850708
1747254548.7992215,1151,2.7703654766082764
1747254549.0386152,1152,2.784860372543335
1747254549.2772005,1153,2.8182151317596436
1747254549.758092,1155,2.785337209701538
1747254550.9886117,1160,2.710029363632202
1747254551.4690435,1162,2.7529425621032715
1747254551.9513764,1164,2.712028980255127
1747254552.4363666,1166,2.71630597114563
1747254552.6820264,1167,2.675978660583496
1747254554.123224,1173,2.608051300048828
1747254554.361626,1174,2.5960795879364014
1747254554.8495991,1176,2.5869085788726807
1747254555.0902276,1177,2.569591522216797
1747254555.3243616,1178,2.5940403938293457
1747254556.3026032,1182,2.531397819519043
1747254556.8103774,1184,2.611480951309204
1747254557.3172812,1186,2.5354819297790527
1747254557.79692,1188,2.5890724658966064
1747254558.0341556,1189,2.5214545726776123
1747254558.2736967,1190,2.41096830368042
1747254558.9849439,1193,2.5628600120544434
1747254559.2223842,1194,2.5497684478759766
1747254559.461433,1195,2.53364634513855
1747254559.9394786,1197,2.5346617698669434
1747254560.1761472,1198,2.4745211601257324
1747254560.8904705,1201,2.453035354614258
1747254561.1273,1202,2.5083706378936768
1747254561.8397326,1205,2.46988582611084
1747254562.0813723,1206,2.440614938735962
1747254562.323776,1207,2.4941086769104004
1747254562.8007512,1209,2.4991981983184814
1747254563.7576628,1213,2.46437668800354
1747254563.9963355,1214,2.4590110778808594
1747254564.2332537,1215,2.5141491889953613
1747254564.7103584,1217,2.445950746536255
1747254564.949405,1218,2.500361919403076
1747254566.1424913,1223,2.503067970275879
1747254566.6160605,1225,2.437506675720215
1747254567.3308482,1228,2.433082342147827
1747254567.570338,1229,2.3582606315612793
1747254568.2881224,1232,2.4547877311706543
1747254568.5301464,1233,2.362572431564331
1747254569.7401514,1238,2.483304262161255
1747254570.2378316,1240,2.437380075454712
1747254570.483274,1241,2.401034355163574
1747254570.7308714,1242,2.338843822479248
1747254570.9737563,1243,2.4167439937591553
1747254571.2233086,1244,2.303539752960205
1747254571.4623835,1245,2.373553991317749
1747254571.7036664,1246,2.3150362968444824
1747254572.4381151,1249,2.3727009296417236
1747254572.6893,1250,2.4382846355438232
1747254572.9293718,1251,2.357497215270996
1747254573.1704295,1252,2.4031786918640137
1747254573.6473203,1254,2.3099777698516846
1747254574.122696,1256,2.3047893047332764
1747254574.361403,1257,2.3867814540863037
1747254575.0735617,1260,2.3125433921813965
1747254575.3104033,1261,2.3352034091949463
1747254576.033764,1264,2.409228801727295
1747254576.7567425,1267,2.3896267414093018
1747254577.7262285,1271,2.2830708026885986
1747254578.9373045,1276,2.2974722385406494
1747254579.179723,1277,2.3306920528411865
1747254579.4268563,1278,2.3902664184570312
1747254580.4054828,1282,2.308382749557495
1747254581.1608946,1285,2.2822153568267822
1747254582.392216,1290,2.3117294311523438
1747254583.1204739,1293,2.352630376815796
1747254583.8371599,1296,2.3649590015411377
1747254584.3224525,1298,2.362234592437744
1747254584.5620263,1299,2.2768449783325195
1747254585.2906163,1302,2.3320822715759277
1747254586.257046,1306,2.3162434101104736
1747254587.2548225,1310,2.240294933319092
1747254588.238909,1314,2.22086238861084
1747254588.4860587,1315,2.260437250137329
1747254589.7021534,1320,2.213747262954712
1747254590.1783123,1322,2.261586904525757
1747254590.4146574,1323,2.2004032135009766
1747254590.893549,1325,2.23716139793396
1747254591.1303148,1326,2.2115907669067383
1747254591.6073508,1328,2.291959047317505
1747254593.2829878,1335,2.338310956954956
1747254595.428496,1344,2.2639002799987793
1747254595.6694207,1345,2.280241012573242
1747254596.1486382,1347,2.2764270305633545
1747254596.3852334,1348,2.2759807109832764
1747254597.1060731,1351,2.292649507522583
1747254597.3442988,1352,2.283501625061035
1747254597.8196783,1354,2.2589173316955566
1747254598.767188,1358,2.23300838470459
1747254599.2440891,1360,2.2637321949005127
1747254600.2001016,1364,2.2353014945983887
1747254600.4385443,1365,2.203150987625122
1747254600.6848366,1366,2.2549281120300293
1747254600.9219317,1367,2.177316665649414
1747254601.1603112,1368,2.192807674407959
1747254602.1130128,1372,2.212797164916992
1747254602.3512788,1373,2.269319772720337
1747254602.8332174,1375,2.210137367248535
1747254603.0736449,1376,2.171344041824341
1747254604.029887,1380,2.1958155632019043
1747254605.2351573,1385,2.1446664333343506
1747254605.4763365,1386,2.1934404373168945
1747254606.4543982,1390,2.169602394104004
1747254607.1910028,1393,2.209542751312256
1747254607.9177654,1396,2.202894687652588
1747254608.1651464,1397,2.139742374420166
1747254608.6514761,1399,2.1454710960388184
1747254608.8971689,1400,2.1386706829071045
1747254609.6148012,1403,2.179168462753296
1747254610.0909078,1405,2.232454299926758
1747254612.0348577,1413,2.170807123184204
1747254612.7611387,1416,2.2159037590026855
1747254613.0023236,1417,2.2168002128601074
1747254613.5069163,1419,2.183929443359375
1747254613.9914308,1421,2.205349922180176
1747254614.234704,1422,2.217069625854492
1747254616.3890526,1431,2.1294503211975098
1747254616.6264338,1432,2.1621439456939697
1747254617.5904472,1436,2.2058792114257812
1747254618.0776944,1438,2.1598739624023438
1747254618.3176053,1439,2.2334775924682617
1747254618.5610893,1440,2.1247060298919678
1747254618.8044693,1441,2.222426652908325
1747254619.560439,1444,2.2319862842559814
1747254620.0562527,1446,2.223154067993164
1747254620.3049297,1447,2.1962316036224365
1747254620.5483873,1448,2.1208302974700928
1747254620.78542,1449,2.169051170349121
1747254621.0225646,1450,2.1373839378356934
1747254621.2599633,1451,2.19508695602417
1747254621.4972155,1452,2.2280287742614746
1747254621.974492,1454,2.1950736045837402
1747254622.2197328,1455,2.225721836090088
1747254622.4576886,1456,2.1757888793945312
1747254622.707445,1457,2.105823516845703
1747254622.950682,1458,2.2328732013702393
1747254623.193089,1459,2.1953001022338867
1747254623.4328127,1460,2.164494037628174
1747254623.6715589,1461,2.1072018146514893
1747254624.147256,1463,2.111220598220825
1747254626.020546,1470,2.175046920776367
1747254626.7402534,1473,2.176351308822632
1747254626.9912922,1474,2.1652562618255615
1747254627.4769945,1476,2.101088047027588
1747254627.7194808,1477,2.215122938156128
1747254628.6778286,1481,2.182762384414673
1747254628.9163444,1482,2.1359031200408936
1747254629.1536417,1483,2.1696507930755615
1747254630.1180866,1487,2.107107400894165
1747254630.3588495,1488,2.151843786239624
1747254630.5994887,1489,2.117563247680664
1747254630.843761,1490,2.1490135192871094
1747254631.0833044,1491,2.1275196075439453
1747254631.562185,1493,2.169498920440674
1747254631.8003616,1494,2.1965959072113037
1747254632.770834,1498,2.1970081329345703
1747254633.0199628,1499,2.1286537647247314
1747254633.2653258,1500,2.1839592456817627
1747254633.751609,1502,2.1387546062469482
1747254634.4707193,1505,2.195669174194336
1747254635.4213934,1509,2.2002272605895996
1747254635.6584566,1510,2.2364962100982666
1747254635.8980978,1511,2.1511006355285645
1747254636.362989,1513,2.1489293575286865
1747254636.8249671,1515,2.1841881275177
1747254637.0556114,1516,2.214576244354248
1747254638.6901343,1523,2.1472508907318115
1747254639.3916726,1526,2.187335729598999
1747254639.8648531,1528,2.1366097927093506
1747254641.280051,1534,2.174673318862915
1747254641.967411,1537,2.1655030250549316
1747254642.1953743,1538,2.1581320762634277
1747254642.8900156,1541,2.1398091316223145
1747254643.8108122,1545,2.1253767013549805
1747254644.2814605,1547,2.196894645690918
1747254644.5144527,1548,2.1825931072235107
1747254645.2130551,1551,2.1692566871643066
1747254645.4470754,1552,2.198678731918335
1747254645.6829047,1553,2.1479902267456055
1747254646.1483183,1555,2.099745750427246
1747254646.615672,1557,2.1642138957977295
1747254647.783989,1562,2.1122891902923584
1747254648.252987,1564,2.1735572814941406
1747254648.482838,1565,2.0966126918792725
1747254648.7125587,1566,2.138641595840454
1747254649.1865118,1568,2.1185309886932373
1747254649.6736593,1570,2.137979745864868
1747254649.907042,1571,2.1409151554107666
1747254650.1409547,1572,2.145735502243042
1747254650.3769393,1573,2.162308692932129
1747254651.0797977,1576,2.1154303550720215
1747254651.5433123,1578,2.1622939109802246
1747254651.7769878,1579,2.150019645690918
1747254652.009314,1580,2.1507084369659424
1747254652.2404733,1581,2.128239870071411
1747254652.4762878,1582,2.1568148136138916
1747254653.1761303,1585,2.178035259246826
1747254654.401389,1590,2.14925217628479
1747254655.6189692,1595,2.2143681049346924
1747254655.8569608,1596,2.170030117034912
1747254656.1120098,1597,2.1103172302246094
1747254657.0905638,1601,2.1626381874084473
1747254657.332295,1602,2.1626176834106445
1747254657.5716593,1603,2.152066230773926
1747254659.282996,1610,2.125959634780884
1747254659.5223327,1611,2.175642967224121
1747254660.0036495,1613,2.0551342964172363
1747254660.241613,1614,2.1107590198516846
1747254660.7192438,1616,2.11285400390625
1747254661.6724072,1620,2.16398286819458
1747254662.1648,1622,2.1667699813842773
1747254662.6477818,1624,2.1426846981048584
1747254663.1387372,1626,2.132244348526001
1747254663.38836,1627,2.109769582748413
1747254664.3513823,1631,2.128356456756592
1747254665.33077,1635,2.111128807067871
1747254665.5814614,1636,2.123816967010498
1747254665.8215048,1637,2.1031739711761475
1747254666.062647,1638,2.1619420051574707
1747254666.5358682,1640,2.1023597717285156
1747254666.7727797,1641,2.0906035900115967
1747254667.9689171,1646,2.044851064682007
1747254668.2167892,1647,2.1165030002593994
1747254668.7116432,1649,2.0610811710357666
1747254669.1880193,1651,2.1875929832458496
1747254669.4327846,1652,2.1384148597717285
1747254669.672779,1653,2.1824634075164795
1747254669.9104564,1654,2.159965991973877
1747254670.3899393,1656,2.148172378540039
1747254670.8630393,1658,2.1325550079345703
1747254671.8153827,1662,2.1161975860595703
1747254672.2972457,1664,2.099435567855835
1747254672.7716832,1666,2.1068055629730225
1747254673.5109758,1669,2.1238198280334473
1747254673.7499626,1670,2.104931592941284
1747254674.7198408,1674,2.088679790496826
1747254675.4382203,1677,2.155083656311035
1747254675.9151187,1679,2.093808889389038
1747254676.1543083,1680,2.138591766357422
1747254676.3928878,1681,2.0898640155792236
1747254676.632281,1682,2.068744659423828
1747254677.3496635,1685,2.0784573554992676
1747254677.5914073,1686,2.1163723468780518
1747254677.8453038,1687,2.109036922454834
1747254678.1058915,1688,2.1566030979156494
1747254678.3446763,1689,2.142925977706909
1747254678.5816898,1690,2.193861722946167
1747254679.3093748,1693,2.111862897872925
1747254679.5467892,1694,2.13350248336792
1747254679.7843647,1695,2.0745487213134766
1747254680.2656155,1697,2.150698184967041
1747254680.50343,1698,2.085322618484497
1747254680.748946,1699,2.1266679763793945
1747254680.9949996,1700,2.1206629276275635
1747254681.4845302,1702,2.127049207687378
1747254681.9724445,1704,2.1260268688201904
1747254682.696294,1707,2.1430907249450684
1747254683.1739225,1709,2.1352105140686035
1747254683.415032,1710,2.1152751445770264
1747254683.6530828,1711,2.0960679054260254
1747254683.9010684,1712,2.130786657333374
1747254685.3502614,1718,2.141497850418091
1747254685.589695,1719,2.0327441692352295
1747254686.3105853,1722,2.0935328006744385
1747254686.5538335,1723,2.082465410232544
1747254686.817315,1724,2.1568517684936523
1747254687.0660756,1725,2.0995118618011475
1747254688.3150115,1730,2.146531105041504
1747254690.221827,1738,2.0898494720458984
1747254690.4589665,1739,2.174773693084717
1747254690.698707,1740,2.1358695030212402
1747254691.425358,1743,2.0835351943969727
1747254691.905853,1745,2.1104044914245605
1747254692.634524,1748,2.0271072387695312
1747254692.8742568,1749,2.1396234035491943
1747254693.1146467,1750,2.1474556922912598
1747254693.3616734,1751,2.0928263664245605
1747254693.841652,1753,2.090386390686035
1747254694.081139,1754,2.1087801456451416
1747254694.8015685,1757,2.0648016929626465
1747254696.0133045,1762,2.085636615753174
1747254696.2594798,1763,2.1413896083831787
1747254696.7394438,1765,2.067436456680298
1747254696.9855063,1766,2.0620481967926025
1747254697.4840114,1768,2.1198270320892334
1747254699.1776845,1775,2.1192686557769775
1747254699.4165845,1776,2.1050925254821777
1747254699.6593635,1777,2.112039089202881
1747254700.3885503,1780,2.1009926795959473
1747254700.6302052,1781,2.0678956508636475
1747254701.358971,1784,2.1112191677093506
1747254701.5956788,1785,2.0793328285217285
1747254701.8300674,1786,2.0902864933013916
1747254702.0633967,1787,2.1136550903320312
1747254702.5414944,1789,2.0909643173217773
1747254702.7877426,1790,2.027906894683838
1747254703.2654266,1792,2.1379034519195557
1747254703.743773,1794,2.132611036300659
1747254704.227733,1796,2.1152148246765137
1747254704.4690986,1797,2.0630483627319336
1747254705.1961355,1800,2.074629783630371
1747254705.6736171,1802,2.1108787059783936
1747254705.9131,1803,2.1404342651367188
1747254706.1596467,1804,2.083796501159668
1747254707.1561787,1808,2.070345163345337
1747254707.6483235,1810,2.1120426654815674
1747254708.6136312,1814,2.094249725341797
1747254709.092787,1816,2.143979787826538
1747254709.5724149,1818,2.0334761142730713
1747254709.8154542,1819,2.1236891746520996
1747254710.7691326,1823,2.112985134124756
1747254711.4838593,1826,2.0661919116973877
1747254711.722959,1827,2.087023973464966
1747254712.2015324,1829,2.1320436000823975
1747254712.4387128,1830,2.102806568145752
1747254712.915645,1832,2.05265736579895
1747254713.153371,1833,2.0502936840057373
1747254713.3914275,1834,2.1439507007598877
1747254713.865039,1836,2.071619749069214
1747254714.1039646,1837,2.0969674587249756
1747254714.3417704,1838,2.0892109870910645
1747254715.7831345,1844,2.111154317855835
1747254716.0287,1845,2.050560235977173
1747254716.2704172,1846,2.0744547843933105
1747254716.5092573,1847,2.055781841278076
1747254716.7462192,1848,2.0961883068084717
1747254717.4926257,1851,2.0341098308563232
1747254717.9867907,1853,2.0986568927764893
1747254718.7111483,1856,2.055525302886963
1747254719.6683629,1860,2.14686918258667
1747254720.623107,1864,2.116494655609131
1747254720.8614147,1865,2.040191411972046
1747254721.1052136,1866,2.136619806289673
1747254721.3473036,1867,2.119213819503784
1747254722.3213952,1871,2.124098539352417
1747254722.5615695,1872,2.1234519481658936
1747254722.7989223,1873,2.149268865585327
1747254723.036853,1874,2.0993125438690186
1747254723.2793646,1875,2.0955822467803955
1747254723.757684,1877,2.066718339920044
1747254724.2434566,1879,2.1073544025421143
1747254724.493519,1880,2.096266746520996
1747254725.225424,1883,2.124903678894043
1747254725.468415,1884,2.086082696914673
1747254725.9586856,1886,2.1352298259735107
1747254726.4552543,1888,2.0690596103668213
1747254726.9481924,1890,2.1110494136810303
1747254727.1874795,1891,2.130156993865967
1747254728.1593652,1895,2.041348457336426
1747254729.1186223,1899,2.090123414993286
1747254729.6022677,1901,2.0542664527893066
1747254729.8452158,1902,2.0766820907592773
1747254730.8175902,1906,2.149860382080078
1747254731.2985115,1908,2.1425936222076416
1747254731.5390325,1909,2.1546578407287598
1747254731.795661,1910,2.130124807357788
1747254732.5340652,1913,2.155116081237793
1747254733.2791185,1916,2.108248233795166
1747254733.7587683,1918,2.0804786682128906
1747254735.207587,1924,2.0667660236358643
1747254735.4498665,1925,2.103985548019409
1747254735.688803,1926,2.150170087814331
1747254736.1708694,1928,2.1302990913391113
1747254736.4144247,1929,2.179800271987915
1747254737.1289124,1932,2.1569252014160156
1747254737.8616688,1935,2.015774965286255
1747254738.1014776,1936,2.1340901851654053
1747254738.835348,1939,2.1018476486206055
1747254739.0764952,1940,2.0997016429901123
1747254739.3120098,1941,2.114682912826538
1747254739.55155,1942,2.1390981674194336
1747254740.258715,1945,2.1154754161834717
1747254740.7266648,1947,2.174806833267212
1747254741.4299893,1950,2.1281821727752686
1747254741.6723392,1951,2.1212689876556396
1747254742.1404526,1953,2.0793662071228027
1747254742.84561,1956,2.044903516769409
1747254743.7927651,1960,2.1207730770111084
1747254744.0300317,1961,2.1272194385528564
1747254744.2700903,1962,2.1038756370544434
1747254744.5085402,1963,2.1207637786865234
1747254744.7530563,1964,2.113781452178955
1747254745.2398787,1966,2.1144301891326904
1747254745.4933915,1967,2.1320457458496094
1747254745.733371,1968,2.1451497077941895
1747254745.9754817,1969,1.9988054037094116
1747254747.451464,1975,2.1240758895874023
1747254747.9313867,1977,2.097062826156616
1747254748.1704352,1978,2.117776870727539
1747254748.4099078,1979,2.09932017326355
1747254748.6473413,1980,2.0774283409118652
1747254748.8852537,1981,2.1390745639801025
1747254749.127574,1982,2.130380868911743
1747254749.366037,1983,2.086423635482788
1747254749.8461657,1985,2.091945171356201
1747254750.330966,1987,2.013012170791626
1747254750.570697,1988,2.0680625438690186
1747254750.813476,1989,2.0844013690948486
1747254751.2983398,1991,2.116086483001709
1747254751.5450134,1992,2.0554556846618652
1747254751.7839663,1993,2.1102354526519775
1747254752.2614,1995,2.144606113433838
1747254753.22616,1999,2.064861536026001


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_24_215134-tag-train_loss.csv <==
Wall time,Step,Value
1747254272.32721,0,2.3040640354156494
1747254273.1823192,3,2.2870025634765625
1747254273.4210682,4,2.2834763526916504
1747254274.8122094,10,2.2382729053497314
1747254275.045491,11,2.237041711807251
1747254275.7518067,14,2.2175867557525635
1747254276.0045846,15,2.2122294902801514
1747254276.6979363,18,2.1890974044799805
1747254276.93247,19,2.1922521591186523
1747254277.165131,20,2.17668080329895
1747254277.6379697,22,2.1539130210876465
1747254277.8732111,23,2.1452603340148926
1747254278.5690222,26,2.1178886890411377
1747254278.802679,27,2.108954429626465
1747254280.1984777,33,2.048042058944702
1747254280.8890743,36,2.0041451454162598
1747254281.1222708,37,1.9841485023498535
1747254281.3520653,38,1.991328239440918
1747254281.5829175,39,1.9484875202178955
1747254281.8134685,40,1.9376224279403687
1747254283.4379337,47,1.8407732248306274
1747254283.6693857,48,1.7470729351043701
1747254283.8995159,49,1.738523006439209
1747254284.3751564,51,1.6640030145645142
1747254284.6136477,52,1.6423747539520264
1747254285.08662,54,1.588739037513733
1747254285.7965684,57,1.5309569835662842
1747254286.5049365,60,1.45564603805542
1747254286.7392194,61,1.371983528137207
1747254286.971836,62,1.3669251203536987
1747254287.2081232,63,1.3580597639083862
1747254287.67157,65,1.3017034530639648
1747254287.9052997,66,1.2768234014511108
1747254288.132216,67,1.2462801933288574
1747254288.3612418,68,1.2789744138717651
1747254288.8161252,70,1.1562830209732056
1747254289.0461788,71,1.1497976779937744
1747254290.437572,77,0.9346162676811218
1747254290.901301,79,0.962127685546875
1747254291.1319642,80,0.8961515426635742
1747254291.5982718,82,0.9119328260421753
1747254291.8524506,83,0.9107537269592285
1747254292.30834,85,0.8709315657615662
1747254293.2210531,89,0.8439154624938965
1747254293.4486759,90,0.8142467141151428
1747254294.6002939,95,0.7525841593742371
1747254295.5200374,99,0.7528771758079529
1747254295.7545457,100,0.66399085521698
1747254296.4489682,103,0.6889335513114929
1747254297.1435072,106,0.7171300649642944
1747254297.3703141,107,0.8388720750808716
1747254297.830418,109,0.9842242002487183
1747254298.9921048,114,0.6577703356742859
1747254299.4901202,116,0.5827517509460449
1747254300.6866713,121,0.5050581693649292
1747254301.6201756,125,0.4327850341796875
1747254301.8477366,126,0.5050530433654785
1747254302.3053575,128,0.4284512996673584
1747254302.7677402,130,0.4238969385623932
1747254303.0007346,131,0.48678845167160034
1747254303.2315335,132,0.4330592751502991
1747254304.1651728,136,0.4507126212120056
1747254304.4026854,137,0.4655998945236206
1747254305.8618271,143,0.4373299479484558
1747254306.1077054,144,0.4656062126159668
1747254306.6001909,146,0.48949819803237915
1747254306.8440557,147,0.4262990653514862
1747254307.5763557,150,0.6556195020675659
1747254309.2688673,157,0.5452260971069336
1747254309.7787526,159,0.36590081453323364
1747254310.0331392,160,0.3768020570278168
1747254310.5388753,162,0.41919460892677307
1747254311.012467,164,0.3684849739074707
1747254311.4825637,166,0.33676987886428833
1747254312.432189,170,0.41929197311401367
1747254312.6719081,171,0.4198932945728302
1747254312.908481,172,0.38004565238952637
1747254313.6167336,175,0.3039480149745941
1747254313.8501468,176,0.3711366057395935
1747254314.094329,177,0.37029844522476196
1747254314.3342454,178,0.45041680335998535
1747254314.8025236,180,0.39129921793937683
1747254315.0439777,181,0.301166296005249
1747254315.7432284,184,0.28998738527297974
1747254315.9757636,185,0.3643099069595337
1747254316.2082348,186,0.4204719662666321
1747254316.9158401,189,0.33953946828842163
1747254317.1499233,190,0.36176976561546326
1747254317.3854709,191,0.4071093499660492
1747254317.6199265,192,0.4326421320438385
1747254318.3241987,195,0.4719492197036743
1747254319.268695,199,0.35511696338653564
1747254319.5056307,200,0.6143283843994141
1747254319.9692562,202,0.45270660519599915
1747254320.2050767,203,0.31972751021385193
1747254320.4430795,204,0.272438108921051
1747254320.6829164,205,0.3162229061126709
1747254321.1635244,207,0.27374720573425293
1747254321.6269042,209,0.2258239984512329
1747254322.0908232,211,0.40342390537261963
1747254322.5580437,213,0.3461379408836365
1747254323.0368326,215,0.32132095098495483
1747254323.2813606,216,0.33560651540756226
1747254323.7593632,218,0.34116673469543457
1747254323.9948273,219,0.30775395035743713
1747254324.2251112,220,0.35158711671829224
1747254324.4536278,221,0.2764764130115509
1747254324.6824923,222,0.3961586058139801
1747254325.15703,224,0.3517751693725586
1747254325.3948462,225,0.2747512459754944
1747254326.3497183,229,0.34305572509765625
1747254327.7358441,235,0.3136967420578003
1747254328.204385,237,0.34858742356300354
1747254328.4337957,238,0.3169819712638855
1747254328.6646173,239,0.2959257662296295
1747254329.125503,241,0.2826569080352783
1747254329.3550608,242,0.2821887135505676
1747254329.8124995,244,0.4117528200149536
1747254330.045728,245,0.3858269453048706
1747254330.2779212,246,0.36382609605789185
1747254330.5086334,247,0.3483821153640747
1747254331.6855714,252,0.31009262800216675
1747254331.9141474,253,0.2852169871330261
1747254332.1432064,254,0.2515309453010559
1747254332.8438478,257,0.2987474799156189
1747254333.092566,258,0.2825656533241272
1747254333.335204,259,0.27795520424842834
1747254333.5864697,260,0.26082971692085266
1747254334.1081638,262,0.22845706343650818
1747254336.0094864,270,0.3133188486099243
1747254336.2432604,271,0.24816037714481354
1747254336.9583619,274,0.2897108495235443
1747254337.1904945,275,0.25211435556411743
1747254337.426493,276,0.30286118388175964
1747254337.909614,278,0.22883446514606476
1747254338.4032187,280,0.34375691413879395
1747254338.8816864,282,0.23812483251094818
1747254339.1213746,283,0.3214046061038971
1747254339.6073122,285,0.23390625417232513
1747254340.0909717,287,0.25065675377845764
1747254340.329468,288,0.2126101404428482
1747254340.8156264,290,0.22776523232460022
1747254342.0372,295,0.2627721428871155
1747254342.285759,296,0.28001856803894043
1747254342.531006,297,0.26378101110458374
1747254342.7795146,298,0.28777703642845154
1747254344.2494736,304,0.39020615816116333
1747254344.7430491,306,0.25281742215156555
1747254345.237472,308,0.27266639471054077
1747254345.4820106,309,0.22348622977733612
1747254346.2152944,312,0.29659873247146606
1747254346.454957,313,0.24857783317565918
1747254347.1866448,316,0.1715158224105835
1747254347.6815412,318,0.3027447462081909
1747254347.9240642,319,0.2485980987548828
1747254348.6552114,322,0.2742682099342346
1747254349.1434965,324,0.27883291244506836
1747254350.3452804,329,0.2796434164047241
1747254350.5856721,330,0.2173411250114441
1747254350.8272657,331,0.176122784614563
1747254351.0684733,332,0.2266005277633667
1747254352.271949,337,0.19391047954559326
1747254352.5099528,338,0.2492019236087799
1747254352.9866252,340,0.29519742727279663
1747254353.7227206,343,0.2181016206741333
1747254353.958609,344,0.2005591094493866
1747254354.1952548,345,0.21588215231895447
1747254354.4339247,346,0.1632792204618454
1747254354.914076,348,0.19142316281795502
1747254355.4080412,350,0.22942617535591125
1747254355.8927135,352,0.15239842236042023
1747254356.130647,353,0.2831103801727295
1747254356.3694859,354,0.2309943437576294
1747254357.3244433,358,0.22667177021503448
1747254357.7991338,360,0.24859793484210968
1747254358.2781918,362,0.1702873557806015
1747254358.5157425,363,0.22650085389614105
1747254358.7555196,364,0.18445345759391785
1747254358.9924288,365,0.1875917613506317
1747254359.2300742,366,0.1987491101026535
1747254359.463873,367,0.26419657468795776
1747254359.698321,368,0.23600628972053528
1747254361.12889,374,0.23132993280887604
1747254361.866084,377,0.19935089349746704
1747254362.1072361,378,0.1890035718679428
1747254363.7976363,385,0.18323124945163727
1747254364.045814,386,0.17578929662704468
1747254365.0243607,390,0.1882707178592682
1747254365.2604463,391,0.15932558476924896
1747254365.4982343,392,0.19670811295509338
1747254365.7317407,393,0.22318008542060852
1747254365.9784887,394,0.3069848418235779
1747254366.2177653,395,0.2300049513578415
1747254366.447708,396,0.14794959127902985
1747254366.680802,397,0.37623563408851624
1747254366.910493,398,0.2664806544780731
1747254367.1408646,399,0.1700100153684616
1747254367.603322,401,0.18608194589614868
1747254367.8348582,402,0.26180389523506165
1747254368.2941046,404,0.292144775390625
1747254369.2099452,408,0.15289101004600525
1747254369.4474459,409,0.24896320700645447
1747254370.1471908,412,0.16748610138893127
1747254370.3807917,413,0.2720794081687927
1747254370.6122518,414,0.1909114271402359
1747254370.8451874,415,0.2177899181842804
1747254371.5482674,418,0.3096698224544525
1747254372.243922,421,0.20145191252231598
1747254372.4745646,422,0.15528607368469238
1747254373.173277,425,0.2186993658542633
1747254373.4039168,426,0.19674822688102722
1747254374.3361387,430,0.1303410679101944
1747254374.5691326,431,0.2948124408721924
1747254375.2529354,434,0.209034264087677
1747254375.4856257,435,0.1918012797832489
1747254375.7141087,436,0.1727200746536255
1747254375.943536,437,0.23532524704933167
1747254376.1709046,438,0.2284815013408661
1747254376.4053195,439,0.2096591740846634
1747254376.6350873,440,0.25824928283691406
1747254376.8639522,441,0.19333240389823914
1747254377.3190694,443,0.17046847939491272
1747254377.5514586,444,0.19155481457710266
1747254377.7890813,445,0.22543975710868835
1747254378.0349958,446,0.17530399560928345
1747254379.0054965,450,0.28166890144348145
1747254379.2454944,451,0.2548553943634033
1747254379.493252,452,0.24991166591644287
1747254379.7417164,453,0.22462965548038483
1747254379.993491,454,0.2030641734600067
1747254380.4849951,456,0.18477842211723328
1747254380.9754405,458,0.161871999502182
1747254381.455608,460,0.15191063284873962
1747254381.6934469,461,0.1885865032672882
1747254382.4150069,464,0.2617422342300415
1747254382.6527772,465,0.13356037437915802
1747254382.8898075,466,0.1765492558479309
1747254383.3672397,468,0.2065083384513855
1747254383.8402078,470,0.18130716681480408
1747254384.7921493,474,0.24510399997234344
1747254385.0327692,475,0.13962815701961517
1747254385.7648947,478,0.213760644197464
1747254386.0034466,479,0.15796531736850739
1747254386.2505782,480,0.23011843860149384
1747254386.5013921,481,0.22934937477111816
1747254386.7619398,482,0.18178221583366394
1747254387.0036032,483,0.25708451867103577
1747254387.2375374,484,0.1442013829946518
1747254387.7059035,486,0.1282120645046234
1747254387.9462843,487,0.14889034628868103
1747254388.182574,488,0.24550238251686096
1747254388.4230325,489,0.23177757859230042
1747254388.9074085,491,0.17546451091766357
1747254389.6271014,494,0.13554637134075165
1747254390.6051261,498,0.237467959523201
1747254391.3244581,501,0.21612152457237244
1747254391.570608,502,0.1880393922328949
1747254391.8223145,503,0.17999699711799622
1747254392.5480957,506,0.15945583581924438
1747254393.0255513,508,0.18741780519485474
1747254393.2683136,509,0.18367916345596313
1747254393.510169,510,0.1737380474805832
1747254393.750457,511,0.18529489636421204
1747254393.9905612,512,0.24766910076141357
1747254394.2352662,513,0.1550317108631134
1747254394.4755087,514,0.1650501936674118
1747254395.2009704,517,0.1075945496559143
1747254395.4430237,518,0.13550004363059998
1747254395.6849382,519,0.19308193027973175
1747254395.9347203,520,0.17435985803604126
1747254396.6598701,523,0.24652892351150513
1747254398.3864143,530,0.21160432696342468
1747254399.119502,533,0.1787252575159073
1747254399.3678,534,0.28237664699554443
1747254399.8444262,536,0.1849384605884552
1747254400.087496,537,0.18139860033988953
1747254400.327026,538,0.17232950031757355
1747254400.5639966,539,0.18256433308124542
1747254400.8025272,540,0.17816062271595
1747254401.2839158,542,0.20339208841323853
1747254401.5225644,543,0.17771771550178528
1747254401.766946,544,0.16760140657424927
1747254402.24283,546,0.11948332190513611
1747254402.4835694,547,0.10675954818725586
1747254403.2005236,550,0.27558189630508423
1747254403.7014794,552,0.21307824552059174
1747254404.1808453,554,0.18990272283554077
1747254404.4211087,555,0.20697592198848724
1747254404.657088,556,0.16467086970806122
1747254406.097674,562,0.15134567022323608
1747254406.336894,563,0.1281464397907257
1747254406.5790715,564,0.13570447266101837
1747254407.5843544,568,0.12177282571792603
1747254408.337237,571,0.1922554075717926
1747254408.8153348,573,0.1816490739583969
1747254409.5240345,576,0.1591276377439499
1747254410.4841318,580,0.2057950645685196
1747254411.443045,584,0.18580058217048645
1747254411.684803,585,0.12973952293395996
1747254411.9233506,586,0.18036693334579468
1747254412.4111316,588,0.1300654113292694
1747254412.9011726,590,0.1937825083732605
1747254413.143146,591,0.12264760583639145
1747254413.3835428,592,0.12137652188539505
1747254413.8639808,594,0.1413787603378296
1747254414.3530476,596,0.2463630735874176
1747254414.6010878,597,0.1966296285390854
1747254414.8488793,598,0.16645634174346924
1747254415.0894167,599,0.17226538062095642
1747254415.573202,601,0.16947536170482635
1747254415.8119712,602,0.143339604139328
1747254416.0559711,603,0.13871699571609497
1747254416.5325809,605,0.12495444715023041
1747254417.250774,608,0.1619005650281906
1747254417.7408948,610,0.19913901388645172
1747254418.4654987,613,0.20442426204681396
1747254418.709841,614,0.1712149977684021
1747254419.201802,616,0.10209453105926514
1747254419.70809,618,0.17153429985046387
1747254420.2026842,620,0.17834457755088806
1747254420.6929672,622,0.14301533997058868
1747254420.9382856,623,0.16751153767108917
1747254421.6717036,626,0.14309528470039368
1747254422.1689138,628,0.19464373588562012
1747254422.4230673,629,0.22624731063842773
1747254423.3844254,633,0.2360984981060028
1747254423.8822048,635,0.15313784778118134
1747254424.373662,637,0.1246219351887703
1747254425.1039796,640,0.1622132658958435
1747254425.3534048,641,0.14751878380775452
1747254425.5936043,642,0.15041020512580872
1747254425.835577,643,0.20540453493595123
1747254426.076579,644,0.15299324691295624
1747254426.3242123,645,0.15275928378105164
1747254427.3323774,649,0.13788096606731415
1747254427.8253167,651,0.132791668176651
1747254428.0628169,652,0.11117061227560043
1747254428.3007724,653,0.16981257498264313
1747254428.5389106,654,0.16816353797912598
1747254428.7781286,655,0.19651375710964203
1747254429.491934,658,0.14545944333076477
1747254429.7358732,659,0.10167794674634933
1747254429.9724183,660,0.13641312718391418
1747254431.6125708,667,0.10203073918819427
1747254432.3098233,670,0.12012109160423279
1747254433.4788122,675,0.19475094974040985
1747254433.7124677,676,0.14728018641471863
1747254433.9484706,677,0.11176849901676178
1747254434.6640515,680,0.16786959767341614
1747254435.145813,682,0.10952354967594147
1747254435.3884158,683,0.16673976182937622
1747254435.6272912,684,0.1527678370475769
1747254436.3683274,687,0.183765709400177
1747254437.5662587,692,0.1083185225725174
1747254438.0326273,694,0.11069278419017792
1747254438.2622073,695,0.10776427388191223
1747254438.4974723,696,0.1308898776769638
1747254438.731283,697,0.16950103640556335
1747254439.2125165,699,0.15149039030075073
1747254439.9297268,702,0.11258605867624283
1747254440.1719246,703,0.0939038023352623
1747254440.6571126,705,0.2176716923713684
1747254441.6397462,709,0.12079301476478577
1747254441.885236,710,0.10139548033475876
1747254442.37378,712,0.12151279300451279
1747254443.1145725,715,0.116633340716362
1747254443.5949628,717,0.12622949481010437
1747254444.0718539,719,0.1698039025068283
1747254444.309815,720,0.1352948397397995
1747254444.5542736,721,0.15020036697387695
1747254445.0395987,723,0.12234300374984741
1747254445.524094,725,0.16775843501091003
1747254445.7682922,726,0.13133107125759125
1747254446.0083327,727,0.09131000936031342
1747254446.2560706,728,0.1792094111442566
1747254446.502574,729,0.11195144057273865
1747254446.9925816,731,0.10910715162754059
1747254447.2368648,732,0.13294290006160736
1747254447.4843385,733,0.19970792531967163
1747254448.6940062,738,0.12451612204313278
1747254448.9352994,739,0.14569614827632904
1747254449.17491,740,0.11452329903841019
1747254449.664039,742,0.11666890978813171
1747254449.9002244,743,0.11373642086982727
1747254450.13823,744,0.20228084921836853
1747254450.379062,745,0.1544150412082672
1747254452.051566,752,0.0834868773818016
1747254452.7682264,755,0.18991167843341827
1747254453.006258,756,0.13190588355064392
1747254453.486089,758,0.12581273913383484
1747254454.6947446,763,0.1600199192762375
1747254454.9328947,764,0.21187233924865723
1747254455.1781328,765,0.23293480277061462
1747254455.9083307,768,0.12758608162403107
1747254456.360952,769,0.16922274231910706
1747254457.0961888,772,0.15310634672641754
1747254457.335495,773,0.10293065011501312
1747254457.8241327,775,0.19817239046096802
1747254458.0638008,776,0.11996326595544815
1747254458.542298,778,0.0808543711900711
1747254458.7831342,779,0.15648096799850464
1747254459.0301223,780,0.13623593747615814
1747254459.2821414,781,0.12938961386680603
1747254459.5264425,782,0.1184731125831604
1747254460.966963,788,0.10662415623664856
1747254461.2070222,789,0.14133429527282715
1747254461.683978,791,0.15359319746494293
1747254462.1721842,793,0.15559303760528564
1747254462.653316,795,0.15075717866420746
1747254462.902675,796,0.13077546656131744
1747254463.640441,799,0.09918564558029175
1747254463.8833966,800,0.1738814413547516
1747254464.8444204,804,0.12602216005325317
1747254465.086854,805,0.09021711349487305
1747254465.3342454,806,0.07992182672023773
1747254465.5851438,807,0.07652617990970612
1747254466.3160264,810,0.07832274585962296
1747254467.0627422,813,0.14466515183448792
1747254468.2843773,818,0.10071022063493729
1747254468.523387,819,0.129739910364151
1747254469.0131512,821,0.1318192481994629
1747254469.2611387,822,0.07577948272228241
1747254469.5080035,823,0.13225284218788147
1747254469.9945724,825,0.08017437905073166
1747254470.2408707,826,0.11455155909061432
1747254470.48123,827,0.09814789891242981
1747254470.7228343,828,0.1117372065782547
1747254471.6781344,832,0.16149432957172394
1747254471.917417,833,0.16540539264678955
1747254472.3947723,835,0.0993858277797699
1747254472.6364803,836,0.10143320262432098
1747254472.8795795,837,0.1010870635509491
1747254473.3732827,839,0.14399980008602142
1747254473.619865,840,0.09471071511507034
1747254474.3575168,843,0.11547540128231049
1747254474.8551595,845,0.10152705013751984
1747254476.098806,850,0.1661090850830078
1747254476.3425498,851,0.18222737312316895
1747254477.0588021,854,0.11514182388782501
1747254477.7840004,857,0.07614491879940033
1747254478.5119762,860,0.14855033159255981
1747254479.0020933,862,0.11483484506607056
1747254479.7329102,865,0.05063557252287865
1747254479.9906507,866,0.1337129771709442
1747254480.9618225,870,0.10880636423826218
1747254481.2111337,871,0.07080680131912231
1747254483.6233943,881,0.12387412786483765
1747254484.0977693,883,0.10406127572059631
1747254484.3327932,884,0.13580089807510376
1747254484.5685465,885,0.20408698916435242
1747254484.8077831,886,0.17302462458610535
1747254485.2825577,888,0.1264571100473404
1747254485.7835286,890,0.1395663022994995
1747254486.2711864,892,0.15083949267864227
1747254486.993984,895,0.10747227072715759
1747254487.4717517,897,0.1455809473991394
1747254487.7178907,898,0.10786174237728119
1747254488.4554226,901,0.11692320555448532
1747254488.6970305,902,0.1062500849366188
1747254489.1774573,904,0.1100861132144928
1747254489.6675684,906,0.15506841242313385
1747254489.909807,907,0.10036002099514008
1747254490.1531787,908,0.10322457551956177
1747254490.6356914,910,0.10441190004348755
1747254490.8865001,911,0.15134215354919434
1747254491.6174793,914,0.07524341344833374
1747254492.5919206,918,0.13458594679832458
1747254492.8326187,919,0.09310047328472137
1747254493.3151693,921,0.10886292159557343
1747254493.7962654,923,0.1519014686346054
1747254494.7857199,927,0.09699167311191559
1747254495.0327835,928,0.09946087002754211
1747254495.2708013,929,0.061701104044914246
1747254495.513957,930,0.06682595610618591
1747254495.751141,931,0.11547210067510605
1747254495.9892406,932,0.12053625285625458
1747254496.2254505,933,0.12943632900714874
1747254496.6972702,935,0.10114242136478424
1747254497.6391659,939,0.14639168977737427
1747254498.1167767,941,0.15930260717868805
1747254498.3555722,942,0.08471603691577911
1747254499.0404859,945,0.11511874198913574
1747254499.9581945,949,0.1693114936351776
1747254500.6440296,952,0.1298322230577469
1747254501.1007102,954,0.08322153985500336
1747254501.3460195,955,0.06038481369614601
1747254501.5916517,956,0.05552028492093086
1747254502.5413651,960,0.10826370865106583
1747254503.0264614,962,0.1227465569972992
1747254503.2663226,963,0.0939684584736824
1747254503.5075946,964,0.13020610809326172
1747254503.7491615,965,0.09438125789165497
1747254504.2274277,967,0.1300887018442154
1747254504.4692683,968,0.09138080477714539
1747254505.1900964,971,0.07172853499650955
1747254506.3923626,976,0.12321539968252182
1747254506.8805988,978,0.1709260493516922
1747254507.1203725,979,0.13113772869110107
1747254507.6015675,981,0.12736552953720093
1747254507.8532434,982,0.16042383015155792
1747254508.8283432,986,0.0826990008354187
1747254509.3166723,988,0.09129112958908081
1747254509.5584073,989,0.0913485586643219
1747254509.7983124,990,0.14634650945663452
1747254510.283458,992,0.11239023506641388
1747254510.764648,994,0.10007140040397644
1747254511.0053875,995,0.10549317300319672
1747254511.2456834,996,0.13591592013835907
1747254511.729179,998,0.08507221937179565
1747254511.969763,999,0.07919614762067795
1747254512.4544435,1001,0.12686362862586975
1747254512.7045593,1002,0.08863391727209091
1747254512.9587052,1003,0.11297781765460968
1747254513.1997185,1004,0.10484055429697037
1747254513.4429324,1005,0.1006627231836319
1747254513.6877475,1006,0.08409623801708221
1747254514.9404616,1011,0.07485012710094452
1747254515.426223,1013,0.09712362289428711
1747254515.906747,1015,0.07116630673408508
1747254516.1465647,1016,0.08612807095050812
1747254516.3911452,1017,0.0939255952835083
1747254517.5977025,1022,0.14356479048728943
1747254518.548547,1026,0.10529984533786774
1747254519.0327425,1028,0.08532378077507019
1747254519.2700446,1029,0.08008396625518799
1747254520.6936352,1035,0.1052345484495163
1747254520.9317863,1036,0.08251862972974777
1747254521.1686594,1037,0.05721607059240341
1747254521.4053116,1038,0.09603676199913025
1747254521.6419184,1039,0.07392697781324387
1747254522.5954592,1043,0.11086847633123398
1747254523.0747986,1045,0.10086846351623535
1747254523.317944,1046,0.043889835476875305
1747254524.753594,1052,0.13887539505958557
1747254524.9950612,1053,0.1100960224866867
1747254525.7091,1056,0.08081987500190735
1747254526.1838534,1058,0.12632517516613007
1747254526.4244492,1059,0.08391846716403961
1747254526.6645906,1060,0.05225402116775513
1747254527.1514685,1062,0.0705684944987297
1747254527.8742151,1065,0.05258013308048248
1747254528.126519,1066,0.06071225926280022
1747254528.3683257,1067,0.07804790884256363
1747254528.8540797,1069,0.10538899898529053
1747254529.101072,1070,0.06994426250457764
1747254529.346116,1071,0.09912052750587463
1747254529.5874438,1072,0.052889347076416016
1747254529.828952,1073,0.07825738191604614
1747254530.0742142,1074,0.11894777417182922
1747254530.7861214,1077,0.13155053555965424
1747254531.0241501,1078,0.1464882791042328
1747254531.5015686,1080,0.13649430871009827
1747254531.7398975,1081,0.06659484654664993
1747254531.976928,1082,0.07397777587175369
1747254532.6925855,1085,0.05630587041378021
1747254532.9377506,1086,0.10722783207893372
1747254533.1788666,1087,0.09144957363605499
1747254534.1502697,1091,0.04942268133163452
1747254534.390674,1092,0.06932814419269562
1747254534.6305876,1093,0.07888096570968628
1747254535.8796947,1098,0.06886899471282959
1747254536.3558216,1100,0.08327426016330719
1747254536.8372633,1102,0.08230628818273544
1747254537.0786748,1103,0.0820302963256836
1747254537.3260176,1104,0.06988228857517242
1747254538.0497947,1107,0.08244242519140244
1747254538.2885215,1108,0.07141787558794022
1747254538.527435,1109,0.14490172266960144
1747254538.7676976,1110,0.09427761286497116
1747254539.0112703,1111,0.0718551054596901
1747254539.2502766,1112,0.13567709922790527
1747254539.4877641,1113,0.14307066798210144
1747254539.7234275,1114,0.12359015643596649
1747254540.2023165,1116,0.2745128273963928
1747254540.9227238,1119,3.65863037109375
1747254541.4029107,1121,1.8426533937454224
1747254541.6411254,1122,1.2166056632995605
1747254542.3559728,1125,0.546288013458252
1747254542.6018167,1126,0.5981464385986328
1747254543.0843465,1128,0.45944100618362427
1747254543.3268976,1129,0.2921702265739441
1747254543.5654767,1130,0.3483455777168274
1747254543.8136852,1131,0.33099767565727234
1747254544.05549,1132,0.28932198882102966
1747254544.5525866,1134,0.18403980135917664
1747254544.7976081,1135,0.2134985476732254
1747254545.0477645,1136,0.13421732187271118
1747254545.7766438,1139,0.19594809412956238
1747254546.4943798,1142,0.15621307492256165
1747254547.214789,1145,0.13299214839935303
1747254547.4556239,1146,0.1554027497768402
1747254547.9299192,1148,0.12419409304857254
1747254548.1672313,1149,0.1242048516869545
1747254548.4061155,1150,0.12748593091964722
1747254548.6479013,1151,0.1409144252538681
1747254548.8862083,1152,0.12260480970144272
1747254549.1264718,1153,0.0995979905128479
1747254549.6070457,1155,0.09143267571926117
1747254550.8372555,1160,0.10808246582746506
1747254551.317927,1162,0.04894199222326279
1747254551.8011131,1164,0.11597953736782074
1747254552.2830386,1166,0.12104490399360657
1747254552.529019,1167,0.08588160574436188
1747254553.969331,1173,0.11632166802883148
1747254554.2111447,1174,0.10981914401054382
1747254554.6998584,1176,0.11090484261512756
1747254554.9380472,1177,0.1100655123591423
1747254555.1773305,1178,0.10189998149871826
1747254556.150898,1182,0.10065177083015442
1747254556.6527178,1184,0.06351117789745331
1747254557.1653793,1186,0.09410982578992844
1747254557.6400783,1188,0.1315176784992218
1747254557.882181,1189,0.07920928299427032
1747254558.1195724,1190,0.12205897271633148
1747254558.8337626,1193,0.16011008620262146
1747254559.0709486,1194,0.10658122599124908
1747254559.308269,1195,0.0714983344078064
1747254559.7882857,1197,0.1196649819612503
1747254560.0256488,1198,0.10135363787412643
1747254560.7388074,1201,0.09453800320625305
1747254560.9765255,1202,0.061870504170656204
1747254561.6880496,1205,0.05352548509836197
1747254561.9299247,1206,0.09265820682048798
1747254562.1680963,1207,0.1557723432779312
1747254562.6493576,1209,0.08743318915367126
1747254563.6049259,1213,0.1286693662405014
1747254563.844811,1214,0.09569227695465088
1747254564.0827308,1215,0.14924509823322296
1747254564.5594292,1217,0.06875421106815338
1747254564.7967281,1218,0.13701093196868896
1747254565.9910216,1223,0.0848936215043068
1747254566.4651418,1225,0.0933910682797432
1747254567.1783965,1228,0.04971912503242493
1747254567.4176116,1229,0.1290641874074936
1747254568.1345243,1232,0.12718603014945984
1747254568.3745651,1233,0.07258192449808121
1747254569.5892768,1238,0.07416153699159622
1747254570.085908,1240,0.09460894763469696
1747254570.3336577,1241,0.14402928948402405
1747254570.5779438,1242,0.11981938034296036
1747254570.8206487,1243,0.11803214251995087
1747254571.0702188,1244,0.14116257429122925
1747254571.311357,1245,0.08053694665431976
1747254571.5511808,1246,0.0998411774635315
1747254572.2857003,1249,0.06449487805366516
1747254572.5350585,1250,0.06668704748153687
1747254572.7763417,1251,0.10388843715190887
1747254573.0175383,1252,0.11470698565244675
1747254573.4954257,1254,0.06867007911205292
1747254573.9726474,1256,0.0900673195719719
1747254574.2091532,1257,0.06827777624130249
1747254574.9229758,1260,0.08372126519680023
1747254575.1591392,1261,0.15060356259346008
1747254575.8810825,1264,0.06879498064517975
1747254576.6028984,1267,0.05001918226480484
1747254577.5753293,1271,0.07483546435832977
1747254578.783934,1276,0.0755319595336914
1747254579.0263534,1277,0.10262883454561234
1747254579.2719347,1278,0.09815523028373718
1747254580.2537282,1282,0.08322983980178833
1747254581.0083144,1285,0.058236557990312576
1747254582.2374914,1290,0.10313680768013
1747254582.9689846,1293,0.07757970690727234
1747254583.685257,1296,0.0810367614030838
1747254584.1668549,1298,0.08475828170776367
1747254584.4113638,1299,0.07658296078443527
1747254585.1383243,1302,0.08886401355266571
1747254586.102171,1306,0.0717354416847229
1747254587.1017358,1310,0.0855865627527237
1747254588.0850072,1314,0.07564941793680191
1747254588.334419,1315,0.0692731961607933
1747254589.5510688,1320,0.06489084661006927
1747254590.0284212,1322,0.10091067850589752
1747254590.2649548,1323,0.05573201924562454
1747254590.7414532,1325,0.07424178719520569
1747254590.98006,1326,0.09399159997701645
1747254591.455593,1328,0.04594535008072853
1747254593.1282222,1335,0.06374989449977875
1747254595.2787385,1344,0.06091226264834404
1747254595.5153017,1345,0.039309062063694
1747254595.9971182,1347,0.05165312439203262
1747254596.23542,1348,0.10396112501621246
1747254596.9540489,1351,0.08085916936397552
1747254597.1914406,1352,0.0651152953505516
1747254597.66932,1354,0.09261912107467651
1747254598.6150193,1358,0.06679067015647888
1747254599.0914888,1360,0.13177494704723358
1747254600.0489953,1364,0.0550423264503479
1747254600.2874296,1365,0.03270576149225235
1747254600.532359,1366,0.07297258079051971
1747254600.770938,1367,0.07437766343355179
1747254601.007002,1368,0.06405012309551239
1747254601.9628615,1372,0.07240596413612366
1747254602.2000833,1373,0.10774379968643188
1747254602.6826136,1375,0.08688417077064514
1747254602.922394,1376,0.03418919816613197
1747254603.8778706,1380,0.0795934796333313
1747254605.0832193,1385,0.09011738747358322
1747254605.325204,1386,0.07883013039827347
1747254606.301318,1390,0.0832228884100914
1747254607.038146,1393,0.07649660855531693
1747254607.7668207,1396,0.04095800220966339
1747254608.0133557,1397,0.07724925875663757
1747254608.4997547,1399,0.06667418777942657
1747254608.745052,1400,0.10189121216535568
1747254609.464322,1403,0.07286159694194794
1747254609.9408743,1405,0.058072201907634735
1747254611.8834362,1413,0.030552372336387634
1747254612.6082041,1416,0.06812592595815659
1747254612.849218,1417,0.03731348738074303
1747254613.3506584,1419,0.08198828250169754
1747254613.8381348,1421,0.03921816498041153
1747254614.0819774,1422,0.08471905440092087
1747254616.2364855,1431,0.06164807081222534
1747254616.476068,1432,0.03148140013217926
1747254617.439319,1436,0.08307848870754242
1747254617.9229524,1438,0.12194836139678955
1747254618.1651742,1439,0.08273594081401825
1747254618.407615,1440,0.08154422044754028
1747254618.6514132,1441,0.09685013443231583
1747254619.399477,1444,0.04778539016842842
1747254619.9043093,1446,0.0530819371342659
1747254620.1469352,1447,0.054526448249816895
1747254620.3931677,1448,0.06193212792277336
1747254620.634448,1449,0.06865714490413666
1747254620.871699,1450,0.03391918167471886
1747254621.1091986,1451,0.06407686322927475
1747254621.346158,1452,0.02656690403819084
1747254621.8233225,1454,0.0580337792634964
1747254622.0627673,1455,0.09384610503911972
1747254622.3079252,1456,0.06433502584695816
1747254622.5512836,1457,0.07153455168008804
1747254622.7947843,1458,0.07473264634609222
1747254623.0415366,1459,0.08629292249679565
1747254623.2807157,1460,0.05352069064974785
1747254623.5209892,1461,0.09931652247905731
1747254623.9960704,1463,0.05971650406718254
1747254625.870962,1470,0.027501720935106277
1747254626.5885189,1473,0.0766170471906662
1747254626.835162,1474,0.03143579885363579
1747254627.324503,1476,0.08812946081161499
1747254627.5675786,1477,0.1392326056957245
1747254628.5271983,1481,0.04781195521354675
1747254628.7645693,1482,0.0775471031665802
1747254629.004087,1483,0.09598393738269806
1747254629.9651592,1487,0.09934046864509583
1747254630.2063231,1488,0.09269234538078308
1747254630.4459798,1489,0.10650070011615753
1747254630.69234,1490,0.03579229116439819
1747254630.93176,1491,0.07524879276752472
1747254631.4114811,1493,0.03417138755321503
1747254631.649732,1494,0.0802759900689125
1747254632.616717,1498,0.09942586719989777
1747254632.866978,1499,0.07048600912094116
1747254633.1133943,1500,0.06423398852348328
1747254633.600527,1502,0.03949655964970589
1747254634.3196104,1505,0.06136637181043625
1747254635.2677515,1509,0.051308609545230865
1747254635.5078964,1510,0.08301377296447754
1747254635.7494106,1511,0.05607258528470993
1747254636.215637,1513,0.08052857965230942
1747254636.6793132,1515,0.044039301574230194
1747254636.910797,1516,0.027308057993650436
1747254638.5446768,1523,0.06959345936775208
1747254639.244296,1526,0.031155399978160858
1747254639.7201943,1528,0.055203892290592194
1747254641.1365192,1534,0.07756198942661285
1747254641.8257682,1537,0.03776828944683075
1747254642.0526156,1538,0.07038788497447968
1747254642.7472034,1541,0.04050040245056152
1747254643.667206,1545,0.08708090335130692
1747254644.1337185,1547,0.0781409740447998
1747254644.3687978,1548,0.07413533329963684
1747254645.067289,1551,0.05753359943628311
1747254645.299111,1552,0.0701795443892479
1747254645.5335722,1553,0.05576085299253464
1747254646.0039644,1555,0.06971380859613419
1747254646.469834,1557,0.072311632335186
1747254647.636355,1562,0.074618399143219
1747254648.1106162,1564,0.08255274593830109
1747254648.3396208,1565,0.10884396731853485
1747254648.5693884,1566,0.07859847694635391
1747254649.041908,1568,0.06248122453689575
1747254649.5267234,1570,0.04857635498046875
1747254649.7621846,1571,0.05036928504705429
1747254649.9951048,1572,0.05782107263803482
1747254650.2293756,1573,0.04511524736881256
1747254650.934884,1576,0.025747010484337807
1747254651.398604,1578,0.03936171904206276
1747254651.6291604,1579,0.12397101521492004
1747254651.8632278,1580,0.05390922725200653
1747254652.0950289,1581,0.07824021577835083
1747254652.3277912,1582,0.06178681552410126
1747254653.0306144,1585,0.04903831705451012
1747254654.2486143,1590,0.031039107590913773
1747254655.468493,1595,0.0334944985806942
1747254655.7059236,1596,0.04385225847363472
1747254655.9606144,1597,0.10262086242437363
1747254656.9390662,1601,0.028722012415528297
1747254657.1812167,1602,0.06476998329162598
1747254657.420151,1603,0.062329910695552826
1747254659.133234,1610,0.042146697640419006
1747254659.371673,1611,0.03447185829281807
1747254659.853006,1613,0.0796266570687294
1747254660.0917537,1614,0.07777057588100433
1747254660.5690048,1616,0.08625967055559158
1747254661.5218985,1620,0.07581191509962082
1747254662.0131664,1622,0.13083286583423615
1747254662.4962552,1624,0.04017892852425575
1747254662.9836938,1626,0.03949614614248276
1747254663.2369714,1627,0.13602904975414276
1747254664.1984382,1631,0.06550917774438858
1747254665.1756241,1635,0.03840962052345276
1747254665.4278767,1636,0.04080400988459587
1747254665.670743,1637,0.07506341487169266
1747254665.9067018,1638,0.06045396253466606
1747254666.3851388,1640,0.051933422684669495
1747254666.6221836,1641,0.02246500924229622
1747254667.8177872,1646,0.11049296706914902
1747254668.0660825,1647,0.07646627724170685
1747254668.5588195,1649,0.03452220559120178
1747254669.0355823,1651,0.06250487267971039
1747254669.281936,1652,0.02395430952310562
1747254669.5193949,1653,0.03919333964586258
1747254669.7576962,1654,0.08966746181249619
1747254670.236548,1656,0.07143603265285492
1747254670.7119894,1658,0.05264420062303543
1747254671.6651,1662,0.03419572860002518
1747254672.1462216,1664,0.07275260984897614
1747254672.620085,1666,0.045094046741724014
1747254673.357906,1669,0.04957900941371918
1747254673.5985847,1670,0.026773178949952126
1747254674.5664916,1674,0.023823900148272514
1747254675.2863595,1677,0.034181058406829834
1747254675.7640374,1679,0.035992980003356934
1747254676.0021207,1680,0.057276275008916855
1747254676.2418056,1681,0.053057439625263214
1747254676.4812522,1682,0.057354241609573364
1747254677.19953,1685,0.03519129753112793
1747254677.440321,1686,0.08624108135700226
1747254677.6927567,1687,0.03383799269795418
1747254677.9434803,1688,0.04070640727877617
1747254678.1918702,1689,0.041099026799201965
1747254678.4310682,1690,0.04300487041473389
1747254679.1586263,1693,0.07421544194221497
1747254679.3957934,1694,0.04388623684644699
1747254679.633116,1695,0.08202113211154938
1747254680.1145272,1697,0.03501252084970474
1747254680.352559,1698,0.026981497183442116
1747254680.5962455,1699,0.05115041509270668
1747254680.8409302,1700,0.05146444961428642
1747254681.3336663,1702,0.054047320038080215
1747254681.8206606,1704,0.054452501237392426
1747254682.545033,1707,0.032102443277835846
1747254683.0190167,1709,0.0741831362247467
1747254683.262782,1710,0.09916581213474274
1747254683.5017262,1711,0.06025094911456108
1747254683.7487228,1712,0.03296073526144028
1747254685.1967926,1718,0.08096204698085785
1747254685.4372377,1719,0.05572867393493652
1747254686.1605244,1722,0.03671620041131973
1747254686.403803,1723,0.053945593535900116
1747254686.6569467,1724,0.02652936801314354
1747254686.9079118,1725,0.022186540067195892
1747254688.1630497,1730,0.029240405187010765
1747254690.0709465,1738,0.040839340537786484
1747254690.307688,1739,0.03636052459478378
1747254690.544366,1740,0.028064021840691566
1747254691.2702315,1743,0.026664728298783302
1747254691.7504034,1745,0.05422237142920494
1747254692.481458,1748,0.07183481007814407
1747254692.7210908,1749,0.04060596227645874
1747254692.9601595,1750,0.03233731910586357
1747254693.2075682,1751,0.10744540393352509
1747254693.690305,1753,0.0664370134472847
1747254693.930812,1754,0.059865448623895645
1747254694.6517096,1757,0.04740878567099571
1747254695.8601427,1762,0.05880371108651161
1747254696.108113,1763,0.05632302165031433
1747254696.5885167,1765,0.037649936974048615
1747254696.8320994,1766,0.06080577149987221
1747254697.33044,1768,0.03189557418227196
1747254699.0266523,1775,0.050014927983284
1747254699.2649524,1776,0.0488705113530159
1747254699.5083864,1777,0.04270213097333908
1747254700.2370992,1780,0.04636460915207863
1747254700.4767635,1781,0.028270892798900604
1747254701.2126024,1784,0.03765219449996948
1747254701.4498825,1785,0.0426769033074379
1747254701.6846228,1786,0.048806607723236084
1747254701.9176397,1787,0.056410081684589386
1747254702.3844805,1789,0.04255148768424988
1747254702.6352406,1790,0.04529133066534996
1747254703.114284,1792,0.04307900369167328
1747254703.5917559,1794,0.02537444233894348
1747254704.0745907,1796,0.05847988277673721
1747254704.3163586,1797,0.11418192833662033
1747254705.0447109,1800,0.046433866024017334
1747254705.5234778,1802,0.030539799481630325
1747254705.761319,1803,0.028779152780771255
1747254706.0024524,1804,0.047617681324481964
1747254707.0035338,1808,0.06546962261199951
1747254707.4912434,1810,0.04298325628042221
1747254708.4573839,1814,0.026956312358379364
1747254708.9423165,1816,0.055316392332315445
1747254709.4196577,1818,0.034096475690603256
1747254709.6628208,1819,0.010806933045387268
1747254710.617907,1823,0.018258502706885338
1747254711.3314164,1826,0.05477064847946167
1747254711.5716186,1827,0.03267943114042282
1747254712.0502102,1829,0.03579392656683922
1747254712.2876532,1830,0.04839490354061127
1747254712.765291,1832,0.04734821617603302
1747254713.0020814,1833,0.08828041702508926
1747254713.2405598,1834,0.04132230579853058
1747254713.7140265,1836,0.03737697750329971
1747254713.952953,1837,0.046073444187641144
1747254714.1891177,1838,0.05321463942527771
1747254715.631522,1844,0.06760569661855698
1747254715.8767543,1845,0.036429449915885925
1747254716.1225994,1846,0.03642990440130234
1747254716.357725,1847,0.04112355411052704
1747254716.5960908,1848,0.0810428261756897
1747254717.3324084,1851,0.0419461727142334
1747254717.8317113,1853,0.0411883145570755
1747254718.5577493,1856,0.10397618263959885
1747254719.516542,1860,0.03513924032449722
1747254720.4724245,1864,0.039262689650058746
1747254720.7097318,1865,0.03142067417502403
1747254720.955486,1866,0.04518089070916176
1747254721.1958745,1867,0.023643765598535538
1747254722.1698036,1871,0.03174969553947449
1747254722.407956,1872,0.05221102759242058
1747254722.6490526,1873,0.035958580672740936
1747254722.8856285,1874,0.03672594949603081
1747254723.126354,1875,0.05904201790690422
1747254723.6050036,1877,0.018414590507745743
1747254724.0915534,1879,0.03938192129135132
1747254724.3375459,1880,0.055176734924316406
1747254725.0714872,1883,0.026444178074598312
1747254725.314942,1884,0.05900666117668152
1747254725.8059359,1886,0.04586268216371536
1747254726.3043313,1888,0.04463609308004379
1747254726.7943335,1890,0.02626720815896988
1747254727.0362694,1891,0.033151138573884964
1747254728.0063553,1895,0.04511556774377823
1747254728.9674642,1899,0.07077638059854507
1747254729.451736,1901,0.05324581265449524
1747254729.6927679,1902,0.05278322845697403
1747254730.6645231,1906,0.04936251789331436
1747254731.1473773,1908,0.06408540904521942
1747254731.3860846,1909,0.04923125356435776
1747254731.6418324,1910,0.038678038865327835
1747254732.3791482,1913,0.024376509711146355
1747254733.1274352,1916,0.07162941992282867
1747254733.6055381,1918,0.08713914453983307
1747254735.0526416,1924,0.049727462232112885
1747254735.296586,1925,0.02545946277678013
1747254735.5373306,1926,0.04215431213378906
1747254736.0196004,1928,0.026538372039794922
1747254736.26377,1929,0.055662836879491806
1747254736.9759493,1932,0.024243049323558807
1747254737.7099056,1935,0.04019977152347565
1747254737.9496517,1936,0.09389424324035645
1747254738.682921,1939,0.024193845689296722
1747254738.9279208,1940,0.015157664194703102
1747254739.1648183,1941,0.029138801619410515
1747254739.404201,1942,0.061847250908613205
1747254740.1124413,1945,0.044358961284160614
1747254740.5804348,1947,0.0649556815624237
1747254741.283987,1950,0.03537407144904137
1747254741.5261128,1951,0.029242713004350662
1747254741.9940255,1953,0.09179593622684479
1747254742.6966083,1956,0.03858646750450134
1747254743.645465,1960,0.033331967890262604
1747254743.8827238,1961,0.03938349336385727
1747254744.1182342,1962,0.04006638005375862
1747254744.3566144,1963,0.03443015739321709
1747254744.6011198,1964,0.02565412037074566
1747254745.0894673,1966,0.06573773175477982
1747254745.3332493,1967,0.03907206654548645
1747254745.581576,1968,0.06242495775222778
1747254745.824027,1969,0.05662742257118225
1747254747.2975621,1975,0.040398694574832916
1747254747.778809,1977,0.048284705728292465
1747254748.0191505,1978,0.04115741699934006
1747254748.2558222,1979,0.05198627710342407
1747254748.4963195,1980,0.08184243738651276
1747254748.7339368,1981,0.019040778279304504
1747254748.9767911,1982,0.03266795724630356
1747254749.2148335,1983,0.028989283367991447
1747254749.6936872,1985,0.03171170502901077
1747254750.1778743,1987,0.05143407732248306
1747254750.4190207,1988,0.032060518860816956
1747254750.6618147,1989,0.04406534135341644
1747254751.1454585,1991,0.036794766783714294
1747254751.3929963,1992,0.042347848415374756
1747254751.6334379,1993,0.03934195637702942
1747254752.1095593,1995,0.06827638298273087
1747254753.0716963,1999,0.047787006944417953


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_29_467228-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254276.322931,0,0.06866452842950821
1747254277.0565088,3,0.030309520661830902
1747254277.2905898,4,0.058843523263931274
1747254278.6899068,10,0.023825831711292267
1747254278.918134,11,0.04193979501724243
1747254279.6111677,14,-0.028283655643463135
1747254279.8394136,15,-0.007483447436243296
1747254280.5177848,18,0.20228517055511475
1747254280.7467337,19,0.08419842272996902
1747254280.9764814,20,-0.004098945297300816
1747254281.429894,22,0.37612712383270264
1747254281.6591165,23,0.6856050491333008
1747254282.341769,26,0.6343773007392883
1747254282.5751517,27,0.9227483868598938
1747254283.9775774,33,3.2457854747772217
1747254284.6833854,36,6.113046646118164
1747254284.9155126,37,2.3762733936309814
1747254285.1454725,38,2.881892204284668
1747254285.374028,39,3.316610097885132
1747254285.6046088,40,4.552237033843994
1747254287.2349765,47,4.3907470703125
1747254287.480322,48,4.418331146240234
1747254287.7103763,49,4.306576728820801
1747254288.1777177,51,6.005345344543457
1747254288.4103873,52,5.322461128234863
1747254288.8714666,54,5.616089820861816
1747254289.5726058,57,4.5764570236206055
1747254290.264401,60,6.306754112243652
1747254290.4957683,61,5.660060405731201
1747254290.727402,62,10.862165451049805
1747254290.958469,63,4.544417381286621
1747254291.424317,65,3.3584787845611572
1747254291.6547983,66,3.9913392066955566
1747254291.8864534,67,4.383912563323975
1747254292.11878,68,8.827836036682129
1747254292.5786183,70,5.101811408996582
1747254292.8080125,71,2.9843297004699707
1747254294.1892316,77,4.290765285491943
1747254294.6467397,79,5.360168933868408
1747254294.8747015,80,5.093071937561035
1747254295.3340976,82,4.728515148162842
1747254295.5613897,83,4.783103942871094
1747254296.0233977,85,3.8280386924743652
1747254296.966378,89,6.358162879943848
1747254297.1956966,90,5.257169246673584
1747254298.3767202,95,3.9693105220794678
1747254299.3102362,99,4.034709930419922
1747254299.5393355,100,4.830028533935547
1747254300.237663,103,2.8208718299865723
1747254300.9382696,106,4.526525974273682
1747254301.1748147,107,7.214393615722656
1747254301.6456118,109,7.590931415557861
1747254302.804548,114,3.175969123840332
1747254303.2745569,116,2.576023817062378
1747254304.4456465,121,3.109896421432495
1747254305.3656664,125,1.7120977640151978
1747254305.6004627,126,3.778238296508789
1747254306.0710607,128,1.9140293598175049
1747254306.5389512,130,2.7443485260009766
1747254306.7771714,131,3.480861186981201
1747254307.0111895,132,4.250850677490234
1747254307.9790485,136,5.304821491241455
1747254308.2199156,137,4.6470561027526855
1747254309.687916,143,1.9024146795272827
1747254309.9231126,144,4.490199565887451
1747254310.424601,146,3.378195285797119
1747254310.679717,147,3.916684865951538
1747254311.4068902,150,7.346059322357178
1747254313.0831525,157,2.5625205039978027
1747254313.5525575,159,2.4819462299346924
1747254313.7880654,160,2.2073793411254883
1747254314.267188,162,4.478005409240723
1747254314.7624953,164,4.407220840454102
1747254315.2627056,166,4.086706161499023
1747254316.198508,170,3.6049182415008545
1747254316.429034,171,2.633657693862915
1747254316.6593115,172,2.1111574172973633
1747254317.3493056,175,5.260719299316406
1747254317.5770738,176,2.845017671585083
1747254317.8098786,177,3.7889463901519775
1747254318.0497959,178,4.780693054199219
1747254318.5170724,180,3.275339365005493
1747254318.7477376,181,1.9466501474380493
1747254319.4370153,184,3.5422229766845703
1747254319.6652255,185,2.035536527633667
1747254319.8996472,186,3.4404120445251465
1747254320.6103554,189,2.955899477005005
1747254320.8431573,190,2.213801622390747
1747254321.0790284,191,2.5366673469543457
1747254321.3183272,192,3.6581785678863525
1747254322.0173044,195,5.306734561920166
1747254322.9550405,199,4.896018981933594
1747254323.1969945,200,8.475211143493652
1747254323.668897,202,3.887667417526245
1747254323.9223738,203,2.510061740875244
1747254324.1688254,204,1.774112582206726
1747254324.4156306,205,1.9284677505493164
1747254324.927641,207,3.051673412322998
1747254325.4066103,209,2.042736053466797
1747254325.8886957,211,4.457821369171143
1747254326.3663583,213,3.3743979930877686
1747254326.8319561,215,3.8081130981445312
1747254327.0666707,216,5.284847736358643
1747254327.5646555,218,3.1413044929504395
1747254327.803308,219,2.405790090560913
1747254328.0376546,220,2.2211217880249023
1747254328.276764,221,4.093868255615234
1747254328.5116215,222,3.657252073287964
1747254328.9838266,224,3.227428674697876
1747254329.2233636,225,2.149529457092285
1747254330.1648798,229,3.0568788051605225
1747254331.5912054,235,2.9029245376586914
1747254332.0632424,237,3.316824197769165
1747254332.3015478,238,2.2726829051971436
1747254332.534984,239,2.5476629734039307
1747254332.9967322,241,4.898595333099365
1747254333.23503,242,7.065011501312256
1747254333.7138264,244,4.2294206619262695
1747254333.9620302,245,6.7977824211120605
1747254334.2164204,246,4.943442344665527
1747254334.4504707,247,8.532063484191895
1747254335.6344213,252,3.542933940887451
1747254335.8680696,253,3.1742825508117676
1747254336.1011503,254,2.925581693649292
1747254336.808108,257,2.929986000061035
1747254337.0435107,258,2.353849172592163
1747254337.284673,259,1.4016462564468384
1747254337.523032,260,2.4680566787719727
1747254337.9950318,262,2.1926465034484863
1747254339.8715816,270,4.124611854553223
1747254340.1016183,271,4.399832725524902
1747254340.8108094,274,2.3282294273376465
1747254341.0476527,275,3.2681193351745605
1747254341.27718,276,2.650160551071167
1747254341.7380872,278,2.1521432399749756
1747254342.2000597,280,3.2420899868011475
1747254342.675487,282,1.7666630744934082
1747254342.926779,283,2.3694798946380615
1747254343.3948715,285,1.244948148727417
1747254343.8751726,287,3.8422603607177734
1747254344.107767,288,3.042691469192505
1747254344.5788047,290,3.6485495567321777
1747254345.7431474,295,6.5049943923950195
1747254345.9781635,296,5.288989543914795
1747254346.2062764,297,5.440671443939209
1747254346.4393263,298,4.665006160736084
1747254347.8543077,304,6.537497520446777
1747254348.3267033,306,3.184788227081299
1747254348.7935646,308,2.8230245113372803
1747254349.0284092,309,3.094050168991089
1747254349.731381,312,3.944779634475708
1747254349.9622674,313,4.09802770614624
1747254350.680383,316,1.7806917428970337
1747254351.1612844,318,3.480346441268921
1747254351.4009173,319,4.638943195343018
1747254352.1048186,322,5.2755818367004395
1747254352.5681894,324,1.7462347745895386
1747254353.743337,329,1.9700483083724976
1747254353.9744852,330,1.5785592794418335
1747254354.2101243,331,1.0969915390014648
1747254354.445724,332,1.138597011566162
1747254355.5977347,337,3.2092039585113525
1747254355.827061,338,4.407199859619141
1747254356.28621,340,2.756845235824585
1747254356.9758215,343,3.698888063430786
1747254357.2118666,344,1.8403379917144775
1747254357.4443717,345,2.589609146118164
1747254357.6778605,346,2.5529818534851074
1747254358.1355798,348,3.65421986579895
1747254358.6132703,350,3.4163308143615723
1747254359.0831897,352,3.0864791870117188
1747254359.314119,353,2.196634292602539
1747254359.5420616,354,2.084665536880493
1747254360.455608,358,5.301534175872803
1747254360.9142613,360,2.2441723346710205
1747254361.38127,362,2.1229193210601807
1747254361.621463,363,1.5042027235031128
1747254361.85692,364,2.464784860610962
1747254362.0939152,365,3.0163333415985107
1747254362.3309593,366,3.2140111923217773
1747254362.5728223,367,2.961383819580078
1747254362.8045855,368,5.647974967956543
1747254364.216163,374,1.8517814874649048
1747254364.9276838,377,2.371410846710205
1747254365.1692448,378,3.1287546157836914
1747254366.8212605,385,2.360079050064087
1747254367.0548303,386,1.3630262613296509
1747254367.9847808,390,2.0474321842193604
1747254368.217474,391,2.3155996799468994
1747254368.4485078,392,3.444725751876831
1747254368.6788385,393,3.0686373710632324
1747254368.9080145,394,2.8657546043395996
1747254369.1359966,395,4.403234004974365
1747254369.3651435,396,2.941288471221924
1747254369.5978072,397,3.0283336639404297
1747254369.8322096,398,4.33673095703125
1747254370.0633755,399,4.151280879974365
1747254370.5289721,401,2.8728768825531006
1747254370.7619684,402,2.8121535778045654
1747254371.2303436,404,1.9383643865585327
1747254372.1662848,408,2.910670518875122
1747254372.3979363,409,1.5741215944290161
1747254373.1024387,412,1.7684279680252075
1747254373.3360062,413,2.7933666706085205
1747254373.5673792,414,2.8904314041137695
1747254373.8043249,415,5.010249137878418
1747254374.4960814,418,4.851967811584473
1747254375.1887548,421,3.1609535217285156
1747254375.4172769,422,2.150735855102539
1747254376.1009996,425,2.817976713180542
1747254376.3303175,426,4.728762626647949
1747254377.2627287,430,2.9980461597442627
1747254377.498997,431,3.8972976207733154
1747254378.217075,434,1.540071725845337
1747254378.4516523,435,2.531071901321411
1747254378.6840944,436,2.194620370864868
1747254378.9182794,437,2.928245782852173
1747254379.158431,438,4.7627763748168945
1747254379.39344,439,3.5973103046417236
1747254379.6335628,440,2.1203904151916504
1747254379.8678832,441,2.1921284198760986
1747254380.332945,443,2.740963935852051
1747254380.5639262,444,3.3186323642730713
1747254380.7996194,445,3.076219081878662
1747254381.0332024,446,4.213019847869873
1747254381.9786024,450,8.785633087158203
1747254382.218893,451,8.138504028320312
1747254382.4549074,452,9.745927810668945
1747254382.6889493,453,4.960023403167725
1747254382.923543,454,1.6307551860809326
1747254383.3982368,456,1.449325680732727
1747254383.8658872,458,2.3587074279785156
1747254384.3421712,460,2.37062668800354
1747254384.5807598,461,2.8274953365325928
1747254385.2938654,464,1.7379045486450195
1747254385.5282462,465,1.7281665802001953
1747254385.761792,466,2.5229246616363525
1747254386.230037,468,1.5667097568511963
1747254386.698941,470,2.325272560119629
1747254387.6261804,474,3.544398784637451
1747254387.8545885,475,2.683821678161621
1747254388.556391,478,2.6795318126678467
1747254388.8110056,479,3.4678781032562256
1747254389.044862,480,2.861619710922241
1747254389.281681,481,2.6801044940948486
1747254389.5146658,482,2.7044270038604736
1747254389.745138,483,2.7483153343200684
1747254389.9789853,484,3.7533206939697266
1747254390.4474096,486,1.9875118732452393
1747254390.6900754,487,1.4664955139160156
1747254390.9223325,488,2.461907386779785
1747254391.1504314,489,3.723933219909668
1747254391.6063786,491,1.784507155418396
1747254392.331622,494,3.1603682041168213
1747254393.280003,498,4.604196071624756
1747254393.9891665,501,2.485758066177368
1747254394.2195325,502,2.677978754043579
1747254394.452048,503,3.0940017700195312
1747254395.1549652,506,3.659670829772949
1747254395.6293168,508,3.4418821334838867
1747254395.8587446,509,2.296905279159546
1747254396.1093187,510,2.548985004425049
1747254396.3624034,511,1.706917405128479
1747254396.6024482,512,3.034442186355591
1747254396.833775,513,2.8487484455108643
1747254397.0743725,514,2.8513376712799072
1747254397.8065145,517,1.2443962097167969
1747254398.0462546,518,2.271331787109375
1747254398.281742,519,1.591953992843628
1747254398.5194268,520,2.51474666595459
1747254399.2289093,523,2.2105321884155273
1747254400.887707,530,4.224971771240234
1747254401.5806317,533,1.841591477394104
1747254401.813493,534,3.7878942489624023
1747254402.2889948,536,1.9055578708648682
1747254402.5284438,537,2.5279479026794434
1747254402.7632246,538,1.12582528591156
1747254403.0039363,539,2.2561798095703125
1747254403.2379043,540,4.929305553436279
1747254403.714074,542,2.9976909160614014
1747254403.9457626,543,4.766576290130615
1747254404.1799364,544,2.856757402420044
1747254404.6446815,546,2.781731128692627
1747254404.8768222,547,3.1338307857513428
1747254405.5782056,550,4.943615436553955
1747254406.0409758,552,5.231385707855225
1747254406.506253,554,5.800089359283447
1747254406.7370906,555,6.458439826965332
1747254406.9695508,556,6.845798492431641
1747254408.3633597,562,2.3752565383911133
1747254408.5923254,563,1.9474009275436401
1747254408.8261156,564,2.0244619846343994
1747254409.7595901,568,2.8859434127807617
1747254410.4507375,571,1.0152902603149414
1747254410.9137137,573,2.2018094062805176
1747254411.6023927,576,9.309842109680176
1747254412.5270205,580,8.815674781799316
1747254413.4492462,584,4.118526935577393
1747254413.6764984,585,1.6270575523376465
1747254413.9066265,586,1.533700942993164
1747254414.3697293,588,1.3857144117355347
1747254414.8327792,590,1.20978581905365
1747254415.0624158,591,1.95997154712677
1747254415.2971084,592,0.8767415285110474
1747254415.760444,594,1.0778449773788452
1747254416.2237043,596,2.182602882385254
1747254416.4565456,597,2.7348272800445557
1747254416.6859374,598,1.1969648599624634
1747254416.9176257,599,1.8203065395355225
1747254417.3831446,601,2.095828056335449
1747254417.6154945,602,2.2873153686523438
1747254417.8474565,603,1.8030343055725098
1747254418.299898,605,1.4677172899246216
1747254418.9802985,608,2.4099538326263428
1747254419.4397786,610,1.6167985200881958
1747254420.1433947,613,1.7493730783462524
1747254420.3753605,614,2.552539348602295
1747254420.853806,616,2.9572675228118896
1747254421.3457782,618,2.314974308013916
1747254421.8307023,620,2.6415655612945557
1747254422.3107443,622,2.6519739627838135
1747254422.5447452,623,2.1461005210876465
1747254423.2473028,626,1.717965006828308
1747254423.7124808,628,2.9917831420898438
1747254423.9437382,629,3.0220844745635986
1747254424.870877,633,2.2207818031311035
1747254425.3388762,635,1.281152367591858
1747254425.8007984,637,2.452674388885498
1747254426.4940555,640,4.060556888580322
1747254426.7268796,641,4.207773685455322
1747254426.9631104,642,1.1479990482330322
1747254427.2002668,643,2.808675527572632
1747254427.4313316,644,3.9994285106658936
1747254427.6604366,645,2.055140256881714
1747254428.5792975,649,1.3217698335647583
1747254429.0448077,651,2.0421063899993896
1747254429.2746966,652,1.5104151964187622
1747254429.5044262,653,1.166253685951233
1747254429.7326446,654,2.044250726699829
1747254429.9684136,655,2.0849978923797607
1747254430.6553996,658,3.2943689823150635
1747254430.8825316,659,1.2007348537445068
1747254431.1137571,660,0.8518396615982056
1747254432.7416034,667,2.0459442138671875
1747254433.4342344,670,3.52079176902771
1747254434.5925174,675,3.299531936645508
1747254434.8204253,676,4.383713245391846
1747254435.0536416,677,1.8114373683929443
1747254435.762204,680,1.8533474206924438
1747254436.244333,682,1.3797146081924438
1747254436.4787946,683,1.5320408344268799
1747254436.719016,684,1.5607510805130005
1747254437.4227962,687,2.6745808124542236
1747254438.5834599,692,2.752760410308838
1747254439.0391634,694,1.331740379333496
1747254439.266619,695,1.627798080444336
1747254439.494286,696,2.2274937629699707
1747254439.7259264,697,4.170813083648682
1747254440.181638,699,2.9326443672180176
1747254440.8683853,702,3.0787041187286377
1747254441.0966146,703,2.3610377311706543
1747254441.5619323,705,2.9986934661865234
1747254442.512761,709,2.770231246948242
1747254442.7514718,710,3.4634032249450684
1747254443.2184424,712,2.8954503536224365
1747254443.931115,715,1.3599156141281128
1747254444.401118,717,1.9924354553222656
1747254444.8651986,719,1.8087066411972046
1747254445.0969846,720,2.871574878692627
1747254445.3334293,721,4.177336692810059
1747254445.7967885,723,5.215595245361328
1747254446.2658916,725,1.0436362028121948
1747254446.4988952,726,4.09199857711792
1747254446.7357621,727,3.3240694999694824
1747254446.9695024,728,2.9022624492645264
1747254447.1997771,729,2.952681064605713
1747254447.6558943,731,1.5322991609573364
1747254447.8848495,732,1.9390618801116943
1747254448.1130626,733,2.8407628536224365
1747254449.2709546,738,2.7074525356292725
1747254449.5031767,739,3.296898603439331
1747254449.7373884,740,1.7281068563461304
1747254450.2080977,742,3.965665340423584
1747254450.4423544,743,3.245197057723999
1747254450.677437,744,3.3000102043151855
1747254450.9167514,745,2.2363555431365967
1747254452.5604334,752,3.147742748260498
1747254453.2611713,755,2.0128605365753174
1747254453.501327,756,2.5808372497558594
1747254453.9714334,758,1.6553757190704346
1747254455.1368809,763,5.114797592163086
1747254455.3717368,764,6.920026779174805
1747254455.6073825,765,7.482453346252441
1747254456.3037724,768,2.4539380073547363
1747254456.6196387,769,3.9188637733459473
1747254457.316155,772,2.8341171741485596
1747254457.549242,773,1.3430641889572144
1747254458.0071785,775,1.9105429649353027
1747254458.2356808,776,2.7947463989257812
1747254458.692735,778,1.8141230344772339
1747254458.9247973,779,2.644155979156494
1747254459.163414,780,5.001393795013428
1747254459.4071984,781,5.6058149337768555
1747254459.6431558,782,2.7812063694000244
1747254461.0372937,788,2.217421293258667
1747254461.2704062,789,3.986670970916748
1747254461.7378848,791,2.408252477645874
1747254462.202178,793,3.04929780960083
1747254462.6696513,795,2.670693874359131
1747254462.9020987,796,3.1363203525543213
1747254463.6271017,799,1.8970564603805542
1747254463.862228,800,1.733116626739502
1747254464.7891273,804,1.025826096534729
1747254465.0317998,805,1.8543121814727783
1747254465.2675242,806,1.021969199180603
1747254465.5000913,807,3.1179418563842773
1747254466.208754,810,2.2773330211639404
1747254466.9317148,813,2.505260467529297
1747254468.092454,818,2.5269863605499268
1747254468.3269837,819,2.5728156566619873
1747254468.8026252,821,4.199113368988037
1747254469.0320709,822,3.8491029739379883
1747254469.2682645,823,1.9677239656448364
1747254469.7347095,825,3.7153241634368896
1747254469.9699676,826,2.765571117401123
1747254470.1995013,827,2.052690267562866
1747254470.4305036,828,2.1543002128601074
1747254471.3513145,832,3.7245657444000244
1747254471.5861893,833,6.578521728515625
1747254472.066115,835,8.869024276733398
1747254472.303477,836,3.9224562644958496
1747254472.5443015,837,2.1125853061676025
1747254473.0246787,839,4.16893196105957
1747254473.2798839,840,1.7326171398162842
1747254474.0096557,843,2.8582475185394287
1747254474.4976227,845,2.4911913871765137
1747254475.6746736,850,1.6973276138305664
1747254475.9087894,851,2.1506550312042236
1747254476.6026626,854,1.876792550086975
1747254477.3017862,857,3.8477976322174072
1747254477.9824405,860,3.7473742961883545
1747254478.4358501,862,4.739972114562988
1747254479.1370227,865,1.5827062129974365
1747254479.374255,866,1.1304376125335693
1747254480.3185418,870,3.721578359603882
1747254480.5501952,871,4.215658664703369
1747254482.874644,881,2.8984360694885254
1747254483.3354385,883,3.347810745239258
1747254483.5660684,884,4.598278045654297
1747254483.7976758,885,4.533211708068848
1747254484.0271673,886,5.038950443267822
1747254484.4911418,888,4.526654243469238
1747254484.955284,890,3.6023058891296387
1747254485.4191556,892,1.9210245609283447
1747254486.1179338,895,4.317045211791992
1747254486.5818458,897,3.125258207321167
1747254486.8123262,898,9.004450798034668
1747254487.5124328,901,2.9581305980682373
1747254487.7439194,902,4.518763542175293
1747254488.217771,904,1.442198634147644
1747254488.683438,906,1.0026638507843018
1747254488.9169035,907,1.7545610666275024
1747254489.149545,908,1.7195625305175781
1747254489.611926,910,3.7230772972106934
1747254489.8431776,911,3.0281033515930176
1747254490.541548,914,3.2356207370758057
1747254491.4797158,918,2.750231981277466
1747254491.710411,919,2.8971939086914062
1747254492.174993,921,2.853408098220825
1747254492.6475883,923,1.1393810510635376
1747254493.577781,927,4.768510818481445
1747254493.8164272,928,2.5181119441986084
1747254494.051224,929,2.9535884857177734
1747254494.2817328,930,2.2722856998443604
1747254494.5156715,931,1.912877082824707
1747254494.752294,932,4.8891096115112305
1747254494.9870596,933,3.4466850757598877
1747254495.455499,935,8.557727813720703
1747254496.4047673,939,2.4142417907714844
1747254496.8824117,941,3.798243761062622
1747254497.12209,942,4.0331926345825195
1747254497.8381526,945,3.198882579803467
1747254498.7817934,949,2.0437867641448975
1747254499.5002506,952,2.305563449859619
1747254499.9696164,954,2.099703788757324
1747254500.210408,955,2.7045669555664062
1747254500.4424355,956,2.32112717628479
1747254501.3670952,960,2.289111852645874
1747254501.8265095,962,4.066100597381592
1747254502.0539513,963,3.0343775749206543
1747254502.2862244,964,1.40455961227417
1747254502.5236707,965,2.1427195072174072
1747254502.9919813,967,5.621347427368164
1747254503.228167,968,4.339123249053955
1747254503.950942,971,3.287565231323242
1747254505.2027705,976,4.019397735595703
1747254505.6827028,978,5.248075008392334
1747254505.91972,979,2.561511516571045
1747254506.3835378,981,2.13946533203125
1747254506.6128116,982,3.5706241130828857
1747254507.5239844,986,1.8855807781219482
1747254508.0083623,988,4.298308849334717
1747254508.2509985,989,3.911036729812622
1747254508.4825692,990,2.2453906536102295
1747254508.9614787,992,2.6277382373809814
1747254509.4241505,994,3.250709295272827
1747254509.653021,995,2.7858362197875977
1747254509.8804688,996,4.775521755218506
1747254510.3439415,998,3.489219903945923
1747254510.5735698,999,2.62873911857605
1747254511.043166,1001,3.053692102432251
1747254511.2718146,1002,2.5975534915924072
1747254511.4999135,1003,3.874465227127075
1747254511.7287967,1004,3.3770201206207275
1747254511.9633813,1005,4.892711639404297
1747254512.192584,1006,1.595352292060852
1747254513.347407,1011,3.1575701236724854
1747254513.8329215,1013,3.6628243923187256
1747254514.3203053,1015,3.382770538330078
1747254514.5634887,1016,3.722654342651367
1747254514.8169417,1017,4.084843158721924
1747254516.0097852,1022,3.8744521141052246
1747254516.9447138,1026,4.833134174346924
1747254517.4079037,1028,1.479880452156067
1747254517.6454666,1029,1.8490865230560303
1747254519.0351007,1035,3.162742853164673
1747254519.272639,1036,2.7381362915039062
1747254519.5092921,1037,2.3880913257598877
1747254519.746075,1038,3.8027751445770264
1747254519.9855757,1039,3.448148250579834
1747254520.9356875,1043,3.9016566276550293
1747254521.4080055,1045,2.5918333530426025
1747254521.6472337,1046,2.694814920425415
1747254523.0505834,1052,5.8023271560668945
1747254523.2923443,1053,5.415849208831787
1747254524.0153744,1056,3.385880708694458
1747254524.4810822,1058,6.37440824508667
1747254524.7162793,1059,7.337419033050537
1747254524.9457684,1060,3.6837377548217773
1747254525.409688,1062,3.4235851764678955
1747254526.1034026,1065,1.719442367553711
1747254526.3340886,1066,2.790098190307617
1747254526.56727,1067,5.237545013427734
1747254527.0364702,1069,2.2721776962280273
1747254527.2662501,1070,2.8103318214416504
1747254527.4970672,1071,2.2605206966400146
1747254527.7266421,1072,2.5500617027282715
1747254527.9614105,1073,3.348388910293579
1747254528.1936822,1074,4.685701847076416
1747254528.9042046,1077,3.7403147220611572
1747254529.1366038,1078,6.761450290679932
1747254529.5920107,1080,4.6453471183776855
1747254529.818849,1081,4.868265151977539
1747254530.0466273,1082,4.0898051261901855
1747254530.7366867,1085,1.820151448249817
1747254530.9700518,1086,2.0290110111236572
1747254531.2024426,1087,3.4105093479156494
1747254532.125462,1091,5.708884239196777
1747254532.3582745,1092,1.1610252857208252
1747254532.589133,1093,2.7817256450653076
1747254533.756604,1098,3.6995127201080322
1747254534.2203877,1100,2.4448182582855225
1747254534.6773353,1102,3.988452434539795
1747254534.9080994,1103,4.148870468139648
1747254535.139551,1104,5.357325077056885
1747254535.8343515,1107,1.8938043117523193
1747254536.065664,1108,4.690791130065918
1747254536.2927938,1109,3.56941294670105
1747254536.52307,1110,7.648261070251465
1747254536.7563386,1111,5.3418779373168945
1747254536.9926054,1112,2.0993876457214355
1747254537.2305253,1113,2.977813243865967
1747254537.4631274,1114,3.8797004222869873
1747254537.9298294,1116,4.026490688323975
1747254538.620752,1119,1.292353868484497
1747254539.0816247,1121,1.2871592044830322
1747254539.3090103,1122,3.0198915004730225
1747254540.002683,1125,3.550499677658081
1747254540.235203,1126,2.460688591003418
1747254540.7006493,1128,4.759256839752197
1747254540.9394553,1129,3.92409086227417
1747254541.1798518,1130,4.132273197174072
1747254541.415418,1131,7.868051052093506
1747254541.6516395,1132,4.487427711486816
1747254542.1240013,1134,4.622291088104248
1747254542.361969,1135,3.5098764896392822
1747254542.5944753,1136,2.9274911880493164
1747254543.2971485,1139,2.3157832622528076
1747254544.0003242,1142,6.750611782073975
1747254544.706104,1145,12.814013481140137
1747254544.9440806,1146,17.66469955444336
1747254545.4356956,1148,36.29865264892578
1747254545.66812,1149,22.883785247802734
1747254545.899262,1150,11.29223918914795
1747254546.1313398,1151,1.9766931533813477
1747254546.3685665,1152,0.5519220232963562
1747254546.5991316,1153,0.45202717185020447
1747254547.0644128,1155,0.3168588876724243
1747254548.2278266,1160,0.41357937455177307
1747254548.6977327,1162,0.3545973300933838
1747254549.1574225,1164,1.7183494567871094
1747254549.621689,1166,0.45808300375938416
1747254549.8512025,1167,0.6979755759239197
1747254551.2308903,1173,1.8690961599349976
1747254551.4601226,1174,1.3351844549179077
1747254551.919697,1176,2.455103635787964
1747254552.1497915,1177,1.7016792297363281
1747254552.3789315,1178,1.259312629699707
1747254553.2926116,1182,0.6293126344680786
1747254553.7503843,1184,1.363600730895996
1747254554.215969,1186,5.312338352203369
1747254554.6771781,1188,2.2424323558807373
1747254554.9081895,1189,2.759178400039673
1747254555.1388047,1190,4.165088653564453
1747254555.8436303,1193,2.4189820289611816
1747254556.0759962,1194,3.097794532775879
1747254556.306763,1195,2.0334339141845703
1747254556.7916243,1197,1.6918689012527466
1747254557.0358703,1198,2.16335391998291
1747254557.7497594,1201,2.5829267501831055
1747254557.9807675,1202,1.2336056232452393
1747254558.683053,1205,2.4323291778564453
1747254558.9180522,1206,2.4525716304779053
1747254559.1549325,1207,2.147874355316162
1747254559.6214864,1209,1.2242599725723267
1747254560.5561488,1213,2.1137731075286865
1747254560.7944353,1214,2.1594395637512207
1747254561.0280325,1215,2.0379767417907715
1747254561.498786,1217,5.800690650939941
1747254561.7302454,1218,3.238633632659912
1747254562.9003987,1223,1.6674315929412842
1747254563.3774204,1225,1.9551286697387695
1747254564.0898623,1228,3.0476744174957275
1747254564.32293,1229,4.380717754364014
1747254565.0205626,1232,2.589648723602295
1747254565.2515368,1233,2.0492985248565674
1747254566.4446216,1238,0.7988123893737793
1747254566.9167864,1240,2.956770896911621
1747254567.1481977,1241,2.5696771144866943
1747254567.3844552,1242,4.212715148925781
1747254567.6186967,1243,7.752876281738281
1747254567.8549042,1244,5.8119001388549805
1747254568.0921996,1245,9.398969650268555
1747254568.3217552,1246,7.276249885559082
1747254569.0214384,1249,2.4883577823638916
1747254569.2575502,1250,3.6697139739990234
1747254569.496324,1251,3.8360917568206787
1747254569.7351441,1252,4.026278018951416
1747254570.2241356,1254,3.5818898677825928
1747254570.720871,1256,2.3183670043945312
1747254570.967654,1257,1.3111648559570312
1747254571.6968203,1260,1.8693993091583252
1747254571.9415343,1261,2.002485752105713
1747254572.6589637,1264,1.4783746004104614
1747254573.3586216,1267,2.774225950241089
1747254574.290733,1271,2.9232962131500244
1747254575.4442098,1276,2.0060067176818848
1747254575.6750796,1277,2.0698013305664062
1747254575.9115255,1278,3.1641809940338135
1747254576.838648,1282,1.534831166267395
1747254577.5398302,1285,2.6203718185424805
1747254578.711304,1290,2.243987560272217
1747254579.444855,1293,2.722501516342163
1747254580.182524,1296,3.424362897872925
1747254580.667534,1298,1.8262962102890015
1747254580.9096494,1299,2.992249011993408
1747254581.6268282,1302,1.3379402160644531
1747254582.5903747,1306,1.375362515449524
1747254583.5376716,1310,4.170042037963867
1747254584.4633389,1314,3.360401153564453
1747254584.7015545,1315,3.083702564239502
1747254585.8597267,1320,1.5380148887634277
1747254586.3231952,1322,2.8029332160949707
1747254586.5592,1323,1.9846521615982056
1747254587.0233471,1325,3.1314876079559326
1747254587.2604558,1326,2.0672545433044434
1747254587.745856,1328,1.2082668542861938
1747254589.3990767,1335,1.9438655376434326
1747254591.5476675,1344,3.87317156791687
1747254591.7853868,1345,2.5010929107666016
1747254592.2699301,1347,2.038309097290039
1747254592.5073082,1348,3.077331304550171
1747254593.236436,1351,3.4222614765167236
1747254593.4774082,1352,0.9540712237358093
1747254593.9526587,1354,2.288856029510498
1747254594.8844023,1358,2.705660104751587
1747254595.3548017,1360,3.0355887413024902
1747254596.3059554,1364,1.5598264932632446
1747254596.5392876,1365,1.6471220254898071
1747254596.7691002,1366,1.803848147392273
1747254597.0001721,1367,3.424264907836914
1747254597.2399204,1368,3.9238388538360596
1747254598.1962173,1372,4.218091011047363
1747254598.4427843,1373,4.0156755447387695
1747254598.9084485,1375,2.135716438293457
1747254599.1420531,1376,2.516334295272827
1747254600.0905998,1380,4.350768089294434
1747254601.263321,1385,4.210766792297363
1747254601.4942756,1386,2.8872885704040527
1747254602.4225452,1390,1.4709166288375854
1747254603.1221683,1393,3.0527021884918213
1747254603.824509,1396,2.642390251159668
1747254604.0553904,1397,1.6909525394439697
1747254604.515507,1399,1.8297501802444458
1747254604.7472074,1400,2.885225296020508
1747254605.4582767,1403,2.420219659805298
1747254605.929303,1405,3.0017006397247314
1747254607.7829063,1413,1.7442960739135742
1747254608.4665003,1416,2.128288507461548
1747254608.69412,1417,2.1746773719787598
1747254609.1556304,1419,3.341308355331421
1747254609.6147907,1421,2.8033394813537598
1747254609.8498392,1422,3.713289499282837
1747254611.983207,1431,2.391000747680664
1747254612.2139735,1432,1.8494359254837036
1747254613.1388164,1436,2.5008578300476074
1747254613.608636,1438,4.523454666137695
1747254613.8404982,1439,5.377171993255615
1747254614.0670311,1440,2.509093999862671
1747254614.294076,1441,2.334937810897827
1747254614.9775386,1444,2.159620761871338
1747254615.4397001,1446,1.1908577680587769
1747254615.6747422,1447,2.2135567665100098
1747254615.91058,1448,1.5051653385162354
1747254616.1481023,1449,1.6882572174072266
1747254616.3841333,1450,2.8725719451904297
1747254616.6204777,1451,2.3488831520080566
1747254616.851256,1452,2.00787615776062
1747254617.3109188,1454,3.283890724182129
1747254617.5482683,1455,1.4312368631362915
1747254617.7812657,1456,3.0479326248168945
1747254618.015257,1457,2.8773140907287598
1747254618.2482784,1458,2.6114063262939453
1747254618.4797685,1459,3.3921749591827393
1747254618.711788,1460,2.94966721534729
1747254618.9427211,1461,2.248413562774658
1747254619.411462,1463,3.473545551300049
1747254621.1090045,1470,1.6407935619354248
1747254621.794706,1473,3.532504081726074
1747254622.0231538,1474,2.437251091003418
1747254622.4785988,1476,4.361889839172363
1747254622.7057457,1477,2.0562593936920166
1747254623.6136563,1481,2.67136549949646
1747254623.844525,1482,6.3951215744018555
1747254624.0725932,1483,2.8252975940704346
1747254624.9885309,1487,1.831052303314209
1747254625.2201507,1488,1.938218593597412
1747254625.4486706,1489,2.6257681846618652
1747254625.6861026,1490,1.3365068435668945
1747254625.9334254,1491,3.514484167098999
1747254626.3996935,1493,2.2245543003082275
1747254626.6435838,1494,4.9774956703186035
1747254627.5662653,1498,2.2099456787109375
1747254627.8008037,1499,6.86607027053833
1747254628.0316913,1500,1.7091809511184692
1747254628.4981084,1502,2.034862756729126
1747254629.2098515,1505,3.477034091949463
1747254630.1377435,1509,2.905061721801758
1747254630.3740714,1510,1.540109395980835
1747254630.605011,1511,2.699059009552002
1747254631.0670843,1513,2.611506223678589
1747254631.5457582,1515,5.291537284851074
1747254631.7853312,1516,2.561223030090332
1747254633.4579036,1523,1.4143530130386353
1747254634.1581619,1526,3.2607531547546387
1747254634.6254697,1528,2.31463360786438
1747254636.0416963,1534,2.663158655166626
1747254636.7522318,1537,2.967520236968994
1747254636.9917269,1538,1.8318864107131958
1747254637.689025,1541,2.7502667903900146
1747254638.6280563,1545,2.8281824588775635
1747254639.0945718,1547,2.363929271697998
1747254639.327285,1548,3.557640314102173
1747254640.0339327,1551,2.460669755935669
1747254640.2659862,1552,1.4443737268447876
1747254640.505175,1553,4.648907661437988
1747254640.979769,1555,4.244164943695068
1747254641.4425023,1557,3.54286527633667
1747254642.6136584,1562,2.254784345626831
1747254643.082553,1564,3.164497137069702
1747254643.3125064,1565,3.948098659515381
1747254643.5427678,1566,2.5736093521118164
1747254644.00596,1568,1.895368218421936
1747254644.4693806,1570,1.9635688066482544
1747254644.7029016,1571,5.6934990882873535
1747254644.9322486,1572,1.9335920810699463
1747254645.1650057,1573,1.9810270071029663
1747254645.854453,1576,1.695837140083313
1747254646.3154001,1578,3.621537446975708
1747254646.543786,1579,3.0841898918151855
1747254646.7729516,1580,2.5318679809570312
1747254647.0050538,1581,1.763745903968811
1747254647.2394664,1582,2.658066511154175
1747254647.969796,1585,2.0341594219207764
1747254649.162583,1590,2.9758949279785156
1747254650.403777,1595,4.67370080947876
1747254650.6407998,1596,1.6219902038574219
1747254650.8836842,1597,3.646251916885376
1747254651.848559,1601,2.224207639694214
1747254652.0940435,1602,2.2531514167785645
1747254652.334307,1603,3.150117874145508
1747254654.0226367,1610,2.8009965419769287
1747254654.2595406,1611,4.164245128631592
1747254654.7325592,1613,2.5121395587921143
1747254654.9673162,1614,2.5504961013793945
1747254655.4391725,1616,2.411268949508667
1747254656.3899264,1620,3.462090253829956
1747254656.8609686,1622,2.9599826335906982
1747254657.3277566,1624,2.5419161319732666
1747254657.8146076,1626,1.6007421016693115
1747254658.047695,1627,3.476781129837036
1747254658.9982584,1631,2.9250943660736084
1747254659.933395,1635,2.254903793334961
1747254660.1713352,1636,3.9647157192230225
1747254660.4023411,1637,0.8396949172019958
1747254660.6324112,1638,3.9688708782196045
1747254661.1033976,1640,3.5797882080078125
1747254661.3393168,1641,2.328761100769043
1747254662.4859743,1646,8.45115852355957
1747254662.7137558,1647,2.8102307319641113
1747254663.1775792,1649,3.3503870964050293
1747254663.6417284,1651,6.221348285675049
1747254663.876875,1652,4.563074111938477
1747254664.1085742,1653,3.944272518157959
1747254664.3414338,1654,2.3748576641082764
1747254664.807365,1656,3.2148139476776123
1747254665.2713132,1658,3.937124729156494
1747254666.1905665,1662,2.7612991333007812
1747254666.649679,1664,8.754556655883789
1747254667.122004,1666,10.505070686340332
1747254667.8415983,1669,3.4540915489196777
1747254668.0696106,1670,1.6812142133712769
1747254669.007767,1674,2.061884880065918
1747254669.7066844,1677,3.452833890914917
1747254670.1707878,1679,4.230681419372559
1747254670.4017153,1680,1.7692594528198242
1747254670.638908,1681,4.3061041831970215
1747254670.8700721,1682,4.469520568847656
1747254671.5700948,1685,3.508497714996338
1747254671.8115783,1686,2.5023062229156494
1747254672.048632,1687,2.4901890754699707
1747254672.2911541,1688,2.396935224533081
1747254672.5229416,1689,2.810149908065796
1747254672.7559938,1690,1.339234709739685
1747254673.469617,1693,3.5835349559783936
1747254673.7033474,1694,1.6440764665603638
1747254673.9362087,1695,1.8054685592651367
1747254674.4206932,1697,3.7696316242218018
1747254674.6752105,1698,2.979456663131714
1747254674.915925,1699,3.3212356567382812
1747254675.1556206,1700,4.089244842529297
1747254675.6344433,1702,1.1795246601104736
1747254676.110846,1704,3.756392478942871
1747254676.8236616,1707,2.6084043979644775
1747254677.2991083,1709,1.178436517715454
1747254677.539028,1710,1.9099026918411255
1747254677.7795186,1711,6.070714950561523
1747254678.019915,1712,1.909409523010254
1747254679.4696538,1718,3.7878127098083496
1747254679.709862,1719,6.873350620269775
1747254680.4320612,1722,2.5162618160247803
1747254680.6789083,1723,2.8636348247528076
1747254680.9236467,1724,3.9217443466186523
1747254681.1714554,1725,2.53851580619812
1747254682.364435,1730,2.2433624267578125
1747254684.2606463,1738,1.4701895713806152
1747254684.4958954,1739,3.816908359527588
1747254684.7316165,1740,2.2791755199432373
1747254685.4433875,1743,3.1798698902130127
1747254685.911591,1745,4.505508899688721
1747254686.6024973,1748,3.906428575515747
1747254686.8300438,1749,1.823490023612976
1747254687.0666547,1750,5.020562648773193
1747254687.3050818,1751,3.4701201915740967
1747254687.783272,1753,3.5947887897491455
1747254688.0160303,1754,3.1763534545898438
1747254688.7205029,1757,3.8257827758789062
1747254689.9031641,1762,5.068209648132324
1747254690.1327815,1763,6.372622966766357
1747254690.5970542,1765,4.740293502807617
1747254690.8261883,1766,0.920278012752533
1747254691.2945755,1768,4.222064018249512
1747254692.9288807,1775,4.2758259773254395
1747254693.160178,1776,6.14698600769043
1747254693.3924875,1777,4.364801406860352
1747254694.088251,1780,2.711266040802002
1747254694.3198392,1781,4.193583965301514
1747254695.0256042,1784,6.5124382972717285
1747254695.259281,1785,1.7375571727752686
1747254695.491221,1786,6.016241073608398
1747254695.7244756,1787,4.147941589355469
1747254696.184539,1789,1.9530380964279175
1747254696.4160523,1790,4.635263919830322
1747254696.8779564,1792,2.718086004257202
1747254697.338982,1794,2.7144017219543457
1747254697.7964032,1796,5.208157062530518
1747254698.0251617,1797,5.635635852813721
1747254698.717892,1800,2.330773115158081
1747254699.1971576,1802,2.739302158355713
1747254699.4337623,1803,2.234377384185791
1747254699.664387,1804,1.7425436973571777
1747254700.5909936,1808,2.764436960220337
1747254701.0542288,1810,3.253375291824341
1747254701.980024,1814,3.9308691024780273
1747254702.4366598,1816,1.9429484605789185
1747254702.8955488,1818,3.045555830001831
1747254703.1247377,1819,1.390151858329773
1747254704.0342596,1823,3.8153114318847656
1747254704.7378623,1826,6.034559726715088
1747254704.9660606,1827,4.2616496086120605
1747254705.4325361,1829,5.484875202178955
1747254705.669806,1830,5.977485179901123
1747254706.158459,1832,1.7351559400558472
1747254706.4008613,1833,2.0972213745117188
1747254706.6354227,1834,2.828129768371582
1747254707.1038997,1836,2.6383860111236572
1747254707.3377745,1837,2.785513162612915
1747254707.5715778,1838,3.6073856353759766
1747254708.9865918,1844,4.052632808685303
1747254709.2169828,1845,4.752816200256348
1747254709.4550784,1846,7.377283096313477
1747254709.6855533,1847,3.52331280708313
1747254709.9197545,1848,3.51356840133667
1747254710.6113944,1851,5.651315689086914
1747254711.0807188,1853,0.37537989020347595
1747254711.786361,1856,2.4348299503326416
1747254712.7269588,1860,5.070043087005615
1747254713.6607523,1864,1.4197667837142944
1747254713.8924925,1865,1.1531773805618286
1747254714.1208913,1866,2.0671632289886475
1747254714.3500097,1867,2.8453636169433594
1747254715.2751367,1871,3.427260637283325
1747254715.5199368,1872,1.325894832611084
1747254715.7520757,1873,2.0032246112823486
1747254715.9846616,1874,1.3992798328399658
1747254716.2202437,1875,4.1811017990112305
1747254716.684273,1877,2.7731192111968994
1747254717.1460347,1879,4.354783535003662
1747254717.37764,1880,3.4164364337921143
1747254718.0762637,1883,3.753863573074341
1747254718.3069153,1884,2.0425961017608643
1747254718.7621403,1886,4.219404697418213
1747254719.2196364,1888,3.6282384395599365
1747254719.6794474,1890,2.171875
1747254719.9130728,1891,3.046719551086426
1747254720.8446808,1895,4.937696933746338
1747254721.7556896,1899,1.0566537380218506
1747254722.208347,1901,2.298903703689575
1747254722.4428968,1902,5.496976375579834
1747254723.36596,1906,3.796626091003418
1747254723.8211,1908,3.209622621536255
1747254724.0483222,1909,4.204638957977295
1747254724.27844,1910,4.239363193511963
1747254724.9685836,1913,3.282059669494629
1747254725.6915061,1916,1.6321595907211304
1747254726.1550345,1918,2.539661169052124
1747254727.5518472,1924,2.2710788249969482
1747254727.7896986,1925,3.5250179767608643
1747254728.021891,1926,1.4725959300994873
1747254728.4893973,1928,4.685634136199951
1747254728.7237535,1929,2.466329336166382
1747254729.4209273,1932,1.9010041952133179
1747254730.1213162,1935,2.810732364654541
1747254730.3511746,1936,5.665966510772705
1747254731.0517547,1939,1.9587478637695312
1747254731.2855103,1940,1.687972068786621
1747254731.5225081,1941,2.1501119136810303
1747254731.7628818,1942,2.8532562255859375
1747254732.471775,1945,6.708715915679932
1747254732.9341612,1947,1.5307615995407104
1747254733.623176,1950,5.154364109039307
1747254733.8592603,1951,2.10172963142395
1747254734.3257189,1953,2.964629650115967
1747254735.0333643,1956,3.04756498336792
1747254735.9618008,1960,4.639673709869385
1747254736.1921866,1961,3.785508871078491
1747254736.4235826,1962,4.064767360687256
1747254736.6559994,1963,3.4486238956451416
1747254736.888563,1964,2.6923301219940186
1747254737.357203,1966,1.473065972328186
1747254737.589807,1967,3.581408977508545
1747254737.8219528,1968,2.8139147758483887
1747254738.0539293,1969,6.008142471313477
1747254739.439348,1975,2.9960179328918457
1747254739.9085371,1977,3.136293888092041
1747254740.1432178,1978,4.4658637046813965
1747254740.3742754,1979,3.416104316711426
1747254740.609046,1980,2.3842833042144775
1747254740.841677,1981,2.8869428634643555
1747254741.0750453,1982,1.6399863958358765
1747254741.30499,1983,1.8390284776687622
1747254741.7742653,1985,0.43773746490478516
1747254742.249282,1987,3.163090944290161
1747254742.4806764,1988,3.676863431930542
1747254742.7132668,1989,4.917906761169434
1747254743.1763234,1991,1.6460344791412354
1747254743.4105835,1992,1.1578471660614014
1747254743.6416717,1993,3.9833133220672607
1747254744.1138072,1995,1.7232224941253662
1747254745.043203,1999,4.408570766448975


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_29_467228-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254276.3231256,0,0.013732905499637127
1747254277.0567334,3,0.00606190413236618
1747254277.2907817,4,0.0117687052115798
1747254278.6900892,10,0.004765166435390711
1747254278.9182813,11,0.008387959562242031
1747254279.6112819,14,-0.005656731314957142
1747254279.8395402,15,-0.0014966895105317235
1747254280.5179195,18,0.04045703634619713
1747254280.7469118,19,0.016839684918522835
1747254280.9766352,20,-0.0008197890711016953
1747254281.430043,22,0.07522542774677277
1747254281.6592839,23,0.13712100684642792
1747254282.3419628,26,0.12687546014785767
1747254282.5753357,27,0.18454967439174652
1747254283.977671,33,0.6491571068763733
1747254284.6835105,36,1.2226094007492065
1747254284.9156475,37,0.47525468468666077
1747254285.1456387,38,0.5763784646987915
1747254285.374221,39,0.6633220314979553
1747254285.604734,40,0.9104474186897278
1747254287.2351706,47,0.8781494498252869
1747254287.480425,48,0.8836662173271179
1747254287.7106397,49,0.8613153696060181
1747254288.1778767,51,1.2010691165924072
1747254288.4105704,52,1.0644922256469727
1747254288.8716812,54,1.1232179403305054
1747254289.5726845,57,0.915291428565979
1747254290.2645571,60,1.2613508701324463
1747254290.4960055,61,1.132012128829956
1747254290.727564,62,2.1724331378936768
1747254290.9587035,63,0.9088835120201111
1747254291.4245112,65,0.6716957688331604
1747254291.6550035,66,0.7982678413391113
1747254291.886657,67,0.8767825365066528
1747254292.1188624,68,1.7655671834945679
1747254292.5787623,70,1.0203622579574585
1747254292.8081472,71,0.5968659520149231
1747254294.1894717,77,0.8581530451774597
1747254294.6469026,79,1.0720337629318237
1747254294.8748312,80,1.018614411354065
1747254295.3342328,82,0.9457030296325684
1747254295.561523,83,0.9566208124160767
1747254296.0235376,85,0.7656077742576599
1747254296.9665616,89,1.2716325521469116
1747254297.1958625,90,1.0514339208602905
1747254298.3769665,95,0.7938621044158936
1747254299.3103817,99,0.8069419860839844
1747254299.5394683,100,0.9660057425498962
1747254300.237786,103,0.5641743540763855
1747254300.938392,106,0.9053052067756653
1747254301.1749697,107,1.4428787231445312
1747254301.6461406,109,1.518186330795288
1747254302.8046691,114,0.6351938247680664
1747254303.2747235,116,0.5152047872543335
1747254304.4457817,121,0.621979296207428
1747254305.3658063,125,0.3424195647239685
1747254305.6006308,126,0.7556476593017578
1747254306.0712426,128,0.38280588388442993
1747254306.539106,130,0.5488697290420532
1747254306.7773087,131,0.6961722373962402
1747254307.0113351,132,0.8501701354980469
1747254307.9792395,136,1.0609643459320068
1747254308.2201185,137,0.9294112324714661
1747254309.688245,143,0.380482941865921
1747254309.9232223,144,0.8980399370193481
1747254310.4247227,146,0.6756390929222107
1747254310.679936,147,0.7833369970321655
1747254311.4071183,150,1.4692119359970093
1747254313.0833662,157,0.5125041007995605
1747254313.5527344,159,0.496389240026474
1747254313.7882423,160,0.44147586822509766
1747254314.2673585,162,0.8956010937690735
1747254314.7626624,164,0.8814441561698914
1747254315.2628407,166,0.8173412680625916
1747254316.1986327,170,0.7209836840629578
1747254316.4291391,171,0.526731550693512
1747254316.6594348,172,0.4222314953804016
1747254317.3494508,175,1.052143931388855
1747254317.5771976,176,0.5690035223960876
1747254317.8100224,177,0.7577893137931824
1747254318.050115,178,0.9561386108398438
1747254318.5171976,180,0.6550678610801697
1747254318.747842,181,0.38933002948760986
1747254319.4371207,184,0.7084445953369141
1747254319.6654632,185,0.40710732340812683
1747254319.8998256,186,0.6880823969841003
1747254320.6105468,189,0.5911799073219299
1747254320.8433173,190,0.44276031851768494
1747254321.0792427,191,0.5073334574699402
1747254321.318538,192,0.7316357493400574
1747254322.0174928,195,1.0613468885421753
1747254322.9553034,199,0.9792038202285767
1747254323.1972733,200,1.6950422525405884
1747254323.6690896,202,0.7775334715843201
1747254323.9225347,203,0.5020123720169067
1747254324.169065,204,0.3548225164413452
1747254324.416281,205,0.3856935501098633
1747254324.9278786,207,0.6103346943855286
1747254325.4068704,209,0.40854722261428833
1747254325.8889089,211,0.8915643095970154
1747254326.366653,213,0.6748796105384827
1747254326.8321257,215,0.7616226077079773
1747254327.0668902,216,1.0569695234298706
1747254327.564886,218,0.6282609105110168
1747254327.8034863,219,0.4811580181121826
1747254328.0378683,220,0.44422435760498047
1747254328.27698,221,0.8187736868858337
1747254328.5118108,222,0.7314504384994507
1747254328.9840472,224,0.6454857587814331
1747254329.223506,225,0.42990589141845703
1747254330.165031,229,0.6113757491111755
1747254331.591353,235,0.5805849432945251
1747254332.0634093,237,0.663364827632904
1747254332.3018014,238,0.4545365869998932
1747254332.5351555,239,0.509532630443573
1747254332.9969506,241,0.9797191023826599
1747254333.2351933,242,1.413002371788025
1747254333.71399,244,0.8458841443061829
1747254333.962212,245,1.3595565557479858
1747254334.2165983,246,0.9886884689331055
1747254334.450678,247,1.706412672996521
1747254335.634612,252,0.7085868120193481
1747254335.868271,253,0.6348565220832825
1747254336.1013627,254,0.5851163268089294
1747254336.808345,257,0.5859972238540649
1747254337.0437362,258,0.47076985239982605
1747254337.2849138,259,0.28032925724983215
1747254337.5232513,260,0.49361133575439453
1747254337.9952497,262,0.4385293126106262
1747254339.8717692,270,0.8249223828315735
1747254340.1018548,271,0.8799665570259094
1747254340.8110344,274,0.4656458795070648
1747254341.0478046,275,0.6536238789558411
1747254341.2773373,276,0.5300320982933044
1747254341.7382832,278,0.4304286539554596
1747254342.2002978,280,0.6484180092811584
1747254342.6756966,282,0.35333260893821716
1747254342.9269843,283,0.47389599680900574
1747254343.395016,285,0.24898962676525116
1747254343.8753557,287,0.7684521079063416
1747254344.108022,288,0.6085383296012878
1747254344.578955,290,0.7297099232673645
1747254345.7433565,295,1.3009989261627197
1747254345.9783123,296,1.057797908782959
1747254346.2064428,297,1.0881342887878418
1747254346.4395535,298,0.9330012202262878
1747254347.85456,304,1.3074995279312134
1747254348.3268669,306,0.6369576454162598
1747254348.7937117,308,0.5646049380302429
1747254349.0290923,309,0.6188100576400757
1747254349.7315342,312,0.7889559268951416
1747254349.962429,313,0.8196055293083191
1747254350.6805866,316,0.35613834857940674
1747254351.1616306,318,0.6960693001747131
1747254351.4010847,319,0.9277886748313904
1747254352.1050103,322,1.0551164150238037
1747254352.568401,324,0.34924694895744324
1747254353.7435262,329,0.39400967955589294
1747254353.9746435,330,0.3157118558883667
1747254354.2103524,331,0.21939830482006073
1747254354.4460835,332,0.22771941125392914
1747254355.5979435,337,0.6418408155441284
1747254355.8272443,338,0.8814399838447571
1747254356.2863598,340,0.5513690710067749
1747254356.9759855,343,0.7397776246070862
1747254357.2120872,344,0.36806759238243103
1747254357.444608,345,0.5179218649864197
1747254357.6779914,346,0.5105963945388794
1747254358.1358118,348,0.7308439612388611
1747254358.6136277,350,0.6832661628723145
1747254359.0833733,352,0.6172958612442017
1747254359.3142722,353,0.43932685256004333
1747254359.5422223,354,0.4169331192970276
1747254360.4557414,358,1.0603069067001343
1747254360.9144292,360,0.44883447885513306
1747254361.3817792,362,0.42458388209342957
1747254361.6216295,363,0.3008405566215515
1747254361.857151,364,0.4929569661617279
1747254362.0941374,365,0.6032666563987732
1747254362.3311372,366,0.6428022384643555
1747254362.5729728,367,0.5922767519950867
1747254362.8047345,368,1.1295950412750244
1747254364.216336,374,0.3703562915325165
1747254364.9278712,377,0.4742821753025055
1747254365.169429,378,0.6257509589195251
1747254366.8214388,385,0.4720158278942108
1747254367.0549572,386,0.2726052701473236
1747254367.9849513,390,0.40948644280433655
1747254368.2176192,391,0.4631199538707733
1747254368.4485986,392,0.6889451742172241
1747254368.6789691,393,0.6137275099754333
1747254368.908147,394,0.5731509327888489
1747254369.1361163,395,0.880646824836731
1747254369.3653245,396,0.5882577300071716
1747254369.597983,397,0.6056667566299438
1747254369.8323648,398,0.8673462271690369
1747254370.0635452,399,0.8302561640739441
1747254370.5291345,401,0.5745753645896912
1747254370.7621267,402,0.562430739402771
1747254371.2305155,404,0.38767287135124207
1747254372.1665256,408,0.5821341276168823
1747254372.3981268,409,0.31482431292533875
1747254373.1026201,412,0.353685587644577
1747254373.3362062,413,0.5586733222007751
1747254373.5675473,414,0.5780863165855408
1747254373.8044622,415,1.0020498037338257
1747254374.4962118,418,0.9703935980796814
1747254375.188874,421,0.6321907043457031
1747254375.4175472,422,0.4301471710205078
1747254376.1011496,425,0.5635953545570374
1747254376.3304358,426,0.9457525610923767
1747254377.2628841,430,0.5996092557907104
1747254377.4991708,431,0.779459536075592
1747254378.2172465,434,0.3080143630504608
1747254378.451807,435,0.5062143802642822
1747254378.6842668,436,0.43892407417297363
1747254378.9183772,437,0.5856491923332214
1747254379.1586137,438,0.9525552988052368
1747254379.3936179,439,0.7194620966911316
1747254379.6337392,440,0.4240780770778656
1747254379.8680615,441,0.4384256899356842
1747254380.3331096,443,0.5481927990913391
1747254380.5641277,444,0.6637265086174011
1747254380.7997768,445,0.6152438521385193
1747254381.0334141,446,0.8426039814949036
1747254381.978827,450,1.7571266889572144
1747254382.21907,451,1.6277008056640625
1747254382.4550664,452,1.9491856098175049
1747254382.6891067,453,0.9920046925544739
1747254382.9237738,454,0.326151043176651
1747254383.3983998,456,0.2898651361465454
1747254383.8660572,458,0.4717414975166321
1747254384.3423803,460,0.47412535548210144
1747254384.5809257,461,0.5654990673065186
1747254385.2940192,464,0.3475809097290039
1747254385.5284324,465,0.345633327960968
1747254385.7619574,466,0.5045849680900574
1747254386.230203,468,0.3133419454097748
1747254386.69912,470,0.4650545120239258
1747254387.626338,474,0.7088797688484192
1747254387.854847,475,0.5367643237113953
1747254388.556513,478,0.5359063744544983
1747254388.811127,479,0.6935756206512451
1747254389.0449874,480,0.5723239779472351
1747254389.2818096,481,0.5360209345817566
1747254389.5148072,482,0.5408853888511658
1747254389.7452435,483,0.5496630668640137
1747254389.9791546,484,0.7506641745567322
1747254390.4475677,486,0.3975023925304413
1747254390.690222,487,0.2932991087436676
1747254390.9224582,488,0.4923814833164215
1747254391.1505747,489,0.7447866797447205
1747254391.6065986,491,0.3569014370441437
1747254392.3317719,494,0.6320736408233643
1747254393.280126,498,0.920839250087738
1747254393.9892864,501,0.49715161323547363
1747254394.219656,502,0.5355957746505737
1747254394.4522905,503,0.6188003420829773
1747254395.1550953,506,0.7319341897964478
1747254395.629524,508,0.6883764266967773
1747254395.8592825,509,0.4593810737133026
1747254396.1096563,510,0.5097970366477966
1747254396.3625915,511,0.3413834869861603
1747254396.602658,512,0.606888473033905
1747254396.833942,513,0.5697497129440308
1747254397.0745146,514,0.5702675580978394
1747254397.8066528,517,0.24887923896312714
1747254398.0464563,518,0.45426636934280396
1747254398.2819195,519,0.318390816450119
1747254398.519604,520,0.5029493570327759
1747254399.229066,523,0.4421064555644989
1747254400.8878782,530,0.8449943661689758
1747254401.580781,533,0.3683182895183563
1747254401.8137143,534,0.7575788497924805
1747254402.2891877,536,0.38111159205436707
1747254402.528572,537,0.5055896043777466
1747254402.7634292,538,0.22516505420207977
1747254403.0042226,539,0.45123597979545593
1747254403.238187,540,0.9858611226081848
1747254403.7142835,542,0.5995382070541382
1747254403.9459183,543,0.953315258026123
1747254404.1800985,544,0.5713514685630798
1747254404.6448383,546,0.5563462376594543
1747254404.876995,547,0.6267661452293396
1747254405.5783632,550,0.98872309923172
1747254406.0411367,552,1.0462771654129028
1747254406.5064082,554,1.1600178480148315
1747254406.7373152,555,1.2916879653930664
1747254406.969723,556,1.3691596984863281
1747254408.363517,562,0.47505131363868713
1747254408.5924966,563,0.38948020339012146
1747254408.8262842,564,0.4048924148082733
1747254409.7597475,568,0.5771886706352234
1747254410.4509578,571,0.20305804908275604
1747254410.9138706,573,0.440361887216568
1747254411.6025372,576,1.8619683980941772
1747254412.5271502,580,1.7631349563598633
1747254413.4493823,584,0.8237053751945496
1747254413.6766732,585,0.32541152834892273
1747254413.9068444,586,0.3067401945590973
1747254414.3698869,588,0.27714288234710693
1747254414.832998,590,0.2419571727514267
1747254415.0626178,591,0.39199432730674744
1747254415.297318,592,0.17534831166267395
1747254415.7606566,594,0.21556900441646576
1747254416.2239068,596,0.4365205764770508
1747254416.4567556,597,0.546965479850769
1747254416.6861553,598,0.2393929809331894
1747254416.917914,599,0.3640613257884979
1747254417.383306,601,0.41916561126708984
1747254417.6156194,602,0.4574630856513977
1747254417.8475726,603,0.3606068789958954
1747254418.300044,605,0.2935434579849243
1747254418.9804528,608,0.481990784406662
1747254419.4400513,610,0.3233596980571747
1747254420.1435661,613,0.3498746156692505
1747254420.375445,614,0.5105078816413879
1747254420.853901,616,0.591453492641449
1747254421.3459513,618,0.46299487352371216
1747254421.8307924,620,0.5283131003379822
1747254422.310914,622,0.5303947925567627
1747254422.5449612,623,0.4292201101779938
1747254423.247426,626,0.3435930013656616
1747254423.7126331,628,0.5983566641807556
1747254423.9438753,629,0.6044169068336487
1747254424.8709986,633,0.44415637850761414
1747254425.3390262,635,0.2562304735183716
1747254425.8009276,637,0.49053487181663513
1747254426.4941769,640,0.8121113777160645
1747254426.7270272,641,0.8415547609329224
1747254426.9632351,642,0.22959981858730316
1747254427.2003891,643,0.5617350935935974
1747254427.4314506,644,0.7998856902122498
1747254427.6605985,645,0.41102805733680725
1747254428.5794392,649,0.2643539607524872
1747254429.0449877,651,0.40842127799987793
1747254429.274813,652,0.3020830452442169
1747254429.504566,653,0.23325073719024658
1747254429.7327826,654,0.40885016322135925
1747254429.9685378,655,0.41699957847595215
1747254430.6555188,658,0.6588737964630127
1747254430.8827596,659,0.24014697968959808
1747254431.1139574,660,0.17036794126033783
1747254432.7418358,667,0.409188836812973
1747254433.434362,670,0.704158365726471
1747254434.592642,675,0.6599063873291016
1747254434.820604,676,0.8767426609992981
1747254435.0538113,677,0.3622874915599823
1747254435.7624638,680,0.37066948413848877
1747254436.2445307,682,0.27594292163848877
1747254436.479251,683,0.306408166885376
1747254436.7192507,684,0.3121502101421356
1747254437.4230123,687,0.5349161624908447
1747254438.5835893,692,0.5505520701408386
1747254439.03929,694,0.26634809374809265
1747254439.2667766,695,0.3255596160888672
1747254439.494411,696,0.4454987645149231
1747254439.7260814,697,0.8341626524925232
1747254440.1817691,699,0.5865288972854614
1747254440.8685083,702,0.6157408356666565
1747254441.096844,703,0.47220754623413086
1747254441.5621197,705,0.5997387170791626
1747254442.5132976,709,0.5540462732315063
1747254442.7516274,710,0.6926806569099426
1747254443.2185774,712,0.5790900588035583
1747254443.9312754,715,0.2719831168651581
1747254444.4013007,717,0.3984870910644531
1747254444.865341,719,0.3617413341999054
1747254445.0971482,720,0.5743150115013123
1747254445.3336,721,0.8354673385620117
1747254445.7969759,723,1.0431190729141235
1747254446.2660732,725,0.20872724056243896
1747254446.499313,726,0.8183997273445129
1747254446.7359633,727,0.6648139357566833
1747254446.9696577,728,0.5804525017738342
1747254447.199917,729,0.5905362367630005
1747254447.6560252,731,0.30645984411239624
1747254447.8849845,732,0.38781237602233887
1747254448.1135817,733,0.5681526064872742
1747254449.2711518,738,0.5414904952049255
1747254449.503351,739,0.6593797206878662
1747254449.7403276,740,0.34562137722969055
1747254450.208278,742,0.7931330800056458
1747254450.442616,743,0.6490394473075867
1747254450.6776018,744,0.6600020527839661
1747254450.916953,745,0.44727110862731934
1747254452.560569,752,0.6295485496520996
1747254453.2613287,755,0.4025721251964569
1747254453.5015929,756,0.5161674618721008
1747254453.9715767,758,0.33107516169548035
1747254455.137041,763,1.022959589958191
1747254455.3719513,764,1.3840054273605347
1747254455.6075418,765,1.496490716934204
1747254456.3039393,768,0.4907875955104828
1747254456.6197932,769,0.7837727665901184
1747254457.3163476,772,0.566823422908783
1747254457.549504,773,0.2686128318309784
1747254458.007314,775,0.382108598947525
1747254458.2358077,776,0.5589492917060852
1747254458.6928396,778,0.36282461881637573
1747254458.924931,779,0.5288311839103699
1747254459.163604,780,1.0002788305282593
1747254459.4074144,781,1.121163010597229
1747254459.6433861,782,0.5562412738800049
1747254461.0374672,788,0.44348427653312683
1747254461.2705948,789,0.7973341941833496
1747254461.7380393,791,0.4816505014896393
1747254462.202362,793,0.6098595857620239
1747254462.6698744,795,0.5341387987136841
1747254462.9023535,796,0.6272640824317932
1747254463.6272726,799,0.3794113099575043
1747254463.8623822,800,0.34662333130836487
1747254464.7892904,804,0.20516522228717804
1747254465.0319448,805,0.3708624541759491
1747254465.2677076,806,0.20439384877681732
1747254465.5002859,807,0.6235883831977844
1747254466.2089353,810,0.4554665982723236
1747254466.9318712,813,0.5010520815849304
1747254468.0926206,818,0.5053972601890564
1747254468.3273516,819,0.5145631432533264
1747254468.802787,821,0.8398227095603943
1747254469.0322244,822,0.7698206305503845
1747254469.2684796,823,0.3935447931289673
1747254469.7348785,825,0.743064820766449
1747254469.9701352,826,0.5531142354011536
1747254470.1996615,827,0.41053804755210876
1747254470.4306538,828,0.4308600425720215
1747254471.3514695,832,0.7449131608009338
1747254471.586465,833,1.315704345703125
1747254472.0663283,835,1.7738049030303955
1747254472.3037326,836,0.784491240978241
1747254472.5445728,837,0.4225170612335205
1747254473.024946,839,0.8337864279747009
1747254473.2800403,840,0.3465234339237213
1747254474.0099118,843,0.5716494917869568
1747254474.497835,845,0.49823829531669617
1747254475.6748564,850,0.33946552872657776
1747254475.9089727,851,0.4301310181617737
1747254476.6028647,854,0.375358521938324
1747254477.3021002,857,0.7695595622062683
1747254477.9825642,860,0.7494748830795288
1747254478.4359684,862,0.9479944109916687
1747254479.1372101,865,0.31654125452041626
1747254479.3744547,866,0.2260875254869461
1747254480.318731,870,0.7443156838417053
1747254480.5503936,871,0.8431317210197449
1747254482.8747997,881,0.579687237739563
1747254483.3355932,883,0.6695621609687805
1747254483.566248,884,0.9196556210517883
1747254483.7978308,885,0.9066423773765564
1747254484.027353,886,1.0077900886535645
1747254484.4913177,888,0.9053308367729187
1747254484.9554508,890,0.7204611897468567
1747254485.4193108,892,0.3842049241065979
1747254486.1180956,895,0.8634090423583984
1747254486.5820637,897,0.6250516772270203
1747254486.8125,898,1.8008902072906494
1747254487.5125904,901,0.5916261076927185
1747254487.7440736,902,0.9037527441978455
1747254488.217987,904,0.28843972086906433
1747254488.6836503,906,0.20053277909755707
1747254488.9171245,907,0.3509122133255005
1747254489.1497416,908,0.3439125120639801
1747254489.612165,910,0.7446154952049255
1747254489.8433983,911,0.6056206822395325
1747254490.541708,914,0.647124171257019
1747254491.4798656,918,0.5500463843345642
1747254491.710623,919,0.5794388055801392
1747254492.1752548,921,0.570681631565094
1747254492.6477392,923,0.227876216173172
1747254493.5779822,927,0.9537021517753601
1747254493.8166173,928,0.5036224126815796
1747254494.051436,929,0.5907177329063416
1747254494.2819262,930,0.4544571340084076
1747254494.5158274,931,0.3825754225254059
1747254494.7524505,932,0.977821946144104
1747254494.9872527,933,0.6893370151519775
1747254495.4557116,935,1.7115455865859985
1747254496.404927,939,0.4828483760356903
1747254496.8826075,941,0.7596487402915955
1747254497.1222582,942,0.8066385388374329
1747254497.8383572,945,0.6397765278816223
1747254498.7819622,949,0.40875735878944397
1747254499.500459,952,0.46111270785331726
1747254499.9697664,954,0.4199407696723938
1747254500.2105868,955,0.5409134030342102
1747254500.4425986,956,0.4642254412174225
1747254501.3672497,960,0.45782238245010376
1747254501.826637,962,0.8132201433181763
1747254502.054099,963,0.6068755388259888
1747254502.2863972,964,0.280911922454834
1747254502.5238395,965,0.42854389548301697
1747254502.992196,967,1.1242694854736328
1747254503.228337,968,0.8678246736526489
1747254503.9511743,971,0.6575130820274353
1747254505.2030087,976,0.8038795590400696
1747254505.6829786,978,1.0496150255203247
1747254505.919846,979,0.5123023390769958
1747254506.3836784,981,0.4278930723667145
1747254506.6129367,982,0.714124858379364
1747254507.524177,986,0.3771161735057831
1747254508.0085669,988,0.8596617579460144
1747254508.2511752,989,0.7822073698043823
1747254508.4827456,990,0.44907814264297485
1747254508.961639,992,0.5255476832389832
1747254509.4243255,994,0.6501418948173523
1747254509.6531475,995,0.5571672320365906
1747254509.8805888,996,0.9551043510437012
1747254510.3440964,998,0.6978439688682556
1747254510.5737603,999,0.5257478356361389
1747254511.0433257,1001,0.6107384562492371
1747254511.2719293,1002,0.5195106863975525
1747254511.5001652,1003,0.774893045425415
1747254511.7289224,1004,0.6754040122032166
1747254511.9635048,1005,0.9785423278808594
1747254512.1927078,1006,0.3190704584121704
1747254513.3475335,1011,0.6315140128135681
1747254513.8330944,1013,0.7325648665428162
1747254514.3205018,1015,0.6765541434288025
1747254514.5636375,1016,0.7445308566093445
1747254514.8171024,1017,0.8169686198234558
1747254516.00992,1022,0.7748904228210449
1747254516.9449916,1026,0.9666268229484558
1747254517.4080548,1028,0.29597610235214233
1747254517.6456163,1029,0.369817316532135
1747254519.0352592,1035,0.6325485706329346
1747254519.2728274,1036,0.5476272702217102
1747254519.509578,1037,0.4776182770729065
1747254519.746292,1038,0.7605550289154053
1747254519.9857478,1039,0.6896296739578247
1747254520.9358683,1043,0.7803313136100769
1747254521.408231,1045,0.5183666944503784
1747254521.6473982,1046,0.5389630198478699
1747254523.050811,1052,1.1604654788970947
1747254523.2925005,1053,1.0831698179244995
1747254524.0155084,1056,0.6771761775016785
1747254524.481187,1058,1.2748817205429077
1747254524.7163858,1059,1.4674838781356812
1747254524.9459054,1060,0.7367475628852844
1747254525.4098582,1062,0.684717059135437
1747254526.103579,1065,0.3438884913921356
1747254526.3342998,1066,0.5580196380615234
1747254526.5674384,1067,1.0475090742111206
1747254527.0366275,1069,0.4544355571269989
1747254527.2664115,1070,0.562066376209259
1747254527.49721,1071,0.4521041512489319
1747254527.7268696,1072,0.5100123286247253
1747254527.961706,1073,0.6696777939796448
1747254528.1938608,1074,0.9371404051780701
1747254528.9043562,1077,0.7480629682540894
1747254529.1367815,1078,1.3522900342941284
1747254529.5921335,1080,0.929069459438324
1747254529.8190174,1081,0.9736530184745789
1747254530.0468018,1082,0.8179610371589661
1747254530.7368693,1085,0.36403030157089233
1747254530.9701982,1086,0.4058022201061249
1747254531.2026763,1087,0.6821019053459167
1747254532.1256433,1091,1.1417769193649292
1747254532.3584414,1092,0.23220506310462952
1747254532.5893335,1093,0.5563451647758484
1747254533.7567687,1098,0.7399025559425354
1747254534.2205763,1100,0.48896366357803345
1747254534.6776876,1102,0.7976905107498169
1747254534.9083447,1103,0.8297740817070007
1747254535.1396437,1104,1.071465015411377
1747254535.834476,1107,0.3787608742713928
1747254536.0657907,1108,0.9381582140922546
1747254536.2932208,1109,0.7138826251029968
1747254536.523234,1110,1.5296522378921509
1747254536.7564375,1111,1.068375587463379
1747254536.9976492,1112,0.4198775291442871
1747254537.2306845,1113,0.5955626368522644
1747254537.4632518,1114,0.7759401202201843
1747254537.9299693,1116,0.8052981495857239
1747254538.6208627,1119,0.2584707736968994
1747254539.0817473,1121,0.25743183493614197
1747254539.3091424,1122,0.6039783358573914
1747254540.0028791,1125,0.7100999355316162
1747254540.2353601,1126,0.49213773012161255
1747254540.7008505,1128,0.9518513679504395
1747254540.9396443,1129,0.784818172454834
1747254541.1800382,1130,0.8264546394348145
1747254541.4156034,1131,1.5736101865768433
1747254541.6518197,1132,0.8974855542182922
1747254542.1241598,1134,0.9244582056999207
1747254542.3621325,1135,0.7019752860069275
1747254542.594632,1136,0.5854982733726501
1747254543.2972965,1139,0.46315667033195496
1747254544.0004828,1142,1.350122332572937
1747254544.7061963,1145,2.562802791595459
1747254544.9442677,1146,3.532939910888672
1747254545.4358258,1148,7.259730815887451
1747254545.6682737,1149,4.576756954193115
1747254545.899368,1150,2.2584478855133057
1747254546.1314626,1151,0.39533862471580505
1747254546.3686993,1152,0.11038440465927124
1747254546.5992677,1153,0.0904054343700409
1747254547.0645072,1155,0.06337177753448486
1747254548.2279713,1160,0.08271587640047073
1747254548.6978614,1162,0.070919468998909
1747254549.1575544,1164,0.3436698913574219
1747254549.6218197,1166,0.09161660075187683
1747254549.8513272,1167,0.1395951211452484
1747254551.2310085,1173,0.3738192319869995
1747254551.4602642,1174,0.26703688502311707
1747254551.9198267,1176,0.49102073907852173
1747254552.1499205,1177,0.3403358459472656
1747254552.3790526,1178,0.2518625259399414
1747254553.2927592,1182,0.12586252391338348
1747254553.7505133,1184,0.2727201581001282
1747254554.2161171,1186,1.0624676942825317
1747254554.6773198,1188,0.44848647713661194
1747254554.908404,1189,0.5518357157707214
1747254555.1389546,1190,0.8330177664756775
1747254555.8438067,1193,0.4837964177131653
1747254556.0761898,1194,0.6195589303970337
1747254556.308606,1195,0.40668678283691406
1747254556.7917762,1197,0.3383737802505493
1747254557.0361164,1198,0.43267080187797546
1747254557.7499735,1201,0.5165853500366211
1747254557.980925,1202,0.24672113358974457
1747254558.683331,1205,0.48646584153175354
1747254558.918246,1206,0.49051433801651
1747254559.155103,1207,0.4295748770236969
1747254559.621688,1209,0.2448519915342331
1747254560.556318,1213,0.4227546155452728
1747254560.7946155,1214,0.4318879246711731
1747254561.0282004,1215,0.40759536623954773
1747254561.4989586,1217,1.1601381301879883
1747254561.7303987,1218,0.6477267146110535
1747254562.9005692,1223,0.33348631858825684
1747254563.3775706,1225,0.39102575182914734
1747254564.090028,1228,0.6095349192619324
1747254564.3230944,1229,0.8761435747146606
1747254565.0207171,1232,0.51792973279953
1747254565.2517169,1233,0.40985971689224243
1747254566.4447856,1238,0.15976248681545258
1747254566.9169247,1240,0.5913541913032532
1747254567.1483223,1241,0.5139354467391968
1747254567.3845918,1242,0.8425430655479431
1747254567.61887,1243,1.5505752563476562
1747254567.8550458,1244,1.1623800992965698
1747254568.092322,1245,1.8797940015792847
1747254568.3219626,1246,1.4552500247955322
1747254569.0215402,1249,0.49767157435417175
1747254569.2577229,1250,0.7339428067207336
1747254569.4964466,1251,0.7672183513641357
1747254569.7352655,1252,0.8052555918693542
1747254570.2243214,1254,0.7163779735565186
1747254570.7212794,1256,0.4636734127998352
1747254570.9678555,1257,0.2622329890727997
1747254571.6970172,1260,0.37387987971305847
1747254571.941725,1261,0.400497168302536
1747254572.6591043,1264,0.2956749200820923
1747254573.3587778,1267,0.5548452138900757
1747254574.2908773,1271,0.5846592783927917
1747254575.4443922,1276,0.4012013375759125
1747254575.6752481,1277,0.4139602780342102
1747254575.911679,1278,0.6328362226486206
1747254576.83884,1282,0.30696624517440796
1747254577.5399795,1285,0.524074375629425
1747254578.711478,1290,0.4487975239753723
1747254579.4451818,1293,0.5445002913475037
1747254580.1826718,1296,0.684872567653656
1747254580.667631,1298,0.3652592599391937
1747254580.9098525,1299,0.5984498262405396
1747254581.6269376,1302,0.2675880491733551
1747254582.597126,1306,0.27507251501083374
1747254583.537853,1310,0.8340083956718445
1747254584.4635234,1314,0.6720802187919617
1747254584.7018385,1315,0.6167405247688293
1747254585.8599148,1320,0.30760297179222107
1747254586.3233922,1322,0.5605866312980652
1747254586.5593255,1323,0.39693042635917664
1747254587.0235417,1325,0.6262975335121155
1747254587.2605498,1326,0.4134509265422821
1747254587.7475686,1328,0.24165336787700653
1747254589.3992457,1335,0.388773113489151
1747254591.5478194,1344,0.7746343016624451
1747254591.7857633,1345,0.5002185702323914
1747254592.2700777,1347,0.4076618254184723
1747254592.5075269,1348,0.615466296672821
1747254593.2366073,1351,0.6844522953033447
1747254593.4775972,1352,0.19081424176692963
1747254593.9528215,1354,0.4577712118625641
1747254594.884557,1358,0.5411320328712463
1747254595.355056,1360,0.607117772102356
1747254596.3061783,1364,0.31196531653404236
1747254596.5394495,1365,0.3294244110584259
1747254596.7692626,1366,0.3607696294784546
1747254597.0030873,1367,0.6848530173301697
1747254597.2401907,1368,0.7847678065299988
1747254598.1963906,1372,0.8436182141304016
1747254598.4429712,1373,0.803135097026825
1747254598.908618,1375,0.42714330554008484
1747254599.142217,1376,0.5032668709754944
1747254600.0907636,1380,0.8701536059379578
1747254601.263489,1385,0.8421533703804016
1747254601.4943748,1386,0.5774577260017395
1747254602.4226778,1390,0.2941833436489105
1747254603.1222963,1393,0.6105404496192932
1747254603.8247094,1396,0.5284780859947205
1747254604.0555584,1397,0.3381905257701874
1747254604.5156732,1399,0.3659500479698181
1747254604.7473655,1400,0.5770450830459595
1747254605.4584363,1403,0.4840439260005951
1747254605.9294808,1405,0.6003401279449463
1747254607.7830703,1413,0.3488592207431793
1747254608.4666314,1416,0.425657719373703
1747254608.6942468,1417,0.43493548035621643
1747254609.155827,1419,0.668261706829071
1747254609.6149476,1421,0.5606679320335388
1747254609.849996,1422,0.7426578998565674
1747254611.9834201,1431,0.47820016741752625
1747254612.2141635,1432,0.36988720297813416
1747254613.1390083,1436,0.5001716017723083
1747254613.6088073,1438,0.9046909213066101
1747254613.8406198,1439,1.0754344463348389
1747254614.0671608,1440,0.501818835735321
1747254614.2942057,1441,0.46698758006095886
1747254614.9776735,1444,0.43192416429519653
1747254615.439876,1446,0.2381715625524521
1747254615.6749609,1447,0.44271135330200195
1747254615.9107535,1448,0.301033079624176
1747254616.148273,1449,0.33765146136283875
1747254616.3843126,1450,0.5745143890380859
1747254616.6206036,1451,0.46977663040161133
1747254616.8513818,1452,0.4015752375125885
1747254617.3112118,1454,0.6567781567573547
1747254617.5484765,1455,0.2862473726272583
1747254617.7813973,1456,0.6095865368843079
1747254618.0154293,1457,0.575462818145752
1747254618.248435,1458,0.522281289100647
1747254618.480057,1459,0.6784350275993347
1747254618.711987,1460,0.589933454990387
1747254618.9429588,1461,0.44968271255493164
1747254619.4116163,1463,0.6947091221809387
1747254621.1091332,1470,0.3281587064266205
1747254621.794853,1473,0.7065008282661438
1747254622.0232844,1474,0.4874502122402191
1747254622.4787192,1476,0.8723779916763306
1747254622.7058837,1477,0.41125187277793884
1747254623.6137788,1481,0.534273087978363
1747254623.8446462,1482,1.279024362564087
1747254624.0727165,1483,0.5650595426559448
1747254624.988657,1487,0.3662104606628418
1747254625.2202814,1488,0.3876437246799469
1747254625.448766,1489,0.525153636932373
1747254625.6862595,1490,0.26730138063430786
1747254625.9335911,1491,0.7028968334197998
1747254626.3998983,1493,0.44491085410118103
1747254626.643746,1494,0.9954991340637207
1747254627.5664368,1498,0.44198915362358093
1747254627.800945,1499,1.3732141256332397
1747254628.0318155,1500,0.34183618426322937
1747254628.4982789,1502,0.4069725573062897
1747254629.2100325,1505,0.6954068541526794
1747254630.1387131,1509,0.5810123682022095
1747254630.374238,1510,0.3080218732357025
1747254630.6052244,1511,0.5398117899894714
1747254631.067403,1513,0.5223012566566467
1747254631.545975,1515,1.0583075284957886
1747254631.785642,1516,0.5122446417808533
1747254633.4580846,1523,0.2828706204891205
1747254634.1583524,1526,0.6521506309509277
1747254634.625639,1528,0.4629267156124115
1747254636.0419343,1534,0.5326317548751831
1747254636.7523744,1537,0.5935040712356567
1747254636.9918947,1538,0.3663772940635681
1747254637.6892133,1541,0.5500533580780029
1747254638.6282225,1545,0.5656365156173706
1747254639.0947423,1547,0.4727858603000641
1747254639.3274481,1548,0.7115280628204346
1747254640.0341382,1551,0.4921339452266693
1747254640.2661953,1552,0.2888747453689575
1747254640.505403,1553,0.9297815561294556
1747254640.979949,1555,0.8488330245018005
1747254641.4426763,1557,0.708573043346405
1747254642.6138716,1562,0.45095688104629517
1747254643.0827093,1564,0.6328994631767273
1747254643.3127003,1565,0.7896197438240051
1747254643.5429795,1566,0.5147218704223633
1747254644.0061224,1568,0.3790736496448517
1747254644.4695473,1570,0.3927137553691864
1747254644.7031326,1571,1.1386998891830444
1747254644.9324107,1572,0.38671842217445374
1747254645.1651664,1573,0.3962053954601288
1747254645.8546236,1576,0.33916744589805603
1747254646.3155556,1578,0.7243074774742126
1747254646.5439496,1579,0.6168379783630371
1747254646.773141,1580,0.5063735842704773
1747254647.0052829,1581,0.35274919867515564
1747254647.239563,1582,0.531613290309906
1747254647.9700847,1585,0.40683189034461975
1747254649.1628993,1590,0.59517902135849
1747254650.4040804,1595,0.9347401857376099
1747254650.641102,1596,0.3243980407714844
1747254650.8839612,1597,0.7292503714561462
1747254651.8487895,1601,0.44484153389930725
1747254652.0943015,1602,0.4506302773952484
1747254652.3345115,1603,0.6300235986709595
1747254654.0228846,1610,0.5601993203163147
1747254654.259757,1611,0.8328490257263184
1747254654.7327673,1613,0.5024279356002808
1747254654.9675364,1614,0.5100992321968079
1747254655.439378,1616,0.4822537899017334
1747254656.3901591,1620,0.6924180388450623
1747254656.8611162,1622,0.5919965505599976
1747254657.3279855,1624,0.5083832144737244
1747254657.814832,1626,0.32014843821525574
1747254658.047843,1627,0.6953562498092651
1747254658.9984167,1631,0.5850188732147217
1747254659.9339478,1635,0.4509807527065277
1747254660.171538,1636,0.7929431796073914
1747254660.4024913,1637,0.1679389923810959
1747254660.6325963,1638,0.7937741875648499
1747254661.1035666,1640,0.7159576416015625
1747254661.3395092,1641,0.4657522141933441
1747254662.4861097,1646,1.6902316808700562
1747254662.713896,1647,0.5620461702346802
1747254663.1777542,1649,0.6700774431228638
1747254663.6418478,1651,1.2442697286605835
1747254663.8770137,1652,0.9126148223876953
1747254664.1086946,1653,0.7888545393943787
1747254664.3415647,1654,0.4749715328216553
1747254664.8075123,1656,0.6429628133773804
1747254665.2714307,1658,0.7874249815940857
1747254666.1907063,1662,0.5522598624229431
1747254666.6498246,1664,1.7509113550186157
1747254667.1222112,1666,2.1010141372680664
1747254667.8417265,1669,0.6908183097839355
1747254668.0697348,1670,0.3362428545951843
1747254669.007915,1674,0.4123769700527191
1747254669.7068362,1677,0.6905667781829834
1747254670.1709511,1679,0.8461362719535828
1747254670.4018898,1680,0.35385188460350037
1747254670.6390545,1681,0.8612208366394043
1747254670.870234,1682,0.8939041495323181
1747254671.5702817,1685,0.7016995549201965
1747254671.8117805,1686,0.5004612803459167
1747254672.0488253,1687,0.49803781509399414
1747254672.2912917,1688,0.4793870449066162
1747254672.5231357,1689,0.562030017375946
1747254672.756233,1690,0.267846941947937
1747254673.4698021,1693,0.7167069911956787
1747254673.7035635,1694,0.3288153111934662
1747254673.936416,1695,0.3610937297344208
1747254674.4209676,1697,0.7539263367652893
1747254674.675487,1698,0.5958913564682007
1747254674.9161062,1699,0.6642471551895142
1747254675.155835,1700,0.8178489804267883
1747254675.634659,1702,0.23590493202209473
1747254676.1110559,1704,0.7512785196304321
1747254676.82396,1707,0.5216808915138245
1747254677.299884,1709,0.23568730056285858
1747254677.5393133,1710,0.3819805383682251
1747254677.779778,1711,1.2141430377960205
1747254678.0201483,1712,0.3818819224834442
1747254679.4698598,1718,0.7575625777244568
1747254679.7100923,1719,1.374670147895813
1747254680.4323435,1722,0.503252387046814
1747254680.679148,1723,0.5727269649505615
1747254680.9239109,1724,0.7843489050865173
1747254681.1716568,1725,0.5077031850814819
1747254682.364589,1730,0.44867250323295593
1747254684.2608294,1738,0.29403790831565857
1747254684.4961503,1739,0.7633816599845886
1747254684.7317848,1740,0.45583510398864746
1747254685.44358,1743,0.6359739899635315
1747254685.9117205,1745,0.9011017680168152
1747254686.6026359,1748,0.7812857031822205
1747254686.8301787,1749,0.36469802260398865
1747254687.0668166,1750,1.0041126012802124
1747254687.3052533,1751,0.6940240263938904
1747254687.7834826,1753,0.718957781791687
1747254688.0161624,1754,0.6352707147598267
1747254688.7206092,1757,0.7651565670967102
1747254689.9032981,1762,1.0136419534683228
1747254690.1328914,1763,1.2745245695114136
1747254690.5971773,1765,0.9480587244033813
1747254690.826315,1766,0.1840556114912033
1747254691.2947533,1768,0.8444128036499023
1747254692.9290388,1775,0.8551651835441589
1747254693.1603708,1776,1.229397177696228
1747254693.392695,1777,0.8729602694511414
1747254694.088424,1780,0.5422531962394714
1747254694.3199954,1781,0.8387168049812317
1747254695.02582,1784,1.3024877309799194
1747254695.2594807,1785,0.3475114405155182
1747254695.4914656,1786,1.2032482624053955
1747254695.724635,1787,0.8295883536338806
1747254696.184732,1789,0.390607625246048
1747254696.4162161,1790,0.9270527958869934
1747254696.8781614,1792,0.5436171889305115
1747254697.3391309,1794,0.5428803563117981
1747254697.7965622,1796,1.0416314601898193
1747254698.0253158,1797,1.1271271705627441
1747254698.718084,1800,0.46615463495254517
1747254699.197313,1802,0.5478604435920715
1747254699.4339206,1803,0.4468754827976227
1747254699.6645489,1804,0.3485087454319
1747254700.5911658,1808,0.5528873801231384
1747254701.0544443,1810,0.6506750583648682
1747254701.9801488,1814,0.7861738204956055
1747254702.4367893,1816,0.3885897099971771
1747254702.8956714,1818,0.6091111898422241
1747254703.1249077,1819,0.2780303657054901
1747254704.034447,1823,0.7630622982978821
1747254704.7380004,1826,1.2069119215011597
1747254704.9662044,1827,0.8523299098014832
1747254705.4326885,1829,1.0969750881195068
1747254705.6700847,1830,1.1954970359802246
1747254706.1586354,1832,0.34703120589256287
1747254706.4010177,1833,0.4194442927837372
1747254706.6356242,1834,0.5656259655952454
1747254707.1041045,1836,0.5276772379875183
1747254707.3379757,1837,0.557102620601654
1747254707.5717373,1838,0.7214771509170532
1747254708.986766,1844,0.8105265498161316
1747254709.217306,1845,0.9505632519721985
1747254709.4552379,1846,1.4754565954208374
1747254709.6857708,1847,0.704662561416626
1747254709.9199357,1848,0.702713668346405
1747254710.6115935,1851,1.1302632093429565
1747254711.0809107,1853,0.07507597655057907
1747254711.7865353,1856,0.48696598410606384
1747254712.7271216,1860,1.014008641242981
1747254713.660903,1864,0.28395336866378784
1747254713.8926876,1865,0.23063547909259796
1747254714.1210425,1866,0.41343265771865845
1747254714.3502185,1867,0.5690727233886719
1747254715.275308,1871,0.6854521632194519
1747254715.5201,1872,0.26517897844314575
1747254715.7522662,1873,0.4006449282169342
1747254715.984885,1874,0.27985596656799316
1747254716.2204123,1875,0.836220383644104
1747254716.6844442,1877,0.5546238422393799
1747254717.146198,1879,0.8709567189216614
1747254717.3778439,1880,0.6832873225212097
1747254718.076438,1883,0.7507727146148682
1747254718.3070688,1884,0.4085192382335663
1747254718.762264,1886,0.8438809514045715
1747254719.219763,1888,0.7256476879119873
1747254719.6795704,1890,0.43437501788139343
1747254719.9132626,1891,0.609343945980072
1747254720.844814,1895,0.9875394105911255
1747254721.7558224,1899,0.21133075654506683
1747254722.2085626,1901,0.459780752658844
1747254722.4431314,1902,1.0993952751159668
1747254723.3660674,1906,0.7593252062797546
1747254723.821246,1908,0.6419245600700378
1747254724.0489173,1909,0.84092777967453
1747254724.278586,1910,0.8478726744651794
1747254724.9687047,1913,0.6564119458198547
1747254725.6916585,1916,0.32643193006515503
1747254726.1552057,1918,0.5079322457313538
1747254727.552006,1924,0.45421576499938965
1747254727.789842,1925,0.7050036191940308
1747254728.022063,1926,0.29451918601989746
1747254728.4897346,1928,0.9371268153190613
1747254728.7239156,1929,0.49326586723327637
1747254729.4211226,1932,0.3802008330821991
1747254730.1215293,1935,0.5621464848518372
1747254730.3513415,1936,1.1331933736801147
1747254731.051957,1939,0.3917495906352997
1747254731.2857742,1940,0.3375944197177887
1747254731.5226605,1941,0.43002238869667053
1747254731.7630472,1942,0.5706512331962585
1747254732.4719346,1945,1.3417432308197021
1747254732.9343135,1947,0.3061523139476776
1747254733.6233664,1950,1.0308728218078613
1747254733.8594632,1951,0.4203459322452545
1747254734.325884,1953,0.5929259657859802
1747254735.0336227,1956,0.609512984752655
1747254735.9619677,1960,0.9279347658157349
1747254736.1923575,1961,0.7571017742156982
1747254736.4237688,1962,0.8129534721374512
1747254736.656176,1963,0.6897248029708862
1747254736.8887808,1964,0.5384660363197327
1747254737.357412,1966,0.29461321234703064
1747254737.5899742,1967,0.7162818312644958
1747254737.822166,1968,0.5627829432487488
1747254738.0541673,1969,1.201628565788269
1747254739.4395192,1975,0.5992035865783691
1747254739.9086895,1977,0.6272587776184082
1747254740.1433518,1978,0.8931727409362793
1747254740.3744342,1979,0.6832208633422852
1747254740.609201,1980,0.47685667872428894
1747254740.8418412,1981,0.5773885846138
1747254741.0751987,1982,0.3279972970485687
1747254741.3051364,1983,0.36780568957328796
1747254741.774418,1985,0.08754749596118927
1747254742.2496047,1987,0.6326181888580322
1747254742.4808621,1988,0.7353727221488953
1747254742.7136712,1989,0.9835813641548157
1747254743.1765232,1991,0.3292069137096405
1747254743.4107578,1992,0.23156943917274475
1747254743.6418443,1993,0.7966626882553101
1747254744.1140254,1995,0.3446445167064667
1747254745.0433676,1999,0.8817141652107239


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_29_467228-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254276.341895,0,1.3659005165100098
1747254277.0724177,3,1.3606549501419067
1747254277.3066204,4,1.3714722394943237
1747254278.7035534,10,1.3827224969863892
1747254278.9311256,11,1.3841878175735474
1747254279.6244886,14,1.4031548500061035
1747254279.8527691,15,1.4092261791229248
1747254280.5321472,18,1.4266655445098877
1747254280.761877,19,1.4328794479370117
1747254280.9900262,20,1.464975357055664
1747254281.444655,22,1.4724177122116089
1747254281.6723924,23,1.4781098365783691
1747254282.3569565,26,1.4778084754943848
1747254282.5884256,27,1.504498839378357
1747254283.9934726,33,1.4943586587905884
1747254284.70034,36,1.3008781671524048
1747254284.9310608,37,1.3620929718017578
1747254285.1609042,38,1.7822884321212769
1747254285.3896215,39,1.6390067338943481
1747254285.6199749,40,1.6947938203811646
1747254287.2540493,47,1.8289735317230225
1747254287.4960587,48,1.7950505018234253
1747254287.7257736,49,1.75836980342865
1747254288.1937702,51,1.5989875793457031
1747254288.4252174,52,1.9012129306793213
1747254288.8884041,54,1.8778597116470337
1747254289.5916083,57,2.022449493408203
1747254290.2810764,60,2.0338122844696045
1747254290.513221,61,1.8584389686584473
1747254290.7448115,62,1.7722654342651367
1747254290.9773865,63,1.6106256246566772
1747254291.4415333,65,2.3227922916412354
1747254291.6726334,66,2.3514604568481445
1747254291.900529,67,2.190544366836548
1747254292.132896,68,2.13899302482605
1747254292.592957,70,2.4005258083343506
1747254292.8220205,71,2.3111655712127686
1747254294.203601,77,2.17854380607605
1747254294.6614559,79,2.1897149085998535
1747254294.889301,80,2.1903889179229736
1747254295.3480814,82,2.1184945106506348
1747254295.575335,83,2.356314182281494
1747254296.0380073,85,2.1823127269744873
1747254296.9824066,89,2.188952684402466
1747254297.2130852,90,2.354672908782959
1747254298.3951192,95,2.311399221420288
1747254299.3241222,99,1.959275484085083
1747254299.5528367,100,2.358053207397461
1747254300.2538629,103,2.498399257659912
1747254300.9524071,106,2.3839240074157715
1747254301.1884153,107,2.298755168914795
1747254301.6596425,109,1.9995756149291992
1747254302.8182042,114,2.5818586349487305
1747254303.291384,116,2.553802728652954
1747254304.4593549,121,2.4421679973602295
1747254305.3822973,125,2.486215591430664
1747254305.6162608,126,2.301858425140381
1747254306.0884566,128,2.398643732070923
1747254306.5559065,130,2.282837390899658
1747254306.794232,131,2.3291375637054443
1747254307.0339794,132,2.3075766563415527
1747254308.0011115,136,2.2582170963287354
1747254308.2426968,137,2.311413288116455
1747254309.7072232,143,2.5872325897216797
1747254309.9545176,144,2.560664653778076
1747254310.4433045,146,2.3368265628814697
1747254310.6972566,147,2.505749464035034
1747254311.4246736,150,2.0996391773223877
1747254313.101633,157,2.503061532974243
1747254313.5720005,159,2.451744556427002
1747254313.804617,160,2.5416383743286133
1747254314.2832627,162,2.318033456802368
1747254314.7875285,164,2.3670871257781982
1747254315.2768726,166,2.4729244709014893
1747254316.2128212,170,2.4867210388183594
1747254316.4429536,171,2.5125088691711426
1747254316.6727917,172,2.4986443519592285
1747254317.362955,175,2.394709825515747
1747254317.5913672,176,2.515001058578491
1747254317.8253298,177,2.5089282989501953
1747254318.0642653,178,2.416957378387451
1747254318.5307178,180,2.3482770919799805
1747254318.761884,181,2.5003297328948975
1747254319.450597,184,2.401362419128418
1747254319.6835995,185,2.465648651123047
1747254319.9165657,186,2.422482967376709
1747254320.628199,189,2.468853712081909
1747254320.8594491,190,2.4639008045196533
1747254321.0953703,191,2.4219462871551514
1747254321.3347597,192,2.3662314414978027
1747254322.036299,195,2.442878007888794
1747254322.9756634,199,2.4630956649780273
1747254323.2159827,200,2.2819344997406006
1747254323.6899092,202,2.703455686569214
1747254323.9429364,203,2.580153465270996
1747254324.1940165,204,2.690758466720581
1747254324.4494915,205,2.7859256267547607
1747254324.95049,207,2.6849279403686523
1747254325.4312797,209,2.6336820125579834
1747254325.911891,211,2.535355567932129
1747254326.3831537,213,2.5251495838165283
1747254326.8505926,215,2.5103447437286377
1747254327.0846415,216,2.4988439083099365
1747254327.5825706,218,2.586663007736206
1747254327.8200965,219,2.616288185119629
1747254328.0552328,220,2.490540027618408
1747254328.2942984,221,2.5043489933013916
1747254328.5299895,222,2.5408523082733154
1747254329.0040667,224,2.4573111534118652
1747254329.2398,225,2.54171085357666
1747254330.1822057,229,2.5030245780944824
1747254331.607709,235,2.5432305335998535
1747254332.0838683,237,2.4662437438964844
1747254332.318154,238,2.5315165519714355
1747254332.551567,239,2.433020830154419
1747254333.0144272,241,2.561636447906494
1747254333.2536042,242,2.311478614807129
1747254333.7374067,244,2.430650472640991
1747254333.9797244,245,2.459942102432251
1747254334.2333357,246,2.581108570098877
1747254334.4675152,247,2.411712646484375
1747254335.6520677,252,2.5099732875823975
1747254335.885055,253,2.6414642333984375
1747254336.1191428,254,2.5848817825317383
1747254336.825082,257,2.5694751739501953
1747254337.0631,258,2.6017067432403564
1747254337.3006766,259,2.5408389568328857
1747254337.540833,260,2.5482990741729736
1747254338.0109816,262,2.609670639038086
1747254339.8873537,270,2.553161144256592
1747254340.118178,271,2.4376513957977295
1747254340.829861,274,2.514570713043213
1747254341.0634742,275,2.4971773624420166
1747254341.2934513,276,2.65114688873291
1747254341.7549164,278,2.498323440551758
1747254342.2215507,280,2.441427230834961
1747254342.699422,282,2.480334520339966
1747254342.9451818,283,2.51252818107605
1747254343.4115827,285,2.576510429382324
1747254343.892646,287,2.5260093212127686
1747254344.1277516,288,2.4611976146698
1747254344.59783,290,2.4749937057495117
1747254345.7635338,295,2.5694706439971924
1747254345.9920948,296,2.2949657440185547
1747254346.2231004,297,2.410220146179199
1747254346.4575958,298,2.5749926567077637
1747254347.8781543,304,2.396667957305908
1747254348.3430393,306,2.588625431060791
1747254348.8106573,308,2.4793636798858643
1747254349.0468256,309,2.600787878036499
1747254349.7485058,312,2.534902334213257
1747254349.979459,313,2.4304757118225098
1747254350.6970096,316,2.640599012374878
1747254351.1800554,318,2.4929802417755127
1747254351.4176567,319,2.4169938564300537
1747254352.1208582,322,2.5680630207061768
1747254352.58471,324,2.572061777114868
1747254353.7596114,329,2.5906982421875
1747254353.993021,330,2.5532450675964355
1747254354.2285495,331,2.585157871246338
1747254354.4632087,332,2.615382432937622
1747254355.6143441,337,2.55192494392395
1747254355.8431787,338,2.516105890274048
1747254356.3016808,340,2.4513494968414307
1747254356.9917538,343,2.5166172981262207
1747254357.2305465,344,2.525158166885376
1747254357.4626875,345,2.52713680267334
1747254357.6935234,346,2.4786136150360107
1747254358.156466,348,2.5629072189331055
1747254358.629752,350,2.540876626968384
1747254359.0988927,352,2.5386765003204346
1747254359.3280873,353,2.5234224796295166
1747254359.5556083,354,2.595641613006592
1747254360.4706757,358,2.493243932723999
1747254360.9303563,360,2.5782177448272705
1747254361.40057,362,2.643731117248535
1747254361.6415775,363,2.5791897773742676
1747254361.878795,364,2.589505195617676
1747254362.112374,365,2.4733099937438965
1747254362.3485851,366,2.5292444229125977
1747254362.589693,367,2.469954490661621
1747254362.821322,368,2.383091688156128
1747254364.233234,374,2.5399351119995117
1747254364.9460504,377,2.545819044113159
1747254365.1859274,378,2.4573163986206055
1747254366.8384898,385,2.586764335632324
1747254367.0718045,386,2.5011868476867676
1747254368.0012968,390,2.576032876968384
1747254368.2332706,391,2.5895588397979736
1747254368.4621704,392,2.481322765350342
1747254368.6926425,393,2.5260226726531982
1747254368.921883,394,2.4709198474884033
1747254369.1497803,395,2.4398558139801025
1747254369.3812737,396,2.4997177124023438
1747254369.6161122,397,2.4078786373138428
1747254369.848231,398,2.370059013366699
1747254370.0793173,399,2.5619633197784424
1747254370.5462818,401,2.4557669162750244
1747254370.7797892,402,2.608015775680542
1747254371.2475388,404,2.4621922969818115
1747254372.182987,408,2.4929258823394775
1747254372.415273,409,2.4724786281585693
1747254373.1214426,412,2.525926351547241
1747254373.3529422,413,2.417196750640869
1747254373.5835795,414,2.460259199142456
1747254373.8184667,415,2.5388615131378174
1747254374.5105238,418,2.2581889629364014
1747254375.2025955,421,2.5332019329071045
1747254375.4312885,422,2.5453763008117676
1747254376.114977,425,2.479989767074585
1747254376.3440537,426,2.4728615283966064
1747254377.2818704,430,2.5250580310821533
1747254377.518127,431,2.509241819381714
1747254378.2342157,434,2.478031635284424
1747254378.467871,435,2.5485117435455322
1747254378.700898,436,2.575934410095215
1747254378.9410958,437,2.515418529510498
1747254379.175613,438,2.3820607662200928
1747254379.4105556,439,2.5527234077453613
1747254379.6499088,440,2.5109331607818604
1747254379.884254,441,2.5787770748138428
1747254380.349055,443,2.5184707641601562
1747254380.5826874,444,2.5024259090423584
1747254380.8158576,445,2.4888710975646973
1747254381.0516877,446,2.4917683601379395
1747254381.9971461,450,2.3004260063171387
1747254382.2370439,451,2.450634479522705
1747254382.4717205,452,2.296041488647461
1747254382.7053971,453,2.3967885971069336
1747254382.9425442,454,2.668192148208618
1747254383.4148877,456,2.717895984649658
1747254383.8858535,458,2.712695360183716
1747254384.360869,460,2.452089548110962
1747254384.5977433,461,2.514801502227783
1747254385.312712,464,2.5601165294647217
1747254385.5460563,465,2.6554837226867676
1747254385.778244,466,2.616342067718506
1747254386.2491803,468,2.533921241760254
1747254386.7134829,470,2.5473315715789795
1747254387.6404378,474,2.5427799224853516
1747254387.869919,475,2.5371768474578857
1747254388.5703628,478,2.5787887573242188
1747254388.8249872,479,2.4372544288635254
1747254389.059164,480,2.5546321868896484
1747254389.2956588,481,2.4934206008911133
1747254389.5288727,482,2.543078660964966
1747254389.759041,483,2.6064107418060303
1747254389.997945,484,2.514780282974243
1747254390.4642146,486,2.588621139526367
1747254390.7070808,487,2.594027519226074
1747254390.9358494,488,2.5394418239593506
1747254391.163981,489,2.5726702213287354
1747254391.62215,491,2.5323002338409424
1747254392.3489904,494,2.5518054962158203
1747254393.300946,498,2.5015532970428467
1747254394.0036893,501,2.570080280303955
1747254394.2329767,502,2.589158535003662
1747254394.4710345,503,2.5101451873779297
1747254395.1692345,506,2.5816190242767334
1747254395.6440244,508,2.535163164138794
1747254395.8865483,509,2.6472485065460205
1747254396.131985,510,2.605381488800049
1747254396.3877618,511,2.630963087081909
1747254396.6199691,512,2.497126340866089
1747254396.855379,513,2.493661880493164
1747254397.0920792,514,2.588033437728882
1747254397.8237367,517,2.5863640308380127
1747254398.064671,518,2.579953670501709
1747254398.2990158,519,2.618778705596924
1747254398.5371497,520,2.5808167457580566
1747254399.2457154,523,2.5196354389190674
1747254400.9035344,530,2.5356507301330566
1747254401.5986283,533,2.521730422973633
1747254401.83683,534,2.465193033218384
1747254402.3034596,536,2.6545166969299316
1747254402.5437562,537,2.54896879196167
1747254402.7827072,538,2.5267412662506104
1747254403.0219526,539,2.507814884185791
1747254403.256781,540,2.5548274517059326
1747254403.731134,542,2.465604782104492
1747254403.9633613,543,2.507126808166504
1747254404.1968455,544,2.57421612739563
1747254404.6608372,546,2.526698589324951
1747254404.8936615,547,2.5122714042663574
1747254405.5952394,550,2.4439589977264404
1747254406.0577753,552,2.518038511276245
1747254406.5229714,554,2.4949545860290527
1747254406.754436,555,2.5551788806915283
1747254406.9865532,556,2.5241572856903076
1747254408.3789268,562,2.542879819869995
1747254408.6119223,563,2.612668514251709
1747254408.8440902,564,2.6119961738586426
1747254409.7759752,568,2.4940717220306396
1747254410.468455,571,2.553462505340576
1747254410.9301782,573,2.6721060276031494
1747254411.616402,576,2.341578483581543
1747254412.5408738,580,2.4351282119750977
1747254413.4629176,584,2.938546657562256
1747254413.690275,585,3.245992660522461
1747254413.923245,586,3.0719685554504395
1747254414.388128,588,3.09771990776062
1747254414.8494372,590,3.090144634246826
1747254415.0781143,591,2.9438059329986572
1747254415.315382,592,3.0628609657287598
1747254415.7783809,594,2.9592275619506836
1747254416.2434392,596,2.9411497116088867
1747254416.4730585,597,3.054305076599121
1747254416.7046368,598,3.032163619995117
1747254416.935374,599,3.0114142894744873
1747254417.3993545,601,2.9513916969299316
1747254417.6290011,602,2.9497084617614746
1747254417.8609443,603,2.9019453525543213
1747254418.3135655,605,2.9884817600250244
1747254418.9947834,608,2.9171078205108643
1747254419.459369,610,2.9486875534057617
1747254420.1604216,613,2.873081684112549
1747254420.401848,614,2.916012763977051
1747254420.8768456,616,2.816373825073242
1747254421.3647513,618,2.7874460220336914
1747254421.8549323,620,2.9258923530578613
1747254422.3264241,622,2.7834558486938477
1747254422.5622666,623,2.8472630977630615
1747254423.2618976,626,2.8541126251220703
1747254423.7262836,628,2.7442805767059326
1747254423.957603,629,2.755695104598999
1747254424.8844528,633,2.7995200157165527
1747254425.3529403,635,2.8262524604797363
1747254425.8147874,637,2.7681479454040527
1747254426.507749,640,2.7557952404022217
1747254426.7408686,641,2.5835390090942383
1747254426.977131,642,2.7356953620910645
1747254427.214507,643,2.7541933059692383
1747254427.444849,644,2.6875383853912354
1747254427.6752045,645,2.6739883422851562
1747254428.5936625,649,2.730130910873413
1747254429.0589418,651,2.7842369079589844
1747254429.2882745,652,2.738323926925659
1747254429.5179663,653,2.7160122394561768
1747254429.7478619,654,2.7239789962768555
1747254429.984893,655,2.7632875442504883
1747254430.6700592,658,2.7065751552581787
1747254430.898837,659,2.718966007232666
1747254431.1313636,660,2.6993772983551025
1747254432.7633271,667,2.720834732055664
1747254433.4479523,670,2.674516439437866
1747254434.6067905,675,2.628939151763916
1747254434.8382833,676,2.563598871231079
1747254435.069648,677,2.5959312915802
1747254435.785406,680,2.558678150177002
1747254436.2612987,682,2.6875360012054443
1747254436.4980075,683,2.6660244464874268
1747254436.737465,684,2.6360132694244385
1747254437.4412253,687,2.5596296787261963
1747254438.597172,692,2.6393144130706787
1747254439.0532277,694,2.6280298233032227
1747254439.2806613,695,2.520864963531494
1747254439.5080862,696,2.6418752670288086
1747254439.7396693,697,2.6351985931396484
1747254440.1951625,699,2.669542074203491
1747254440.8818617,702,2.4826982021331787
1747254441.1123722,703,2.7101805210113525
1747254441.5858645,705,2.601454496383667
1747254442.530961,709,2.528693675994873
1747254442.7684193,710,2.613062858581543
1747254443.2336464,712,2.66021990776062
1747254443.9488027,715,2.571141004562378
1747254444.4178033,717,2.627110481262207
1747254444.8819053,719,2.529949188232422
1747254445.1141222,720,2.50154185295105
1747254445.3518271,721,2.6059558391571045
1747254445.813012,723,2.541008710861206
1747254446.2829435,725,2.583122730255127
1747254446.5152216,726,2.5171258449554443
1747254446.7522502,727,2.5732035636901855
1747254446.9837427,728,2.608661413192749
1747254447.2135966,729,2.5498580932617188
1747254447.670129,731,2.5827839374542236
1747254447.8989906,732,2.617485523223877
1747254448.129437,733,2.5735926628112793
1747254449.2871299,738,2.568185329437256
1747254449.5200765,739,2.452143669128418
1747254449.7579901,740,2.5174460411071777
1747254450.225988,742,2.5613763332366943
1747254450.4612215,743,2.445675849914551
1747254450.6954384,744,2.510544538497925
1747254450.9343712,745,2.591308832168579
1747254452.5779924,752,2.5944714546203613
1747254453.2777767,755,2.5714657306671143
1747254453.5195603,756,2.5328567028045654
1747254453.989413,758,2.6002299785614014
1747254455.156092,763,2.5228471755981445
1747254455.3889925,764,2.5293452739715576
1747254455.6239736,765,2.4169325828552246
1747254456.3201082,768,2.566742420196533
1747254456.6363688,769,2.5920474529266357
1747254457.3320103,772,2.5816285610198975
1747254457.5657232,773,2.539971351623535
1747254458.0217054,775,2.5063884258270264
1747254458.250317,776,2.6551432609558105
1747254458.7072942,778,2.5854175090789795
1747254458.9401057,779,2.656785249710083
1747254459.1819992,780,2.509874105453491
1747254459.4244702,781,2.5099358558654785
1747254459.6611166,782,2.600844621658325
1747254461.0549986,788,2.5881404876708984
1747254461.2894032,789,2.523730993270874
1747254461.7556741,791,2.580357789993286
1747254462.2212827,793,2.5709187984466553
1747254462.6880267,795,2.589202642440796
1747254462.9191566,796,2.5833637714385986
1747254463.6434293,799,2.645472764968872
1747254463.8788915,800,2.5269885063171387
1747254464.8069046,804,2.611151933670044
1747254465.048204,805,2.6235733032226562
1747254465.2859838,806,2.5922763347625732
1747254465.5208457,807,2.5459866523742676
1747254466.2255962,810,2.5447139739990234
1747254466.9485643,813,2.519817590713501
1747254468.1104195,818,2.675861120223999
1747254468.343565,819,2.490793466567993
1747254468.8187144,821,2.4615564346313477
1747254469.048712,822,2.616748094558716
1747254469.2842872,823,2.5895891189575195
1747254469.752348,825,2.6208484172821045
1747254469.986001,826,2.5673396587371826
1747254470.216759,827,2.5186617374420166
1747254470.4464152,828,2.50939679145813
1747254471.3716435,832,2.569701671600342
1747254471.6090407,833,2.43937611579895
1747254472.089089,835,2.3430252075195312
1747254472.3282924,836,2.542677164077759
1747254472.5672185,837,2.5994582176208496
1747254473.0563624,839,2.456368923187256
1747254473.305206,840,2.5758309364318848
1747254474.0274115,843,2.540797710418701
1747254474.522706,845,2.5664801597595215
1747254475.6931448,850,2.559267997741699
1747254475.9248059,851,2.5620083808898926
1747254476.6222742,854,2.61031436920166
1747254477.3156433,857,2.6026861667633057
1747254477.996559,860,2.6430814266204834
1747254478.449676,862,2.33410382270813
1747254479.1540246,865,2.6322615146636963
1747254479.3926406,866,2.5988869667053223
1747254480.3362217,870,2.3787219524383545
1747254480.568798,871,2.603327512741089
1747254482.8909323,881,2.4312667846679688
1747254483.351774,883,2.5278759002685547
1747254483.5820653,884,2.5099258422851562
1747254483.8131952,885,2.471834659576416
1747254484.043929,886,2.4172523021698
1747254484.5086658,888,2.4317338466644287
1747254484.9715135,890,2.45353102684021
1747254485.4348187,892,2.648792266845703
1747254486.1343925,895,2.603104829788208
1747254486.5986543,897,2.5052058696746826
1747254486.8300855,898,2.321976661682129
1747254487.5286155,901,2.508087396621704
1747254487.7605162,902,2.543734312057495
1747254488.23666,904,2.5628764629364014
1747254488.7017882,906,2.5355560779571533
1747254488.9338932,907,2.621077537536621
1747254489.1661153,908,2.6189446449279785
1747254489.6288254,910,2.621267318725586
1747254489.861146,911,2.5123584270477295
1747254490.5586267,914,2.625424385070801
1747254491.4959404,918,2.5784051418304443
1747254491.7274806,919,2.6084671020507812
1747254492.1939929,921,2.630661964416504
1747254492.663864,923,2.6093435287475586
1747254493.595663,927,2.508856773376465
1747254493.8334193,928,2.6322293281555176
1747254494.06824,929,2.6350321769714355
1747254494.299805,930,2.6305177211761475
1747254494.5328815,931,2.5950214862823486
1747254494.7696867,932,2.5517613887786865
1747254495.0046742,933,2.5545461177825928
1747254495.47236,935,2.374385356903076
1747254496.4218817,939,2.5456130504608154
1747254496.8993506,941,2.599142551422119
1747254497.1397095,942,2.574660301208496
1747254497.8605735,945,2.5673537254333496
1747254498.8009026,949,2.4793734550476074
1747254499.5191386,952,2.590583086013794
1747254499.9864047,954,2.5966362953186035
1747254500.2281437,955,2.6044912338256836
1747254500.4584484,956,2.5424742698669434
1747254501.382902,960,2.5527799129486084
1747254501.8415065,962,2.5980732440948486
1747254502.0699778,963,2.5287249088287354
1747254502.3056993,964,2.6431872844696045
1747254502.542534,965,2.586941957473755
1747254503.0085816,967,2.51865816116333
1747254503.244306,968,2.5818402767181396
1747254503.972782,971,2.589402437210083
1747254505.2260337,976,2.426360607147217
1747254505.6970685,978,2.579481363296509
1747254505.9341698,979,2.5214266777038574
1747254506.3975382,981,2.5519118309020996
1747254506.626736,982,2.5703916549682617
1747254507.5390313,986,2.625925302505493
1747254508.025128,988,2.4900853633880615
1747254508.2677567,989,2.5778188705444336
1747254508.5049648,990,2.611957311630249
1747254508.977972,992,2.4844329357147217
1747254509.4381673,994,2.5646004676818848
1747254509.6669178,995,2.585111379623413
1747254509.8960776,996,2.5970029830932617
1747254510.3600492,998,2.518204927444458
1747254510.5908687,999,2.6121156215667725
1747254511.057415,1001,2.52712345123291
1747254511.2858357,1002,2.529487371444702
1747254511.5152483,1003,2.539992332458496
1747254511.7431638,1004,2.557218074798584
1747254511.978057,1005,2.564155101776123
1747254512.207469,1006,2.597313404083252
1747254513.362437,1011,2.4987564086914062
1747254513.852686,1013,2.4911441802978516
1747254514.3385909,1015,2.60313081741333
1747254514.580785,1016,2.5230917930603027
1747254514.835008,1017,2.4739267826080322
1747254516.025664,1022,2.480379581451416
1747254516.959481,1026,2.4544684886932373
1747254517.4229524,1028,2.534029006958008
1747254517.6598427,1029,2.5134572982788086
1747254519.0513606,1035,2.566241979598999
1747254519.2950594,1036,2.5623443126678467
1747254519.5262587,1037,2.4821581840515137
1747254519.765357,1038,2.5161757469177246
1747254520.0038688,1039,2.5446693897247314
1747254520.9522696,1043,2.5575993061065674
1747254521.4262264,1045,2.545203685760498
1747254521.6633456,1046,2.5621178150177
1747254523.0690768,1052,2.423833131790161
1747254523.3097723,1053,2.5601420402526855
1747254524.030108,1056,2.5481278896331787
1747254524.4948924,1058,2.3158457279205322
1747254524.7300463,1059,2.4609105587005615
1747254524.9598646,1060,2.5805625915527344
1747254525.4274862,1062,2.5118463039398193
1747254526.1196582,1065,2.5327954292297363
1747254526.352471,1066,2.5905444622039795
1747254526.58382,1067,2.523017644882202
1747254527.0523057,1069,2.4501736164093018
1747254527.282587,1070,2.449089527130127
1747254527.5126183,1071,2.5213747024536133
1747254527.7438352,1072,2.505587100982666
1747254527.9782736,1073,2.4959678649902344
1747254528.2095618,1074,2.5079705715179443
1747254528.9214964,1077,2.605055332183838
1747254529.15321,1078,2.4994468688964844
1747254529.6058211,1080,2.4683873653411865
1747254529.8333538,1081,2.56239914894104
1747254530.0604498,1082,2.47015118598938
1747254530.7524154,1085,2.5843777656555176
1747254530.9882736,1086,2.568887948989868
1747254531.2182164,1087,2.493130922317505
1747254532.144238,1091,2.518516778945923
1747254532.3748696,1092,2.576087713241577
1747254532.6071455,1093,2.507122278213501
1747254533.7749035,1098,2.529695749282837
1747254534.2363396,1100,2.427438974380493
1747254534.6952987,1102,2.5274763107299805
1747254534.9265883,1103,2.4834682941436768
1747254535.1561193,1104,2.49444580078125
1747254535.8512757,1107,2.504997730255127
1747254536.0793417,1108,2.509002447128296
1747254536.3070703,1109,2.4863505363464355
1747254536.5399323,1110,2.420056104660034
1747254536.7744927,1111,2.5118513107299805
1747254537.0146708,1112,2.529580593109131
1747254537.249395,1113,2.419053792953491
1747254537.4784114,1114,2.5482892990112305
1747254537.9442809,1116,2.4840872287750244
1747254538.63531,1119,2.5849292278289795
1747254539.0967746,1121,2.5929694175720215
1747254539.323723,1122,2.5566089153289795
1747254540.0169365,1125,2.52984619140625
1747254540.250058,1126,2.453935146331787
1747254540.720112,1128,2.5384433269500732
1747254540.9572566,1129,2.450746774673462
1747254541.1972303,1130,2.549741744995117
1747254541.4330218,1131,2.422441005706787
1747254541.668112,1132,2.5944948196411133
1747254542.143779,1134,2.474945545196533
1747254542.375687,1135,2.572939157485962
1747254542.6088378,1136,2.5101966857910156
1747254543.313229,1139,2.491103172302246
1747254544.0169923,1142,2.465071678161621
1747254544.7279747,1145,2.532716751098633
1747254544.9673247,1146,2.1017050743103027
1747254545.4496489,1148,1.1362136602401733
1747254545.6828275,1149,1.1342476606369019
1747254545.9158185,1150,1.0662556886672974
1747254546.1520486,1151,1.5505985021591187
1747254546.384453,1152,2.278566360473633
1747254546.6138315,1153,2.838794708251953
1747254547.079521,1155,3.3394532203674316
1747254548.2418795,1160,3.1070785522460938
1747254548.711656,1162,3.1481540203094482
1747254549.1753666,1164,2.7663135528564453
1747254549.6358726,1166,2.8406362533569336
1747254549.8656118,1167,2.874692440032959
1747254551.2452953,1173,2.550492286682129
1747254551.474084,1174,2.3516030311584473
1747254551.9335258,1176,2.3917183876037598
1747254552.1637907,1177,2.305180549621582
1747254552.392537,1178,2.5579957962036133
1747254553.3072026,1182,2.1596240997314453
1747254553.7676895,1184,2.320038318634033
1747254554.23207,1186,2.2030856609344482
1747254554.6934078,1188,2.1430470943450928
1747254554.9250371,1189,2.2288477420806885
1747254555.1562872,1190,2.07861065864563
1747254555.861154,1193,2.1668291091918945
1747254556.0923772,1194,2.1703689098358154
1747254556.3335586,1195,2.2426295280456543
1747254556.808917,1197,2.172515869140625
1747254557.0585861,1198,2.1745874881744385
1747254557.7666507,1201,2.1595242023468018
1747254557.9989657,1202,2.2278051376342773
1747254558.702614,1205,2.2256476879119873
1747254558.9349282,1206,2.175762891769409
1747254559.1723208,1207,2.213461399078369
1747254559.6378574,1209,2.1108627319335938
1747254560.572766,1213,2.1153454780578613
1747254560.8108165,1214,2.2451634407043457
1747254561.044682,1215,2.144313335418701
1747254561.5151484,1217,2.2320854663848877
1747254561.747482,1218,2.155284881591797
1747254562.9164858,1223,2.319979429244995
1747254563.3938854,1225,2.092985153198242
1747254564.106258,1228,2.171534538269043
1747254564.3395648,1229,2.1712472438812256
1747254565.0369642,1232,2.2762889862060547
1747254565.2686152,1233,2.2419331073760986
1747254566.4594665,1238,2.238489866256714
1747254566.9313633,1240,2.297257900238037
1747254567.1621923,1241,2.258452892303467
1747254567.3985922,1242,2.068653106689453
1747254567.634556,1243,2.29721736907959
1747254567.8726382,1244,1.8828426599502563
1747254568.10596,1245,2.5568275451660156
1747254568.3368428,1246,1.968094825744629
1747254569.0357044,1249,2.3488657474517822
1747254569.2725782,1250,2.421190023422241
1747254569.5122855,1251,2.397550582885742
1747254569.754609,1252,2.305816411972046
1747254570.2443137,1254,2.459718942642212
1747254570.7431934,1256,2.301349639892578
1747254570.9913676,1257,2.5488007068634033
1747254571.7249043,1260,2.3476662635803223
1747254571.9587252,1261,2.4057257175445557
1747254572.6760573,1264,2.460007905960083
1747254573.3746002,1267,2.3199124336242676
1747254574.3067927,1271,2.2296674251556396
1747254575.4607368,1276,2.306966781616211
1747254575.6916587,1277,2.4378268718719482
1747254575.9291012,1278,2.4459943771362305
1747254576.8551266,1282,2.3287720680236816
1747254577.557188,1285,2.3345272541046143
1747254578.7318969,1290,2.252964735031128
1747254579.472298,1293,2.3254554271698
1747254580.1972845,1296,2.5088489055633545
1747254580.684984,1298,2.40918231010437
1747254580.9336567,1299,2.3453304767608643
1747254581.6520548,1302,2.35041880607605
1747254582.6150181,1306,2.3567538261413574
1747254583.5540826,1310,2.2504894733428955
1747254584.4826396,1314,2.208221673965454
1747254584.7196002,1315,2.3308234214782715
1747254585.8773596,1320,2.3409276008605957
1747254586.342883,1322,2.3355276584625244
1747254586.5727801,1323,2.3277692794799805
1747254587.0443568,1325,2.3187928199768066
1747254587.2860606,1326,2.282407283782959
1747254587.765132,1328,2.39104962348938
1747254589.4159305,1335,2.3684186935424805
1747254591.5645468,1344,2.3762621879577637
1747254591.8071082,1345,2.349656343460083
1747254592.2879114,1347,2.2881598472595215
1747254592.527803,1348,2.314403533935547
1747254593.2554302,1351,2.487478494644165
1747254593.4994552,1352,2.343559503555298
1747254593.9709158,1354,2.397594928741455
1747254594.9008753,1358,2.356285810470581
1747254595.380978,1360,2.276921272277832
1747254596.3228374,1364,2.426539421081543
1747254596.5550082,1365,2.2976012229919434
1747254596.786123,1366,2.329775810241699
1747254597.0195959,1367,2.2554728984832764
1747254597.2600472,1368,2.388641119003296
1747254598.2271526,1372,2.2515337467193604
1747254598.4612072,1373,2.3186304569244385
1747254598.92516,1375,2.2954931259155273
1747254599.158559,1376,2.2615878582000732
1747254600.106897,1380,2.362504482269287
1747254601.2801003,1385,2.225031852722168
1747254601.513191,1386,2.2117176055908203
1747254602.4362216,1390,2.262070655822754
1747254603.1361377,1393,2.2549102306365967
1747254603.8410888,1396,2.267326593399048
1747254604.0723057,1397,2.3933045864105225
1747254604.532704,1399,2.337806224822998
1747254604.7655225,1400,2.2748100757598877
1747254605.474613,1403,2.262089490890503
1747254605.9477613,1405,2.425288438796997
1747254607.7971869,1413,2.420236110687256
1747254608.4807992,1416,2.3020429611206055
1747254608.7080705,1417,2.3729074001312256
1747254609.1714983,1419,2.3223040103912354
1747254609.6342912,1421,2.2857046127319336
1747254609.878456,1422,2.2942047119140625
1747254611.9989552,1431,2.3048408031463623
1747254612.2298455,1432,2.29500675201416
1747254613.1563776,1436,2.361572504043579
1747254613.6276703,1438,2.3803889751434326
1747254613.8543296,1439,2.589707851409912
1747254614.0808954,1440,2.275449275970459
1747254614.3077674,1441,2.4072325229644775
1747254614.9921772,1444,2.4741969108581543
1747254615.4591358,1446,2.407104253768921
1747254615.6939223,1447,2.3474981784820557
1747254615.929888,1448,2.1441562175750732
1747254616.1673653,1449,2.3175458908081055
1747254616.403535,1450,2.25968337059021
1747254616.6344445,1451,2.319888114929199
1747254616.8653955,1452,2.345614194869995
1747254617.3301783,1454,2.368680000305176
1747254617.5656362,1455,2.4539732933044434
1747254617.8001144,1456,2.3066964149475098
1747254618.0321512,1457,2.244460105895996
1747254618.2650325,1458,2.333444356918335
1747254618.4972358,1459,2.3528547286987305
1747254618.7283719,1460,2.25077748298645
1747254618.9596293,1461,2.2393505573272705
1747254619.4271672,1463,2.308560848236084
1747254621.122742,1470,2.30959415435791
1747254621.8087616,1473,2.298001527786255
1747254622.0372002,1474,2.4541642665863037
1747254622.492561,1476,2.243692636489868
1747254622.7198918,1477,2.408576488494873
1747254623.6283605,1481,2.3685731887817383
1747254623.8589811,1482,2.24872088432312
1747254624.0869985,1483,2.325131893157959
1747254625.0033567,1487,2.2810254096984863
1747254625.2342203,1488,2.3659403324127197
1747254625.4713345,1489,2.275463342666626
1747254625.717952,1490,2.295111894607544
1747254625.9508698,1491,2.2011568546295166
1747254626.4268806,1493,2.4205362796783447
1747254626.659929,1494,2.3755483627319336
1747254627.5806663,1498,2.2750298976898193
1747254627.8153796,1499,2.2161693572998047
1747254628.04616,1500,2.357255697250366
1747254628.5222516,1502,2.323136568069458
1747254629.2260933,1505,2.343806505203247
1747254630.1578727,1509,2.325901746749878
1747254630.3913465,1510,2.4572319984436035
1747254630.6215005,1511,2.3728809356689453
1747254631.0849488,1513,2.2984185218811035
1747254631.5647497,1515,2.529179334640503
1747254631.8024318,1516,2.460426092147827
1747254633.475704,1523,2.3544933795928955
1747254634.1767254,1526,2.329602003097534
1747254634.6424303,1528,2.408353328704834
1747254636.0573633,1534,2.3546698093414307
1747254636.7696056,1537,2.4223761558532715
1747254637.0089493,1538,2.325594663619995
1747254637.7070494,1541,2.3577969074249268
1747254638.6450694,1545,2.274362325668335
1747254639.1119673,1547,2.4002251625061035
1747254639.345411,1548,2.4188876152038574
1747254640.0498905,1551,2.2358295917510986
1747254640.2844017,1552,2.3446848392486572
1747254640.5232477,1553,2.3359694480895996
1747254640.995529,1555,2.206350326538086
1747254641.4582992,1557,2.304643392562866
1747254642.6330955,1562,2.306698799133301
1747254643.0985773,1564,2.4379680156707764
1747254643.329264,1565,2.356412410736084
1747254643.560288,1566,2.24690842628479
1747254644.0242534,1568,2.2984650135040283
1747254644.4886005,1570,2.2731475830078125
1747254644.7188954,1571,2.2506299018859863
1747254644.9512658,1572,2.3646535873413086
1747254645.1811924,1573,2.4404635429382324
1747254645.8722122,1576,2.322627544403076
1747254646.3311045,1578,2.4811761379241943
1747254646.5605896,1579,2.386054039001465
1747254646.7912402,1580,2.352846622467041
1747254647.0222497,1581,2.382112741470337
1747254647.260228,1582,2.3538320064544678
1747254647.992434,1585,2.450350522994995
1747254649.184483,1590,2.2475454807281494
1747254650.427331,1595,2.4543423652648926
1747254650.663165,1596,2.3983631134033203
1747254650.903316,1597,2.2701363563537598
1747254651.8719392,1601,2.436474561691284
1747254652.1188464,1602,2.468446969985962
1747254652.358251,1603,2.302273750305176
1747254654.0450811,1610,2.348827838897705
1747254654.2818706,1611,2.442370891571045
1747254654.7542436,1613,2.3098106384277344
1747254654.9894927,1614,2.3177742958068848
1747254655.4614475,1616,2.341399908065796
1747254656.4118812,1620,2.4173738956451416
1747254656.8767788,1622,2.5680761337280273
1747254657.3458152,1624,2.298466205596924
1747254657.8337436,1626,2.295772075653076
1747254658.066684,1627,2.36903715133667
1747254659.0142527,1631,2.4216248989105225
1747254659.951603,1635,2.2655599117279053
1747254660.1876934,1636,2.3563435077667236
1747254660.4182043,1637,2.323373317718506
1747254660.6483295,1638,2.4052088260650635
1747254661.1230865,1640,2.3766539096832275
1747254661.3560326,1641,2.280672073364258
1747254662.4997654,1646,2.2531578540802
1747254662.7278783,1647,2.3210437297821045
1747254663.1936064,1649,2.292152166366577
1747254663.656636,1651,2.4343764781951904
1747254663.8907113,1652,2.2735981941223145
1747254664.1233065,1653,2.3647730350494385
1747254664.3572216,1654,2.473782539367676
1747254664.821715,1656,2.3829662799835205
1747254665.284964,1658,2.3350887298583984
1747254666.2050061,1662,2.4368221759796143
1747254666.664802,1664,2.195424795150757
1747254667.1387897,1666,2.23600435256958
1747254667.8566763,1669,2.3026485443115234
1747254668.0835805,1670,2.4484376907348633
1747254669.0256388,1674,2.2579991817474365
1747254669.7227912,1677,2.353698253631592
1747254670.1879356,1679,2.3537025451660156
1747254670.4201639,1680,2.340728759765625
1747254670.655224,1681,2.3594846725463867
1747254670.8865974,1682,2.418177843093872
1747254671.588083,1685,2.3191463947296143
1747254671.828346,1686,2.429419994354248
1747254672.069957,1687,2.336752414703369
1747254672.3085122,1688,2.4637820720672607
1747254672.5397668,1689,2.4018101692199707
1747254672.7746372,1690,2.4826011657714844
1747254673.4878662,1693,2.494953155517578
1747254673.719862,1694,2.4171030521392822
1747254673.9532366,1695,2.322815418243408
1747254674.4455018,1697,2.405515432357788
1747254674.6990857,1698,2.2760305404663086
1747254674.939109,1699,2.401250123977661
1747254675.1794734,1700,2.407860279083252
1747254675.656145,1702,2.2708849906921387
1747254676.1356692,1704,2.36228609085083
1747254676.845612,1707,2.371968984603882
1747254677.3215642,1709,2.3363265991210938
1747254677.5618808,1710,2.3763225078582764
1747254677.8028846,1711,2.298922300338745
1747254678.0439756,1712,2.3265068531036377
1747254679.4924417,1718,2.3910434246063232
1747254679.7329636,1719,2.3512537479400635
1747254680.4546287,1722,2.437687397003174
1747254680.7028234,1723,2.367959499359131
1747254680.9461842,1724,2.503453493118286
1747254681.19443,1725,2.4132890701293945
1747254682.3823493,1730,2.4128949642181396
1747254684.2807596,1738,2.4273972511291504
1747254684.5162492,1739,2.467184543609619
1747254684.7574244,1740,2.42148494720459
1747254685.4619193,1743,2.524660110473633
1747254685.9263194,1745,2.369541883468628
1747254686.6165047,1748,2.2398059368133545
1747254686.8493385,1749,2.3861382007598877
1747254687.0848877,1750,2.4529974460601807
1747254687.325424,1751,2.400667905807495
1747254687.798192,1753,2.33412504196167
1747254688.0324805,1754,2.3579275608062744
1747254688.7385643,1757,2.26951265335083
1747254689.9179375,1762,2.3119263648986816
1747254690.1478314,1763,2.449355125427246
1747254690.6111526,1765,2.28385329246521
1747254690.8400764,1766,2.336855411529541
1747254691.3120146,1768,2.425006866455078
1747254692.9451835,1775,2.351733446121216
1747254693.176263,1776,2.3286499977111816
1747254693.4088693,1777,2.4118010997772217
1747254694.1054685,1780,2.235051155090332
1747254694.3376946,1781,2.251704692840576
1747254695.0432663,1784,2.2887535095214844
1747254695.2755828,1785,2.343654155731201
1747254695.5088654,1786,2.318470001220703
1747254695.740616,1787,2.386669397354126
1747254696.2023766,1789,2.3958494663238525
1747254696.4323077,1790,2.3160221576690674
1747254696.896169,1792,2.3645293712615967
1747254697.355412,1794,2.3781180381774902
1747254697.8130524,1796,2.3993616104125977
1747254698.0417874,1797,2.230250597000122
1747254698.738797,1800,2.395827293395996
1747254699.213847,1802,2.385225772857666
1747254699.4500594,1803,2.392026901245117
1747254699.680706,1804,2.35383677482605
1747254700.6077728,1808,2.3269975185394287
1747254701.0707324,1810,2.3929336071014404
1747254701.9939697,1814,2.3366775512695312
1747254702.4501905,1816,2.350029945373535
1747254702.9098854,1818,2.238736152648926
1747254703.1382759,1819,2.2692861557006836
1747254704.0501246,1823,2.419407844543457
1747254704.752386,1826,2.2954418659210205
1747254704.9854445,1827,2.4513113498687744
1747254705.4558566,1829,2.4066364765167236
1747254705.6927583,1830,2.338094472885132
1747254706.1855664,1832,2.2904515266418457
1747254706.41892,1833,2.374640941619873
1747254706.6534073,1834,2.402129650115967
1747254707.1205494,1836,2.4307334423065186
1747254707.3551564,1837,2.3493194580078125
1747254707.5893373,1838,2.357187509536743
1747254709.0023093,1844,2.271819591522217
1747254709.2360687,1845,2.285261631011963
1747254709.4713616,1846,2.4409635066986084
1747254709.7031083,1847,2.298226833343506
1747254709.9365222,1848,2.3391430377960205
1747254710.6300564,1851,2.2524538040161133
1747254711.0999649,1853,2.3853588104248047
1747254711.8058538,1856,2.423844575881958
1747254712.7431145,1860,2.484916925430298
1747254713.676889,1864,2.3963217735290527
1747254713.9080932,1865,2.3405051231384277
1747254714.1370113,1866,2.4067912101745605
1747254714.3669872,1867,2.434546709060669
1747254715.2949104,1871,2.422194004058838
1747254715.536217,1872,2.3067703247070312
1747254715.7684731,1873,2.4234280586242676
1747254716.0006251,1874,2.3925070762634277
1747254716.2360861,1875,2.3516111373901367
1747254716.7004302,1877,2.390620708465576
1747254717.1624205,1879,2.471069812774658
1747254717.394883,1880,2.363823890686035
1747254718.0934978,1883,2.4189867973327637
1747254718.3212285,1884,2.3236143589019775
1747254718.7759829,1886,2.332895278930664
1747254719.2335954,1888,2.3716180324554443
1747254719.6955204,1890,2.3437976837158203
1747254719.9298475,1891,2.4170923233032227
1747254720.8591547,1895,2.2767350673675537
1747254721.7692473,1899,2.392385482788086
1747254722.227084,1901,2.337796926498413
1747254722.458965,1902,2.3258914947509766
1747254723.3797793,1906,2.320418119430542
1747254723.8352897,1908,2.3595240116119385
1747254724.0628865,1909,2.3932623863220215
1747254724.2927115,1910,2.376035213470459
1747254724.9916482,1913,2.363576889038086
1747254725.7083988,1916,2.3115592002868652
1747254726.1711633,1918,2.349343776702881
1747254727.5681515,1924,2.319200038909912
1747254727.8069296,1925,2.423489570617676
1747254728.0392773,1926,2.409172534942627
1747254728.5083106,1928,2.409924268722534
1747254728.7421503,1929,2.415306806564331
1747254729.4393437,1932,2.474273920059204
1747254730.1372128,1935,2.283695936203003
1747254730.367933,1936,2.434666633605957
1747254731.0692425,1939,2.4126555919647217
1747254731.3024135,1940,2.3632113933563232
1747254731.5395832,1941,2.3829145431518555
1747254731.7802289,1942,2.3920326232910156
1747254732.487872,1945,2.3367624282836914
1747254732.9501443,1947,2.4359357357025146
1747254733.641318,1950,2.3616483211517334
1747254733.8769321,1951,2.390798568725586
1747254734.3491032,1953,2.337124824523926
1747254735.0523887,1956,2.229635238647461
1747254735.9792497,1960,2.3949713706970215
1747254736.2101355,1961,2.3122246265411377
1747254736.4413087,1962,2.3692216873168945
1747254736.673404,1963,2.4427802562713623
1747254736.9077613,1964,2.386385679244995
1747254737.375056,1966,2.3846702575683594
1747254737.6075685,1967,2.385763645172119
1747254737.8399177,1968,2.468830108642578
1747254738.0730195,1969,2.2171499729156494
1747254739.4556735,1975,2.3239004611968994
1747254739.9246464,1977,2.337324380874634
1747254740.1591327,1978,2.3353688716888428
1747254740.3901813,1979,2.4024457931518555
1747254740.6252732,1980,2.3367364406585693
1747254740.8579712,1981,2.439767837524414
1747254741.0909383,1982,2.3084518909454346
1747254741.3213327,1983,2.3262598514556885
1747254741.7902968,1985,2.3355164527893066
1747254742.2663856,1987,2.1894876956939697
1747254742.498293,1988,2.292022705078125
1747254742.7314675,1989,2.3192639350891113
1747254743.1937103,1991,2.44608736038208
1747254743.4278984,1992,2.401186466217041
1747254743.658165,1993,2.408600091934204
1747254744.1316864,1995,2.476412773132324
1747254745.0603538,1999,2.3329858779907227


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_29_467228-tag-train_loss.csv <==
Wall time,Step,Value
1747254276.1381958,0,2.3040640354156494
1747254276.9286182,3,2.2681283950805664
1747254277.1619647,4,2.261086940765381
1747254278.5615907,10,2.173708438873291
1747254278.7897296,11,2.1568961143493652
1747254279.482551,14,2.106590986251831
1747254279.7094512,15,2.0839948654174805
1747254280.388968,18,2.016284465789795
1747254280.6180115,19,1.9948804378509521
1747254280.8483422,20,1.9425222873687744
1747254281.3013844,22,1.862304449081421
1747254281.5307372,23,1.829142451286316
1747254282.2130253,26,1.6886866092681885
1747254282.4463024,27,1.6620945930480957
1747254283.8489292,33,1.379194736480713
1747254284.5544071,36,1.9286532402038574
1747254284.7863872,37,1.6247003078460693
1747254285.016631,38,1.3289680480957031
1747254285.2450998,39,1.1974492073059082
1747254285.4754555,40,1.1998066902160645
1747254287.1064196,47,1.0170798301696777
1747254287.3505452,48,0.9198366403579712
1747254287.5814898,49,0.924058735370636
1747254288.0493364,51,1.1933403015136719
1747254288.2816565,52,1.0904762744903564
1747254288.7428777,54,0.8829739689826965
1747254289.4441075,57,0.8645057678222656
1747254290.1360517,60,0.7544108629226685
1747254290.3669565,61,0.8142255544662476
1747254290.598621,62,1.0576961040496826
1747254290.8293955,63,1.454098105430603
1747254291.2955356,65,0.7397274971008301
1747254291.526028,66,0.6998119354248047
1747254291.7573786,67,0.6184757351875305
1747254291.9904137,68,0.8441797494888306
1747254292.4505064,70,0.8797941207885742
1747254292.6793737,71,0.6894059181213379
1747254294.0609224,77,0.5465712547302246
1747254294.5177152,79,0.49717557430267334
1747254294.745854,80,0.5447545051574707
1747254295.2057326,82,0.5077066421508789
1747254295.4326684,83,0.5170859694480896
1747254295.8952978,85,0.44161665439605713
1747254296.8377523,89,0.44683659076690674
1747254297.0667367,90,0.4874151051044464
1747254298.2476504,95,0.47394368052482605
1747254299.1814876,99,0.9098289608955383
1747254299.4105647,100,0.5693742036819458
1747254300.1089978,103,0.48429954051971436
1747254300.8095157,106,0.39838260412216187
1747254301.0461438,107,0.5186293721199036
1747254301.5167804,109,0.9303432703018188
1747254302.6763744,114,0.3848879337310791
1747254303.1462145,116,0.34474068880081177
1747254304.3167055,121,0.30607664585113525
1747254305.2357295,125,0.28552114963531494
1747254305.4717984,126,0.3327045738697052
1747254305.9423585,128,0.2326255738735199
1747254306.4105365,130,0.23866212368011475
1747254306.648365,131,0.340255469083786
1747254306.8826344,132,0.24350661039352417
1747254307.8497822,136,0.2981080412864685
1747254308.0906014,137,0.37787437438964844
1747254309.5580611,143,0.25703731179237366
1747254309.7949624,144,0.3274345099925995
1747254310.2928743,146,0.315215528011322
1747254310.5505335,147,0.29015806317329407
1747254311.2778285,150,0.468627005815506
1747254312.9542017,157,0.342573344707489
1747254313.4233816,159,0.2208639681339264
1747254313.6594698,160,0.2310328483581543
1747254314.1372392,162,0.3482479453086853
1747254314.633391,164,0.3769848644733429
1747254315.1341066,166,0.24072051048278809
1747254316.0697856,170,0.2608969807624817
1747254316.300938,171,0.3104589581489563
1747254316.5310166,172,0.2833007276058197
1747254317.2208471,175,0.2024918645620346
1747254317.4487557,176,0.2510918974876404
1747254317.6815925,177,0.24729983508586884
1747254317.92133,178,0.33673352003097534
1747254318.3885388,180,0.2692272365093231
1747254318.6196165,181,0.19435159862041473
1747254319.3083048,184,0.17342230677604675
1747254319.5365722,185,0.22793465852737427
1747254319.770995,186,0.3275306224822998
1747254320.481411,189,0.2524658441543579
1747254320.7147138,190,0.2698712944984436
1747254320.9500082,191,0.2900020480155945
1747254321.190174,192,0.35703206062316895
1747254321.8889685,195,0.31257131695747375
1747254322.8261757,199,0.3390016257762909
1747254323.068087,200,0.5190517902374268
1747254323.539578,202,0.33804672956466675
1747254323.793862,203,0.211184561252594
1747254324.0404477,204,0.1743149757385254
1747254324.287006,205,0.23183688521385193
1747254324.798563,207,0.1756129264831543
1747254325.2773366,209,0.15153852105140686
1747254325.7597387,211,0.2921598255634308
1747254326.2374415,213,0.22024628520011902
1747254326.70268,215,0.26134592294692993
1747254326.9378355,216,0.2990131378173828
1747254327.4360778,218,0.25950559973716736
1747254327.6719062,219,0.22400346398353577
1747254327.908633,220,0.2423664927482605
1747254328.1483667,221,0.20270994305610657
1747254328.3827953,222,0.30862855911254883
1747254328.8549051,224,0.2580569386482239
1747254329.0949953,225,0.18459120392799377
1747254330.03601,229,0.22894605994224548
1747254331.4626813,235,0.22089552879333496
1747254331.9345956,237,0.21872882544994354
1747254332.1720047,238,0.20000553131103516
1747254332.4068646,239,0.2182902991771698
1747254332.868658,241,0.21705500781536102
1747254333.1070318,242,0.23829245567321777
1747254333.5853662,244,0.35787031054496765
1747254333.8334022,245,0.30476176738739014
1747254334.0879753,246,0.32098162174224854
1747254334.32226,247,0.2868807911872864
1747254335.5058346,252,0.2173754721879959
1747254335.7396939,253,0.20301169157028198
1747254335.9730153,254,0.16553431749343872
1747254336.6801085,257,0.2240765392780304
1747254336.9153006,258,0.1898738443851471
1747254337.1564057,259,0.18753616511821747
1747254337.3949573,260,0.18124398589134216
1747254337.8669174,262,0.16448867321014404
1747254339.7432785,270,0.23803767561912537
1747254339.973608,271,0.16552004218101501
1747254340.6827934,274,0.22453388571739197
1747254340.919688,275,0.1654234528541565
1747254341.1491075,276,0.22091126441955566
1747254341.6098123,278,0.1503194272518158
1747254342.071765,280,0.23875480890274048
1747254342.5465314,282,0.16871550679206848
1747254342.7982736,283,0.25230446457862854
1747254343.2666762,285,0.1636483520269394
1747254343.746462,287,0.1819252371788025
1747254343.9796882,288,0.13795509934425354
1747254344.4503295,290,0.16332557797431946
1747254345.6148086,295,0.21464820206165314
1747254345.8502154,296,0.23562012612819672
1747254346.0781634,297,0.19442743062973022
1747254346.3109426,298,0.2197563350200653
1747254347.725781,304,0.2952686548233032
1747254348.1985674,306,0.1468496322631836
1747254348.6652355,308,0.165113165974617
1747254348.9002225,309,0.14261513948440552
1747254349.6029215,312,0.19588643312454224
1747254349.834159,313,0.16038137674331665
1747254350.5521994,316,0.11957965791225433
1747254351.0329368,318,0.23120403289794922
1747254351.2727184,319,0.1913776397705078
1747254351.976632,322,0.2258765697479248
1747254352.4401798,324,0.19395029544830322
1747254353.6153426,329,0.20756590366363525
1747254353.8458855,330,0.1562962383031845
1747254354.0820277,331,0.12505638599395752
1747254354.3175495,332,0.16259117424488068
1747254355.4696152,337,0.1247858852148056
1747254355.6988807,338,0.1674770712852478
1747254356.1583114,340,0.24724692106246948
1747254356.8478043,343,0.14371781051158905
1747254357.08347,344,0.13144269585609436
1747254357.3162282,345,0.1465912163257599
1747254357.5492332,346,0.11293883621692657
1747254358.0074644,348,0.1477643996477127
1747254358.4850242,350,0.18024887144565582
1747254358.9550118,352,0.09360426664352417
1747254359.1859388,353,0.20915302634239197
1747254359.41422,354,0.16591237485408783
1747254360.3277788,358,0.15519759058952332
1747254360.786207,360,0.1824520081281662
1747254361.2531352,362,0.10888246446847916
1747254361.493041,363,0.17366963624954224
1747254361.7286122,364,0.1245049238204956
1747254361.9657798,365,0.11826436221599579
1747254362.2025466,366,0.13050445914268494
1747254362.4446828,367,0.1934295892715454
1747254362.6763413,368,0.14962966740131378
1747254364.087926,374,0.17107397317886353
1747254364.799433,377,0.13819362223148346
1747254365.041063,378,0.11581487953662872
1747254366.6931164,385,0.1391914188861847
1747254366.9266186,386,0.12309502810239792
1747254367.8562984,390,0.12546995282173157
1747254368.08941,391,0.11247057467699051
1747254368.3203502,392,0.13323619961738586
1747254368.5506406,393,0.1769351065158844
1747254368.7800717,394,0.2187492698431015
1747254369.008057,395,0.1958223134279251
1747254369.236897,396,0.0911780521273613
1747254369.4697688,397,0.28064268827438354
1747254369.7041173,398,0.2026749849319458
1747254369.9352918,399,0.111654132604599
1747254370.4006422,401,0.1305658221244812
1747254370.6337278,402,0.18426108360290527
1747254371.1018834,404,0.21757522225379944
1747254372.038232,408,0.0963614210486412
1747254372.2699957,409,0.1910277158021927
1747254372.9743385,412,0.11159510165452957
1747254373.207962,413,0.1854049265384674
1747254373.4394395,414,0.1299426257610321
1747254373.6763587,415,0.15682624280452728
1747254374.3681803,418,0.29073649644851685
1747254375.0608366,421,0.14377038180828094
1747254375.288956,422,0.09345598518848419
1747254375.97307,425,0.15217295289039612
1747254376.202178,426,0.14051271975040436
1747254377.1344335,430,0.09343782812356949
1747254377.370731,431,0.23298826813697815
1747254378.088635,434,0.12454042583703995
1747254378.3233933,435,0.14191514253616333
1747254378.5559464,436,0.11827520281076431
1747254378.790362,437,0.1714208424091339
1747254379.0303066,438,0.15310734510421753
1747254379.265242,439,0.13791215419769287
1747254379.5053635,440,0.19229356944561005
1747254379.7397194,441,0.11345694959163666
1747254380.2049923,443,0.11831596493721008
1747254380.4354057,444,0.10800082981586456
1747254380.6714761,445,0.14945170283317566
1747254380.905182,446,0.1023324579000473
1747254381.850317,450,0.2341698259115219
1747254382.0905373,451,0.2522074580192566
1747254382.326737,452,0.34993523359298706
1747254382.5607493,453,0.2514439821243286
1747254382.7955241,454,0.13159050047397614
1747254383.2700925,456,0.10753686726093292
1747254383.7378628,458,0.10859819501638412
1747254384.2140646,460,0.09916629642248154
1747254384.4527113,461,0.12024630606174469
1747254385.1654387,464,0.19898943603038788
1747254385.4000356,465,0.08670228719711304
1747254385.6337366,466,0.11748801171779633
1747254386.1020691,468,0.14815324544906616
1747254386.5708709,470,0.10957382619380951
1747254387.4981446,474,0.18180537223815918
1747254387.7265604,475,0.10047952085733414
1747254388.4284635,478,0.1530870497226715
1747254388.6829624,479,0.09701801836490631
1747254388.916675,480,0.1720055639743805
1747254389.1537385,481,0.15585076808929443
1747254389.386685,482,0.11131677031517029
1747254389.6171303,483,0.16937020421028137
1747254389.8508785,484,0.07939125597476959
1747254390.3194084,486,0.07945526391267776
1747254390.5619268,487,0.09643340855836868
1747254390.7944424,488,0.16895431280136108
1747254391.0225155,489,0.1421506702899933
1747254391.4780214,491,0.11379820108413696
1747254392.2031977,494,0.09055303037166595
1747254393.1521113,498,0.1732068955898285
1747254393.8611746,501,0.14044328033924103
1747254394.091585,502,0.1355673223733902
1747254394.3228478,503,0.13060522079467773
1747254395.0268123,506,0.1304166465997696
1747254395.4909134,508,0.11673826724290848
1747254395.7307582,509,0.1404685378074646
1747254395.9766493,510,0.12205396592617035
1747254396.2331436,511,0.12033165246248245
1747254396.4740272,512,0.17036625742912292
1747254396.7052507,513,0.11672919243574142
1747254396.9464154,514,0.11447171866893768
1747254397.6781456,517,0.06860838085412979
1747254397.9176161,518,0.08359071612358093
1747254398.1530232,519,0.11317406594753265
1747254398.3911145,520,0.10887759923934937
1747254399.1003735,523,0.17072021961212158
1747254400.7596056,530,0.13271060585975647
1747254401.4522407,533,0.11682100594043732
1747254401.685271,534,0.1987464427947998
1747254402.1603494,536,0.10912935435771942
1747254402.3999772,537,0.1231057345867157
1747254402.6351185,538,0.1146012544631958
1747254402.8751984,539,0.11596135795116425
1747254403.1099057,540,0.11127828061580658
1747254403.5859358,542,0.12857304513454437
1747254403.8178203,543,0.10397186130285263
1747254404.051755,544,0.10305710881948471
1747254404.5166116,546,0.07898522913455963
1747254404.748703,547,0.06085413694381714
1747254405.4501588,550,0.24110227823257446
1747254405.9128535,552,0.15628577768802643
1747254406.378166,554,0.1649264544248581
1747254406.6089065,555,0.16882988810539246
1747254406.8413923,556,0.14776092767715454
1747254408.2353754,562,0.10468731820583344
1747254408.4643435,563,0.082955002784729
1747254408.697924,564,0.08997437357902527
1747254409.6310976,568,0.07807199656963348
1747254410.3224561,571,0.1345386803150177
1747254410.7854953,573,0.1315118968486786
1747254411.474325,576,0.1957869678735733
1747254412.3988028,580,0.5372617244720459
1747254413.3210196,584,0.2190551459789276
1747254413.5483668,585,0.13449952006340027
1747254413.7761848,586,0.14567258954048157
1747254414.241285,588,0.0850745365023613
1747254414.7044437,590,0.12878188490867615
1747254414.9342315,591,0.07977921515703201
1747254415.1686413,592,0.09337230026721954
1747254415.631924,594,0.0974409431219101
1747254416.0956314,596,0.168915256857872
1747254416.3280535,597,0.1377696394920349
1747254416.5572612,598,0.10705792903900146
1747254416.7887692,599,0.12078812718391418
1747254417.2550883,601,0.1365812122821808
1747254417.4876664,602,0.09961950778961182
1747254417.719203,603,0.10208340734243393
1747254418.1720586,605,0.08942286670207977
1747254418.8523445,608,0.11437806487083435
1747254419.308995,610,0.1397785246372223
1747254420.0152342,613,0.10523878037929535
1747254420.24728,614,0.10954716056585312
1747254420.7253628,616,0.05886951833963394
1747254421.217118,618,0.10482004284858704
1747254421.702488,620,0.09541915357112885
1747254422.1823437,622,0.09166686981916428
1747254422.4164364,623,0.11480320990085602
1747254423.119256,626,0.09659558534622192
1747254423.5844429,628,0.13342207670211792
1747254423.8158283,629,0.15280374884605408
1747254424.7425644,633,0.1575188934803009
1747254425.2109349,635,0.09757930785417557
1747254425.6727483,637,0.07893797755241394
1747254426.366142,640,0.11305873095989227
1747254426.598873,641,0.08688948303461075
1747254426.8352787,642,0.08971673250198364
1747254427.0721781,643,0.14020834863185883
1747254427.3033135,644,0.08597078174352646
1747254427.532553,645,0.0939437597990036
1747254428.4513671,649,0.09269752353429794
1747254428.9167047,651,0.08529691398143768
1747254429.146847,652,0.06281912326812744
1747254429.3764122,653,0.13100826740264893
1747254429.6044862,654,0.10944295674562454
1747254429.8403509,655,0.12250946462154388
1747254430.5272954,658,0.09055272489786148
1747254430.7545116,659,0.0590335950255394
1747254430.9849427,660,0.07981546968221664
1747254432.6131043,667,0.06466663628816605
1747254433.3061638,670,0.05993155390024185
1747254434.4644027,675,0.14292657375335693
1747254434.6922588,676,0.10161151736974716
1747254434.9255335,677,0.06201961636543274
1747254435.633725,680,0.1016007587313652
1747254436.1162746,682,0.07165181636810303
1747254436.3505654,683,0.12905602157115936
1747254436.5909526,684,0.08404894918203354
1747254437.2943263,687,0.11118847876787186
1747254438.4554954,692,0.06162068992853165
1747254438.910951,694,0.052097566425800323
1747254439.1386395,695,0.05214446410536766
1747254439.3663573,696,0.08858033269643784
1747254439.5976522,697,0.11579445004463196
1747254440.0536213,699,0.11580351740121841
1747254440.740402,702,0.08366531133651733
1747254440.9684405,703,0.05675064027309418
1747254441.433197,705,0.1438048779964447
1747254442.3846133,709,0.08431625366210938
1747254442.6235049,710,0.05718366056680679
1747254443.090599,712,0.07670731097459793
1747254443.8030486,715,0.0632842630147934
1747254444.2686088,717,0.0864732414484024
1747254444.7370915,719,0.10428588092327118
1747254444.9689429,720,0.09262161701917648
1747254445.2050128,721,0.08546337485313416
1747254445.668405,723,0.06553477793931961
1747254446.1373096,725,0.1013411283493042
1747254446.370204,726,0.08416315913200378
1747254446.6073282,727,0.047857653349637985
1747254446.8410234,728,0.11411766707897186
1747254447.0717723,729,0.07229062914848328
1747254447.5278091,731,0.05543258786201477
1747254447.7568433,732,0.07984236627817154
1747254447.985006,733,0.12214966118335724
1747254449.142842,738,0.06891649961471558
1747254449.3749814,739,0.08521807938814163
1747254449.6072617,740,0.07815980166196823
1747254450.0797734,742,0.08115991950035095
1747254450.3142362,743,0.06311213970184326
1747254450.5491529,744,0.1255122423171997
1747254450.7886775,745,0.08707090467214584
1747254452.4323747,752,0.04852719604969025
1747254453.13284,755,0.1185944527387619
1747254453.3731174,756,0.08162345737218857
1747254453.843088,758,0.06323984265327454
1747254455.0085976,763,0.10145878046751022
1747254455.2433074,764,0.14453549683094025
1747254455.479329,765,0.14018619060516357
1747254456.1756768,768,0.08183412998914719
1747254456.491487,769,0.09184320271015167
1747254457.1880083,772,0.05941032990813255
1747254457.421181,773,0.04441986232995987
1747254457.87917,775,0.1290569007396698
1747254458.1075964,776,0.08197098225355148
1747254458.5643237,778,0.0564102828502655
1747254458.796668,779,0.09774302691221237
1747254459.0352814,780,0.09811286628246307
1747254459.279097,781,0.08476471900939941
1747254459.5148838,782,0.07405416667461395
1747254460.9092228,788,0.059145547449588776
1747254461.1420577,789,0.09014676511287689
1747254461.609541,791,0.08365674316883087
1747254462.0741682,793,0.09409994632005692
1747254462.5412214,795,0.08196042478084564
1747254462.7729626,796,0.07258149981498718
1747254463.49246,799,0.045402925461530685
1747254463.7340543,800,0.11597438156604767
1747254464.6609516,804,0.07104843854904175
1747254464.9033678,805,0.04511725902557373
1747254465.1391685,806,0.04322750121355057
1747254465.3702557,807,0.04365969076752663
1747254466.0804045,810,0.03548971563577652
1747254466.8033168,813,0.09787188470363617
1747254467.9643216,818,0.046618156135082245
1747254468.1987696,819,0.06737536936998367
1747254468.6746185,821,0.08326565474271774
1747254468.9041317,822,0.04366449639201164
1747254469.1395748,823,0.05881220102310181
1747254469.6065257,825,0.051576465368270874
1747254469.8375359,826,0.0610879510641098
1747254470.071352,827,0.06535705924034119
1747254470.3022234,828,0.07446645945310593
1747254471.2231812,832,0.10234921425580978
1747254471.4571524,833,0.1248631700873375
1747254471.9375298,835,0.09021618962287903
1747254472.1750343,836,0.05131976678967476
1747254472.4155998,837,0.04833748936653137
1747254472.896279,839,0.07381826639175415
1747254473.1514359,840,0.04077529162168503
1747254473.8811696,843,0.06964999437332153
1747254474.369504,845,0.07843583822250366
1747254475.546234,850,0.10647732764482498
1747254475.7804523,851,0.08686554431915283
1747254476.4745424,854,0.06822767853736877
1747254477.17373,857,0.043264150619506836
1747254477.8539858,860,0.07346750795841217
1747254478.3073394,862,0.07234830409288406
1747254479.008245,865,0.025705436244606972
1747254479.245819,866,0.09165573120117188
1747254480.1902075,870,0.06814014911651611
1747254480.422114,871,0.04113302379846573
1747254482.746516,881,0.057519443333148956
1747254483.2072537,883,0.04450226202607155
1747254483.437934,884,0.06353237479925156
1747254483.6696293,885,0.125004380941391
1747254483.8987532,886,0.09534304589033127
1747254484.362914,888,0.0963287279009819
1747254484.8271747,890,0.07912710309028625
1747254485.290421,892,0.08068163692951202
1747254485.9898577,895,0.048415407538414
1747254486.453752,897,0.094080850481987
1747254486.6842422,898,0.07450763881206512
1747254487.3842287,901,0.05298353359103203
1747254487.6157656,902,0.05198095366358757
1747254488.0888407,904,0.052281998097896576
1747254488.5552614,906,0.11320868879556656
1747254488.7887244,907,0.05999857187271118
1747254489.0210948,908,0.06064251437783241
1747254489.483888,910,0.07026205956935883
1747254489.7146237,911,0.08564426004886627
1747254490.4128978,914,0.03325309231877327
1747254491.3516977,918,0.08218655735254288
1747254491.5822663,919,0.05482823774218559
1747254492.0468736,921,0.07313349843025208
1747254492.5193954,923,0.09148496389389038
1747254493.4494257,927,0.055341608822345734
1747254493.6876707,928,0.08044259250164032
1747254493.9231267,929,0.03048776090145111
1747254494.1537561,930,0.026919296011328697
1747254494.387408,931,0.06861820071935654
1747254494.6242242,932,0.06863868236541748
1747254494.85871,933,0.07975198328495026
1747254495.3274515,935,0.10669949650764465
1747254496.276493,939,0.09479060769081116
1747254496.753557,941,0.09040670841932297
1747254496.9936676,942,0.04407094419002533
1747254497.710005,945,0.06928706169128418
1747254498.6537592,949,0.10512494295835495
1747254499.371752,952,0.0971202403306961
1747254499.8409503,954,0.04871491342782974
1747254500.0817728,955,0.028360160067677498
1747254500.314012,956,0.02947685308754444
1747254501.2388346,960,0.0663188099861145
1747254501.6979249,962,0.06108954921364784
1747254501.9259791,963,0.047886550426483154
1747254502.1580248,964,0.09525763243436813
1747254502.395083,965,0.05058939754962921
1747254502.8639503,967,0.0871308371424675
1747254503.099848,968,0.0747905895113945
1747254503.8224866,971,0.02885349839925766
1747254505.0745218,976,0.08476719260215759
1747254505.5538642,978,0.08597594499588013
1747254505.79156,979,0.06716488301753998
1747254506.2551968,981,0.06628440320491791
1747254506.4848714,982,0.11071983724832535
1747254507.3960092,986,0.04866677150130272
1747254507.8798513,988,0.05001053586602211
1747254508.1230001,989,0.0539102777838707
1747254508.3543863,990,0.06642236560583115
1747254508.833563,992,0.05913872271776199
1747254509.2960684,994,0.052403658628463745
1747254509.5249448,995,0.07019125670194626
1747254509.7521849,996,0.06567195057868958
1747254510.2157478,998,0.047319717705249786
1747254510.4453762,999,0.04704054445028305
1747254510.9151266,1001,0.07581362128257751
1747254511.1436524,1002,0.030807819217443466
1747254511.3717182,1003,0.06640210747718811
1747254511.6008527,1004,0.0667680948972702
1747254511.8354473,1005,0.06093672662973404
1747254512.0644603,1006,0.04002656787633896
1747254513.2194781,1011,0.03528106212615967
1747254513.7045944,1013,0.05452706664800644
1747254514.192108,1015,0.03394110128283501
1747254514.4353397,1016,0.03890174627304077
1747254514.6883757,1017,0.037427596747875214
1747254515.8812556,1022,0.06800045073032379
1747254516.8166375,1026,0.060853149741888046
1747254517.279621,1028,0.04253142327070236
1747254517.5171144,1029,0.040310826152563095
1747254518.9066734,1035,0.0543895848095417
1747254519.144518,1036,0.04978320002555847
1747254519.3810158,1037,0.031577933579683304
1747254519.6177528,1038,0.04329780489206314
1747254519.857001,1039,0.04019657149910927
1747254520.8072984,1043,0.055324211716651917
1747254521.2793117,1045,0.05114792659878731
1747254521.5186253,1046,0.01873939111828804
1747254522.9223545,1052,0.10708805918693542
1747254523.164085,1053,0.09888163208961487
1747254523.8873522,1056,0.032284557819366455
1747254524.352958,1058,0.10553021728992462
1747254524.588346,1059,0.05962981656193733
1747254524.8177724,1060,0.025968778878450394
1747254525.28112,1062,0.039276234805583954
1747254525.9749677,1065,0.0234906617552042
1747254526.205966,1066,0.027208752930164337
1747254526.439167,1067,0.02949013188481331
1747254526.9083073,1069,0.05501256883144379
1747254527.1380873,1070,0.03233114257454872
1747254527.368844,1071,0.056539662182331085
1747254527.5981283,1072,0.022208204492926598
1747254527.8318212,1073,0.03761529177427292
1747254528.0653203,1074,0.06483367830514908
1747254528.7761483,1077,0.08251594007015228
1747254529.0084946,1078,0.1016877144575119
1747254529.463886,1080,0.07931803911924362
1747254529.6906216,1081,0.03902284428477287
1747254529.9186437,1082,0.03797481581568718
1747254530.6084373,1085,0.02180497720837593
1747254530.8416984,1086,0.04392470419406891
1747254531.0741165,1087,0.04688896983861923
1747254531.9971213,1091,0.02689463458955288
1747254532.230254,1092,0.030209826305508614
1747254532.460679,1093,0.05632996931672096
1747254533.6285381,1098,0.031072918325662613
1747254534.092102,1100,0.04211726039648056
1747254534.548639,1102,0.05157165601849556
1747254534.7796378,1103,0.04677669703960419
1747254535.011072,1104,0.038223110139369965
1747254535.706175,1107,0.044201020151376724
1747254535.9375913,1108,0.04101070016622543
1747254536.1648247,1109,0.09460683166980743
1747254536.3946042,1110,0.06015574187040329
1747254536.6259775,1111,0.04123157262802124
1747254536.8642762,1112,0.07636603713035583
1747254537.1022356,1113,0.04957418516278267
1747254537.334696,1114,0.04447844251990318
1747254537.801232,1116,0.05797265097498894
1747254538.4925883,1119,0.034552961587905884
1747254538.9535866,1121,0.01960846036672592
1747254539.1810687,1122,0.02095300331711769
1747254539.8747463,1125,0.03497906029224396
1747254540.10695,1126,0.05336391180753708
1747254540.572218,1128,0.06183498725295067
1747254540.8108575,1129,0.03635328635573387
1747254541.0513031,1130,0.04867158085107803
1747254541.2873142,1131,0.06706853955984116
1747254541.5231411,1132,0.09145652502775192
1747254541.9954352,1134,0.03071022219955921
1747254542.2338157,1135,0.05438431724905968
1747254542.4664438,1136,0.016415933147072792
1747254543.1688447,1139,0.03010004758834839
1747254543.8719225,1142,0.0937097892165184
1747254544.5776286,1145,0.15352743864059448
1747254544.8159938,1146,0.3500111997127533
1747254545.3077223,1148,4.356892108917236
1747254545.540097,1149,6.59765625
1747254545.7711704,1150,7.272459030151367
1747254546.0027678,1151,2.097322702407837
1747254546.2402601,1152,1.682945728302002
1747254546.471039,1153,1.5301988124847412
1747254546.9363947,1155,1.2117576599121094
1747254548.0998847,1160,0.8954868912696838
1747254548.569609,1162,0.6571154594421387
1747254549.0293884,1164,0.6731137037277222
1747254549.4928637,1166,0.5137832164764404
1747254549.7232344,1167,0.5549546480178833
1747254551.102627,1173,0.31827133893966675
1747254551.3318796,1174,0.30658549070358276
1747254551.7916434,1176,0.31457090377807617
1747254552.0211794,1177,0.2648836374282837
1747254552.2508833,1178,0.2402331680059433
1747254553.1644773,1182,0.1516231745481491
1747254553.6223316,1184,0.11483005434274673
1747254554.0877564,1186,0.16783010959625244
1747254554.5490074,1188,0.18116208910942078
1747254554.779556,1189,0.14222478866577148
1747254555.0105612,1190,0.22413815557956696
1747254555.7150805,1193,0.15647555887699127
1747254555.947481,1194,0.13017281889915466
1747254556.1787572,1195,0.13708451390266418
1747254556.6633608,1197,0.13077998161315918
1747254556.907744,1198,0.13964590430259705
1747254557.6215582,1201,0.13666270673274994
1747254557.8525186,1202,0.07443386316299438
1747254558.554828,1205,0.07603930681943893
1747254558.7901638,1206,0.1188235878944397
1747254559.026832,1207,0.17287275195121765
1747254559.4929602,1209,0.1002361923456192
1747254560.4279504,1213,0.14110949635505676
1747254560.6664495,1214,0.10389246046543121
1747254560.9001238,1215,0.16045384109020233
1747254561.370794,1217,0.11228549480438232
1747254561.6019678,1218,0.14786165952682495
1747254562.7724583,1223,0.09452957659959793
1747254563.2491436,1225,0.09973609447479248
1747254563.9616773,1228,0.06371264159679413
1747254564.1947613,1229,0.1700286865234375
1747254564.892158,1232,0.1430913805961609
1747254565.1232462,1233,0.08029687404632568
1747254566.316257,1238,0.08258260786533356
1747254566.7886984,1240,0.08898746222257614
1747254567.020077,1241,0.15120908617973328
1747254567.2564526,1242,0.1419776976108551
1747254567.490305,1243,0.1729924976825714
1747254567.7269225,1244,0.2901567816734314
1747254567.9642522,1245,0.25602343678474426
1747254568.193709,1246,0.23569653928279877
1747254568.8932223,1249,0.06727557629346848
1747254569.129243,1250,0.0761130079627037
1747254569.3684628,1251,0.11069994419813156
1747254569.6072888,1252,0.12095576524734497
1747254570.0960908,1254,0.07794076204299927
1747254570.592742,1256,0.0802711546421051
1747254570.8390124,1257,0.0632430911064148
1747254571.5683818,1260,0.07675579190254211
1747254571.8132532,1261,0.13829824328422546
1747254572.53083,1264,0.05713120102882385
1747254573.2303739,1267,0.06863707304000854
1747254574.1623192,1271,0.06567534804344177
1747254575.3157895,1276,0.08010245859622955
1747254575.5469818,1277,0.08301781117916107
1747254575.7832556,1278,0.0926952138543129
1747254576.710407,1282,0.09212572872638702
1747254577.4116168,1285,0.05919060856103897
1747254578.5831382,1290,0.09233443439006805
1747254579.3159688,1293,0.0695333480834961
1747254580.054611,1296,0.07574485242366791
1747254580.5389998,1298,0.08076445013284683
1747254580.7811856,1299,0.07215557992458344
1747254581.4984872,1302,0.07068686187267303
1747254582.462115,1306,0.07221247255802155
1747254583.4089646,1310,0.0947912409901619
1747254584.335136,1314,0.06308789551258087
1747254584.5731728,1315,0.06091688573360443
1747254585.731117,1320,0.05754424259066582
1747254586.1950095,1322,0.0888839066028595
1747254586.4308634,1323,0.042075783014297485
1747254586.8949661,1325,0.051101721823215485
1747254587.1321905,1326,0.07295624911785126
1747254587.6170774,1328,0.03527910262346268
1747254589.2709978,1335,0.06032285466790199
1747254591.4193344,1344,0.06357450038194656
1747254591.6569998,1345,0.03493403643369675
1747254592.1418722,1347,0.0418744832277298
1747254592.3790538,1348,0.0986083596944809
1747254593.1082544,1351,0.06718073040246964
1747254593.349083,1352,0.050524502992630005
1747254593.8242683,1354,0.07154713571071625
1747254594.756057,1358,0.056834395974874496
1747254595.2265468,1360,0.0966741144657135
1747254596.1776037,1364,0.04340687766671181
1747254596.4107714,1365,0.018624262884259224
1747254596.6404421,1366,0.059595637023448944
1747254596.8717027,1367,0.07070987671613693
1747254597.1067007,1368,0.045913487672805786
1747254598.068059,1372,0.05571848899126053
1747254598.3146045,1373,0.07345686852931976
1747254598.780409,1375,0.06253241002559662
1747254599.0139883,1376,0.029165109619498253
1747254599.9623702,1380,0.07121460884809494
1747254601.1349878,1385,0.06337497383356094
1747254601.3661819,1386,0.05706863850355148
1747254602.294708,1390,0.06214972957968712
1747254602.9941945,1393,0.053296029567718506
1747254603.6964617,1396,0.030698228627443314
1747254603.9269087,1397,0.0692954882979393
1747254604.3874328,1399,0.041300274431705475
1747254604.6189153,1400,0.07381022721529007
1747254605.330023,1403,0.051651474088430405
1747254605.8013933,1405,0.0485125407576561
1747254607.6542068,1413,0.019194211810827255
1747254608.3384156,1416,0.05313526839017868
1747254608.5662262,1417,0.028663519769906998
1747254609.0233853,1419,0.05545838922262192
1747254609.486732,1421,0.022687312215566635
1747254609.721326,1422,0.0615415945649147
1747254611.8550298,1431,0.04387957975268364
1747254612.0858326,1432,0.023867500945925713
1747254613.0104089,1436,0.0449204184114933
1747254613.4804044,1438,0.08934378623962402
1747254613.7126114,1439,0.06270590424537659
1747254613.9391675,1440,0.06435319036245346
1747254614.1661701,1441,0.06926687061786652
1747254614.8494318,1444,0.026464994996786118
1747254615.3114793,1446,0.03483978658914566
1747254615.5462878,1447,0.032665152102708817
1747254615.7823522,1448,0.035040561109781265
1747254616.0195596,1449,0.03929043561220169
1747254616.255877,1450,0.02074343152344227
1747254616.4918547,1451,0.043270692229270935
1747254616.7233663,1452,0.014915745705366135
1747254617.1826315,1454,0.03435426950454712
1747254617.4199343,1455,0.06837820261716843
1747254617.6527526,1456,0.04166027158498764
1747254617.8872664,1457,0.04669029638171196
1747254618.120121,1458,0.04183713719248772
1747254618.3515282,1459,0.0570104718208313
1747254618.583753,1460,0.03330187499523163
1747254618.8145783,1461,0.06661666929721832
1747254619.2831867,1463,0.04138609766960144
1747254620.9809117,1470,0.014622475951910019
1747254621.666702,1473,0.057454586029052734
1747254621.8948505,1474,0.015177033841609955
1747254622.3506851,1476,0.027458732947707176
1747254622.5775707,1477,0.081547811627388
1747254623.4858317,1481,0.031174253672361374
1747254623.7164812,1482,0.05356476083397865
1747254623.9444873,1483,0.06826111674308777
1747254624.860466,1487,0.06116744130849838
1747254625.092082,1488,0.05488062649965286
1747254625.3205092,1489,0.05379122495651245
1747254625.5577507,1490,0.02029631845653057
1747254625.8048444,1491,0.040936410427093506
1747254626.2714255,1493,0.018512098118662834
1747254626.514882,1494,0.054908353835344315
1747254627.437411,1498,0.07921472191810608
1747254627.6726582,1499,0.04462501406669617
1747254627.9037943,1500,0.04413718730211258
1747254628.370013,1502,0.018689509481191635
1747254629.0818806,1505,0.03527776524424553
1747254630.0083482,1509,0.029856229200959206
1747254630.245633,1510,0.04743373021483421
1747254630.4767683,1511,0.03667063266038895
1747254630.9388356,1513,0.046468526124954224
1747254631.4172935,1515,0.023853741586208344
1747254631.657115,1516,0.01514576468616724
1747254633.329586,1523,0.05242519825696945
1747254634.0301268,1526,0.019177956506609917
1747254634.497036,1528,0.03410477936267853
1747254635.912987,1534,0.05518902465701103
1747254636.6239045,1537,0.019875915721058846
1747254636.863582,1538,0.05692513287067413
1747254637.559919,1541,0.02270433120429516
1747254638.4996529,1545,0.0865694135427475
1747254638.9663897,1547,0.04563753679394722
1747254639.1992366,1548,0.04949042201042175
1747254639.9057758,1551,0.03689061850309372
1747254640.137674,1552,0.035615816712379456
1747254640.3770118,1553,0.03955701366066933
1747254640.8514264,1555,0.038801420480012894
1747254641.3140116,1557,0.028108764439821243
1747254642.4852488,1562,0.04036993905901909
1747254642.9541583,1564,0.04124852642416954
1747254643.1845458,1565,0.07453889399766922
1747254643.4144015,1566,0.0663052573800087
1747254643.8775218,1568,0.04389447718858719
1747254644.3409758,1570,0.030796602368354797
1747254644.574626,1571,0.027763860300183296
1747254644.8039892,1572,0.033004291355609894
1747254645.0367403,1573,0.01972987875342369
1747254645.7262945,1576,0.011173693463206291
1747254646.1870959,1578,0.018187645822763443
1747254646.4156673,1579,0.09562964737415314
1747254646.6447623,1580,0.021710576489567757
1747254646.8767083,1581,0.035717252641916275
1747254647.1112735,1582,0.032803043723106384
1747254647.8406389,1585,0.02827388420701027
1747254649.0336943,1590,0.01697496511042118
1747254650.2753448,1595,0.02400413155555725
1747254650.5121088,1596,0.019765235483646393
1747254650.7549863,1597,0.042009711265563965
1747254651.719976,1601,0.014137227088212967
1747254651.9656615,1602,0.028465798124670982
1747254652.2056966,1603,0.040133967995643616
1747254653.8942728,1610,0.01983918808400631
1747254654.1310804,1611,0.01761585846543312
1747254654.603893,1613,0.03421754762530327
1747254654.839087,1614,0.03816886991262436
1747254655.3106635,1616,0.04437214881181717
1747254656.2616284,1620,0.0456891730427742
1747254656.731971,1622,0.09785421192646027
1747254657.1984215,1624,0.019436994567513466
1747254657.6864715,1626,0.02531440183520317
1747254657.9195182,1627,0.07999731600284576
1747254658.8701966,1631,0.03464513272047043
1747254659.8047938,1635,0.018450414761900902
1747254660.0427935,1636,0.011507799848914146
1747254660.2743037,1637,0.06405206024646759
1747254660.5039167,1638,0.044136811047792435
1747254660.9751642,1640,0.02277778647840023
1747254661.210769,1641,0.011525440029799938
1747254662.3579123,1646,0.07478058338165283
1747254662.5855641,1647,0.04067312926054001
1747254663.0492368,1649,0.017475401982665062
1747254663.5135088,1651,0.05427427217364311
1747254663.7487736,1652,0.01324143260717392
1747254663.980416,1653,0.018653487786650658
1747254664.213385,1654,0.045962508767843246
1747254664.6793485,1656,0.031044861301779747
1747254665.1432369,1658,0.021842872723937035
1747254666.0624444,1662,0.018359636887907982
1747254666.5216525,1664,0.0416240394115448
1747254666.9936886,1666,0.03372731804847717
1747254667.7133386,1669,0.018330741673707962
1747254667.9414861,1670,0.011517243459820747
1747254668.8795946,1674,0.012260811403393745
1747254669.5784264,1677,0.013406485319137573
1747254670.042713,1679,0.013052353635430336
1747254670.2734652,1680,0.042169101536273956
1747254670.5103629,1681,0.03941037878394127
1747254670.741405,1682,0.020792219787836075
1747254671.4420214,1685,0.017208851873874664
1747254671.6830833,1686,0.048240892589092255
1747254671.9205108,1687,0.01691627688705921
1747254672.1626666,1688,0.02242424339056015
1747254672.3949258,1689,0.012830482795834541
1747254672.627692,1690,0.02083219587802887
1747254673.3412313,1693,0.050090350210666656
1747254673.5750456,1694,0.01853273995220661
1747254673.8079147,1695,0.042728956788778305
1747254674.292376,1697,0.012302836403250694
1747254674.546778,1698,0.007437346503138542
1747254674.7871375,1699,0.023556753993034363
1747254675.0267725,1700,0.02284214086830616
1747254675.5056555,1702,0.02656635083258152
1747254675.9821694,1704,0.029777752235531807
1747254676.6953728,1707,0.015047634951770306
1747254677.1706407,1709,0.023581620305776596
1747254677.4104915,1710,0.04964363947510719
1747254677.6511164,1711,0.023557990789413452
1747254677.8913996,1712,0.009654253721237183
1747254679.3409603,1718,0.0482676737010479
1747254679.5811715,1719,0.022239461541175842
1747254680.3036554,1722,0.01933290623128414
1747254680.5503864,1723,0.030469391494989395
1747254680.7952447,1724,0.010073285549879074
1747254681.0431974,1725,0.008870510384440422
1747254682.2363296,1730,0.010580256581306458
1747254684.1325285,1738,0.022944699972867966
1747254684.3676455,1739,0.015583655796945095
1747254684.603671,1740,0.01805083267390728
1747254685.3154192,1743,0.01187208853662014
1747254685.7837005,1745,0.01749253459274769
1747254686.4744327,1748,0.030697818845510483
1747254686.702164,1749,0.01358491275459528
1747254686.9386115,1750,0.01151629164814949
1747254687.176822,1751,0.0701497346162796
1747254687.6551564,1753,0.02551163360476494
1747254687.8880165,1754,0.02615937404334545
1747254688.5925622,1757,0.021383080631494522
1747254689.7751067,1762,0.020887592807412148
1747254690.0048518,1763,0.03424342721700668
1747254690.4690957,1765,0.018923021852970123
1747254690.6981645,1766,0.03149949014186859
1747254691.1664379,1768,0.017000900581479073
1747254692.800822,1775,0.02797028422355652
1747254693.0319946,1776,0.02223830670118332
1747254693.2638757,1777,0.01463339477777481
1747254693.960201,1780,0.026685617864131927
1747254694.1916673,1781,0.011409139260649681
1747254694.89746,1784,0.02557298354804516
1747254695.1308877,1785,0.019974805414676666
1747254695.362825,1786,0.01976078934967518
1747254695.5958185,1787,0.020329255610704422
1747254696.0562925,1789,0.02655370533466339
1747254696.2876778,1790,0.017928471788764
1747254696.7495801,1792,0.01995871029794216
1747254697.2110431,1794,0.007101930677890778
1747254697.6681287,1796,0.03163246065378189
1747254697.8968868,1797,0.07173776626586914
1747254698.5897362,1800,0.021460071206092834
1747254699.0682435,1802,0.011057070456445217
1747254699.304688,1803,0.011820975691080093
1747254699.5358624,1804,0.02436753548681736
1747254700.4629307,1808,0.02573518082499504
1747254700.9259138,1810,0.019632471725344658
1747254701.8517234,1814,0.011719297617673874
1747254702.308527,1816,0.0343165323138237
1747254702.7670784,1818,0.013071754947304726
1747254702.9959104,1819,0.00461290217936039
1747254703.9062433,1823,0.007603742182254791
1747254704.6095693,1826,0.017718376591801643
1747254704.838017,1827,0.012778952717781067
1747254705.3041604,1829,0.010949427261948586
1747254705.5410094,1830,0.01652189902961254
1747254706.0300505,1832,0.023888085037469864
1747254706.2726326,1833,0.08414478600025177
1747254706.506857,1834,0.010854460299015045
1747254706.9755173,1836,0.02101518213748932
1747254707.2095385,1837,0.01610018126666546
1747254707.443033,1838,0.021964192390441895
1747254708.8583202,1844,0.030954858288168907
1747254709.088861,1845,0.023800332099199295
1747254709.3266606,1846,0.01451687328517437
1747254709.5572093,1847,0.01368686556816101
1747254709.7914052,1848,0.04787718504667282
1747254710.4832363,1851,0.013991570100188255
1747254710.9524584,1853,0.024596260860562325
1747254711.6581888,1856,0.049328967928886414
1747254712.5989017,1860,0.015440071001648903
1747254713.5326934,1864,0.021597303450107574
1747254713.7643783,1865,0.01117975078523159
1747254713.9928107,1866,0.015326199121773243
1747254714.2216022,1867,0.007267272099852562
1747254715.1469884,1871,0.014396889135241508
1747254715.3917441,1872,0.03188068047165871
1747254715.624049,1873,0.018569443374872208
1747254715.8565729,1874,0.017572013661265373
1747254716.092128,1875,0.021173877641558647
1747254716.5560918,1877,0.00511091947555542
1747254717.0181067,1879,0.010654063895344734
1747254717.2488797,1880,0.024069689214229584
1747254717.9474392,1883,0.006970271468162537
1747254718.1782765,1884,0.028977645561099052
1747254718.6342666,1886,0.02390577644109726
1747254719.0914865,1888,0.009756259620189667
1747254719.5515087,1890,0.0128460843116045
1747254719.784961,1891,0.014999526552855968
1747254720.7166748,1895,0.009361512959003448
1747254721.6278486,1899,0.04021986201405525
1747254722.0799847,1901,0.02131347358226776
1747254722.314618,1902,0.014727199450135231
1747254723.2381346,1906,0.020547019317746162
1747254723.6930058,1908,0.01443247776478529
1747254723.9202943,1909,0.011424252763390541
1747254724.1503074,1910,0.012801370583474636
1747254724.840561,1913,0.009097084403038025
1747254725.5634868,1916,0.0333261713385582
1747254726.0267165,1918,0.045136578381061554
1747254727.4235141,1924,0.029180610552430153
1747254727.6609626,1925,0.014066530391573906
1747254727.8935666,1926,0.018858112394809723
1747254728.3606396,1928,0.007887553423643112
1747254728.595611,1929,0.016569213941693306
1747254729.292781,1932,0.00862408708781004
1747254729.9929454,1935,0.012754494324326515
1747254730.2226574,1936,0.07142336666584015
1747254730.9235523,1939,0.0067046452313661575
1747254731.1570668,1940,0.004814246669411659
1747254731.3944738,1941,0.011635664850473404
1747254731.634858,1942,0.01812742091715336
1747254732.3436098,1945,0.015669232234358788
1747254732.8062363,1947,0.02816685661673546
1747254733.4947095,1950,0.015473529696464539
1747254733.7312732,1951,0.007255084812641144
1747254734.1973708,1953,0.04044594243168831
1747254734.9050567,1956,0.013584181666374207
1747254735.8337743,1960,0.012650879099965096
1747254736.0641332,1961,0.021203668788075447
1747254736.2955382,1962,0.01931307092308998
1747254736.527918,1963,0.010733155533671379
1747254736.7604697,1964,0.009068313986063004
1747254737.2285728,1966,0.03408995643258095
1747254737.4618037,1967,0.02572580799460411
1747254737.6934502,1968,0.029427845031023026
1747254737.9258695,1969,0.02162695862352848
1747254739.3109646,1975,0.01641979068517685
1747254739.7804391,1977,0.015223754569888115
1747254740.0150375,1978,0.017956465482711792
1747254740.246276,1979,0.019333122298121452
1747254740.4810581,1980,0.06974707543849945
1747254740.7131517,1981,0.006587915122509003
1747254740.9470828,1982,0.012063542380928993
1747254741.1766362,1983,0.009408832527697086
1747254741.646081,1985,0.02590777911245823
1747254742.1209514,1987,0.023966196924448013
1747254742.3521862,1988,0.020522993057966232
1747254742.5846562,1989,0.015856996178627014
1747254743.0480716,1991,0.01839640736579895
1747254743.282385,1992,0.02402232587337494
1747254743.5131562,1993,0.011567726731300354
1747254743.9854138,1995,0.046346165239810944
1747254744.9152386,1999,0.018764017149806023


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_37_185925-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254283.8953216,0,0.06866452842950821
1747254284.6131666,3,0.021373333409428596
1747254284.850532,4,0.061839066445827484
1747254286.2532024,10,0.07040907442569733
1747254286.4819162,11,0.09764309972524643
1747254287.1883285,14,0.08770264685153961
1747254287.4487293,15,0.1939110904932022
1747254288.1388505,18,0.9693001508712769
1747254288.3688474,19,1.8778159618377686
1747254288.5997994,20,1.5877406597137451
1747254289.0562503,22,3.2904391288757324
1747254289.285168,23,2.307904005050659
1747254289.9796295,26,1.4464436769485474
1747254290.2081733,27,1.6531800031661987
1747254291.5943124,33,1.664121389389038
1747254292.297843,36,6.77683687210083
1747254292.5296314,37,3.650679588317871
1747254292.7587528,38,2.6881303787231445
1747254292.9882364,39,2.4787490367889404
1747254293.2184396,40,3.5357589721679688
1747254294.829731,47,3.2566373348236084
1747254295.0590465,48,3.006810426712036
1747254295.2920294,49,1.6678423881530762
1747254295.7529376,51,6.665415287017822
1747254295.9840453,52,2.9995288848876953
1747254296.4519932,54,1.5715352296829224
1747254297.1739693,57,3.9346766471862793
1747254297.8823218,60,5.634990692138672
1747254298.1241992,61,3.6020309925079346
1747254298.360034,62,2.4742727279663086
1747254298.5950625,63,1.4616299867630005
1747254299.0599625,65,2.6097209453582764
1747254299.2926686,66,2.683696746826172
1747254299.527416,67,2.9139821529388428
1747254299.7632132,68,3.449998140335083
1747254300.2328167,70,2.6396095752716064
1747254300.4648845,71,3.769050121307373
1747254301.8769016,77,1.9937468767166138
1747254302.3637903,79,2.4151203632354736
1747254302.593372,80,2.900934934616089
1747254303.0718684,82,3.613391637802124
1747254303.3076875,83,2.675210475921631
1747254303.780539,85,2.7384557723999023
1747254304.747775,89,4.682663917541504
1747254304.9977949,90,3.29203462600708
1747254306.2036471,95,2.3764050006866455
1747254307.1740425,99,1.9222489595413208
1747254307.409039,100,2.6346349716186523
1747254308.1265004,103,3.003774881362915
1747254308.8733096,106,2.2115423679351807
1747254309.1354795,107,4.255818843841553
1747254309.6499717,109,3.4353082180023193
1747254310.8601756,114,2.9326629638671875
1747254311.330029,116,1.4433664083480835
1747254312.4977167,121,2.690154790878296
1747254313.429032,125,1.6062978506088257
1747254313.6658413,126,2.225618600845337
1747254314.1448827,128,0.8581324815750122
1747254314.6207752,130,1.4833112955093384
1747254314.852166,131,2.026653289794922
1747254315.0824199,132,2.5869553089141846
1747254316.017537,136,2.855203628540039
1747254316.249631,137,2.850330114364624
1747254317.639417,143,2.0195720195770264
1747254317.8721483,144,2.6536669731140137
1747254318.3442252,146,1.8642678260803223
1747254318.5876436,147,1.6707496643066406
1747254319.3088608,150,4.076496601104736
1747254321.0241663,157,2.1405885219573975
1747254321.5046217,159,1.3713502883911133
1747254321.7395744,160,1.3054802417755127
1747254322.2078328,162,4.01650857925415
1747254322.6807847,164,3.8536291122436523
1747254323.177486,166,3.0288381576538086
1747254324.1920102,170,2.160787343978882
1747254324.4303284,171,1.7286458015441895
1747254324.6705434,172,1.7358163595199585
1747254325.3757079,175,4.017881870269775
1747254325.6280658,176,1.902716875076294
1747254325.869808,177,2.4008731842041016
1747254326.1076398,178,3.0515999794006348
1747254326.5846095,180,2.160067319869995
1747254326.8179505,181,1.2823036909103394
1747254327.536823,184,1.4010114669799805
1747254327.771859,185,0.805385172367096
1747254328.0093148,186,2.00118350982666
1747254328.722021,189,2.33286714553833
1747254328.9565196,190,1.627470850944519
1747254329.1924946,191,1.5765414237976074
1747254329.4317906,192,2.7762672901153564
1747254330.1460226,195,4.1407084465026855
1747254331.0771368,199,2.653301954269409
1747254331.310413,200,5.361462116241455
1747254331.7712686,202,1.4927297830581665
1747254332.0038025,203,0.8124048709869385
1747254332.2382479,204,1.2436872720718384
1747254332.4691863,205,1.3657389879226685
1747254332.9318154,207,2.1819918155670166
1747254333.3943074,209,1.2278610467910767
1747254333.8570704,211,2.712536334991455
1747254334.3211873,213,2.0745017528533936
1747254334.7980754,215,2.209629774093628
1747254335.0383737,216,3.0228493213653564
1747254335.5163813,218,1.313861608505249
1747254335.7546961,219,1.0879336595535278
1747254335.9972064,220,1.2577261924743652
1747254336.23338,221,2.5890133380889893
1747254336.4680455,222,2.3568594455718994
1747254336.9444418,224,1.5856562852859497
1747254337.1772227,225,0.9810728430747986
1747254338.1126668,229,1.888530969619751
1747254339.5397804,235,1.624728798866272
1747254340.0216825,237,1.9593585729599
1747254340.2558587,238,1.7925052642822266
1747254340.487947,239,2.3254172801971436
1747254340.9532225,241,3.6638588905334473
1747254341.190683,242,4.904040813446045
1747254341.6700404,244,2.9209423065185547
1747254341.9138212,245,4.694286823272705
1747254342.1582887,246,3.2820115089416504
1747254342.4017117,247,5.410295009613037
1747254343.6192296,252,2.3277933597564697
1747254343.8516402,253,1.877853274345398
1747254344.089779,254,1.7633522748947144
1747254344.7956493,257,2.0511136054992676
1747254345.0276012,258,1.5311057567596436
1747254345.2584074,259,0.9501545429229736
1747254345.4918,260,1.2484875917434692
1747254345.9592187,262,1.6544933319091797
1747254347.829798,270,3.1988961696624756
1747254348.0634475,271,2.5125088691711426
1747254348.7737494,274,1.9302877187728882
1747254349.007617,275,3.029068946838379
1747254349.244395,276,2.3299527168273926
1747254349.7150779,278,1.8549855947494507
1747254350.1914425,280,1.9411567449569702
1747254350.677028,282,1.2167103290557861
1747254350.9195197,283,1.595026969909668
1747254351.392941,285,0.8022373914718628
1747254351.8604417,287,2.8643531799316406
1747254352.1008036,288,2.033233880996704
1747254352.582068,290,2.6521425247192383
1747254353.7595315,295,5.5313310623168945
1747254354.0001287,296,5.492021560668945
1747254354.2313406,297,3.706760883331299
1747254354.4720159,298,3.321160078048706
1747254355.8881297,304,4.149770736694336
1747254356.3597724,306,1.7498493194580078
1747254356.8326142,308,2.0942978858947754
1747254357.074694,309,3.445535182952881
1747254357.8071778,312,2.343120574951172
1747254358.0497196,313,1.5728384256362915
1747254358.7940483,316,1.3891150951385498
1747254359.2602959,318,2.4528648853302
1747254359.5020983,319,3.3628804683685303
1747254360.2051342,322,3.721325397491455
1747254360.6728396,324,1.2562122344970703
1747254361.8473253,329,1.4724996089935303
1747254362.0837073,330,1.2688751220703125
1747254362.3249831,331,0.6894427537918091
1747254362.5670924,332,0.7879646420478821
1747254363.7314448,337,2.314223527908325
1747254363.9751272,338,2.9525556564331055
1747254364.4474225,340,1.5309160947799683
1747254365.1828818,343,1.4178016185760498
1747254365.4245014,344,1.3178951740264893
1747254365.667172,345,1.6954138278961182
1747254365.9073205,346,1.5058948993682861
1747254366.3801036,348,2.458111524581909
1747254366.847121,350,3.547166585922241
1747254367.3135262,352,2.107469320297241
1747254367.5575087,353,1.560343623161316
1747254367.7928941,354,1.5649340152740479
1747254368.7257123,358,3.702148199081421
1747254369.191165,360,1.727339267730713
1747254369.659844,362,1.7575181722640991
1747254369.8926957,363,0.8062689304351807
1747254370.1259115,364,1.7187131643295288
1747254370.3621345,365,2.149907350540161
1747254370.592959,366,2.0894477367401123
1747254370.8250988,367,1.6907755136489868
1747254371.0585916,368,3.7425429821014404
1747254372.472616,374,1.0617656707763672
1747254373.1811936,377,1.6525309085845947
1747254373.4192338,378,2.017137289047241
1747254375.072942,385,1.5457725524902344
1747254375.3065126,386,1.1983145475387573
1747254376.25575,390,1.511799931526184
1747254376.4915395,391,1.5123372077941895
1747254376.7243567,392,2.0921149253845215
1747254376.9597607,393,2.067166805267334
1747254377.1941588,394,2.0957396030426025
1747254377.4397616,395,3.4240846633911133
1747254377.6750455,396,2.00224232673645
1747254377.913403,397,1.9603382349014282
1747254378.1517556,398,2.773660659790039
1747254378.3855078,399,2.4314911365509033
1747254378.8510947,401,2.0805273056030273
1747254379.0801938,402,1.867903232574463
1747254379.55908,404,1.4028698205947876
1747254380.4951494,408,2.1514487266540527
1747254380.7279623,409,0.8928887844085693
1747254381.4261217,412,1.392632007598877
1747254381.6637871,413,2.0308549404144287
1747254381.8986018,414,2.77053165435791
1747254382.132165,415,3.514456272125244
1747254382.8426857,418,4.5875725746154785
1747254383.5485554,421,6.031538963317871
1747254383.7935846,422,3.7350504398345947
1747254384.5046968,425,1.7190052270889282
1747254384.7408128,426,3.1262364387512207
1747254385.6685224,430,1.9163613319396973
1747254385.901081,431,2.1217730045318604
1747254386.6080096,434,1.362734079360962
1747254386.8441706,435,1.4052897691726685
1747254387.0776281,436,1.2752717733383179
1747254387.312831,437,1.9350674152374268
1747254387.5448303,438,3.158693790435791
1747254387.7767062,439,2.43168568611145
1747254388.010165,440,1.2057524919509888
1747254388.244213,441,1.8519123792648315
1747254388.7106624,443,1.895173192024231
1747254388.9456387,444,2.1374940872192383
1747254389.1770248,445,1.2992807626724243
1747254389.4123354,446,2.2339727878570557
1747254390.3779168,450,3.3368966579437256
1747254390.6165295,451,2.6623270511627197
1747254390.8554604,452,0.8892618417739868
1747254391.0953257,453,1.6171855926513672
1747254391.3328295,454,2.2256627082824707
1747254391.817566,456,1.6701023578643799
1747254392.3120124,458,2.1575779914855957
1747254392.8006947,460,2.330509901046753
1747254393.048742,461,2.243990898132324
1747254393.7654307,464,1.043118953704834
1747254393.999873,465,1.2449617385864258
1747254394.2408986,466,1.7373046875
1747254394.706894,468,1.1382888555526733
1747254395.1765475,470,1.4220037460327148
1747254396.1122794,474,2.4398889541625977
1747254396.3534741,475,2.282533884048462
1747254397.0730965,478,1.9237902164459229
1747254397.3252268,479,3.033993721008301
1747254397.5635014,480,2.3840644359588623
1747254397.8056455,481,1.819085955619812
1747254398.042153,482,1.6072689294815063
1747254398.2754056,483,2.0495495796203613
1747254398.512539,484,3.320889949798584
1747254398.9896452,486,1.7460193634033203
1747254399.221534,487,1.2540264129638672
1747254399.4542544,488,1.845734715461731
1747254399.696112,489,2.865260124206543
1747254400.1654897,491,2.105830192565918
1747254400.8704698,494,2.0752978324890137
1747254401.808258,498,3.954072952270508
1747254402.5014246,501,2.746004343032837
1747254402.738565,502,2.126866579055786
1747254402.969675,503,2.1356148719787598
1747254403.6714652,506,3.500026226043701
1747254404.135667,508,2.914393663406372
1747254404.3680618,509,1.6810882091522217
1747254404.603863,510,1.6960769891738892
1747254404.8399434,511,1.391444444656372
1747254405.0762887,512,2.3139734268188477
1747254405.3095915,513,2.212435483932495
1747254405.5428126,514,2.258678913116455
1747254406.240649,517,0.9971065521240234
1747254406.4733424,518,1.5440348386764526
1747254406.7102444,519,1.0710211992263794
1747254406.942987,520,1.5442954301834106
1747254407.6390572,523,1.3169469833374023
1747254409.2627633,530,1.816709280014038
1747254409.9659956,533,1.6520589590072632
1747254410.197647,534,2.6947340965270996
1747254410.6719701,536,1.4152555465698242
1747254410.9038591,537,1.5716489553451538
1747254411.1341336,538,0.8400786519050598
1747254411.3660588,539,1.7241240739822388
1747254411.5973697,540,4.565319538116455
1747254412.0702214,542,2.1084258556365967
1747254412.3054702,543,3.1357357501983643
1747254412.5440085,544,2.1582913398742676
1747254413.013319,546,1.791974425315857
1747254413.2472446,547,2.5552361011505127
1747254413.944555,550,3.695246934890747
1747254414.4274929,552,3.70367693901062
1747254414.901067,554,3.971224784851074
1747254415.1367922,555,4.24383544921875
1747254415.3748631,556,4.373427391052246
1747254416.7944539,562,1.744742512702942
1747254417.033209,563,1.4093437194824219
1747254417.269271,564,1.599192500114441
1747254418.2145503,568,2.8076975345611572
1747254418.9158762,571,0.9375855922698975
1747254419.3898087,573,1.552396297454834
1747254420.090709,576,10.489738464355469
1747254421.0346296,580,2.253005027770996
1747254421.9910629,584,0.987684965133667
1747254422.2285945,585,0.5226059556007385
1747254422.4633088,586,0.5939667820930481
1747254422.931539,588,0.652705729007721
1747254423.3985238,590,1.108903169631958
1747254423.6313121,591,0.9997963309288025
1747254423.8617601,592,0.7713959217071533
1747254424.3296645,594,0.6931735873222351
1747254424.803141,596,1.1271675825119019
1747254425.0412228,597,1.583463430404663
1747254425.2731674,598,0.8804795742034912
1747254425.508712,599,1.1037274599075317
1747254425.9761493,601,0.8878796100616455
1747254426.215547,602,1.7377924919128418
1747254426.445758,603,1.1286840438842773
1747254426.902405,605,0.764198899269104
1747254427.5962536,608,1.1581517457962036
1747254428.0679579,610,1.1430904865264893
1747254428.7622023,613,1.0245816707611084
1747254428.9970021,614,1.456251621246338
1747254429.455668,616,2.3735949993133545
1747254429.9213102,618,2.6035361289978027
1747254430.400175,620,1.5262038707733154
1747254430.8678253,622,1.27060067653656
1747254431.100789,623,1.396734356880188
1747254431.79806,626,1.3003655672073364
1747254432.2667456,628,2.002814769744873
1747254432.5010443,629,1.825696349143982
1747254433.428273,633,1.4136877059936523
1747254433.8889725,635,0.995711088180542
1747254434.3608835,637,2.3657329082489014
1747254435.0721793,640,2.3617236614227295
1747254435.304172,641,1.7004673480987549
1747254435.5391068,642,1.045872688293457
1747254435.7731924,643,1.5757396221160889
1747254436.015516,644,1.686808466911316
1747254436.2582374,645,0.8696864247322083
1747254437.2008507,649,0.8252982497215271
1747254437.6648848,651,1.0397515296936035
1747254437.8980684,652,1.3033814430236816
1747254438.137764,653,1.0458725690841675
1747254438.379562,654,1.8773142099380493
1747254438.6185226,655,1.0227601528167725
1747254439.3177135,658,1.8606361150741577
1747254439.5485716,659,0.772110104560852
1747254439.7808123,660,0.9232346415519714
1747254441.4315073,667,1.0333925485610962
1747254442.1342826,670,1.308801293373108
1747254443.3030589,675,2.2323195934295654
1747254443.5430949,676,1.66866135597229
1747254443.7748077,677,1.3849254846572876
1747254444.4956906,680,1.7888209819793701
1747254444.9742162,682,1.134431004524231
1747254445.2088547,683,0.8717993497848511
1747254445.445974,684,1.2160027027130127
1747254446.1535308,687,1.9437816143035889
1747254447.3353674,692,1.5279370546340942
1747254447.806655,694,1.0074881315231323
1747254448.0381255,695,1.292270541191101
1747254448.2721436,696,1.8096532821655273
1747254448.5049706,697,3.214625120162964
1747254448.983076,699,2.250936269760132
1747254449.7187443,702,3.0754964351654053
1747254449.963393,703,4.203693866729736
1747254450.4319248,705,2.960407018661499
1747254451.375752,709,2.0188467502593994
1747254451.6122901,710,2.7539331912994385
1747254452.084252,712,1.3383013010025024
1747254452.7864876,715,1.4684122800827026
1747254453.2549639,717,1.26100492477417
1747254453.728619,719,0.882394015789032
1747254453.9592984,720,2.0703961849212646
1747254454.1932569,721,2.0597610473632812
1747254454.6603043,723,1.6466619968414307
1747254455.1327806,725,1.3933595418930054
1747254455.3704238,726,2.636652708053589
1747254455.6057837,727,1.6030175685882568
1747254455.8494897,728,2.4700844287872314
1747254456.0783029,729,2.852832794189453
1747254456.5543613,731,1.414745569229126
1747254456.7836378,732,1.2220474481582642
1747254457.012557,733,2.0524439811706543
1747254458.1760612,738,1.6238884925842285
1747254458.4061587,739,2.3855955600738525
1747254458.6430879,740,2.034383773803711
1747254459.1047413,742,2.45363712310791
1747254459.3331103,743,1.7369325160980225
1747254459.56957,744,2.4409713745117188
1747254459.80891,745,1.8099647760391235
1747254461.4576385,752,1.5720539093017578
1747254462.1590257,755,1.174147129058838
1747254462.3936923,756,1.2329559326171875
1747254462.8642197,758,1.3276828527450562
1747254464.0346336,763,4.5347208976745605
1747254464.271231,764,4.2086639404296875
1747254464.5060859,765,4.55697774887085
1747254465.2225814,768,1.1195454597473145
1747254465.5416646,769,2.532741069793701
1747254466.2406673,772,1.8728281259536743
1747254466.473904,773,1.8541784286499023
1747254466.9529595,775,1.6392521858215332
1747254467.1964688,776,1.9188382625579834
1747254467.6970277,778,1.6660513877868652
1747254467.9392898,779,2.132202625274658
1747254468.182311,780,3.4350485801696777
1747254468.4227843,781,4.061737060546875
1747254468.6593733,782,1.8895823955535889
1747254470.1004384,788,1.0892179012298584
1747254470.3355012,789,2.5998716354370117
1747254470.8072472,791,2.1258771419525146
1747254471.2823873,793,2.2284271717071533
1747254471.749906,795,1.406628131866455
1747254471.981261,796,3.2064836025238037
1747254472.6762245,799,2.2346489429473877
1747254472.9085019,800,1.222662091255188
1747254473.8427231,804,0.9157164692878723
1747254474.0780864,805,1.7564977407455444
1747254474.3118086,806,0.9906964898109436
1747254474.5430307,807,2.8880884647369385
1747254475.2675633,810,2.0453553199768066
1747254475.988587,813,2.1179938316345215
1747254477.158176,818,1.7796826362609863
1747254477.3930027,819,2.4768359661102295
1747254477.8609993,821,2.879054307937622
1747254478.0955503,822,2.204925537109375
1747254478.3363168,823,1.3503057956695557
1747254478.8129299,825,3.442323684692383
1747254479.0544856,826,1.8592407703399658
1747254479.2895808,827,1.0377585887908936
1747254479.5194046,828,2.362305164337158
1747254480.444537,832,2.5685832500457764
1747254480.6733978,833,3.45843768119812
1747254481.1315205,835,1.4577391147613525
1747254481.3602996,836,2.5567173957824707
1747254481.5918553,837,2.0240461826324463
1747254482.0600307,839,2.081355571746826
1747254482.2965317,840,1.7872083187103271
1747254483.0018911,843,2.1317057609558105
1747254483.4616833,845,2.2738616466522217
1747254484.628281,850,1.099982738494873
1747254484.8564832,851,1.928672432899475
1747254485.5784757,854,1.58907949924469
1747254486.3077195,857,3.12958025932312
1747254487.0313315,860,2.7086868286132812
1747254487.5211456,862,2.616863965988159
1747254488.2519033,865,1.2100366353988647
1747254488.5041392,866,0.805219292640686
1747254489.4804084,870,2.2177939414978027
1747254489.7206693,871,3.1606392860412598
1747254492.132625,881,3.1269960403442383
1747254492.6113794,883,2.712528944015503
1747254492.8563619,884,3.4232285022735596
1747254493.1013184,885,1.3666608333587646
1747254493.3337424,886,2.3446154594421387
1747254493.8004897,888,3.0931777954101562
1747254494.264356,890,1.3692420721054077
1747254494.737764,892,1.261100172996521
1747254495.446482,895,3.1422531604766846
1747254495.923548,897,2.408583879470825
1747254496.1626523,898,7.142062664031982
1747254496.876266,901,2.8848891258239746
1747254497.1258695,902,3.165029764175415
1747254497.6027799,904,1.2835414409637451
1747254498.0729802,906,0.6630849242210388
1747254498.3074157,907,1.7487249374389648
1747254498.5417871,908,1.6227062940597534
1747254499.014931,910,3.169260263442993
1747254499.2486262,911,2.4871914386749268
1747254499.9456475,914,1.5772302150726318
1747254500.8699317,918,2.673065185546875
1747254501.1032963,919,2.841096878051758
1747254501.576018,921,2.044821262359619
1747254502.0434048,923,1.0952705144882202
1747254502.9859934,927,4.632667541503906
1747254503.2257595,928,1.3599696159362793
1747254503.4618351,929,2.2233731746673584
1747254503.7105083,930,1.1342124938964844
1747254503.9561646,931,1.797930121421814
1747254504.2026324,932,2.011730194091797
1747254504.4478867,933,3.181899070739746
1747254504.9197662,935,8.017022132873535
1747254505.8585129,939,10.473311424255371
1747254506.3242774,941,8.579269409179688
1747254506.5581176,942,3.402804374694824
1747254507.2618191,945,0.39676615595817566
1747254508.2551918,949,0.6659149527549744
1747254508.98583,952,0.6274785399436951
1747254509.4642854,954,0.3849348723888397
1747254509.7031162,955,0.7473191618919373
1747254509.9405966,956,1.0716168880462646
1747254510.9183552,960,1.3866006135940552
1747254511.4030325,962,0.8835104703903198
1747254511.6476138,963,1.357513666152954
1747254511.891323,964,0.8636533617973328
1747254512.1298518,965,0.8083929419517517
1747254512.6202092,967,1.4034643173217773
1747254512.8583274,968,1.4037419557571411
1747254513.5863662,971,1.782185673713684
1747254514.7935443,976,2.76843523979187
1747254515.2752655,978,1.3401806354522705
1747254515.513731,979,1.6368541717529297
1747254515.9823194,981,1.346798300743103
1747254516.216963,982,1.4971760511398315
1747254517.158918,986,1.3756232261657715
1747254517.6257858,988,1.2649304866790771
1747254517.8595157,989,1.0260984897613525
1747254518.0920546,990,0.752761960029602
1747254518.561751,992,1.542757272720337
1747254519.030944,994,1.5122603178024292
1747254519.263779,995,2.4783575534820557
1747254519.498151,996,1.7510064840316772
1747254519.9743066,998,2.050642728805542
1747254520.20895,999,1.287537932395935
1747254520.6823819,1001,1.145622968673706
1747254520.9180558,1002,1.271276831626892
1747254521.1519055,1003,1.466246485710144
1747254521.3851206,1004,2.185173511505127
1747254521.6267338,1005,2.658572196960449
1747254521.86258,1006,1.049607276916504
1747254523.045017,1011,1.9168174266815186
1747254523.5212336,1013,2.2665011882781982
1747254524.0062883,1015,2.119018793106079
1747254524.2402725,1016,0.8822039365768433
1747254524.4749334,1017,1.7216953039169312
1747254525.671189,1022,0.7354856729507446
1747254526.6135523,1026,2.5757648944854736
1747254527.0759282,1028,1.1730540990829468
1747254527.3074732,1029,1.0656719207763672
1747254528.7125964,1035,2.6252753734588623
1747254528.9454257,1036,5.706503391265869
1747254529.1844153,1037,2.458299160003662
1747254529.4207888,1038,1.8812505006790161
1747254529.653844,1039,1.746159315109253
1747254530.5876431,1043,2.361743927001953
1747254531.0459192,1045,1.1573643684387207
1747254531.2777262,1046,1.2344343662261963
1747254532.6514463,1052,4.15820837020874
1747254532.8836129,1053,3.336435317993164
1747254533.574007,1056,5.154171466827393
1747254534.0392854,1058,3.3448266983032227
1747254534.2750912,1059,1.2320992946624756
1747254534.5096748,1060,1.638712763786316
1747254534.984458,1062,1.428459882736206
1747254535.6963882,1065,1.2865350246429443
1747254535.9287193,1066,1.7986713647842407
1747254536.1611707,1067,3.1110570430755615
1747254536.6307292,1069,1.2033987045288086
1747254536.8635452,1070,1.9328933954238892
1747254537.1004727,1071,1.2093206644058228
1747254537.3352623,1072,2.1752724647521973
1747254537.5717056,1073,1.7312068939208984
1747254537.809832,1074,1.9498449563980103
1747254538.531268,1077,2.1757521629333496
1747254538.7688954,1078,3.4259331226348877
1747254539.2363334,1080,2.038083553314209
1747254539.471164,1081,1.3463507890701294
1747254539.7044818,1082,1.2979639768600464
1747254540.410323,1085,1.0819474458694458
1747254540.649846,1086,1.4003454446792603
1747254540.8893669,1087,1.6284233331680298
1747254541.8229573,1091,2.1251235008239746
1747254542.0618718,1092,1.1339191198349
1747254542.3018181,1093,2.129509925842285
1747254543.4680483,1098,1.3051986694335938
1747254543.9566698,1100,1.7112350463867188
1747254544.4342108,1102,2.2349026203155518
1747254544.6683109,1103,2.1086175441741943
1747254544.9021761,1104,2.5727782249450684
1747254545.6096365,1107,0.9293819665908813
1747254545.8518846,1108,3.036078453063965
1747254546.0939167,1109,2.488760471343994
1747254546.3357272,1110,5.523972511291504
1747254546.570148,1111,4.066573143005371
1747254546.8068974,1112,1.434739589691162
1747254547.0410898,1113,2.71848201751709
1747254547.2831988,1114,2.0443239212036133
1747254547.7535505,1116,1.9230831861495972
1747254548.4576826,1119,0.8944932222366333
1747254548.9348242,1121,1.1679335832595825
1747254549.1685462,1122,1.9670398235321045
1747254549.8743536,1125,2.37345814704895
1747254550.1079707,1126,1.813082218170166
1747254550.5856097,1128,2.4923112392425537
1747254550.82172,1129,2.208303451538086
1747254551.06165,1130,1.9162157773971558
1747254551.2957788,1131,4.048262119293213
1747254551.5291045,1132,4.060035705566406
1747254551.9932535,1134,1.167605996131897
1747254552.2264564,1135,2.4111340045928955
1747254552.459389,1136,2.2334535121917725
1747254553.164767,1139,1.484755277633667
1747254553.869984,1142,1.5176076889038086
1747254554.5978608,1145,0.817101240158081
1747254554.836567,1146,1.2001160383224487
1747254555.3200002,1148,2.9342803955078125
1747254555.557711,1149,2.184706687927246
1747254555.791943,1150,2.4554173946380615
1747254556.031958,1151,1.4470449686050415
1747254556.2661211,1152,3.684065103530884
1747254556.5018408,1153,1.924389362335205
1747254556.9690897,1155,0.9498201608657837
1747254558.132461,1160,3.0568463802337646
1747254558.5965757,1162,2.570923328399658
1747254559.0636554,1164,2.437354803085327
1747254559.5241063,1166,1.4231716394424438
1747254559.752057,1167,1.7010939121246338
1747254561.128257,1173,1.977910041809082
1747254561.356992,1174,1.4627881050109863
1747254561.8231094,1176,2.710597515106201
1747254562.0522575,1177,1.4609389305114746
1747254562.280481,1178,1.8657875061035156
1747254563.1972322,1182,0.8671162724494934
1747254563.66624,1184,1.4338970184326172
1747254564.139315,1186,2.254392147064209
1747254564.6089907,1188,1.736524224281311
1747254564.842741,1189,1.7727636098861694
1747254565.0757296,1190,1.9556301832199097
1747254565.783331,1193,1.9649543762207031
1747254566.018466,1194,1.7095470428466797
1747254566.2545466,1195,2.7009739875793457
1747254566.7222755,1197,2.1474075317382812
1747254566.954275,1198,1.4637819528579712
1747254567.6672237,1201,2.911229372024536
1747254567.900349,1202,2.0559818744659424
1747254568.6083415,1205,2.840303659439087
1747254568.841415,1206,1.836677074432373
1747254569.0755486,1207,1.9626004695892334
1747254569.541238,1209,0.5200324654579163
1747254570.4974823,1213,2.086177110671997
1747254570.7405357,1214,0.36146873235702515
1747254570.9822137,1215,2.71602463722229
1747254571.488603,1217,2.164914846420288
1747254571.7224827,1218,3.586876392364502
1747254572.927379,1223,11.253650665283203
1747254573.4063325,1225,8.121687889099121
1747254574.1261091,1228,0.7633965611457825
1747254574.3642187,1229,0.35603052377700806
1747254575.0857432,1232,0.33013343811035156
1747254575.3242686,1233,0.4051152467727661
1747254576.5365458,1238,0.47683629393577576
1747254577.0228946,1240,0.5577418804168701
1747254577.2647223,1241,0.6409881711006165
1747254577.500131,1242,0.7669837474822998
1747254577.7356448,1243,1.2254016399383545
1747254577.9794624,1244,0.7844812273979187
1747254578.2154908,1245,0.8325625061988831
1747254578.4528368,1246,0.8329207301139832
1747254579.1795108,1249,1.020591139793396
1747254579.41718,1250,1.1601366996765137
1747254579.6610224,1251,1.2929607629776
1747254579.9027927,1252,1.6330980062484741
1747254580.3904564,1254,1.7183473110198975
1747254580.8758488,1256,1.5987358093261719
1747254581.109969,1257,1.181776762008667
1747254581.8179605,1260,1.210809350013733
1747254582.0498428,1261,0.9507810473442078
1747254582.750454,1264,0.8643832802772522
1747254583.4527,1267,0.8321697115898132
1747254584.3806436,1271,2.3282389640808105
1747254585.5423281,1276,1.1711260080337524
1747254585.7778552,1277,1.3751745223999023
1747254586.014503,1278,1.399314522743225
1747254586.981649,1282,0.848568856716156
1747254587.7030632,1285,2.0895273685455322
1747254588.879964,1290,1.3642398118972778
1747254589.6040974,1293,1.264113187789917
1747254590.3120441,1296,1.314408302307129
1747254590.7830148,1298,0.8165768384933472
1747254591.0189002,1299,0.9701085686683655
1747254591.7164278,1302,1.0018845796585083
1747254592.6384938,1306,0.6972037553787231
1747254593.5671546,1310,1.1407526731491089
1747254594.4913485,1314,1.004881739616394
1747254594.7297666,1315,1.4699993133544922
1747254595.8976126,1320,1.3086495399475098
1747254596.3705184,1322,1.4479568004608154
1747254596.607786,1323,1.1835323572158813
1747254597.072974,1325,2.0250489711761475
1747254597.3016057,1326,1.340295433998108
1747254597.7647312,1328,1.0253819227218628
1747254599.3912365,1335,1.5315533876419067
1747254601.5064673,1344,0.7753599882125854
1747254601.7433958,1345,1.0898449420928955
1747254602.212303,1347,1.3288321495056152
1747254602.4447129,1348,1.3868767023086548
1747254603.1418962,1351,1.5332093238830566
1747254603.3724518,1352,1.0440646409988403
1747254603.8434193,1354,1.2199492454528809
1747254604.7789366,1358,0.9429696202278137
1747254605.2458434,1360,1.9000252485275269
1747254606.196557,1364,1.6794883012771606
1747254606.4358602,1365,1.017058253288269
1747254606.6712306,1366,2.1962785720825195
1747254606.9085357,1367,2.3091495037078857
1747254607.1440747,1368,1.9528086185455322
1747254608.0778687,1372,2.404534101486206
1747254608.3091586,1373,2.4055674076080322
1747254608.7754176,1375,2.1909165382385254
1747254609.0095885,1376,1.9090542793273926
1747254609.9426742,1380,3.1507668495178223
1747254611.1115186,1385,1.9513497352600098
1747254611.3406153,1386,1.567145824432373
1747254612.272706,1390,1.140734314918518
1747254612.9876947,1393,3.0009052753448486
1747254613.6814282,1396,2.3094053268432617
1747254613.910855,1397,1.2709708213806152
1747254614.3703637,1399,1.7102419137954712
1747254614.6021218,1400,1.8582243919372559
1747254615.2896867,1403,1.846444845199585
1747254615.746752,1405,1.9321361780166626
1747254617.5789394,1413,0.7618566155433655
1747254618.2793276,1416,1.1558445692062378
1747254618.5121865,1417,1.63006591796875
1747254618.9716558,1419,2.2140798568725586
1747254619.439056,1421,2.179152250289917
1747254619.6683302,1422,3.0172030925750732
1747254621.7556798,1431,1.5879755020141602
1747254621.9840016,1432,1.3373216390609741
1747254622.9155746,1436,1.1631823778152466
1747254623.3777232,1438,2.8877079486846924
1747254623.6090934,1439,1.1873193979263306
1747254623.8383002,1440,2.3260111808776855
1747254624.0682905,1441,2.7412123680114746
1747254624.7565045,1444,1.412939429283142
1747254625.213516,1446,0.5462820529937744
1747254625.4430077,1447,1.8127326965332031
1747254625.67529,1448,2.166088342666626
1747254625.920597,1449,1.3771384954452515
1747254626.1523213,1450,3.340022325515747
1747254626.3871133,1451,2.2321419715881348
1747254626.6216946,1452,1.5701757669448853
1747254627.0859485,1454,1.7591631412506104
1747254627.317953,1455,1.8367239236831665
1747254627.5497713,1456,1.9421515464782715
1747254627.7859745,1457,2.25067400932312
1747254628.022079,1458,1.8628994226455688
1747254628.2581534,1459,1.9519222974777222
1747254628.4942026,1460,1.7589503526687622
1747254628.7367916,1461,0.5244139432907104
1747254629.210633,1463,2.6996138095855713
1747254630.9365735,1470,1.3119540214538574
1747254631.6346862,1473,2.018028736114502
1747254631.867219,1474,3.5583832263946533
1747254632.3380165,1476,2.077025890350342
1747254632.5694113,1477,1.025707483291626
1747254633.5071907,1481,2.447436571121216
1747254633.739836,1482,5.49807596206665
1747254633.97411,1483,1.6340492963790894
1747254634.909601,1487,1.2518997192382812
1747254635.1432552,1488,3.305255174636841
1747254635.37957,1489,3.0274434089660645
1747254635.6117866,1490,2.275876760482788
1747254635.8450255,1491,1.3517553806304932
1747254636.3111129,1493,1.8498512506484985
1747254636.5425808,1494,2.514127016067505
1747254637.4806828,1498,1.2533047199249268
1747254637.7168524,1499,2.7870030403137207
1747254637.9475656,1500,0.9996838569641113
1747254638.418477,1502,2.0057716369628906
1747254639.131452,1505,1.2232670783996582
1747254640.0767136,1509,1.862772822380066
1747254640.3126268,1510,1.0924874544143677
1747254640.5468872,1511,1.9577001333236694
1747254641.0287988,1513,1.4360984563827515
1747254641.5037396,1515,2.55600643157959
1747254641.7356856,1516,1.8620305061340332
1747254643.383243,1523,0.9945593476295471
1747254644.093781,1526,1.7359694242477417
1747254644.5624216,1528,2.0443456172943115
1747254645.9585257,1534,2.434325933456421
1747254646.6604192,1537,2.0886306762695312
1747254646.8916967,1538,1.940374732017517
1747254647.5857806,1541,1.9572951793670654
1747254648.519075,1545,1.7412934303283691
1747254648.991437,1547,2.065412759780884
1747254649.232551,1548,2.1695804595947266
1747254649.9305604,1551,1.2786405086517334
1747254650.1672647,1552,2.306938648223877
1747254650.4024687,1553,1.1207208633422852
1747254650.8727002,1555,0.8499146699905396
1747254651.3422425,1557,1.9454737901687622
1747254652.5087447,1562,1.8889199495315552
1747254652.9751399,1564,0.9821916222572327
1747254653.211733,1565,1.6386665105819702
1747254653.4404714,1566,0.7622424960136414
1747254653.9018369,1568,1.141856074333191
1747254654.3634305,1570,1.8557720184326172
1747254654.597056,1571,3.295379638671875
1747254654.829018,1572,1.3318629264831543
1747254655.0612962,1573,0.8570111393928528
1747254655.752494,1576,2.0169167518615723
1747254656.2226396,1578,3.861546039581299
1747254656.4645803,1579,2.21234393119812
1747254656.700132,1580,0.9694350957870483
1747254656.933912,1581,2.243074655532837
1747254657.170055,1582,1.7009212970733643
1747254657.8798764,1585,1.4259583950042725
1747254659.0460386,1590,1.780640959739685
1747254660.2261977,1595,1.5285985469818115
1747254660.463771,1596,1.8559844493865967
1747254660.7054267,1597,2.215895414352417
1747254661.6596208,1601,1.2685502767562866
1747254661.9006007,1602,2.503727674484253
1747254662.1380215,1603,3.4562714099884033
1747254663.7599285,1610,1.7407233715057373
1747254664.000247,1611,2.51772141456604
1747254664.4693403,1613,2.0371434688568115
1747254664.7015464,1614,1.9176030158996582
1747254665.169596,1616,1.252791166305542
1747254666.1105914,1620,3.1566343307495117
1747254666.5727904,1622,2.266181707382202
1747254667.0374403,1624,1.4113353490829468
1747254667.4954984,1626,0.5779781937599182
1747254667.723367,1627,1.389500379562378
1747254668.6541853,1631,2.0937063694000244
1747254669.5905886,1635,1.3488622903823853
1747254669.824423,1636,1.7067723274230957
1747254670.0603735,1637,0.6520566344261169
1747254670.2954097,1638,1.941359281539917
1747254670.767062,1640,1.7671782970428467
1747254671.0097978,1641,1.7186983823776245
1747254672.199164,1646,3.3429086208343506
1747254672.433319,1647,0.7070785760879517
1747254672.8998716,1649,3.1450369358062744
1747254673.3651571,1651,1.2477298974990845
1747254673.6011643,1652,1.7261359691619873
1747254673.8361557,1653,1.7999088764190674
1747254674.0701995,1654,1.8192265033721924
1747254674.5377016,1656,2.9759562015533447
1747254675.0085635,1658,2.23976469039917
1747254675.9432185,1662,1.8530608415603638
1747254676.4146693,1664,2.448042631149292
1747254676.8829894,1666,1.5529110431671143
1747254677.5838082,1669,3.286710739135742
1747254677.8190317,1670,2.323620319366455
1747254678.7587626,1674,2.1768946647644043
1747254679.4852622,1677,1.4121017456054688
1747254679.9594147,1679,1.2409560680389404
1747254680.197352,1680,2.022706985473633
1747254680.4381702,1681,1.2532474994659424
1747254680.6868856,1682,2.4378504753112793
1747254681.398402,1685,2.928663492202759
1747254681.6345308,1686,2.6837220191955566
1747254681.8700135,1687,1.646569013595581
1747254682.1093183,1688,1.5028929710388184
1747254682.3520136,1689,2.314692497253418
1747254682.5889597,1690,0.8517287969589233
1747254683.2925563,1693,1.4842970371246338
1747254683.5269198,1694,3.088196277618408
1747254683.7623365,1695,1.5314555168151855
1747254684.2415042,1697,3.691678762435913
1747254684.4781535,1698,2.7306718826293945
1747254684.7110631,1699,2.369227647781372
1747254684.944148,1700,1.8967593908309937
1747254685.4115386,1702,1.4259626865386963
1747254685.8775408,1704,1.3560980558395386
1747254686.580292,1707,1.8141134977340698
1747254687.0632834,1709,1.3468012809753418
1747254687.297986,1710,2.3489742279052734
1747254687.5414345,1711,3.3883562088012695
1747254687.7848978,1712,5.2804484367370605
1747254689.2240512,1718,1.438212513923645
1747254689.461923,1719,1.9186559915542603
1747254690.1666076,1722,2.6207478046417236
1747254690.4016545,1723,3.931886911392212
1747254690.6368105,1724,2.0494744777679443
1747254690.8834522,1725,1.8845750093460083
1747254692.067328,1730,1.7034223079681396
1747254693.932205,1738,1.0685184001922607
1747254694.1690059,1739,2.1061055660247803
1747254694.404061,1740,2.153111696243286
1747254695.1065052,1743,2.208860158920288
1747254695.5737455,1745,2.677640676498413
1747254696.2798505,1748,1.3890480995178223
1747254696.5158875,1749,1.3842434883117676
1747254696.7519126,1750,1.9045652151107788
1747254696.983713,1751,2.2101755142211914
1747254697.4589615,1753,1.6364742517471313
1747254697.6925244,1754,2.922802448272705
1747254698.3973289,1757,2.6144073009490967
1747254699.567167,1762,2.091892719268799
1747254699.79944,1763,2.385441541671753
1747254700.2661877,1765,2.123560905456543
1747254700.5004797,1766,0.43444162607192993
1747254700.9656968,1768,3.2661726474761963
1747254702.5964496,1775,3.909163475036621
1747254702.835073,1776,2.3550000190734863
1747254703.070793,1777,1.998709797859192
1747254703.779478,1780,2.7240731716156006
1747254704.0162404,1781,2.1461057662963867
1747254704.7164874,1784,3.7701969146728516
1747254704.9522407,1785,1.9993810653686523
1747254705.189392,1786,1.6399476528167725
1747254705.431367,1787,1.4929572343826294
1747254705.9065871,1789,3.380913257598877
1747254706.1487684,1790,2.4045791625976562
1747254706.6195655,1792,4.471592903137207
1747254707.0882506,1794,1.9771158695220947
1747254707.5560222,1796,4.003950119018555
1747254707.7862484,1797,1.0007277727127075
1747254708.4755733,1800,2.4711830615997314
1747254708.9314268,1802,2.755275249481201
1747254709.160818,1803,1.3279134035110474
1747254709.3900192,1804,1.8968887329101562
1747254710.304834,1808,0.6294071674346924
1747254710.7620535,1810,3.4634628295898438
1747254711.6789956,1814,1.1368088722229004
1747254712.137498,1816,0.2663888931274414
1747254712.5971053,1818,1.642624855041504
1747254712.8364573,1819,0.6353734731674194
1747254713.7639542,1823,3.1370818614959717
1747254714.4596224,1826,2.6714370250701904
1747254714.6917474,1827,2.125328540802002
1747254715.1553242,1829,0.9021228551864624
1747254715.3841243,1830,2.5781800746917725
1747254715.8472154,1832,0.7749186754226685
1747254716.0788085,1833,1.2512123584747314
1747254716.3076105,1834,1.8883123397827148
1747254716.7715802,1836,3.2327771186828613
1747254717.0067527,1837,2.5834293365478516
1747254717.2424953,1838,3.5093791484832764
1747254718.6597986,1844,1.2211124897003174
1747254718.9080117,1845,2.493650197982788
1747254719.1457255,1846,5.534887313842773
1747254719.3786488,1847,4.025386810302734
1747254719.6115313,1848,4.280121326446533
1747254720.3106678,1851,5.4592390060424805
1747254720.77903,1853,0.1196557879447937
1747254721.4720895,1856,0.5351406931877136
1747254722.4312556,1860,2.0893452167510986
1747254723.386286,1864,2.686812162399292
1747254723.6206348,1865,2.200740098953247
1747254723.8538067,1866,1.186475157737732
1747254724.0868878,1867,2.152920961380005
1747254725.0222716,1871,3.3292019367218018
1747254725.2542017,1872,0.5227879285812378
1747254725.487474,1873,1.4897477626800537
1747254725.725776,1874,2.1003501415252686
1747254725.9660847,1875,2.962125778198242
1747254726.4427295,1877,0.8430180549621582
1747254726.9161415,1879,3.453054189682007
1747254727.1512105,1880,2.705552339553833
1747254727.848282,1883,2.3549644947052
1747254728.0801995,1884,2.318204879760742
1747254728.5483475,1886,2.3353734016418457
1747254729.00692,1888,1.7574902772903442
1747254729.4668376,1890,3.3897523880004883
1747254729.696257,1891,2.0672619342803955
1747254730.626041,1895,3.646836042404175
1747254731.5598352,1899,0.21537910401821136
1747254732.0384943,1901,2.1161952018737793
1747254732.2741177,1902,3.2320494651794434
1747254733.2195773,1906,3.024050235748291
1747254733.6841908,1908,1.4729703664779663
1747254733.9201038,1909,5.491382122039795
1747254734.1565683,1910,1.866308331489563
1747254734.8535054,1913,3.515209913253784
1747254735.55781,1916,2.079267978668213
1747254736.0273178,1918,1.6790262460708618
1747254737.4207072,1924,2.7075448036193848
1747254737.6524994,1925,3.219266891479492
1747254737.8860686,1926,1.703161358833313
1747254738.3575053,1928,2.221393346786499
1747254738.5913033,1929,1.5564831495285034
1747254739.3038573,1932,1.534127950668335
1747254740.014562,1935,2.114956855773926
1747254740.2500246,1936,4.40880823135376
1747254740.9641423,1939,0.7112695574760437
1747254741.198002,1940,1.7133558988571167
1747254741.4336593,1941,2.4685468673706055
1747254741.6734524,1942,3.763551712036133
1747254742.3861601,1945,3.328582286834717
1747254742.8577876,1947,0.8365535140037537
1747254743.5610268,1950,2.639777660369873
1747254743.794486,1951,1.6051021814346313
1747254744.262217,1953,1.4479769468307495
1747254744.9672914,1956,2.882300615310669
1747254745.932833,1960,1.7407835721969604
1747254746.1662855,1961,3.6283679008483887
1747254746.3999865,1962,4.080322742462158
1747254746.634406,1963,1.4401462078094482
1747254746.8672967,1964,1.475178837776184
1747254747.332163,1966,0.681623101234436
1747254747.5649374,1967,2.5986030101776123
1747254747.7973423,1968,4.5082597732543945
1747254748.028372,1969,3.314316749572754
1747254749.4131453,1975,3.283383846282959
1747254749.876646,1977,2.95959210395813
1747254750.1074648,1978,2.842350482940674
1747254750.3390095,1979,2.9821856021881104
1747254750.5764394,1980,0.3962855935096741
1747254750.809907,1981,2.745952606201172
1747254751.0440428,1982,1.4033228158950806
1747254751.280676,1983,1.0742015838623047
1747254751.752729,1985,2.4777092933654785
1747254752.2152812,1987,2.9502382278442383
1747254752.4480772,1988,3.694444179534912
1747254752.6791816,1989,3.320517063140869
1747254753.1398966,1991,3.9690239429473877
1747254753.3714957,1992,0.87214195728302
1747254753.609724,1993,2.698280096054077
1747254754.072669,1995,0.7124072909355164
1747254755.0006151,1999,2.8982553482055664


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_37_185925-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254283.8955667,0,0.020599359646439552
1747254284.6136117,3,0.006412000395357609
1747254284.8506773,4,0.018551720306277275
1747254286.2536175,10,0.021122723817825317
1747254286.4821937,11,0.029292931780219078
1747254287.1884327,14,0.026310795918107033
1747254287.448857,15,0.05817332863807678
1747254288.138983,18,0.29079005122184753
1747254288.368996,19,0.5633448362350464
1747254288.599927,20,0.476322203874588
1747254289.0563622,22,0.9871317744255066
1747254289.2853408,23,0.6923712491989136
1747254289.9797497,26,0.4339331090450287
1747254290.2082975,27,0.4959540069103241
1747254291.5944295,33,0.49923643469810486
1747254292.2979722,36,2.0330512523651123
1747254292.529758,37,1.0952038764953613
1747254292.7588813,38,0.8064391613006592
1747254292.9883523,39,0.743624746799469
1747254293.2186134,40,1.0607277154922485
1747254294.8298478,47,0.9769912362098694
1747254295.059181,48,0.9020431637763977
1747254295.2921493,49,0.5003527402877808
1747254295.7530677,51,1.9996246099472046
1747254295.9841754,52,0.8998587131500244
1747254296.4521658,54,0.47146058082580566
1747254297.1740866,57,1.1804029941558838
1747254297.8824947,60,1.6904972791671753
1747254298.1243684,61,1.0806093215942383
1747254298.3602755,62,0.7422818541526794
1747254298.5953052,63,0.43848901987075806
1747254299.0601838,65,0.7829163074493408
1747254299.29284,66,0.8051090836524963
1747254299.5276616,67,0.8741946816444397
1747254299.7633991,68,1.0349994897842407
1747254300.2330122,70,0.7918829321861267
1747254300.4650974,71,1.1307151317596436
1747254301.8770404,77,0.598124086856842
1747254302.3639085,79,0.724536120891571
1747254302.5935137,80,0.8702805042266846
1747254303.0719962,82,1.0840175151824951
1747254303.307863,83,0.8025631904602051
1747254303.7806628,85,0.8215367794036865
1747254304.7479057,89,1.404799222946167
1747254304.997958,90,0.987610399723053
1747254306.20387,95,0.7129215002059937
1747254307.174225,99,0.5766746997833252
1747254307.4092095,100,0.7903905510902405
1747254308.126716,103,0.9011325240135193
1747254308.8735926,106,0.66346275806427
1747254309.1357908,107,1.2767456769943237
1747254309.6509852,109,1.0305925607681274
1747254310.860304,114,0.879798948764801
1747254311.3301663,116,0.43300995230674744
1747254312.4978454,121,0.8070464730262756
1747254313.4291594,125,0.48188936710357666
1747254313.6660182,126,0.6676856279373169
1747254314.1450582,128,0.2574397623538971
1747254314.620905,130,0.44499340653419495
1747254314.8522882,131,0.6079959869384766
1747254315.0825613,132,0.7760866284370422
1747254316.017663,136,0.8565611243247986
1747254316.2497845,137,0.855099081993103
1747254317.6395369,143,0.6058716177940369
1747254317.8722694,144,0.7961001396179199
1747254318.3443582,146,0.5592803955078125
1747254318.5879319,147,0.501224935054779
1747254319.3090296,150,1.2229490280151367
1747254321.024387,157,0.6421765685081482
1747254321.504798,159,0.41140511631965637
1747254321.7397618,160,0.39164409041404724
1747254322.2080102,162,1.204952597618103
1747254322.680945,164,1.1560888290405273
1747254323.1779037,166,0.9086514711380005
1747254324.1922662,170,0.6482362151145935
1747254324.4305384,171,0.5185937881469727
1747254324.6707218,172,0.5207449197769165
1747254325.3760333,175,1.2053645849227905
1747254325.6282916,176,0.5708150863647461
1747254325.8700008,177,0.7202619910240173
1747254326.1077883,178,0.9154800176620483
1747254326.5848098,180,0.6480202078819275
1747254326.8182251,181,0.38469111919403076
1747254327.5369759,184,0.42030346393585205
1747254327.7720711,185,0.24161556363105774
1747254328.0097601,186,0.6003550887107849
1747254328.7222073,189,0.699860155582428
1747254328.9567058,190,0.4882412850856781
1747254329.1926866,191,0.4729624390602112
1747254329.4320164,192,0.8328801989555359
1747254330.1461875,195,1.2422125339508057
1747254331.0772874,199,0.7959906458854675
1747254331.3105397,200,1.6084387302398682
1747254331.7713969,202,0.44781896471977234
1747254332.0039341,203,0.24372147023677826
1747254332.238372,204,0.3731061816215515
1747254332.469343,205,0.409721702337265
1747254332.9319398,207,0.6545975804328918
1747254333.3944824,209,0.368358314037323
1747254333.8572278,211,0.8137609362602234
1747254334.3213239,213,0.6223505735397339
1747254334.7982998,215,0.6628889441490173
1747254335.0385273,216,0.9068548083305359
1747254335.5165348,218,0.3941585123538971
1747254335.7548523,219,0.3263801038265228
1747254335.997465,220,0.377317875623703
1747254336.2337487,221,0.7767040133476257
1747254336.4682198,222,0.7070578336715698
1747254336.9446132,224,0.4756968915462494
1747254337.177414,225,0.29432186484336853
1747254338.1128309,229,0.5665593147277832
1747254339.5399852,235,0.48741865158081055
1747254340.0218468,237,0.5878075957298279
1747254340.2560139,238,0.5377516150474548
1747254340.4883192,239,0.6976252198219299
1747254340.9533823,241,1.099157691001892
1747254341.190892,242,1.4712122678756714
1747254341.6702416,244,0.8762827515602112
1747254341.9140773,245,1.4082860946655273
1747254342.1585314,246,0.9846034646034241
1747254342.4019208,247,1.6230885982513428
1747254343.6194358,252,0.6983380317687988
1747254343.8518445,253,0.5633559823036194
1747254344.0900784,254,0.5290057063102722
1747254344.795888,257,0.6153340935707092
1747254345.027794,258,0.459331750869751
1747254345.2585847,259,0.28504636883735657
1747254345.4919572,260,0.3745462894439697
1747254345.9594266,262,0.4963480234146118
1747254347.8300018,270,0.9596688747406006
1747254348.0635684,271,0.7537527084350586
1747254348.7739928,274,0.5790863633155823
1747254349.0078492,275,0.9087207317352295
1747254349.2446346,276,0.6989858150482178
1747254349.7152433,278,0.556495726108551
1747254350.1916924,280,0.58234703540802
1747254350.6772587,282,0.36501312255859375
1747254350.9197478,283,0.4785081148147583
1747254351.3930924,285,0.24067123234272003
1747254351.8606637,287,0.8593059778213501
1747254352.1009605,288,0.609970211982727
1747254352.5822773,290,0.7956427931785583
1747254353.7596688,295,1.659399390220642
1747254354.0002568,296,1.6476064920425415
1747254354.2314665,297,1.1120283603668213
1747254354.4721704,298,0.9963480830192566
1747254355.8883412,304,1.2449312210083008
1747254356.3599865,306,0.5249547958374023
1747254356.8328125,308,0.6282894015312195
1747254357.0754054,309,1.033660650253296
1747254357.8073905,312,0.7029361724853516
1747254358.0499227,313,0.47185155749320984
1747254358.7941427,316,0.4167345464229584
1747254359.2604482,318,0.7358595132827759
1747254359.5022101,319,1.008864164352417
1747254360.2053037,322,1.1163976192474365
1747254360.6730125,324,0.3768636882305145
1747254361.847547,329,0.4417499005794525
1747254362.0838432,330,0.38066256046295166
1747254362.325187,331,0.20683284103870392
1747254362.5672474,332,0.2363893985748291
1747254363.7316155,337,0.6942670941352844
1747254363.9752815,338,0.8857667446136475
1747254364.4476497,340,0.45927485823631287
1747254365.1830313,343,0.4253405034542084
1747254365.4246378,344,0.3953685760498047
1747254365.6673415,345,0.5086241960525513
1747254365.907529,346,0.4517684876918793
1747254366.3802917,348,0.7374334931373596
1747254366.8473132,350,1.0641499757766724
1747254367.3136854,352,0.6322408318519592
1747254367.5577137,353,0.4681031107902527
1747254367.7930727,354,0.4694802165031433
1747254368.7259254,358,1.1106444597244263
1747254369.1913614,360,0.5182018280029297
1747254369.6600175,362,0.5272554755210876
1747254369.8928475,363,0.24188068509101868
1747254370.1260848,364,0.5156139731407166
1747254370.362283,365,0.6449722051620483
1747254370.5931673,366,0.6268343329429626
1747254370.8253717,367,0.507232666015625
1747254371.0587769,368,1.12276291847229
1747254372.4728029,374,0.31852972507476807
1747254373.1815307,377,0.4957592785358429
1747254373.4194314,378,0.6051412224769592
1747254375.0731764,385,0.4637317955493927
1747254375.3067677,386,0.3594943881034851
1747254376.2559836,390,0.45353999733924866
1747254376.491698,391,0.4537011682987213
1747254376.7245333,392,0.6276345252990723
1747254376.959847,393,0.620150089263916
1747254377.1943197,394,0.6287218928337097
1747254377.4399765,395,1.0272254943847656
1747254377.6752868,396,0.600672721862793
1747254377.9135747,397,0.5881015062332153
1747254378.1519005,398,0.8320982456207275
1747254378.385679,399,0.7294473648071289
1747254378.8512182,401,0.6241582036018372
1747254379.080317,402,0.5603709816932678
1747254379.5592632,404,0.42086097598075867
1747254380.495303,408,0.6454346179962158
1747254380.7281306,409,0.2678666412830353
1747254381.42632,412,0.41778960824012756
1747254381.6640217,413,0.6092565059661865
1747254381.8987522,414,0.8311595320701599
1747254382.132409,415,1.0543369054794312
1747254382.842879,418,1.3762718439102173
1747254383.5487719,421,1.8094617128372192
1747254383.7938938,422,1.12051522731781
1747254384.5049305,425,0.5157015919685364
1747254384.741015,426,0.937870979309082
1747254385.6687706,430,0.574908435344696
1747254385.9012725,431,0.6365319490432739
1747254386.6082306,434,0.408820241689682
1747254386.8443966,435,0.4215869605541229
1747254387.0778387,436,0.38258156180381775
1747254387.3130424,437,0.5805202722549438
1747254387.545018,438,0.9476081728935242
1747254387.776918,439,0.729505717754364
1747254388.0103638,440,0.36172574758529663
1747254388.2444263,441,0.5555737614631653
1747254388.7108297,443,0.5685519576072693
1747254388.9458442,444,0.6412482261657715
1747254389.1772218,445,0.3897842466831207
1747254389.41252,446,0.6701918840408325
1747254390.378116,450,1.0010690689086914
1747254390.6167386,451,0.7986981272697449
1747254390.8556805,452,0.2667785584926605
1747254391.0955331,453,0.48515570163726807
1747254391.333028,454,0.667698860168457
1747254391.8178058,456,0.5010307431221008
1747254392.3122423,458,0.6472734212875366
1747254392.80089,460,0.6991530060768127
1747254393.0490034,461,0.6731972694396973
1747254393.765596,464,0.3129357099533081
1747254394.0002992,465,0.37348854541778564
1747254394.2410562,466,0.521191418170929
1747254394.7069886,468,0.3414866626262665
1747254395.1766882,470,0.4266011416912079
1747254396.112451,474,0.7319667339324951
1747254396.353674,475,0.6847602128982544
1747254397.0732574,478,0.5771371126174927
1747254397.3253987,479,0.9101981520652771
1747254397.5636945,480,0.7152193784713745
1747254397.8057668,481,0.5457258224487305
1747254398.0422812,482,0.4821806848049164
1747254398.2755325,483,0.6148648858070374
1747254398.5126743,484,0.9962670207023621
1747254398.9897785,486,0.5238058567047119
1747254399.2216702,487,0.37620794773101807
1747254399.454419,488,0.5537204146385193
1747254399.6962667,489,0.8595780730247498
1747254400.16563,491,0.6317490935325623
1747254400.870624,494,0.6225893497467041
1747254401.8083882,498,1.186221957206726
1747254402.501673,501,0.8238013386726379
1747254402.7387214,502,0.6380599737167358
1747254402.9698052,503,0.6406844854354858
1747254403.6716206,506,1.050007939338684
1747254404.1358519,508,0.8743181228637695
1747254404.368608,509,0.5043264627456665
1747254404.6041248,510,0.5088230967521667
1747254404.8400915,511,0.41743335127830505
1747254405.0764425,512,0.6941920518875122
1747254405.3097663,513,0.6637306809425354
1747254405.5429769,514,0.6776037216186523
1747254406.240802,517,0.29913198947906494
1747254406.473803,518,0.46321046352386475
1747254406.710414,519,0.32130637764930725
1747254406.9431574,520,0.46328863501548767
1747254407.6392088,523,0.39508411288261414
1747254409.2629642,530,0.5450128316879272
1747254409.966191,533,0.49561771750450134
1747254410.1978447,534,0.8084202408790588
1747254410.6721249,536,0.42457666993141174
1747254410.9039924,537,0.4714947044849396
1747254411.134276,538,0.2520236074924469
1747254411.3662596,539,0.5172372460365295
1747254411.5976653,540,1.3695958852767944
1747254412.070498,542,0.632527768611908
1747254412.3056824,543,0.9407207369804382
1747254412.5441957,544,0.6474874019622803
1747254413.0135064,546,0.537592351436615
1747254413.2474167,547,0.7665708661079407
1747254413.9448023,550,1.1085741519927979
1747254414.4277072,552,1.1111031770706177
1747254414.901299,554,1.191367506980896
1747254415.137037,555,1.2731506824493408
1747254415.3750732,556,1.3120282888412476
1747254416.7946787,562,0.5234227776527405
1747254417.033494,563,0.42280313372612
1747254417.269627,564,0.47975775599479675
1747254418.214732,568,0.842309296131134
1747254418.9160411,571,0.2812756896018982
1747254419.3899777,573,0.4657188951969147
1747254420.09088,576,3.1469216346740723
1747254421.034845,580,0.6759015321731567
1747254421.9912958,584,0.29630550742149353
1747254422.2287934,585,0.15678179264068604
1747254422.463485,586,0.17819003760814667
1747254422.9317088,588,0.19581173360347748
1747254423.3986888,590,0.3326709568500519
1747254423.6314409,591,0.2999389171600342
1747254423.8619704,592,0.23141878843307495
1747254424.3298564,594,0.207952082157135
1747254424.8033068,596,0.338150292634964
1747254425.0413804,597,0.4750390350818634
1747254425.2733066,598,0.2641438841819763
1747254425.508888,599,0.33111825585365295
1747254425.9763,601,0.26636388897895813
1747254426.2156746,602,0.5213377475738525
1747254426.4458818,603,0.33860522508621216
1747254426.9025621,605,0.2292596846818924
1747254427.5963821,608,0.347445547580719
1747254428.0680814,610,0.34292715787887573
1747254428.7623284,613,0.307374507188797
1747254428.9971068,614,0.43687549233436584
1747254429.455797,616,0.7120785117149353
1747254429.9216437,618,0.7810608744621277
1747254430.400376,620,0.45786118507385254
1747254430.8680134,622,0.3811802268028259
1747254431.1009638,623,0.41902032494544983
1747254431.7982728,626,0.39010968804359436
1747254432.2669241,628,0.6008444428443909
1747254432.5012171,629,0.5477089285850525
1747254433.4284043,633,0.42410632967948914
1747254433.8890822,635,0.2987133264541626
1747254434.3611553,637,0.7097198963165283
1747254435.0725322,640,0.7085171341896057
1747254435.3043687,641,0.5101402401924133
1747254435.539356,642,0.313761830329895
1747254435.7734454,643,0.4727219045162201
1747254436.0156796,644,0.5060425400733948
1747254436.2583892,645,0.2609059512615204
1747254437.2010064,649,0.24758948385715485
1747254437.6650867,651,0.31192547082901
1747254437.8982947,652,0.3910144567489624
1747254438.1379256,653,0.31376177072525024
1747254438.379739,654,0.5631942749023438
1747254438.6187215,655,0.3068280518054962
1747254439.317882,658,0.5581908822059631
1747254439.5487225,659,0.2316330373287201
1747254439.7810266,660,0.27697041630744934
1747254441.4316728,667,0.31001776456832886
1747254442.1344585,670,0.3926404118537903
1747254443.3032637,675,0.6696959137916565
1747254443.5432527,676,0.5005984306335449
1747254443.774961,677,0.4154776632785797
1747254444.49585,680,0.53664630651474
1747254444.9743736,682,0.3403293192386627
1747254445.2091038,683,0.2615398168563843
1747254445.446129,684,0.3648008108139038
1747254446.1537077,687,0.5831345319747925
1747254447.3355427,692,0.45838114619255066
1747254447.8068595,694,0.30224645137786865
1747254448.0382972,695,0.38768118619918823
1747254448.2723162,696,0.542896032333374
1747254448.505127,697,0.9643875956535339
1747254448.9832697,699,0.6752809286117554
1747254449.7189574,702,0.9226489663124084
1747254449.963531,703,1.261108160018921
1747254450.4321704,705,0.8881221413612366
1747254451.3765383,709,0.6056540608406067
1747254451.6125064,710,0.8261799812316895
1747254452.084503,712,0.4014904201030731
1747254452.786659,715,0.4405237138271332
1747254453.255333,717,0.3783015012741089
1747254453.7287343,719,0.2647182047367096
1747254453.9594135,720,0.6211189031600952
1747254454.1935437,721,0.6179283261299133
1747254454.6604218,723,0.49399861693382263
1747254455.1329162,725,0.41800788044929504
1747254455.3706264,726,0.7909958362579346
1747254455.6059735,727,0.48090529441833496
1747254455.8496294,728,0.7410253286361694
1747254456.0784469,729,0.8558498620986938
1747254456.5544932,731,0.4244236946105957
1747254456.783778,732,0.3666142523288727
1747254457.0126975,733,0.6157332062721252
1747254458.176194,738,0.48716655373573303
1747254458.4062855,739,0.7156786918640137
1747254458.6432571,740,0.6103151440620422
1747254459.1048708,742,0.736091136932373
1747254459.3332334,743,0.5210797786712646
1747254459.5697365,744,0.7322914600372314
1747254459.8091607,745,0.5429894328117371
1747254461.4578266,752,0.4716161787509918
1747254462.1591763,755,0.35224413871765137
1747254462.3938193,756,0.3698867857456207
1747254462.8643608,758,0.39830487966537476
1747254464.0348861,763,1.360416293144226
1747254464.2714012,764,1.262599229812622
1747254464.5063007,765,1.3670933246612549
1747254465.2227523,768,0.3358636498451233
1747254465.541873,769,0.7598223686218262
1747254466.2415323,772,0.5618484616279602
1747254466.4741468,773,0.5562535524368286
1747254466.9531202,775,0.49177566170692444
1747254467.1967096,776,0.5756515264511108
1747254467.697223,778,0.499815434217453
1747254467.9394279,779,0.6396608352661133
1747254468.1824176,780,1.0305145978927612
1747254468.4230132,781,1.2185211181640625
1747254468.6595786,782,0.5668747425079346
1747254470.100656,788,0.32676538825035095
1747254470.3357186,789,0.7799615263938904
1747254470.8074622,791,0.6377631425857544
1747254471.2825506,793,0.6685281991958618
1747254471.7500603,795,0.42198845744132996
1747254471.9815445,796,0.961945116519928
1747254472.6763308,799,0.6703947186470032
1747254472.9086459,800,0.36679863929748535
1747254473.8429174,804,0.27471494674682617
1747254474.078297,805,0.5269493460655212
1747254474.311966,806,0.2972089648246765
1747254474.543201,807,0.8664265871047974
1747254475.267913,810,0.6136066317558289
1747254475.9887383,813,0.6353981494903564
1747254477.1584287,818,0.5339047908782959
1747254477.3931923,819,0.7430508136749268
1747254477.8611915,821,0.8637163043022156
1747254478.0957115,822,0.6614776849746704
1747254478.3365738,823,0.4050917625427246
1747254478.8130877,825,1.0326972007751465
1747254479.054657,826,0.5577722787857056
1747254479.2897027,827,0.31132757663726807
1747254479.5195227,828,0.7086915969848633
1747254480.4446526,832,0.7705749869346619
1747254480.6735106,833,1.0375313758850098
1747254481.1316595,835,0.4373217523097992
1747254481.3604434,836,0.767015278339386
1747254481.5920072,837,0.6072138547897339
1747254482.0601847,839,0.6244066953659058
1747254482.2966616,840,0.5361624956130981
1747254483.0020087,843,0.63951176404953
1747254483.461808,845,0.6821585297584534
1747254484.6284037,850,0.3299948275089264
1747254484.8566036,851,0.5786017775535583
1747254485.5786831,854,0.47672387957572937
1747254486.3079205,857,0.9388741254806519
1747254487.0316103,860,0.8126060962677002
1747254487.5213747,862,0.7850592136383057
1747254488.2521288,865,0.3630110025405884
1747254488.504456,866,0.2415657937526703
1747254489.48066,870,0.6653382182121277
1747254489.7209713,871,0.9481918215751648
1747254492.132924,881,0.9380988478660583
1747254492.61161,883,0.8137587308883667
1747254492.8566353,884,1.0269685983657837
1747254493.1015131,885,0.4099982678890228
1747254493.3338907,886,0.7033846378326416
1747254493.8006492,888,0.9279533624649048
1747254494.2645204,890,0.4107726514339447
1747254494.7379525,892,0.3783300817012787
1747254495.4466345,895,0.9426760077476501
1747254495.9237037,897,0.7225751876831055
1747254496.1628857,898,2.1426188945770264
1747254496.8764791,901,0.8654667735099792
1747254497.126019,902,0.9495089650154114
1747254497.6029196,904,0.38506245613098145
1747254498.073132,906,0.19892548024654388
1747254498.3075645,907,0.5246174931526184
1747254498.5419545,908,0.48681190609931946
1747254499.015106,910,0.9507781267166138
1747254499.2488477,911,0.7461574673652649
1747254499.9457922,914,0.47316908836364746
1747254500.8700576,918,0.8019195795059204
1747254501.1034276,919,0.8523290753364563
1747254501.5762184,921,0.6134464144706726
1747254502.0435517,923,0.32858115434646606
1747254502.986173,927,1.3898003101348877
1747254503.2259557,928,0.4079909026622772
1747254503.4620636,929,0.6670119762420654
1747254503.710722,930,0.3402637541294098
1747254503.956357,931,0.5393790602684021
1747254504.202875,932,0.603519082069397
1747254504.4481668,933,0.9545697569847107
1747254504.9199226,935,2.405106782913208
1747254505.8586476,939,3.141993522644043
1747254506.3244345,941,2.5737810134887695
1747254506.5583394,942,1.020841360092163
1747254507.26204,945,0.11902984976768494
1747254508.2553718,949,0.19977448880672455
1747254508.9860213,952,0.188243567943573
1747254509.46454,954,0.1154804676771164
1747254509.703325,955,0.22419576346874237
1747254509.9408433,956,0.32148507237434387
1747254510.9185908,960,0.41598019003868103
1747254511.4032738,962,0.2650531530380249
1747254511.6480405,963,0.4072541296482086
1747254511.891564,964,0.25909602642059326
1747254512.1299434,965,0.24251788854599
1747254512.620321,967,0.42103931307792664
1747254512.8584974,968,0.42112261056900024
1747254513.5865176,971,0.534655749797821
1747254514.7937078,976,0.83053058385849
1747254515.2754903,978,0.40205422043800354
1747254515.5139153,979,0.49105626344680786
1747254515.9824743,981,0.40403950214385986
1747254516.2171216,982,0.4491528272628784
1747254517.1591065,986,0.4126869738101959
1747254517.6259894,988,0.37947916984558105
1747254517.859669,989,0.3078295588493347
1747254518.092266,990,0.2258286029100418
1747254518.561958,992,0.462827205657959
1747254519.0311253,994,0.45367810130119324
1747254519.2639406,995,0.7435072660446167
1747254519.4983559,996,0.525301992893219
1747254519.9745042,998,0.6151928305625916
1747254520.209126,999,0.3862614035606384
1747254520.6825576,1001,0.34368690848350525
1747254520.9182005,1002,0.3813830614089966
1747254521.1520875,1003,0.43987396359443665
1747254521.3853276,1004,0.655552089214325
1747254521.626973,1005,0.7975717186927795
1747254521.8627794,1006,0.31488218903541565
1747254523.045111,1011,0.5750452280044556
1747254523.5215173,1013,0.6799503564834595
1747254524.0064495,1015,0.6357056498527527
1747254524.2404535,1016,0.26466119289398193
1747254524.4751034,1017,0.5165086388587952
1747254525.671339,1022,0.2206457108259201
1747254526.6136777,1026,0.7727295160293579
1747254527.0760493,1028,0.35191625356674194
1747254527.3076093,1029,0.31970158219337463
1747254528.7127168,1035,0.7875826358795166
1747254528.9455464,1036,1.7119511365890503
1747254529.184521,1037,0.7374897599220276
1747254529.4209118,1038,0.5643751621246338
1747254529.653962,1039,0.5238478183746338
1747254530.5877686,1043,0.7085232138633728
1747254531.0460339,1045,0.3472093343734741
1747254531.277896,1046,0.3703303337097168
1747254532.6515522,1052,1.247462511062622
1747254532.8837352,1053,1.000930666923523
1747254533.5741498,1056,1.5462515354156494
1747254534.0394013,1058,1.0034480094909668
1747254534.275263,1059,0.36962980031967163
1747254534.5098536,1060,0.49161383509635925
1747254534.9846356,1062,0.4285379946231842
1747254535.6966298,1065,0.38596051931381226
1747254535.9289265,1066,0.5396014451980591
1747254536.161412,1067,0.9333171248435974
1747254536.630881,1069,0.3610196113586426
1747254536.8637424,1070,0.5798680186271667
1747254537.1009002,1071,0.36279621720314026
1747254537.335514,1072,0.6525817513465881
1747254537.5719123,1073,0.5193620920181274
1747254537.810053,1074,0.5849534869194031
1747254538.5314145,1077,0.6527256965637207
1747254538.7691257,1078,1.0277799367904663
1747254539.236466,1080,0.6114251017570496
1747254539.471353,1081,0.4039052426815033
1747254539.7046876,1082,0.3893892168998718
1747254540.410541,1085,0.3245842456817627
1747254540.6500368,1086,0.42010363936424255
1747254540.8895724,1087,0.4885270297527313
1747254541.8231256,1091,0.6375370621681213
1747254542.0620198,1092,0.3401757478713989
1747254542.3019774,1093,0.6388530135154724
1747254543.468249,1098,0.3915596306324005
1747254543.9568272,1100,0.5133705139160156
1747254544.434365,1102,0.6704708337783813
1747254544.6684763,1103,0.6325852870941162
1747254544.9023411,1104,0.7718334794044495
1747254545.609802,1107,0.2788146138191223
1747254545.8520505,1108,0.9108235836029053
1747254546.09452,1109,0.7466281652450562
1747254546.3359392,1110,1.6571918725967407
1747254546.5703685,1111,1.219972014427185
1747254546.8070908,1112,0.4304218888282776
1747254547.0413294,1113,0.8155446648597717
1747254547.2834027,1114,0.6132972240447998
1747254547.753788,1116,0.5769249796867371
1747254548.4578784,1119,0.26834797859191895
1747254548.9350433,1121,0.3503800928592682
1747254549.1687753,1122,0.5901119709014893
1747254549.8745146,1125,0.7120374441146851
1747254550.108133,1126,0.5439246892929077
1747254550.585794,1128,0.7476934194564819
1747254550.8218775,1129,0.6624910831451416
1747254551.0618122,1130,0.5748647451400757
1747254551.2960143,1131,1.2144787311553955
1747254551.5292778,1132,1.2180107831954956
1747254551.9935071,1134,0.35028180480003357
1747254552.22667,1135,0.7233402132987976
1747254552.4595973,1136,0.6700360774993896
1747254553.164934,1139,0.4454266130924225
1747254553.8701553,1142,0.4552823305130005
1747254554.5980313,1145,0.24513037502765656
1747254554.8367496,1146,0.3600348234176636
1747254555.3202155,1148,0.8802841305732727
1747254555.5579295,1149,0.6554120182991028
1747254555.7921305,1150,0.7366252541542053
1747254556.032156,1151,0.4341135025024414
1747254556.2663462,1152,1.1052196025848389
1747254556.5020053,1153,0.5773168206214905
1747254556.9692416,1155,0.2849460542201996
1747254558.1326082,1160,0.9170539379119873
1747254558.5967126,1162,0.7712770104408264
1747254559.0638287,1164,0.731206476688385
1747254559.524227,1166,0.42695149779319763
1747254559.7521794,1167,0.5103281736373901
1747254561.1283915,1173,0.5933730602264404
1747254561.3571,1174,0.4388364553451538
1747254561.8232388,1176,0.8131793141365051
1747254562.0523899,1177,0.43828168511390686
1747254562.2806075,1178,0.5597362518310547
1747254563.197376,1182,0.26013490557670593
1747254563.6664257,1184,0.43016913533210754
1747254564.1394627,1186,0.6763176918029785
1747254564.609129,1188,0.5209572911262512
1747254564.8428974,1189,0.5318291187286377
1747254565.0758717,1190,0.5866890549659729
1747254565.7834623,1193,0.5894863605499268
1747254566.0185807,1194,0.5128641128540039
1747254566.2546637,1195,0.8102922439575195
1747254566.7224028,1197,0.6442222595214844
1747254566.9544306,1198,0.4391345977783203
1747254567.6673937,1201,0.8733688592910767
1747254567.9005227,1202,0.6167945861816406
1747254568.608502,1205,0.8520911335945129
1747254568.841591,1206,0.5510031580924988
1747254569.0757816,1207,0.5887801647186279
1747254569.5415199,1209,0.1560097485780716
1747254570.4975796,1213,0.6258531808853149
1747254570.7407544,1214,0.10844062268733978
1747254570.9823277,1215,0.8148074150085449
1747254571.4887714,1217,0.6494745016098022
1747254571.722709,1218,1.0760629177093506
1747254572.9275694,1223,3.3760952949523926
1747254573.4065535,1225,2.436506509780884
1747254574.1263242,1228,0.22901897132396698
1747254574.3644676,1229,0.10680916160345078
1747254575.0860074,1232,0.09904003888368607
1747254575.3244944,1233,0.12153457850217819
1747254576.536758,1238,0.1430508941411972
1747254577.0231128,1240,0.16732257604599
1747254577.2650232,1241,0.19229646027088165
1747254577.5003123,1242,0.23009513318538666
1747254577.7359788,1243,0.3676204979419708
1747254577.9796164,1244,0.23534438014030457
1747254578.2156956,1245,0.24976876378059387
1747254578.4530494,1246,0.2498762309551239
1747254579.1797059,1249,0.3061773478984833
1747254579.417385,1250,0.34804102778434753
1747254579.661246,1251,0.38788825273513794
1747254579.902979,1252,0.4899294078350067
1747254580.3906271,1254,0.5155042409896851
1747254580.8760922,1256,0.4796207547187805
1747254581.1101782,1257,0.35453304648399353
1747254581.8181326,1260,0.3632428050041199
1747254582.0500073,1261,0.28523433208465576
1747254582.750607,1264,0.25931498408317566
1747254583.4528706,1267,0.24965092539787292
1747254584.3808098,1271,0.69847172498703
1747254585.5424988,1276,0.35133782029151917
1747254585.7780588,1277,0.4125523865222931
1747254586.0146682,1278,0.41979438066482544
1747254586.9818933,1282,0.2545706629753113
1747254587.7032168,1285,0.6268582344055176
1747254588.8801587,1290,0.4092719554901123
1747254589.6042554,1293,0.3792339861392975
1747254590.312254,1296,0.3943225145339966
1747254590.7832222,1298,0.2449730634689331
1747254591.0190523,1299,0.2910325825214386
1747254591.7165532,1302,0.3005653917789459
1747254592.6386175,1306,0.20916113257408142
1747254593.567297,1310,0.3422258198261261
1747254594.4915004,1314,0.3014645278453827
1747254594.7298992,1315,0.4409998059272766
1747254595.897783,1320,0.3925948739051819
1747254596.370693,1322,0.43438705801963806
1747254596.608055,1323,0.3550597131252289
1747254597.073135,1325,0.6075147390365601
1747254597.3017313,1326,0.40208864212036133
1747254597.7648609,1328,0.30761459469795227
1747254599.3914626,1335,0.45946604013442993
1747254601.506667,1344,0.23260800540447235
1747254601.7436469,1345,0.3269535005092621
1747254602.2124958,1347,0.398649662733078
1747254602.4448853,1348,0.4160630404949188
1747254603.1419928,1351,0.4599628150463104
1747254603.3726366,1352,0.3132193982601166
1747254603.8435984,1354,0.36598479747772217
1747254604.779114,1358,0.2828908860683441
1747254605.245993,1360,0.5700076222419739
1747254606.1967423,1364,0.5038465261459351
1747254606.4360425,1365,0.30511748790740967
1747254606.6714113,1366,0.6588835716247559
1747254606.9087186,1367,0.6927448511123657
1747254607.144339,1368,0.5858426094055176
1747254608.0780919,1372,0.7213602662086487
1747254608.3093247,1373,0.7216702699661255
1747254608.7756238,1375,0.6572749614715576
1747254609.009757,1376,0.5727162957191467
1747254609.9428337,1380,0.9452300667762756
1747254611.1116562,1385,0.5854049324989319
1747254611.3407395,1386,0.47014376521110535
1747254612.2728918,1390,0.3422203063964844
1747254612.9879816,1393,0.9002715945243835
1747254613.6815464,1396,0.6928216218948364
1747254613.910978,1397,0.3812912702560425
1747254614.3704903,1399,0.5130726099014282
1747254614.6022496,1400,0.5574673414230347
1747254615.2898355,1403,0.5539335012435913
1747254615.7470987,1405,0.5796408653259277
1747254617.579072,1413,0.22855699062347412
1747254618.2794495,1416,0.34675338864326477
1747254618.5123563,1417,0.4890197813510895
1747254618.9719071,1419,0.6642239689826965
1747254619.4391768,1421,0.653745710849762
1747254619.6685214,1422,0.9051609635353088
1747254621.7558126,1431,0.4763926565647125
1747254621.9841063,1432,0.40119650959968567
1747254622.9156997,1436,0.3489547371864319
1747254623.377841,1438,0.8663124442100525
1747254623.6092012,1439,0.3561958372592926
1747254623.8384132,1440,0.6978033781051636
1747254624.0684752,1441,0.8223637342453003
1747254624.7566218,1444,0.423881858587265
1747254625.2136393,1446,0.16388462483882904
1747254625.443138,1447,0.5438198447227478
1747254625.6754155,1448,0.6498265266418457
1747254625.9207745,1449,0.4131415784358978
1747254626.152445,1450,1.0020067691802979
1747254626.3872437,1451,0.6696426272392273
1747254626.621815,1452,0.47105273604393005
1747254627.0860722,1454,0.5277489423751831
1747254627.318084,1455,0.5510172247886658
1747254627.549894,1456,0.5826454758644104
1747254627.786117,1457,0.6752022504806519
1747254628.0222018,1458,0.5588698387145996
1747254628.2583158,1459,0.5855767130851746
1747254628.494329,1460,0.5276851058006287
1747254628.7368972,1461,0.1573241949081421
1747254629.2107902,1463,0.8098841905593872
1747254630.9367151,1470,0.3935862183570862
1747254631.6348476,1473,0.6054086685180664
1747254631.867416,1474,1.0675150156021118
1747254632.3382096,1476,0.6231077909469604
1747254632.5697408,1477,0.30771225690841675
1747254633.5073671,1481,0.7342309951782227
1747254633.7400548,1482,1.6494228839874268
1747254633.9742842,1483,0.4902147948741913
1747254634.9097936,1487,0.3755699396133423
1747254635.1434257,1488,0.991576611995697
1747254635.3797233,1489,0.9082330465316772
1747254635.6119795,1490,0.6827630400657654
1747254635.8452904,1491,0.40552663803100586
1747254636.311267,1493,0.5549554228782654
1747254636.542742,1494,0.7542381286621094
1747254637.4811075,1498,0.37599143385887146
1747254637.7170215,1499,0.8361009359359741
1747254637.9477098,1500,0.2999051809310913
1747254638.418573,1502,0.601731538772583
1747254639.1316373,1505,0.3669801354408264
1747254640.0772822,1509,0.5588318705558777
1747254640.3127744,1510,0.3277462422847748
1747254640.5470505,1511,0.5873100757598877
1747254641.0289485,1513,0.43082955479621887
1747254641.5039337,1515,0.7668019533157349
1747254641.735891,1516,0.5586091876029968
1747254643.3834398,1523,0.29836782813072205
1747254644.0939755,1526,0.5207908749580383
1747254644.5625842,1528,0.6133037209510803
1747254645.9587276,1534,0.7302978038787842
1747254646.6606317,1537,0.6265892386436462
1747254646.8918884,1538,0.5821124315261841
1747254647.585981,1541,0.5871886014938354
1747254648.5192237,1545,0.5223880410194397
1747254648.9916348,1547,0.6196238398551941
1747254649.2327106,1548,0.650874137878418
1747254649.930729,1551,0.3835921585559845
1747254650.1674685,1552,0.69208163022995
1747254650.4026768,1553,0.3362162709236145
1747254650.8729186,1555,0.2549744248390198
1747254651.3424082,1557,0.5836421847343445
1747254652.508919,1562,0.5666760206222534
1747254652.9753351,1564,0.29465749859809875
1747254653.211858,1565,0.491599977016449
1747254653.4405942,1566,0.22867275774478912
1747254653.9019744,1568,0.34255683422088623
1747254654.3635633,1570,0.556731641292572
1747254654.5971868,1571,0.9886139035224915
1747254654.8291464,1572,0.3995589017868042
1747254655.061457,1573,0.2571033537387848
1747254655.7526064,1576,0.6050750613212585
1747254656.2228546,1578,1.1584638357162476
1747254656.4647217,1579,0.663703203201294
1747254656.7002795,1580,0.2908305525779724
1747254656.9341178,1581,0.6729224324226379
1747254657.1703289,1582,0.5102764368057251
1747254657.8800561,1585,0.42778754234313965
1747254659.0461862,1590,0.5341923236846924
1747254660.2263572,1595,0.45857957005500793
1747254660.4640057,1596,0.5567953586578369
1747254660.7058077,1597,0.664768636226654
1747254661.6597934,1601,0.3805651068687439
1747254661.9007735,1602,0.7511183619499207
1747254662.1381462,1603,1.036881446838379
1747254663.760101,1610,0.5222170352935791
1747254664.000437,1611,0.755316436290741
1747254664.4696438,1613,0.6111430525779724
1747254664.7017412,1614,0.5752809047698975
1747254665.1697898,1616,0.3758373558521271
1747254666.1107786,1620,0.9469903111457825
1747254666.572958,1622,0.6798545122146606
1747254667.0375803,1624,0.4234006106853485
1747254667.4956481,1626,0.17339345812797546
1747254667.7235203,1627,0.41685011982917786
1747254668.6543133,1631,0.6281119585037231
1747254669.590809,1635,0.404658704996109
1747254669.82462,1636,0.5120317339897156
1747254670.0606284,1637,0.19561700522899628
1747254670.2955406,1638,0.5824078321456909
1747254670.7672696,1640,0.5301535129547119
1747254671.0100124,1641,0.5156095623970032
1747254672.199445,1646,1.0028725862503052
1747254672.43353,1647,0.2121235877275467
1747254672.900096,1649,0.9435111284255981
1747254673.3653536,1651,0.3743189871311188
1747254673.60153,1652,0.5178408026695251
1747254673.8363836,1653,0.5399726629257202
1747254674.0704188,1654,0.5457679629325867
1747254674.5378513,1656,0.8927869200706482
1747254675.0087156,1658,0.6719294190406799
1747254675.943374,1662,0.555918276309967
1747254676.4148867,1664,0.7344127893447876
1747254676.883194,1666,0.4658733308315277
1747254677.5839832,1669,0.9860132336616516
1747254677.81924,1670,0.6970860958099365
1747254678.758886,1674,0.6530684232711792
1747254679.4854186,1677,0.4236305356025696
1747254679.959621,1679,0.3722868263721466
1747254680.1976109,1680,0.6068121194839478
1747254680.438328,1681,0.37597426772117615
1747254680.687114,1682,0.7313551902770996
1747254681.3985927,1685,0.8785991072654724
1747254681.6347098,1686,0.8051166534423828
1747254681.8702111,1687,0.49397072196006775
1747254682.1096723,1688,0.4508679211139679
1747254682.3522053,1689,0.6944077610969543
1747254682.5891263,1690,0.2555186450481415
1747254683.292726,1693,0.44528913497924805
1747254683.5270715,1694,0.9264588952064514
1747254683.7625344,1695,0.45943668484687805
1747254684.2416623,1697,1.1075036525726318
1747254684.4783478,1698,0.8192015886306763
1747254684.7112615,1699,0.7107683420181274
1747254684.9443195,1700,0.569027841091156
1747254685.411704,1702,0.4277888238430023
1747254685.8777113,1704,0.40682944655418396
1747254686.5804594,1707,0.5442340970039368
1747254687.0637589,1709,0.4040403962135315
1747254687.298143,1710,0.7046923041343689
1747254687.541694,1711,1.0165069103240967
1747254687.7851863,1712,1.584134578704834
1747254689.2242177,1718,0.4314637780189514
1747254689.4620738,1719,0.575596809387207
1747254690.1667533,1722,0.786224365234375
1747254690.4017959,1723,1.1795661449432373
1747254690.63698,1724,0.6148423552513123
1747254690.883589,1725,0.5653725266456604
1747254692.0674953,1730,0.5110267400741577
1747254693.9324338,1738,0.32055553793907166
1747254694.1692102,1739,0.631831705570221
1747254694.404258,1740,0.6459335088729858
1747254695.106678,1743,0.6626580953598022
1747254695.5738997,1745,0.8032922148704529
1747254696.2800958,1748,0.41671445965766907
1747254696.5160587,1749,0.4152730703353882
1747254696.7520928,1750,0.5713695883750916
1747254696.9838996,1751,0.6630526781082153
1747254697.4591243,1753,0.4909422993659973
1747254697.6926694,1754,0.8768407702445984
1747254698.3976786,1757,0.784322202205658
1747254699.567322,1762,0.6275678277015686
1747254699.7995954,1763,0.7156324982643127
1747254700.2663608,1765,0.6370682716369629
1747254700.5008404,1766,0.13033249974250793
1747254700.9658492,1768,0.9798518419265747
1747254702.5966637,1775,1.1727490425109863
1747254702.8352358,1776,0.7065000534057617
1747254703.0709414,1777,0.5996129512786865
1747254703.779669,1780,0.817221999168396
1747254704.0164192,1781,0.643831729888916
1747254704.7167466,1784,1.131059169769287
1747254704.9524183,1785,0.5998143553733826
1747254705.189545,1786,0.4919843077659607
1747254705.431555,1787,0.4478871822357178
1747254705.906793,1789,1.014274001121521
1747254706.1489294,1790,0.7213737964630127
1747254706.6196856,1792,1.341477870941162
1747254707.0883799,1794,0.5931347608566284
1747254707.5561283,1796,1.2011851072311401
1747254707.7863615,1797,0.3002183437347412
1747254708.4756994,1800,0.7413549423217773
1747254708.9315548,1802,0.8265826106071472
1747254709.160963,1803,0.3983740508556366
1747254709.390149,1804,0.5690666437149048
1747254710.304938,1808,0.1888221651315689
1747254710.762176,1810,1.039038896560669
1747254711.6791003,1814,0.3410426676273346
1747254712.1376307,1816,0.07991667091846466
1747254712.5973036,1818,0.4927874803543091
1747254712.8366356,1819,0.1906120479106903
1747254713.7640762,1823,0.9411246180534363
1747254714.459778,1826,0.8014311194419861
1747254714.691883,1827,0.6375985741615295
1747254715.1554458,1829,0.2706368565559387
1747254715.3842564,1830,0.7734540700912476
1747254715.847331,1832,0.23247560858726501
1747254716.0789247,1833,0.3753637373447418
1747254716.3078036,1834,0.5664937496185303
1747254716.772724,1836,0.9698331952095032
1747254717.007977,1837,0.7750288248062134
1747254717.2426493,1838,1.0528137683868408
1747254718.6599934,1844,0.3663337528705597
1747254718.9081817,1845,0.7480950951576233
1747254719.1458817,1846,1.6604663133621216
1747254719.3788986,1847,1.2076160907745361
1747254719.611767,1848,1.28403639793396
1747254720.3108647,1851,1.637771725654602
1747254720.7791839,1853,0.03589673712849617
1747254721.4734051,1856,0.16054221987724304
1747254722.4314084,1860,0.6268035769462585
1747254723.3864253,1864,0.8060436844825745
1747254723.6207895,1865,0.660222053527832
1747254723.853992,1866,0.3559425473213196
1747254724.0870519,1867,0.6458762884140015
1747254725.0224707,1871,0.9987606406211853
1747254725.254375,1872,0.1568363904953003
1747254725.4876473,1873,0.4469243586063385
1747254725.7260063,1874,0.6301050782203674
1747254725.9663363,1875,0.8886377811431885
1747254726.442879,1877,0.2529054284095764
1747254726.9162965,1879,1.0359163284301758
1747254727.151363,1880,0.8116657137870789
1747254727.8484385,1883,0.7064893841743469
1747254728.0803597,1884,0.6954615116119385
1747254728.548443,1886,0.7006120681762695
1747254729.0070682,1888,0.5272471308708191
1747254729.466967,1890,1.0169258117675781
1747254729.6963584,1891,0.6201785802841187
1747254730.6261754,1895,1.0940508842468262
1747254731.5600128,1899,0.06461373716592789
1747254732.0387099,1901,0.6348586082458496
1747254732.2743475,1902,0.9696148633956909
1747254733.2197468,1906,0.9072151184082031
1747254733.6843536,1908,0.4418911337852478
1747254733.9206378,1909,1.6474146842956543
1747254734.1567352,1910,0.5598925352096558
1747254734.8536615,1913,1.054563045501709
1747254735.5579867,1916,0.6237804293632507
1747254736.027455,1918,0.5037078857421875
1747254737.420866,1924,0.8122634887695312
1747254737.6526818,1925,0.9657800793647766
1747254737.886302,1926,0.5109484195709229
1747254738.3576598,1928,0.6664180159568787
1747254738.5914392,1929,0.46694496273994446
1747254739.3040233,1932,0.46023839712142944
1747254740.014748,1935,0.6344870924949646
1747254740.250217,1936,1.3226425647735596
1747254740.9643085,1939,0.2133808732032776
1747254741.198163,1940,0.5140067934989929
1747254741.434034,1941,0.7405641078948975
1747254741.6738248,1942,1.1290655136108398
1747254742.3863504,1945,0.9985747337341309
1747254742.8579385,1947,0.25096607208251953
1747254743.5612025,1950,0.7919333577156067
1747254743.7945988,1951,0.48153066635131836
1747254744.2624388,1953,0.43439310789108276
1747254744.9674807,1956,0.8646902441978455
1747254745.9330127,1960,0.522235095500946
1747254746.1664667,1961,1.0885103940963745
1747254746.4002082,1962,1.2240968942642212
1747254746.6346042,1963,0.4320438802242279
1747254746.8674488,1964,0.44255366921424866
1747254747.332369,1966,0.2044869363307953
1747254747.5651898,1967,0.7795809507369995
1747254747.7975774,1968,1.35247802734375
1747254748.028592,1969,0.994295060634613
1747254749.4133654,1975,0.9850152134895325
1747254749.8768508,1977,0.8878776431083679
1747254750.107604,1978,0.852705180644989
1747254750.3392515,1979,0.894655704498291
1747254750.5766163,1980,0.11888568103313446
1747254750.810059,1981,0.8237858414649963
1747254751.0442293,1982,0.42099687457084656
1747254751.2808383,1983,0.3222604990005493
1747254751.752924,1985,0.7433128356933594
1747254752.2155564,1987,0.8850715160369873
1747254752.4482794,1988,1.1083333492279053
1747254752.6793873,1989,0.9961551427841187
1747254753.1400428,1991,1.1907072067260742
1747254753.3717518,1992,0.26164260506629944
1747254753.6099143,1993,0.80948406457901
1747254754.0728285,1995,0.21372219920158386
1747254755.0008209,1999,0.8694766163825989


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_37_185925-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254283.9120953,0,1.3659005165100098
1747254284.6273649,3,1.3537532091140747
1747254284.8641038,4,1.3661952018737793
1747254286.267176,10,1.415245532989502
1747254286.4979482,11,1.4168450832366943
1747254287.2050955,14,1.4404561519622803
1747254287.4623325,15,1.470212459564209
1747254288.1526382,18,1.4585671424865723
1747254288.3823023,19,1.4497894048690796
1747254288.6133626,20,1.488574743270874
1747254289.0696652,22,1.2897813320159912
1747254289.2986147,23,1.5352298021316528
1747254289.9928792,26,1.3930151462554932
1747254290.2212243,27,1.7103896141052246
1747254291.6083333,33,2.4018867015838623
1747254292.3116148,36,1.631001353263855
1747254292.5424473,37,1.7977033853530884
1747254292.7717578,38,2.136033058166504
1747254293.0023737,39,2.2186429500579834
1747254293.2323153,40,2.150444269180298
1747254294.8434212,47,2.4625368118286133
1747254295.0727975,48,2.3053486347198486
1747254295.3062177,49,2.609818458557129
1747254295.766499,51,2.227341890335083
1747254295.9977956,52,2.176363706588745
1747254296.472231,54,2.785374879837036
1747254297.1871831,57,2.4963715076446533
1747254297.8994267,60,1.914513349533081
1747254298.1410263,61,2.062061309814453
1747254298.3769858,62,2.3976290225982666
1747254298.6121705,63,3.2698521614074707
1747254299.0765977,65,2.8825690746307373
1747254299.311055,66,2.5573902130126953
1747254299.5464578,67,2.8553032875061035
1747254299.7818856,68,2.507052421569824
1747254300.2497509,70,2.6173794269561768
1747254300.4816628,71,2.6701502799987793
1747254301.8913062,77,2.641465187072754
1747254302.3774881,79,2.59631609916687
1747254302.610197,80,2.66367244720459
1747254303.0857687,82,2.5144078731536865
1747254303.321547,83,2.6625149250030518
1747254303.7941606,85,2.5799834728240967
1747254304.7652593,89,2.3704113960266113
1747254305.015318,90,2.6389379501342773
1747254306.2249715,95,3.1073522567749023
1747254307.191947,99,2.970088243484497
1747254307.426131,100,2.83355450630188
1747254308.1446307,103,2.7067551612854004
1747254308.8958116,106,2.849503755569458
1747254309.1598525,107,2.783527374267578
1747254309.6733112,109,2.5249245166778564
1747254310.8739374,114,2.914598226547241
1747254311.344066,116,3.029297351837158
1747254312.5115905,121,2.830479145050049
1747254313.4433126,125,2.999873399734497
1747254313.6797495,126,2.769134283065796
1747254314.1597085,128,2.884483575820923
1747254314.6352975,130,2.7521674633026123
1747254314.8663583,131,2.8009822368621826
1747254315.100609,132,2.7622570991516113
1747254316.031456,136,2.715245246887207
1747254316.2641318,137,2.822052001953125
1747254317.6532984,143,3.023739814758301
1747254317.8875723,144,3.098426342010498
1747254318.3617837,146,2.92842698097229
1747254318.6048381,147,3.0504720211029053
1747254319.3262239,150,2.4950313568115234
1747254321.0464032,157,2.903080940246582
1747254321.522158,159,2.924339532852173
1747254321.7566438,160,2.948791265487671
1747254322.2253208,162,2.666654348373413
1747254322.6986387,164,2.57401704788208
1747254323.2082372,166,2.9579789638519287
1747254324.212416,170,3.0323054790496826
1747254324.4504893,171,3.047588586807251
1747254324.6882808,172,2.9975173473358154
1747254325.3997009,175,2.878467321395874
1747254325.6465635,176,3.0194122791290283
1747254325.8883984,177,3.0427143573760986
1747254326.1265314,178,2.8676834106445312
1747254326.6023939,180,2.7967488765716553
1747254326.83633,181,3.0387113094329834
1747254327.5547464,184,2.940225601196289
1747254327.790091,185,2.970623016357422
1747254328.0265608,186,2.944549083709717
1747254328.7407029,189,2.8828001022338867
1747254328.9739757,190,2.9603302478790283
1747254329.2108612,191,2.908468723297119
1747254329.4502902,192,2.7593295574188232
1747254330.160073,195,2.9496352672576904
1747254331.092156,199,2.8868274688720703
1747254331.324628,200,3.0247995853424072
1747254331.7854598,202,3.485900402069092
1747254332.0175915,203,3.2538657188415527
1747254332.2518582,204,3.310060739517212
1747254332.4830348,205,3.403083086013794
1747254332.945522,207,3.2985923290252686
1747254333.4080753,209,3.20448637008667
1747254333.8708954,211,3.1108548641204834
1747254334.3360584,213,3.0780913829803467
1747254334.815903,215,3.036348581314087
1747254335.0561154,216,3.0621390342712402
1747254335.53531,218,3.1365580558776855
1747254335.7742956,219,3.1731863021850586
1747254336.0176837,220,3.0269713401794434
1747254336.252453,221,3.0295093059539795
1747254336.4865673,222,3.0432605743408203
1747254336.960847,224,2.947885036468506
1747254337.1954777,225,3.046358108520508
1747254338.1292653,229,2.9787259101867676
1747254339.556772,235,3.017033576965332
1747254340.0388193,237,2.9275758266448975
1747254340.2724278,238,3.0641283988952637
1747254340.5047696,239,2.8880724906921387
1747254340.9676554,241,3.0452544689178467
1747254341.2134647,242,2.6709351539611816
1747254341.694048,244,2.9192163944244385
1747254341.9404635,245,2.9198148250579834
1747254342.1805587,246,3.044776201248169
1747254342.425817,247,2.853623867034912
1747254343.6362555,252,2.9865963459014893
1747254343.869594,253,3.1276140213012695
1747254344.1087935,254,3.082181215286255
1747254344.8119693,257,3.050139904022217
1747254345.0437891,258,3.1210055351257324
1747254345.274994,259,2.986582040786743
1747254345.5114353,260,3.046854257583618
1747254345.976201,262,3.0946412086486816
1747254347.8481188,270,2.955514669418335
1747254348.0775962,271,2.899414300918579
1747254348.7908983,274,2.935800313949585
1747254349.0258186,275,2.9331412315368652
1747254349.2619913,276,3.1616671085357666
1747254349.733232,278,2.9479422569274902
1747254350.2089589,280,2.9588167667388916
1747254350.6953719,282,3.0030462741851807
1747254350.938518,283,3.008104085922241
1747254351.4093573,285,3.0475356578826904
1747254351.8790057,287,2.9493308067321777
1747254352.1187494,288,2.8970754146575928
1747254352.6006002,290,2.9185657501220703
1747254353.7741897,295,3.0986416339874268
1747254354.014497,296,2.5806126594543457
1747254354.2554293,297,2.8931803703308105
1747254354.4884243,298,3.0121538639068604
1747254355.9047136,304,2.8421826362609863
1747254356.3778539,306,3.1033549308776855
1747254356.8562732,308,2.9913218021392822
1747254357.0971396,309,3.071789026260376
1747254357.8250105,312,3.0274927616119385
1747254358.0676918,313,2.8828771114349365
1747254358.8133073,316,3.106159210205078
1747254359.2838383,318,2.872480630874634
1747254359.5163035,319,2.829827308654785
1747254360.2225847,322,3.0186750888824463
1747254360.6904469,324,3.0524392127990723
1747254361.864353,329,3.0406253337860107
1747254362.1021981,330,3.021561861038208
1747254362.3422022,331,3.080272674560547
1747254362.583196,332,3.09297776222229
1747254363.749192,337,3.0441207885742188
1747254363.9915962,338,2.9523608684539795
1747254364.464239,340,2.92926287651062
1747254365.207979,343,2.9990663528442383
1747254365.4493756,344,2.9995315074920654
1747254365.6858404,345,3.0172579288482666
1747254365.9252894,346,2.958754062652588
1747254366.3997455,348,2.9892804622650146
1747254366.865196,350,2.9532651901245117
1747254367.339262,352,3.043612003326416
1747254367.5758028,353,2.9912283420562744
1747254367.810625,354,3.1028623580932617
1747254368.7426963,358,2.9190611839294434
1747254369.2095833,360,3.0993287563323975
1747254369.6768649,362,3.1310272216796875
1747254369.9095821,363,3.072394847869873
1747254370.1466682,364,3.081519842147827
1747254370.3784435,365,2.9626364707946777
1747254370.6101847,366,3.002394437789917
1747254370.843571,367,2.94107985496521
1747254371.0764496,368,2.8443562984466553
1747254372.4891772,374,2.981069326400757
1747254373.1994379,377,2.9915268421173096
1747254373.4363306,378,2.918322801589966
1747254375.0908542,385,3.0217466354370117
1747254375.3258195,386,2.980999708175659
1747254376.2730598,390,3.0281145572662354
1747254376.5081813,391,2.9996492862701416
1747254376.7424328,392,2.8883979320526123
1747254376.9774182,393,3.01033353805542
1747254377.2107725,394,2.8633618354797363
1747254377.458369,395,2.8741180896759033
1747254377.6943707,396,2.8925888538360596
1747254377.9320374,397,2.860460042953491
1747254378.1684852,398,2.7959225177764893
1747254378.3999503,399,2.9936232566833496
1747254378.8646595,401,2.8707082271575928
1747254379.09382,402,3.0753722190856934
1747254379.577875,404,2.8991847038269043
1747254380.5123131,408,2.9190008640289307
1747254380.7444797,409,2.8741581439971924
1747254381.4474816,412,3.0187549591064453
1747254381.6819222,413,2.858560085296631
1747254381.9147522,414,2.846529960632324
1747254382.1537302,415,2.9872307777404785
1747254382.8621182,418,2.4230408668518066
1747254383.5657804,421,2.78178334236145
1747254383.808016,422,2.8887453079223633
1747254384.5218003,425,3.077667236328125
1747254384.7587214,426,3.0222856998443604
1747254385.6864572,430,3.069316864013672
1747254385.9176486,431,3.03812837600708
1747254386.6261613,434,3.0047247409820557
1747254386.8616428,435,3.0707924365997314
1747254387.0958228,436,3.096813678741455
1747254387.3289185,437,3.0052804946899414
1747254387.5609548,438,2.779968023300171
1747254387.793642,439,3.0739500522613525
1747254388.0282135,440,3.012908697128296
1747254388.2609901,441,3.114258050918579
1747254388.7288527,443,3.0122079849243164
1747254388.9618552,444,2.9780306816101074
1747254389.1934705,445,3.002640962600708
1747254389.439526,446,2.9687795639038086
1747254390.4005628,450,2.845730781555176
1747254390.639584,451,2.984171152114868
1747254390.8782842,452,3.0960075855255127
1747254391.1172793,453,3.017920970916748
1747254391.3561835,454,3.0682215690612793
1747254391.8416746,456,3.0500786304473877
1747254392.3304245,458,3.0290751457214355
1747254392.8231726,460,2.737429618835449
1747254393.0679386,461,2.8257861137390137
1747254393.7827678,464,2.937735080718994
1747254394.0183825,465,3.0269932746887207
1747254394.25966,466,2.9542236328125
1747254394.7225904,468,2.8618059158325195
1747254395.19381,470,2.9054784774780273
1747254396.1300735,474,2.889021396636963
1747254396.3713844,475,2.8862853050231934
1747254397.0936427,478,2.9541409015655518
1747254397.3402333,479,2.7863924503326416
1747254397.580597,480,2.9059784412384033
1747254397.820693,481,2.832279920578003
1747254398.0579827,482,2.9100334644317627
1747254398.289752,483,2.99288010597229
1747254398.5274122,484,2.824317455291748
1747254399.0046341,486,2.9637837409973145
1747254399.2364516,487,2.9435884952545166
1747254399.4696946,488,2.8608367443084717
1747254399.7111697,489,2.941464424133301
1747254400.1804585,491,2.855701208114624
1747254400.8846974,494,2.9645330905914307
1747254401.8218558,498,2.8505489826202393
1747254402.5157473,501,2.9780046939849854
1747254402.752382,502,2.9447731971740723
1747254402.983759,503,2.903445243835449
1747254403.687756,506,2.961092710494995
1747254404.1530476,508,2.921597480773926
1747254404.3868828,509,3.0923080444335938
1747254404.6217787,510,3.0123705863952637
1747254404.857647,511,3.0808634757995605
1747254405.0942295,512,2.917140007019043
1747254405.327565,513,2.885952949523926
1747254405.5599008,514,2.999732255935669
1747254406.2576005,517,2.9999170303344727
1747254406.4899921,518,3.0408973693847656
1747254406.7273471,519,3.046210765838623
1747254406.9599395,520,3.0414412021636963
1747254407.6556466,523,2.923215389251709
1747254409.2789295,530,2.9260942935943604
1747254409.982026,533,2.9668920040130615
1747254410.2154472,534,2.902456760406494
1747254410.6895394,536,3.1100406646728516
1747254410.9197438,537,2.978703022003174
1747254411.151848,538,2.992034673690796
1747254411.3825371,539,2.9182605743408203
1747254411.61579,540,2.9556167125701904
1747254412.0878937,542,2.834228992462158
1747254412.323694,543,2.926823377609253
1747254412.562241,544,2.991697311401367
1747254413.0309112,546,2.9312288761138916
1747254413.2652035,547,2.9050676822662354
1747254413.9630005,550,2.8693575859069824
1747254414.4466531,552,2.8734960556030273
1747254414.9181712,554,2.9213902950286865
1747254415.1546373,555,2.9444990158081055
1747254415.3909607,556,2.9380686283111572
1747254416.8142333,562,2.9633731842041016
1747254417.0505524,563,3.0047495365142822
1747254417.2862628,564,3.0301640033721924
1747254418.2327735,568,2.8299143314361572
1747254418.9331572,571,2.974921464920044
1747254419.4065206,573,3.074772834777832
1747254420.1075175,576,2.272676944732666
1747254421.0514708,580,2.384352922439575
1747254422.0085282,584,3.9597697257995605
1747254422.2467358,585,3.941678047180176
1747254422.4791775,586,3.758488655090332
1747254422.948026,588,3.785017967224121
1747254423.4150562,590,3.790170669555664
1747254423.6461458,591,3.5587806701660156
1747254423.8784177,592,3.624619722366333
1747254424.3478403,594,3.5141167640686035
1747254424.8216107,596,3.542198419570923
1747254425.0571082,597,3.7144343852996826
1747254425.289143,598,3.6129343509674072
1747254425.5261135,599,3.5723342895507812
1747254425.9927168,601,3.512465000152588
1747254426.2291348,602,3.4644787311553955
1747254426.4593031,603,3.5473203659057617
1747254426.9183142,605,3.6025350093841553
1747254427.6117187,608,3.4389305114746094
1747254428.0822449,610,3.6250784397125244
1747254428.780222,613,3.440392017364502
1747254429.011456,614,3.5085771083831787
1747254429.469826,616,3.2882113456726074
1747254429.940139,618,3.357055425643921
1747254430.4165654,620,3.563065767288208
1747254430.884876,622,3.411703586578369
1747254431.1184163,623,3.434630870819092
1747254431.8153522,626,3.4033477306365967
1747254432.2849674,628,3.4027934074401855
1747254432.5181568,629,3.322350263595581
1747254433.4423342,633,3.3948230743408203
1747254433.9030042,635,3.3883509635925293
1747254434.3802793,637,3.3713784217834473
1747254435.089191,640,3.3762118816375732
1747254435.3212593,641,3.218933343887329
1747254435.5584996,642,3.28080677986145
1747254435.793223,643,3.3013358116149902
1747254436.0344925,644,3.276956558227539
1747254436.2755904,645,3.253507137298584
1747254437.2179112,649,3.251474380493164
1747254437.682241,651,3.3403544425964355
1747254437.9149382,652,3.306645154953003
1747254438.1542702,653,3.204241991043091
1747254438.3975317,654,3.206494092941284
1747254438.6351209,655,3.343291997909546
1747254439.3342726,658,3.2994813919067383
1747254439.5655375,659,3.3157315254211426
1747254439.798604,660,3.308070659637451
1747254441.4468539,667,3.2550084590911865
1747254442.1532245,670,3.307548999786377
1747254443.3203635,675,3.163485527038574
1747254443.5595126,676,3.1211559772491455
1747254443.7919066,677,3.0395984649658203
1747254444.5099647,680,3.0127131938934326
1747254444.9918845,682,3.259099245071411
1747254445.2251437,683,3.1459388732910156
1747254445.4632468,684,3.1368069648742676
1747254446.1725569,687,3.0339550971984863
1747254447.3514934,692,3.1595141887664795
1747254447.8228931,694,3.1025285720825195
1747254448.0561597,695,3.0294806957244873
1747254448.2883472,696,3.1802926063537598
1747254448.5289009,697,3.2008578777313232
1747254448.999243,699,3.184595823287964
1747254449.747152,702,2.955359935760498
1747254449.9785762,703,3.2136385440826416
1747254450.4509847,705,3.1164379119873047
1747254451.394655,709,3.0546786785125732
1747254451.6304376,710,3.2032268047332764
1747254452.1025653,712,3.2114405632019043
1747254452.8044772,715,3.096173048019409
1747254453.2770066,717,3.272246837615967
1747254453.7422974,719,3.1241185665130615
1747254453.974495,720,3.0554683208465576
1747254454.2072036,721,3.1634111404418945
1747254454.6746156,723,3.1337790489196777
1747254455.1471899,725,3.145530939102173
1747254455.385774,726,3.128513813018799
1747254455.6237724,727,3.1228187084198
1747254455.8629904,728,3.153827428817749
1747254456.092657,729,3.0670480728149414
1747254456.5681293,731,3.07381534576416
1747254456.7975445,732,3.206865072250366
1747254457.0272992,733,3.1334598064422607
1747254458.1906054,738,3.1611921787261963
1747254458.421317,739,2.9982240200042725
1747254458.6582785,740,3.095266580581665
1747254459.1189466,742,3.137687921524048
1747254459.348201,743,2.981269121170044
1747254459.5837798,744,3.060223340988159
1747254459.8250928,745,3.138110637664795
1747254461.4750922,752,3.089063882827759
1747254462.1751258,755,3.071013927459717
1747254462.4121535,756,3.1108760833740234
1747254462.8805196,758,3.143231153488159
1747254464.053637,763,2.9394240379333496
1747254464.290069,764,3.05365252494812
1747254464.5247562,765,2.9231491088867188
1747254465.2390547,768,3.1063356399536133
1747254465.5577774,769,3.080993890762329
1747254466.2580683,772,3.0714313983917236
1747254466.4917634,773,3.074188232421875
1747254466.9710305,775,3.050739049911499
1747254467.2159142,776,3.144951581954956
1747254467.7241836,778,3.065833806991577
1747254467.9592066,779,3.1723337173461914
1747254468.2033744,780,3.0177595615386963
1747254468.4414546,781,3.0086069107055664
1747254468.6771755,782,3.127645969390869
1747254470.1168833,788,3.0592410564422607
1747254470.3558338,789,3.0035159587860107
1747254470.8259225,791,3.1008081436157227
1747254471.3001146,793,3.0954785346984863
1747254471.7642322,795,3.031336784362793
1747254471.995606,796,3.099583864212036
1747254472.69099,799,3.118239641189575
1747254472.922622,800,3.0116353034973145
1747254473.8621404,804,3.1211471557617188
1747254474.0973527,805,3.1437647342681885
1747254474.32881,806,3.0965921878814697
1747254474.5606213,807,3.011965274810791
1747254475.2882564,810,2.9875550270080566
1747254476.0057745,813,2.9631545543670654
1747254477.1755543,818,3.1634910106658936
1747254477.4109383,819,2.986895799636841
1747254477.879347,821,2.9224705696105957
1747254478.1137626,822,3.1365623474121094
1747254478.3556561,823,3.075258255004883
1747254478.831157,825,3.0464627742767334
1747254479.0685496,826,3.007735252380371
1747254479.303596,827,3.0448200702667236
1747254479.5358052,828,3.0219454765319824
1747254480.458055,832,3.1178181171417236
1747254480.687437,833,2.9034042358398438
1747254481.145267,835,2.8324778079986572
1747254481.3753226,836,2.846745729446411
1747254481.606622,837,3.06369948387146
1747254482.0761347,839,2.9334728717803955
1747254482.3111403,840,3.0449228286743164
1747254483.0163949,843,3.0293376445770264
1747254483.4756162,845,3.08060622215271
1747254484.6420603,850,3.0814270973205566
1747254484.8703518,851,3.001978874206543
1747254485.6005232,854,3.119922399520874
1747254486.3299356,857,3.0981645584106445
1747254487.0557451,860,3.146331310272217
1747254487.5442872,862,2.8427183628082275
1747254488.2751777,865,3.0880305767059326
1747254488.5300856,866,3.097210168838501
1747254489.5039413,870,2.849705696105957
1747254489.7437098,871,3.1100008487701416
1747254492.1571054,881,2.9098823070526123
1747254492.633533,883,2.9778831005096436
1747254492.8789456,884,2.9785232543945312
1747254493.1180704,885,2.994696617126465
1747254493.3508484,886,2.9064526557922363
1747254493.8177795,888,2.9527406692504883
1747254494.2845705,890,2.9838716983795166
1747254494.7541113,892,3.0561106204986572
1747254495.4628968,895,3.0528979301452637
1747254495.9425428,897,2.9409427642822266
1747254496.1792824,898,2.69057035446167
1747254496.8935769,901,2.875150442123413
1747254497.1436195,902,3.0247981548309326
1747254497.6198905,904,2.961359977722168
1747254498.0920064,906,2.9262442588806152
1747254498.3255444,907,3.046426296234131
1747254498.5600777,908,3.0268542766571045
1747254499.0315952,910,3.0401530265808105
1747254499.266015,911,3.011472463607788
1747254499.9596589,914,3.0908114910125732
1747254500.8838348,918,3.0274031162261963
1747254501.1175334,919,3.09490704536438
1747254501.592427,921,3.0003228187561035
1747254502.060514,923,3.051586151123047
1747254503.0039532,927,2.992710828781128
1747254503.242174,928,3.1141998767852783
1747254503.4782667,929,3.0482211112976074
1747254503.728762,930,3.098055839538574
1747254503.9741738,931,3.076009750366211
1747254504.2210977,932,3.0223350524902344
1747254504.46839,933,3.0579733848571777
1747254504.9376738,935,2.684863328933716
1747254505.875014,939,1.60844886302948
1747254506.3405952,941,1.245644450187683
1747254506.5746114,942,1.3687000274658203
1747254507.2846944,945,3.6745638847351074
1747254508.2734792,949,4.036767482757568
1747254509.0033627,952,3.95885968208313
1747254509.4867282,954,3.838935375213623
1747254509.7242932,955,3.6900694370269775
1747254509.9636157,956,3.3429970741271973
1747254510.9416423,960,3.261385202407837
1747254511.432266,962,3.2274081707000732
1747254511.6724644,963,3.215407371520996
1747254511.9147007,964,3.3304336071014404
1747254512.1548293,965,3.1527366638183594
1747254512.6409574,967,3.219943046569824
1747254512.8841705,968,3.1858060359954834
1747254513.6041725,971,3.2341039180755615
1747254514.8106718,976,2.956989288330078
1747254515.2929966,978,3.05533504486084
1747254515.5319831,979,3.2132461071014404
1747254515.9994633,981,3.2009358406066895
1747254516.237082,982,3.169036865234375
1747254517.175907,986,3.269200325012207
1747254517.643099,988,3.165055513381958
1747254517.8762574,989,3.175372362136841
1747254518.1107278,990,3.1879992485046387
1747254518.5794845,992,3.1230647563934326
1747254519.0479078,994,3.1530351638793945
1747254519.2813642,995,3.158766031265259
1747254519.516182,996,3.289541482925415
1747254519.991139,998,3.2356295585632324
1747254520.2275927,999,3.2327866554260254
1747254520.6994996,1001,3.0190398693084717
1747254520.9345286,1002,3.0871317386627197
1747254521.1684675,1003,3.08154034614563
1747254521.4042077,1004,3.2260990142822266
1747254521.644554,1005,3.248490333557129
1747254521.880772,1006,3.1993248462677
1747254523.0618966,1011,2.9640872478485107
1747254523.5397413,1013,2.989706516265869
1747254524.0235996,1015,3.150947332382202
1747254524.257716,1016,3.186375141143799
1747254524.4922605,1017,3.0489420890808105
1747254525.6879299,1022,3.137460231781006
1747254526.6274495,1026,3.0093533992767334
1747254527.089486,1028,3.0946483612060547
1747254527.322838,1029,3.0845253467559814
1747254528.7265613,1035,3.1336915493011475
1747254528.9597952,1036,3.162062644958496
1747254529.198293,1037,2.9562885761260986
1747254529.4366856,1038,3.1466000080108643
1747254529.6678221,1039,3.1585195064544678
1747254530.6015677,1043,3.1125924587249756
1747254531.0595324,1045,3.1041688919067383
1747254531.2917159,1046,3.1861209869384766
1747254532.664912,1052,3.0312232971191406
1747254532.897248,1053,3.143456220626831
1747254533.5885243,1056,2.9293386936187744
1747254534.0546832,1058,2.822697162628174
1747254534.2948449,1059,3.2871291637420654
1747254534.5285966,1060,3.2235939502716064
1747254535.0038354,1062,3.2124032974243164
1747254535.7134173,1065,3.1966779232025146
1747254535.9466765,1066,3.3037946224212646
1747254536.180144,1067,3.192570924758911
1747254536.6474216,1069,3.095041036605835
1747254536.8804014,1070,3.075944423675537
1747254537.1176484,1071,3.2430148124694824
1747254537.3535717,1072,3.1854326725006104
1747254537.589375,1073,3.107433795928955
1747254537.8267007,1074,3.1862688064575195
1747254538.54753,1077,3.2819361686706543
1747254538.786188,1078,3.0962438583374023
1747254539.2536318,1080,3.0880637168884277
1747254539.4882975,1081,3.3023900985717773
1747254539.7208016,1082,3.192788600921631
1747254540.4273472,1085,3.279110908508301
1747254540.6660316,1086,3.258734941482544
1747254540.905771,1087,3.103161096572876
1747254541.8394217,1091,3.1787681579589844
1747254542.0783439,1092,3.155113935470581
1747254542.317978,1093,3.164496660232544
1747254543.48486,1098,3.2407636642456055
1747254543.9750314,1100,3.0939478874206543
1747254544.4513566,1102,3.2589962482452393
1747254544.6853137,1103,3.1391518115997314
1747254544.9188743,1104,3.205688714981079
1747254545.626465,1107,3.1715312004089355
1747254545.8684552,1108,3.073497772216797
1747254546.1115773,1109,3.181166172027588
1747254546.3532608,1110,2.9919230937957764
1747254546.5902882,1111,3.1134448051452637
1747254546.8247573,1112,3.1632845401763916
1747254547.0592065,1113,2.9879770278930664
1747254547.3018003,1114,3.251817464828491
1747254547.7711256,1116,3.241112232208252
1747254548.475697,1119,3.2158968448638916
1747254548.952784,1121,3.325690269470215
1747254549.1863708,1122,3.250525951385498
1747254549.8931835,1125,3.256772518157959
1747254550.1241488,1126,3.092513084411621
1747254550.6033764,1128,3.1712615489959717
1747254550.8387325,1129,3.1574082374572754
1747254551.0783892,1130,3.1953001022338867
1747254551.3134785,1131,3.0262415409088135
1747254551.5458255,1132,3.2784037590026855
1747254552.010669,1134,3.2468478679656982
1747254552.2433913,1135,3.2917776107788086
1747254552.4760292,1136,3.163942813873291
1747254553.183037,1139,3.160489797592163
1747254553.887912,1142,3.208928108215332
1747254554.6169882,1145,3.3486099243164062
1747254554.8564408,1146,3.174170970916748
1747254555.3368595,1148,2.831721782684326
1747254555.5741608,1149,3.1439850330352783
1747254555.8098698,1150,3.211660385131836
1747254556.049987,1151,3.115933418273926
1747254556.2836008,1152,3.1015968322753906
1747254556.5192676,1153,3.269416093826294
1747254556.985691,1155,3.2276928424835205
1747254558.1486342,1160,2.977928876876831
1747254558.6135876,1162,3.1586616039276123
1747254559.0801337,1164,3.1892895698547363
1747254559.5380292,1166,3.193399667739868
1747254559.7659671,1167,3.1764683723449707
1747254561.1428678,1173,3.196136236190796
1747254561.371468,1174,3.1123175621032715
1747254561.8370435,1176,3.0861597061157227
1747254562.0660214,1177,3.174452066421509
1747254562.2942882,1178,3.2013771533966064
1747254563.2119672,1182,3.214686632156372
1747254563.6809328,1184,3.272646188735962
1747254564.1546319,1186,3.137803554534912
1747254564.6232245,1188,3.201791763305664
1747254564.8571806,1189,3.1357829570770264
1747254565.09024,1190,3.0146119594573975
1747254565.7971344,1193,3.195610761642456
1747254566.0326042,1194,3.1391215324401855
1747254566.2679663,1195,3.085543632507324
1747254566.7365663,1197,3.1638343334198
1747254566.9695575,1198,3.166550874710083
1747254567.6852891,1201,3.0794906616210938
1747254567.918135,1202,3.1092536449432373
1747254568.6263301,1205,3.107062816619873
1747254568.858618,1206,3.1022350788116455
1747254569.0935922,1207,3.191185235977173
1747254569.5583942,1209,3.1610615253448486
1747254570.5245008,1213,3.0496466159820557
1747254570.767349,1214,3.2455050945281982
1747254571.0042236,1215,3.2400763034820557
1747254571.5049968,1217,3.220503330230713
1747254571.7425115,1218,3.158076047897339
1747254572.9523592,1223,1.5323680639266968
1747254573.4287353,1225,1.2230294942855835
1747254574.1475577,1228,2.6941869258880615
1747254574.3878322,1229,3.182751178741455
1747254575.1074517,1232,3.729260206222534
1747254575.346163,1233,3.9201126098632812
1747254576.559645,1238,4.100387096405029
1747254577.0462818,1240,3.8277697563171387
1747254577.282265,1241,3.909921646118164
1747254577.5191193,1242,3.9389288425445557
1747254577.7556357,1243,3.8082149028778076
1747254577.9974627,1244,3.774385929107666
1747254578.2364407,1245,3.7592716217041016
1747254578.4763634,1246,3.4482533931732178
1747254579.197938,1249,3.79278564453125
1747254579.4384706,1250,3.7953879833221436
1747254579.679959,1251,3.5430257320404053
1747254579.9198565,1252,3.5231075286865234
1747254580.40774,1254,3.5149033069610596
1747254580.8937054,1256,3.6552436351776123
1747254581.1267323,1257,3.5773417949676514
1747254581.8350525,1260,3.501997470855713
1747254582.0669236,1261,3.5491225719451904
1747254582.768767,1264,3.7248880863189697
1747254583.4704254,1267,3.634052276611328
1747254584.3975654,1271,3.638793468475342
1747254585.559131,1276,3.5006229877471924
1747254585.7970896,1277,3.575342893600464
1747254586.0333943,1278,3.6493964195251465
1747254586.9993513,1282,3.6339786052703857
1747254587.7196298,1285,3.4251792430877686
1747254588.8970509,1290,3.501936912536621
1747254589.6206603,1293,3.614591598510742
1747254590.3285367,1296,3.5563583374023438
1747254590.79925,1298,3.5780704021453857
1747254591.032863,1299,3.4109551906585693
1747254591.7304444,1302,3.514268159866333
1747254592.652374,1306,3.5124216079711914
1747254593.5815043,1310,3.5343217849731445
1747254594.5089808,1314,3.4615843296051025
1747254594.7437463,1315,3.470099449157715
1747254595.9143267,1320,3.3873133659362793
1747254596.3868718,1322,3.52366304397583
1747254596.623138,1323,3.3641958236694336
1747254597.0870419,1325,3.4519762992858887
1747254597.3155491,1326,3.465043067932129
1747254597.7782116,1328,3.5048463344573975
1747254599.4114907,1335,3.5828778743743896
1747254601.5249724,1344,3.519123077392578
1747254601.761488,1345,3.4630846977233887
1747254602.2301414,1347,3.49623703956604
1747254602.4623046,1348,3.5337986946105957
1747254603.1576347,1351,3.5283524990081787
1747254603.3907683,1352,3.4007229804992676
1747254603.8612807,1354,3.371938943862915
1747254604.7966833,1358,3.462632656097412
1747254605.2630153,1360,3.4345686435699463
1747254606.2140386,1364,3.4898812770843506
1747254606.4538548,1365,3.391150951385498
1747254606.6884758,1366,3.522263288497925
1747254606.926851,1367,3.2524800300598145
1747254607.1630218,1368,3.3355817794799805
1747254608.0947137,1372,3.3783745765686035
1747254608.3269928,1373,3.3596630096435547
1747254608.7936685,1375,3.3349413871765137
1747254609.026338,1376,3.3581464290618896
1747254609.9611585,1380,3.336350202560425
1747254611.12566,1385,3.266465663909912
1747254611.3543737,1386,3.37560772895813
1747254612.293958,1390,3.3825814723968506
1747254613.0017977,1393,3.35194993019104
1747254613.6949153,1396,3.319483518600464
1747254613.9250755,1397,3.2641618251800537
1747254614.3852835,1399,3.281172037124634
1747254614.6160538,1400,3.2729923725128174
1747254615.3034768,1403,3.3688437938690186
1747254615.7609568,1405,3.3844165802001953
1747254617.5927026,1413,3.385683536529541
1747254618.293591,1416,3.38112473487854
1747254618.5262475,1417,3.4132561683654785
1747254618.9894772,1419,3.3434131145477295
1747254619.4528399,1421,3.499293088912964
1747254619.6849442,1422,3.3796803951263428
1747254621.769675,1431,3.2976605892181396
1747254621.9978073,1432,3.305149793624878
1747254622.9303896,1436,3.41333270072937
1747254623.3920662,1438,3.309943437576294
1747254623.6229775,1439,3.314249038696289
1747254623.852471,1440,3.210249185562134
1747254624.0829394,1441,3.485199451446533
1747254624.7702172,1444,3.4750609397888184
1747254625.2283452,1446,3.382493257522583
1747254625.458107,1447,3.3604750633239746
1747254625.6901083,1448,3.3032891750335693
1747254625.9360778,1449,3.3512613773345947
1747254626.17,1450,3.3919074535369873
1747254626.4015477,1451,3.4197895526885986
1747254626.6361947,1452,3.4402236938476562
1747254627.1008046,1454,3.4267446994781494
1747254627.332715,1455,3.3630943298339844
1747254627.5636978,1456,3.3087363243103027
1747254627.7997413,1457,3.229236364364624
1747254628.036009,1458,3.4221911430358887
1747254628.2721477,1459,3.2451400756835938
1747254628.5088801,1460,3.2262513637542725
1747254628.7507272,1461,3.1767489910125732
1747254629.2270193,1463,3.2081921100616455
1747254630.9531848,1470,3.211557388305664
1747254631.6521058,1473,3.3177361488342285
1747254631.8849819,1474,3.3133771419525146
1747254632.3544106,1476,3.3101754188537598
1747254632.5885937,1477,3.343071937561035
1747254633.5254104,1481,3.268214464187622
1747254633.757724,1482,3.2706196308135986
1747254633.9905722,1483,3.2685952186584473
1747254634.926351,1487,3.290931224822998
1747254635.1599133,1488,3.3131539821624756
1747254635.3964155,1489,3.2428078651428223
1747254635.6290233,1490,3.2983319759368896
1747254635.8614419,1491,3.1961734294891357
1747254636.327772,1493,3.3462202548980713
1747254636.5596461,1494,3.2916603088378906
1747254637.5000103,1498,3.3259963989257812
1747254637.7308464,1499,3.2428505420684814
1747254637.961642,1500,3.2377066612243652
1747254638.4400053,1502,3.2410688400268555
1747254639.1483014,1505,3.3250575065612793
1747254640.0948045,1509,3.420400857925415
1747254640.330907,1510,3.3671011924743652
1747254640.5648692,1511,3.2643871307373047
1747254641.0450938,1513,3.271721124649048
1747254641.5207875,1515,3.2257466316223145
1747254641.7521584,1516,3.345344305038452
1747254643.4016685,1523,3.2804534435272217
1747254644.111796,1526,3.318861484527588
1747254644.5806224,1528,3.194859743118286
1747254645.9767947,1534,3.301614284515381
1747254646.6773553,1537,3.3124399185180664
1747254646.9079804,1538,3.31382155418396
1747254647.6021092,1541,3.2396275997161865
1747254648.5377314,1545,3.268144369125366
1747254649.0159793,1547,3.3256306648254395
1747254649.2504892,1548,3.282992124557495
1747254649.9476893,1551,3.3039519786834717
1747254650.1877253,1552,3.3589181900024414
1747254650.4195778,1553,3.2699010372161865
1747254650.8887641,1555,3.2677156925201416
1747254651.3582304,1557,3.278909206390381
1747254652.525312,1562,3.2614638805389404
1747254652.9933767,1564,3.2896149158477783
1747254653.2256486,1565,3.208303689956665
1747254653.454952,1566,3.220024824142456
1747254653.916815,1568,3.20866322517395
1747254654.3772233,1570,3.25970196723938
1747254654.6111586,1571,3.195730209350586
1747254654.8431418,1572,3.079850912094116
1747254655.0749333,1573,3.2595529556274414
1747254655.769992,1576,3.213833808898926
1747254656.2415686,1578,3.181269884109497
1747254656.4827676,1579,3.2595176696777344
1747254656.7167406,1580,3.1244466304779053
1747254656.9517405,1581,3.2860586643218994
1747254657.1868587,1582,3.2577965259552
1747254657.896459,1585,3.3223111629486084
1747254659.0629265,1590,3.294534206390381
1747254660.2424362,1595,3.304206132888794
1747254660.4827983,1596,3.2573204040527344
1747254660.7228131,1597,3.15858793258667
1747254661.6786284,1601,3.338214874267578
1747254661.9174716,1602,3.2958383560180664
1747254662.15188,1603,3.332913875579834
1747254663.776284,1610,3.2658567428588867
1747254664.0184863,1611,3.3921594619750977
1747254664.4856167,1613,3.233398914337158
1747254664.720675,1614,3.275334119796753
1747254665.1870992,1616,3.225691318511963
1747254666.1276433,1620,3.303873300552368
1747254666.5902748,1622,3.2973387241363525
1747254667.0512898,1624,3.207054615020752
1747254667.5093684,1626,3.154179811477661
1747254667.7394195,1627,3.176502227783203
1747254668.671622,1631,3.224155902862549
1747254669.6087117,1635,3.1653754711151123
1747254669.8433378,1636,3.1795883178710938
1747254670.0783062,1637,3.186307191848755
1747254670.3116727,1638,3.2529211044311523
1747254670.786144,1640,3.183741331100464
1747254671.0262442,1641,3.1416242122650146
1747254672.2179403,1646,3.009272813796997
1747254672.4498045,1647,3.2819793224334717
1747254672.9162414,1649,3.0109267234802246
1747254673.3818936,1651,3.2357892990112305
1747254673.6197925,1652,3.2796823978424072
1747254673.852786,1653,3.3095457553863525
1747254674.0872426,1654,3.2732038497924805
1747254674.5555735,1656,3.231760025024414
1747254675.025076,1658,3.2102653980255127
1747254675.9604554,1662,3.183021306991577
1747254676.433491,1664,3.1447396278381348
1747254676.900312,1666,3.1426570415496826
1747254677.6016903,1669,3.1517441272735596
1747254677.8355432,1670,3.1723363399505615
1747254678.7734787,1674,3.2263805866241455
1747254679.5031374,1677,3.2053983211517334
1747254679.9762328,1679,3.185825824737549
1747254680.2140646,1680,3.2434146404266357
1747254680.4556437,1681,3.122408628463745
1747254680.7062018,1682,3.063636064529419
1747254681.416805,1685,3.0091075897216797
1747254681.6523755,1686,3.121734619140625
1747254681.888312,1687,3.167830467224121
1747254682.128894,1688,3.2055580615997314
1747254682.3709083,1689,3.2528538703918457
1747254682.6077917,1690,3.3372995853424072
1747254683.3097236,1693,3.1808032989501953
1747254683.54513,1694,3.2392234802246094
1747254683.781851,1695,3.1708288192749023
1747254684.2583659,1697,3.130589008331299
1747254684.494581,1698,3.1493654251098633
1747254684.7273824,1699,3.1818888187408447
1747254684.9610145,1700,3.2020680904388428
1747254685.4278412,1702,3.161893129348755
1747254685.8938496,1704,3.1231095790863037
1747254686.5966542,1707,3.1982977390289307
1747254687.0810504,1709,3.246544599533081
1747254687.3164308,1710,3.16231369972229
1747254687.5592937,1711,3.147385835647583
1747254687.8027544,1712,3.0852227210998535
1747254689.241985,1718,3.211855411529541
1747254689.480654,1719,3.058661460876465
1747254690.1845412,1722,3.1143245697021484
1747254690.422102,1723,3.1809473037719727
1747254690.6588898,1724,3.270552396774292
1747254690.8987582,1725,3.192207098007202
1747254692.0853083,1730,3.1567904949188232
1747254693.9521348,1738,3.145536422729492
1747254694.1867175,1739,3.283252477645874
1747254694.4210587,1740,3.377664804458618
1747254695.1242073,1743,3.2345898151397705
1747254695.5911424,1745,3.181690216064453
1747254696.2970858,1748,3.1676137447357178
1747254696.5335438,1749,3.26462721824646
1747254696.768772,1750,3.2515244483947754
1747254697.0081315,1751,3.242940664291382
1747254697.476358,1753,3.127178430557251
1747254697.7091055,1754,3.170698881149292
1747254698.414257,1757,3.119328022003174
1747254699.5839689,1762,3.137026309967041
1747254699.8161182,1763,3.186079263687134
1747254700.2838712,1765,3.135910749435425
1747254700.5177956,1766,3.0759525299072266
1747254700.982453,1768,3.178217649459839
1747254702.6139607,1775,3.022343397140503
1747254702.8522816,1776,3.125260829925537
1747254703.0896082,1777,3.206620216369629
1747254703.7967675,1780,3.1539909839630127
1747254704.0333707,1781,3.1441707611083984
1747254704.7353873,1784,3.156402587890625
1747254704.9724808,1785,3.063227891921997
1747254705.2078483,1786,3.154508352279663
1747254705.449327,1787,3.243344306945801
1747254705.9240847,1789,3.1556930541992188
1747254706.166751,1790,3.0087311267852783
1747254706.633631,1792,3.140272855758667
1747254707.1027715,1794,3.1913795471191406
1747254707.569632,1796,3.0437018871307373
1747254707.7996268,1797,3.1191141605377197
1747254708.4892821,1800,3.0598955154418945
1747254708.9452338,1802,3.118101119995117
1747254709.1747682,1803,3.1240909099578857
1747254709.4038658,1804,2.940873622894287
1747254710.3183036,1808,2.9900317192077637
1747254710.775956,1810,3.172855854034424
1747254711.692449,1814,3.167271375656128
1747254712.1515493,1816,3.1977791786193848
1747254712.6165543,1818,2.896923303604126
1747254712.855426,1819,3.1443917751312256
1747254713.7780848,1823,3.048828601837158
1747254714.4739602,1826,3.0842161178588867
1747254714.7059536,1827,3.111727476119995
1747254715.1689963,1829,3.0437910556793213
1747254715.3975892,1830,3.129486322402954
1747254715.8605597,1832,3.0809829235076904
1747254716.0928614,1833,3.1375393867492676
1747254716.3245888,1834,3.1236581802368164
1747254716.789909,1836,3.1157524585723877
1747254717.0261002,1837,3.0399880409240723
1747254717.2625694,1838,3.111698627471924
1747254718.6874638,1844,3.1148087978363037
1747254718.9266398,1845,3.0158028602600098
1747254719.163198,1846,3.024228811264038
1747254719.3964362,1847,3.0687222480773926
1747254719.628812,1848,3.059589385986328
1747254720.3290977,1851,2.971973419189453
1747254720.79748,1853,3.0071327686309814
1747254721.4961486,1856,3.136086940765381
1747254722.4476051,1860,3.0581634044647217
1747254723.4051073,1864,3.134172201156616
1747254723.6386409,1865,2.9554452896118164
1747254723.8712735,1866,3.155388593673706
1747254724.1043527,1867,3.1563379764556885
1747254725.0392146,1871,3.0908756256103516
1747254725.270816,1872,3.0699219703674316
1747254725.503777,1873,3.1373820304870605
1747254725.742495,1874,3.031464099884033
1747254725.9847538,1875,3.109100103378296
1747254726.4597526,1877,3.05342173576355
1747254726.9335508,1879,3.105250120162964
1747254727.1675754,1880,3.1592540740966797
1747254727.8651628,1883,3.141354560852051
1747254728.0967681,1884,3.1211490631103516
1747254728.5625157,1886,3.1725568771362305
1747254729.0242512,1888,3.102130889892578
1747254729.4807398,1890,3.2350449562072754
1747254729.7145965,1891,3.143622636795044
1747254730.639987,1895,3.0885467529296875
1747254731.5786476,1899,3.1751744747161865
1747254732.059281,1901,3.113438367843628
1747254732.2931325,1902,3.034496307373047
1747254733.236019,1906,3.0186657905578613
1747254733.703162,1908,3.1822874546051025
1747254733.9392202,1909,3.176053285598755
1747254734.172729,1910,3.0984110832214355
1747254734.873427,1913,3.178328037261963
1747254735.5760384,1916,3.076585054397583
1747254736.0415885,1918,3.0121665000915527
1747254737.4375646,1924,3.0717499256134033
1747254737.6692228,1925,3.0928759574890137
1747254737.9038007,1926,3.106630325317383
1747254738.3744462,1928,3.097127914428711
1747254738.6099863,1929,3.217731237411499
1747254739.3236747,1932,3.1350603103637695
1747254740.0327795,1935,2.941244602203369
1747254740.2666438,1936,3.1599109172821045
1747254740.9817626,1939,3.0762672424316406
1747254741.216854,1940,3.0408880710601807
1747254741.4507082,1941,3.1329617500305176
1747254741.6910634,1942,3.18224835395813
1747254742.4030359,1945,3.0928800106048584
1747254742.8742027,1947,3.178595542907715
1747254743.5788066,1950,3.1768157482147217
1747254743.8098607,1951,3.1704483032226562
1747254744.281848,1953,3.088837146759033
1747254744.9833827,1956,3.0423717498779297
1747254745.950513,1960,3.025743007659912
1747254746.183655,1961,3.156113862991333
1747254746.4176695,1962,3.064622163772583
1747254746.6511831,1963,3.044553756713867
1747254746.8849592,1964,3.1402103900909424
1747254747.3481643,1966,3.1022074222564697
1747254747.5833063,1967,3.137842893600464
1747254747.8142967,1968,3.1700141429901123
1747254748.0466213,1969,2.9917306900024414
1747254749.4295487,1975,3.0736968517303467
1747254749.8927386,1977,3.0427355766296387
1747254750.1234658,1978,3.0616953372955322
1747254750.3562512,1979,3.0474441051483154
1747254750.5941968,1980,2.9932734966278076
1747254750.8277822,1981,3.1240997314453125
1747254751.0640347,1982,3.1596736907958984
1747254751.2990892,1983,3.091069459915161
1747254751.7691045,1985,3.0173983573913574
1747254752.2333736,1987,2.987123966217041
1747254752.4643362,1988,3.0547776222229004
1747254752.6952796,1989,3.0186667442321777
1747254753.1576452,1991,3.136418581008911
1747254753.389538,1992,3.1373579502105713
1747254753.6271138,1993,3.109651565551758
1747254754.0913053,1995,3.1392736434936523
1747254755.0189638,1999,2.975722312927246


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_37_185925-tag-train_loss.csv <==
Wall time,Step,Value
1747254283.728762,0,2.3040640354156494
1747254284.4835126,3,2.2511367797851562
1747254284.7207196,4,2.239638328552246
1747254286.1233,10,2.0921945571899414
1747254286.3521736,11,2.0509157180786133
1747254287.0585673,14,1.9328327178955078
1747254287.3176389,15,1.8729959726333618
1747254288.0092368,18,1.7197120189666748
1747254288.2392879,19,1.6758915185928345
1747254288.4702253,20,1.6055489778518677
1747254288.9264417,22,1.895172357559204
1747254289.155665,23,1.6461050510406494
1747254289.8501072,26,1.7226319313049316
1747254290.0786128,27,1.3720134496688843
1747254291.4647245,33,1.2367653846740723
1747254292.1681077,36,1.2922691106796265
1747254292.3999126,37,1.4073549509048462
1747254292.6290908,38,1.1737724542617798
1747254292.8586347,39,0.9950689077377319
1747254293.0888176,40,0.9872609376907349
1747254294.6999102,47,1.053539752960205
1747254294.929493,48,0.7790689468383789
1747254295.162421,49,0.7110255360603333
1747254295.623375,51,0.8924809694290161
1747254295.8544366,52,0.9895843863487244
1747254296.3222673,54,0.5068326592445374
1747254297.0442092,57,0.6016232967376709
1747254297.7526464,60,1.041717290878296
1747254297.99439,61,1.2549879550933838
1747254298.2300985,62,0.9423964619636536
1747254298.4651198,63,0.5977120399475098
1747254298.9299097,65,0.6134820580482483
1747254299.1629412,66,0.5803472995758057
1747254299.397523,67,0.4438275694847107
1747254299.633228,68,0.5694850087165833
1747254300.1029623,70,0.6380484104156494
1747254300.334917,71,0.6090577840805054
1747254301.7472527,77,0.44130948185920715
1747254302.234034,79,0.360739529132843
1747254302.4635806,80,0.37123990058898926
1747254302.942074,82,0.3349786102771759
1747254303.1780913,83,0.3900129795074463
1747254303.65079,85,0.3292137384414673
1747254304.6178682,89,0.7122694253921509
1747254304.868013,90,0.6485060453414917
1747254306.073947,95,0.40782630443573
1747254307.042384,99,0.40889355540275574
1747254307.2793257,100,0.30263110995292664
1747254307.9967828,103,0.5720301270484924
1747254308.7426198,106,0.3444289267063141
1747254309.0033624,107,0.3730643689632416
1747254309.51987,109,0.5595483779907227
1747254310.7303188,114,0.34661146998405457
1747254311.200275,116,0.26990044116973877
1747254312.3681543,121,0.26535564661026
1747254313.2993352,125,0.23994243144989014
1747254313.5360508,126,0.28019410371780396
1747254314.014642,128,0.18337811529636383
1747254314.490743,130,0.18365179002285004
1747254314.7224836,131,0.3022235333919525
1747254314.9526095,132,0.19188612699508667
1747254315.8875523,136,0.23725451529026031
1747254316.11968,137,0.32916954159736633
1747254317.5098755,143,0.2268223762512207
1747254317.7424173,144,0.29202041029930115
1747254318.2135212,146,0.23296262323856354
1747254318.4538064,147,0.2188662588596344
1747254319.1789436,150,0.3503986895084381
1747254320.8941593,157,0.3054538071155548
1747254321.3748107,159,0.17725276947021484
1747254321.6094964,160,0.19005849957466125
1747254322.0778954,162,0.2928035259246826
1747254322.5510232,164,0.42039287090301514
1747254323.04733,166,0.19949135184288025
1747254324.0614617,170,0.20833167433738708
1747254324.3004303,171,0.2728614807128906
1747254324.5401592,172,0.25483131408691406
1747254325.245477,175,0.17537571489810944
1747254325.4979203,176,0.2143901288509369
1747254325.7399895,177,0.21353337168693542
1747254325.977618,178,0.2891128361225128
1747254326.4548244,180,0.2332518845796585
1747254326.688142,181,0.16568545997142792
1747254327.4070663,184,0.13925662636756897
1747254327.6421218,185,0.18774260580539703
1747254327.878688,186,0.3002069890499115
1747254328.592259,189,0.20657631754875183
1747254328.8266685,190,0.22881600260734558
1747254329.0624368,191,0.24046315252780914
1747254329.3019922,192,0.3231596350669861
1747254330.0162375,195,0.29391223192214966
1747254330.9474764,199,0.6193805932998657
1747254331.180844,200,0.427942156791687
1747254331.6416707,202,0.2605452835559845
1747254331.874043,203,0.17437119781970978
1747254332.1085637,204,0.1517048180103302
1747254332.339553,205,0.20253542065620422
1747254332.8022478,207,0.15951019525527954
1747254333.2646713,209,0.12473428249359131
1747254333.727489,211,0.24860337376594543
1747254334.1914263,213,0.17192794382572174
1747254334.6682708,215,0.21932847797870636
1747254334.9082756,216,0.25450849533081055
1747254335.3866687,218,0.20567671954631805
1747254335.6247938,219,0.18483689427375793
1747254335.8673606,220,0.20106707513332367
1747254336.1032333,221,0.16532574594020844
1747254336.337842,222,0.2665289044380188
1747254336.8142161,224,0.21866361796855927
1747254337.0472686,225,0.14941614866256714
1747254337.9829574,229,0.1823853850364685
1747254339.4099832,235,0.1889876276254654
1747254339.8917272,237,0.17088744044303894
1747254340.1259477,238,0.1662140041589737
1747254340.3582346,239,0.19392749667167664
1747254340.8236353,241,0.187307208776474
1747254341.0606418,242,0.21159633994102478
1747254341.5397274,244,0.26740142703056335
1747254341.7834442,245,0.27275121212005615
1747254342.0281713,246,0.2870017886161804
1747254342.271163,247,0.22806119918823242
1747254343.4895113,252,0.18202278017997742
1747254343.721733,253,0.1716252863407135
1747254343.9599962,254,0.1330055594444275
1747254344.6658587,257,0.18959641456604004
1747254344.897571,258,0.1491062194108963
1747254345.1284964,259,0.15042942762374878
1747254345.3618708,260,0.14683255553245544
1747254345.829399,262,0.142641082406044
1747254347.699512,270,0.21619969606399536
1747254347.9336402,271,0.13860946893692017
1747254348.643521,274,0.2022862434387207
1747254348.8778393,275,0.14288230240345
1747254349.1136172,276,0.19019955396652222
1747254349.5852644,278,0.12127029150724411
1747254350.0616908,280,0.18342170119285583
1747254350.5472367,282,0.14039725065231323
1747254350.7895129,283,0.21306294202804565
1747254351.2626235,285,0.1301681101322174
1747254351.7302644,287,0.15859746932983398
1747254351.9713042,288,0.11056084930896759
1747254352.4523184,290,0.137114018201828
1747254353.6297574,295,0.1854669153690338
1747254353.8705,296,0.2291959524154663
1747254354.1014957,297,0.18735156953334808
1747254354.3421686,298,0.1822790801525116
1747254355.7582498,304,0.24701222777366638
1747254356.2300363,306,0.10613645613193512
1747254356.702757,308,0.12630389630794525
1747254356.944452,309,0.12848499417304993
1747254357.677057,312,0.1451410949230194
1747254357.9197326,313,0.1194465160369873
1747254358.6638312,316,0.09842760860919952
1747254359.1305983,318,0.19850432872772217
1747254359.3721642,319,0.17699870467185974
1747254360.0754764,322,0.17469312250614166
1747254360.5428643,324,0.1522635966539383
1747254361.7172546,329,0.18619510531425476
1747254361.9539254,330,0.1328827440738678
1747254362.1951177,331,0.10657043755054474
1747254362.4372754,332,0.1343313306570053
1747254363.6018913,337,0.09373576194047928
1747254363.8454664,338,0.11967580020427704
1747254364.3165436,340,0.20859873294830322
1747254365.0531023,343,0.10591136664152145
1747254365.2948544,344,0.09694474935531616
1747254365.5375218,345,0.10872598737478256
1747254365.7776477,346,0.09123440086841583
1747254366.2501605,348,0.13402722775936127
1747254366.7173452,350,0.1661805808544159
1747254367.183843,352,0.07592766731977463
1747254367.427622,353,0.17381402850151062
1747254367.663302,354,0.1411677449941635
1747254368.5958014,358,0.13784514367580414
1747254369.0614333,360,0.16416220366954803
1747254369.5302155,362,0.09064370393753052
1747254369.7629194,363,0.15565085411071777
1747254369.9960845,364,0.10154283046722412
1747254370.2323146,365,0.09074187278747559
1747254370.463346,366,0.10136356949806213
1747254370.6953769,367,0.16808661818504333
1747254370.928648,368,0.11282969266176224
1747254372.3426418,374,0.1458367109298706
1747254373.0516717,377,0.10961785912513733
1747254373.2895715,378,0.08542962372303009
1747254374.9432478,385,0.12063595652580261
1747254375.1766427,386,0.10206292569637299
1747254376.125947,390,0.0943707525730133
1747254376.3614736,391,0.0884411558508873
1747254376.5946493,392,0.10561782866716385
1747254376.830068,393,0.153374582529068
1747254377.064465,394,0.1677858978509903
1747254377.3099027,395,0.1732451468706131
1747254377.5452595,396,0.07227019965648651
1747254377.783838,397,0.2265588939189911
1747254378.0216448,398,0.15709571540355682
1747254378.2555108,399,0.08410090953111649
1747254378.721622,401,0.09985800087451935
1747254378.9507036,402,0.14208868145942688
1747254379.4292557,404,0.18379896879196167
1747254380.364606,408,0.07366107404232025
1747254380.5980546,409,0.1645323634147644
1747254381.296166,412,0.09373211860656738
1747254381.5340188,413,0.14619053900241852
1747254381.7685912,414,0.1166498214006424
1747254382.002424,415,0.14161542057991028
1747254382.7127545,418,0.35212698578834534
1747254383.4183586,421,0.2137415111064911
1747254383.6632397,422,0.15277597308158875
1747254384.3747249,425,0.11625204235315323
1747254384.6108735,426,0.11516226083040237
1747254385.5384126,430,0.08389396965503693
1747254385.7710984,431,0.1979408860206604
1747254386.4779131,434,0.09045430272817612
1747254386.7142375,435,0.12248685210943222
1747254386.9479458,436,0.09463073313236237
1747254387.1831315,437,0.1368531733751297
1747254387.4149332,438,0.12423526495695114
1747254387.6467786,439,0.11078155040740967
1747254387.8805997,440,0.1595737189054489
1747254388.1145623,441,0.08843927085399628
1747254388.580921,443,0.09721150994300842
1747254388.8158789,444,0.08545661717653275
1747254389.0472677,445,0.11209160834550858
1747254389.2826161,446,0.07060879468917847
1747254390.247845,450,0.13892318308353424
1747254390.4865139,451,0.06340517103672028
1747254390.725636,452,0.09833057224750519
1747254390.9652958,453,0.13335146009922028
1747254391.2029443,454,0.11185969412326813
1747254391.6872458,456,0.08904577791690826
1747254392.181432,458,0.09092335402965546
1747254392.6707578,460,0.08058446645736694
1747254392.9183722,461,0.09462936222553253
1747254393.6352234,464,0.17150598764419556
1747254393.8699355,465,0.07155438512563705
1747254394.111165,466,0.08574124425649643
1747254394.5770824,468,0.1309731900691986
1747254395.0469594,470,0.07988717406988144
1747254395.982445,474,0.14902225136756897
1747254396.2231374,475,0.08309666812419891
1747254396.9433827,478,0.11538366228342056
1747254397.1956854,479,0.0750330314040184
1747254397.43389,480,0.149804025888443
1747254397.6761029,481,0.12450402230024338
1747254397.9126668,482,0.085715152323246
1747254398.1458101,483,0.1385430544614792
1747254398.3827114,484,0.06446221470832825
1747254398.8600416,486,0.06648756563663483
1747254399.0918252,487,0.07390709221363068
1747254399.3245418,488,0.14028394222259521
1747254399.565808,489,0.11711029708385468
1747254400.0351121,491,0.09106475114822388
1747254400.7409067,494,0.06905854493379593
1747254401.6783946,498,0.1444825381040573
1747254402.371705,501,0.12319233268499374
1747254402.6089785,502,0.10062096267938614
1747254402.8401167,503,0.09617618471384048
1747254403.5419745,506,0.10931718349456787
1747254404.0061433,508,0.09157045930624008
1747254404.238319,509,0.11663641780614853
1747254404.47398,510,0.0985272154211998
1747254404.7101514,511,0.08636221289634705
1747254404.9462023,512,0.1303633153438568
1747254405.179927,513,0.0975709855556488
1747254405.4132457,514,0.09199994802474976
1747254406.1110172,517,0.048617344349622726
1747254406.3434727,518,0.06180955097079277
1747254406.5805988,519,0.08011731505393982
1747254406.8133473,520,0.08510486781597137
1747254407.5095413,523,0.12702104449272156
1747254409.1329749,530,0.0998208299279213
1747254409.8364177,533,0.0939263328909874
1747254410.0680678,534,0.16736558079719543
1747254410.542303,536,0.07513997703790665
1747254410.7739992,537,0.10341507196426392
1747254411.00445,538,0.09193640947341919
1747254411.2363348,539,0.08866363018751144
1747254411.4676046,540,0.08862145245075226
1747254411.9404662,542,0.10059931874275208
1747254412.175387,543,0.07744105160236359
1747254412.413851,544,0.07286038249731064
1747254412.8837798,546,0.07063013315200806
1747254413.1174982,547,0.04419839382171631
1747254413.814628,550,0.19883854687213898
1747254414.297752,552,0.13326586782932281
1747254414.7711878,554,0.12306219339370728
1747254415.007114,555,0.12152349948883057
1747254415.2451742,556,0.11001425981521606
1747254416.664227,562,0.08586782217025757
1747254416.9035742,563,0.0674387514591217
1747254417.1395793,564,0.07451670616865158
1747254418.0849836,568,0.06098489463329315
1747254418.786279,571,0.10712140798568726
1747254419.259988,573,0.09662473946809769
1747254419.961095,576,0.555307924747467
1747254420.904974,580,1.0925133228302002
1747254421.8612459,584,0.1625053882598877
1747254422.0987375,585,0.15057772397994995
1747254422.3338068,586,0.168247789144516
1747254422.8011062,588,0.07957659661769867
1747254423.268773,590,0.1339905858039856
1747254423.5017452,591,0.08916381001472473
1747254423.7321053,592,0.09422315657138824
1747254424.200113,594,0.1014077216386795
1747254424.6734548,596,0.16509251296520233
1747254424.9115882,597,0.1361677646636963
1747254425.1435094,598,0.10101953893899918
1747254425.3789842,599,0.11607031524181366
1747254425.8466384,601,0.12687420845031738
1747254426.0861595,602,0.0890885442495346
1747254426.316239,603,0.09634611010551453
1747254426.7728071,605,0.08167314529418945
1747254427.4668279,608,0.09049823880195618
1747254427.9381862,610,0.12026414275169373
1747254428.6325853,613,0.0836682841181755
1747254428.8675354,614,0.08934971690177917
1747254429.3260283,616,0.04918467998504639
1747254429.7915456,618,0.08080248534679413
1747254430.264072,620,0.07427568733692169
1747254430.7372775,622,0.06963664293289185
1747254430.9702163,623,0.09793615341186523
1747254431.6683211,626,0.07950107753276825
1747254432.136951,628,0.1097535789012909
1747254432.3710384,629,0.13959288597106934
1747254433.2987492,633,0.12288963049650192
1747254433.7592976,635,0.08431936800479889
1747254434.2310712,637,0.06256547570228577
1747254434.9423938,640,0.09557164460420609
1747254435.1744778,641,0.05187481641769409
1747254435.4094346,642,0.07137595117092133
1747254435.6435957,643,0.12547987699508667
1747254435.885488,644,0.0635312870144844
1747254436.1286952,645,0.06740254163742065
1747254437.0711153,649,0.08353864401578903
1747254437.5350232,651,0.061848148703575134
1747254437.7683315,652,0.05256088823080063
1747254438.0080402,653,0.11584164947271347
1747254438.2499945,654,0.09426248073577881
1747254438.4889197,655,0.10203389823436737
1747254439.1878822,658,0.06136644259095192
1747254439.4189634,659,0.04928331822156906
1747254439.65111,660,0.0673815906047821
1747254441.3017168,667,0.05269680172204971
1747254442.0043662,670,0.040515460073947906
1747254443.1733847,675,0.1142401248216629
1747254443.4133153,676,0.07861323654651642
1747254443.6451802,677,0.04080287367105484
1747254444.3659055,680,0.0858079046010971
1747254444.8446398,682,0.057194601744413376
1747254445.0789976,683,0.11871103942394257
1747254445.3163552,684,0.06138640269637108
1747254446.0235784,687,0.09412719309329987
1747254447.2057323,692,0.042923685163259506
1747254447.6768038,694,0.04020277410745621
1747254447.9084222,695,0.03508269786834717
1747254448.1425033,696,0.07816336303949356
1747254448.3750875,697,0.09360897541046143
1747254448.8532977,699,0.1277250200510025
1747254449.5888479,702,0.07983372360467911
1747254449.832963,703,0.06191324442625046
1747254450.3021872,705,0.11831025779247284
1747254451.2459805,709,0.07764230668544769
1747254451.482333,710,0.043445903807878494
1747254451.9545565,712,0.05454782396554947
1747254452.6567042,715,0.04873059689998627
1747254453.125049,717,0.0635138750076294
1747254453.5991175,719,0.07717244327068329
1747254453.8296704,720,0.08304154872894287
1747254454.063468,721,0.04763924330472946
1747254454.530743,723,0.03177633881568909
1747254455.0032263,725,0.08040723949670792
1747254455.240812,726,0.05991716310381889
1747254455.476088,727,0.032774295657873154
1747254455.719675,728,0.08816753327846527
1747254455.9488575,729,0.06448807567358017
1747254456.4249284,731,0.03540804237127304
1747254456.6542492,732,0.05888081341981888
1747254456.883149,733,0.09904357045888901
1747254458.0464962,738,0.04768376052379608
1747254458.2766454,739,0.06040884926915169
1747254458.513709,740,0.06106958165764809
1747254458.9749012,742,0.05690214782953262
1747254459.2035537,743,0.04916185885667801
1747254459.4397693,744,0.1095384880900383
1747254459.6791077,745,0.07100842893123627
1747254461.328088,752,0.02854561246931553
1747254462.029447,755,0.08556266129016876
1747254462.2641115,756,0.05891023576259613
1747254462.7346692,758,0.04530014097690582
1747254463.9048648,763,0.08655586838722229
1747254464.141032,764,0.12064576148986816
1747254464.3765104,765,0.08691049367189407
1747254465.0930066,768,0.05862027406692505
1747254465.4116616,769,0.061801478266716
1747254466.1103334,772,0.034640900790691376
1747254466.3431084,773,0.02495592087507248
1747254466.8232756,775,0.09228923916816711
1747254467.0668566,776,0.06357704102993011
1747254467.5671632,778,0.04854147136211395
1747254467.8094246,779,0.09074781835079193
1747254468.0523915,780,0.07988960295915604
1747254468.2931051,781,0.06835359334945679
1747254468.5294433,782,0.06613482534885406
1747254469.970845,788,0.03390062600374222
1747254470.205923,789,0.062026336789131165
1747254470.6776314,791,0.051180168986320496
1747254471.1525898,793,0.05778596177697182
1747254471.6201663,795,0.04919150471687317
1747254471.851707,796,0.04712694510817528
1747254472.5467694,799,0.034607112407684326
1747254472.7789292,800,0.09159812331199646
1747254473.7128654,804,0.04518721252679825
1747254473.9483082,805,0.03207731619477272
1747254474.182179,806,0.025252792984247208
1747254474.4130151,807,0.03647251054644585
1747254475.1351423,810,0.02292945794761181
1747254475.8588617,813,0.07966140657663345
1747254477.0285769,818,0.027651401236653328
1747254477.2634046,819,0.04277244955301285
1747254477.7313561,821,0.05580998212099075
1747254477.9658735,822,0.02513842284679413
1747254478.206635,823,0.027863476425409317
1747254478.6833067,825,0.04081819951534271
1747254478.924858,826,0.042784884572029114
1747254479.1598527,827,0.05123253911733627
1747254479.3899605,828,0.06584426015615463
1747254480.3145862,832,0.0677088126540184
1747254480.5438159,833,0.0933673158288002
1747254481.0020967,835,0.031713731586933136
1747254481.2304165,836,0.04417840391397476
1747254481.4624362,837,0.03044152818620205
1747254481.9306107,839,0.04364154115319252
1747254482.1666188,840,0.02708769403398037
1747254482.8724234,843,0.04719997197389603
1747254483.3323038,845,0.06922981888055801
1747254484.4987962,850,0.08493655920028687
1747254484.726856,851,0.057892806828022
1747254485.4485679,854,0.05002588778734207
1747254486.1777165,857,0.03838726878166199
1747254486.9009607,860,0.04354573041200638
1747254487.391015,862,0.051531292498111725
1747254488.121985,865,0.02053287997841835
1747254488.3738422,866,0.0724840834736824
1747254489.3504975,870,0.04766111075878143
1747254489.5903282,871,0.031583189964294434
1747254492.0027525,881,0.0388139933347702
1747254492.4812512,883,0.024281490594148636
1747254492.7261293,884,0.03416997939348221
1747254492.971501,885,0.08652381598949432
1747254493.2039316,886,0.04203052818775177
1747254493.6707764,888,0.04942430555820465
1747254494.1347225,890,0.054653286933898926
1747254494.60778,892,0.0537879541516304
1747254495.316865,895,0.031595394015312195
1747254495.7938647,897,0.07414953410625458
1747254496.0328329,898,0.05335082858800888
1747254496.746174,901,0.030022282153367996
1747254496.9963105,902,0.030598413199186325
1747254497.4730232,904,0.03626281023025513
1747254497.942801,906,0.09933992475271225
1747254498.1777952,907,0.039867155253887177
1747254498.411777,908,0.0465310774743557
1747254498.885155,910,0.05682476609945297
1747254499.118685,911,0.060178522020578384
1747254499.8160357,914,0.019079916179180145
1747254500.74042,918,0.05830201879143715
1747254500.973839,919,0.03990062326192856
1747254501.4463089,921,0.05997955799102783
1747254501.9137692,923,0.058292604982852936
1747254502.8557923,927,0.0384526401758194
1747254503.096122,928,0.056811682879924774
1747254503.33219,929,0.021848641335964203
1747254503.5807323,930,0.015403653495013714
1747254503.8265626,931,0.04786648973822594
1747254504.072976,932,0.05167572945356369
1747254504.3181982,933,0.051733482629060745
1747254504.790111,935,0.1124119907617569
1747254505.7286997,939,2.2251648902893066
1747254506.19454,941,3.368168592453003
1747254506.4283695,942,2.492002487182617
1747254507.1318266,945,0.8643166422843933
1747254508.125131,949,0.525198757648468
1747254508.856126,952,0.43825820088386536
1747254509.3344393,954,0.31893110275268555
1747254509.5730164,955,0.32023078203201294
1747254509.8106182,956,0.23849497735500336
1747254510.7883248,960,0.19623538851737976
1747254511.2727938,962,0.1466619223356247
1747254511.5175805,963,0.1281241923570633
1747254511.7610116,964,0.1703602820634842
1747254511.9999187,965,0.1375667154788971
1747254512.483473,967,0.19882142543792725
1747254512.728568,968,0.0944228246808052
1747254513.4567196,971,0.10944992303848267
1747254514.6638367,976,0.15169721841812134
1747254515.1451745,978,0.1302037090063095
1747254515.3838608,979,0.10551880300045013
1747254515.8527381,981,0.107908234000206
1747254516.0871494,982,0.13636109232902527
1747254517.0290973,986,0.08222196251153946
1747254517.4960437,988,0.07519559562206268
1747254517.7299442,989,0.06969539821147919
1747254517.962532,990,0.1286851167678833
1747254518.431726,992,0.09155911207199097
1747254518.9010663,994,0.08706480264663696
1747254519.1341698,995,0.10357148945331573
1747254519.3683994,996,0.09125849604606628
1747254519.8442135,998,0.09337650239467621
1747254520.0791512,999,0.07979229092597961
1747254520.5527885,1001,0.1057087853550911
1747254520.7884405,1002,0.05637397617101669
1747254521.0223253,1003,0.07507146149873734
1747254521.2551472,1004,0.0943823903799057
1747254521.496868,1005,0.07866331934928894
1747254521.7329535,1006,0.06050873175263405
1747254522.9153848,1011,0.05526148900389671
1747254523.3916368,1013,0.07186736166477203
1747254523.8763928,1015,0.05749339610338211
1747254524.1104581,1016,0.054153524339199066
1747254524.3452427,1017,0.07711642235517502
1747254525.541622,1022,0.08170608431100845
1747254526.4840631,1026,0.06333010643720627
1747254526.9464514,1028,0.07459284365177155
1747254527.1780446,1029,0.06292833387851715
1747254528.583218,1035,0.08545123040676117
1747254528.8159173,1036,0.07114508002996445
1747254529.0549424,1037,0.056342460215091705
1747254529.291328,1038,0.05908743292093277
1747254529.5243878,1039,0.04365290701389313
1747254530.4582238,1043,0.07020594924688339
1747254530.916207,1045,0.07488387078046799
1747254531.147718,1046,0.03663797676563263
1747254532.5217109,1052,0.10973381251096725
1747254532.7541316,1053,0.11713092029094696
1747254533.4442563,1056,0.1223534420132637
1747254533.9099603,1058,0.11105185002088547
1747254534.1450775,1059,0.03904949128627777
1747254534.3800128,1060,0.029804661870002747
1747254534.8548594,1062,0.046169597655534744
1747254535.5667996,1065,0.028765009716153145
1747254535.7990403,1066,0.03626115247607231
1747254536.0315194,1067,0.0475018173456192
1747254536.5009995,1069,0.053169429302215576
1747254536.733745,1070,0.04286953806877136
1747254536.9705565,1071,0.04457467049360275
1747254537.2053285,1072,0.02352004311978817
1747254537.44175,1073,0.04031529277563095
1747254537.6800046,1074,0.07342424988746643
1747254538.4012306,1077,0.09429153054952621
1747254538.6393623,1078,0.11183736473321915
1747254539.1067638,1080,0.07857036590576172
1747254539.341579,1081,0.03395121544599533
1747254539.5749185,1082,0.03418415039777756
1747254540.2804742,1085,0.026970788836479187
1747254540.5201607,1086,0.03996794670820236
1747254540.759504,1087,0.05075903981924057
1747254541.6932776,1091,0.02990836277604103
1747254541.9321158,1092,0.03485339134931564
1747254542.1722908,1093,0.052571848034858704
1747254543.3384063,1098,0.03982439637184143
1747254543.8266804,1100,0.04345424473285675
1747254544.3045478,1102,0.0437687411904335
1747254544.538694,1103,0.041578203439712524
1747254544.7724254,1104,0.034135349094867706
1747254545.479837,1107,0.05030661076307297
1747254545.722305,1108,0.041179001331329346
1747254545.9641604,1109,0.0932958796620369
1747254546.205949,1110,0.05687738209962845
1747254546.4405186,1111,0.04781755432486534
1747254546.6769214,1112,0.08656901121139526
1747254546.9114048,1113,0.05779159441590309
1747254547.1534119,1114,0.04155461862683296
1747254547.623573,1116,0.054570503532886505
1747254548.327868,1119,0.038942962884902954
1747254548.8051996,1121,0.019305454567074776
1747254549.038865,1122,0.019910331815481186
1747254549.7446792,1125,0.03599342331290245
1747254549.978186,1126,0.05419602617621422
1747254550.4558995,1128,0.055384743958711624
1747254550.69219,1129,0.03048008866608143
1747254550.9320147,1130,0.052633851766586304
1747254551.1659086,1131,0.06879325956106186
1747254551.3995023,1132,0.10128523409366608
1747254551.8635926,1134,0.02673484943807125
1747254552.0966659,1135,0.05635202303528786
1747254552.3297012,1136,0.016055021435022354
1747254553.0351083,1139,0.033212948590517044
1747254553.7403436,1142,0.051446154713630676
1747254554.4681685,1145,0.043930403888225555
1747254554.7065005,1146,0.045247677713632584
1747254555.1900458,1148,0.051628537476062775
1747254555.4277794,1149,0.04309510812163353
1747254555.6622663,1150,0.02208934724330902
1747254555.9023507,1151,0.05593612790107727
1747254556.136505,1152,0.046341102570295334
1747254556.3721163,1153,0.06651592999696732
1747254556.8394897,1155,0.01473657414317131
1747254558.0025132,1160,0.07426170259714127
1747254558.4669354,1162,0.008587231859564781
1747254558.9338942,1164,0.037271879613399506
1747254559.3946366,1166,0.04163719341158867
1747254559.6224663,1167,0.030672356486320496
1747254560.9988043,1173,0.04163502901792526
1747254561.227409,1174,0.030974583700299263
1747254561.6935081,1176,0.03200870007276535
1747254561.9228504,1177,0.020222874358296394
1747254562.151129,1178,0.022388212382793427
1747254563.0678072,1182,0.0528407096862793
1747254563.536685,1184,0.017806438729166985
1747254564.0058417,1186,0.021603215485811234
1747254564.4792976,1188,0.06438134610652924
1747254564.7130919,1189,0.033560000360012054
1747254564.9460342,1190,0.04851608723402023
1747254565.6539042,1193,0.05420297011733055
1747254565.888743,1194,0.05888707935810089
1747254566.1248248,1195,0.0376221165060997
1747254566.5923305,1197,0.050196051597595215
1747254566.8248394,1198,0.034304145723581314
1747254567.5376706,1201,0.03349967300891876
1747254567.7704868,1202,0.03518844395875931
1747254568.4781108,1205,0.018897127360105515
1747254568.711845,1206,0.022657200694084167
1747254568.9457712,1207,0.061697691679000854
1747254569.4116418,1209,0.04200148954987526
1747254570.3658214,1213,0.053213268518447876
1747254570.6105523,1214,0.03232827037572861
1747254570.8524768,1215,0.07799575477838516
1747254571.358768,1217,0.02188725769519806
1747254571.592773,1218,0.09608196467161179
1747254572.7973413,1223,3.3995134830474854
1747254573.2763972,1225,3.775674343109131
1747254573.9962754,1228,1.013684868812561
1747254574.2338166,1229,1.0223644971847534
1747254574.9557443,1232,0.587630033493042
1747254575.1944158,1233,0.6223896741867065
1747254576.406367,1238,0.201042041182518
1747254576.8929374,1240,0.19358962774276733
1747254577.1343136,1241,0.20514589548110962
1747254577.370052,1242,0.1783735454082489
1747254577.6059573,1243,0.19334621727466583
1747254577.8498614,1244,0.1707085371017456
1747254578.0855403,1245,0.1084597110748291
1747254578.323189,1246,0.1502772569656372
1747254579.0497591,1249,0.08741140365600586
1747254579.2874355,1250,0.08706936240196228
1747254579.5314052,1251,0.10516789555549622
1747254579.772894,1252,0.12379499524831772
1747254580.2607715,1254,0.10314308106899261
1747254580.746369,1256,0.09335155785083771
1747254580.9804318,1257,0.08468553423881531
1747254581.6882136,1260,0.07965780794620514
1747254581.920259,1261,0.14014755189418793
1747254582.6201797,1264,0.06972270458936691
1747254583.3227632,1267,0.04653795436024666
1747254584.2508438,1271,0.0993099957704544
1747254585.4125986,1276,0.07674996554851532
1747254585.6481247,1277,0.10933427512645721
1747254585.884883,1278,0.08193499594926834
1747254586.851667,1282,0.06771762669086456
1747254587.5734034,1285,0.0520622543990612
1747254588.7501788,1290,0.07313208281993866
1747254589.4741702,1293,0.07123729586601257
1747254590.182404,1296,0.060279928147792816
1747254590.6534169,1298,0.08039616048336029
1747254590.8892093,1299,0.05686803162097931
1747254591.5869663,1302,0.05556538328528404
1747254592.5087664,1306,0.05370660126209259
1747254593.4373977,1310,0.07132630795240402
1747254594.3618205,1314,0.06101592630147934
1747254594.600159,1315,0.047643471509218216
1747254595.767978,1320,0.04310975223779678
1747254596.2407107,1322,0.07254903763532639
1747254596.4776464,1323,0.03077889047563076
1747254596.9432654,1325,0.03739422559738159
1747254597.1720212,1326,0.0754568949341774
1747254597.6350558,1328,0.02817031554877758
1747254599.2612367,1335,0.04568123817443848
1747254601.3761215,1344,0.05206126719713211
1747254601.6134312,1345,0.033533766865730286
1747254602.0826452,1347,0.039778776466846466
1747254602.31502,1348,0.07114335894584656
1747254603.0123665,1351,0.041735149919986725
1747254603.2425437,1352,0.0596076063811779
1747254603.71388,1354,0.049147188663482666
1747254604.6489556,1358,0.050568804144859314
1747254605.1161525,1360,0.06332884728908539
1747254606.06675,1364,0.027851851657032967
1747254606.30625,1365,0.01804664358496666
1747254606.541604,1366,0.0441528856754303
1747254606.7789192,1367,0.046493276953697205
1747254607.0145483,1368,0.042001739144325256
1747254607.9481933,1372,0.05625220388174057
1747254608.1792727,1373,0.059421371668577194
1747254608.6456435,1375,0.04077102243900299
1747254608.879673,1376,0.017051998525857925
1747254609.8130124,1380,0.06595392525196075
1747254610.981787,1385,0.047256842255592346
1747254611.2111979,1386,0.03473469242453575
1747254612.143017,1390,0.04153432697057724
1747254612.8581517,1393,0.028407424688339233
1747254613.5519161,1396,0.01833331026136875
1747254613.78145,1397,0.03547987341880798
1747254614.2408335,1399,0.046285852789878845
1747254614.4726589,1400,0.07370905578136444
1747254615.160189,1403,0.03380768001079559
1747254615.616651,1405,0.029958384111523628
1747254617.449589,1413,0.011953039094805717
1747254618.1499267,1416,0.05518771708011627
1747254618.382639,1417,0.018674228340387344
1747254618.8423374,1419,0.041103895753622055
1747254619.3091085,1421,0.0194892268627882
1747254619.5385256,1422,0.040378935635089874
1747254621.626262,1431,0.0377470962703228
1747254621.8544755,1432,0.02018257975578308
1747254622.7861547,1436,0.03967471420764923
1747254623.248047,1438,0.08874132484197617
1747254623.4794312,1439,0.050327591598033905
1747254623.708852,1440,0.05051978677511215
1747254623.9387538,1441,0.05282001197338104
1747254624.6268518,1444,0.024629654362797737
1747254625.0839448,1446,0.03124481998383999
1747254625.3132286,1447,0.03187774121761322
1747254625.5456083,1448,0.02992876060307026
1747254625.7908921,1449,0.03648795187473297
1747254626.022466,1450,0.011631974950432777
1747254626.2573557,1451,0.02680998668074608
1747254626.4922817,1452,0.009523691609501839
1747254626.9562266,1454,0.025780484080314636
1747254627.1883316,1455,0.05048035830259323
1747254627.4203632,1456,0.03800962492823601
1747254627.6564023,1457,0.026773743331432343
1747254627.8926427,1458,0.04298499599099159
1747254628.1286156,1459,0.05240875855088234
1747254628.3645833,1460,0.016514940187335014
1747254628.6072826,1461,0.05011718347668648
1747254629.0809608,1463,0.027041085064411163
1747254630.8068538,1470,0.00956481508910656
1747254631.50492,1473,0.04137745499610901
1747254631.7376435,1474,0.013017024844884872
1747254632.2084846,1476,0.018566396087408066
1747254632.4398537,1477,0.04987016320228577
1747254633.3773992,1481,0.01908436045050621
1747254633.610153,1482,0.025263095274567604
1747254633.8445005,1483,0.05675952136516571
1747254634.77984,1487,0.048698220402002335
1747254635.013206,1488,0.03260734677314758
1747254635.249338,1489,0.03759503737092018
1747254635.481667,1490,0.011985625140368938
1747254635.715257,1491,0.0365125797688961
1747254636.1814275,1493,0.01148534007370472
1747254636.4129426,1494,0.03660770505666733
1747254637.3508222,1498,0.06891234219074249
1747254637.5867045,1499,0.025365475565195084
1747254637.8177562,1500,0.02624468132853508
1747254638.2884321,1502,0.01479764748364687
1747254639.0017793,1505,0.030355578288435936
1747254639.9468844,1509,0.018497787415981293
1747254640.1828747,1510,0.029108401387929916
1747254640.4171383,1511,0.022436190396547318
1747254640.8990338,1513,0.027149025350809097
1747254641.373706,1515,0.015707015991210938
1747254641.6059685,1516,0.013097383081912994
1747254643.2534754,1523,0.05085517838597298
1747254643.9642386,1526,0.020096413791179657
1747254644.4325576,1528,0.03206011652946472
1747254645.8287816,1534,0.029849838465452194
1747254646.5308669,1537,0.015722408890724182
1747254646.7620554,1538,0.03401302918791771
1747254647.4559581,1541,0.010671282187104225
1747254648.3892765,1545,0.05238053947687149
1747254648.8616397,1547,0.03134932368993759
1747254649.1026661,1548,0.025695975869894028
1747254649.8008442,1551,0.020395267754793167
1747254650.0374393,1552,0.01802501454949379
1747254650.2728288,1553,0.01885000616312027
1747254650.7424889,1555,0.026230117306113243
1747254651.212251,1557,0.01662672497332096
1747254652.3791122,1562,0.025522353127598763
1747254652.8455057,1564,0.03659539669752121
1747254653.082272,1565,0.05355855077505112
1747254653.310824,1566,0.0512835755944252
1747254653.7722259,1568,0.03553037717938423
1747254654.2340045,1570,0.025377487763762474
1747254654.467602,1571,0.020122552290558815
1747254654.6992874,1572,0.024067342281341553
1747254654.931859,1573,0.007553683593869209
1747254655.6228623,1576,0.008907569572329521
1747254656.0921714,1578,0.010826420038938522
1747254656.3347833,1579,0.08608247339725494
1747254656.5704048,1580,0.023235183209180832
1747254656.804072,1581,0.018796343356370926
1747254657.040204,1582,0.02032400853931904
1747254657.7503288,1585,0.018067680299282074
1747254658.9164095,1590,0.0155862495303154
1747254660.0963306,1595,0.016208026558160782
1747254660.334112,1596,0.013774644583463669
1747254660.575709,1597,0.04071439802646637
1747254661.5299647,1601,0.007799001410603523
1747254661.7709188,1602,0.022796275094151497
1747254662.0084438,1603,0.02288506180047989
1747254663.629888,1610,0.023419411852955818
1747254663.870583,1611,0.011676585301756859
1747254664.3394356,1613,0.017862003296613693
1747254664.5718482,1614,0.030867280438542366
1747254665.0397742,1616,0.031689614057540894
1747254665.9808125,1620,0.02109263464808464
1747254666.4430563,1622,0.06880084425210953
1747254666.9074802,1624,0.015058731660246849
1747254667.3658874,1626,0.02911098673939705
1747254667.5939062,1627,0.06836698204278946
1747254668.5247304,1631,0.02031697891652584
1747254669.4605942,1635,0.00881810300052166
1747254669.6947722,1636,0.005779718980193138
1747254669.9305604,1637,0.04905062913894653
1747254670.1656706,1638,0.02984272688627243
1747254670.6369576,1640,0.011658649891614914
1747254670.8798513,1641,0.006504373624920845
1747254672.0695221,1646,0.04204089939594269
1747254672.303611,1647,0.028321467339992523
1747254672.77006,1649,0.015287324786186218
1747254673.2354739,1651,0.027088114991784096
1747254673.4713392,1652,0.006463123485445976
1747254673.706276,1653,0.009717980399727821
1747254673.9402118,1654,0.03147394210100174
1747254674.4076288,1656,0.017162276431918144
1747254674.8789413,1658,0.013690711930394173
1747254675.8136296,1662,0.008982699364423752
1747254676.2848673,1664,0.026348497718572617
1747254676.7531133,1666,0.007919399067759514
1747254677.4536972,1669,0.016172483563423157
1747254677.6895728,1670,0.010624455288052559
1747254678.6292074,1674,0.008044345304369926
1747254679.3555899,1677,0.008598867803812027
1747254679.8296232,1679,0.005556488409638405
1747254680.0675886,1680,0.031320877373218536
1747254680.308373,1681,0.03333423286676407
1747254680.5571187,1682,0.010494476184248924
1747254681.268859,1685,0.008900679647922516
1747254681.5048478,1686,0.04115407168865204
1747254681.7400208,1687,0.007960669696331024
1747254681.9794075,1688,0.014717360958456993
1747254682.222444,1689,0.006762858480215073
1747254682.4593754,1690,0.01738883927464485
1747254683.1629374,1693,0.02285451628267765
1747254683.3968608,1694,0.009450122714042664
1747254683.6325676,1695,0.032327793538570404
1747254684.1117785,1697,0.012950653210282326
1747254684.3484693,1698,0.004717230796813965
1747254684.5814543,1699,0.014184538275003433
1747254684.8145819,1700,0.019749492406845093
1747254685.2815325,1702,0.021317297592759132
1747254685.7477694,1704,0.017810257151722908
1747254686.450685,1707,0.0073852092027664185
1747254686.933206,1709,0.011431379243731499
1747254687.1684024,1710,0.036531928926706314
1747254687.4117758,1711,0.009526427835226059
1747254687.6550064,1712,0.008336573839187622
1747254689.0944262,1718,0.03394877910614014
1747254689.3322215,1719,0.005940591916441917
1747254690.0366035,1722,0.015197057276964188
1747254690.272063,1723,0.016404051333665848
1747254690.507131,1724,0.004266003146767616
1747254690.7538333,1725,0.00576593354344368
1747254691.9376924,1730,0.00658513605594635
1747254693.8025012,1738,0.019301192834973335
1747254694.039029,1739,0.015794165432453156
1747254694.2743733,1740,0.012992961332201958
1747254694.976687,1743,0.007027978077530861
1747254695.444213,1745,0.009244320914149284
1747254696.1503255,1748,0.013576142489910126
1747254696.386018,1749,0.00750802643597126
1747254696.6221542,1750,0.004309888929128647
1747254696.854041,1751,0.05388111621141434
1747254697.3292892,1753,0.0126719418913126
1747254697.5625732,1754,0.01903538778424263
1747254698.2676394,1757,0.011364556849002838
1747254699.4373918,1762,0.00965169444680214
1747254699.6699653,1763,0.013826241716742516
1747254700.1366878,1765,0.010170855559408665
1747254700.3709373,1766,0.02230091392993927
1747254700.8361948,1768,0.010861210525035858
1747254702.4666774,1775,0.015848586335778236
1747254702.70542,1776,0.009115893393754959
1747254702.940902,1777,0.004511278122663498
1747254703.649726,1780,0.015526783652603626
1747254703.8858347,1781,0.005168138071894646
1747254704.5868886,1784,0.009922366589307785
1747254704.8225331,1785,0.008640723302960396
1747254705.059498,1786,0.0072488244622945786
1747254705.3017864,1787,0.007358703762292862
1747254705.77688,1789,0.010229453444480896
1747254706.0191185,1790,0.009322071447968483
1747254706.4901466,1792,0.011050544679164886
1747254706.9588366,1794,0.004362402483820915
1747254707.4265184,1796,0.011902157217264175
1747254707.6566944,1797,0.046082768589258194
1747254708.3461022,1800,0.011029441840946674
1747254708.8015413,1802,0.006145108491182327
1747254709.0310075,1803,0.006388423964381218
1747254709.2604783,1804,0.015391021966934204
1747254710.1753702,1808,0.02591092139482498
1747254710.6326327,1810,0.007778137922286987
1747254711.5493839,1814,0.005895102396607399
1747254712.0079947,1816,0.036139436066150665
1747254712.467423,1818,0.006350034847855568
1747254712.706508,1819,0.0022987835109233856
1747254713.63437,1823,0.006036525592207909
1747254714.3300512,1826,0.007366608828306198
1747254714.5621655,1827,0.007337750867009163
1747254715.025928,1829,0.005032528191804886
1747254715.2547588,1830,0.006099635735154152
1747254715.7178268,1832,0.01643327996134758
1747254715.9492366,1833,0.07286527752876282
1747254716.1778831,1834,0.007281774654984474
1747254716.6410058,1836,0.009955119341611862
1747254716.8769042,1837,0.008198358118534088
1747254717.112671,1838,0.019441742449998856
1747254718.530002,1844,0.024265509098768234
1747254718.778468,1845,0.01272064633667469
1747254719.0156128,1846,0.008198203518986702
1747254719.2488809,1847,0.009223289787769318
1747254719.4818304,1848,0.029396433383226395
1747254720.1809988,1851,0.009884009137749672
1747254720.6493888,1853,0.02298835664987564
1747254721.3427079,1856,0.031186003237962723
1747254722.3014188,1860,0.008498024195432663
1747254723.2567153,1864,0.013777902349829674
1747254723.490952,1865,0.00922587513923645
1747254723.7240176,1866,0.01465851441025734
1747254723.9568307,1867,0.005358027294278145
1747254724.8925848,1871,0.009385926648974419
1747254725.124601,1872,0.022798046469688416
1747254725.3578625,1873,0.01392512395977974
1747254725.5951767,1874,0.008615909144282341
1747254725.83446,1875,0.010497337207198143
1747254726.3131673,1877,0.0025457236915826797
1747254726.78634,1879,0.00918968953192234
1747254727.0215921,1880,0.016371669247746468
1747254727.7186391,1883,0.004549233242869377
1747254727.9505038,1884,0.01687643490731716
1747254728.4187381,1886,0.020522303879261017
1747254728.877241,1888,0.005485843867063522
1747254729.337342,1890,0.005615392699837685
1747254729.5667665,1891,0.013132420368492603
1747254730.4965355,1895,0.0059008002281188965
1747254731.4299564,1899,0.03248459845781326
1747254731.908582,1901,0.011719336733222008
1747254732.1445098,1902,0.01138322800397873
1747254733.0897958,1906,0.011880293488502502
1747254733.5546296,1908,0.004683827981352806
1747254733.790412,1909,0.005825275555253029
1747254734.0268672,1910,0.005357470363378525
1747254734.7237213,1913,0.005238927900791168
1747254735.4281578,1916,0.027202289551496506
1747254735.8978448,1918,0.05104586482048035
1747254737.2895572,1924,0.00796596147119999
1747254737.5228765,1925,0.008559945970773697
1747254737.7564776,1926,0.008978527039289474
1747254738.2246988,1928,0.005623271688818932
1747254738.461371,1929,0.005741255357861519
1747254739.1739583,1932,0.003721976652741432
1747254739.8848257,1935,0.007314693182706833
1747254740.1204598,1936,0.0721016526222229
1747254740.8345714,1939,0.0033485181629657745
1747254741.0684574,1940,0.0037588700652122498
1747254741.303581,1941,0.008024986833333969
1747254741.5437841,1942,0.007760198786854744
1747254742.2565112,1945,0.011955458670854568
1747254742.7281432,1947,0.024440038949251175
1747254743.4313707,1950,0.010614435188472271
1747254743.6647246,1951,0.003934631124138832
1747254744.132604,1953,0.02596092037856579
1747254744.8367498,1956,0.009399523958563805
1747254745.8031929,1960,0.005388174206018448
1747254746.0367007,1961,0.012932594865560532
1747254746.2701864,1962,0.009427489712834358
1747254746.5048182,1963,0.006264969706535339
1747254746.7376935,1964,0.0036828164011240005
1747254747.2026384,1966,0.03653816878795624
1747254747.435296,1967,0.01173287071287632
1747254747.6676712,1968,0.008797647431492805
1747254747.8988197,1969,0.009317360818386078
1747254749.2835898,1975,0.0097417663782835
1747254749.747014,1977,0.0073145851492881775
1747254749.9776826,1978,0.005732046440243721
1747254750.208346,1979,0.012051571160554886
1747254750.4427698,1980,0.07621722668409348
1747254750.6803606,1981,0.006865890696644783
1747254750.914241,1982,0.00998920202255249
1747254751.1506839,1983,0.004740091040730476
1747254751.622808,1985,0.007628455758094788
1747254752.0857606,1987,0.020281417295336723
1747254752.3182821,1988,0.012388831004500389
1747254752.549297,1989,0.015939127653837204
1747254753.0101929,1991,0.009724086150527
1747254753.241744,1992,0.022258669137954712
1747254753.4799423,1993,0.00492371991276741
1747254753.94314,1995,0.03044656291604042
1747254754.8708005,1999,0.011945314705371857


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_44_384466-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254290.4601483,0,0.06866452842950821
1747254291.1752694,3,0.018772779032588005
1747254291.410042,4,0.0708833858370781
1747254292.798148,10,0.21877318620681763
1747254293.028923,11,0.36599570512771606
1747254293.7108686,14,1.6739085912704468
1747254293.9381356,15,2.1575639247894287
1747254294.6306243,18,1.6655628681182861
1747254294.8622286,19,5.6612653732299805
1747254295.0917537,20,10.142461776733398
1747254295.5497568,22,2.13171648979187
1747254295.779442,23,1.289419412612915
1747254296.4697864,26,2.9855329990386963
1747254296.7076747,27,3.831242561340332
1747254298.1248522,33,2.2334818840026855
1747254298.8092394,36,2.0428194999694824
1747254299.0433009,37,1.2479478120803833
1747254299.2729452,38,0.6612094640731812
1747254299.5004685,39,2.879718065261841
1747254299.728787,40,1.3058421611785889
1747254301.3225234,47,0.7975804209709167
1747254301.557755,48,1.5753756761550903
1747254301.7916305,49,3.0546703338623047
1747254302.2519999,51,5.463669776916504
1747254302.4824445,52,2.8851475715637207
1747254302.9418921,54,0.6449100971221924
1747254303.642385,57,2.277064800262451
1747254304.356898,60,2.656230926513672
1747254304.5888941,61,6.686444282531738
1747254304.8256154,62,6.259005069732666
1747254305.0579684,63,2.5187861919403076
1747254305.522741,65,0.8039692640304565
1747254305.7550366,66,1.1119310855865479
1747254305.989992,67,2.3047447204589844
1747254306.222281,68,2.926669120788574
1747254306.6926057,70,1.3595107793807983
1747254306.9268763,71,1.3368507623672485
1747254308.326034,77,2.6738734245300293
1747254308.7904243,79,3.0024988651275635
1747254309.0220416,80,2.6046841144561768
1747254309.4853375,82,1.957197666168213
1747254309.7219846,83,1.4778625965118408
1747254310.1987321,85,2.241642951965332
1747254311.1661098,89,2.0592167377471924
1747254311.413015,90,1.5074880123138428
1747254312.6190472,95,1.6538971662521362
1747254313.5636175,99,2.166548252105713
1747254313.7963727,100,2.068770170211792
1747254314.51115,103,5.268879413604736
1747254315.239396,106,2.2757294178009033
1747254315.4731696,107,1.7605050802230835
1747254315.9373014,109,0.9636228680610657
1747254317.0879169,114,3.395216941833496
1747254317.5547326,116,1.4375488758087158
1747254318.7886884,121,2.1361820697784424
1747254319.763433,125,1.0310715436935425
1747254320.0071852,126,1.5444245338439941
1747254320.5018017,128,0.8706883788108826
1747254320.98904,130,0.9405367970466614
1747254321.2306368,131,1.2431572675704956
1747254321.4697137,132,1.5139188766479492
1747254322.4214962,136,1.9139723777770996
1747254322.6556213,137,2.1901564598083496
1747254324.0579915,143,0.6780955195426941
1747254324.2937865,144,2.1426608562469482
1747254324.7617683,146,1.3960245847702026
1747254324.9927304,147,1.355739712715149
1747254325.7036297,150,2.276034355163574
1747254327.3356943,157,1.5465086698532104
1747254327.8054342,159,0.9833338260650635
1747254328.0411582,160,0.7459637522697449
1747254328.5003529,162,3.537769317626953
1747254328.9659743,164,3.7578117847442627
1747254329.4332047,166,2.8532707691192627
1747254330.356823,170,1.2022289037704468
1747254330.5892475,171,0.9287482500076294
1747254330.8182387,172,1.260544776916504
1747254331.5037549,175,2.3110909461975098
1747254331.7380922,176,0.9505521655082703
1747254331.9658298,177,1.500314712524414
1747254332.1934557,178,2.0042383670806885
1747254332.6504345,180,1.4285719394683838
1747254332.8771887,181,1.0671424865722656
1747254333.5636,184,0.8223171234130859
1747254333.7938163,185,0.6368404030799866
1747254334.022168,186,1.183664083480835
1747254334.725368,189,1.260544776916504
1747254334.9627008,190,1.2089529037475586
1747254335.193797,191,1.3292392492294312
1747254335.423672,192,2.014821767807007
1747254336.1224089,195,3.1537554264068604
1747254337.0748172,199,1.7200655937194824
1747254337.3057144,200,2.3827333450317383
1747254337.7836251,202,0.8861770033836365
1747254338.02402,203,0.46096378564834595
1747254338.2593348,204,0.998024046421051
1747254338.4969575,205,1.02521550655365
1747254338.9723604,207,1.9343464374542236
1747254339.446005,209,0.873568058013916
1747254339.9152656,211,1.9906333684921265
1747254340.383191,213,1.7993755340576172
1747254340.8542466,215,1.3649539947509766
1747254341.0872185,216,2.2567336559295654
1747254341.5430677,218,0.9675792455673218
1747254341.7727988,219,0.9490018486976624
1747254341.9995494,220,1.0696762800216675
1747254342.225884,221,1.8986220359802246
1747254342.4525783,222,1.8607423305511475
1747254342.9170985,224,1.0005511045455933
1747254343.1445305,225,0.7567230463027954
1747254344.0627372,229,1.4406951665878296
1747254345.4510427,235,1.1093735694885254
1747254345.9207678,237,1.759708046913147
1747254346.1495616,238,1.3764331340789795
1747254346.3769715,239,1.744658350944519
1747254346.8417826,241,2.1786789894104004
1747254347.0752766,242,2.8890023231506348
1747254347.5516598,244,2.3063035011291504
1747254347.784013,245,4.303886890411377
1747254348.0144637,246,2.718646764755249
1747254348.2444146,247,5.38763427734375
1747254349.3994155,252,1.6972780227661133
1747254349.6305401,253,1.3440570831298828
1747254349.8659894,254,1.2230236530303955
1747254350.5648215,257,1.2305148839950562
1747254350.7946837,258,0.9423420429229736
1747254351.0304327,259,0.6135655641555786
1747254351.259902,260,0.9278571009635925
1747254351.7233617,262,1.3732739686965942
1747254353.6081836,270,2.3592751026153564
1747254353.8466067,271,1.3191946744918823
1747254354.5485048,274,1.6129125356674194
1747254354.779862,275,2.4428036212921143
1747254355.0105526,276,1.342753529548645
1747254355.4730003,278,1.4569590091705322
1747254355.9459376,280,1.2353944778442383
1747254356.4121943,282,0.9511072635650635
1747254356.6416492,283,1.0281329154968262
1747254357.0977528,285,0.711937427520752
1747254357.5628924,287,2.3906140327453613
1747254357.8058894,288,1.6606454849243164
1747254358.277996,290,1.79509699344635
1747254359.462478,295,4.638926982879639
1747254359.6954672,296,5.176735877990723
1747254359.9281847,297,3.4333837032318115
1747254360.1621916,298,2.922142744064331
1747254361.5696735,304,2.859959602355957
1747254362.0314357,306,0.9221829175949097
1747254362.4966974,308,1.5041903257369995
1747254362.7343976,309,2.8034446239471436
1747254363.4435794,312,1.6122335195541382
1747254363.6807482,313,0.780350387096405
1747254364.3811972,316,1.1434882879257202
1747254364.8480182,318,1.9541138410568237
1747254365.0764344,319,2.5364434719085693
1747254365.765599,322,2.179673433303833
1747254366.227802,324,0.8533377647399902
1747254367.381585,329,1.322074294090271
1747254367.6098216,330,1.0982706546783447
1747254367.842293,331,0.6015334129333496
1747254368.0739305,332,0.6343945860862732
1747254369.255143,337,1.7120361328125
1747254369.4925416,338,1.8146427869796753
1747254369.9545076,340,1.0766457319259644
1747254370.642466,343,1.0304057598114014
1747254370.8711698,344,0.8441146612167358
1747254371.1004999,345,1.2769396305084229
1747254371.331389,346,1.1032058000564575
1747254371.7907953,348,2.0598368644714355
1747254372.2548923,350,3.8481781482696533
1747254372.71991,352,1.6439754962921143
1747254372.9499004,353,1.2733871936798096
1747254373.184241,354,1.2941055297851562
1747254374.1005294,358,2.7878265380859375
1747254374.5679893,360,1.0932446718215942
1747254375.026672,362,1.3952586650848389
1747254375.2551131,363,0.49637341499328613
1747254375.4857082,364,1.3285276889801025
1747254375.7139819,365,1.7875335216522217
1747254375.9428537,366,1.6440519094467163
1747254376.1714814,367,0.9781144261360168
1747254376.4003022,368,2.547654628753662
1747254377.7803462,374,0.7440816760063171
1747254378.4673903,377,1.2360565662384033
1747254378.699125,378,1.3334585428237915
1747254380.347774,385,1.3983879089355469
1747254380.5796785,386,1.3692024946212769
1747254381.5115016,390,1.2802903652191162
1747254381.7565866,391,1.0851377248764038
1747254381.9944456,392,1.5733743906021118
1747254382.2372537,393,1.8553740978240967
1747254382.490027,394,1.946439504623413
1747254382.7343793,395,2.024461030960083
1747254382.9621625,396,1.786185383796692
1747254383.1928954,397,1.4832977056503296
1747254383.4247699,398,2.1492953300476074
1747254383.6661952,399,1.6407713890075684
1747254384.1328266,401,1.7566474676132202
1747254384.3677783,402,1.4837170839309692
1747254384.840222,404,1.2327619791030884
1747254385.7823544,408,1.602602481842041
1747254386.0199618,409,0.7924379110336304
1747254386.721416,412,1.0649604797363281
1747254386.9533257,413,1.9594939947128296
1747254387.182708,414,2.285170078277588
1747254387.4143364,415,3.453946828842163
1747254388.108066,418,4.256874084472656
1747254388.8247886,421,4.619831562042236
1747254389.066001,422,2.151606798171997
1747254389.769921,425,1.3556103706359863
1747254390.0035148,426,2.0895795822143555
1747254390.9378035,430,1.3453559875488281
1747254391.1683156,431,1.1455186605453491
1747254391.8550751,434,1.1759672164916992
1747254392.0950167,435,0.9563239812850952
1747254392.32373,436,0.8043872117996216
1747254392.555796,437,1.275565505027771
1747254392.7920625,438,1.7830171585083008
1747254393.0211532,439,1.4833890199661255
1747254393.25055,440,0.6054967641830444
1747254393.479669,441,1.5433785915374756
1747254393.9360816,443,1.4965261220932007
1747254394.164243,444,1.4007344245910645
1747254394.3952477,445,0.8178688287734985
1747254394.6294174,446,1.7267019748687744
1747254395.5822437,450,1.380408525466919
1747254395.8203087,451,1.7401845455169678
1747254396.0527549,452,0.6209527850151062
1747254396.288148,453,1.2441792488098145
1747254396.5190892,454,1.168211817741394
1747254396.9888945,456,1.035946011543274
1747254397.444059,458,1.5504982471466064
1747254397.901822,460,2.0037078857421875
1747254398.133709,461,1.627059817314148
1747254398.8193293,464,0.788646399974823
1747254399.046917,465,0.8663852214813232
1747254399.277608,466,1.2269777059555054
1747254399.7417653,468,0.9572318196296692
1747254400.207913,470,1.1841461658477783
1747254401.145819,474,2.0390536785125732
1747254401.3761144,475,1.8543082475662231
1747254402.0665078,478,1.49197518825531
1747254402.3139443,479,2.27020263671875
1747254402.546133,480,1.648209571838379
1747254402.7879975,481,1.0354961156845093
1747254403.0268438,482,1.5472462177276611
1747254403.2658079,483,1.7306939363479614
1747254403.5013099,484,2.732621908187866
1747254403.9716358,486,1.680884599685669
1747254404.202454,487,1.0931681394577026
1747254404.4370828,488,1.6011838912963867
1747254404.6691785,489,2.2412145137786865
1747254405.1340272,491,1.8238184452056885
1747254405.8298573,494,1.56121027469635
1747254406.7614708,498,3.101036548614502
1747254407.4657896,501,4.849881172180176
1747254407.7073476,502,2.1339240074157715
1747254407.9400806,503,1.4115623235702515
1747254408.664671,506,2.658257484436035
1747254409.1389203,508,2.371478319168091
1747254409.372399,509,1.2356404066085815
1747254409.6075287,510,1.2038837671279907
1747254409.8383732,511,1.4160887002944946
1747254410.0684288,512,1.9120641946792603
1747254410.2978876,513,1.5177786350250244
1747254410.5352845,514,1.8035110235214233
1747254411.2395926,517,0.7396650314331055
1747254411.4679613,518,0.8660141825675964
1747254411.6949468,519,0.9885502457618713
1747254411.9210455,520,1.6013069152832031
1747254412.6090627,523,1.0886887311935425
1747254414.2370236,530,1.4696294069290161
1747254414.9298146,533,1.5561741590499878
1747254415.1599228,534,1.9873348474502563
1747254415.6359227,536,0.8930278420448303
1747254415.864443,537,1.1361438035964966
1747254416.098928,538,0.9541875123977661
1747254416.3290393,539,1.584844946861267
1747254416.568012,540,4.6060943603515625
1747254417.0389407,542,6.202286720275879
1747254417.274302,543,8.716464042663574
1747254417.5075006,544,4.997597694396973
1747254417.9687111,546,6.222288131713867
1747254418.2018611,547,4.026330471038818
1747254418.9051914,550,1.275118112564087
1747254419.3597372,552,1.0452396869659424
1747254419.8244,554,1.1555415391921997
1747254420.0546913,555,1.3403204679489136
1747254420.2933245,556,0.645034909248352
1747254421.6888745,562,0.9500909447669983
1747254421.9186018,563,0.7089954614639282
1747254422.1524534,564,1.1541298627853394
1747254423.0719798,568,1.5348023176193237
1747254423.7625086,571,0.6753864288330078
1747254424.2358801,573,0.9276814460754395
1747254424.930832,576,1.428240180015564
1747254425.8519683,580,1.3321037292480469
1747254426.7721708,584,2.358112335205078
1747254427.002015,585,1.0008080005645752
1747254427.2404797,586,1.19437575340271
1747254427.7077098,588,1.09219229221344
1747254428.1704457,590,1.2710107564926147
1747254428.4014807,591,1.2754629850387573
1747254428.633068,592,1.0827651023864746
1747254429.0957181,594,0.8155953884124756
1747254429.5673616,596,1.5066813230514526
1747254429.8038218,597,2.57678484916687
1747254430.0339463,598,0.9352917075157166
1747254430.269863,599,1.3949781656265259
1747254430.7396119,601,1.0143662691116333
1747254430.977032,602,1.5652834177017212
1747254431.2150636,603,1.0776928663253784
1747254431.6857977,605,1.2404671907424927
1747254432.3744502,608,1.491411805152893
1747254432.8326519,610,1.1619325876235962
1747254433.5127578,613,1.6953121423721313
1747254433.7470257,614,1.4102131128311157
1747254434.2055373,616,1.9753609895706177
1747254434.673507,618,2.2645092010498047
1747254435.1372015,620,1.749529242515564
1747254435.5940282,622,1.5872095823287964
1747254435.821665,623,1.3305071592330933
1747254436.5142417,626,1.7662080526351929
1747254436.9764843,628,2.7335689067840576
1747254437.2038352,629,1.807494878768921
1747254438.1384954,633,1.296040415763855
1747254438.597664,635,1.0842242240905762
1747254439.0540273,637,2.2365734577178955
1747254439.7448895,640,2.5467641353607178
1747254439.9749205,641,1.351139783859253
1747254440.2045677,642,1.63512122631073
1747254440.4396026,643,1.8400505781173706
1747254440.6668744,644,2.460336685180664
1747254440.896306,645,1.069928765296936
1747254441.8062184,649,0.7690033912658691
1747254442.273058,651,0.920867919921875
1747254442.5059564,652,1.6217221021652222
1747254442.7412257,653,1.3848024606704712
1747254442.9696865,654,2.159144401550293
1747254443.2032769,655,1.129406452178955
1747254443.9112966,658,2.6877083778381348
1747254444.1435144,659,0.8604015707969666
1747254444.3781865,660,1.9392794370651245
1747254445.9845433,667,1.1380808353424072
1747254446.665543,670,1.1275466680526733
1747254447.8291926,675,1.788045048713684
1747254448.0598118,676,1.9597703218460083
1747254448.296924,677,1.384783148765564
1747254449.0039215,680,1.798012375831604
1747254449.4715836,682,0.8655509352684021
1747254449.7078733,683,0.8287233710289001
1747254449.9492352,684,1.4320603609085083
1747254450.6607978,687,1.5983864068984985
1747254451.8193521,692,2.052041530609131
1747254452.2793803,694,1.3326177597045898
1747254452.5201948,695,0.9993935227394104
1747254452.7603576,696,1.37675142288208
1747254452.9921043,697,2.288235902786255
1747254453.4661267,699,1.7467315196990967
1747254454.1642866,702,2.9103078842163086
1747254454.3973362,703,4.0489654541015625
1747254454.8638756,705,4.760164260864258
1747254455.7907465,709,2.466010570526123
1747254456.0281386,710,2.1384966373443604
1747254456.4906206,712,1.2917219400405884
1747254457.1885204,715,1.2159215211868286
1747254457.6540859,717,0.6957615613937378
1747254458.1284735,719,0.8256973624229431
1747254458.366661,720,1.6685891151428223
1747254458.6097567,721,2.318922281265259
1747254459.0718675,723,1.4889731407165527
1747254459.532402,725,1.2017117738723755
1747254459.7637675,726,2.6753580570220947
1747254460.000072,727,1.6310248374938965
1747254460.2349524,728,1.7031142711639404
1747254460.4647174,729,2.3565683364868164
1747254460.9248917,731,1.202057957649231
1747254461.1549373,732,1.075638771057129
1747254461.3836484,733,2.3136322498321533
1747254462.5643363,738,1.555493712425232
1747254462.7943246,739,2.215686321258545
1747254463.034281,740,1.7006055116653442
1747254463.4937236,742,2.3379125595092773
1747254463.728369,743,1.3842928409576416
1747254463.9584,744,2.3719570636749268
1747254464.1914577,745,2.3834259510040283
1747254465.8144753,752,1.983514428138733
1747254466.5074553,755,1.3859567642211914
1747254466.73791,756,1.5155705213546753
1747254467.2008502,758,1.5795965194702148
1747254468.3937132,763,5.250799655914307
1747254468.6292336,764,4.436938762664795
1747254468.8594706,765,11.88754940032959
1747254469.5442321,768,17.435834884643555
1747254469.862746,769,23.15801239013672
1747254470.561859,772,0.37480953335762024
1747254470.7966557,773,0.12771673500537872
1747254471.2601488,775,0.2618940472602844
1747254471.4972978,776,0.21031498908996582
1747254471.9595234,778,0.36038947105407715
1747254472.1896665,779,0.4705558121204376
1747254472.421323,780,0.4136239290237427
1747254472.6519995,781,0.627631664276123
1747254472.8831162,782,0.6598801016807556
1747254474.2775962,788,1.0549089908599854
1747254474.517456,789,1.089135766029358
1747254474.997165,791,2.4630982875823975
1747254475.4756148,793,2.520702600479126
1747254475.9550495,795,1.7983311414718628
1747254476.1931598,796,2.243117094039917
1747254476.8978398,799,3.407623529434204
1747254477.1268547,800,5.540347099304199
1747254478.0670547,804,0.9599083065986633
1747254478.3070636,805,0.6492176055908203
1747254478.5365975,806,0.9094517827033997
1747254478.7657864,807,1.026144027709961
1747254479.4490814,810,0.685350775718689
1747254480.1340213,813,1.8705862760543823
1747254481.2963626,818,0.5887289643287659
1747254481.5327592,819,1.202675700187683
1747254481.9955666,821,1.825000286102295
1747254482.2266095,822,1.8459452390670776
1747254482.4566233,823,1.0266414880752563
1747254482.9178238,825,0.9649766683578491
1747254483.1553693,826,0.9635291695594788
1747254483.3832324,827,1.3029626607894897
1747254483.612404,828,0.8052692413330078
1747254484.5341249,832,1.1696693897247314
1747254484.7646718,833,1.7472056150436401
1747254485.225656,835,0.7390119433403015
1747254485.455926,836,1.3530954122543335
1747254485.691641,837,1.9820338487625122
1747254486.1608973,839,2.252908706665039
1747254486.3917315,840,1.0955262184143066
1747254487.0928261,843,1.7654701471328735
1747254487.559777,845,0.6792652010917664
1747254488.7334902,850,0.9693444967269897
1747254488.9667928,851,0.9720861911773682
1747254489.6650856,854,1.9522650241851807
1747254490.368257,857,1.2455048561096191
1747254491.0539062,860,1.1217243671417236
1747254491.511071,862,1.1508467197418213
1747254492.2061033,865,1.1256409883499146
1747254492.433885,866,0.8171342611312866
1747254493.3470404,870,1.68999445438385
1747254493.5816882,871,1.3909372091293335
1747254495.9228868,881,1.2851600646972656
1747254496.3838842,883,1.5424246788024902
1747254496.6122804,884,1.9398322105407715
1747254496.8420167,885,1.859962821006775
1747254497.0776649,886,1.8873188495635986
1747254497.539695,888,2.9567666053771973
1747254498.0067022,890,1.042576789855957
1747254498.4683635,892,1.2464401721954346
1747254499.1555986,895,3.0287625789642334
1747254499.614916,897,2.5073916912078857
1747254499.8420873,898,4.607450008392334
1747254500.5257273,901,0.9607377052307129
1747254500.7538595,902,1.3875322341918945
1747254501.2145731,904,1.2233357429504395
1747254501.6831734,906,0.45937424898147583
1747254501.9170122,907,0.6449964046478271
1747254502.1496382,908,0.669775128364563
1747254502.615658,910,1.3646888732910156
1747254502.8442647,911,1.4719585180282593
1747254503.5332432,914,1.5103280544281006
1747254504.4644883,918,1.8900141716003418
1747254504.7100477,919,1.506537675857544
1747254505.200001,921,1.1758400201797485
1747254505.6766694,923,0.9908913969993591
1747254506.618595,927,1.4315463304519653
1747254506.8499198,928,1.2329380512237549
1747254507.0782826,929,1.547512412071228
1747254507.3064587,930,1.9297208786010742
1747254507.5352435,931,0.7799252867698669
1747254507.7676322,932,2.1538639068603516
1747254508.0076575,933,1.229033350944519
1747254508.472623,935,1.850402593612671
1747254509.4016223,939,0.9769620895385742
1747254509.8604674,941,1.5935395956039429
1747254510.0899875,942,3.4306700229644775
1747254510.7860672,945,1.2337145805358887
1747254511.71816,949,1.2811726331710815
1747254512.4139113,952,0.9644546508789062
1747254512.8735654,954,1.212177038192749
1747254513.104222,955,1.341859221458435
1747254513.3406281,956,0.8997274041175842
1747254514.3191373,960,1.152385950088501
1747254514.8105993,962,1.8458225727081299
1747254515.043536,963,1.0440958738327026
1747254515.2897303,964,0.6811884641647339
1747254515.525322,965,1.16448974609375
1747254515.9939077,967,2.355854034423828
1747254516.2341535,968,2.8884427547454834
1747254516.9340208,971,1.716468095779419
1747254518.1224496,976,1.201047658920288
1747254518.5977483,978,1.739859938621521
1747254518.828917,979,1.3522151708602905
1747254519.2887783,981,0.7308523654937744
1747254519.5218663,982,1.731296181678772
1747254520.4837706,986,1.217397928237915
1747254520.9510443,988,1.5591984987258911
1747254521.199548,989,0.8621790409088135
1747254521.4444735,990,1.1022130250930786
1747254521.9105666,992,1.3890750408172607
1747254522.378704,994,1.4123982191085815
1747254522.6138194,995,1.7076520919799805
1747254522.8469727,996,2.3590657711029053
1747254523.31575,998,1.7018622159957886
1747254523.55628,999,1.0080796480178833
1747254524.0463989,1001,1.721208930015564
1747254524.2898312,1002,1.2974334955215454
1747254524.5241363,1003,1.6933008432388306
1747254524.764725,1004,1.8392393589019775
1747254524.993516,1005,2.942281723022461
1747254525.229803,1006,1.2129113674163818
1747254526.4000762,1011,3.138310670852661
1747254526.871447,1013,2.7292637825012207
1747254527.3437848,1015,1.4604413509368896
1747254527.5796938,1016,1.2011950016021729
1747254527.813681,1017,2.3837027549743652
1747254528.9974923,1022,1.705953598022461
1747254529.9366221,1026,3.514785051345825
1747254530.4044445,1028,3.0298798084259033
1747254530.6365123,1029,1.4751204252243042
1747254532.0318637,1035,1.7422044277191162
1747254532.269794,1036,0.7726759314537048
1747254532.5025055,1037,1.688584804534912
1747254532.7339568,1038,1.882526159286499
1747254532.9652593,1039,1.583077311515808
1747254533.8949628,1043,1.76265287399292
1747254534.3637805,1045,0.7505795359611511
1747254534.5952973,1046,1.7918473482131958
1747254535.988904,1052,4.0782060623168945
1747254536.2343915,1053,3.4351918697357178
1747254536.9455857,1056,1.8190333843231201
1747254537.4228504,1058,2.9212875366210938
1747254537.6556382,1059,2.657958745956421
1747254537.8869247,1060,2.0150656700134277
1747254538.351072,1062,1.9591975212097168
1747254539.0494285,1065,1.479895830154419
1747254539.2816353,1066,2.2814745903015137
1747254539.5101557,1067,2.4982054233551025
1747254539.9754028,1069,1.4467881917953491
1747254540.205973,1070,2.1858770847320557
1747254540.4404368,1071,1.254521369934082
1747254540.6724925,1072,2.134455919265747
1747254540.906513,1073,1.5720332860946655
1747254541.1466537,1074,1.3138775825500488
1747254541.8491251,1077,1.2773734331130981
1747254542.0866826,1078,1.2322895526885986
1747254542.5644207,1080,2.011552095413208
1747254542.7967288,1081,1.8961727619171143
1747254543.0271423,1082,2.1462244987487793
1747254543.7218134,1085,1.1975741386413574
1747254543.9538937,1086,2.0339815616607666
1747254544.1962965,1087,2.4288125038146973
1747254545.1475322,1091,2.6512465476989746
1747254545.388159,1092,1.0179015398025513
1747254545.6202195,1093,0.9183125495910645
1747254546.7680743,1098,2.425309896469116
1747254547.2237554,1100,1.9890235662460327
1747254547.6788452,1102,2.6605091094970703
1747254547.912251,1103,2.6319446563720703
1747254548.1398387,1104,2.4660086631774902
1747254548.8267384,1107,0.8272207975387573
1747254549.0531552,1108,2.4606621265411377
1747254549.2863774,1109,1.42107355594635
1747254549.516293,1110,1.6573244333267212
1747254549.7443423,1111,2.2371513843536377
1747254549.9712684,1112,2.066894769668579
1747254550.1988206,1113,2.7142128944396973
1747254550.4345107,1114,3.067195177078247
1747254550.898099,1116,2.0958340167999268
1747254551.606644,1119,1.4094901084899902
1747254552.0779474,1121,1.337199091911316
1747254552.3070977,1122,2.481289863586426
1747254553.0038216,1125,1.2486685514450073
1747254553.233788,1126,1.5034902095794678
1747254553.6978137,1128,2.8740131855010986
1747254553.9303172,1129,3.2421352863311768
1747254554.160493,1130,2.06697416305542
1747254554.395123,1131,2.502147674560547
1747254554.6258273,1132,1.0378036499023438
1747254555.0910337,1134,1.3279495239257812
1747254555.3308887,1135,2.1545965671539307
1747254555.5650942,1136,1.9762581586837769
1747254556.2928078,1139,1.8218514919281006
1747254557.021613,1142,1.709248423576355
1747254557.727045,1145,2.5033011436462402
1747254557.963952,1146,1.088196039199829
1747254558.433845,1148,9.344084739685059
1747254558.6665072,1149,6.681722640991211
1747254558.905956,1150,7.293971538543701
1747254559.1386087,1151,11.285097122192383
1747254559.370803,1152,14.019558906555176
1747254559.6032746,1153,8.361552238464355
1747254560.0723078,1155,1.5725740194320679
1747254561.2829235,1160,0.37749147415161133
1747254561.7607477,1162,0.5172297358512878
1747254562.231128,1164,0.5822427272796631
1747254562.7019298,1166,0.6138349175453186
1747254562.9441974,1167,0.7132992744445801
1747254564.3689735,1173,0.6636229157447815
1747254564.6024654,1174,0.7608469128608704
1747254565.0681915,1176,0.5976016521453857
1747254565.3048983,1177,0.6048137545585632
1747254565.543112,1178,0.9081586003303528
1747254566.482787,1182,1.1282150745391846
1747254566.9472892,1184,1.4922486543655396
1747254567.4251454,1186,0.9948169589042664
1747254567.8887126,1188,0.785066545009613
1747254568.119409,1189,1.327735424041748
1747254568.3563392,1190,1.8315989971160889
1747254569.064092,1193,1.0875675678253174
1747254569.2950068,1194,0.9393844604492188
1747254569.5254064,1195,1.3682876825332642
1747254570.0022337,1197,1.2253732681274414
1747254570.2446783,1198,1.2156652212142944
1747254570.9702208,1201,1.1803481578826904
1747254571.2098258,1202,1.1080782413482666
1747254571.9314926,1205,1.4335330724716187
1747254572.160116,1206,1.128465175628662
1747254572.3975112,1207,1.2545726299285889
1747254572.8706167,1209,0.8491971492767334
1747254573.8010051,1213,0.7709588408470154
1747254574.0325086,1214,0.4974994361400604
1747254574.2642565,1215,1.1685668230056763
1747254574.726972,1217,1.1933631896972656
1747254574.9595876,1218,1.5262175798416138
1747254576.1214352,1223,1.2080384492874146
1747254576.5892289,1225,0.42591357231140137
1747254577.2845337,1228,1.300438642501831
1747254577.5127428,1229,1.9349260330200195
1747254578.228059,1232,0.8706778883934021
1747254578.4613748,1233,1.7604836225509644
1747254579.6813476,1238,1.1122435331344604
1747254580.1819358,1240,0.8694543242454529
1747254580.4248476,1241,1.303382396697998
1747254580.6742818,1242,0.9214627146720886
1747254580.9141328,1243,0.8827732801437378
1747254581.1452117,1244,1.053466796875
1747254581.3812356,1245,0.9992832541465759
1747254581.611934,1246,1.2039947509765625
1747254582.3201911,1249,1.5369051694869995
1747254582.554749,1250,1.1663093566894531
1747254582.7875335,1251,1.6968629360198975
1747254583.0185657,1252,1.3234221935272217
1747254583.4984443,1254,1.865891456604004
1747254583.968293,1256,1.303025484085083
1747254584.1993618,1257,1.4424232244491577
1747254584.8969636,1260,1.7651413679122925
1747254585.127262,1261,1.4953789710998535
1747254585.8297555,1264,0.7336417436599731
1747254586.526321,1267,1.5579121112823486
1747254587.4879801,1271,2.188873052597046
1747254588.708817,1276,1.238749623298645
1747254588.9556623,1277,1.3186817169189453
1747254589.2097077,1278,2.151914119720459
1747254590.140284,1282,0.5256156921386719
1747254590.8460138,1285,2.2152836322784424
1747254592.0325208,1290,1.3659346103668213
1747254592.7532136,1293,1.6322624683380127
1747254593.4663827,1296,1.3276827335357666
1747254593.9328628,1298,1.969150185585022
1747254594.1634,1299,0.6613175868988037
1747254594.8566897,1302,1.266801357269287
1747254595.7859263,1306,1.8721339702606201
1747254596.7397459,1310,1.5694290399551392
1747254597.695167,1314,2.113959312438965
1747254597.9384956,1315,1.108992338180542
1747254599.1209278,1320,1.7892616987228394
1747254599.5977366,1322,1.1372051239013672
1747254599.8302112,1323,1.576999306678772
1747254600.2991257,1325,1.3483657836914062
1747254600.5314891,1326,1.2453720569610596
1747254601.0038652,1328,1.1296749114990234
1747254602.6484292,1335,1.4173163175582886
1747254604.764925,1344,0.9533143639564514
1747254604.9970903,1345,2.5876646041870117
1747254605.4867456,1347,2.5931575298309326
1747254605.7227619,1348,1.057861566543579
1747254606.4452999,1351,1.8635164499282837
1747254606.6839156,1352,1.8023040294647217
1747254607.17472,1354,1.9336007833480835
1747254608.1517127,1358,1.5170986652374268
1747254608.629822,1360,2.551098346710205
1747254609.5622187,1364,2.8464009761810303
1747254609.7908115,1365,1.2657839059829712
1747254610.0205297,1366,1.4575960636138916
1747254610.2529018,1367,2.470733404159546
1747254610.4803767,1368,1.7360422611236572
1747254611.3990855,1372,2.162346363067627
1747254611.6284869,1373,2.9054346084594727
1747254612.0901783,1375,1.8170835971832275
1747254612.316919,1376,2.0343306064605713
1747254613.2372622,1380,2.140890598297119
1747254614.402328,1385,1.7300885915756226
1747254614.6317961,1386,0.20087525248527527
1747254615.5465457,1390,0.9979158043861389
1747254616.2370257,1393,2.315617799758911
1747254616.922676,1396,2.9328701496124268
1747254617.1563559,1397,1.365505576133728
1747254617.6266983,1399,1.2522433996200562
1747254617.865413,1400,2.079695463180542
1747254618.5764887,1403,3.2472755908966064
1747254619.0610301,1405,2.6775386333465576
1747254620.9772415,1413,1.402695655822754
1747254621.6818516,1416,2.6621265411376953
1747254621.9157543,1417,1.4094464778900146
1747254622.392981,1419,2.5510451793670654
1747254622.8539274,1421,2.9851160049438477
1747254623.0881498,1422,2.0148708820343018
1747254625.1994855,1431,1.3220531940460205
1747254625.4297879,1432,2.01935076713562
1747254626.3725007,1436,1.0668001174926758
1747254626.8361716,1438,0.9757959842681885
1747254627.0713782,1439,2.471421957015991
1747254627.302015,1440,1.1027438640594482
1747254627.5395954,1441,2.701556444168091
1747254628.2321262,1444,1.9765368700027466
1747254628.687455,1446,2.1530847549438477
1747254628.9159305,1447,1.6535930633544922
1747254629.1576366,1448,2.9945290088653564
1747254629.3943844,1449,1.9213382005691528
1747254629.6290882,1450,4.130054473876953
1747254629.8577485,1451,2.8953347206115723
1747254630.0967193,1452,1.5611693859100342
1747254630.5593722,1454,1.2576731443405151
1747254630.789752,1455,1.86668860912323
1747254631.0191898,1456,3.2630677223205566
1747254631.2480905,1457,1.1977165937423706
1747254631.473864,1458,1.955243468284607
1747254631.6999555,1459,2.813076972961426
1747254631.9286208,1460,3.3535187244415283
1747254632.1563044,1461,1.826228141784668
1747254632.6161766,1463,2.745136260986328
1747254634.3132691,1470,1.4819250106811523
1747254635.0105429,1473,2.1125540733337402
1747254635.2439728,1474,2.2802140712738037
1747254635.713993,1476,3.408780574798584
1747254635.9594684,1477,1.2364486455917358
1747254636.8742664,1481,2.305795192718506
1747254637.1025932,1482,4.9480791091918945
1747254637.3307507,1483,0.7607417702674866
1747254638.2442813,1487,1.7336549758911133
1747254638.4819255,1488,3.8289637565612793
1747254638.712092,1489,2.289663553237915
1747254638.9417334,1490,1.9705569744110107
1747254639.1727617,1491,2.071225166320801
1747254639.6338964,1493,4.403796195983887
1747254639.8639555,1494,2.8442037105560303
1747254640.795847,1498,0.8487378358840942
1747254641.0296378,1499,3.7793900966644287
1747254641.271252,1500,0.968920111656189
1747254641.7409384,1502,1.2043172121047974
1747254642.4353578,1505,2.737541675567627
1747254643.3687017,1509,1.4533381462097168
1747254643.603408,1510,1.032950520515442
1747254643.8498118,1511,1.6517577171325684
1747254644.3093956,1513,1.461746335029602
1747254644.7661362,1515,1.7689690589904785
1747254644.9950817,1516,1.2538224458694458
1747254646.603931,1523,0.35706064105033875
1747254647.301626,1526,3.198913097381592
1747254647.769693,1528,2.125666618347168
1747254649.1760514,1534,0.6601892113685608
1747254649.9029624,1537,2.0340311527252197
1747254650.1352422,1538,2.7258429527282715
1747254650.8349664,1541,2.1066861152648926
1747254651.7677312,1545,1.733597755432129
1747254652.236578,1547,2.101745843887329
1747254652.4696658,1548,2.3940582275390625
1747254653.1726792,1551,1.349749207496643
1747254653.4027228,1552,1.3272464275360107
1747254653.6363719,1553,4.968195915222168
1747254654.1022131,1555,2.437560558319092
1747254654.565841,1557,0.914994478225708
1747254655.7201834,1562,1.3338937759399414
1747254656.181603,1564,0.5801987648010254
1747254656.4121428,1565,2.31634259223938
1747254656.6411169,1566,0.6685571074485779
1747254657.1028621,1568,0.4166123569011688
1747254657.5716076,1570,1.5192235708236694
1747254657.8049483,1571,2.853827476501465
1747254658.0388467,1572,1.708992600440979
1747254658.2803595,1573,0.7107058763504028
1747254658.9746447,1576,3.426929473876953
1747254659.4351676,1578,0.6361092329025269
1747254659.6663072,1579,1.9614700078964233
1747254659.896876,1580,1.8827615976333618
1747254660.135687,1581,1.7115422487258911
1747254660.3712327,1582,2.8956737518310547
1747254661.0742304,1585,2.0585134029388428
1747254662.23277,1590,1.5765398740768433
1747254663.4025362,1595,3.5811212062835693
1747254663.6375425,1596,0.6168271899223328
1747254663.8710766,1597,2.124331474304199
1747254664.8196714,1601,0.9452228546142578
1747254665.050813,1602,2.569071054458618
1747254665.2819316,1603,2.6589627265930176
1747254666.9073339,1610,1.8226559162139893
1747254667.137619,1611,3.92451810836792
1747254667.6201704,1613,1.888075351715088
1747254667.8557036,1614,3.671771764755249
1747254668.3296866,1616,1.926273226737976
1747254669.2713268,1620,2.984790325164795
1747254669.7471788,1622,1.4901833534240723
1747254670.2165456,1624,3.118421792984009
1747254670.684965,1626,2.2393476963043213
1747254670.9184752,1627,1.3277902603149414
1747254671.849797,1631,1.758593201637268
1747254672.7665596,1635,1.059943675994873
1747254673.0039804,1636,2.2068138122558594
1747254673.2393715,1637,1.121516227722168
1747254673.4787169,1638,1.9603044986724854
1747254673.9473922,1640,1.9744861125946045
1747254674.179712,1641,0.930263340473175
1747254675.3530586,1646,2.5343081951141357
1747254675.584415,1647,0.8227675557136536
1747254676.047485,1649,2.2612171173095703
1747254676.5118663,1651,6.433241367340088
1747254676.743129,1652,2.830631732940674
1747254676.9758174,1653,3.262941837310791
1747254677.2050586,1654,2.669299602508545
1747254677.6845045,1656,3.438140869140625
1747254678.1449845,1658,1.6822152137756348
1747254679.0837052,1662,1.1851770877838135
1747254679.5515695,1664,3.182098865509033
1747254680.0295475,1666,1.0096794366836548
1747254680.7462707,1669,2.458796977996826
1747254680.9848871,1670,2.564807415008545
1747254681.9354494,1674,2.2137374877929688
1747254682.6330078,1677,3.708617687225342
1747254683.0999863,1679,0.9415985345840454
1747254683.3319077,1680,2.80094313621521
1747254683.563176,1681,4.45602560043335
1747254683.8025415,1682,1.996624231338501
1747254684.5097463,1685,3.832044839859009
1747254684.7403517,1686,1.8870818614959717
1747254684.9701102,1687,1.927512526512146
1747254685.199802,1688,1.5285030603408813
1747254685.4334881,1689,0.5115872621536255
1747254685.6685758,1690,0.9513570070266724
1747254686.3711512,1693,1.6720061302185059
1747254686.6089513,1694,1.038801908493042
1747254686.8382523,1695,1.0815846920013428
1747254687.3115807,1697,1.9992748498916626
1747254687.5532398,1698,0.8134942054748535
1747254687.8042963,1699,2.3109419345855713
1747254688.041285,1700,1.9864763021469116
1747254688.5152333,1702,1.4522775411605835
1747254688.9844553,1704,2.6651785373687744
1747254689.690981,1707,1.7684824466705322
1747254690.1602383,1709,1.1102749109268188
1747254690.393637,1710,2.0949606895446777
1747254690.6275246,1711,4.159523963928223
1747254690.8663743,1712,0.4230020344257355
1747254692.2745767,1718,1.8861881494522095
1747254692.5060775,1719,3.75944447517395
1747254693.2057476,1722,2.515972137451172
1747254693.441038,1723,1.871059536933899
1747254693.6735375,1724,0.9387755393981934
1747254693.9069939,1725,0.951515793800354
1747254695.0938122,1730,1.4705506563186646
1747254696.951139,1738,1.0719683170318604
1747254697.1856349,1739,2.1079747676849365
1747254697.4223127,1740,2.039184093475342
1747254698.1245992,1743,1.0054152011871338
1747254698.5865884,1745,1.555532455444336
1747254699.28143,1748,1.5044052600860596
1747254699.510797,1749,1.223071813583374
1747254699.7412553,1750,1.471567153930664
1747254699.9710376,1751,0.6512818336486816
1747254700.4310014,1753,1.853273630142212
1747254700.6656468,1754,1.5198639631271362
1747254701.363066,1757,0.6823508143424988
1747254702.5206928,1762,3.931184768676758
1747254702.7515714,1763,2.7371578216552734
1747254703.2142246,1765,1.7639856338500977
1747254703.4458919,1766,0.44004321098327637
1747254703.902689,1768,1.3902668952941895
1747254705.5150838,1775,2.2739474773406982
1747254705.7477937,1776,1.302624225616455
1747254705.9785504,1777,1.3069626092910767
1747254706.6627235,1780,2.91855788230896
1747254706.894264,1781,2.997972249984741
1747254707.5966115,1784,3.1719443798065186
1747254707.835455,1785,3.8835182189941406
1747254708.075973,1786,1.811729073524475
1747254708.3198895,1787,2.9847986698150635
1747254708.8015904,1789,1.7938131093978882
1747254709.0476947,1790,1.1463210582733154
1747254709.5257108,1792,2.8404130935668945
1747254710.001007,1794,1.1906882524490356
1747254710.468499,1796,2.991591215133667
1747254710.700464,1797,0.1374073475599289
1747254711.4105828,1800,1.7691187858581543
1747254711.8654933,1802,0.682472825050354
1747254712.0931206,1803,1.099711298942566
1747254712.326311,1804,4.872474193572998
1747254713.2426255,1808,0.8819248676300049
1747254713.704747,1810,3.004812479019165
1747254714.6427097,1814,0.8512993454933167
1747254715.100609,1816,0.798986554145813
1747254715.5599012,1818,1.1770817041397095
1747254715.7956274,1819,0.6002528071403503
1747254716.7369485,1823,2.9534103870391846
1747254717.457081,1826,0.9341602921485901
1747254717.7025378,1827,3.9180400371551514
1747254718.1768346,1829,3.236079692840576
1747254718.4153135,1830,1.1287976503372192
1747254718.8814569,1832,3.0921504497528076
1747254719.1115685,1833,0.5170992016792297
1747254719.3472638,1834,1.482333779335022
1747254719.815098,1836,0.29922401905059814
1747254720.048025,1837,1.3542876243591309
1747254720.2817056,1838,4.245656490325928
1747254721.6999474,1844,1.8856312036514282
1747254721.937755,1845,2.2083816528320312
1747254722.183264,1846,2.6527867317199707
1747254722.423245,1847,4.291924476623535
1747254722.6634917,1848,2.784820795059204
1747254723.3775508,1851,2.4868640899658203
1747254723.838358,1853,0.4579440653324127
1747254724.5323153,1856,0.5850511193275452
1747254725.4628687,1860,1.0932533740997314
1747254726.4094071,1864,3.86055850982666
1747254726.639592,1865,2.0809364318847656
1747254726.8680139,1866,1.137193202972412
1747254727.0969212,1867,1.3689758777618408
1747254728.0296774,1871,0.6926623582839966
1747254728.2631223,1872,0.47515004873275757
1747254728.4959848,1873,1.6493040323257446
1747254728.7312455,1874,1.2871521711349487
1747254728.9648676,1875,3.284294605255127
1747254729.4275067,1877,1.6971642971038818
1747254729.893284,1879,2.248255491256714
1747254730.1274004,1880,0.6973007917404175
1747254730.824648,1883,2.191812515258789
1747254731.057837,1884,1.8219395875930786
1747254731.526597,1886,3.8097383975982666
1747254732.0063677,1888,0.9902060031890869
1747254732.4804647,1890,2.918393135070801
1747254732.71437,1891,3.824657678604126
1747254733.637681,1895,2.9688222408294678
1747254734.5738394,1899,0.417632520198822
1747254735.0528526,1901,2.209784984588623
1747254735.2946787,1902,1.1761451959609985
1747254736.2337246,1906,3.957139730453491
1747254736.6982455,1908,0.48695108294487
1747254736.93056,1909,1.7162330150604248
1747254737.1634212,1910,0.9080601334571838
1747254737.85946,1913,5.534796237945557
1747254738.567377,1916,0.2242501676082611
1747254739.0475228,1918,0.4804343581199646
1747254740.4522297,1924,3.9474313259124756
1747254740.6831899,1925,4.246670722961426
1747254740.9152317,1926,0.8826068639755249
1747254741.3826237,1928,0.4560795724391937
1747254741.6134849,1929,1.249376893043518
1747254742.3082767,1932,0.4229888617992401
1747254743.0040228,1935,1.6311664581298828
1747254743.2378616,1936,0.15858013927936554
1747254743.9327965,1939,0.5586181282997131
1747254744.162458,1940,2.5158073902130127
1747254744.392061,1941,3.0631184577941895
1747254744.6245263,1942,2.8848156929016113
1747254745.3159673,1945,1.8248544931411743
1747254745.7742012,1947,2.4306046962738037
1747254746.4629512,1950,1.7111194133758545
1747254746.700223,1951,1.065822720527649
1747254747.1709507,1953,1.192244052886963
1747254747.8700154,1956,2.6971757411956787
1747254748.8206093,1960,1.6561198234558105
1747254749.056918,1961,5.050662994384766
1747254749.291974,1962,1.364878535270691
1747254749.5291855,1963,2.6564974784851074
1747254749.7736244,1964,4.989315509796143
1747254750.2353237,1966,0.886202335357666
1747254750.4705336,1967,0.7963117361068726
1747254750.7058697,1968,6.019749164581299
1747254750.9353309,1969,4.916709899902344
1747254752.3148193,1975,4.263077735900879
1747254752.7786567,1977,4.627063274383545
1747254753.0072496,1978,0.9214946031570435
1747254753.2365258,1979,2.8967690467834473
1747254753.4661732,1980,0.43971359729766846
1747254753.6944342,1981,1.7367336750030518
1747254753.9242036,1982,2.2380268573760986
1747254754.1523128,1983,0.8932015895843506
1747254754.612328,1985,2.256751537322998
1747254755.07413,1987,2.6900110244750977
1747254755.3107345,1988,3.2043023109436035
1747254755.5596929,1989,0.8328638076782227
1747254756.0241365,1991,1.707936406135559
1747254756.2529,1992,0.9882760047912598
1747254756.481663,1993,2.887380838394165
1747254756.9425254,1995,1.0493344068527222
1747254757.859133,1999,2.763850212097168


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_44_384466-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254290.460401,0,0.027465810999274254
1747254291.1753912,3,0.007509111892431974
1747254291.4102452,4,0.028353353962302208
1747254292.7983024,10,0.08750927448272705
1747254293.0290036,11,0.14639829099178314
1747254293.7110145,14,0.6695634722709656
1747254293.9392753,15,0.8630256056785583
1747254294.6307561,18,0.6662251353263855
1747254294.8623335,19,2.2645061016082764
1747254295.091888,20,4.056984901428223
1747254295.5499406,22,0.8526865839958191
1747254295.779572,23,0.5157677531242371
1747254296.469914,26,1.1942132711410522
1747254296.707783,27,1.5324970483779907
1747254298.124982,33,0.8933927416801453
1747254298.809426,36,0.8171278238296509
1747254299.0434477,37,0.4991791248321533
1747254299.2730486,38,0.264483779668808
1747254299.5006003,39,1.15188729763031
1747254299.7289147,40,0.5223369002342224
1747254301.3227022,47,0.3190321624279022
1747254301.5579374,48,0.6301502585411072
1747254301.7917812,49,1.2218681573867798
1747254302.2521923,51,2.1854679584503174
1747254302.4825978,52,1.1540590524673462
1747254302.9420943,54,0.25796404480934143
1747254303.6425858,57,0.9108259081840515
1747254304.3571043,60,1.0624923706054688
1747254304.589101,61,2.6745777130126953
1747254304.8257768,62,2.5036020278930664
1747254305.0581234,63,1.007514476776123
1747254305.522908,65,0.3215877115726471
1747254305.7551804,66,0.4447724521160126
1747254305.9901557,67,0.9218978881835938
1747254306.2225251,68,1.1706676483154297
1747254306.6927586,70,0.5438043475151062
1747254306.927087,71,0.5347403287887573
1747254308.3261933,77,1.0695494413375854
1747254308.790626,79,1.2009996175765991
1747254309.0222104,80,1.0418736934661865
1747254309.4857523,82,0.7828790545463562
1747254309.7221444,83,0.5911450386047363
1747254310.1988764,85,0.8966571688652039
1747254311.1662567,89,0.8236867189407349
1747254311.4131196,90,0.6029952168464661
1747254312.619199,95,0.6615588665008545
1747254313.5637937,99,0.8666192889213562
1747254313.7965965,100,0.8275080919265747
1747254314.5113058,103,2.1075518131256104
1747254315.2395566,106,0.9102917909622192
1747254315.473298,107,0.7042020559310913
1747254315.93788,109,0.3854491412639618
1747254317.088043,114,1.3580868244171143
1747254317.5549722,116,0.5750195384025574
1747254318.7889247,121,0.854472815990448
1747254319.7636244,125,0.412428617477417
1747254320.0074537,126,0.6177698373794556
1747254320.5020764,128,0.348275363445282
1747254320.9892924,130,0.3762147128582001
1747254321.2308598,131,0.4972629249095917
1747254321.4699047,132,0.6055675745010376
1747254322.4216716,136,0.7655889391899109
1747254322.6558,137,0.8760625720024109
1747254324.058157,143,0.27123820781707764
1747254324.293951,144,0.8570643663406372
1747254324.7619984,146,0.5584098696708679
1747254324.9929166,147,0.5422958731651306
1747254325.703859,150,0.9104137420654297
1747254327.3358743,157,0.6186034679412842
1747254327.8055918,159,0.3933335244655609
1747254328.0412643,160,0.29838550090789795
1747254328.5004952,162,1.4151077270507812
1747254328.9661133,164,1.503124713897705
1747254329.43331,166,1.141308307647705
1747254330.356972,170,0.48089155554771423
1747254330.5893643,171,0.37149930000305176
1747254330.81836,172,0.5042179226875305
1747254331.503874,175,0.9244363903999329
1747254331.7382221,176,0.38022086024284363
1747254331.965948,177,0.6001259088516235
1747254332.1936746,178,0.8016953468322754
1747254332.6505585,180,0.5714287757873535
1747254332.877308,181,0.42685699462890625
1747254333.5637255,184,0.32892686128616333
1747254333.793941,185,0.25473615527153015
1747254334.0222619,186,0.4734656512737274
1747254334.7255514,189,0.5042179226875305
1747254334.9628654,190,0.48358115553855896
1747254335.1939838,191,0.5316957235336304
1747254335.4238482,192,0.8059287071228027
1747254336.1226332,195,1.2615021467208862
1747254337.0749516,199,0.6880262494087219
1747254337.30587,200,0.9530933499336243
1747254337.7838736,202,0.354470819234848
1747254338.0242407,203,0.1843855232000351
1747254338.2594993,204,0.3992096185684204
1747254338.4971251,205,0.4100862145423889
1747254338.9725418,207,0.7737385630607605
1747254339.446185,209,0.3494272232055664
1747254339.9154701,211,0.7962533831596375
1747254340.3833768,213,0.7197502255439758
1747254340.854377,215,0.5459815859794617
1747254341.0873406,216,0.9026934504508972
1747254341.543204,218,0.3870317041873932
1747254341.7729487,219,0.37960073351860046
1747254341.9996753,220,0.427870512008667
1747254342.2260234,221,0.7594488263130188
1747254342.4527009,222,0.7442969679832458
1747254342.9172273,224,0.40022045373916626
1747254343.1446543,225,0.30268922448158264
1747254344.062955,229,0.5762780904769897
1747254345.451194,235,0.44374942779541016
1747254345.9209173,237,0.7038832306861877
1747254346.149693,238,0.5505732893943787
1747254346.3772368,239,0.6978633403778076
1747254346.8419116,241,0.8714715838432312
1747254347.0754836,242,1.155600905418396
1747254347.5518198,244,0.9225214123725891
1747254347.7842195,245,1.7215547561645508
1747254348.0146534,246,1.0874587297439575
1747254348.2445958,247,2.1550538539886475
1747254349.3995755,252,0.6789112091064453
1747254349.630688,253,0.53762286901474
1747254349.8661563,254,0.48920947313308716
1747254350.5649974,257,0.492205947637558
1747254350.7948325,258,0.37693682312965393
1747254351.0306652,259,0.2454262226819992
1747254351.2600827,260,0.37114283442497253
1747254351.7235234,262,0.5493096113204956
1747254353.608341,270,0.9437100291252136
1747254353.846754,271,0.5276778936386108
1747254354.5486526,274,0.6451650261878967
1747254354.7800076,275,0.9771214723587036
1747254355.010723,276,0.5371014475822449
1747254355.4731624,278,0.5827836394309998
1747254355.9460955,280,0.4941577911376953
1747254356.4123166,282,0.38044291734695435
1747254356.6417804,283,0.4112531840801239
1747254357.097877,285,0.2847749888896942
1747254357.563065,287,0.9562456011772156
1747254357.8060584,288,0.6642581820487976
1747254358.2782075,290,0.71803879737854
1747254359.462657,295,1.8555707931518555
1747254359.6957126,296,2.0706944465637207
1747254359.9284053,297,1.3733534812927246
1747254360.1623738,298,1.1688570976257324
1747254361.569841,304,1.1439838409423828
1747254362.0316055,306,0.3688731789588928
1747254362.4968665,308,0.6016761660575867
1747254362.7348566,309,1.1213778257369995
1747254363.443818,312,0.6448934078216553
1747254363.6809516,313,0.31214016675949097
1747254364.3814154,316,0.4573953151702881
1747254364.8482192,318,0.7816455364227295
1747254365.0766373,319,1.0145773887634277
1747254365.7658248,322,0.8718693852424622
1747254366.228061,324,0.34133511781692505
1747254367.3817356,329,0.5288297533988953
1747254367.6099446,330,0.4393082559108734
1747254367.8424206,331,0.24061337113380432
1747254368.0740535,332,0.2537578344345093
1747254369.2552686,337,0.684814453125
1747254369.4926746,338,0.725857138633728
1747254369.9546275,340,0.4306583106517792
1747254370.6425889,343,0.41216230392456055
1747254370.8712935,344,0.33764585852622986
1747254371.1006207,345,0.5107758641242981
1747254371.3319745,346,0.44128233194351196
1747254371.7909496,348,0.8239347338676453
1747254372.2550254,350,1.5392712354660034
1747254372.7200375,352,0.6575902104377747
1747254372.950043,353,0.5093548893928528
1747254373.1843612,354,0.5176421999931335
1747254374.100652,358,1.1151306629180908
1747254374.5681114,360,0.43729788064956665
1747254375.026826,362,0.5581035017967224
1747254375.2552476,363,0.19854937493801117
1747254375.4858842,364,0.5314111113548279
1747254375.714107,365,0.7150134444236755
1747254375.9430008,366,0.6576207876205444
1747254376.1716094,367,0.3912457823753357
1747254376.4004757,368,1.0190619230270386
1747254377.7807426,374,0.2976326644420624
1747254378.4675267,377,0.49442264437675476
1747254378.6992478,378,0.5333834290504456
1747254380.3479831,385,0.5593551993370056
1747254380.5799148,386,0.5476810336112976
1747254381.5117066,390,0.5121161341667175
1747254381.7568057,391,0.4340550899505615
1747254381.9946024,392,0.6293497681617737
1747254382.2375515,393,0.7421496510505676
1747254382.4903116,394,0.7785758376121521
1747254382.7345538,395,0.8097844123840332
1747254382.962331,396,0.7144741415977478
1747254383.193032,397,0.5933191180229187
1747254383.424978,398,0.8597181439399719
1747254383.6663272,399,0.6563085913658142
1747254384.1329668,401,0.702659010887146
1747254384.3679686,402,0.5934868454933167
1747254384.840371,404,0.4931047856807709
1747254385.7825303,408,0.6410409808158875
1747254386.020127,409,0.3169751763343811
1747254386.7218564,412,0.4259842038154602
1747254386.9535236,413,0.7837976217269897
1747254387.1828616,414,0.9140680432319641
1747254387.414506,415,1.381578803062439
1747254388.1082382,418,1.7027496099472046
1747254388.824947,421,1.8479326963424683
1747254389.0661902,422,0.8606427311897278
1747254389.77009,425,0.5422441363334656
1747254390.0036914,426,0.8358318209648132
1747254390.9379764,430,0.5381423830986023
1747254391.1684947,431,0.45820745825767517
1747254391.8552217,434,0.47038689255714417
1747254392.0952587,435,0.3825295865535736
1747254392.3238637,436,0.32175490260124207
1747254392.5559406,437,0.5102261900901794
1747254392.792222,438,0.7132068872451782
1747254393.021261,439,0.5933555960655212
1747254393.250673,440,0.24219870567321777
1747254393.4797912,441,0.6173514723777771
1747254393.936224,443,0.5986104607582092
1747254394.1643581,444,0.5602937936782837
1747254394.3953915,445,0.32714754343032837
1747254394.6295664,446,0.6906808018684387
1747254395.582394,450,0.5521634221076965
1747254395.820539,451,0.6960738301277161
1747254396.052966,452,0.2483811229467392
1747254396.288344,453,0.4976716935634613
1747254396.5193024,454,0.4672847390174866
1747254396.9890306,456,0.41437840461730957
1747254397.444175,458,0.6201993227005005
1747254397.9019532,460,0.801483154296875
1747254398.133841,461,0.6508239507675171
1747254398.819449,464,0.3154585659503937
1747254399.047043,465,0.34655410051345825
1747254399.2778018,466,0.49079108238220215
1747254399.7419295,468,0.3828927278518677
1747254400.2081037,470,0.4736584722995758
1747254401.1460698,474,0.8156214952468872
1747254401.3762782,475,0.7417232990264893
1747254402.0666888,478,0.596790075302124
1747254402.31412,479,0.9080810546875
1747254402.5465384,480,0.6592838168144226
1747254402.788169,481,0.41419845819473267
1747254403.0270061,482,0.6188985109329224
1747254403.2659636,483,0.6922776103019714
1747254403.5015562,484,1.0930488109588623
1747254403.971779,486,0.6723538637161255
1747254404.2026289,487,0.4372672736644745
1747254404.4372656,488,0.6404735445976257
1747254404.6693053,489,0.8964858055114746
1747254405.1341736,491,0.7295274138450623
1747254405.8300226,494,0.624484121799469
1747254406.7616308,498,1.2404146194458008
1747254407.465934,501,1.9399524927139282
1747254407.7074764,502,0.8535696268081665
1747254407.9402025,503,0.5646249651908875
1747254408.6648386,506,1.063302993774414
1747254409.1390676,508,0.9485913515090942
1747254409.3729212,509,0.4942561686038971
1747254409.6077757,510,0.4815535247325897
1747254409.838565,511,0.5664355158805847
1747254410.0685933,512,0.764825701713562
1747254410.2980075,513,0.6071114540100098
1747254410.5354064,514,0.7214044332504272
1747254411.2397208,517,0.2958660125732422
1747254411.4680903,518,0.34640568494796753
1747254411.6950781,519,0.395420104265213
1747254411.921253,520,0.6405227780342102
1747254412.60927,523,0.43547549843788147
1747254414.2371721,530,0.5878517627716064
1747254414.9299948,533,0.6224696636199951
1747254415.1601195,534,0.7949339747428894
1747254415.6360447,536,0.3572111427783966
1747254415.864573,537,0.45445752143859863
1747254416.09908,538,0.38167500495910645
1747254416.3291435,539,0.6339380145072937
1747254416.5681338,540,1.842437744140625
1747254417.0390747,542,2.480914831161499
1747254417.2744195,543,3.4865856170654297
1747254417.507668,544,1.9990390539169312
1747254417.9689462,546,2.488915205001831
1747254418.202056,547,1.6105321645736694
1747254418.9052978,550,0.5100472569465637
1747254419.3598747,552,0.4180958867073059
1747254419.824541,554,0.4622166156768799
1747254420.054841,555,0.5361282229423523
1747254420.2936115,556,0.2580139636993408
1747254421.6890752,562,0.3800363838672638
1747254421.9188251,563,0.2835981845855713
1747254422.1526482,564,0.4616519510746002
1747254423.072137,568,0.6139209270477295
1747254423.7626688,571,0.27015456557273865
1747254424.2360358,573,0.37107259035110474
1747254424.9310029,576,0.5712960958480835
1747254425.8521621,580,0.5328415036201477
1747254426.7723382,584,0.9432449340820312
1747254427.0021884,585,0.40032321214675903
1747254427.2406702,586,0.477750301361084
1747254427.7078886,588,0.43687692284584045
1747254428.170611,590,0.5084043145179749
1747254428.4016604,591,0.510185182094574
1747254428.6333144,592,0.43310603499412537
1747254429.0958784,594,0.32623815536499023
1747254429.5675209,596,0.6026725172996521
1747254429.8039992,597,1.0307139158248901
1747254430.0341601,598,0.3741166889667511
1747254430.2701309,599,0.5579912662506104
1747254430.739743,601,0.4057465195655823
1747254430.9771967,602,0.6261133551597595
1747254431.2152069,603,0.43107715249061584
1747254431.6859255,605,0.49618688225746155
1747254432.3746078,608,0.5965647101402283
1747254432.832784,610,0.464773029088974
1747254433.5128858,613,0.6781248450279236
1747254433.7471447,614,0.5640852451324463
1747254434.205665,616,0.7901443839073181
1747254434.6736667,618,0.9058036804199219
1747254435.1373074,620,0.6998116970062256
1747254435.594149,622,0.6348838210105896
1747254435.8218296,623,0.5322028994560242
1747254436.5143998,626,0.7064832448959351
1747254436.976628,628,1.0934275388717651
1747254437.2039673,629,0.7229979634284973
1747254438.138627,633,0.518416166305542
1747254438.5977852,635,0.433689683675766
1747254439.0542257,637,0.8946294188499451
1747254439.7450645,640,1.0187057256698608
1747254439.9751008,641,0.5404559373855591
1747254440.204712,642,0.654048502445221
1747254440.4397497,643,0.7360202670097351
1747254440.667023,644,0.9841346740722656
1747254440.896439,645,0.4279715120792389
1747254441.8063529,649,0.30760136246681213
1747254442.2731988,651,0.36834716796875
1747254442.5060968,652,0.6486888527870178
1747254442.7413898,653,0.5539209842681885
1747254442.9697728,654,0.8636577725410461
1747254443.2034252,655,0.4517625868320465
1747254443.911436,658,1.0750833749771118
1747254444.1436567,659,0.34416064620018005
1747254444.3783274,660,0.7757117748260498
1747254445.9846845,667,0.4552323520183563
1747254446.6658428,670,0.45101866126060486
1747254447.829507,675,0.7152180075645447
1747254448.060066,676,0.7839081287384033
1747254448.2971144,677,0.5539132952690125
1747254449.0041022,680,0.7192049622535706
1747254449.4717853,682,0.34622037410736084
1747254449.7080402,683,0.33148935437202454
1747254449.9495509,684,0.5728241801261902
1747254450.6609783,687,0.6393545866012573
1747254451.81955,692,0.8208166360855103
1747254452.2795994,694,0.5330471396446228
1747254452.5203736,695,0.39975741505622864
1747254452.7605383,696,0.5507006049156189
1747254452.992275,697,0.915294349193573
1747254453.466304,699,0.6986926198005676
1747254454.1645045,702,1.1641231775283813
1747254454.3977487,703,1.6195862293243408
1747254454.8640924,705,1.904065728187561
1747254455.7913456,709,0.9864042401313782
1747254456.0283086,710,0.8553986549377441
1747254456.4907873,712,0.5166887640953064
1747254457.188764,715,0.4863686263561249
1747254457.6542816,717,0.2783046364784241
1747254458.1286404,719,0.3302789628505707
1747254458.3668077,720,0.6674356460571289
1747254458.6099558,721,0.9275689125061035
1747254459.072018,723,0.595589280128479
1747254459.5325506,725,0.48068472743034363
1747254459.7639284,726,1.070143222808838
1747254460.000232,727,0.6524099707603455
1747254460.2351027,728,0.681245744228363
1747254460.464863,729,0.9426273703575134
1747254460.9250944,731,0.48082318902015686
1747254461.1550875,732,0.4302555024623871
1747254461.383807,733,0.9254528880119324
1747254462.564495,738,0.6221975088119507
1747254462.794476,739,0.886274516582489
1747254463.0344486,740,0.6802422404289246
1747254463.494131,742,0.9351650476455688
1747254463.728493,743,0.5537171363830566
1747254463.958621,744,0.9487828612327576
1747254464.19162,745,0.9533703923225403
1747254465.814629,752,0.7934057712554932
1747254466.5076547,755,0.5543827414512634
1747254466.7380562,756,0.606228232383728
1747254467.2010033,758,0.6318386197090149
1747254468.3938906,763,2.1003198623657227
1747254468.6295686,764,1.774775505065918
1747254468.8595867,765,4.755019664764404
1747254469.5443578,768,6.974334239959717
1747254469.8628798,769,9.263205528259277
1747254470.5619822,772,0.14992381632328033
1747254470.796806,773,0.05108669400215149
1747254471.2602706,775,0.10475762188434601
1747254471.4974558,776,0.08412599563598633
1747254471.9596753,778,0.14415578544139862
1747254472.1897905,779,0.18822233378887177
1747254472.4214911,780,0.1654495745897293
1747254472.652121,781,0.2510526776313782
1747254472.8832397,782,0.2639520466327667
1747254474.2777882,788,0.4219636023044586
1747254474.517691,789,0.43565431237220764
1747254474.9972844,791,0.9852393269538879
1747254475.47581,793,1.0082811117172241
1747254475.955193,795,0.7193324565887451
1747254476.1932795,796,0.8972468376159668
1747254476.8979695,799,1.3630493879318237
1747254477.1270144,800,2.2161388397216797
1747254478.0672688,804,0.38396331667900085
1747254478.3071997,805,0.25968703627586365
1747254478.5367694,806,0.3637807071208954
1747254478.7659194,807,0.4104576110839844
1747254479.4491873,810,0.274140328168869
1747254480.1341913,813,0.7482345104217529
1747254481.2964833,818,0.2354915887117386
1747254481.53295,819,0.48107028007507324
1747254481.9958239,821,0.7300001382827759
1747254482.2267644,822,0.73837810754776
1747254482.4568124,823,0.410656601190567
1747254482.9180167,825,0.3859906792640686
1747254483.1555429,826,0.38541167974472046
1747254483.383392,827,0.5211851000785828
1747254483.612569,828,0.3221077024936676
1747254484.534298,832,0.46786776185035706
1747254484.764898,833,0.6988822817802429
1747254485.2258232,835,0.29560479521751404
1747254485.456093,836,0.5412381887435913
1747254485.6917317,837,0.7928135395050049
1747254486.1610372,839,0.9011635184288025
1747254486.3919208,840,0.43821048736572266
1747254487.0930047,843,0.7061880826950073
1747254487.5599518,845,0.27170607447624207
1747254488.7336178,850,0.38773781061172485
1747254488.966912,851,0.38883447647094727
1747254489.665208,854,0.7809060215950012
1747254490.3684058,857,0.4982019364833832
1747254491.0540278,860,0.4486897587776184
1747254491.5112042,862,0.46033868193626404
1747254492.2062318,865,0.4502564072608948
1747254492.4340403,866,0.3268537223339081
1747254493.3471625,870,0.675997793674469
1747254493.581814,871,0.5563749074935913
1747254495.9230435,881,0.5140640139579773
1747254496.3840199,883,0.616969883441925
1747254496.6124032,884,0.7759329080581665
1747254496.8421352,885,0.743985116481781
1747254497.0777807,886,0.7549275755882263
1747254497.5398464,888,1.1827067136764526
1747254498.0068583,890,0.4170307219028473
1747254498.4685135,892,0.4985760748386383
1747254499.1557252,895,1.2115050554275513
1747254499.6150365,897,1.002956748008728
1747254499.8422103,898,1.8429800271987915
1747254500.5259054,901,0.3842950761318207
1747254500.7539823,902,0.5550128817558289
1747254501.2146928,904,0.4893343150615692
1747254501.6833296,906,0.1837497055530548
1747254501.9171424,907,0.2579985558986664
1747254502.1497738,908,0.26791006326675415
1747254502.6157963,910,0.5458755493164062
1747254502.8444002,911,0.5887834429740906
1747254503.5333745,914,0.6041312217712402
1747254504.4646904,918,0.7560057044029236
1747254504.7102044,919,0.6026150584220886
1747254505.2002969,921,0.47033601999282837
1747254505.6768353,923,0.3963565528392792
1747254506.6187475,927,0.5726185441017151
1747254506.8500834,928,0.4931752383708954
1747254507.078438,929,0.6190049648284912
1747254507.3066242,930,0.7718883752822876
1747254507.535478,931,0.3119701147079468
1747254507.7678013,932,0.8615455627441406
1747254508.007817,933,0.49161335825920105
1747254508.4727817,935,0.7401610612869263
1747254509.4017923,939,0.3907848298549652
1747254509.8606339,941,0.6374158263206482
1747254510.090177,942,1.3722680807113647
1747254510.786218,945,0.49348583817481995
1747254511.7183442,949,0.5124690532684326
1747254512.414164,952,0.385781854391098
1747254512.8737466,954,0.4848708212375641
1747254513.1043868,955,0.536743700504303
1747254513.340835,956,0.35989096760749817
1747254514.3193185,960,0.4609543979167938
1747254514.8107584,962,0.7383290529251099
1747254515.0437253,963,0.41763836145401
1747254515.289919,964,0.27247539162635803
1747254515.5255258,965,0.4657959043979645
1747254515.9940612,967,0.9423416256904602
1747254516.234331,968,1.1553771495819092
1747254516.9341884,971,0.6865872740745544
1747254518.1225832,976,0.4804190695285797
1747254518.5979345,978,0.6959440112113953
1747254518.8290567,979,0.5408861041069031
1747254519.2889516,981,0.2923409640789032
1747254519.5220203,982,0.6925184726715088
1747254520.4838965,986,0.48695918917655945
1747254520.9512372,988,0.6236793994903564
1747254521.1997209,989,0.3448716104030609
1747254521.4446092,990,0.4408852159976959
1747254521.9106522,992,0.5556300282478333
1747254522.3788555,994,0.5649592876434326
1747254522.6139557,995,0.6830608248710632
1747254522.8471246,996,0.943626344203949
1747254523.315843,998,0.6807448863983154
1747254523.556481,999,0.4032318592071533
1747254524.0465605,1001,0.6884835958480835
1747254524.2899911,1002,0.5189734101295471
1747254524.5243242,1003,0.6773203611373901
1747254524.7648811,1004,0.7356957793235779
1747254524.9937449,1005,1.1769126653671265
1747254525.230051,1006,0.4851645529270172
1747254526.4002366,1011,1.2553242444992065
1747254526.8716114,1013,1.091705560684204
1747254527.3439503,1015,0.5841765403747559
1747254527.5798435,1016,0.4804780185222626
1747254527.8138363,1017,0.953481137752533
1747254528.9976523,1022,0.6823814511299133
1747254529.9368002,1026,1.405914068222046
1747254530.4046824,1028,1.2119519710540771
1747254530.6366906,1029,0.5900481939315796
1747254532.032055,1035,0.6968817710876465
1747254532.26995,1036,0.3090703785419464
1747254532.5026624,1037,0.6754339337348938
1747254532.7341878,1038,0.7530104517936707
1747254532.9655342,1039,0.6332309246063232
1747254533.8951328,1043,0.705061137676239
1747254534.3639367,1045,0.30023181438446045
1747254534.595475,1046,0.7167389392852783
1747254535.9890554,1052,1.6312824487686157
1747254536.2345283,1053,1.3740767240524292
1747254536.9457452,1056,0.7276133894920349
1747254537.4230182,1058,1.1685150861740112
1747254537.6558416,1059,1.0631835460662842
1747254537.8870833,1060,0.8060262799263
1747254538.3512266,1062,0.7836790084838867
1747254539.049552,1065,0.5919583439826965
1747254539.281768,1066,0.9125898480415344
1747254539.5102744,1067,0.99928218126297
1747254539.9756122,1069,0.5787152647972107
1747254540.2061412,1070,0.8743508458137512
1747254540.4406154,1071,0.5018085837364197
1747254540.672678,1072,0.8537823557853699
1747254540.906682,1073,0.6288133263587952
1747254541.1468163,1074,0.5255510210990906
1747254541.8493733,1077,0.5109493732452393
1747254542.086874,1078,0.4929158389568329
1747254542.564633,1080,0.8046208620071411
1747254542.7969015,1081,0.7584691047668457
1747254543.0273156,1082,0.8584898114204407
1747254543.7219975,1085,0.47902965545654297
1747254543.954116,1086,0.8135926127433777
1747254544.1965525,1087,0.9715250134468079
1747254545.1476977,1091,1.060498595237732
1747254545.388381,1092,0.40716060996055603
1747254545.6203551,1093,0.3673250377178192
1747254546.768237,1098,0.9701239466667175
1747254547.2238915,1100,0.7956094145774841
1747254547.6789846,1102,1.0642036199569702
1747254547.9123807,1103,1.052777886390686
1747254548.139968,1104,0.9864034652709961
1747254548.826855,1107,0.3308883309364319
1747254549.0532613,1108,0.9842648506164551
1747254549.287103,1109,0.5684294104576111
1747254549.516414,1110,0.6629297733306885
1747254549.7444725,1111,0.894860565662384
1747254549.9713988,1112,0.8267579078674316
1747254550.1989431,1113,1.085685133934021
1747254550.4346685,1114,1.226878046989441
1747254550.898247,1116,0.8383336067199707
1747254551.606864,1119,0.5637960433959961
1747254552.078142,1121,0.5348796248435974
1747254552.307339,1122,0.9925159811973572
1747254553.003995,1125,0.4994674324989319
1747254553.2339387,1126,0.6013960838317871
1747254553.698019,1128,1.1496052742004395
1747254553.9305477,1129,1.2968541383743286
1747254554.1606495,1130,0.8267896771430969
1747254554.395332,1131,1.0008591413497925
1747254554.6259956,1132,0.415121465921402
1747254555.0912638,1134,0.5311798453330994
1747254555.3310447,1135,0.8618386387825012
1747254555.5652792,1136,0.7905032634735107
1747254556.2929802,1139,0.7287406325340271
1747254557.0218365,1142,0.683699369430542
1747254557.7272992,1145,1.001320481300354
1747254557.964136,1146,0.43527841567993164
1747254558.434065,1148,3.7376339435577393
1747254558.66673,1149,2.672689199447632
1747254558.9061143,1150,2.917588710784912
1747254559.1387722,1151,4.514039039611816
1747254559.371022,1152,5.607823848724365
1747254559.6034653,1153,3.344620943069458
1747254560.0725007,1155,0.6290296316146851
1747254561.2831898,1160,0.150996595621109
1747254561.7608905,1162,0.20689189434051514
1747254562.2312796,1164,0.232897087931633
1747254562.7021327,1166,0.24553397297859192
1747254562.9443555,1167,0.2853197157382965
1747254564.369139,1173,0.2654491662979126
1747254564.6026676,1174,0.3043387830257416
1747254565.0683632,1176,0.23904065787792206
1747254565.3050842,1177,0.24192550778388977
1747254565.543207,1178,0.36326345801353455
1747254566.4829497,1182,0.45128604769706726
1747254566.9474516,1184,0.5968994498252869
1747254567.4253204,1186,0.39792677760124207
1747254567.8888857,1188,0.3140266239643097
1747254568.1195416,1189,0.5310941934585571
1747254568.3564727,1190,0.7326396107673645
1747254569.0642624,1193,0.43502703309059143
1747254569.2951896,1194,0.375753790140152
1747254569.5257201,1195,0.5473150610923767
1747254570.0024035,1197,0.4901493191719055
1747254570.2448928,1198,0.4862661063671112
1747254570.970308,1201,0.47213926911354065
1747254571.2102141,1202,0.4432313144207001
1747254571.9316156,1205,0.5734132528305054
1747254572.1602395,1206,0.45138606429100037
1747254572.3976996,1207,0.5018290877342224
1747254572.8707669,1209,0.3396788537502289
1747254573.8011854,1213,0.3083835542201996
1747254574.0326843,1214,0.1989997774362564
1747254574.264416,1215,0.46742674708366394
1747254574.7271924,1217,0.4773452877998352
1747254574.9598236,1218,0.6104870438575745
1747254576.1216083,1223,0.4832153916358948
1747254576.589335,1225,0.17036543786525726
1747254577.284654,1228,0.5201754570007324
1747254577.5128815,1229,0.7739704251289368
1747254578.2283154,1232,0.3482711613178253
1747254578.4618106,1233,0.7041934728622437
1747254579.6814892,1238,0.4448974132537842
1747254580.1821115,1240,0.3477817475795746
1747254580.4250307,1241,0.5213529467582703
1747254580.6744602,1242,0.36858507990837097
1747254580.9142854,1243,0.35310932993888855
1747254581.1453307,1244,0.42138671875
1747254581.3813438,1245,0.39971330761909485
1747254581.6120937,1246,0.481597900390625
1747254582.3204136,1249,0.6147620677947998
1747254582.5549552,1250,0.4665237367153168
1747254582.787767,1251,0.6787452101707458
1747254583.0187223,1252,0.5293688774108887
1747254583.4986784,1254,0.7463566064834595
1747254583.9684813,1256,0.5212101936340332
1747254584.1996212,1257,0.57696932554245
1747254584.8972318,1260,0.706056535243988
1747254585.1274235,1261,0.5981516242027283
1747254585.829967,1264,0.29345670342445374
1747254586.5265017,1267,0.6231648325920105
1747254587.4881501,1271,0.8755492568016052
1747254588.709059,1276,0.495499849319458
1747254588.955847,1277,0.5274726748466492
1747254589.209882,1278,0.8607656359672546
1747254590.1403964,1282,0.210246279835701
1747254590.8461921,1285,0.8861134648323059
1747254592.0326777,1290,0.5463738441467285
1747254592.7535927,1293,0.6529049873352051
1747254593.4665468,1296,0.5310730934143066
1747254593.9329824,1298,0.7876600623130798
1747254594.1635206,1299,0.2645270526409149
1747254594.8568568,1302,0.5067205429077148
1747254595.7860446,1306,0.7488536238670349
1747254596.7399044,1310,0.6277716159820557
1747254597.695324,1314,0.8455837368965149
1747254597.9387722,1315,0.4435969293117523
1747254599.121098,1320,0.7157046794891357
1747254599.5979676,1322,0.45488205552101135
1747254599.830414,1323,0.6307997107505798
1747254600.299288,1325,0.5393463373184204
1747254600.531642,1326,0.4981488287448883
1747254601.0040228,1328,0.4518699645996094
1747254602.6485913,1335,0.5669265389442444
1747254604.7651424,1344,0.38132575154304504
1747254604.997396,1345,1.0350658893585205
1747254605.4869883,1347,1.037263035774231
1747254605.722973,1348,0.4231446385383606
1747254606.445711,1351,0.7454065680503845
1747254606.6841238,1352,0.7209216356277466
1747254607.174947,1354,0.7734403014183044
1747254608.1519468,1358,0.6068394780158997
1747254608.6300058,1360,1.0204393863677979
1747254609.5624008,1364,1.13856041431427
1747254609.7909465,1365,0.5063135623931885
1747254610.020658,1366,0.5830384492874146
1747254610.2530217,1367,0.9882933497428894
1747254610.4805117,1368,0.6944169402122498
1747254611.3992906,1372,0.8649385571479797
1747254611.62861,1373,1.162173867225647
1747254612.090331,1375,0.7268334627151489
1747254612.3170216,1376,0.8137322664260864
1747254613.2374668,1380,0.8563562631607056
1747254614.4024532,1385,0.692035436630249
1747254614.6319203,1386,0.08035010099411011
1747254615.5466692,1390,0.3991663157939911
1747254616.237151,1393,0.9262471199035645
1747254616.9227927,1396,1.1731480360031128
1747254617.15649,1397,0.5462022423744202
1747254617.6268713,1399,0.5008973479270935
1747254617.8655775,1400,0.8318781852722168
1747254618.576587,1403,1.2989102602005005
1747254619.0613108,1405,1.071015477180481
1747254620.9774225,1413,0.5610782504081726
1747254621.6819825,1416,1.0648506879806519
1747254621.915878,1417,0.5637785792350769
1747254622.3932254,1419,1.0204180479049683
1747254622.854108,1421,1.1940463781356812
1747254623.0883198,1422,0.8059483766555786
1747254625.199654,1431,0.5288212895393372
1747254625.4299583,1432,0.807740330696106
1747254626.3727138,1436,0.4267200529575348
1747254626.8363152,1438,0.3903183937072754
1747254627.0715349,1439,0.9885687828063965
1747254627.3021796,1440,0.44109755754470825
1747254627.5397265,1441,1.0806225538253784
1747254628.2322466,1444,0.7906147837638855
1747254628.6875775,1446,0.8612338900566101
1747254628.9160473,1447,0.6614372134208679
1747254629.1577706,1448,1.1978116035461426
1747254629.3945212,1449,0.768535315990448
1747254629.6291947,1450,1.6520217657089233
1747254629.8578782,1451,1.158133864402771
1747254630.096886,1452,0.6244677901268005
1747254630.5595076,1454,0.503069281578064
1747254630.789892,1455,0.746675431728363
1747254631.0193133,1456,1.3052271604537964
1747254631.2482262,1457,0.47908663749694824
1747254631.4739866,1458,0.7820973992347717
1747254631.7001147,1459,1.1252307891845703
1747254631.928747,1460,1.3414075374603271
1747254632.1564293,1461,0.7304912805557251
1747254632.6163945,1463,1.0980545282363892
1747254634.3136632,1470,0.5927700400352478
1747254635.0107646,1473,0.845021665096283
1747254635.2441895,1474,0.9120856523513794
1747254635.7142282,1476,1.3635122776031494
1747254635.9596212,1477,0.4945794641971588
1747254636.8743954,1481,0.9223181009292603
1747254637.1027217,1482,1.9792317152023315
1747254637.3308792,1483,0.30429670214653015
1747254638.24448,1487,0.6934620141983032
1747254638.4821198,1488,1.5315855741500854
1747254638.7122474,1489,0.915865421295166
1747254638.9418929,1490,0.7882227897644043
1747254639.1729128,1491,0.8284900784492493
1747254639.6341214,1493,1.7615184783935547
1747254639.8641205,1494,1.137681484222412
1747254640.7959988,1498,0.33949515223503113
1747254641.029783,1499,1.5117560625076294
1747254641.2714155,1500,0.38756805658340454
1747254641.7411015,1502,0.48172688484191895
1747254642.4355702,1505,1.0950167179107666
1747254643.3691866,1509,0.5813352465629578
1747254643.6035814,1510,0.4131802022457123
1747254643.8500512,1511,0.6607031226158142
1747254644.3095562,1513,0.5846985578536987
1747254644.766297,1515,0.7075876593589783
1747254644.9952369,1516,0.5015289783477783
1747254646.6041505,1523,0.14282426238059998
1747254647.3018422,1526,1.2795652151107788
1747254647.7697802,1528,0.8502666354179382
1747254649.1762006,1534,0.26407569646835327
1747254649.9031897,1537,0.8136124610900879
1747254650.1354592,1538,1.0903371572494507
1747254650.835347,1541,0.8426744341850281
1747254651.7679322,1545,0.6934391260147095
1747254652.2367432,1547,0.8406983613967896
1747254652.4698799,1548,0.957623302936554
1747254653.172876,1551,0.5398997068405151
1747254653.402873,1552,0.5308985710144043
1747254653.6365197,1553,1.9872783422470093
1747254654.1023664,1555,0.9750242233276367
1747254654.5660014,1557,0.3659977912902832
1747254655.7203352,1562,0.5335575342178345
1747254656.1817567,1564,0.23207950592041016
1747254656.4122982,1565,0.926537036895752
1747254656.6412692,1566,0.2674228549003601
1747254657.103035,1568,0.16664494574069977
1747254657.5717812,1570,0.6076894402503967
1747254657.8050942,1571,1.141530990600586
1747254658.039048,1572,0.6835970282554626
1747254658.2805552,1573,0.2842823565006256
1747254658.9748504,1576,1.3707717657089233
1747254659.4353218,1578,0.2544437050819397
1747254659.666503,1579,0.7845880389213562
1747254659.8971176,1580,0.7531046271324158
1747254660.1359384,1581,0.6846169233322144
1747254660.371431,1582,1.1582695245742798
1747254661.0743854,1585,0.823405385017395
1747254662.2329779,1590,0.6306159496307373
1747254663.4026952,1595,1.4324485063552856
1747254663.637707,1596,0.24673087894916534
1747254663.8712537,1597,0.8497325778007507
1747254664.8198516,1601,0.37808915972709656
1747254665.0509894,1602,1.0276284217834473
1747254665.2821267,1603,1.0635851621627808
1747254666.9074962,1610,0.7290623784065247
1747254667.1378298,1611,1.5698072910308838
1747254667.6202676,1613,0.7552301287651062
1747254667.855918,1614,1.4687087535858154
1747254668.3299103,1616,0.7705093026161194
1747254669.2716515,1620,1.1939162015914917
1747254669.74743,1622,0.5960733294487
1747254670.216799,1624,1.2473686933517456
1747254670.6851897,1626,0.8957390785217285
1747254670.9187346,1627,0.5311161279678345
1747254671.8499703,1631,0.7034372687339783
1747254672.7667227,1635,0.42397746443748474
1747254673.0041423,1636,0.8827255368232727
1747254673.2396204,1637,0.4486064910888672
1747254673.478899,1638,0.7841218113899231
1747254673.9477484,1640,0.7897944450378418
1747254674.179878,1641,0.37210533022880554
1747254675.3532393,1646,1.0137232542037964
1747254675.584606,1647,0.32910701632499695
1747254676.0476444,1649,0.9044868350028992
1747254676.512146,1651,2.573296546936035
1747254676.7433562,1652,1.1322526931762695
1747254676.9759865,1653,1.3051767349243164
1747254677.2052338,1654,1.06771981716156
1747254677.6846673,1656,1.3752564191818237
1747254678.145233,1658,0.672886073589325
1747254679.083866,1662,0.47407084703445435
1747254679.5517302,1664,1.2728395462036133
1747254680.0297005,1666,0.4038717746734619
1747254680.74649,1669,0.9835187792778015
1747254680.9850783,1670,1.0259230136871338
1747254681.9356713,1674,0.8854950070381165
1747254682.6331687,1677,1.4834470748901367
1747254683.1001425,1679,0.3766394257545471
1747254683.3320694,1680,1.1203773021697998
1747254683.5634658,1681,1.7824102640151978
1747254683.802634,1682,0.7986497282981873
1747254684.5099516,1685,1.5328179597854614
1747254684.740593,1686,0.7548327445983887
1747254684.9702692,1687,0.7710050344467163
1747254685.1999583,1688,0.6114012598991394
1747254685.4336627,1689,0.2046349048614502
1747254685.6687603,1690,0.3805428147315979
1747254686.3729615,1693,0.6688024401664734
1747254686.6091056,1694,0.4155207574367523
1747254686.8383462,1695,0.4326338768005371
1747254687.311759,1697,0.7997099757194519
1747254687.5538027,1698,0.32539770007133484
1747254687.804524,1699,0.9243767857551575
1747254688.0414658,1700,0.7945905327796936
1747254688.5153997,1702,0.5809110403060913
1747254688.984637,1704,1.0660713911056519
1747254689.691257,1707,0.7073929905891418
1747254690.1607885,1709,0.4441099762916565
1747254690.3938553,1710,0.8379842638969421
1747254690.6277318,1711,1.6638096570968628
1747254690.866515,1712,0.1692008227109909
1747254692.2747333,1718,0.7544752955436707
1747254692.5062435,1719,1.5037778615951538
1747254693.2059143,1722,1.0063889026641846
1747254693.44119,1723,0.7484238147735596
1747254693.6737516,1724,0.37551021575927734
1747254693.907162,1725,0.3806063234806061
1747254695.093968,1730,0.5882202982902527
1747254696.9513113,1738,0.42878732085227966
1747254697.1857953,1739,0.8431898951530457
1747254697.4224668,1740,0.8156736493110657
1747254698.124817,1743,0.40216609835624695
1747254698.58674,1745,0.6222130060195923
1747254699.2815735,1748,0.6017621159553528
1747254699.510929,1749,0.4892287254333496
1747254699.7414334,1750,0.5886268615722656
1747254699.9712093,1751,0.26051273941993713
1747254700.4311583,1753,0.7413094639778137
1747254700.665849,1754,0.6079456210136414
1747254701.363246,1757,0.27294033765792847
1747254702.5208478,1762,1.5724738836288452
1747254702.7517283,1763,1.0948631763458252
1747254703.214389,1765,0.7055942416191101
1747254703.4460602,1766,0.17601728439331055
1747254703.90284,1768,0.5561067461967468
1747254705.5152924,1775,0.9095789790153503
1747254705.7479997,1776,0.5210496783256531
1747254705.9787323,1777,0.5227850675582886
1747254706.6629453,1780,1.167423129081726
1747254706.8944247,1781,1.1991889476776123
1747254707.5967062,1784,1.2687777280807495
1747254707.8356206,1785,1.5534073114395142
1747254708.0761588,1786,0.72469162940979
1747254708.320044,1787,1.1939195394515991
1747254708.8018672,1789,0.7175252437591553
1747254709.0477884,1790,0.45852842926979065
1747254709.525899,1792,1.1361652612686157
1747254710.0011833,1794,0.4762752950191498
1747254710.4686477,1796,1.1966365575790405
1747254710.7006304,1797,0.05496294051408768
1747254711.4107065,1800,0.7076475024223328
1747254711.8656232,1802,0.2729891240596771
1747254712.093245,1803,0.4398845136165619
1747254712.326446,1804,1.948989748954773
1747254713.2427661,1808,0.3527699410915375
1747254713.7048671,1810,1.2019250392913818
1747254714.6428313,1814,0.3405197560787201
1747254715.1007304,1816,0.3195946216583252
1747254715.5600214,1818,0.4708326756954193
1747254715.7958345,1819,0.24010112881660461
1747254716.737173,1823,1.1813641786575317
1747254717.4572518,1826,0.37366411089897156
1747254717.7026608,1827,1.5672160387039185
1747254718.1769567,1829,1.2944319248199463
1747254718.4154367,1830,0.45151907205581665
1747254718.8815856,1832,1.2368601560592651
1747254719.1116934,1833,0.2068396806716919
1747254719.3473842,1834,0.5929335355758667
1747254719.815223,1836,0.11968960613012314
1747254720.04815,1837,0.5417150855064392
1747254720.281827,1838,1.6982625722885132
1747254721.70017,1844,0.7542524933815002
1747254721.93799,1845,0.8833526968955994
1747254722.183419,1846,1.0611146688461304
1747254722.423565,1847,1.716769814491272
1747254722.6636407,1848,1.1139283180236816
1747254723.3776772,1851,0.994745671749115
1747254723.8384924,1853,0.1831776350736618
1747254724.5324373,1856,0.23402045667171478
1747254725.4630222,1860,0.437301367521286
1747254726.4095688,1864,1.544223427772522
1747254726.6397426,1865,0.8323745727539062
1747254726.8681383,1866,0.4548772871494293
1747254727.0970552,1867,0.5475903749465942
1747254728.0298169,1871,0.2770649492740631
1747254728.2632372,1872,0.19006001949310303
1747254728.496109,1873,0.6597216129302979
1747254728.7313688,1874,0.5148608684539795
1747254728.9649746,1875,1.3137178421020508
1747254729.4276297,1877,0.6788657307624817
1747254729.8934035,1879,0.8993021845817566
1747254730.1275249,1880,0.27892032265663147
1747254730.8248456,1883,0.8767250180244446
1747254731.058027,1884,0.7287758588790894
1747254731.5267265,1886,1.5238953828811646
1747254732.00654,1888,0.39608240127563477
1747254732.4806623,1890,1.167357325553894
1747254732.7145672,1891,1.5298631191253662
1747254733.6378572,1895,1.1875289678573608
1747254734.5740163,1899,0.1670530140399933
1747254735.0531015,1901,0.8839139938354492
1747254735.294852,1902,0.47045809030532837
1747254736.2339222,1906,1.5828559398651123
1747254736.698482,1908,0.19478043913841248
1747254736.9310656,1909,0.6864932179450989
1747254737.1636264,1910,0.363224059343338
1747254737.8596768,1913,2.213918447494507
1747254738.567589,1916,0.08970006555318832
1747254739.0477383,1918,0.19217374920845032
1747254740.4524336,1924,1.578972578048706
1747254740.683397,1925,1.698668360710144
1747254740.9154925,1926,0.35304275155067444
1747254741.3827944,1928,0.18243183195590973
1747254741.6137123,1929,0.4997507631778717
1747254742.3084812,1932,0.16919554769992828
1747254743.0042276,1935,0.6524665951728821
1747254743.2380736,1936,0.06343206018209457
1747254743.933006,1939,0.22344724833965302
1747254744.1626844,1940,1.006322979927063
1747254744.3922734,1941,1.2252473831176758
1747254744.6246984,1942,1.1539262533187866
1747254745.3161016,1945,0.7299417853355408
1747254745.7743268,1947,0.9722418785095215
1747254746.463087,1950,0.6844477653503418
1747254746.7004473,1951,0.426329106092453
1747254747.171176,1953,0.47689762711524963
1747254747.870168,1956,1.0788702964782715
1747254748.8208287,1960,0.6624479293823242
1747254749.0571418,1961,2.0202653408050537
1747254749.2921371,1962,0.5459514260292053
1747254749.5293128,1963,1.0625990629196167
1747254749.7737625,1964,1.995726227760315
1747254750.2355187,1966,0.35448095202445984
1747254750.4706733,1967,0.31852468848228455
1747254750.7060115,1968,2.4078996181488037
1747254750.935477,1969,1.9666839838027954
1747254752.3149402,1975,1.7052310705184937
1747254752.7787912,1977,1.850825309753418
1747254753.0073924,1978,0.3685978353023529
1747254753.2367089,1979,1.158707618713379
1747254753.4663239,1980,0.17588543891906738
1747254753.6945724,1981,0.6946935057640076
1747254753.9243968,1982,0.8952107429504395
1747254754.1524777,1983,0.3572806417942047
1747254754.6125383,1985,0.9027006030082703
1747254755.0744185,1987,1.0760043859481812
1747254755.3109066,1988,1.2817209959030151
1747254755.5599098,1989,0.33314552903175354
1747254756.0243454,1991,0.6831745505332947
1747254756.2531111,1992,0.3953104019165039
1747254756.481836,1993,1.1549524068832397
1747254756.9426742,1995,0.41973376274108887
1747254757.8593943,1999,1.105540156364441


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_44_384466-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254290.47852,0,1.3659005165100098
1747254291.193947,3,1.3500367403030396
1747254291.4238489,4,1.3667151927947998
1747254292.8116643,10,1.4487661123275757
1747254293.0426161,11,1.426316738128662
1747254293.723829,14,1.431010127067566
1747254293.9578903,15,1.3797290325164795
1747254294.6451623,18,1.7649534940719604
1747254294.8758798,19,1.4601389169692993
1747254295.1055796,20,1.2065207958221436
1747254295.5634146,22,1.3384560346603394
1747254295.7928925,23,1.7345153093338013
1747254296.4831858,26,1.9144729375839233
1747254296.7209432,27,1.6205201148986816
1747254298.1380916,33,2.1922659873962402
1747254298.8269725,36,2.2588391304016113
1747254299.0575714,37,2.7877585887908936
1747254299.2865248,38,3.0178844928741455
1747254299.5141115,39,2.595625400543213
1747254299.742402,40,2.6716232299804688
1747254301.3425376,47,3.3473479747772217
1747254301.5762775,48,3.163480520248413
1747254301.8091943,49,2.830798625946045
1747254302.26912,51,2.0871434211730957
1747254302.4981995,52,2.3991951942443848
1747254302.9598124,54,3.563441753387451
1747254303.659598,57,3.054816246032715
1747254304.3730361,60,2.9704196453094482
1747254304.6048443,61,2.5897655487060547
1747254304.843318,62,1.9599088430404663
1747254305.0741513,63,2.3419687747955322
1747254305.5383031,65,3.4868457317352295
1747254305.7707405,66,3.755431652069092
1747254306.0068226,67,3.4585652351379395
1747254306.2383978,68,3.081350564956665
1747254306.708607,70,3.270871639251709
1747254306.9448469,71,3.4042725563049316
1747254308.3420265,77,2.5983946323394775
1747254308.80638,79,3.0229101181030273
1747254309.0390537,80,3.27187180519104
1747254309.5014706,82,3.5032055377960205
1747254309.7378726,83,3.5121865272521973
1747254310.2189934,85,3.276414155960083
1747254311.183902,89,3.0872762203216553
1747254311.4274907,90,3.4346704483032227
1747254312.636519,95,3.4795639514923096
1747254313.5809948,99,3.3062326908111572
1747254313.8134296,100,3.2087132930755615
1747254314.5273876,103,2.86917781829834
1747254315.254066,106,3.5400800704956055
1747254315.4878192,107,3.5338759422302246
1747254315.9519846,109,3.628680467605591
1747254317.1025264,114,3.2991740703582764
1747254317.5785997,116,3.4591827392578125
1747254318.8110585,121,3.2647745609283447
1747254319.7862818,125,3.5483522415161133
1747254320.03138,126,3.2508912086486816
1747254320.5267205,128,3.426859140396118
1747254321.0123947,130,3.262371301651001
1747254321.2550948,131,3.324430227279663
1747254321.4894142,132,3.2046663761138916
1747254322.440434,136,3.1797540187835693
1747254322.672484,137,3.3545174598693848
1747254324.0753767,143,3.60516095161438
1747254324.3112502,144,3.5886759757995605
1747254324.7779536,146,3.4008731842041016
1747254325.0098407,147,3.3922441005706787
1747254325.7219348,150,2.9381837844848633
1747254327.3528535,157,3.4018585681915283
1747254327.8215115,159,3.374589443206787
1747254328.0552459,160,3.3815524578094482
1747254328.5151792,162,3.079317808151245
1747254328.9800344,164,2.8011856079101562
1747254329.447074,166,3.41430401802063
1747254330.3727064,170,3.6509134769439697
1747254330.602865,171,3.62917423248291
1747254330.8318903,172,3.5842792987823486
1747254331.5177343,175,3.4353652000427246
1747254331.7515876,176,3.6594269275665283
1747254331.9795315,177,3.5505549907684326
1747254332.2074893,178,3.4277853965759277
1747254332.663863,180,3.3080496788024902
1747254332.8909035,181,3.564059019088745
1747254333.5771267,184,3.4823522567749023
1747254333.8077302,185,3.4728455543518066
1747254334.038124,186,3.500056743621826
1747254334.7419293,189,3.37009334564209
1747254334.979413,190,3.4507713317871094
1747254335.210664,191,3.460008382797241
1747254335.4410176,192,3.1984972953796387
1747254336.1455917,195,3.5096991062164307
1747254337.0894547,199,3.2315025329589844
1747254337.32091,200,3.849700450897217
1747254337.8009772,202,3.923421621322632
1747254338.0427234,203,3.68328595161438
1747254338.277811,204,3.7508580684661865
1747254338.5150506,205,3.83245849609375
1747254338.9859152,207,3.822483539581299
1747254339.4629755,209,3.6302409172058105
1747254339.931221,211,3.6840310096740723
1747254340.3996274,213,3.590428113937378
1747254340.8677785,215,3.603050947189331
1747254341.1008193,216,3.5410284996032715
1747254341.5571892,218,3.664828062057495
1747254341.7863524,219,3.6732234954833984
1747254342.0132418,220,3.487520694732666
1747254342.2396004,221,3.5667667388916016
1747254342.466148,222,3.478268623352051
1747254342.9313276,224,3.4614579677581787
1747254343.1580114,225,3.5424885749816895
1747254344.0805535,229,3.4274935722351074
1747254345.4677832,235,3.47493052482605
1747254345.9344633,237,3.3404881954193115
1747254346.1631668,238,3.5578320026397705
1747254346.3915524,239,3.359687328338623
1747254346.8595526,241,3.5074174404144287
1747254347.0923884,242,3.2234456539154053
1747254347.5682392,244,3.446092367172241
1747254347.8000631,245,3.30552339553833
1747254348.0305562,246,3.4536325931549072
1747254348.2604225,247,3.2064244747161865
1747254349.417235,252,3.516697883605957
1747254349.6486773,253,3.599687099456787
1747254349.883967,254,3.6370086669921875
1747254350.5816336,257,3.575716018676758
1747254350.8143206,258,3.7479143142700195
1747254351.046641,259,3.598440408706665
1747254351.278163,260,3.609337568283081
1747254351.7414758,262,3.6466550827026367
1747254353.625102,270,3.4844675064086914
1747254353.8643665,271,3.343811273574829
1747254354.565721,274,3.427685260772705
1747254354.7966986,275,3.479247570037842
1747254355.027301,276,3.6525845527648926
1747254355.493217,278,3.4146645069122314
1747254355.9624896,280,3.446957588195801
1747254356.4257393,282,3.5129528045654297
1747254356.655212,283,3.516969680786133
1747254357.1129398,285,3.5400116443634033
1747254357.5789752,287,3.50077486038208
1747254357.8239195,288,3.282670736312866
1747254358.2971125,290,3.4576776027679443
1747254359.4784584,295,3.5514140129089355
1747254359.7129018,296,2.9995670318603516
1747254359.9447865,297,3.2248125076293945
1747254360.1810603,298,3.3328280448913574
1747254361.5858176,304,3.338221311569214
1747254362.0488298,306,3.6730992794036865
1747254362.5139215,308,3.562443256378174
1747254362.758301,309,3.483043909072876
1747254363.461233,312,3.5574138164520264
1747254363.697485,313,3.360635757446289
1747254364.397835,316,3.616490602493286
1747254364.8643284,318,3.266547203063965
1747254365.0929239,319,3.2943031787872314
1747254365.78387,322,3.4745242595672607
1747254366.2459152,324,3.528189182281494
1747254367.3958127,329,3.4513750076293945
1747254367.6278558,330,3.53033447265625
1747254367.8562331,331,3.559234142303467
1747254368.087841,332,3.5542666912078857
1747254369.2701416,337,3.501923084259033
1747254369.506763,338,3.3977794647216797
1747254369.968311,340,3.4499242305755615
1747254370.6561131,343,3.4466054439544678
1747254370.8848019,344,3.450183153152466
1747254371.1150436,345,3.4800217151641846
1747254371.3479319,346,3.4228131771087646
1747254371.8056335,348,3.406726837158203
1747254372.271271,350,3.261118173599243
1747254372.7341511,352,3.448195219039917
1747254372.96372,353,3.4968082904815674
1747254373.1976748,354,3.5582823753356934
1747254374.1141696,358,3.3830955028533936
1747254374.581808,360,3.5269787311553955
1747254375.0405805,362,3.5533814430236816
1747254375.2696493,363,3.552633285522461
1747254375.4998581,364,3.506857395172119
1747254375.7285447,365,3.3846027851104736
1747254375.957645,366,3.486583948135376
1747254376.1862328,367,3.379145860671997
1747254376.425607,368,3.3456571102142334
1747254377.7954316,374,3.4567904472351074
1747254378.48161,377,3.456714153289795
1747254378.713584,378,3.3608558177948
1747254380.3655508,385,3.4416325092315674
1747254380.5973082,386,3.460866928100586
1747254381.5334094,390,3.4530417919158936
1747254381.7735066,391,3.417126417160034
1747254382.0142221,392,3.314095973968506
1747254382.2556505,393,3.471135377883911
1747254382.5160878,394,3.2049455642700195
1747254382.748489,395,3.3896641731262207
1747254382.977001,396,3.3060672283172607
1747254383.2073925,397,3.285889148712158
1747254383.4394093,398,3.162424087524414
1747254383.6812816,399,3.3871734142303467
1747254384.1489255,401,3.274322509765625
1747254384.3814273,402,3.494481086730957
1747254384.8594086,404,3.2968716621398926
1747254385.8006973,408,3.4248831272125244
1747254386.0360136,409,3.3445234298706055
1747254386.7385821,412,3.4937973022460938
1747254386.9692566,413,3.300041675567627
1747254387.1998165,414,3.3038582801818848
1747254387.4306188,415,3.3935019969940186
1747254388.1246269,418,2.5864005088806152
1747254388.844408,421,3.0880188941955566
1747254389.0839949,422,3.3577187061309814
1747254389.7863376,425,3.616806745529175
1747254390.0218165,426,3.514218330383301
1747254390.954493,430,3.5874202251434326
1747254391.1849802,431,3.532717227935791
1747254391.8714294,434,3.519251585006714
1747254392.1094627,435,3.5370097160339355
1747254392.3392508,436,3.5965635776519775
1747254392.5705419,437,3.441718339920044
1747254392.8057773,438,3.3356266021728516
1747254393.0346942,439,3.526540756225586
1747254393.2640247,440,3.5223588943481445
1747254393.4932764,441,3.627139091491699
1747254393.9508224,443,3.5340044498443604
1747254394.179924,444,3.4437806606292725
1747254394.4097733,445,3.5057623386383057
1747254394.644828,446,3.4706733226776123
1747254395.5985448,450,3.3920063972473145
1747254395.8373792,451,3.4684207439422607
1747254396.070441,452,3.525625705718994
1747254396.3040059,453,3.469344139099121
1747254396.538206,454,3.5379137992858887
1747254397.0026011,456,3.4562551975250244
1747254397.4575038,458,3.528925895690918
1747254397.9161177,460,3.1095988750457764
1747254398.1476548,461,3.279151678085327
1747254398.833052,464,3.451042890548706
1747254399.061007,465,3.5257015228271484
1747254399.2927756,466,3.394113540649414
1747254399.7582974,468,3.309321880340576
1747254400.224728,470,3.3511557579040527
1747254401.163341,474,3.348259687423706
1747254401.3943498,475,3.2974393367767334
1747254402.088184,478,3.380406141281128
1747254402.332012,479,3.284498691558838
1747254402.564988,480,3.3899788856506348
1747254402.8055685,481,3.2909469604492188
1747254403.0438216,482,3.358668088912964
1747254403.2828267,483,3.4222850799560547
1747254403.5215275,484,3.285325527191162
1747254403.9880474,486,3.385422945022583
1747254404.2189136,487,3.3635025024414062
1747254404.4548016,488,3.2369089126586914
1747254404.6851478,489,3.39204478263855
1747254405.151191,491,3.3664052486419678
1747254405.8470628,494,3.4194421768188477
1747254406.777891,498,3.2966809272766113
1747254407.4823608,501,3.2978482246398926
1747254407.7210267,502,3.184631109237671
1747254407.953783,503,3.374124526977539
1747254408.6830354,506,3.381847620010376
1747254409.1565247,508,3.312737464904785
1747254409.3907623,509,3.579979419708252
1747254409.6242435,510,3.5017902851104736
1747254409.8547835,511,3.573296070098877
1747254410.083422,512,3.3720579147338867
1747254410.3113127,513,3.3453853130340576
1747254410.5490928,514,3.4454095363616943
1747254411.25322,517,3.4961652755737305
1747254411.4819345,518,3.4837353229522705
1747254411.7088823,519,3.4875640869140625
1747254411.9373286,520,3.5091471672058105
1747254412.6255667,523,3.3496363162994385
1747254414.254206,530,3.3881356716156006
1747254414.94631,533,3.4056708812713623
1747254415.1781998,534,3.2885873317718506
1747254415.650493,536,3.5473060607910156
1747254415.8783445,537,3.402987241744995
1747254416.113657,538,3.413630247116089
1747254416.3483899,539,3.3444769382476807
1747254416.582142,540,3.3300206661224365
1747254417.0528424,542,3.0565989017486572
1747254417.2877605,543,3.0241780281066895
1747254417.5214884,544,2.237947463989258
1747254417.9849162,546,2.465317726135254
1747254418.2191145,547,2.9277663230895996
1747254418.918954,550,4.255138874053955
1747254419.3744931,552,4.17110013961792
1747254419.8381183,554,4.2592010498046875
1747254420.074103,555,4.07255744934082
1747254420.3072696,556,4.202888488769531
1747254421.7060509,562,4.0483622550964355
1747254421.9375346,563,4.075752258300781
1747254422.1685245,564,4.0509467124938965
1747254423.0878067,568,3.7629175186157227
1747254423.7797198,571,3.948528289794922
1747254424.2528498,573,3.9492008686065674
1747254424.9473753,576,3.9063961505889893
1747254425.868588,580,3.7531392574310303
1747254426.7886784,584,3.65978741645813
1747254427.0214777,585,3.9278371334075928
1747254427.2593262,586,3.755876064300537
1747254427.7261083,588,3.794607162475586
1747254428.1877787,590,3.826725482940674
1747254428.4191585,591,3.6782050132751465
1747254428.6504338,592,3.790872097015381
1747254429.1126134,594,3.6983048915863037
1747254429.5858123,596,3.7860336303710938
1747254429.8202116,597,3.7967748641967773
1747254430.0520256,598,3.8219916820526123
1747254430.286846,599,3.693159580230713
1747254430.7545943,601,3.7821528911590576
1747254430.9950671,602,3.7300031185150146
1747254431.2292752,603,3.649559259414673
1747254431.6997263,605,3.8194026947021484
1747254432.3889673,608,3.6828107833862305
1747254432.8467429,610,3.7833056449890137
1747254433.5269482,613,3.7082126140594482
1747254433.7607017,614,3.8186051845550537
1747254434.219504,616,3.7014079093933105
1747254434.6877728,618,3.6839101314544678
1747254435.1512713,620,3.781952142715454
1747254435.6075327,622,3.6766157150268555
1747254435.835139,623,3.6536049842834473
1747254436.5292432,626,3.683546781539917
1747254436.9909058,628,3.5422565937042236
1747254437.2181265,629,3.5565812587738037
1747254438.1534176,633,3.6159732341766357
1747254438.612111,635,3.6005194187164307
1747254439.068506,637,3.519670248031616
1747254439.760842,640,3.649735927581787
1747254439.990734,641,3.517246723175049
1747254440.2206364,642,3.535975456237793
1747254440.4534945,643,3.5897603034973145
1747254440.680495,644,3.5095109939575195
1747254440.909806,645,3.5683023929595947
1747254441.820912,649,3.619938373565674
1747254442.2874455,651,3.550309896469116
1747254442.5209277,652,3.5371434688568115
1747254442.7551749,653,3.468226432800293
1747254442.9856172,654,3.5275654792785645
1747254443.2178905,655,3.5442488193511963
1747254443.925023,658,3.519960641860962
1747254444.1572685,659,3.6153647899627686
1747254444.3919497,660,3.588235378265381
1747254445.9986303,667,3.6132776737213135
1747254446.6893883,670,3.559746265411377
1747254447.8479173,675,3.3583669662475586
1747254448.077212,676,3.4620795249938965
1747254448.3144982,677,3.3965089321136475
1747254449.0210106,680,3.4034833908081055
1747254449.4881825,682,3.539133310317993
1747254449.7241676,683,3.4801700115203857
1747254449.9708843,684,3.482388496398926
1747254450.6768243,687,3.3316760063171387
1747254451.8355227,692,3.4225645065307617
1747254452.3073707,694,3.475294351577759
1747254452.545936,695,3.319978952407837
1747254452.7792158,696,3.489285945892334
1747254453.008622,697,3.4718716144561768
1747254453.484613,699,3.4107449054718018
1747254454.183051,702,3.231903076171875
1747254454.4171424,703,3.5950088500976562
1747254454.8825123,705,3.4172780513763428
1747254455.8078258,709,3.312713623046875
1747254456.0455732,710,3.3547399044036865
1747254456.5074701,712,3.5523059368133545
1747254457.2055974,715,3.441275119781494
1747254457.6772628,717,3.609391689300537
1747254458.1473405,719,3.449220895767212
1747254458.384766,720,3.3380627632141113
1747254458.627,721,3.4575788974761963
1747254459.0880904,723,3.5385935306549072
1747254459.5491388,725,3.4348840713500977
1747254459.7812376,726,3.454007387161255
1747254460.021021,727,3.4270236492156982
1747254460.2523592,728,3.474123954772949
1747254460.4819372,729,3.334315299987793
1747254460.9421616,731,3.4194600582122803
1747254461.1715765,732,3.4945156574249268
1747254461.4105632,733,3.377634048461914
1747254462.580442,738,3.403114080429077
1747254462.8103235,739,3.255704164505005
1747254463.0502784,740,3.388044834136963
1747254463.5081248,742,3.3979952335357666
1747254463.742686,743,3.322396993637085
1747254463.9764042,744,3.3441669940948486
1747254464.209703,745,3.4762685298919678
1747254465.8320308,752,3.416118621826172
1747254466.5239968,755,3.3714241981506348
1747254466.7551687,756,3.380894899368286
1747254467.224008,758,3.448157787322998
1747254468.4118295,763,3.304047107696533
1747254468.6441374,764,3.162212610244751
1747254468.873239,765,2.9780328273773193
1747254469.559762,768,1.1977195739746094
1747254469.8766348,769,1.05516517162323
1747254470.5762508,772,2.4794423580169678
1747254470.8101943,773,2.556788682937622
1747254471.2834888,775,3.130925416946411
1747254471.5107794,776,3.5344948768615723
1747254471.9733787,778,3.824833393096924
1747254472.2041605,779,4.0588860511779785
1747254472.4357436,780,4.025095462799072
1747254472.6669083,781,4.118030548095703
1747254472.8971853,782,3.9232475757598877
1747254474.2998693,788,3.0938215255737305
1747254474.538579,789,3.2742996215820312
1747254475.0130944,791,2.9341156482696533
1747254475.4920437,793,2.732722282409668
1747254475.9710093,795,3.110945701599121
1747254476.2080305,796,3.0892908573150635
1747254476.9120595,799,2.9505906105041504
1747254477.1424358,800,2.841860771179199
1747254478.0882916,804,3.7921981811523438
1747254478.3210058,805,3.7071337699890137
1747254478.5501273,806,3.7919955253601074
1747254478.7796407,807,3.5932772159576416
1747254479.4636042,810,3.5389277935028076
1747254480.1524935,813,3.359175682067871
1747254481.310719,818,3.6604762077331543
1747254481.5491848,819,3.3278892040252686
1747254482.0146537,821,3.1458539962768555
1747254482.2441058,822,3.4046456813812256
1747254482.4744422,823,3.4524667263031006
1747254482.9351609,825,3.2687747478485107
1747254483.1714356,826,3.4207005500793457
1747254483.399696,827,3.5031421184539795
1747254483.6291537,828,3.3714442253112793
1747254484.5510528,832,3.3758223056793213
1747254484.7805321,833,3.2925703525543213
1747254485.2428536,835,3.4398603439331055
1747254485.4745584,836,3.329841136932373
1747254485.7110934,837,3.3707146644592285
1747254486.177526,839,3.090367555618286
1747254486.4087808,840,3.365286350250244
1747254487.109714,843,3.343926429748535
1747254487.578239,845,3.415759563446045
1747254488.747937,850,3.523416519165039
1747254488.9802961,851,3.3593716621398926
1747254489.681204,854,3.5692694187164307
1747254490.382207,857,3.324573516845703
1747254491.067901,860,3.474287986755371
1747254491.5251832,862,3.3742597103118896
1747254492.2197359,865,3.5567212104797363
1747254492.4483814,866,3.398815870285034
1747254493.361638,870,3.2660367488861084
1747254493.5961792,871,3.292894124984741
1747254495.938549,881,3.350250005722046
1747254496.3977458,883,3.4401445388793945
1747254496.626475,884,3.1307809352874756
1747254496.8563082,885,3.182807445526123
1747254497.0919685,886,3.2270476818084717
1747254497.556158,888,3.1762924194335938
1747254498.0239315,890,3.4203763008117676
1747254498.4847867,892,3.244060516357422
1747254499.1692483,895,3.179091453552246
1747254499.6288857,897,2.995763063430786
1747254499.8559964,898,3.1757097244262695
1747254500.5401611,901,3.330753803253174
1747254500.7690687,902,3.3414878845214844
1747254501.228235,904,3.4243311882019043
1747254501.6973102,906,3.336043119430542
1747254501.9317703,907,3.4689595699310303
1747254502.16434,908,3.4175758361816406
1747254502.6295788,910,3.437638521194458
1747254502.8582222,911,3.434851884841919
1747254503.5478425,914,3.486745834350586
1747254504.4903796,918,3.536020278930664
1747254504.7340474,919,3.222482204437256
1747254505.2167118,921,3.3153953552246094
1747254505.6946294,923,3.5289154052734375
1747254506.6353858,927,3.3226332664489746
1747254506.866589,928,3.333580255508423
1747254507.095465,929,3.401559591293335
1747254507.3233714,930,3.4136059284210205
1747254507.5534308,931,3.362858295440674
1747254507.7839947,932,3.2208759784698486
1747254508.0242016,933,3.3185601234436035
1747254508.4893577,935,3.3103039264678955
1747254509.417496,939,3.424544095993042
1747254509.8776133,941,3.3240110874176025
1747254510.1075318,942,3.344614267349243
1747254510.802693,945,3.3863234519958496
1747254511.7357247,949,3.288908004760742
1747254512.4298956,952,3.3393490314483643
1747254512.8902717,954,3.271270513534546
1747254513.121882,955,3.2351503372192383
1747254513.360669,956,3.327580690383911
1747254514.3366213,960,3.290404796600342
1747254514.8286653,962,3.306997299194336
1747254515.0623965,963,3.2269227504730225
1747254515.307978,964,3.279308319091797
1747254515.543059,965,3.1938836574554443
1747254516.0116394,967,3.247546672821045
1747254516.2522092,968,3.1997742652893066
1747254516.9513059,971,3.3774168491363525
1747254518.1391487,976,3.18485164642334
1747254518.6137786,978,3.170753240585327
1747254518.8452995,979,3.2321176528930664
1747254519.3073626,981,3.312547206878662
1747254519.540065,982,3.2118773460388184
1747254520.501165,986,3.274303913116455
1747254520.9745557,988,3.370398998260498
1747254521.2241867,989,3.2054293155670166
1747254521.4635663,990,3.182145357131958
1747254521.926664,992,3.0908401012420654
1747254522.3941095,994,3.264423370361328
1747254522.6285121,995,3.248410224914551
1747254522.8615713,996,3.089724540710449
1747254523.3415089,998,3.412889242172241
1747254523.5762775,999,3.223074436187744
1747254524.0634785,1001,3.0512607097625732
1747254524.3072073,1002,3.1336488723754883
1747254524.5419703,1003,3.183650255203247
1747254524.77999,1004,3.2488200664520264
1747254525.0101004,1005,3.1955084800720215
1747254525.2467585,1006,3.3552775382995605
1747254526.4172113,1011,3.2056164741516113
1747254526.8878715,1013,3.0869009494781494
1747254527.3608134,1015,3.3030102252960205
1747254527.5958507,1016,3.3345346450805664
1747254527.8311536,1017,3.267712354660034
1747254529.0182862,1022,3.1426548957824707
1747254529.9556904,1026,3.068136692047119
1747254530.423588,1028,3.2530646324157715
1747254530.654814,1029,3.1470229625701904
1747254532.0491405,1035,3.2900378704071045
1747254532.2871408,1036,3.1260697841644287
1747254532.5194242,1037,3.1536290645599365
1747254532.7510476,1038,3.1514198780059814
1747254532.9850328,1039,3.187286376953125
1747254533.912286,1043,3.211099863052368
1747254534.3808098,1045,3.182096481323242
1747254534.61202,1046,3.2855656147003174
1747254536.0083957,1052,3.083944320678711
1747254536.2508483,1053,2.9762227535247803
1747254536.962492,1056,3.32942271232605
1747254537.4395568,1058,2.9849023818969727
1747254537.671531,1059,3.1089649200439453
1747254537.9056587,1060,3.1275763511657715
1747254538.3680632,1062,3.238050699234009
1747254539.0634534,1065,3.2363579273223877
1747254539.295451,1066,3.252495527267456
1747254539.524241,1067,3.2017123699188232
1747254539.9918113,1069,3.122650384902954
1747254540.222476,1070,3.087280750274658
1747254540.457716,1071,3.1437010765075684
1747254540.6913416,1072,3.283505916595459
1747254540.9276001,1073,3.0841708183288574
1747254541.1631613,1074,3.068047046661377
1747254541.8651032,1077,3.1660337448120117
1747254542.1035488,1078,3.1763792037963867
1747254542.5807838,1080,3.1959993839263916
1747254542.8128629,1081,3.3029489517211914
1747254543.0441628,1082,3.30832839012146
1747254543.740096,1085,3.315765619277954
1747254543.9728584,1086,3.246973991394043
1747254544.2172627,1087,3.17564058303833
1747254545.1642344,1091,3.3064723014831543
1747254545.4035058,1092,3.2009501457214355
1747254545.6358213,1093,3.1811017990112305
1747254546.7819872,1098,3.2665767669677734
1747254547.2376816,1100,3.098663806915283
1747254547.692501,1102,3.3285205364227295
1747254547.9257545,1103,3.050807476043701
1747254548.1534548,1104,3.305809736251831
1747254548.8404245,1107,3.2732126712799072
1747254549.0667963,1108,3.1946144104003906
1747254549.3010266,1109,3.2329885959625244
1747254549.5308654,1110,3.202331781387329
1747254549.7582881,1111,3.1736912727355957
1747254549.9856045,1112,3.154848575592041
1747254550.2123253,1113,3.1812732219696045
1747254550.4505923,1114,3.0544443130493164
1747254550.9144535,1116,3.216120719909668
1747254551.623806,1119,3.306180000305176
1747254552.0944855,1121,3.3776512145996094
1747254552.3248525,1122,3.3027865886688232
1747254553.0201132,1125,3.3906588554382324
1747254553.2503486,1126,3.1258509159088135
1747254553.7161937,1128,3.1020188331604004
1747254553.9463944,1129,3.323417901992798
1747254554.1785388,1130,3.095874786376953
1747254554.411794,1131,3.154900312423706
1747254554.6431265,1132,3.210334539413452
1747254555.1141388,1134,3.1835150718688965
1747254555.347776,1135,3.229888439178467
1747254555.5820568,1136,3.176046371459961
1747254556.3115828,1139,3.1476972103118896
1747254557.0388725,1142,3.2308993339538574
1747254557.7460206,1145,3.3182144165039062
1747254557.9827592,1146,3.1193695068359375
1747254558.4513621,1148,2.900106906890869
1747254558.6849883,1149,2.969057083129883
1747254558.9227903,1150,2.8807616233825684
1747254559.155554,1151,2.253836154937744
1747254559.387961,1152,1.4131197929382324
1747254559.6199346,1153,1.298546314239502
1747254560.0893373,1155,2.2852954864501953
1747254561.3029404,1160,5.038266658782959
1747254561.7750769,1162,4.972311019897461
1747254562.245832,1164,5.034175395965576
1747254562.7241404,1166,4.826664447784424
1747254562.9654052,1167,4.76483678817749
1747254564.3874226,1173,4.742045879364014
1747254564.6204398,1174,4.625479698181152
1747254565.088987,1176,4.603285312652588
1747254565.3230138,1177,4.538649559020996
1747254565.5607266,1178,4.717470645904541
1747254566.4998538,1182,4.477547645568848
1747254566.9655142,1184,4.5998053550720215
1747254567.4408526,1186,4.520165920257568
1747254567.9044075,1188,4.544413089752197
1747254568.1354654,1189,4.410484790802002
1747254568.3731897,1190,4.158266067504883
1747254569.0819175,1193,4.432745933532715
1747254569.3118536,1194,4.3764262199401855
1747254569.5427988,1195,4.3774261474609375
1747254570.0254655,1197,4.476245403289795
1747254570.27008,1198,4.38505744934082
1747254570.9888105,1201,4.406848907470703
1747254571.2245245,1202,4.4945292472839355
1747254571.9462135,1205,4.354757785797119
1747254572.1744356,1206,4.2772440910339355
1747254572.4158013,1207,4.2299723625183105
1747254572.8880723,1209,4.334904670715332
1747254573.8186202,1213,4.368087291717529
1747254574.049013,1214,4.412143230438232
1747254574.2813988,1215,4.455265522003174
1747254574.7435544,1217,4.34097146987915
1747254574.9760044,1218,4.459460258483887
1747254576.144206,1223,4.419271945953369
1747254576.605772,1225,4.427437782287598
1747254577.2983131,1228,4.320886135101318
1747254577.5271854,1229,4.1281232833862305
1747254578.2462745,1232,4.296445369720459
1747254578.4796567,1233,4.152400016784668
1747254579.7029514,1238,4.3661675453186035
1747254580.1984062,1240,4.413888931274414
1747254580.4555702,1241,4.255563259124756
1747254580.6956394,1242,4.077362060546875
1747254580.9310534,1243,4.15233850479126
1747254581.159829,1244,3.986650228500366
1747254581.3964365,1245,4.302394866943359
1747254581.62578,1246,4.199750900268555
1747254582.3391142,1249,4.160634517669678
1747254582.573206,1250,4.313874244689941
1747254582.8049996,1251,4.237146854400635
1747254583.0390923,1252,3.9741761684417725
1747254583.5173323,1254,3.98002552986145
1747254583.9850898,1256,3.975508689880371
1747254584.2174695,1257,4.311827659606934
1747254584.913763,1260,4.1369781494140625
1747254585.1440954,1261,4.084347724914551
1747254585.8482814,1264,4.2748494148254395
1747254586.544163,1267,4.199087142944336
1747254587.5149195,1271,4.102147102355957
1747254588.727852,1276,4.221290111541748
1747254588.9743834,1277,4.154156684875488
1747254589.2272623,1278,4.110208034515381
1747254590.1630647,1282,4.219082355499268
1747254590.8700325,1285,4.215670108795166
1747254592.0609286,1290,3.9689128398895264
1747254592.7782836,1293,4.030597686767578
1747254593.4833274,1296,3.9851953983306885
1747254593.9486077,1298,4.069845199584961
1747254594.17714,1299,3.9296624660491943
1747254594.8725564,1302,4.07328462600708
1747254595.8063762,1306,4.14656400680542
1747254596.7582834,1310,3.9231765270233154
1747254597.717558,1314,4.072137355804443
1747254597.95654,1315,4.081979274749756
1747254599.1388829,1320,4.007101535797119
1747254599.6155076,1322,3.935620069503784
1747254599.8473935,1323,3.8993704319000244
1747254600.3170164,1325,4.027829170227051
1747254600.5478673,1326,3.8928072452545166
1747254601.0210364,1328,4.136470317840576
1747254602.6644235,1335,4.152873992919922
1747254604.7826557,1344,4.208007335662842
1747254605.0213385,1345,4.1122541427612305
1747254605.5087218,1347,3.9523556232452393
1747254605.7467823,1348,4.039647579193115
1747254606.4688492,1351,3.9883997440338135
1747254606.7068539,1352,3.8534703254699707
1747254607.198283,1354,3.8808395862579346
1747254608.171617,1358,3.9194376468658447
1747254608.6460242,1360,3.9333853721618652
1747254609.5779533,1364,4.0497965812683105
1747254609.805919,1365,3.7884304523468018
1747254610.0342393,1366,3.9931578636169434
1747254610.26706,1367,3.771580219268799
1747254610.4948974,1368,3.937689781188965
1747254611.414119,1372,3.8382210731506348
1747254611.6485,1373,3.814983367919922
1747254612.1046205,1375,4.01080846786499
1747254612.3311448,1376,4.002764701843262
1747254613.252008,1380,3.828129768371582
1747254614.4163582,1385,3.788424491882324
1747254614.6459157,1386,3.890165328979492
1747254615.5604446,1390,3.8947927951812744
1747254616.2511675,1393,3.7281031608581543
1747254616.93647,1396,3.8333637714385986
1747254617.1705925,1397,3.8195443153381348
1747254617.6451986,1399,3.826174259185791
1747254617.883313,1400,3.864041805267334
1747254618.5943153,1403,3.97863507270813
1747254619.0831099,1405,4.045938968658447
1747254620.9944835,1413,3.9545469284057617
1747254621.6974778,1416,3.8504886627197266
1747254621.929977,1417,3.950105905532837
1747254622.4095185,1419,3.9576358795166016
1747254622.8720975,1421,3.9022021293640137
1747254623.1063528,1422,3.938491106033325
1747254625.2158844,1431,3.816575527191162
1747254625.4464302,1432,3.8145387172698975
1747254626.3901548,1436,3.8916518688201904
1747254626.854223,1438,3.841468095779419
1747254627.08803,1439,4.016782760620117
1747254627.3190203,1440,3.699631929397583
1747254627.5532966,1441,4.005183696746826
1747254628.2457824,1444,4.005793571472168
1747254628.7018282,1446,3.7987866401672363
1747254628.9361048,1447,3.892148733139038
1747254629.1757998,1448,3.652221202850342
1747254629.4090538,1449,3.8858730792999268
1747254629.6438446,1450,3.8358335494995117
1747254629.8715098,1451,3.8098437786102295
1747254630.1108115,1452,3.979189395904541
1747254630.5736136,1454,3.9743664264678955
1747254630.803225,1455,3.8808701038360596
1747254631.0328522,1456,3.843688488006592
1747254631.2613866,1457,3.604389190673828
1747254631.4873455,1458,3.9413321018218994
1747254631.7136333,1459,3.7341184616088867
1747254631.9423811,1460,3.750840425491333
1747254632.1700256,1461,3.6668167114257812
1747254632.634085,1463,3.832791566848755
1747254634.3299541,1470,3.783367395401001
1747254635.031858,1473,3.813560962677002
1747254635.265619,1474,3.847891092300415
1747254635.7356803,1476,3.8096485137939453
1747254635.9734828,1477,3.930248260498047
1747254636.8880281,1481,3.842205047607422
1747254637.1166494,1482,3.763329267501831
1747254637.344656,1483,3.870673179626465
1747254638.2618356,1487,3.8186731338500977
1747254638.4994144,1488,3.731539011001587
1747254638.7289453,1489,3.6875545978546143
1747254638.9580655,1490,3.7822062969207764
1747254639.1885135,1491,3.601942539215088
1747254639.6501482,1493,3.8970255851745605
1747254639.8817036,1494,3.850492477416992
1747254640.8124135,1498,3.8756308555603027
1747254641.0457819,1499,3.738581657409668
1747254641.2889044,1500,3.7569081783294678
1747254641.7577553,1502,3.810974597930908
1747254642.4524693,1505,3.8774588108062744
1747254643.3865879,1509,3.8956873416900635
1747254643.6215193,1510,3.944960594177246
1747254643.8666189,1511,3.8010880947113037
1747254644.3253043,1513,3.885214328765869
1747254644.7821896,1515,3.9304490089416504
1747254645.011346,1516,3.9865152835845947
1747254646.6199467,1523,3.8312275409698486
1747254647.3197324,1526,3.8816401958465576
1747254647.786829,1528,3.8255012035369873
1747254649.1934183,1534,3.942171335220337
1747254649.919963,1537,3.902996301651001
1747254650.153609,1538,3.815885066986084
1747254650.8589406,1541,3.8247950077056885
1747254651.7864854,1545,3.677238941192627
1747254652.2552655,1547,3.8715038299560547
1747254652.4869542,1548,3.762195348739624
1747254653.188872,1551,3.7330639362335205
1747254653.4191883,1552,3.771027088165283
1747254653.6523948,1553,3.8551292419433594
1747254654.1187606,1555,3.6233489513397217
1747254654.5824082,1557,3.8000833988189697
1747254655.7361732,1562,3.64273738861084
1747254656.1984127,1564,3.7972395420074463
1747254656.4284172,1565,3.635556221008301
1747254656.6574428,1566,3.595494508743286
1747254657.119921,1568,3.65226411819458
1747254657.5901923,1570,3.7031261920928955
1747254657.8217428,1571,3.675149440765381
1747254658.057893,1572,3.556443929672241
1747254658.297988,1573,3.834620952606201
1747254658.990627,1576,3.7745187282562256
1747254659.4520397,1578,3.7195348739624023
1747254659.683177,1579,3.81014347076416
1747254659.9157424,1580,3.661623001098633
1747254660.1546204,1581,3.788801908493042
1747254660.3897858,1582,3.7128169536590576
1747254661.0916994,1585,3.872122287750244
1747254662.250895,1590,3.7433323860168457
1747254663.420923,1595,3.7898521423339844
1747254663.6551192,1596,3.874668836593628
1747254663.8884025,1597,3.66044282913208
1747254664.8369904,1601,3.9911134243011475
1747254665.067826,1602,3.8879261016845703
1747254665.300484,1603,3.7183191776275635
1747254666.9241319,1610,3.824850559234619
1747254667.1626146,1611,3.832747220993042
1747254667.6426477,1613,3.647270679473877
1747254667.8798063,1614,3.8006479740142822
1747254668.352326,1616,3.7347137928009033
1747254669.293102,1620,3.7931549549102783
1747254669.768372,1622,3.87990665435791
1747254670.2376697,1624,3.7167928218841553
1747254670.7061126,1626,3.6397104263305664
1747254670.9365563,1627,3.6748809814453125
1747254671.86605,1631,3.6739697456359863
1747254672.7853427,1635,3.5813896656036377
1747254673.022261,1636,3.6154086589813232
1747254673.2587714,1637,3.648581027984619
1747254673.4960294,1638,3.8113880157470703
1747254673.9647846,1640,3.7411675453186035
1747254674.1958516,1641,3.6204535961151123
1747254675.3696954,1646,3.3781237602233887
1747254675.602357,1647,3.7128450870513916
1747254676.0633936,1649,3.4069674015045166
1747254676.5294557,1651,3.7602787017822266
1747254676.7602894,1652,3.5930016040802
1747254676.9918618,1653,3.7030818462371826
1747254677.223469,1654,3.7910637855529785
1747254677.7009594,1656,3.741621494293213
1747254678.162042,1658,3.6495885848999023
1747254679.1011307,1662,3.697819948196411
1747254679.5686812,1664,3.6377923488616943
1747254680.052968,1666,3.765829563140869
1747254680.7719707,1669,3.5835864543914795
1747254681.0098724,1670,3.7251956462860107
1747254681.9514112,1674,3.642580270767212
1747254682.6515725,1677,3.7131104469299316
1747254683.1175714,1679,3.73077654838562
1747254683.3487282,1680,3.6876065731048584
1747254683.583444,1681,3.474381446838379
1747254683.8220353,1682,3.674485921859741
1747254684.5276659,1685,3.5769195556640625
1747254684.7560089,1686,3.6919198036193848
1747254684.9866254,1687,3.7349727153778076
1747254685.2182512,1688,3.8160183429718018
1747254685.4515235,1689,3.941575050354004
1747254685.6857018,1690,3.9274816513061523
1747254686.3891222,1693,3.7040669918060303
1747254686.6252193,1694,3.8813588619232178
1747254686.8606732,1695,3.717459201812744
1747254687.3371246,1697,3.825775146484375
1747254687.584206,1698,3.740105628967285
1747254687.8266232,1699,3.7578959465026855
1747254688.0650814,1700,3.822669267654419
1747254688.533106,1702,3.6158182621002197
1747254689.0002952,1704,3.701770067214966
1747254689.709965,1707,3.719024896621704
1747254690.1793325,1709,3.816474437713623
1747254690.4123952,1710,3.7245676517486572
1747254690.650825,1711,3.720820426940918
1747254690.884564,1712,3.6095550060272217
1747254692.292002,1718,3.712446689605713
1747254692.5228996,1719,3.6966123580932617
1747254693.223091,1722,3.7297844886779785
1747254693.458071,1723,3.745933771133423
1747254693.6903265,1724,3.8420627117156982
1747254693.9235575,1725,3.7734031677246094
1747254695.1114924,1730,3.6983110904693604
1747254696.9680908,1738,3.732112169265747
1747254697.201478,1739,3.8067681789398193
1747254697.4391823,1740,3.98949933052063
1747254698.1427307,1743,3.9372050762176514
1747254698.6029003,1745,3.824892997741699
1747254699.2975068,1748,3.6795501708984375
1747254699.5273561,1749,3.7837882041931152
1747254699.7584019,1750,3.8250892162323
1747254699.9872205,1751,3.904311418533325
1747254700.4479847,1753,3.6664161682128906
1747254700.6824033,1754,3.771970510482788
1747254701.3793066,1757,3.696415424346924
1747254702.5377028,1762,3.712924003601074
1747254702.7685008,1763,3.8926541805267334
1747254703.230311,1765,3.7198891639709473
1747254703.4625442,1766,3.584340810775757
1747254703.9193017,1768,3.7633557319641113
1747254705.5337133,1775,3.4711225032806396
1747254705.765956,1776,3.623504638671875
1747254705.9943337,1777,3.7352631092071533
1747254706.6826177,1780,3.605381965637207
1747254706.915905,1781,3.61604642868042
1747254707.6151447,1784,3.6052794456481934
1747254707.8608537,1785,3.520930290222168
1747254708.1041014,1786,3.6417973041534424
1747254708.3423176,1787,3.79435658454895
1747254708.82786,1789,3.715502977371216
1747254709.071565,1790,3.6244094371795654
1747254709.5483994,1792,3.7470226287841797
1747254710.018892,1794,3.7243754863739014
1747254710.4866922,1796,3.652099609375
1747254710.7193553,1797,3.723144769668579
1747254711.4244432,1800,3.6494059562683105
1747254711.8800778,1802,3.713102102279663
1747254712.1070104,1803,3.7599098682403564
1747254712.3410459,1804,3.5325145721435547
1747254713.2568483,1808,3.5466160774230957
1747254713.7185705,1810,3.646681785583496
1747254714.6574667,1814,3.65122652053833
1747254715.1153362,1816,3.701388359069824
1747254715.5748053,1818,3.2644004821777344
1747254715.8136399,1819,3.5862557888031006
1747254716.7539814,1823,3.709895372390747
1747254717.4738722,1826,3.654358148574829
1747254717.7177827,1827,3.7064056396484375
1747254718.1932023,1829,3.5845112800598145
1747254718.4293644,1830,3.6485092639923096
1747254718.8953433,1832,3.547427177429199
1747254719.1257331,1833,3.702279806137085
1747254719.361279,1834,3.701178550720215
1747254719.8329027,1836,3.6647706031799316
1747254720.0614448,1837,3.545861005783081
1747254720.2953157,1838,3.6584341526031494
1747254721.7228782,1844,3.6586780548095703
1747254721.9609149,1845,3.447338342666626
1747254722.2020547,1846,3.590244770050049
1747254722.442007,1847,3.667814016342163
1747254722.6782138,1848,3.623271942138672
1747254723.3924427,1851,3.4875266551971436
1747254723.852508,1853,3.5390098094940186
1747254724.5460253,1856,3.6229770183563232
1747254725.4802387,1860,3.5632786750793457
1747254726.4236574,1864,3.7302658557891846
1747254726.654641,1865,3.3603055477142334
1747254726.8828943,1866,3.5336592197418213
1747254727.1121342,1867,3.69526743888855
1747254728.0436966,1871,3.6916677951812744
1747254728.2779138,1872,3.649698257446289
1747254728.5102022,1873,3.652315855026245
1747254728.745756,1874,3.558739185333252
1747254728.9793456,1875,3.5889344215393066
1747254729.4413006,1877,3.6279704570770264
1747254729.908107,1879,3.6426310539245605
1747254730.1415355,1880,3.619354009628296
1747254730.8440826,1883,3.6823227405548096
1747254731.0760055,1884,3.594329357147217
1747254731.5404062,1886,3.652104616165161
1747254732.0228367,1888,3.580937147140503
1747254732.4982235,1890,3.6810414791107178
1747254732.7320597,1891,3.7284672260284424
1747254733.65537,1895,3.4934487342834473
1747254734.5920894,1899,3.643726348876953
1747254735.0709524,1901,3.6926188468933105
1747254735.310802,1902,3.552480697631836
1747254736.2504327,1906,3.526639461517334
1747254736.7150466,1908,3.681163787841797
1747254736.9481206,1909,3.6710360050201416
1747254737.1811805,1910,3.576660394668579
1747254737.8766794,1913,3.675318956375122
1747254738.5856183,1916,3.602505683898926
1747254739.0690107,1918,3.516249656677246
1747254740.4681895,1924,3.554687261581421
1747254740.6993053,1925,3.5553410053253174
1747254740.9338768,1926,3.5136635303497314
1747254741.3990304,1928,3.548178195953369
1747254741.631393,1929,3.707918882369995
1747254742.3267891,1932,3.711376190185547
1747254743.0242057,1935,3.4321517944335938
1747254743.2558284,1936,3.6544811725616455
1747254743.9489815,1939,3.5342824459075928
1747254744.1783094,1940,3.497432231903076
1747254744.4098012,1941,3.636155605316162
1747254744.64131,1942,3.675121545791626
1747254745.3298726,1945,3.563689947128296
1747254745.787859,1947,3.7392966747283936
1747254746.4817092,1950,3.712829351425171
1747254746.719461,1951,3.718498945236206
1747254747.1891482,1953,3.562861204147339
1747254747.8859777,1956,3.42569637298584
1747254748.837948,1960,3.582366466522217
1747254749.0779672,1961,3.617771863937378
1747254749.3053803,1962,3.555490493774414
1747254749.5459037,1963,3.6632375717163086
1747254749.7897215,1964,3.683562755584717
1747254750.2497354,1966,3.693709135055542
1747254750.4854062,1967,3.6385505199432373
1747254750.7206933,1968,3.672229766845703
1747254750.950146,1969,3.4321796894073486
1747254752.329556,1975,3.5087192058563232
1747254752.7927313,1977,3.596583127975464
1747254753.0212247,1978,3.493863582611084
1747254753.2528865,1979,3.584453821182251
1747254753.4820635,1980,3.5201892852783203
1747254753.7105029,1981,3.7434475421905518
1747254753.9404376,1982,3.738255739212036
1747254754.1719196,1983,3.573395252227783
1747254754.629615,1985,3.502807140350342
1747254755.0933764,1987,3.518913507461548
1747254755.342949,1988,3.4750378131866455
1747254755.577808,1989,3.614443302154541
1747254756.0405657,1991,3.773744583129883
1747254756.269433,1992,3.715365171432495
1747254756.4997876,1993,3.6331186294555664
1747254756.95904,1995,3.725933074951172
1747254757.8777547,1999,3.4376230239868164


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_44_384466-tag-train_loss.csv <==
Wall time,Step,Value
1747254290.2927191,0,2.3040640354156494
1747254291.045925,3,2.234740734100342
1747254291.2809083,4,2.217406749725342
1747254292.6688974,10,1.9831485748291016
1747254292.8998446,11,1.911655068397522
1747254293.5817933,14,1.7241591215133667
1747254293.8083873,15,1.7737834453582764
1747254294.5018141,18,1.6029516458511353
1747254294.7330384,19,1.6290972232818604
1747254294.962515,20,2.180460214614868
1747254295.4206078,22,1.9626617431640625
1747254295.6503067,23,1.7467784881591797
1747254296.340664,26,1.1893301010131836
1747254296.5783443,27,1.4414080381393433
1747254297.9957151,33,1.3628880977630615
1747254298.6799974,36,1.2422665357589722
1747254298.9144456,37,0.9519335627555847
1747254299.1437404,38,0.8478121757507324
1747254299.3716505,39,0.7114492058753967
1747254299.5994465,40,0.7687443494796753
1747254301.1933432,47,0.7240855693817139
1747254301.4286091,48,0.5744436383247375
1747254301.6623898,49,0.5625309944152832
1747254302.1226351,51,0.9989630579948425
1747254302.3533592,52,1.1693010330200195
1747254302.8125012,54,0.5296285152435303
1747254303.5129387,57,0.5447184443473816
1747254304.227322,60,0.5090324878692627
1747254304.4591289,61,0.5981755256652832
1747254304.6962624,62,1.424928903579712
1747254304.9285762,63,1.123885154724121
1747254305.3934503,65,0.6357572078704834
1747254305.6256216,66,0.5890803337097168
1747254305.8607438,67,0.47074753046035767
1747254306.0922015,68,0.6253362894058228
1747254306.5632915,70,0.5677359104156494
1747254306.7976165,71,0.5049118995666504
1747254308.196554,77,0.6707701683044434
1747254308.6606653,79,0.5025063157081604
1747254308.8926985,80,0.48610013723373413
1747254309.3559797,82,0.30148541927337646
1747254309.5926397,83,0.35709497332572937
1747254310.0696251,85,0.31500157713890076
1747254311.0365875,89,0.33547449111938477
1747254311.2837374,90,0.3476516008377075
1747254312.4894948,95,0.35648009181022644
1747254313.4340167,99,0.37357571721076965
1747254313.6673143,100,0.2991460859775543
1747254314.3818266,103,0.7033308744430542
1747254315.1101925,106,0.4145990014076233
1747254315.3445146,107,0.38625577092170715
1747254315.808674,109,0.32803091406822205
1747254316.9587915,114,0.31277042627334595
1747254317.4251492,116,0.24846024811267853
1747254318.6600077,121,0.23838600516319275
1747254319.633668,125,0.2177383005619049
1747254319.877823,126,0.25957971811294556
1747254320.3721237,128,0.1661432981491089
1747254320.8593924,130,0.15468275547027588
1747254321.1014252,131,0.2823638916015625
1747254321.3399978,132,0.1662287712097168
1747254322.2926269,136,0.19539588689804077
1747254322.5265515,137,0.31466054916381836
1747254323.9226658,143,0.19683070480823517
1747254324.1642518,144,0.26885372400283813
1747254324.6328752,146,0.20746514201164246
1747254324.8634608,147,0.19268573820590973
1747254325.574214,150,0.29513585567474365
1747254327.207019,157,0.29120123386383057
1747254327.6764433,159,0.15461811423301697
1747254327.9122694,160,0.16795343160629272
1747254328.3719554,162,0.2779296338558197
1747254328.8375504,164,0.48460280895233154
1747254329.3049815,166,0.24929547309875488
1747254330.2281485,170,0.18723440170288086
1747254330.4609172,171,0.2429184764623642
1747254330.6894195,172,0.2385767251253128
1747254331.375616,175,0.14325499534606934
1747254331.6093984,176,0.18698377907276154
1747254331.8370068,177,0.18459384143352509
1747254332.0646584,178,0.25786781311035156
1747254332.5221925,180,0.20372708141803741
1747254332.7488878,181,0.15817447006702423
1747254333.435178,184,0.12259110808372498
1747254333.665376,185,0.16745774447917938
1747254333.8935168,186,0.2866392731666565
1747254334.5969923,189,0.17736099660396576
1747254334.8340118,190,0.1989990770816803
1747254335.065478,191,0.22805528342723846
1747254335.2953277,192,0.3095344007015228
1747254335.9934561,195,0.24489697813987732
1747254336.9465182,199,0.5546146631240845
1747254337.1774864,200,0.3126569390296936
1747254337.655322,202,0.23039282858371735
1747254337.8951497,203,0.14922018349170685
1747254338.131045,204,0.14525359869003296
1747254338.368291,205,0.18309521675109863
1747254338.8439968,207,0.14561563730239868
1747254339.3173404,209,0.11331921815872192
1747254339.7867627,211,0.22279156744480133
1747254340.254487,213,0.15010854601860046
1747254340.7257633,215,0.18885447084903717
1747254340.9590597,216,0.2236606776714325
1747254341.4149797,218,0.18239200115203857
1747254341.6445916,219,0.17108947038650513
1747254341.87109,220,0.18039840459823608
1747254342.09777,221,0.14699798822402954
1747254342.3244035,222,0.2452709674835205
1747254342.7883232,224,0.19696055352687836
1747254343.0160372,225,0.1314503252506256
1747254343.9340508,229,0.1530083268880844
1747254345.3226833,235,0.16807237267494202
1747254345.7923048,237,0.14470918476581573
1747254346.0214055,238,0.1431465595960617
1747254346.248634,239,0.16576898097991943
1747254346.713605,241,0.16272082924842834
1747254346.9468007,242,0.16966599225997925
1747254347.4232407,244,0.23567457497119904
1747254347.6557376,245,0.27376750111579895
1747254347.8858132,246,0.3325378894805908
1747254348.1160874,247,0.25592267513275146
1747254349.2709842,252,0.16660530865192413
1747254349.5019429,253,0.14634808897972107
1747254349.7373083,254,0.11559097468852997
1747254350.4364479,257,0.1658121645450592
1747254350.6662564,258,0.12575972080230713
1747254350.9014943,259,0.13347484171390533
1747254351.1315389,260,0.13389325141906738
1747254351.5948143,262,0.13233786821365356
1747254353.479772,270,0.20368602871894836
1747254353.7182899,271,0.12261731922626495
1747254354.419759,274,0.1779390573501587
1747254354.6514392,275,0.12513865530490875
1747254354.8822093,276,0.16690990328788757
1747254355.344547,278,0.10358863323926926
1747254355.8176317,280,0.15380427241325378
1747254356.283995,282,0.12151037156581879
1747254356.5132763,283,0.1826198548078537
1747254356.969303,285,0.1166820302605629
1747254357.4343047,287,0.14313052594661713
1747254357.6770163,288,0.09856177121400833
1747254358.1496518,290,0.12116247415542603
1747254359.3340144,295,0.17715109884738922
1747254359.5670807,296,0.23838944733142853
1747254359.7995265,297,0.23452769219875336
1747254360.03328,298,0.21532537043094635
1747254361.4411461,304,0.20798265933990479
1747254361.903188,306,0.08033401519060135
1747254362.3685322,308,0.10225442051887512
1747254362.6058698,309,0.11251801252365112
1747254363.3147974,312,0.11420422047376633
1747254363.5523584,313,0.10250158607959747
1747254364.2524407,316,0.08728330582380295
1747254364.7195177,318,0.1732967048883438
1747254364.9483821,319,0.15706254541873932
1747254365.637221,322,0.1461917757987976
1747254366.0994198,324,0.13973763585090637
1747254367.252959,329,0.17216446995735168
1747254367.4816527,330,0.11910325288772583
1747254367.714101,331,0.09019995480775833
1747254367.9458096,332,0.11557918787002563
1747254369.1268523,337,0.07287103682756424
1747254369.364464,338,0.09246242046356201
1747254369.8260896,340,0.1863175332546234
1747254370.5143042,343,0.09127333760261536
1747254370.7430453,344,0.08457806706428528
1747254370.9717636,345,0.0894942656159401
1747254371.2031572,346,0.079290010035038
1747254371.6625977,348,0.12784644961357117
1747254372.126693,350,0.16528266668319702
1747254372.591739,352,0.07076458632946014
1747254372.8218172,353,0.15165269374847412
1747254373.056118,354,0.12901246547698975
1747254373.9724107,358,0.11531203240156174
1747254374.4394104,360,0.13709916174411774
1747254374.8981407,362,0.07959310710430145
1747254375.1268406,363,0.1504783034324646
1747254375.3574882,364,0.0892615094780922
1747254375.5859373,365,0.08240171521902084
1747254375.8146195,366,0.09283847361803055
1747254376.0432165,367,0.15389613807201385
1747254376.271738,368,0.09262630343437195
1747254377.6522021,374,0.12872834503650665
1747254378.3392255,377,0.09035588800907135
1747254378.5707338,378,0.07019156217575073
1747254380.2195873,385,0.11497326195240021
1747254380.4514494,386,0.0927545502781868
1747254381.3831255,390,0.08144938945770264
1747254381.628065,391,0.08438367396593094
1747254381.8657625,392,0.08355988562107086
1747254382.107942,393,0.13997922837734222
1747254382.361034,394,0.14243102073669434
1747254382.6059122,395,0.15755996108055115
1747254382.8339465,396,0.059108439832925797
1747254383.0646536,397,0.19845643639564514
1747254383.2966022,398,0.1303119957447052
1747254383.5380638,399,0.06775948405265808
1747254384.0048115,401,0.08991093933582306
1747254384.2396,402,0.1211211085319519
1747254384.711188,404,0.15743643045425415
1747254385.6534472,408,0.06038409471511841
1747254385.8914824,409,0.1458190232515335
1747254386.5929732,412,0.08216626942157745
1747254386.8245845,413,0.1293904185295105
1747254387.0544431,414,0.10059580206871033
1747254387.286071,415,0.13564132153987885
1747254387.979636,418,0.43853557109832764
1747254388.6964626,421,0.2326311469078064
1747254388.937491,422,0.12581415474414825
1747254389.6417532,425,0.09250038862228394
1747254389.8751795,426,0.09392298758029938
1747254390.809425,430,0.07511689513921738
1747254391.0400956,431,0.17214235663414001
1747254391.7266922,434,0.07858367264270782
1747254391.9647136,435,0.10707878321409225
1747254392.1950169,436,0.08450258523225784
1747254392.4271944,437,0.12169340997934341
1747254392.663621,438,0.10495340824127197
1747254392.8925493,439,0.08477246761322021
1747254393.1223838,440,0.1402101069688797
1747254393.351596,441,0.07396247982978821
1747254393.8080387,443,0.08476625382900238
1747254394.0361521,444,0.0673198401927948
1747254394.267063,445,0.08570690453052521
1747254394.5003812,446,0.05879276245832443
1747254395.453311,450,0.11201509833335876
1747254395.69201,451,0.042767852544784546
1747254395.9244373,452,0.07631801813840866
1747254396.1599538,453,0.1126994714140892
1747254396.3904643,454,0.08729515969753265
1747254396.8604107,456,0.06442703306674957
1747254397.3158484,458,0.07494489848613739
1747254397.7728279,460,0.06838040053844452
1747254398.0053794,461,0.07920566201210022
1747254398.6911695,464,0.1554875671863556
1747254398.9185336,465,0.058381587266922
1747254399.1484468,466,0.07373300194740295
1747254399.6135168,468,0.11766581237316132
1747254400.0796976,470,0.06967783719301224
1747254401.0175302,474,0.12527260184288025
1747254401.247591,475,0.06559556722640991
1747254401.9381542,478,0.10320276021957397
1747254402.1857677,479,0.06394025683403015
1747254402.417875,480,0.12527555227279663
1747254402.659051,481,0.09089314937591553
1747254402.8980026,482,0.07720033824443817
1747254403.1372917,483,0.12334956228733063
1747254403.372607,484,0.05509800463914871
1747254403.8432536,486,0.0604829341173172
1747254404.0740163,487,0.06216898560523987
1747254404.308706,488,0.12348537147045135
1747254404.540763,489,0.1064094603061676
1747254405.0058162,491,0.07806470990180969
1747254405.7014182,494,0.06018724665045738
1747254406.6330245,498,0.12553219497203827
1747254407.337028,501,0.15485557913780212
1747254407.5791125,502,0.10877256095409393
1747254407.8120263,503,0.08439905941486359
1747254408.5362496,506,0.08884920924901962
1747254409.010599,508,0.07189144194126129
1747254409.2440712,509,0.10273506492376328
1747254409.4791594,510,0.07546688616275787
1747254409.7101407,511,0.07158736884593964
1747254409.9403336,512,0.10456883907318115
1747254410.1697593,513,0.08345651626586914
1747254410.4070528,514,0.0735982209444046
1747254411.1115794,517,0.037188515067100525
1747254411.3398263,518,0.05209491774439812
1747254411.5665731,519,0.069808229804039
1747254411.7925775,520,0.07593362778425217
1747254412.4806454,523,0.1016954556107521
1747254414.1086032,530,0.08582182228565216
1747254414.8012748,533,0.08395050466060638
1747254415.0297573,534,0.1392585039138794
1747254415.5078814,536,0.061568114906549454
1747254415.7361257,537,0.0866362601518631
1747254415.9707417,538,0.07957075536251068
1747254416.2008755,539,0.06733869761228561
1747254416.4395084,540,0.08789019286632538
1747254416.9106681,542,0.14860396087169647
1747254417.1462219,543,0.2894398272037506
1747254417.3794582,544,0.8759359121322632
1747254417.840262,546,0.5605992674827576
1747254418.0735378,547,0.4993017613887787
1747254418.7769094,550,0.15419931709766388
1747254419.2316358,552,0.09900226444005966
1747254419.6962588,554,0.07991869747638702
1747254419.9263709,555,0.11104928702116013
1747254420.1645708,556,0.09496267884969711
1747254421.560668,562,0.06526912748813629
1747254421.790285,563,0.06503082811832428
1747254422.0241044,564,0.07409490644931793
1747254422.9438062,568,0.06116722524166107
1747254423.6341655,571,0.0975244790315628
1747254424.107477,573,0.07715551555156708
1747254424.8025117,576,0.08623631298542023
1747254425.7235193,580,0.10396867245435715
1747254426.6438582,584,0.09968871623277664
1747254426.873634,585,0.06732891499996185
1747254427.1116261,586,0.08291685581207275
1747254427.5794744,588,0.04182983934879303
1747254428.0421083,590,0.06450587511062622
1747254428.273006,591,0.051406458020210266
1747254428.5041327,592,0.05550180375576019
1747254428.967434,594,0.06347334384918213
1747254429.4351933,596,0.10564056038856506
1747254429.6749787,597,0.12667372822761536
1747254429.9055908,598,0.07502517104148865
1747254430.1396086,599,0.08450266718864441
1747254430.6114311,601,0.10321159660816193
1747254430.8481185,602,0.06993372738361359
1747254431.0866652,603,0.06821928918361664
1747254431.5575953,605,0.054039545357227325
1747254432.2463846,608,0.08335597068071365
1747254432.7044144,610,0.08455576747655869
1747254433.3846774,613,0.05272717773914337
1747254433.6189415,614,0.0578024759888649
1747254434.0763383,616,0.029236551374197006
1747254434.544937,618,0.054901622235774994
1747254435.0090413,620,0.05950644612312317
1747254435.465991,622,0.05759682506322861
1747254435.693411,623,0.07020142674446106
1747254436.3861594,626,0.057803161442279816
1747254436.848039,628,0.10749177634716034
1747254437.0757627,629,0.09155643731355667
1747254438.0104406,633,0.096040740609169
1747254438.469403,635,0.06511558592319489
1747254438.925761,637,0.058105699717998505
1747254439.6166582,640,0.07165664434432983
1747254439.8465967,641,0.03275550901889801
1747254440.0758898,642,0.05068039894104004
1747254440.3109972,643,0.10409409552812576
1747254440.5384765,644,0.050930529832839966
1747254440.7682438,645,0.04673095792531967
1747254441.6779888,649,0.07365952432155609
1747254442.1446662,651,0.047639355063438416
1747254442.3773894,652,0.03568387031555176
1747254442.6128304,653,0.08954126387834549
1747254442.8413098,654,0.06932416558265686
1747254443.0749485,655,0.07332588732242584
1747254443.7832127,658,0.0465996228158474
1747254444.0148356,659,0.034344058483839035
1747254444.2500672,660,0.046359188854694366
1747254445.8564053,667,0.039425335824489594
1747254446.5363584,670,0.029050828889012337
1747254447.700975,675,0.09346499294042587
1747254447.9314404,676,0.06874450296163559
1747254448.1686122,677,0.02303735911846161
1747254448.8754327,680,0.0713256299495697
1747254449.3433602,682,0.04168816655874252
1747254449.5793655,683,0.10470321774482727
1747254449.8205438,684,0.0380285419523716
1747254450.5325646,687,0.06912510842084885
1747254451.6906972,692,0.032073598355054855
1747254452.151109,694,0.023880988359451294
1747254452.3917074,695,0.023697035387158394
1747254452.632263,696,0.06198934465646744
1747254452.8639495,697,0.05919954553246498
1747254453.337785,699,0.07889420539140701
1747254454.0358996,702,0.060217298567295074
1747254454.2689128,703,0.05496634542942047
1747254454.7353277,705,0.1295928806066513
1747254455.662366,709,0.07019700855016708
1747254455.8999307,710,0.04483579099178314
1747254456.3622649,712,0.04155129939317703
1747254457.0599918,715,0.037440475076436996
1747254457.5252097,717,0.05648641288280487
1747254458.0000603,719,0.058482538908720016
1747254458.2384202,720,0.07421711087226868
1747254458.481207,721,0.038364119827747345
1747254458.9438088,723,0.017837192863225937
1747254459.4039996,725,0.05411496013402939
1747254459.635506,726,0.05059245601296425
1747254459.871612,727,0.024622946977615356
1747254460.106789,728,0.06031768396496773
1747254460.3365424,729,0.042963750660419464
1747254460.796501,731,0.024522898718714714
1747254461.026554,732,0.0504843071103096
1747254461.255318,733,0.08458835631608963
1747254462.4357462,738,0.03254234790802002
1747254462.6658726,739,0.04443392902612686
1747254462.9058273,740,0.04842231050133705
1747254463.3653386,742,0.04485546052455902
1747254463.5999432,743,0.039431534707546234
1747254463.8300924,744,0.07368722558021545
1747254464.0628843,745,0.04683510214090347
1747254465.6860435,752,0.023346465080976486
1747254466.37924,755,0.06294410675764084
1747254466.6093848,756,0.0518249049782753
1747254467.0726242,758,0.02946421504020691
1747254468.2652717,763,0.05918806046247482
1747254468.5010102,764,0.12976840138435364
1747254468.7314622,765,0.16987520456314087
1747254469.4156277,768,4.62824821472168
1747254469.734524,769,7.097102165222168
1747254470.4338706,772,1.6740086078643799
1747254470.6685462,773,1.549573302268982
1747254471.1319592,775,1.2277547121047974
1747254471.3689868,776,1.1547517776489258
1747254471.8312998,778,0.8761439323425293
1747254472.0616994,779,1.0252891778945923
1747254472.2931437,780,0.8990023136138916
1747254472.5239074,781,0.7747499942779541
1747254472.7550454,782,0.6323003768920898
1747254474.1448104,788,0.34833770990371704
1747254474.3855479,789,0.3585970401763916
1747254474.8642497,791,0.2203896939754486
1747254475.34742,793,0.319618821144104
1747254475.8268616,795,0.27161186933517456
1747254476.064997,796,0.2184268683195114
1747254476.7697017,799,0.35646069049835205
1747254476.9984965,800,0.44154247641563416
1747254477.9386573,804,0.17274576425552368
1747254478.1786482,805,0.15853123366832733
1747254478.4083552,806,0.1329471915960312
1747254478.637298,807,0.1198490709066391
1747254479.3208847,810,0.13941261172294617
1747254480.0054302,813,0.20453375577926636
1747254481.1682286,818,0.10179084539413452
1747254481.4045315,819,0.17247962951660156
1747254481.8673422,821,0.15903501212596893
1747254482.0982802,822,0.10652553290128708
1747254482.3281186,823,0.11683038622140884
1747254482.789447,825,0.11820332705974579
1747254483.0268934,826,0.10721054673194885
1747254483.2548833,827,0.07945911586284637
1747254483.483886,828,0.1575639545917511
1747254484.4058154,832,0.1678295135498047
1747254484.6362686,833,0.14574944972991943
1747254485.0972903,835,0.07888224720954895
1747254485.3277633,836,0.09877028316259384
1747254485.5633495,837,0.10386417806148529
1747254486.0323622,839,0.13757267594337463
1747254486.263544,840,0.07282820343971252
1747254486.964629,843,0.08583180606365204
1747254487.4313211,845,0.07699690759181976
1747254488.6051369,850,0.11119060963392258
1747254488.8387027,851,0.12999606132507324
1747254489.5369518,854,0.09226186573505402
1747254490.2401972,857,0.06528851389884949
1747254490.9257152,860,0.11473437398672104
1747254491.382986,862,0.09815162420272827
1747254492.0779338,865,0.04254021495580673
1747254492.3055372,866,0.10623247921466827
1747254493.2188,870,0.06904742121696472
1747254493.453296,871,0.04482492059469223
1747254495.7948973,881,0.09112229943275452
1747254496.2558348,883,0.06947439908981323
1747254496.4840865,884,0.08146701753139496
1747254496.7140343,885,0.12722264230251312
1747254496.9496658,886,0.09511612355709076
1747254497.4113483,888,0.09375777095556259
1747254497.878338,890,0.10058647394180298
1747254498.3401241,892,0.08594895899295807
1747254499.0274074,895,0.08711889386177063
1747254499.4865797,897,0.11917287111282349
1747254499.7140965,898,0.09287918359041214
1747254500.3968594,901,0.07019022107124329
1747254500.625828,902,0.06426771730184555
1747254501.0865188,904,0.06053943932056427
1747254501.5549595,906,0.12188969552516937
1747254501.7889347,907,0.07071878015995026
1747254502.0215385,908,0.07735848426818848
1747254502.4874754,910,0.0625184178352356
1747254502.7161038,911,0.0889059528708458
1747254503.405084,914,0.040064916014671326
1747254504.3361125,918,0.10350395739078522
1747254504.5816514,919,0.06112928315997124
1747254505.071851,921,0.08614441007375717
1747254505.5479813,923,0.07840020954608917
1747254506.490426,927,0.06666181981563568
1747254506.7216375,928,0.07175451517105103
1747254506.9500468,929,0.04896720126271248
1747254507.1783943,930,0.043188437819480896
1747254507.4066744,931,0.07320883125066757
1747254507.6394422,932,0.06682340800762177
1747254507.8791928,933,0.08310014754533768
1747254508.3442721,935,0.06758402287960052
1747254509.2729287,939,0.07811259478330612
1747254509.7319357,941,0.10218630731105804
1747254509.9617417,942,0.0446833036839962
1747254510.6576161,945,0.06319142132997513
1747254511.589969,949,0.11650969088077545
1747254512.28556,952,0.10388431698083878
1747254512.7452943,954,0.055839210748672485
1747254512.9760795,955,0.02860780991613865
1747254513.212293,956,0.031332120299339294
1747254514.1907697,960,0.0738568976521492
1747254514.680733,962,0.0409291535615921
1747254514.9151752,963,0.05533214658498764
1747254515.161555,964,0.09109077602624893
1747254515.3970408,965,0.04601423069834709
1747254515.865787,967,0.07932019233703613
1747254516.105678,968,0.06156477332115173
1747254516.8058548,971,0.03649084270000458
1747254517.9940042,976,0.07605665922164917
1747254518.4688082,978,0.06158559396862984
1747254518.7007751,979,0.05268395319581032
1747254519.1604834,981,0.043737199157476425
1747254519.3933778,982,0.10234816372394562
1747254520.3554878,986,0.05235655978322029
1747254520.822684,988,0.0484171137213707
1747254521.070987,989,0.06320769339799881
1747254521.3165016,990,0.05993712693452835
1747254521.7824159,992,0.06105710566043854
1747254522.250222,994,0.049360647797584534
1747254522.4848325,995,0.08728545904159546
1747254522.718943,996,0.05942191183567047
1747254523.1874044,998,0.0484306775033474
1747254523.4279273,999,0.03888339176774025
1747254523.9182491,1001,0.07764919102191925
1747254524.1616921,1002,0.0260262880474329
1747254524.3960295,1003,0.05806855857372284
1747254524.6366417,1004,0.08340573310852051
1747254524.8649719,1005,0.032294802367687225
1747254525.1017528,1006,0.037078212946653366
1747254526.2718768,1011,0.03666523098945618
1747254526.743288,1013,0.0643075555562973
1747254527.2156024,1015,0.019844919443130493
1747254527.4514952,1016,0.030000809580087662
1747254527.6855133,1017,0.033658094704151154
1747254528.868909,1022,0.044352464377880096
1747254529.8085513,1026,0.05190752446651459
1747254530.2762535,1028,0.03412210941314697
1747254530.508348,1029,0.023210948333144188
1747254531.9035952,1035,0.041732776910066605
1747254532.141372,1036,0.0476229190826416
1747254532.3742971,1037,0.02614147961139679
1747254532.6058102,1038,0.03242689371109009
1747254532.8370914,1039,0.02661903202533722
1747254533.7666593,1043,0.040207166224718094
1747254534.235538,1045,0.05686018243432045
1747254534.466974,1046,0.02009093388915062
1747254535.8604648,1052,0.08975125849246979
1747254536.1061845,1053,0.07884378731250763
1747254536.817315,1056,0.026116568595170975
1747254537.294687,1058,0.11477352678775787
1747254537.5259297,1059,0.061801809817552567
1747254537.7582943,1060,0.028532225638628006
1747254538.2228928,1062,0.0314902737736702
1747254538.9209828,1065,0.017954213544726372
1747254539.1519005,1066,0.020340988412499428
1747254539.3821514,1067,0.029993673786520958
1747254539.8471653,1069,0.050205495208501816
1747254540.0777931,1070,0.022788643836975098
1747254540.3088534,1071,0.05387326329946518
1747254540.5429788,1072,0.028127752244472504
1747254540.7783587,1073,0.030976450070738792
1747254541.016315,1074,0.05144500732421875
1747254541.719884,1077,0.0733853131532669
1747254541.9584908,1078,0.03901392221450806
1747254542.435952,1080,0.06535415351390839
1747254542.668536,1081,0.023541579023003578
1747254542.8989327,1082,0.028886932879686356
1747254543.593362,1085,0.01660238951444626
1747254543.8257875,1086,0.028254900127649307
1747254544.0681078,1087,0.03772979974746704
1747254545.0189514,1091,0.017732156440615654
1747254545.2598584,1092,0.035734232515096664
1747254545.491881,1093,0.04187050461769104
1747254546.639968,1098,0.03013140894472599
1747254547.095584,1100,0.03270351141691208
1747254547.550617,1102,0.05016297847032547
1747254547.7841115,1103,0.053537316620349884
1747254548.0113506,1104,0.03885113447904587
1747254548.6986,1107,0.049864694476127625
1747254548.9248345,1108,0.03925506770610809
1747254549.1579404,1109,0.053779564797878265
1747254549.387445,1110,0.029740557074546814
1747254549.6156182,1111,0.02328340709209442
1747254549.843255,1112,0.09362062066793442
1747254550.0707777,1113,0.040376342833042145
1747254550.3060691,1114,0.03221002221107483
1747254550.7692838,1116,0.027998309582471848
1747254551.4752386,1119,0.025269675999879837
1747254551.9498425,1121,0.014285389333963394
1747254552.178923,1122,0.010028155520558357
1747254552.8748984,1125,0.030458010733127594
1747254553.1054602,1126,0.03910906985402107
1747254553.5693593,1128,0.045907072722911835
1747254553.8016837,1129,0.024317871779203415
1747254554.031869,1130,0.037135571241378784
1747254554.2666538,1131,0.05052627995610237
1747254554.497166,1132,0.0477602444589138
1747254554.962858,1134,0.016854364424943924
1747254555.2022746,1135,0.0411725677549839
1747254555.4360952,1136,0.009079935029149055
1747254556.1645317,1139,0.026016809046268463
1747254556.8932867,1142,0.036332130432128906
1747254557.5988753,1145,0.036170151084661484
1747254557.8353474,1146,0.03719150274991989
1747254558.3054342,1148,0.07890777289867401
1747254558.5383747,1149,0.1351795643568039
1747254558.7777998,1150,0.2311810553073883
1747254559.0104663,1151,1.9706428050994873
1747254559.2426794,1152,2.1961922645568848
1747254559.4751472,1153,3.710233211517334
1747254559.9440408,1155,1.3692042827606201
1747254561.1542616,1160,0.3538060188293457
1747254561.632544,1162,0.15732941031455994
1747254562.1029632,1164,0.16458535194396973
1747254562.572625,1166,0.1222667545080185
1747254562.8156228,1167,0.11661764979362488
1747254564.2407959,1173,0.09675771743059158
1747254564.473684,1174,0.10555677115917206
1747254564.9382427,1176,0.10034793615341187
1747254565.1760976,1177,0.09997279942035675
1747254565.4148076,1178,0.0686236098408699
1747254566.3531828,1182,0.06271834671497345
1747254566.8183029,1184,0.04469122365117073
1747254567.2969909,1186,0.05682003125548363
1747254567.7602346,1188,0.0873018130660057
1747254567.9908519,1189,0.05749146267771721
1747254568.228343,1190,0.08817684650421143
1747254568.9347956,1193,0.10197314620018005
1747254569.166782,1194,0.07146051526069641
1747254569.3970695,1195,0.044292427599430084
1747254569.8735037,1197,0.07214608788490295
1747254570.116196,1198,0.0612373873591423
1747254570.841846,1201,0.05365622788667679
1747254571.081302,1202,0.03186062350869179
1747254571.8035238,1205,0.03663016855716705
1747254572.0315905,1206,0.05205865204334259
1747254572.2688084,1207,0.08492924273014069
1747254572.742325,1209,0.045594003051519394
1747254573.6717656,1213,0.07883886992931366
1747254573.9039235,1214,0.060078173875808716
1747254574.1357353,1215,0.08592687547206879
1747254574.5987704,1217,0.050331976264715195
1747254574.8312948,1218,0.07494744658470154
1747254575.9923859,1223,0.042037177830934525
1747254576.4607272,1225,0.036194123327732086
1747254577.1565428,1228,0.02191280573606491
1747254577.38424,1229,0.05122154951095581
1747254578.0990195,1232,0.0682215541601181
1747254578.3329089,1233,0.028972942382097244
1747254579.552474,1238,0.03873872011899948
1747254580.053364,1240,0.045751430094242096
1747254580.296174,1241,0.05785328149795532
1747254580.5448196,1242,0.056564562022686005
1747254580.7859106,1243,0.054242946207523346
1747254581.016615,1244,0.06514318287372589
1747254581.2529662,1245,0.044088032096624374
1747254581.4837954,1246,0.04297555238008499
1747254582.1919177,1249,0.01819290779531002
1747254582.4264185,1250,0.02446964755654335
1747254582.6589653,1251,0.04030898958444595
1747254582.8900235,1252,0.04595847427845001
1747254583.36969,1254,0.0301023218780756
1747254583.8398693,1256,0.035993874073028564
1747254584.071077,1257,0.02893104776740074
1747254584.7687767,1260,0.03423426300287247
1747254584.9989867,1261,0.0735093504190445
1747254585.7015638,1264,0.03398922085762024
1747254586.3962097,1267,0.025049347430467606
1747254587.3593922,1271,0.025131478905677795
1747254588.5801086,1276,0.03828606754541397
1747254588.8271844,1277,0.041494645178318024
1747254589.0813048,1278,0.04811213165521622
1747254590.0089912,1282,0.050256431102752686
1747254590.7177079,1285,0.0164625383913517
1747254591.9041772,1290,0.024353474378585815
1747254592.6248143,1293,0.02340373396873474
1747254593.3371964,1296,0.027908282354474068
1747254593.804595,1298,0.03597729653120041
1747254594.035425,1299,0.0400732085108757
1747254594.7286415,1302,0.04262940585613251
1747254595.657966,1306,0.02828712947666645
1747254596.6115034,1310,0.02606755681335926
1747254597.566886,1314,0.02839859388768673
1747254597.810147,1315,0.014988323673605919
1747254598.9923623,1320,0.027273138985037804
1747254599.4693685,1322,0.035387102514505386
1747254599.7020476,1323,0.011662406846880913
1747254600.1707582,1325,0.012687325477600098
1747254600.4031782,1326,0.025320986285805702
1747254600.8751621,1328,0.011218112893402576
1747254602.5201526,1335,0.026143044233322144
1747254604.636736,1344,0.02996208518743515
1747254604.8687847,1345,0.011171823367476463
1747254605.3583424,1347,0.010925328359007835
1747254605.5943801,1348,0.054557956755161285
1747254606.3167872,1351,0.01779020205140114
1747254606.5553153,1352,0.02681747078895569
1747254607.0463026,1354,0.022490687668323517
1747254608.023543,1358,0.025545846670866013
1747254608.501382,1360,0.04749378561973572
1747254609.4334645,1364,0.015052794478833675
1747254609.6628356,1365,0.006215371191501617
1747254609.8922808,1366,0.023745885118842125
1747254610.1247036,1367,0.026224231347441673
1747254610.352354,1368,0.018231194466352463
1747254611.2709506,1372,0.046368204057216644
1747254611.500425,1373,0.02884017676115036
1747254611.9614456,1375,0.017594192177057266
1747254612.188733,1376,0.014122700318694115
1747254613.1083345,1380,0.04189002513885498
1747254614.2743535,1385,0.018961481750011444
1747254614.5035174,1386,0.031680233776569366
1747254615.4176927,1390,0.027842385694384575
1747254616.1080437,1393,0.011764241382479668
1747254616.7945936,1396,0.02126181311905384
1747254617.0274534,1397,0.029025571420788765
1747254617.4982793,1399,0.032861463725566864
1747254617.7368073,1400,0.03271505609154701
1747254618.4463935,1403,0.01640276052057743
1747254618.9317071,1405,0.01790558733046055
1747254620.8483562,1413,0.006699021905660629
1747254621.5526927,1416,0.02807137742638588
1747254621.7876043,1417,0.004108455032110214
1747254622.2644048,1419,0.019547564908862114
1747254622.7256947,1421,0.016056498512625694
1747254622.9589376,1422,0.01405743695795536
1747254625.0703459,1431,0.01991083472967148
1747254625.3014774,1432,0.01626584120094776
1747254626.2443209,1436,0.024326656013727188
1747254626.707955,1438,0.06677430123090744
1747254626.9431486,1439,0.011498838663101196
1747254627.173847,1440,0.0309347752481699
1747254627.4116116,1441,0.03212057054042816
1747254628.104191,1444,0.008460327982902527
1747254628.5594232,1446,0.013012639246881008
1747254628.7877684,1447,0.024815062060952187
1747254629.0291724,1448,0.014071628451347351
1747254629.2662287,1449,0.02519812434911728
1747254629.5009544,1450,0.009364590048789978
1747254629.7296715,1451,0.012113142758607864
1747254629.9685338,1452,0.0050300005823373795
1747254630.4311736,1454,0.009958896785974503
1747254630.6616595,1455,0.020302344113588333
1747254630.8908217,1456,0.020167116075754166
1747254631.118801,1457,0.0106770358979702
1747254631.3450634,1458,0.015598546713590622
1747254631.5718396,1459,0.017506074160337448
1747254631.800049,1460,0.014865860342979431
1747254632.0272694,1461,0.04881703108549118
1747254632.4874768,1463,0.007715560495853424
1747254634.184911,1470,0.005056196823716164
1747254634.881925,1473,0.01300141029059887
1747254635.1153278,1474,0.006503621116280556
1747254635.5848687,1476,0.009574990719556808
1747254635.8306613,1477,0.04150165244936943
1747254636.7461433,1481,0.011201402172446251
1747254636.9744864,1482,0.01888592727482319
1747254637.2026372,1483,0.0372748076915741
1747254638.116129,1487,0.03065960295498371
1747254638.3537292,1488,0.021776236593723297
1747254638.5836859,1489,0.015696018934249878
1747254638.8135245,1490,0.005246879532933235
1747254639.0442579,1491,0.01094887126237154
1747254639.5046337,1493,0.0072432029992341995
1747254639.735702,1494,0.019988738000392914
1747254640.6673105,1498,0.04006350785493851
1747254640.9011364,1499,0.010974390432238579
1747254641.1429455,1500,0.01704898476600647
1747254641.6127226,1502,0.006207616999745369
1747254642.3070533,1505,0.014494622126221657
1747254643.240528,1509,0.006919825449585915
1747254643.4752016,1510,0.012507804669439793
1747254643.721483,1511,0.009689074009656906
1747254644.180998,1513,0.011289922520518303
1747254644.6379838,1515,0.007114222273230553
1747254644.8662493,1516,0.0041243769228458405
1747254646.475825,1523,0.03856690600514412
1747254647.1733975,1526,0.006070077419281006
1747254647.6415544,1528,0.01816527731716633
1747254649.0476096,1534,0.024295708164572716
1747254649.7746234,1537,0.005631398409605026
1747254650.007002,1538,0.01497666910290718
1747254650.7066305,1541,0.0050628893077373505
1747254651.6391966,1545,0.04357492923736572
1747254652.1083748,1547,0.00882674753665924
1747254652.3414633,1548,0.009137538261711597
1747254653.043909,1551,0.013978086411952972
1747254653.2744033,1552,0.022514207288622856
1747254653.5080566,1553,0.011711673811078072
1747254653.973643,1555,0.01124776154756546
1747254654.4375846,1557,0.005415894091129303
1747254655.5912638,1562,0.012994861230254173
1747254656.0534065,1564,0.022253049537539482
1747254656.2836473,1565,0.023879265412688255
1747254656.5130155,1566,0.03363458067178726
1747254656.9744575,1568,0.029568826779723167
1747254657.443201,1570,0.0170387364923954
1747254657.676654,1571,0.01087048277258873
1747254657.91027,1572,0.010616853833198547
1747254658.1522288,1573,0.004478868097066879
1747254658.8464777,1576,0.004756946116685867
1747254659.3069966,1578,0.003062177449464798
1747254659.5381157,1579,0.06939464062452316
1747254659.768626,1580,0.009820345789194107
1747254660.0074806,1581,0.007712855935096741
1747254660.2429845,1582,0.00895753875374794
1747254660.9460652,1585,0.008983496576547623
1747254662.1044495,1590,0.006628135219216347
1747254663.2731192,1595,0.011608073487877846
1747254663.5088243,1596,0.0030861999839544296
1747254663.7425103,1597,0.025011351332068443
1747254664.691125,1601,0.003858674317598343
1747254664.9227064,1602,0.013301538303494453
1747254665.1533685,1603,0.008859699591994286
1747254666.7789962,1610,0.005387766286730766
1747254667.0087636,1611,0.006497947499155998
1747254667.4905906,1613,0.008388005197048187
1747254667.7272193,1614,0.015326579101383686
1747254668.2008545,1616,0.014189403504133224
1747254669.142787,1620,0.010173128917813301
1747254669.6178846,1622,0.05284912884235382
1747254670.087632,1624,0.005712401121854782
1747254670.5564384,1626,0.01093064621090889
1747254670.7893205,1627,0.05458459258079529
1747254671.7214477,1631,0.018722832202911377
1747254672.6371632,1635,0.004503689706325531
1747254672.8757598,1636,0.004723727703094482
1747254673.1103299,1637,0.03980542719364166
1747254673.3504474,1638,0.012525204569101334
1747254673.818967,1640,0.0076624322682619095
1747254674.0506227,1641,0.0036044754087924957
1747254675.2242804,1646,0.035994309931993484
1747254675.455101,1647,0.015094200149178505
1747254675.9187794,1649,0.017633263021707535
1747254676.382589,1651,0.030880916863679886
1747254676.6147037,1652,0.006349159404635429
1747254676.8474207,1653,0.00950237363576889
1747254677.0764692,1654,0.009281566366553307
1747254677.5559587,1656,0.011568650603294373
1747254678.016628,1658,0.005499882623553276
1747254678.9550405,1662,0.005402328446507454
1747254679.4233897,1664,0.01323889009654522
1747254679.901,1666,0.0038841385394334793
1747254680.6179004,1669,0.007168976590037346
1747254680.856304,1670,0.005124812945723534
1747254681.8069987,1674,0.009257053956389427
1747254682.5039418,1677,0.006011294201016426
1747254682.9711366,1679,0.0021014977246522903
1747254683.2029417,1680,0.011662518605589867
1747254683.4338303,1681,0.032396476715803146
1747254683.673773,1682,0.007517669349908829
1747254684.3807373,1685,0.00615462101995945
1747254684.6112301,1686,0.030800849199295044
1747254684.8410928,1687,0.003781002014875412
1747254685.0712185,1688,0.007650362327694893
1747254685.3045027,1689,0.002522433176636696
1747254685.5394132,1690,0.0031336508691310883
1747254686.2368848,1693,0.01709543913602829
1747254686.4808562,1694,0.0026748254895210266
1747254686.7095273,1695,0.0213102325797081
1747254687.1834316,1697,0.004096454009413719
1747254687.423669,1698,0.0017401073127985
1747254687.6753213,1699,0.006991984322667122
1747254687.912371,1700,0.007806471548974514
1747254688.3870265,1702,0.006408674642443657
1747254688.8561804,1704,0.006398100405931473
1747254689.5628676,1707,0.005076723173260689
1747254690.031507,1709,0.005963457748293877
1747254690.2651618,1710,0.01724325679242611
1747254690.4991465,1711,0.005966516211628914
1747254690.737762,1712,0.002623744308948517
1747254692.1458306,1718,0.007011871784925461
1747254692.377698,1719,0.005900903604924679
1747254693.0768085,1722,0.007969709113240242
1747254693.312531,1723,0.005770470947027206
1747254693.5449755,1724,0.001516273245215416
1747254693.7781622,1725,0.0024898555129766464
1747254694.9652362,1730,0.003237631171941757
1747254696.8225822,1738,0.015846114605665207
1747254697.0574117,1739,0.009151782840490341
1747254697.2941384,1740,0.004136836156249046
1747254697.9963996,1743,0.00234922394156456
1747254698.4583077,1745,0.006305372342467308
1747254699.1531985,1748,0.006540820002555847
1747254699.3822105,1749,0.0033749956637620926
1747254699.6123493,1750,0.002742120996117592
1747254699.842669,1751,0.03240293636918068
1747254700.3024642,1753,0.007743870839476585
1747254700.537312,1754,0.016236774623394012
1747254701.2343552,1757,0.0029327478259801865
1747254702.3923926,1762,0.006122104823589325
1747254702.6225958,1763,0.009438322857022285
1747254703.0856361,1765,0.0034107640385627747
1747254703.3173876,1766,0.014279792085289955
1747254703.774535,1768,0.003750307485461235
1747254705.3869393,1775,0.011859212070703506
1747254705.6194973,1776,0.004381613805890083
1747254705.8497944,1777,0.0024624839425086975
1747254706.534607,1780,0.01054452732205391
1747254706.766177,1781,0.0037005096673965454
1747254707.4679964,1784,0.006529580801725388
1747254707.7072885,1785,0.007136702537536621
1747254707.9477694,1786,0.003731086850166321
1747254708.1896112,1787,0.006789414212107658
1747254708.6731145,1789,0.003108041360974312
1747254708.9196985,1790,0.003130001947283745
1747254709.39759,1792,0.0032391101121902466
1747254709.8728547,1794,0.0023653563112020493
1747254710.3403692,1796,0.005006683990359306
1747254710.5715768,1797,0.03580159693956375
1747254711.282475,1800,0.004352351650595665
1747254711.7375193,1802,0.0019716136157512665
1747254711.9649653,1803,0.00396268256008625
1747254712.197736,1804,0.005559554323554039
1747254713.113485,1808,0.018752967938780785
1747254713.5767703,1810,0.0037857480347156525
1747254714.5146947,1814,0.0031140968203544617
1747254714.9723094,1816,0.03617331385612488
1747254715.431957,1818,0.0029433127492666245
1747254715.6624377,1819,0.0011177528649568558
1747254716.6085467,1823,0.005105283111333847
1747254717.3283665,1826,0.002412218600511551
1747254717.5741644,1827,0.00569276325404644
1747254718.0478876,1829,0.00514143705368042
1747254718.28724,1830,0.0028222370892763138
1747254718.7532847,1832,0.004807505756616592
1747254718.9824338,1833,0.07211296260356903
1747254719.219246,1834,0.002262815833091736
1747254719.6862035,1836,0.02020113170146942
1747254719.9200633,1837,0.0034597795456647873
1747254720.1530972,1838,0.013826322741806507
1747254721.5709236,1844,0.013332618400454521
1747254721.8093796,1845,0.006841830909252167
1747254722.0545027,1846,0.004271863028407097
1747254722.2942853,1847,0.003915943205356598
1747254722.5352569,1848,0.011004656553268433
1747254723.249624,1851,0.004057632759213448
1747254723.7102265,1853,0.014064313843846321
1747254724.4035273,1856,0.03368808329105377
1747254725.3338306,1860,0.0028050970286130905
1747254726.2811987,1864,0.010155482217669487
1747254726.5114758,1865,0.006361724808812141
1747254726.7398264,1866,0.0026474054902791977
1747254726.9687052,1867,0.0027221590280532837
1747254727.9011958,1871,0.0023405011743307114
1747254728.1349423,1872,0.015196885913610458
1747254728.3678682,1873,0.007153579033911228
1747254728.602739,1874,0.00905454158782959
1747254728.836712,1875,0.007372640073299408
1747254729.2991595,1877,0.0013119839131832123
1747254729.7648604,1879,0.003631671890616417
1747254729.9993637,1880,0.01040174625813961
1747254730.6959572,1883,0.0020131077617406845
1747254730.928927,1884,0.010469801723957062
1747254731.3986263,1886,0.011030188761651516
1747254731.8782415,1888,0.003108641132712364
1747254732.3517203,1890,0.006975289434194565
1747254732.5862525,1891,0.007720224559307098
1747254733.509196,1895,0.0038366392254829407
1747254734.4450278,1899,0.01983863301575184
1747254734.9242926,1901,0.006901053711771965
1747254735.1664417,1902,0.0044715143740177155
1747254736.10557,1906,0.00876057893037796
1747254736.5697308,1908,0.0022539887577295303
1747254736.8021843,1909,0.0014866441488265991
1747254737.0349321,1910,0.002068469300866127
1747254737.7312887,1913,0.004468346014618874
1747254738.4391153,1916,0.022440526634454727
1747254738.919296,1918,0.02644171006977558
1747254740.3231153,1924,0.010822094976902008
1747254740.555062,1925,0.0048995353281497955
1747254740.786598,1926,0.003558717668056488
1747254741.2543526,1928,0.001472989097237587
1747254741.4852467,1929,0.003164134919643402
1747254742.179875,1932,0.0012148227542638779
1747254742.8753679,1935,0.0026104729622602463
1747254743.1091247,1936,0.0535009540617466
1747254743.8046875,1939,0.002461424097418785
1747254744.033682,1940,0.0028085801750421524
1747254744.2627165,1941,0.00649874284863472
1747254744.4961462,1942,0.0044731926172971725
1747254745.188028,1945,0.0031169503927230835
1747254745.6455164,1947,0.005870487540960312
1747254746.3343995,1950,0.005888631567358971
1747254746.5709012,1951,0.0023774653673171997
1747254747.042318,1953,0.006136929616332054
1747254747.7413075,1956,0.0037689208984375
1747254748.691191,1960,0.0026073604822158813
1747254748.9285176,1961,0.006942879408597946
1747254749.1635187,1962,0.0028926823288202286
1747254749.4009972,1963,0.0037487465888261795
1747254749.6452515,1964,0.0022230762988328934
1747254750.1073594,1966,0.0028100013732910156
1747254750.3425179,1967,0.002923406660556793
1747254750.577311,1968,0.005237596109509468
1747254750.8064797,1969,0.004319783300161362
1747254752.186522,1975,0.00419982522726059
1747254752.6506476,1977,0.003499779850244522
1747254752.8787458,1978,0.00291549414396286
1747254753.1076405,1979,0.006211850792169571
1747254753.3379078,1980,0.05249246209859848
1747254753.5662796,1981,0.0025419797748327255
1747254753.79553,1982,0.003221670165657997
1747254754.023853,1983,0.0028090160340070724
1747254754.4838974,1985,0.003964046016335487
1747254754.9459417,1987,0.012881314381957054
1747254755.1826072,1988,0.010443095117807388
1747254755.430909,1989,0.002177819609642029
1747254755.8957303,1991,0.0034891944378614426
1747254756.1247325,1992,0.01227288506925106
1747254756.3530214,1993,0.003339409828186035
1747254756.8139882,1995,0.012591741979122162
1747254757.7300775,1999,0.005579032003879547


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_48_520579-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254294.2166772,0,0.06866452842950821
1747254294.9344406,3,0.015320763923227787
1747254295.163871,4,0.08813507109880447
1747254296.5671794,10,0.6010408997535706
1747254296.8019009,11,2.8330235481262207
1747254297.4811091,14,0.5244000554084778
1747254297.706849,15,2.66414475440979
1747254298.3976238,18,1.607346534729004
1747254298.6271777,19,0.1856934279203415
1747254298.866203,20,0.21176713705062866
1747254299.3518016,22,1.8697936534881592
1747254299.582981,23,3.9785118103027344
1747254300.2799807,26,0.6444059014320374
1747254300.517535,27,1.1641327142715454
1747254301.9234996,33,3.0837135314941406
1747254302.6140049,36,5.912962436676025
1747254302.8464496,37,5.07061243057251
1747254303.0815873,38,0.2371518909931183
1747254303.323679,39,0.2672145664691925
1747254303.555866,40,0.2778322100639343
1747254305.2178147,47,1.0757105350494385
1747254305.4550555,48,1.8426289558410645
1747254305.6862335,49,2.6541788578033447
1747254306.1475878,51,3.3363261222839355
1747254306.37848,52,0.9161813259124756
1747254306.845826,54,1.1375010013580322
1747254307.5382936,57,2.166958808898926
1747254308.2321308,60,1.551876425743103
1747254308.4639459,61,1.3527007102966309
1747254308.6955256,62,2.266525983810425
1747254308.9335024,63,1.570175290107727
1747254309.4127557,65,2.243917465209961
1747254309.6496189,66,1.9711098670959473
1747254309.891039,67,2.6306240558624268
1747254310.1338518,68,3.878424882888794
1747254310.6030216,70,1.1311540603637695
1747254310.8343267,71,0.7698662877082825
1747254312.2068202,77,2.7661731243133545
1747254312.6739712,79,2.671363592147827
1747254312.901435,80,1.4348344802856445
1747254313.3596666,82,1.2203178405761719
1747254313.594815,83,0.8485057353973389
1747254314.0622978,85,2.737466812133789
1747254315.0179465,89,1.325378179550171
1747254315.264736,90,1.2671602964401245
1747254316.440216,95,1.7271760702133179
1747254317.3758335,99,1.7491310834884644
1747254317.611086,100,1.8604423999786377
1747254318.3206122,103,2.2583274841308594
1747254319.045765,106,1.9774960279464722
1747254319.2917778,107,2.753725051879883
1747254319.7702286,109,1.0838350057601929
1747254320.9919116,114,2.471791982650757
1747254321.4559236,116,1.1083498001098633
1747254322.6348417,121,1.3702889680862427
1747254323.5795171,125,1.014122486114502
1747254323.8115735,126,1.0675996541976929
1747254324.286387,128,0.7226285934448242
1747254324.7524192,130,0.7554329633712769
1747254324.981881,131,0.8336679339408875
1747254325.2123833,132,0.9788345694541931
1747254326.1473417,136,1.086227297782898
1747254326.3780134,137,1.0473275184631348
1747254327.7811332,143,1.163426399230957
1747254328.0138624,144,1.7376611232757568
1747254328.4924333,146,1.0666428804397583
1747254328.7381356,147,1.2013143301010132
1747254329.4513464,150,2.1245219707489014
1747254331.0873704,157,2.009432554244995
1747254331.5516763,159,0.78974848985672
1747254331.7867837,160,0.48457053303718567
1747254332.2503204,162,2.1636786460876465
1747254332.7233555,164,1.8910194635391235
1747254333.1937366,166,0.8513239026069641
1747254334.1355276,170,0.7939668297767639
1747254334.3795412,171,0.5872052907943726
1747254334.6140814,172,0.8846703171730042
1747254335.2976534,175,1.7420507669448853
1747254335.5260334,176,0.7191712856292725
1747254335.759532,177,0.9215956926345825
1747254335.987998,178,1.6010277271270752
1747254336.4490688,180,1.1345003843307495
1747254336.6753955,181,1.1159013509750366
1747254337.3578823,184,0.7041219472885132
1747254337.5857763,185,0.7884253859519958
1747254337.8194325,186,1.158658742904663
1747254338.5210123,189,1.1584787368774414
1747254338.7529445,190,1.0483347177505493
1747254338.990019,191,1.1004749536514282
1747254339.2294195,192,2.1350526809692383
1747254339.9383488,195,2.2314364910125732
1747254340.8833628,199,1.981955885887146
1747254341.1177032,200,3.300743579864502
1747254341.5837605,202,0.9510033130645752
1747254341.8198576,203,0.38224735856056213
1747254342.0550952,204,0.8955391645431519
1747254342.291714,205,0.8681761026382446
1747254342.7580423,207,1.3704040050506592
1747254343.21896,209,0.7325834035873413
1747254343.6864018,211,1.6713513135910034
1747254344.1528597,213,1.1744266748428345
1747254344.6373918,215,1.1625759601593018
1747254344.8797338,216,2.1237452030181885
1747254345.367805,218,0.953379213809967
1747254345.6024368,219,0.7679235935211182
1747254345.8396487,220,0.9423837661743164
1747254346.0721674,221,1.586449146270752
1747254346.3038478,222,1.401780605316162
1747254346.7628262,224,0.9345716834068298
1747254346.9927413,225,0.5226737260818481
1747254347.914853,229,1.279247760772705
1747254349.3185008,235,0.8439087867736816
1747254349.7840703,237,1.1814208030700684
1747254350.0131378,238,1.230949878692627
1747254350.2480175,239,1.6469582319259644
1747254350.716801,241,1.4865953922271729
1747254350.9507554,242,2.9100053310394287
1747254351.4134634,244,1.685710072517395
1747254351.6420493,245,3.227073907852173
1747254351.8771374,246,2.5591256618499756
1747254352.1110067,247,6.0523858070373535
1747254353.324629,252,1.1769399642944336
1747254353.5622087,253,0.9632275104522705
1747254353.7995262,254,1.0131194591522217
1747254354.510441,257,0.9814208149909973
1747254354.7477863,258,0.6405394077301025
1747254354.9865234,259,0.4904368221759796
1747254355.2237866,260,0.72177654504776
1747254355.7036343,262,0.9742624163627625
1747254357.6328926,270,1.9550930261611938
1747254357.87379,271,0.9277660846710205
1747254358.6000054,274,1.0912859439849854
1747254358.8408403,275,2.008347272872925
1747254359.0852296,276,1.2749277353286743
1747254359.5623155,278,1.3248982429504395
1747254360.0407727,280,0.8818138837814331
1747254360.5228293,282,0.6560719013214111
1747254360.7652793,283,0.6551544070243835
1747254361.2616556,285,0.5569112300872803
1747254361.7429812,287,1.7461384534835815
1747254361.977886,288,1.307012677192688
1747254362.4423292,290,1.4218757152557373
1747254363.6038518,295,3.4877190589904785
1747254363.8337233,296,3.152641773223877
1747254364.0631611,297,1.7941309213638306
1747254364.3000963,298,2.026646137237549
1747254365.6900706,304,2.790584087371826
1747254366.163457,306,2.0391013622283936
1747254366.6402678,308,1.370919942855835
1747254366.8790934,309,2.0260629653930664
1747254367.5898132,312,1.5598703622817993
1747254367.8258083,313,0.8179948329925537
1747254368.539264,316,1.0265514850616455
1747254369.0096543,318,1.528220772743225
1747254369.2460032,319,1.8735442161560059
1747254369.9605274,322,1.5569192171096802
1747254370.451994,324,0.7896525263786316
1747254371.6168044,329,1.0243030786514282
1747254371.8529663,330,0.8628971576690674
1747254372.090364,331,0.6923597455024719
1747254372.3202083,332,0.6622111201286316
1747254373.4733212,337,1.4519981145858765
1747254373.7043693,338,1.5635051727294922
1747254374.1653242,340,0.9813198447227478
1747254374.8576899,343,1.3258556127548218
1747254375.0883167,344,0.5883656740188599
1747254375.315572,345,1.0957063436508179
1747254375.5545487,346,0.7854697108268738
1747254376.017271,348,1.2895662784576416
1747254376.4809146,350,2.9041459560394287
1747254376.940521,352,1.4613794088363647
1747254377.173611,353,0.9735981225967407
1747254377.4044094,354,1.0075956583023071
1747254378.3097274,358,2.2774369716644287
1747254378.761922,360,1.1970659494400024
1747254379.213109,362,1.355814814567566
1747254379.4398134,363,0.44927576184272766
1747254379.6713908,364,1.056108832359314
1747254379.9049587,365,1.8316810131072998
1747254380.13677,366,1.7491428852081299
1747254380.3708546,367,0.8774027228355408
1747254380.6024976,368,2.596287250518799
1747254382.002008,374,0.6460232138633728
1747254382.7115884,377,0.9273812174797058
1747254382.9417467,378,1.1246715784072876
1747254384.5655365,385,1.1493706703186035
1747254384.8015487,386,0.9855275750160217
1747254385.717644,390,1.1879583597183228
1747254385.944971,391,1.1222608089447021
1747254386.1727328,392,1.3054678440093994
1747254386.3990018,393,1.3926926851272583
1747254386.6279926,394,1.470916509628296
1747254386.8577197,395,2.181199073791504
1747254387.0907652,396,1.68073308467865
1747254387.3226821,397,1.388832449913025
1747254387.553224,398,1.5938599109649658
1747254387.7835693,399,1.85805082321167
1747254388.2530546,401,1.480412483215332
1747254388.4836843,402,1.4927949905395508
1747254388.956367,404,0.9748469591140747
1747254389.9076726,408,2.087897539138794
1747254390.1528661,409,0.9156492948532104
1747254390.8692946,412,0.9948895573616028
1747254391.1067948,413,1.500697135925293
1747254391.3440404,414,2.269078493118286
1747254391.5814004,415,2.499107837677002
1747254392.3035898,418,3.3059098720550537
1747254393.0277514,421,2.4112462997436523
1747254393.267441,422,2.909308910369873
1747254393.9599445,425,0.9343328475952148
1747254394.1906457,426,1.900913953781128
1747254395.1263638,430,0.5317728519439697
1747254395.3571236,431,0.6282176971435547
1747254396.0880702,434,0.8946301341056824
1747254396.326951,435,0.5240406394004822
1747254396.5665216,436,0.7895731329917908
1747254396.804313,437,1.0836137533187866
1747254397.0437407,438,1.4900076389312744
1747254397.290629,439,0.9413369297981262
1747254397.5337527,440,0.5452388525009155
1747254397.7705035,441,1.140424370765686
1747254398.2364447,443,1.0595899820327759
1747254398.4753644,444,1.1257966756820679
1747254398.7129824,445,0.660890519618988
1747254398.9421911,446,1.337072730064392
1747254399.8701365,450,0.6631377339363098
1747254400.0991993,451,1.7539546489715576
1747254400.3292785,452,0.5924509763717651
1747254400.5628548,453,0.8393672704696655
1747254400.7928789,454,1.032025933265686
1747254401.2599504,456,0.7366352081298828
1747254401.7172084,458,1.2192153930664062
1747254402.175782,460,1.645435094833374
1747254402.408152,461,1.1050739288330078
1747254403.1022394,464,0.4408744275569916
1747254403.3340354,465,0.8379693031311035
1747254403.5636237,466,1.5473911762237549
1747254404.0265405,468,0.5341216921806335
1747254404.4866087,470,1.0668271780014038
1747254405.4269638,474,1.207528829574585
1747254405.6574783,475,1.356182336807251
1747254406.3541842,478,0.915203869342804
1747254406.5897682,479,1.4462485313415527
1747254406.8218274,480,1.2949631214141846
1747254407.0527034,481,1.1824432611465454
1747254407.2840939,482,0.8475480079650879
1747254407.5132892,483,1.3327460289001465
1747254407.7450616,484,1.7846306562423706
1747254408.2067115,486,1.8323025703430176
1747254408.441923,487,1.09580397605896
1747254408.6845822,488,1.611884593963623
1747254408.917803,489,1.9417897462844849
1747254409.3918698,491,2.2768394947052
1747254410.0928397,494,1.0036811828613281
1747254411.026321,498,1.8803566694259644
1747254411.7247036,501,1.1325082778930664
1747254411.956037,502,1.243789553642273
1747254412.189386,503,1.2400964498519897
1747254412.8799925,506,2.7410733699798584
1747254413.3439686,508,2.39211368560791
1747254413.5748298,509,1.1306078433990479
1747254413.8057234,510,0.9477579593658447
1747254414.0370462,511,1.5121561288833618
1747254414.2649133,512,2.018850088119507
1747254414.4967651,513,1.5290206670761108
1747254414.7350378,514,1.0105512142181396
1747254415.428048,517,0.494252473115921
1747254415.6588445,518,0.8314300775527954
1747254415.8855464,519,0.8694291114807129
1747254416.114323,520,1.2003010511398315
1747254416.8182638,523,1.4411094188690186
1747254418.4788542,530,1.4008023738861084
1747254419.1806397,533,1.5217818021774292
1747254419.4164467,534,1.5520095825195312
1747254419.8886461,536,0.8635093569755554
1747254420.1217117,537,0.9718520641326904
1747254420.3545477,538,1.1158850193023682
1747254420.5938294,539,1.361976981163025
1747254420.8304873,540,3.8550400733947754
1747254421.3178475,542,6.945316791534424
1747254421.5649393,543,3.552638530731201
1747254421.810795,544,5.907861709594727
1747254422.287777,546,5.300865173339844
1747254422.5221517,547,2.0160725116729736
1747254423.2287836,550,0.8181548714637756
1747254423.6927626,552,0.6787132620811462
1747254424.1563344,554,0.9630618691444397
1747254424.3885822,555,0.7594552040100098
1747254424.6329973,556,0.6339889764785767
1747254426.0248017,562,0.8560007810592651
1747254426.2560627,563,0.6839340329170227
1747254426.490054,564,1.0869942903518677
1747254427.4402514,568,1.504511833190918
1747254428.1468837,571,0.6561114192008972
1747254428.6024845,573,0.8864667415618896
1747254429.2990959,576,1.2183375358581543
1747254430.2469041,580,1.2851415872573853
1747254431.206105,584,2.123443126678467
1747254431.4388218,585,1.1718376874923706
1747254431.6848063,586,1.1106185913085938
1747254432.1566145,588,0.9590190649032593
1747254432.6189225,590,1.0971390008926392
1747254432.8505754,591,0.9482799768447876
1747254433.084606,592,1.1668070554733276
1747254433.5511396,594,0.5828577280044556
1747254434.0124238,596,1.2670832872390747
1747254434.2428849,597,2.047285556793213
1747254434.4718597,598,0.5880756974220276
1747254434.7021997,599,1.0992566347122192
1747254435.164202,601,0.6364752054214478
1747254435.3956275,602,1.184744954109192
1747254435.6281426,603,1.0282777547836304
1747254436.08861,605,1.1601876020431519
1747254436.7858431,608,1.563157558441162
1747254437.2502139,610,0.9040104150772095
1747254437.9542718,613,1.5240062475204468
1747254438.1897502,614,1.4066338539123535
1747254438.65981,616,1.6632643938064575
1747254439.1347725,618,2.111051321029663
1747254439.6109314,620,1.7786152362823486
1747254440.0721788,622,1.4965484142303467
1747254440.312288,623,0.854716420173645
1747254441.0316632,626,1.3660680055618286
1747254441.4887717,628,1.5185402631759644
1747254441.7176807,629,0.9533635973930359
1747254442.6318982,633,1.0084666013717651
1747254443.0912478,635,1.2658326625823975
1747254443.5537527,637,1.938735842704773
1747254444.2482698,640,2.230522394180298
1747254444.4914653,641,1.0336817502975464
1747254444.7284307,642,1.386894702911377
1747254444.9653401,643,1.198887586593628
1747254445.1997263,644,1.2114821672439575
1747254445.440615,645,0.9449875354766846
1747254446.3736184,649,0.6628722548484802
1747254446.8354392,651,0.7012923359870911
1747254447.064297,652,1.4875116348266602
1747254447.2936919,653,1.2812833786010742
1747254447.524513,654,2.0364410877227783
1747254447.763485,655,1.0934116840362549
1747254448.4732232,658,2.472264051437378
1747254448.7097256,659,0.7385754585266113
1747254448.9458227,660,1.9993566274642944
1747254450.5982149,667,0.9369202852249146
1747254451.3069947,670,0.8845551013946533
1747254452.5060968,675,1.7257686853408813
1747254452.7470174,676,1.416486144065857
1747254452.985564,677,1.4228737354278564
1747254453.707893,680,1.2734050750732422
1747254454.17545,682,0.5893407464027405
1747254454.412402,683,1.4165419340133667
1747254454.6459548,684,1.4557112455368042
1747254455.3557816,687,1.3176277875900269
1747254456.5139499,692,1.8981704711914062
1747254456.9776642,694,1.1859896183013916
1747254457.20796,695,0.9115646481513977
1747254457.4465237,696,1.4559268951416016
1747254457.6805015,697,2.0634429454803467
1747254458.1487515,699,1.3393381834030151
1747254458.8505173,702,2.1185739040374756
1747254459.08598,703,2.707188844680786
1747254459.5469832,705,1.4197242259979248
1747254460.502544,709,2.3190925121307373
1747254460.7368207,710,2.069309711456299
1747254461.1998258,712,1.2016738653182983
1747254461.8936453,715,0.8257214426994324
1747254462.354311,717,0.4321037232875824
1747254462.8163838,719,1.0895260572433472
1747254463.0502105,720,1.4151122570037842
1747254463.2803853,721,1.9220515489578247
1747254463.7557287,723,1.0776921510696411
1747254464.2160935,725,1.646584153175354
1747254464.4479568,726,1.9094656705856323
1747254464.6790206,727,1.3685957193374634
1747254464.9116735,728,1.908470630645752
1747254465.143434,729,1.9949088096618652
1747254465.6149418,731,0.9761185646057129
1747254465.8436425,732,0.9511342644691467
1747254466.0777347,733,1.9848582744598389
1747254467.212266,738,1.416553258895874
1747254467.450806,739,1.639007329940796
1747254467.6952987,740,1.3778634071350098
1747254468.163467,742,2.5988218784332275
1747254468.3993363,743,0.9491831064224243
1747254468.6355965,744,2.5443532466888428
1747254468.8719504,745,2.0838329792022705
1747254470.50348,752,1.9717777967453003
1747254471.1962519,755,1.4784491062164307
1747254471.426838,756,1.003474473953247
1747254471.8843837,758,1.4762953519821167
1747254473.0347943,763,2.4780266284942627
1747254473.2753932,764,4.001059532165527
1747254473.5111043,765,1.5669971704483032
1747254474.2252157,768,0.8203301429748535
1747254474.5496101,769,2.591831684112549
1747254475.2529843,772,1.7371816635131836
1747254475.485759,773,1.7242079973220825
1747254475.955349,775,1.1438755989074707
1747254476.188977,776,1.428996205329895
1747254476.658621,778,0.8163392543792725
1747254476.903972,779,0.7947399616241455
1747254477.1336367,780,5.932082653045654
1747254477.3728023,781,7.374336242675781
1747254477.6074467,782,15.843356132507324
1747254479.015985,788,0.09269777685403824
1747254479.2471685,789,0.20300473272800446
1747254479.7172623,791,0.32970327138900757
1747254480.1815786,793,0.5741416811943054
1747254480.6353662,795,0.7121514081954956
1747254480.8629801,796,1.1361756324768066
1747254481.5636127,799,0.5111016035079956
1747254481.7959676,800,0.47481846809387207
1747254482.7216158,804,3.965230703353882
1747254482.9561212,805,2.562368631362915
1747254483.1871748,806,1.8736847639083862
1747254483.417736,807,0.3145819306373596
1747254484.1111827,810,0.7361950874328613
1747254484.8032913,813,2.73660945892334
1747254485.9660962,818,5.823182106018066
1747254486.199354,819,3.007671356201172
1747254486.6621833,821,0.4961194694042206
1747254486.8939736,822,0.7255270481109619
1747254487.127223,823,0.6648864150047302
1747254487.6057706,825,0.8611823320388794
1747254487.8373215,826,0.8914915323257446
1747254488.0680485,827,0.5417906641960144
1747254488.2984622,828,0.7749630212783813
1747254489.2271626,832,1.3250007629394531
1747254489.458188,833,1.4136013984680176
1747254489.920592,835,1.4334251880645752
1747254490.1621928,836,0.9207068085670471
1747254490.3993917,837,0.9857650995254517
1747254490.8528805,839,1.67954683303833
1747254491.078863,840,1.2101093530654907
1747254491.760817,843,1.2003295421600342
1747254492.2208815,845,0.7979488968849182
1747254493.3709347,850,1.700214147567749
1747254493.6009674,851,1.5199649333953857
1747254494.293498,854,1.1395659446716309
1747254494.9951227,857,1.0722863674163818
1747254495.7081032,860,1.3659213781356812
1747254496.1758072,862,1.856201410293579
1747254496.881709,865,1.0020800828933716
1747254497.1190946,866,0.7232406735420227
1747254498.0432591,870,1.3575870990753174
1747254498.2771785,871,0.9455309510231018
1747254500.586108,881,1.0889910459518433
1747254501.0428424,883,1.4673658609390259
1747254501.2684326,884,2.1128170490264893
1747254501.4928126,885,3.5753607749938965
1747254501.724814,886,2.0072290897369385
1747254502.1763535,888,2.118129014968872
1747254502.6335745,890,1.179641842842102
1747254503.0963776,892,1.1057323217391968
1747254503.788039,895,2.0188894271850586
1747254504.244381,897,1.1529062986373901
1747254504.4701514,898,3.6763038635253906
1747254505.1702344,901,0.8860207200050354
1747254505.399242,902,1.462749719619751
1747254505.8598914,904,0.4740138053894043
1747254506.3278296,906,0.7265501618385315
1747254506.5609832,907,0.8001980185508728
1747254506.793092,908,0.6570062637329102
1747254507.2657287,910,1.0614253282546997
1747254507.4981637,911,1.2772834300994873
1747254508.202615,914,0.7793517708778381
1747254509.1246328,918,1.4777599573135376
1747254509.3549876,919,1.350812554359436
1747254509.8173268,921,2.644462823867798
1747254510.2761974,923,1.582621455192566
1747254511.195852,927,1.1853370666503906
1747254511.425528,928,0.6905848383903503
1747254511.6525626,929,0.9608246684074402
1747254511.8826623,930,1.0197445154190063
1747254512.1137457,931,0.7672422528266907
1747254512.353478,932,1.2782427072525024
1747254512.591691,933,0.8694474101066589
1747254513.0590007,935,1.6415728330612183
1747254513.97394,939,0.8327088356018066
1747254514.4247844,941,1.7023791074752808
1747254514.6501496,942,1.9403940439224243
1747254515.3382816,945,3.0925960540771484
1747254516.2815745,949,1.162357211112976
1747254516.9859989,952,0.8189659118652344
1747254517.4458065,954,1.2656611204147339
1747254517.682093,955,1.0517570972442627
1747254517.9112818,956,1.1130468845367432
1747254518.850546,960,1.3567997217178345
1747254519.3176305,962,1.4660251140594482
1747254519.5459418,963,0.9877761006355286
1747254519.7828443,964,0.48157528042793274
1747254520.019628,965,1.1298701763153076
1747254520.5085888,967,2.25553560256958
1747254520.741581,968,1.7102593183517456
1747254521.4462311,971,1.2709039449691772
1747254522.61751,976,1.7233624458312988
1747254523.090397,978,1.0191209316253662
1747254523.3257704,979,0.7039889097213745
1747254523.803047,981,0.5837112069129944
1747254524.043866,982,1.0274665355682373
1747254524.9835477,986,0.6727802157402039
1747254525.4671512,988,1.9455280303955078
1747254525.7055862,989,0.9727829694747925
1747254525.9399972,990,0.7890999913215637
1747254526.4157364,992,1.2448029518127441
1747254526.8751113,994,2.0639102458953857
1747254527.1111243,995,1.3292913436889648
1747254527.3473363,996,1.5537339448928833
1747254527.8073113,998,1.4624664783477783
1747254528.040033,999,1.3746857643127441
1747254528.5178843,1001,1.2226321697235107
1747254528.7518723,1002,1.615766167640686
1747254528.9862232,1003,2.16408371925354
1747254529.2185626,1004,1.033042550086975
1747254529.4504218,1005,1.7629499435424805
1747254529.6818242,1006,1.0236841440200806
1747254530.8506017,1011,1.693626880645752
1747254531.313946,1013,1.5055266618728638
1747254531.7766864,1015,1.394594430923462
1747254532.0064406,1016,1.6017107963562012
1747254532.2392957,1017,0.7010498642921448
1747254533.4004188,1022,1.5921220779418945
1747254534.31675,1026,2.4577741622924805
1747254534.7805686,1028,1.645033597946167
1747254535.015138,1029,1.872112512588501
1747254536.4217591,1035,1.1084703207015991
1747254536.6513598,1036,0.9758857488632202
1747254536.8856819,1037,1.4456331729888916
1747254537.1151922,1038,2.553611993789673
1747254537.3476248,1039,1.524692177772522
1747254538.2976124,1043,1.8771296739578247
1747254538.776881,1045,0.8729740977287292
1747254539.0185814,1046,1.4092727899551392
1747254540.4484088,1052,2.643852472305298
1747254540.6880724,1053,2.908531427383423
1747254541.4034774,1056,1.0820809602737427
1747254541.8807209,1058,2.7429139614105225
1747254542.110513,1059,2.0280752182006836
1747254542.3488038,1060,1.7109570503234863
1747254542.8131685,1062,1.869958519935608
1747254543.5086904,1065,1.4686167240142822
1747254543.739418,1066,2.0999672412872314
1747254543.9698675,1067,2.8312788009643555
1747254544.445003,1069,1.7269929647445679
1747254544.6833906,1070,1.3653420209884644
1747254544.9182625,1071,0.6451058387756348
1747254545.1568458,1072,1.4879937171936035
1747254545.3994567,1073,1.1680024862289429
1747254545.6341548,1074,2.0052404403686523
1747254546.32551,1077,2.517103910446167
1747254546.554455,1078,4.759737491607666
1747254547.0175838,1080,6.652212619781494
1747254547.2444818,1081,7.628907680511475
1747254547.471738,1082,8.164836883544922
1747254548.1608064,1085,0.8329259753227234
1747254548.392231,1086,0.3322676718235016
1747254548.6230857,1087,0.3879842758178711
1747254549.5483258,1091,0.5602986216545105
1747254549.7778044,1092,0.35548776388168335
1747254550.0072954,1093,0.467691034078598
1747254551.2216218,1098,0.7237229943275452
1747254551.703811,1100,0.6333503127098083
1747254552.1729572,1102,0.7973800301551819
1747254552.4182796,1103,0.9009684920310974
1747254552.65025,1104,0.7334223985671997
1747254553.3419347,1107,0.6291916966438293
1747254553.5711808,1108,1.2268288135528564
1747254553.7990174,1109,0.759861409664154
1747254554.0291321,1110,0.8367091417312622
1747254554.2572393,1111,0.9848940968513489
1747254554.4863389,1112,0.7436287999153137
1747254554.7153876,1113,1.1545608043670654
1747254554.9464936,1114,1.3732784986495972
1747254555.407927,1116,0.7676999568939209
1747254556.1064587,1119,0.5969774723052979
1747254556.557657,1121,0.5133317708969116
1747254556.7984772,1122,1.1026259660720825
1747254557.5057945,1125,1.1552495956420898
1747254557.7437363,1126,1.0366871356964111
1747254558.2307851,1128,1.1317414045333862
1747254558.46198,1129,1.6680988073349
1747254558.6927173,1130,0.790412187576294
1747254558.9266174,1131,1.7160459756851196
1747254559.1691813,1132,1.1277782917022705
1747254559.6388905,1134,0.836175799369812
1747254559.870102,1135,1.1252415180206299
1747254560.1002474,1136,1.1730154752731323
1747254560.8198044,1139,0.9865376949310303
1747254561.5143719,1142,1.0020637512207031
1747254562.212037,1145,0.985660195350647
1747254562.4496102,1146,0.7884860634803772
1747254562.921396,1148,0.35248908400535583
1747254563.1587298,1149,1.8033173084259033
1747254563.4001534,1150,1.2816028594970703
1747254563.6377263,1151,1.0623046159744263
1747254563.8782382,1152,2.336054801940918
1747254564.1153984,1153,1.140960931777954
1747254564.5886793,1155,0.7929283976554871
1747254565.7591126,1160,1.2731527090072632
1747254566.2255611,1162,1.1517741680145264
1747254566.6996543,1164,1.8123345375061035
1747254567.1730645,1166,0.9602439999580383
1747254567.4091804,1167,1.4782414436340332
1747254568.8145368,1173,1.5703810453414917
1747254569.05305,1174,0.8285753726959229
1747254569.516622,1176,1.114281177520752
1747254569.7488792,1177,1.0006998777389526
1747254569.9977708,1178,1.3272706270217896
1747254570.9876156,1182,0.7047404050827026
1747254571.4851015,1184,1.0185920000076294
1747254571.9517393,1186,1.0154508352279663
1747254572.4271407,1188,0.9856869578361511
1747254572.6627798,1189,0.698591411113739
1747254572.8967855,1190,1.7988426685333252
1747254573.6040535,1193,1.7995187044143677
1747254573.8343754,1194,1.1623841524124146
1747254574.0680335,1195,1.3126888275146484
1747254574.5337706,1197,1.5422985553741455
1747254574.7634485,1198,1.287081241607666
1747254575.463375,1201,2.717057704925537
1747254575.6920972,1202,1.2098181247711182
1747254576.3831003,1205,1.5928289890289307
1747254576.6123416,1206,1.0105112791061401
1747254576.8431113,1207,1.2744019031524658
1747254577.307703,1209,0.8966637253761292
1747254578.248118,1213,1.0593907833099365
1747254578.4797106,1214,0.14966849982738495
1747254578.715817,1215,1.09633207321167
1747254579.1923375,1217,1.7161269187927246
1747254579.424347,1218,2.293964385986328
1747254580.667202,1223,1.832910418510437
1747254581.1586616,1225,1.0158952474594116
1747254581.8762467,1228,1.1132874488830566
1747254582.1102202,1229,0.8076865077018738
1747254582.8020282,1232,0.6118133664131165
1747254583.0322442,1233,1.6408090591430664
1747254584.2137904,1238,1.6359803676605225
1747254584.6821785,1240,1.041659951210022
1747254584.9133937,1241,1.5961880683898926
1747254585.1431122,1242,1.7787052392959595
1747254585.3777502,1243,1.5288313627243042
1747254585.6087842,1244,1.1836812496185303
1747254585.8433535,1245,1.227919340133667
1747254586.0721927,1246,0.9062828421592712
1747254586.7633984,1249,2.196810483932495
1747254586.9978442,1250,1.2207857370376587
1747254587.2390091,1251,1.6129481792449951
1747254587.4741478,1252,1.1400147676467896
1747254587.9607782,1254,3.3921396732330322
1747254588.429958,1256,2.298961877822876
1747254588.6692781,1257,2.542597532272339
1747254589.369037,1260,1.9810149669647217
1747254589.6158245,1261,1.060361623764038
1747254590.326743,1264,1.9607632160186768
1747254591.0302076,1267,1.1495054960250854
1747254591.9794273,1271,2.983431100845337
1747254593.1712484,1276,1.1265966892242432
1747254593.4081933,1277,1.8087998628616333
1747254593.6420872,1278,2.246089220046997
1747254594.5887125,1282,0.7034233808517456
1747254595.2979224,1285,1.8929840326309204
1747254596.4884715,1290,1.5647779703140259
1747254597.2040834,1293,1.6051114797592163
1747254597.9278395,1296,1.782257318496704
1747254598.4220443,1298,2.0179061889648438
1747254598.6593485,1299,1.8869678974151611
1747254599.3710723,1302,1.186838984489441
1747254600.3206685,1306,1.638716459274292
1747254601.2488234,1310,1.3715885877609253
1747254602.169517,1314,2.9303860664367676
1747254602.3970852,1315,1.5996036529541016
1747254603.5332556,1320,0.8792695999145508
1747254603.9897757,1322,3.0334808826446533
1747254604.219386,1323,1.7217189073562622
1747254604.6878438,1325,1.545603632926941
1747254604.916258,1326,1.5559104681015015
1747254605.37856,1328,1.4500762224197388
1747254607.0017526,1335,2.766876697540283
1747254609.1300764,1344,0.5665782690048218
1747254609.361461,1345,1.9456439018249512
1747254609.8380802,1347,3.102738380432129
1747254610.0769594,1348,1.798453450202942
1747254610.790845,1351,0.4628830850124359
1747254611.0267873,1352,1.6240262985229492
1747254611.4888992,1354,3.2239606380462646
1747254612.4135473,1358,1.2929052114486694
1747254612.8688104,1360,2.8943707942962646
1747254613.7863116,1364,2.281592607498169
1747254614.013555,1365,1.4664418697357178
1747254614.2411861,1366,0.9846172332763672
1747254614.4683104,1367,1.9401800632476807
1747254614.6964798,1368,2.179243803024292
1747254615.6109438,1372,1.0819791555404663
1747254615.8454492,1373,2.5401923656463623
1747254616.3009822,1375,3.478998899459839
1747254616.5279915,1376,2.183881998062134
1747254617.4388971,1380,3.340156316757202
1747254618.582019,1385,1.3134422302246094
1747254618.815266,1386,0.6550655364990234
1747254619.76727,1390,0.7865870594978333
1747254620.4683397,1393,1.1803044080734253
1747254621.168753,1396,1.367170810699463
1747254621.4009068,1397,1.793641448020935
1747254621.8720179,1399,2.1398355960845947
1747254622.108495,1400,1.865676999092102
1747254622.8203669,1403,2.287149429321289
1747254623.293732,1405,1.4940510988235474
1747254625.1318445,1413,0.444907546043396
1747254625.8266845,1416,1.2347480058670044
1747254626.0529222,1417,3.161670207977295
1747254626.506658,1419,2.5682594776153564
1747254626.9879143,1421,1.1810072660446167
1747254627.2211075,1422,2.891207695007324
1747254629.2665298,1431,1.4715601205825806
1747254629.4918,1432,1.7431610822677612
1747254630.4034212,1436,2.4147088527679443
1747254630.8639333,1438,1.4757778644561768
1747254631.0953736,1439,1.431493878364563
1747254631.321774,1440,1.3213300704956055
1747254631.5569167,1441,2.8712778091430664
1747254632.2666576,1444,3.403393268585205
1747254632.7376971,1446,1.043198823928833
1747254632.9742687,1447,2.1973743438720703
1747254633.2066512,1448,0.8173104524612427
1747254633.4385483,1449,1.7344152927398682
1747254633.6689348,1450,1.8626004457473755
1747254633.9026523,1451,3.36898136138916
1747254634.1323645,1452,1.6293069124221802
1747254634.6003659,1454,1.7842656373977661
1747254634.8337224,1455,1.6131420135498047
1747254635.0673504,1456,2.3801233768463135
1747254635.296721,1457,1.1901739835739136
1747254635.5264747,1458,0.9367513656616211
1747254635.7556105,1459,3.990466356277466
1747254635.9938595,1460,1.9124077558517456
1747254636.2231257,1461,0.5672205090522766
1747254636.6843917,1463,1.3930177688598633
1747254638.3990316,1470,1.5006330013275146
1747254639.1089895,1473,1.8882309198379517
1747254639.343203,1474,1.1714431047439575
1747254639.8139668,1476,3.434885025024414
1747254640.044223,1477,2.485417604446411
1747254640.985284,1481,2.885354518890381
1747254641.2181418,1482,2.107356548309326
1747254641.446526,1483,0.28528451919555664
1747254642.3717973,1487,1.0307246446609497
1747254642.5989842,1488,2.140627384185791
1747254642.8284812,1489,2.435253620147705
1747254643.0559554,1490,2.4030115604400635
1747254643.2849605,1491,3.481898546218872
1747254643.7404306,1493,0.8814387321472168
1747254643.968415,1494,1.4666774272918701
1747254644.8778787,1498,1.5592294931411743
1747254645.1049736,1499,4.122711658477783
1747254645.3370028,1500,2.7769813537597656
1747254645.7970173,1502,1.9181394577026367
1747254646.514223,1505,3.401362180709839
1747254647.4564698,1509,2.3084018230438232
1747254647.6939385,1510,5.65488862991333
1747254647.924723,1511,9.792569160461426
1747254648.386965,1513,1.4193931818008423
1747254648.8482423,1515,1.122054100036621
1747254649.0770063,1516,2.001948833465576
1747254650.7018573,1523,1.00403892993927
1747254651.3928363,1526,2.7741858959198
1747254651.871619,1528,2.2542455196380615
1747254653.2939677,1534,0.6254624128341675
1747254653.9889698,1537,1.900679111480713
1747254654.2218435,1538,1.4627084732055664
1747254654.9114223,1541,3.096527099609375
1747254655.840787,1545,1.88063383102417
1747254656.3309977,1547,1.4803277254104614
1747254656.5639822,1548,3.955853223800659
1747254657.2632434,1551,3.5753509998321533
1747254657.493736,1552,3.1732687950134277
1747254657.7229083,1553,2.2874460220336914
1747254658.179123,1555,3.4008595943450928
1747254658.6412692,1557,1.0736762285232544
1747254659.7799919,1562,2.2363131046295166
1747254660.241978,1564,0.1703038215637207
1747254660.4695063,1565,2.5201070308685303
1747254660.7096405,1566,0.5803967714309692
1747254661.1934247,1568,0.5306731462478638
1747254661.6624618,1570,2.2568485736846924
1747254661.9009602,1571,3.027521848678589
1747254662.1457396,1572,1.876548409461975
1747254662.3772209,1573,0.9203227162361145
1747254663.075509,1576,1.5419949293136597
1747254663.5353377,1578,1.1593592166900635
1747254663.765417,1579,0.6796754598617554
1747254664.0021799,1580,2.0735244750976562
1747254664.2382987,1581,1.081671118736267
1747254664.473199,1582,2.4783449172973633
1747254665.173862,1585,2.2223782539367676
1747254666.3244698,1590,2.2042949199676514
1747254667.4621973,1595,2.415396213531494
1747254667.6886413,1596,1.4583733081817627
1747254667.9221683,1597,3.2341151237487793
1747254668.8577328,1601,1.1658966541290283
1747254669.087459,1602,1.6242810487747192
1747254669.3245704,1603,2.0918006896972656
1747254670.9951935,1610,2.5894949436187744
1747254671.2418451,1611,1.6282886266708374
1747254671.7286725,1613,2.5139026641845703
1747254671.9702675,1614,2.4053895473480225
1747254672.4415243,1616,1.6114881038665771
1747254673.3889103,1620,2.426131248474121
1747254673.8556046,1622,1.189034104347229
1747254674.317299,1624,4.01910924911499
1747254674.7901206,1626,0.6099737286567688
1747254675.0216336,1627,1.0817174911499023
1747254675.9564836,1631,1.959205150604248
1747254676.9041812,1635,1.0818181037902832
1747254677.1351721,1636,1.6928387880325317
1747254677.369406,1637,2.386446237564087
1747254677.6018758,1638,2.0850448608398438
1747254678.0687964,1640,2.6842873096466064
1747254678.3096921,1641,2.456450939178467
1747254679.4927933,1646,1.4301432371139526
1747254679.724482,1647,2.2128098011016846
1747254680.200601,1649,2.6357786655426025
1747254680.6857836,1651,1.9950480461120605
1747254680.9144313,1652,0.5862526297569275
1747254681.1430984,1653,2.501614570617676
1747254681.3769336,1654,3.654179334640503
1747254681.8434424,1656,1.9592396020889282
1747254682.3090303,1658,2.2252931594848633
1747254683.2302837,1662,1.1761970520019531
1747254683.6860027,1664,4.788453102111816
1747254684.139666,1666,1.0306172370910645
1747254684.8371413,1669,4.415274620056152
1747254685.0631735,1670,1.6471554040908813
1747254685.973713,1674,1.8776435852050781
1747254686.6587436,1677,1.634458065032959
1747254687.1194246,1679,0.9584285616874695
1747254687.3443327,1680,4.960047721862793
1747254687.5697129,1681,0.5002833008766174
1747254687.7977967,1682,2.428982734680176
1747254688.497597,1685,2.465015411376953
1747254688.7287352,1686,1.8854336738586426
1747254688.974631,1687,0.7584534883499146
1747254689.2122562,1688,1.6065971851348877
1747254689.4524605,1689,1.5329700708389282
1747254689.6787214,1690,2.0750772953033447
1747254690.3835006,1693,1.9288021326065063
1747254690.6208227,1694,3.528026819229126
1747254690.8514342,1695,1.7691570520401
1747254691.3149025,1697,0.5045625567436218
1747254691.5468688,1698,0.4211977422237396
1747254691.7787166,1699,2.915985345840454
1747254692.01087,1700,2.084949016571045
1747254692.4763384,1702,1.437343955039978
1747254692.947301,1704,0.8753517866134644
1747254693.644751,1707,0.5512866973876953
1747254694.1088567,1709,1.5839030742645264
1747254694.3457162,1710,0.41614899039268494
1747254694.5781956,1711,1.269108533859253
1747254694.8121011,1712,0.3176252841949463
1747254696.2268693,1718,1.8995540142059326
1747254696.46534,1719,3.1151282787323
1747254697.1625388,1722,2.5023691654205322
1747254697.3920622,1723,1.539516806602478
1747254697.6222665,1724,0.23982369899749756
1747254697.854141,1725,1.00251042842865
1747254699.0193367,1730,1.2874871492385864
1747254700.8510973,1738,1.6602720022201538
1747254701.0820048,1739,0.8813436031341553
1747254701.3223839,1740,2.7135369777679443
1747254702.0145335,1743,0.7075578570365906
1747254702.4779778,1745,1.4737637042999268
1747254703.1741464,1748,1.9357428550720215
1747254703.405251,1749,1.7870771884918213
1747254703.635185,1750,1.8736664056777954
1747254703.867607,1751,2.3442440032958984
1747254704.3328707,1753,0.5599347949028015
1747254704.5612833,1754,1.7650299072265625
1747254705.2495172,1757,0.8590252995491028
1747254706.4160109,1762,2.1783339977264404
1747254706.6457574,1763,2.59981107711792
1747254707.1230266,1765,1.5949474573135376
1747254707.3518605,1766,0.4245664179325104
1747254707.8275769,1768,1.7675931453704834
1747254709.498099,1775,3.805748462677002
1747254709.7316475,1776,2.273961067199707
1747254709.9666374,1777,0.6268683075904846
1747254710.647953,1780,5.22702693939209
1747254710.8748107,1781,0.37699079513549805
1747254711.5816317,1784,3.480213165283203
1747254711.8168838,1785,3.7680788040161133
1747254712.055159,1786,0.8301717042922974
1747254712.2931259,1787,1.32545006275177
1747254712.7564626,1789,1.2027618885040283
1747254712.9872527,1790,0.9755839705467224
1747254713.4578598,1792,3.9220352172851562
1747254713.9311426,1794,0.9916582703590393
1747254714.4026368,1796,2.4873862266540527
1747254714.6327312,1797,0.1199200227856636
1747254715.3206139,1800,2.8536829948425293
1747254715.7822669,1802,1.7014459371566772
1747254716.0138266,1803,1.4848237037658691
1747254716.243315,1804,4.020806789398193
1747254717.1729014,1808,2.3930068016052246
1747254717.647631,1810,1.076653003692627
1747254718.5718024,1814,1.3665727376937866
1747254719.0328686,1816,0.16724298894405365
1747254719.493744,1818,0.43898916244506836
1747254719.7266488,1819,0.5606458783149719
1747254720.6512604,1823,0.6240511536598206
1747254721.3422241,1826,1.411900520324707
1747254721.5719936,1827,2.5970585346221924
1747254722.0532458,1829,1.3774582147598267
1747254722.2889602,1830,0.8807264566421509
1747254722.7501476,1832,0.9786511659622192
1747254722.9798157,1833,0.9148803949356079
1747254723.2097602,1834,2.4686615467071533
1747254723.6679428,1836,1.6973973512649536
1747254723.9021077,1837,3.7943105697631836
1747254724.1309392,1838,3.2848236560821533
1747254725.5117126,1844,3.2682621479034424
1747254725.7452495,1845,0.8983110189437866
1747254725.9781582,1846,1.560738444328308
1747254726.2138836,1847,1.5866154432296753
1747254726.460181,1848,4.076879501342773
1747254727.1719315,1851,0.8102151155471802
1747254727.6388526,1853,1.3006740808486938
1747254728.3335876,1856,0.11306094378232956
1747254729.2552,1860,2.078126907348633
1747254730.1805246,1864,2.614316701889038
1747254730.4063654,1865,1.32582688331604
1747254730.632591,1866,0.3696782886981964
1747254730.8614323,1867,1.178069829940796
1747254731.7980242,1871,1.0640286207199097
1747254732.0453014,1872,2.7426822185516357
1747254732.2829034,1873,2.3883299827575684
1747254732.5241094,1874,2.0213658809661865
1747254732.7686322,1875,0.759841799736023
1747254733.2296731,1877,0.6719139814376831
1747254733.6926966,1879,1.1967960596084595
1747254733.9302776,1880,1.1924242973327637
1747254734.6268878,1883,1.6045405864715576
1747254734.8582282,1884,1.969565510749817
1747254735.331205,1886,2.60945725440979
1747254735.797006,1888,1.6276919841766357
1747254736.261794,1890,3.730557918548584
1747254736.5047042,1891,1.093550682067871
1747254737.437704,1895,2.347010850906372
1747254738.3657088,1899,0.3699724078178406
1747254738.8324368,1901,2.270530939102173
1747254739.0702424,1902,2.148555040359497
1747254740.0177963,1906,2.3770675659179688
1747254740.4937968,1908,0.3978462517261505
1747254740.727326,1909,3.3443527221679688
1747254740.9669807,1910,0.7120813131332397
1747254741.6796684,1913,4.1257429122924805
1747254742.3865712,1916,0.2915741503238678
1747254742.8458607,1918,1.1153559684753418
1747254744.255368,1924,0.6898902058601379
1747254744.4903665,1925,7.993722915649414
1747254744.7219253,1926,1.82541823387146
1747254745.1837738,1928,0.3380907475948334
1747254745.4204915,1929,0.8665422797203064
1747254746.1209648,1932,0.810232937335968
1747254746.8216722,1935,2.067842960357666
1747254747.050293,1936,1.100533366203308
1747254747.7438478,1939,2.5204999446868896
1747254747.9767118,1940,0.869272768497467
1747254748.2090585,1941,3.662722110748291
1747254748.4381769,1942,1.1467376947402954
1747254749.1277192,1945,2.063506603240967
1747254749.5946007,1947,2.3899459838867188
1747254750.286891,1950,2.40832257270813
1747254750.5180128,1951,1.061788558959961
1747254750.9826546,1953,1.1387377977371216
1747254751.6784759,1956,0.7847544550895691
1747254752.6040804,1960,1.018637776374817
1747254752.8361452,1961,4.042635440826416
1747254753.0659182,1962,0.4074897766113281
1747254753.295864,1963,0.9821520447731018
1747254753.52575,1964,3.024198293685913
1747254753.9878695,1966,1.0557810068130493
1747254754.2197504,1967,0.7180173397064209
1747254754.45127,1968,3.3093764781951904
1747254754.680289,1969,0.646236777305603
1747254756.0672128,1975,1.0143446922302246
1747254756.530221,1977,5.341008186340332
1747254756.7613282,1978,1.3874626159667969
1747254756.9949548,1979,1.2604913711547852
1747254757.2300901,1980,0.133696511387825
1747254757.4658763,1981,2.0028817653656006
1747254757.699601,1982,0.9687261581420898
1747254757.9377735,1983,0.48125895857810974
1747254758.407984,1985,1.5257881879806519
1747254758.874714,1987,0.8597158193588257
1747254759.1071396,1988,2.2809298038482666
1747254759.338087,1989,2.623723030090332
1747254759.8057485,1991,2.598576068878174
1747254760.0394468,1992,2.031160831451416
1747254760.2684343,1993,1.8861790895462036
1747254760.7371628,1995,6.681437969207764
1747254761.6646283,1999,3.2509260177612305


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_48_520579-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254294.2168841,0,0.034332264214754105
1747254294.9345975,3,0.0076603819616138935
1747254295.1640828,4,0.04406753554940224
1747254296.5673141,10,0.3005204498767853
1747254296.8020232,11,1.4165117740631104
1747254297.4812288,14,0.2622000277042389
1747254297.7070112,15,1.332072377204895
1747254298.3977592,18,0.803673267364502
1747254298.627316,19,0.09284671396017075
1747254298.866347,20,0.10588356852531433
1747254299.3519714,22,0.9348968267440796
1747254299.5831692,23,1.9892559051513672
1747254300.2801836,26,0.3222029507160187
1747254300.5177526,27,0.5820663571357727
1747254301.923645,33,1.5418567657470703
1747254302.6141958,36,2.9564812183380127
1747254302.8465793,37,2.535306215286255
1747254303.081711,38,0.11857594549655914
1747254303.3237722,39,0.13360728323459625
1747254303.5559864,40,0.13891610503196716
1747254305.2179866,47,0.5378552675247192
1747254305.455212,48,0.9213144779205322
1747254305.686384,49,1.3270894289016724
1747254306.14777,51,1.6681630611419678
1747254306.3786638,52,0.4580906629562378
1747254306.8459868,54,0.5687505006790161
1747254307.5385075,57,1.083479404449463
1747254308.2322867,60,0.7759382128715515
1747254308.4641745,61,0.6763503551483154
1747254308.6957276,62,1.1332629919052124
1747254308.933735,63,0.7850876450538635
1747254309.4128554,65,1.1219587326049805
1747254309.6498177,66,0.9855549335479736
1747254309.8911335,67,1.3153120279312134
1747254310.1339998,68,1.939212441444397
1747254310.603199,70,0.5655770301818848
1747254310.834525,71,0.38493314385414124
1747254312.2069452,77,1.3830865621566772
1747254312.6740916,79,1.3356817960739136
1747254312.9015818,80,0.7174172401428223
1747254313.3598082,82,0.6101589202880859
1747254313.5950375,83,0.42425286769866943
1747254314.0625336,85,1.3687334060668945
1747254315.0181558,89,0.6626890897750854
1747254315.2649248,90,0.6335801482200623
1747254316.4404273,95,0.8635880351066589
1747254317.3759892,99,0.8745655417442322
1747254317.6112363,100,0.9302211999893188
1747254318.3207603,103,1.1291637420654297
1747254319.04598,106,0.9887480139732361
1747254319.2919314,107,1.3768625259399414
1747254319.7710118,109,0.5419175028800964
1747254320.9920857,114,1.2358959913253784
1747254321.4560754,116,0.5541749000549316
1747254322.6350114,121,0.6851444840431213
1747254323.5796764,125,0.507061243057251
1747254323.8117847,126,0.5337998270988464
1747254324.286579,128,0.3613142967224121
1747254324.7526443,130,0.3777164816856384
1747254324.9820416,131,0.4168339669704437
1747254325.2127655,132,0.48941728472709656
1747254326.1474931,136,0.543113648891449
1747254326.3781652,137,0.5236637592315674
1747254327.7813053,143,0.5817131996154785
1747254328.014091,144,0.8688305616378784
1747254328.4926145,146,0.5333214402198792
1747254328.7382982,147,0.6006571650505066
1747254329.4514425,150,1.0622609853744507
1747254331.087531,157,1.0047162771224976
1747254331.5518136,159,0.39487424492836
1747254331.7869582,160,0.24228526651859283
1747254332.250561,162,1.0818393230438232
1747254332.723549,164,0.9455097317695618
1747254333.1938899,166,0.42566195130348206
1747254334.1360698,170,0.39698341488838196
1747254334.3797884,171,0.2936026453971863
1747254334.6142454,172,0.4423351585865021
1747254335.2977958,175,0.8710253834724426
1747254335.526172,176,0.35958564281463623
1747254335.7596562,177,0.46079784631729126
1747254335.9881194,178,0.8005138635635376
1747254336.449194,180,0.5672501921653748
1747254336.675515,181,0.5579506754875183
1747254337.3580282,184,0.3520609736442566
1747254337.5859537,185,0.3942126929759979
1747254337.8196104,186,0.5793293714523315
1747254338.5212216,189,0.5792393684387207
1747254338.753038,190,0.5241673588752747
1747254338.9901123,191,0.5502374768257141
1747254339.229566,192,1.0675263404846191
1747254339.9385042,195,1.1157182455062866
1747254340.8835447,199,0.990977942943573
1747254341.1178722,200,1.650371789932251
1747254341.5839179,202,0.4755016565322876
1747254341.8200393,203,0.19112367928028107
1747254342.0552313,204,0.4477695822715759
1747254342.2918801,205,0.4340880513191223
1747254342.7581933,207,0.6852020025253296
1747254343.2190936,209,0.36629170179367065
1747254343.686565,211,0.8356756567955017
1747254344.153025,213,0.5872133374214172
1747254344.6377764,215,0.5812879800796509
1747254344.8799415,216,1.0618726015090942
1747254345.3679676,218,0.4766896069049835
1747254345.6026917,219,0.3839617967605591
1747254345.8398263,220,0.4711918830871582
1747254346.0723267,221,0.793224573135376
1747254346.3040195,222,0.700890302658081
1747254346.7630062,224,0.4672858417034149
1747254346.9929154,225,0.2613368630409241
1747254347.915036,229,0.6396238803863525
1747254349.3186648,235,0.4219543933868408
1747254349.7842386,237,0.5907104015350342
1747254350.0132895,238,0.6154749393463135
1747254350.2482035,239,0.8234791159629822
1747254350.7169678,241,0.7432976961135864
1747254350.950954,242,1.4550026655197144
1747254351.4136193,244,0.8428550362586975
1747254351.6421711,245,1.6135369539260864
1747254351.877264,246,1.2795628309249878
1747254352.1112368,247,3.0261929035186768
1747254353.3248441,252,0.5884699821472168
1747254353.5624301,253,0.48161375522613525
1747254353.7997715,254,0.5065597295761108
1747254354.5106676,257,0.49071040749549866
1747254354.7480414,258,0.32026970386505127
1747254354.9867332,259,0.2452184110879898
1747254355.2240102,260,0.36088827252388
1747254355.7038853,262,0.4871312081813812
1747254357.6331408,270,0.9775465130805969
1747254357.873998,271,0.46388304233551025
1747254358.6002216,274,0.5456429719924927
1747254358.841069,275,1.0041736364364624
1747254359.085446,276,0.6374638676643372
1747254359.5625777,278,0.6624491214752197
1747254360.0409772,280,0.44090694189071655
1747254360.5230803,282,0.32803595066070557
1747254360.7657115,283,0.3275772035121918
1747254361.2618735,285,0.27845561504364014
1747254361.743135,287,0.8730692267417908
1747254361.978092,288,0.653506338596344
1747254362.4424858,290,0.7109378576278687
1747254363.6040177,295,1.7438595294952393
1747254363.8339057,296,1.5763208866119385
1747254364.0633771,297,0.8970654606819153
1747254364.3003366,298,1.0133230686187744
1747254365.6902783,304,1.395292043685913
1747254366.1637213,306,1.0195506811141968
1747254366.6404727,308,0.6854599714279175
1747254366.8797007,309,1.0130314826965332
1747254367.590049,312,0.7799351811408997
1747254367.8260336,313,0.40899741649627686
1747254368.539515,316,0.5132757425308228
1747254369.0099077,318,0.7641103863716125
1747254369.2462587,319,0.9367721080780029
1747254369.9607801,322,0.7784596085548401
1747254370.4522576,324,0.3948262631893158
1747254371.6169631,329,0.5121515393257141
1747254371.8532078,330,0.4314485788345337
1747254372.0905285,331,0.34617987275123596
1747254372.320456,332,0.3311055600643158
1747254373.4735909,337,0.7259990572929382
1747254373.7045593,338,0.7817525863647461
1747254374.1655226,340,0.4906599223613739
1747254374.8578854,343,0.6629278063774109
1747254375.088456,344,0.29418283700942993
1747254375.3157074,345,0.5478531718254089
1747254375.5547056,346,0.3927348554134369
1747254376.0176172,348,0.6447831392288208
1747254376.4810483,350,1.4520729780197144
1747254376.9406424,352,0.7306897044181824
1747254377.1737425,353,0.48679906129837036
1747254377.4045267,354,0.5037978291511536
1747254378.3098466,358,1.1387184858322144
1747254378.7620342,360,0.5985329747200012
1747254379.2132623,362,0.677907407283783
1747254379.4399636,363,0.22463788092136383
1747254379.6715014,364,0.528054416179657
1747254379.9092424,365,0.9158405065536499
1747254380.1369207,366,0.8745714426040649
1747254380.3709955,367,0.4387013614177704
1747254380.6026466,368,1.2981436252593994
1747254382.002137,374,0.3230116069316864
1747254382.7117124,377,0.4636906087398529
1747254382.9418988,378,0.5623357892036438
1747254384.565711,385,0.5746853351593018
1747254384.8017347,386,0.49276378750801086
1747254385.7177656,390,0.5939791798591614
1747254385.945095,391,0.5611304044723511
1747254386.172848,392,0.6527339220046997
1747254386.3991961,393,0.6963463425636292
1747254386.6281328,394,0.735458254814148
1747254386.8578873,395,1.090599536895752
1747254387.0909472,396,0.840366542339325
1747254387.3228633,397,0.6944162249565125
1747254387.553386,398,0.7969299554824829
1747254387.7837431,399,0.929025411605835
1747254388.2532482,401,0.740206241607666
1747254388.4838443,402,0.7463974952697754
1747254388.9565656,404,0.48742347955703735
1747254389.9078994,408,1.043948769569397
1747254390.1531358,409,0.4578246474266052
1747254390.8695667,412,0.4974447786808014
1747254391.107007,413,0.7503485679626465
1747254391.3442817,414,1.134539246559143
1747254391.581625,415,1.249553918838501
1747254392.3037863,418,1.6529549360275269
1747254393.0279758,421,1.2056231498718262
1747254393.2676172,422,1.4546544551849365
1747254393.9600968,425,0.4671664237976074
1747254394.1908267,426,0.950456976890564
1747254395.1265357,430,0.26588642597198486
1747254395.3572905,431,0.31410884857177734
1747254396.088236,434,0.4473150670528412
1747254396.3271198,435,0.2620203197002411
1747254396.5666826,436,0.3947865664958954
1747254396.8045108,437,0.5418068766593933
1747254397.0439823,438,0.7450038194656372
1747254397.2907977,439,0.4706684648990631
1747254397.5339687,440,0.27261942625045776
1747254397.7706873,441,0.570212185382843
1747254398.2366376,443,0.5297949910163879
1747254398.475524,444,0.5628983378410339
1747254398.7131329,445,0.330445259809494
1747254398.942403,446,0.668536365032196
1747254399.8703527,450,0.3315688669681549
1747254400.0994132,451,0.8769773244857788
1747254400.3296485,452,0.29622548818588257
1747254400.563055,453,0.41968363523483276
1747254400.79304,454,0.516012966632843
1747254401.2601533,456,0.3683176040649414
1747254401.717427,458,0.6096076965332031
1747254402.1759837,460,0.822717547416687
1747254402.4083877,461,0.5525369644165039
1747254403.1023798,464,0.2204372137784958
1747254403.334186,465,0.41898465156555176
1747254403.563753,466,0.7736955881118774
1747254404.0267246,468,0.2670608460903168
1747254404.4867604,470,0.5334135890007019
1747254405.4271245,474,0.6037644147872925
1747254405.6576505,475,0.6780911684036255
1747254406.3543391,478,0.457601934671402
1747254406.5899265,479,0.7231242656707764
1747254406.8220232,480,0.6474815607070923
1747254407.05285,481,0.5912216305732727
1747254407.2842295,482,0.42377400398254395
1747254407.5134754,483,0.6663730144500732
1747254407.7451975,484,0.8923153281211853
1747254408.2068338,486,0.9161512851715088
1747254408.4420743,487,0.54790198802948
1747254408.6848617,488,0.8059422969818115
1747254408.9180126,489,0.9708948731422424
1747254409.3920293,491,1.1384197473526
1747254410.0930643,494,0.5018405914306641
1747254411.0264912,498,0.9401783347129822
1747254411.724856,501,0.5662541389465332
1747254411.9562,502,0.6218947768211365
1747254412.1896152,503,0.6200482249259949
1747254412.8801641,506,1.3705366849899292
1747254413.3441694,508,1.196056842803955
1747254413.5753214,509,0.5653039216995239
1747254413.8059473,510,0.47387897968292236
1747254414.037268,511,0.7560780644416809
1747254414.265104,512,1.0094250440597534
1747254414.4969373,513,0.7645103335380554
1747254414.735224,514,0.5052756071090698
1747254415.428219,517,0.2471262365579605
1747254415.6590157,518,0.4157150387763977
1747254415.8856957,519,0.43471455574035645
1747254416.1144552,520,0.6001505255699158
1747254416.8184216,523,0.7205547094345093
1747254418.479019,530,0.7004011869430542
1747254419.1807957,533,0.7608909010887146
1747254419.416604,534,0.7760047912597656
1747254419.8888748,536,0.4317546784877777
1747254420.121896,537,0.4859260320663452
1747254420.3547153,538,0.5579425096511841
1747254420.5940452,539,0.6809884905815125
1747254420.8306255,540,1.9275200366973877
1747254421.3180823,542,3.472658395767212
1747254421.5651035,543,1.7763192653656006
1747254421.8109577,544,2.9539308547973633
1747254422.2879913,546,2.650432586669922
1747254422.5223408,547,1.0080362558364868
1747254423.2290287,550,0.4090774357318878
1747254423.6928573,552,0.3393566310405731
1747254424.1565363,554,0.48153093457221985
1747254424.3887382,555,0.3797276020050049
1747254424.6332178,556,0.31699448823928833
1747254426.0250292,562,0.42800039052963257
1747254426.25622,563,0.34196701645851135
1747254426.490224,564,0.5434971451759338
1747254427.440422,568,0.752255916595459
1747254428.1470037,571,0.3280557096004486
1747254428.6026099,573,0.4432333707809448
1747254429.2992215,576,0.6091687679290771
1747254430.2470922,580,0.6425707936286926
1747254431.2062635,584,1.0617215633392334
1747254431.439068,585,0.5859188437461853
1747254431.6850634,586,0.5553092956542969
1747254432.156864,588,0.47950953245162964
1747254432.6191132,590,0.5485695004463196
1747254432.8507576,591,0.4741399884223938
1747254433.084791,592,0.5834035277366638
1747254433.5513213,594,0.2914288640022278
1747254434.012597,596,0.6335416436195374
1747254434.2430441,597,1.0236427783966064
1747254434.4720385,598,0.2940378487110138
1747254434.702393,599,0.5496283173561096
1747254435.164368,601,0.3182376027107239
1747254435.3957722,602,0.592372477054596
1747254435.628292,603,0.5141388773918152
1747254436.0888162,605,0.5800938010215759
1747254436.7860231,608,0.781578779220581
1747254437.2503908,610,0.45200520753860474
1747254437.954469,613,0.7620031237602234
1747254438.1899545,614,0.7033169269561768
1747254438.6599813,616,0.8316321969032288
1747254439.1349711,618,1.0555256605148315
1747254439.6110563,620,0.8893076181411743
1747254440.0723016,622,0.7482742071151733
1747254440.312414,623,0.4273582100868225
1747254441.0317838,626,0.6830340027809143
1747254441.4888902,628,0.7592701315879822
1747254441.717811,629,0.47668179869651794
1747254442.6320405,633,0.5042333006858826
1747254443.0913923,635,0.6329163312911987
1747254443.5538738,637,0.9693679213523865
1747254444.2484365,640,1.115261197090149
1747254444.4916253,641,0.5168408751487732
1747254444.7286425,642,0.6934473514556885
1747254444.9655867,643,0.599443793296814
1747254445.199974,644,0.6057410836219788
1747254445.4408169,645,0.4724937677383423
1747254446.3738508,649,0.3314361274242401
1747254446.8355825,651,0.35064616799354553
1747254447.064465,652,0.7437558174133301
1747254447.293883,653,0.6406416893005371
1747254447.524751,654,1.0182205438613892
1747254447.7636917,655,0.5467058420181274
1747254448.4734318,658,1.236132025718689
1747254448.7099628,659,0.36928772926330566
1747254448.9460406,660,0.9996783137321472
1747254450.5984626,667,0.4684601426124573
1747254451.3071783,670,0.44227755069732666
1747254452.5063677,675,0.8628843426704407
1747254452.7472699,676,0.7082430720329285
1747254452.985806,677,0.7114368677139282
1747254453.7080758,680,0.6367025375366211
1747254454.1755974,682,0.29467037320137024
1747254454.4125705,683,0.7082709670066833
1747254454.6460896,684,0.7278556227684021
1747254455.3559167,687,0.6588138937950134
1747254456.514108,692,0.9490852355957031
1747254456.9777958,694,0.5929948091506958
1747254457.208353,695,0.45578232407569885
1747254457.4466987,696,0.7279634475708008
1747254457.6807194,697,1.0317214727401733
1747254458.1490798,699,0.6696690917015076
1747254458.850637,702,1.0592869520187378
1747254459.0861022,703,1.353594422340393
1747254459.547159,705,0.7098621129989624
1747254460.5033088,709,1.1595462560653687
1747254460.7370172,710,1.0346548557281494
1747254461.2000108,712,0.6008369326591492
1747254461.8938305,715,0.4128607213497162
1747254462.3544652,717,0.2160518616437912
1747254462.8188143,719,0.5447630286216736
1747254463.0503793,720,0.7075561285018921
1747254463.2806036,721,0.9610257744789124
1747254463.7558777,723,0.5388460755348206
1747254464.2162797,725,0.823292076587677
1747254464.4481385,726,0.9547328352928162
1747254464.6792178,727,0.6842978596687317
1747254464.9118638,728,0.954235315322876
1747254465.143609,729,0.9974544048309326
1747254465.6150725,731,0.48805928230285645
1747254465.8437676,732,0.47556713223457336
1747254466.077863,733,0.9924291372299194
1747254467.2123728,738,0.708276629447937
1747254467.4509718,739,0.819503664970398
1747254467.6954634,740,0.6889317035675049
1747254468.1637075,742,1.2994109392166138
1747254468.399558,743,0.47459155321121216
1747254468.6357803,744,1.2721766233444214
1747254468.8721685,745,1.0419164896011353
1747254470.5036342,752,0.9858888983726501
1747254471.1964586,755,0.7392245531082153
1747254471.427088,756,0.5017372369766235
1747254471.8845394,758,0.7381476759910583
1747254473.03499,763,1.2390133142471313
1747254473.275549,764,2.0005297660827637
1747254473.5112298,765,0.7834985852241516
1747254474.2255192,768,0.41016507148742676
1747254474.5498269,769,1.2959158420562744
1747254475.2531018,772,0.8685908317565918
1747254475.485896,773,0.8621039986610413
1747254475.9554799,775,0.5719377994537354
1747254476.1891072,776,0.7144981026649475
1747254476.6588025,778,0.40816962718963623
1747254476.9041247,779,0.39736998081207275
1747254477.133828,780,2.966041326522827
1747254477.3728986,781,3.6871681213378906
1747254477.6076863,782,7.921678066253662
1747254479.0161858,788,0.04634888842701912
1747254479.2474236,789,0.10150236636400223
1747254479.7176666,791,0.16485163569450378
1747254480.1817017,793,0.2870708405971527
1747254480.6355016,795,0.3560757040977478
1747254480.8631048,796,0.5680878162384033
1747254481.563772,799,0.2555508017539978
1747254481.796128,800,0.23740923404693604
1747254482.7218165,804,1.982615351676941
1747254482.9563394,805,1.2811843156814575
1747254483.18738,806,0.9368423819541931
1747254483.4179351,807,0.1572909653186798
1747254484.1113498,810,0.36809754371643066
1747254484.803445,813,1.36830472946167
1747254485.9663134,818,2.911591053009033
1747254486.1995513,819,1.503835678100586
1747254486.6623917,821,0.2480597347021103
1747254486.894138,822,0.36276352405548096
1747254487.1273816,823,0.3324432075023651
1747254487.6059384,825,0.4305911660194397
1747254487.8376853,826,0.4457457661628723
1747254488.068193,827,0.2708953320980072
1747254488.2987,828,0.3874815106391907
1747254489.2273917,832,0.6625003814697266
1747254489.4583423,833,0.7068006992340088
1747254489.9207594,835,0.7167125940322876
1747254490.1623178,836,0.46035340428352356
1747254490.3995354,837,0.49288254976272583
1747254490.8530064,839,0.839773416519165
1747254491.0789843,840,0.6050546765327454
1747254491.7609246,843,0.6001647710800171
1747254492.2210197,845,0.3989744484424591
1747254493.3711221,850,0.8501070737838745
1747254493.6012366,851,0.7599824666976929
1747254494.2937171,854,0.5697829723358154
1747254494.9953132,857,0.5361431837081909
1747254495.7083232,860,0.6829606890678406
1747254496.17602,862,0.9281007051467896
1747254496.8818808,865,0.5010400414466858
1747254497.1192546,866,0.36162033677101135
1747254498.0434875,870,0.6787935495376587
1747254498.277392,871,0.4727654755115509
1747254500.5862288,881,0.5444955229759216
1747254501.0429738,883,0.7336829304695129
1747254501.2687104,884,1.0564085245132446
1747254501.4929185,885,1.7876803874969482
1747254501.7249203,886,1.0036145448684692
1747254502.1764953,888,1.059064507484436
1747254502.6337478,890,0.589820921421051
1747254503.096505,892,0.5528661608695984
1747254503.7882216,895,1.0094447135925293
1747254504.2445178,897,0.5764531493186951
1747254504.4703312,898,1.8381519317626953
1747254505.170374,901,0.4430103600025177
1747254505.39941,902,0.7313748598098755
1747254505.8600497,904,0.23700690269470215
1747254506.3279798,906,0.36327508091926575
1747254506.5611608,907,0.4000990092754364
1747254506.7932806,908,0.3285031318664551
1747254507.2659662,910,0.5307126641273499
1747254507.4983869,911,0.6386417150497437
1747254508.2027752,914,0.38967588543891907
1747254509.1248922,918,0.7388799786567688
1747254509.35517,919,0.675406277179718
1747254509.8174825,921,1.322231411933899
1747254510.276357,923,0.791310727596283
1747254511.1960146,927,0.5926685333251953
1747254511.4256809,928,0.34529241919517517
1747254511.6526828,929,0.4804123342037201
1747254511.882808,930,0.5098722577095032
1747254512.1139154,931,0.38362112641334534
1747254512.3536072,932,0.6391213536262512
1747254512.59181,933,0.43472370505332947
1747254513.059122,935,0.8207864165306091
1747254513.9740787,939,0.4163544178009033
1747254514.4248898,941,0.8511895537376404
1747254514.6502829,942,0.9701970219612122
1747254515.338438,945,1.5462980270385742
1747254516.2817261,949,0.581178605556488
1747254516.9861555,952,0.4094829559326172
1747254517.445978,954,0.6328305602073669
1747254517.6822612,955,0.5258785486221313
1747254517.9113731,956,0.5565234422683716
1747254518.8507128,960,0.6783998608589172
1747254519.3178482,962,0.7330125570297241
1747254519.5461144,963,0.4938880503177643
1747254519.7829366,964,0.24078764021396637
1747254520.019799,965,0.5649350881576538
1747254520.5087922,967,1.12776780128479
1747254520.7417572,968,0.8551296591758728
1747254521.4464073,971,0.6354519724845886
1747254522.617837,976,0.8616812229156494
1747254523.0905864,978,0.5095604658126831
1747254523.3259327,979,0.35199445486068726
1747254523.803215,981,0.2918556034564972
1747254524.0440161,982,0.5137332677841187
1747254524.9837277,986,0.33639010787010193
1747254525.46734,988,0.9727640151977539
1747254525.705755,989,0.48639148473739624
1747254525.9401991,990,0.39454999566078186
1747254526.415863,992,0.6224014759063721
1747254526.8752558,994,1.0319551229476929
1747254527.1112585,995,0.6646456718444824
1747254527.3474586,996,0.7768669724464417
1747254527.8074305,998,0.7312332391738892
1747254528.040225,999,0.6873428821563721
1747254528.5180392,1001,0.6113160848617554
1747254528.7520382,1002,0.807883083820343
1747254528.986397,1003,1.08204185962677
1747254529.2187715,1004,0.5165212750434875
1747254529.450643,1005,0.8814749717712402
1747254529.6819735,1006,0.5118420720100403
1747254530.850787,1011,0.846813440322876
1747254531.3141162,1013,0.7527633309364319
1747254531.776852,1015,0.697297215461731
1747254532.006631,1016,0.8008553981781006
1747254532.2396278,1017,0.3505249321460724
1747254533.4006548,1022,0.7960610389709473
1747254534.3169508,1026,1.2288870811462402
1747254534.7807362,1028,0.8225167989730835
1747254535.0153048,1029,0.9360562562942505
1747254536.4219553,1035,0.5542351603507996
1747254536.6515486,1036,0.4879428744316101
1747254536.8858545,1037,0.7228165864944458
1747254537.115363,1038,1.2768059968948364
1747254537.3478327,1039,0.762346088886261
1747254538.2978947,1043,0.9385648369789124
1747254538.777153,1045,0.4364870488643646
1747254539.018768,1046,0.7046363949775696
1747254540.4487255,1052,1.321926236152649
1747254540.6883183,1053,1.4542657136917114
1747254541.403666,1056,0.5410404801368713
1747254541.8809114,1058,1.3714569807052612
1747254542.1106935,1059,1.0140376091003418
1747254542.3489685,1060,0.8554785251617432
1747254542.8133352,1062,0.934979259967804
1747254543.508966,1065,0.7343083620071411
1747254543.7396004,1066,1.0499836206436157
1747254543.970028,1067,1.4156394004821777
1747254544.445164,1069,0.8634964823722839
1747254544.6836054,1070,0.6826710104942322
1747254544.918427,1071,0.3225529193878174
1747254545.1569853,1072,0.7439968585968018
1747254545.3996146,1073,0.5840012431144714
1747254545.6342914,1074,1.0026202201843262
1747254546.325634,1077,1.2585519552230835
1747254546.554588,1078,2.379868745803833
1747254547.0177083,1080,3.326106309890747
1747254547.2446291,1081,3.8144538402557373
1747254547.4718988,1082,4.082418441772461
1747254548.160991,1085,0.4164629876613617
1747254548.3924088,1086,0.1661338359117508
1747254548.6232705,1087,0.19399213790893555
1747254549.5484786,1091,0.28014931082725525
1747254549.7779014,1092,0.17774388194084167
1747254550.0075934,1093,0.233845517039299
1747254551.2218099,1098,0.3618614971637726
1747254551.7039924,1100,0.3166751563549042
1747254552.173148,1102,0.39869001507759094
1747254552.418474,1103,0.4504842460155487
1747254552.650382,1104,0.36671119928359985
1747254553.3420875,1107,0.3145958483219147
1747254553.5713673,1108,0.6134144067764282
1747254553.7994912,1109,0.379930704832077
1747254554.0293207,1110,0.4183545708656311
1747254554.257411,1111,0.49244704842567444
1747254554.4865267,1112,0.37181439995765686
1747254554.7155385,1113,0.5772804021835327
1747254554.9466467,1114,0.6866392493247986
1747254555.4081447,1116,0.38384997844696045
1747254556.106577,1119,0.2984887361526489
1747254556.5577824,1121,0.2566658854484558
1747254556.7986593,1122,0.5513129830360413
1747254557.5059552,1125,0.5776247978210449
1747254557.7439325,1126,0.5183435678482056
1747254558.2309725,1128,0.5658707022666931
1747254558.4622514,1129,0.83404940366745
1747254558.6929243,1130,0.395206093788147
1747254558.9267693,1131,0.8580229878425598
1747254559.1693141,1132,0.5638891458511353
1747254559.6390736,1134,0.418087899684906
1747254559.8702655,1135,0.5626207590103149
1747254560.1003308,1136,0.5865077376365662
1747254560.8200264,1139,0.49326884746551514
1747254561.5144916,1142,0.5010318756103516
1747254562.2121863,1145,0.4928300976753235
1747254562.4497857,1146,0.3942430317401886
1747254562.9217029,1148,0.17624454200267792
1747254563.1589215,1149,0.9016586542129517
1747254563.400377,1150,0.6408014297485352
1747254563.6379294,1151,0.5311523079872131
1747254563.8784595,1152,1.168027400970459
1747254564.1157937,1153,0.570480465888977
1747254564.5888422,1155,0.39646419882774353
1747254565.7593155,1160,0.6365763545036316
1747254566.2257874,1162,0.5758870840072632
1747254566.6997485,1164,0.9061672687530518
1747254567.1732178,1166,0.48012199997901917
1747254567.4093308,1167,0.7391207218170166
1747254568.8146906,1173,0.7851905226707458
1747254569.0532253,1174,0.4142876863479614
1747254569.5167623,1176,0.557140588760376
1747254569.7489703,1177,0.5003499388694763
1747254569.9978647,1178,0.6636353135108948
1747254570.9877934,1182,0.3523702025413513
1747254571.4852645,1184,0.5092960000038147
1747254571.9519281,1186,0.5077254176139832
1747254572.4274623,1188,0.49284347891807556
1747254572.6629395,1189,0.3492957055568695
1747254572.8969285,1190,0.8994213342666626
1747254573.604219,1193,0.8997593522071838
1747254573.8346584,1194,0.5811920762062073
1747254574.0682442,1195,0.6563444137573242
1747254574.533983,1197,0.7711492776870728
1747254574.7636867,1198,0.643540620803833
1747254575.4635947,1201,1.3585288524627686
1747254575.69229,1202,0.6049090623855591
1747254576.3832812,1205,0.7964144945144653
1747254576.6125066,1206,0.5052556395530701
1747254576.8432868,1207,0.6372009515762329
1747254577.3077977,1209,0.4483318626880646
1747254578.248298,1213,0.5296953916549683
1747254578.479917,1214,0.07483424991369247
1747254578.7159848,1215,0.548166036605835
1747254579.1925473,1217,0.8580634593963623
1747254579.424657,1218,1.146982192993164
1747254580.667297,1223,0.9164552092552185
1747254581.1588364,1225,0.5079476237297058
1747254581.876433,1228,0.5566437244415283
1747254582.1104395,1229,0.4038432538509369
1747254582.8021946,1232,0.3059066832065582
1747254583.032406,1233,0.8204045295715332
1747254584.214005,1238,0.8179901838302612
1747254584.6823258,1240,0.520829975605011
1747254584.913604,1241,0.7980940341949463
1747254585.1432757,1242,0.8893526196479797
1747254585.377925,1243,0.7644156813621521
1747254585.6089835,1244,0.5918406248092651
1747254585.843501,1245,0.6139596700668335
1747254586.072306,1246,0.4531414210796356
1747254586.7635865,1249,1.0984052419662476
1747254586.998014,1250,0.6103928685188293
1747254587.2391477,1251,0.8064740896224976
1747254587.474374,1252,0.5700073838233948
1747254587.9609358,1254,1.6960698366165161
1747254588.4301264,1256,1.149480938911438
1747254588.669553,1257,1.2712987661361694
1747254589.3692029,1260,0.9905074834823608
1747254589.6160088,1261,0.530180811882019
1747254590.3268878,1264,0.9803816080093384
1747254591.0303729,1267,0.5747527480125427
1747254591.9796329,1271,1.4917155504226685
1747254593.1715012,1276,0.5632983446121216
1747254593.4084568,1277,0.9043999314308167
1747254593.6422892,1278,1.1230446100234985
1747254594.5889149,1282,0.3517116904258728
1747254595.298148,1285,0.9464920163154602
1747254596.4886599,1290,0.7823889851570129
1747254597.2042491,1293,0.8025557398796082
1747254597.928068,1296,0.891128659248352
1747254598.4222815,1298,1.0089530944824219
1747254598.6596026,1299,0.9434839487075806
1747254599.3712971,1302,0.5934194922447205
1747254600.3208847,1306,0.819358229637146
1747254601.2489495,1310,0.6857942938804626
1747254602.1696706,1314,1.4651930332183838
1747254602.3971865,1315,0.7998018264770508
1747254603.5333903,1320,0.4396347999572754
1747254603.990027,1322,1.5167404413223267
1747254604.2195535,1323,0.8608594536781311
1747254604.6879895,1325,0.7728018164634705
1747254604.9165223,1326,0.7779552340507507
1747254605.3788238,1328,0.7250381112098694
1747254607.0019054,1335,1.3834383487701416
1747254609.1302915,1344,0.2832891345024109
1747254609.3616204,1345,0.9728219509124756
1747254609.8382916,1347,1.5513691902160645
1747254610.077214,1348,0.899226725101471
1747254610.7910082,1351,0.23144154250621796
1747254611.0269425,1352,0.8120131492614746
1747254611.4890685,1354,1.6119803190231323
1747254612.413671,1358,0.6464526057243347
1747254612.868977,1360,1.4471853971481323
1747254613.786438,1364,1.1407963037490845
1747254614.0136776,1365,0.7332209348678589
1747254614.2413206,1366,0.4923086166381836
1747254614.4684427,1367,0.9700900316238403
1747254614.696604,1368,1.089621901512146
1747254615.6110635,1372,0.5409895777702332
1747254615.8455732,1373,1.2700961828231812
1747254616.3011024,1375,1.7394994497299194
1747254616.5281138,1376,1.091940999031067
1747254617.4390182,1380,1.670078158378601
1747254618.5821512,1385,0.6567211151123047
1747254618.8154643,1386,0.3275327682495117
1747254619.7674212,1390,0.3932935297489166
1747254620.4685063,1393,0.5901522040367126
1747254621.1689053,1396,0.6835854053497314
1747254621.4010632,1397,0.8968207240104675
1747254621.8722281,1399,1.0699177980422974
1747254622.1086469,1400,0.932838499546051
1747254622.8205507,1403,1.1435747146606445
1747254623.2939208,1405,0.7470255494117737
1747254625.1320043,1413,0.222453773021698
1747254625.8268244,1416,0.6173740029335022
1747254626.0530233,1417,1.5808351039886475
1747254626.5067487,1419,1.2841297388076782
1747254626.988035,1421,0.5905036330223083
1747254627.2212417,1422,1.445603847503662
1747254629.2666502,1431,0.7357800602912903
1747254629.4919288,1432,0.8715805411338806
1747254630.4035623,1436,1.2073544263839722
1747254630.8640797,1438,0.7378889322280884
1747254631.0955205,1439,0.7157469391822815
1747254631.321902,1440,0.6606650352478027
1747254631.5570998,1441,1.4356389045715332
1747254632.2668679,1444,1.7016966342926025
1747254632.7378888,1446,0.5215994119644165
1747254632.9744694,1447,1.0986871719360352
1747254633.2068582,1448,0.40865522623062134
1747254633.4387228,1449,0.8672076463699341
1747254633.669126,1450,0.9313002228736877
1747254633.9028409,1451,1.68449068069458
1747254634.1325352,1452,0.8146534562110901
1747254634.6006012,1454,0.8921328186988831
1747254634.8339064,1455,0.8065710067749023
1747254635.067529,1456,1.1900616884231567
1747254635.2968953,1457,0.5950869917869568
1747254635.5266485,1458,0.46837568283081055
1747254635.7560177,1459,1.995233178138733
1747254635.9940903,1460,0.9562038779258728
1747254636.2232707,1461,0.2836102545261383
1747254636.6845925,1463,0.6965088844299316
1747254638.399232,1470,0.7503165006637573
1747254639.1091597,1473,0.9441154599189758
1747254639.343363,1474,0.5857215523719788
1747254639.8141487,1476,1.717442512512207
1747254640.0443783,1477,1.2427088022232056
1747254640.9854372,1481,1.4426772594451904
1747254641.2182736,1482,1.053678274154663
1747254641.4466465,1483,0.14264225959777832
1747254642.3719246,1487,0.5153623223304749
1747254642.5991066,1488,1.0703136920928955
1747254642.8286095,1489,1.2176268100738525
1747254643.0560706,1490,1.2015057802200317
1747254643.285065,1491,1.740949273109436
1747254643.7405727,1493,0.4407193660736084
1747254643.9687128,1494,0.7333387136459351
1747254644.8779979,1498,0.7796147465705872
1747254645.1050947,1499,2.0613558292388916
1747254645.337129,1500,1.3884906768798828
1747254645.7971587,1502,0.9590697288513184
1747254646.5144446,1505,1.7006810903549194
1747254647.4570215,1509,1.1542009115219116
1747254647.6940942,1510,2.827444314956665
1747254647.9248786,1511,4.896284580230713
1747254648.3871174,1513,0.7096965909004211
1747254648.8483925,1515,0.5610270500183105
1747254649.0772452,1516,1.000974416732788
1747254650.702003,1523,0.502019464969635
1747254651.393018,1526,1.3870929479599
1747254651.8717678,1528,1.1271227598190308
1747254653.294172,1534,0.31273120641708374
1747254653.989143,1537,0.9503395557403564
1747254654.2220082,1538,0.7313542366027832
1747254654.9115775,1541,1.5482635498046875
1747254655.8409362,1545,0.940316915512085
1747254656.331163,1547,0.7401638627052307
1747254656.564131,1548,1.9779266119003296
1747254657.2633977,1551,1.7876754999160767
1747254657.4938881,1552,1.5866343975067139
1747254657.7230563,1553,1.1437230110168457
1747254658.1792924,1555,1.7004297971725464
1747254658.6415355,1557,0.5368381142616272
1747254659.78012,1562,1.1181565523147583
1747254660.2421067,1564,0.08515191078186035
1747254660.4696147,1565,1.2600535154342651
1747254660.7098,1566,0.2901983857154846
1747254661.1935537,1568,0.2653365731239319
1747254661.6626282,1570,1.1284242868423462
1747254661.9011784,1571,1.5137609243392944
1747254662.1459253,1572,0.9382742047309875
1747254662.3774076,1573,0.46016135811805725
1747254663.0756764,1576,0.7709974646568298
1747254663.535484,1578,0.5796796083450317
1747254663.7655752,1579,0.3398377299308777
1747254664.0023434,1580,1.0367622375488281
1747254664.2384543,1581,0.5408355593681335
1747254664.473363,1582,1.2391724586486816
1747254665.1740265,1585,1.1111891269683838
1747254666.3245933,1590,1.1021474599838257
1747254667.4623127,1595,1.207698106765747
1747254667.6888409,1596,0.7291866540908813
1747254667.9223654,1597,1.6170575618743896
1747254668.8579054,1601,0.5829483270645142
1747254669.0876956,1602,0.8121405243873596
1747254669.3248024,1603,1.0459003448486328
1747254670.995385,1610,1.2947474718093872
1747254671.2420793,1611,0.8141443133354187
1747254671.728921,1613,1.2569513320922852
1747254671.9704137,1614,1.2026947736740112
1747254672.4416878,1616,0.8057440519332886
1747254673.3891113,1620,1.2130656242370605
1747254673.855735,1622,0.5945170521736145
1747254674.317606,1624,2.009554624557495
1747254674.7903023,1626,0.3049868643283844
1747254675.0217884,1627,0.5408587455749512
1747254675.9566562,1631,0.979602575302124
1747254676.9043312,1635,0.5409090518951416
1747254677.135491,1636,0.8464193940162659
1747254677.3696127,1637,1.1932231187820435
1747254677.6021101,1638,1.0425224304199219
1747254678.0695724,1640,1.3421436548233032
1747254678.3098567,1641,1.2282254695892334
1747254679.4929914,1646,0.7150716185569763
1747254679.724657,1647,1.1064049005508423
1747254680.2007961,1649,1.3178893327713013
1747254680.685919,1651,0.9975240230560303
1747254680.9145596,1652,0.29312631487846375
1747254681.1433098,1653,1.250807285308838
1747254681.377132,1654,1.8270896673202515
1747254681.843619,1656,0.9796198010444641
1747254682.309216,1658,1.1126465797424316
1747254683.2304158,1662,0.5880985260009766
1747254683.6861465,1664,2.394226551055908
1747254684.1397932,1666,0.5153086185455322
1747254684.8372653,1669,2.207637310028076
1747254685.0632994,1670,0.8235777020454407
1747254685.9738762,1674,0.9388217926025391
1747254686.6589053,1677,0.8172290325164795
1747254687.1195545,1679,0.47921428084373474
1747254687.3444872,1680,2.4800238609313965
1747254687.5698695,1681,0.2501416504383087
1747254687.797929,1682,1.214491367340088
1747254688.497782,1685,1.2325077056884766
1747254688.728823,1686,0.9427168369293213
1747254688.9747992,1687,0.3792267441749573
1747254689.2124135,1688,0.8032985925674438
1747254689.4526484,1689,0.7664850354194641
1747254689.6788125,1690,1.0375386476516724
1747254690.3836746,1693,0.9644010663032532
1747254690.6210184,1694,1.764013409614563
1747254690.8516195,1695,0.88457852602005
1747254691.315077,1697,0.2522812783718109
1747254691.5470915,1698,0.2105988711118698
1747254691.7789545,1699,1.457992672920227
1747254692.0110276,1700,1.0424745082855225
1747254692.476556,1702,0.718671977519989
1747254692.9477136,1704,0.4376758933067322
1747254693.6449482,1707,0.27564334869384766
1747254694.1095006,1709,0.7919515371322632
1747254694.345873,1710,0.20807449519634247
1747254694.5783877,1711,0.6345542669296265
1747254694.8123412,1712,0.15881264209747314
1747254696.2270846,1718,0.9497770071029663
1747254696.46552,1719,1.55756413936615
1747254697.1627104,1722,1.2511845827102661
1747254697.3922532,1723,0.769758403301239
1747254697.6224308,1724,0.11991184949874878
1747254697.8543594,1725,0.501255214214325
1747254699.019603,1730,0.6437435746192932
1747254700.851248,1738,0.8301360011100769
1747254701.0822227,1739,0.44067180156707764
1747254701.3226032,1740,1.3567684888839722
1747254702.0147424,1743,0.3537789285182953
1747254702.478178,1745,0.7368818521499634
1747254703.174324,1748,0.9678714275360107
1747254703.405593,1749,0.8935385942459106
1747254703.6353612,1750,0.9368332028388977
1747254703.8677642,1751,1.1721220016479492
1747254704.3330016,1753,0.27996739745140076
1747254704.561396,1754,0.8825149536132812
1747254705.2496417,1757,0.4295126497745514
1747254706.416144,1762,1.0891669988632202
1747254706.6459756,1763,1.29990553855896
1747254707.123224,1765,0.7974737286567688
1747254707.3520114,1766,0.2122832089662552
1747254707.827769,1768,0.8837965726852417
1747254709.4982233,1775,1.902874231338501
1747254709.7317774,1776,1.1369805335998535
1747254709.9667687,1777,0.3134341537952423
1747254710.648127,1780,2.613513469696045
1747254710.8749368,1781,0.18849539756774902
1747254711.581802,1784,1.7401065826416016
1747254711.8170493,1785,1.8840394020080566
1747254712.0553012,1786,0.4150858521461487
1747254712.2932713,1787,0.662725031375885
1747254712.756618,1789,0.6013809442520142
1747254712.9874349,1790,0.4877919852733612
1747254713.4580367,1792,1.9610176086425781
1747254713.9313269,1794,0.49582913517951965
1747254714.4028122,1796,1.2436931133270264
1747254714.6328778,1797,0.0599600113928318
1747254715.3207445,1800,1.4268414974212646
1747254715.782406,1802,0.8507229685783386
1747254716.0139616,1803,0.7424118518829346
1747254716.243478,1804,2.0104033946990967
1747254717.173071,1808,1.1965034008026123
1747254717.6478052,1810,0.5383265018463135
1747254718.5719705,1814,0.6832863688468933
1747254719.033031,1816,0.08362149447202682
1747254719.4939551,1818,0.21949458122253418
1747254719.7268302,1819,0.28032293915748596
1747254720.6514394,1823,0.3120255768299103
1747254721.3424957,1826,0.7059502601623535
1747254721.5721595,1827,1.2985292673110962
1747254722.0535917,1829,0.6887291073799133
1747254722.2891145,1830,0.44036322832107544
1747254722.7503037,1832,0.4893255829811096
1747254722.979971,1833,0.45744019746780396
1747254723.2099254,1834,1.2343307733535767
1747254723.6681266,1836,0.8486986756324768
1747254723.9022834,1837,1.8971552848815918
1747254724.131306,1838,1.6424118280410767
1747254725.5118756,1844,1.6341310739517212
1747254725.745546,1845,0.4491555094718933
1747254725.9783378,1846,0.780369222164154
1747254726.2142885,1847,0.7933077216148376
1747254726.460341,1848,2.0384397506713867
1747254727.172095,1851,0.4051075577735901
1747254727.6390188,1853,0.6503370404243469
1747254728.3337445,1856,0.05653047189116478
1747254729.2553787,1860,1.0390634536743164
1747254730.1806448,1864,1.307158350944519
1747254730.4065018,1865,0.66291344165802
1747254730.6327121,1866,0.1848391443490982
1747254730.8615618,1867,0.589034914970398
1747254731.7981188,1871,0.5320143103599548
1747254732.0455902,1872,1.3713411092758179
1747254732.2831268,1873,1.1941649913787842
1747254732.5243092,1874,1.0106829404830933
1747254732.7688751,1875,0.3799208998680115
1747254733.2298226,1877,0.33595699071884155
1747254733.6928504,1879,0.5983980298042297
1747254733.93045,1880,0.5962121486663818
1747254734.6270502,1883,0.8022702932357788
1747254734.8586216,1884,0.9847827553749084
1747254735.3313832,1886,1.304728627204895
1747254735.797447,1888,0.8138459920883179
1747254736.261964,1890,1.865278959274292
1747254736.5048633,1891,0.5467753410339355
1747254737.437861,1895,1.173505425453186
1747254738.3658645,1899,0.1849862039089203
1747254738.8326454,1901,1.1352654695510864
1747254739.0705464,1902,1.0742775201797485
1747254740.0179956,1906,1.1885337829589844
1747254740.4940457,1908,0.19892312586307526
1747254740.7278616,1909,1.6721763610839844
1747254740.9671283,1910,0.3560406565666199
1747254741.6798034,1913,2.0628714561462402
1747254742.386765,1916,0.1457870751619339
1747254742.8460772,1918,0.5576779842376709
1747254744.2555394,1924,0.34494510293006897
1747254744.4905593,1925,3.996861457824707
1747254744.7221434,1926,0.91270911693573
1747254745.183946,1928,0.1690453737974167
1747254745.4207091,1929,0.4332711398601532
1747254746.1211936,1932,0.405116468667984
1747254746.821864,1935,1.033921480178833
1747254747.0504627,1936,0.550266683101654
1747254747.7440507,1939,1.2602499723434448
1747254747.9768765,1940,0.4346363842487335
1747254748.2092505,1941,1.8313610553741455
1747254748.438329,1942,0.5733688473701477
1747254749.1278486,1945,1.0317533016204834
1747254749.5947666,1947,1.1949729919433594
1747254750.2870471,1950,1.204161286354065
1747254750.5182128,1951,0.5308942794799805
1747254750.982878,1953,0.5693688988685608
1747254751.6786509,1956,0.39237722754478455
1747254752.6042914,1960,0.5093188881874084
1747254752.8363633,1961,2.021317720413208
1747254753.0662036,1962,0.20374488830566406
1747254753.2961001,1963,0.4910760223865509
1747254753.5259337,1964,1.5120991468429565
1747254753.9881241,1966,0.5278905034065247
1747254754.22013,1967,0.35900866985321045
1747254754.4514418,1968,1.6546882390975952
1747254754.6804988,1969,0.3231183886528015
1747254756.06739,1975,0.5071723461151123
1747254756.5304666,1977,2.670504093170166
1747254756.7615175,1978,0.6937313079833984
1747254756.9951584,1979,0.6302456855773926
1747254757.2303028,1980,0.0668482556939125
1747254757.4660492,1981,1.0014408826828003
1747254757.6998298,1982,0.4843630790710449
1747254757.9379685,1983,0.24062947928905487
1747254758.4081838,1985,0.7628940939903259
1747254758.8749595,1987,0.42985790967941284
1747254759.1073287,1988,1.1404649019241333
1747254759.3382652,1989,1.311861515045166
1747254759.8059473,1991,1.299288034439087
1747254760.0396776,1992,1.015580415725708
1747254760.2686071,1993,0.9430895447731018
1747254760.7375846,1995,3.340718984603882
1747254761.6647885,1999,1.6254630088806152


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_48_520579-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254294.2340531,0,1.3659005165100098
1747254294.95028,3,1.3477669954299927
1747254295.1799254,4,1.3705229759216309
1747254296.5809052,10,1.4504427909851074
1747254296.815429,11,1.345670223236084
1747254297.4944673,14,1.730254054069519
1747254297.7202585,15,1.6267321109771729
1747254298.412233,18,1.4413248300552368
1747254298.6414964,19,2.25807523727417
1747254298.8803709,20,2.3753104209899902
1747254299.3678782,22,1.801393747329712
1747254299.599457,23,1.8507791757583618
1747254300.2974935,26,2.5014071464538574
1747254300.5351696,27,2.670809030532837
1747254301.939633,33,2.32243013381958
1747254302.632291,36,1.409102201461792
1747254302.8613687,37,1.2616857290267944
1747254303.1057541,38,2.5806987285614014
1747254303.3410513,39,3.025707960128784
1747254303.5709226,40,2.9395546913146973
1747254305.2349124,47,3.3771626949310303
1747254305.4715652,48,2.784019947052002
1747254305.7028162,49,2.595999002456665
1747254306.1651483,51,3.0102744102478027
1747254306.396311,52,3.385199785232544
1747254306.8634374,54,3.4828343391418457
1747254307.5550404,57,3.0717902183532715
1747254308.249072,60,3.012101888656616
1747254308.4815202,61,3.4852025508880615
1747254308.7153275,62,3.1299843788146973
1747254308.9507375,63,3.536142110824585
1747254309.431711,65,3.15752911567688
1747254309.6681385,66,3.111226797103882
1747254309.910475,67,3.50492787361145
1747254310.1512215,68,3.072237014770508
1747254310.6193345,70,3.8769466876983643
1747254310.847652,71,3.913412570953369
1747254312.2202342,77,2.7884881496429443
1747254312.6874123,79,3.4862911701202393
1747254312.915111,80,3.4677131175994873
1747254313.3743017,82,3.745387077331543
1747254313.6143641,83,3.8785810470581055
1747254314.079293,85,3.7130868434906006
1747254315.0397565,89,3.9247045516967773
1747254315.2825944,90,4.013119697570801
1747254316.4574761,95,4.016860485076904
1747254317.392352,99,3.7970800399780273
1747254317.6276054,100,3.5130975246429443
1747254318.3371606,103,3.318378448486328
1747254319.073169,106,3.7708537578582764
1747254319.3109384,107,3.4283530712127686
1747254319.7944114,109,3.528776168823242
1747254321.0085893,114,3.774162769317627
1747254321.4722161,116,3.8259735107421875
1747254322.6511805,121,3.778381586074829
1747254323.5961437,125,3.823855400085449
1747254323.8277028,126,3.4896583557128906
1747254324.3051975,128,3.874175786972046
1747254324.7682838,130,3.6561872959136963
1747254324.998215,131,3.848679780960083
1747254325.2330837,132,3.639584541320801
1747254326.1639004,136,3.6277873516082764
1747254326.394708,137,3.730010509490967
1747254327.7978816,143,3.75325345993042
1747254328.0315588,144,3.8812851905822754
1747254328.509388,146,3.742795467376709
1747254328.7565134,147,3.744248628616333
1747254329.4691887,150,3.132263422012329
1747254331.105135,157,3.4380409717559814
1747254331.568762,159,3.9688470363616943
1747254331.80492,160,4.093372821807861
1747254332.27497,162,3.756864070892334
1747254332.739528,164,3.6601383686065674
1747254333.2094574,166,3.677554130554199
1747254334.1590714,170,3.988525152206421
1747254334.397723,171,3.8355712890625
1747254334.6277497,172,3.9811558723449707
1747254335.3123415,175,3.7336108684539795
1747254335.5405068,176,4.038575172424316
1747254335.7736974,177,4.015298843383789
1747254336.0018647,178,3.7784595489501953
1747254336.462521,180,3.7743756771087646
1747254336.6891792,181,3.8488450050354004
1747254337.371817,184,3.8122875690460205
1747254337.6044393,185,3.8479726314544678
1747254337.8372757,186,3.9020419120788574
1747254338.539226,189,3.762328624725342
1747254338.7769163,190,3.766812801361084
1747254339.0138752,191,3.887166976928711
1747254339.2479985,192,3.6317787170410156
1747254339.9573026,195,3.813387393951416
1747254340.9003632,199,3.19566011428833
1747254341.1342382,200,3.823007106781006
1747254341.600076,202,4.144659519195557
1747254341.836518,203,4.1326518058776855
1747254342.0723164,204,4.28912353515625
1747254342.308321,205,4.185896873474121
1747254342.7741883,207,4.262618541717529
1747254343.234994,209,4.048393249511719
1747254343.7026968,211,4.059537410736084
1747254344.1704667,213,4.030058860778809
1747254344.6550648,215,3.979050636291504
1747254344.9046347,216,3.8261380195617676
1747254345.3865848,218,4.125060081481934
1747254345.619487,219,4.051126003265381
1747254345.8577867,220,3.962280750274658
1747254346.0891917,221,3.9346301555633545
1747254346.3201663,222,3.7738869190216064
1747254346.7801778,224,3.8464176654815674
1747254347.0097792,225,3.7985494136810303
1747254347.9320476,229,3.7462735176086426
1747254349.3360963,235,3.661393642425537
1747254349.7999806,237,3.6041853427886963
1747254350.0302303,238,4.015890598297119
1747254350.2651434,239,3.7216439247131348
1747254350.7331924,241,3.8113110065460205
1747254350.9679806,242,3.3583412170410156
1747254351.4284952,244,3.6773033142089844
1747254351.6604755,245,3.7395143508911133
1747254351.8928175,246,3.735785484313965
1747254352.133499,247,3.294231414794922
1747254353.346186,252,3.9604310989379883
1747254353.5844653,253,3.9881720542907715
1747254353.8224251,254,4.076591968536377
1747254354.5317426,257,3.879237651824951
1747254354.7713077,258,4.1230549812316895
1747254355.0080452,259,3.950788974761963
1747254355.2462,260,4.057285785675049
1747254355.7260172,262,3.9629456996917725
1747254357.6552136,270,3.7631144523620605
1747254357.8996391,271,3.6138863563537598
1747254358.621979,274,3.721100330352783
1747254358.8624852,275,3.8564348220825195
1747254359.107916,276,3.902604579925537
1747254359.584795,278,3.8069419860839844
1747254360.0667763,280,3.863816261291504
1747254360.548048,282,3.863924741744995
1747254360.78928,283,3.7590513229370117
1747254361.2789965,285,3.6931750774383545
1747254361.7622895,287,3.8427162170410156
1747254361.9958622,288,3.6539223194122314
1747254362.4588034,290,3.8233401775360107
1747254363.620815,295,3.874401330947876
1747254363.8508205,296,3.462216854095459
1747254364.0801098,297,3.719240188598633
1747254364.319258,298,3.694974422454834
1747254365.7114556,304,3.4730069637298584
1747254366.186459,306,3.70902943611145
1747254366.6640954,308,3.9609251022338867
1747254366.9006565,309,3.7855474948883057
1747254367.611004,312,3.8559553623199463
1747254367.8489614,313,3.7658729553222656
1747254368.5610206,316,3.8838109970092773
1747254369.031728,318,3.5774781703948975
1747254369.2679925,319,3.754209041595459
1747254369.981764,322,3.92604660987854
1747254370.4750466,324,3.8758325576782227
1747254371.6336205,329,3.7397725582122803
1747254371.872319,330,3.875718832015991
1747254372.106991,331,3.9353973865509033
1747254372.337986,332,3.8580307960510254
1747254373.4907207,337,3.8610739707946777
1747254373.7208846,338,3.607997417449951
1747254374.1828916,340,3.743053674697876
1747254374.872487,343,3.791175127029419
1747254375.1023173,344,3.8313422203063965
1747254375.3335416,345,3.81899094581604
1747254375.5687606,346,3.757303476333618
1747254376.0320127,348,3.734632968902588
1747254376.495316,350,3.367189884185791
1747254376.9546323,352,3.844181537628174
1747254377.1880891,353,3.848893165588379
1747254377.4178917,354,3.8503670692443848
1747254378.3231535,358,3.670438528060913
1747254378.7754478,360,3.8042256832122803
1747254379.226657,362,3.7711985111236572
1747254379.4542296,363,3.8824875354766846
1747254379.685323,364,3.74937105178833
1747254379.9233859,365,3.6468985080718994
1747254380.1520643,366,3.769012212753296
1747254380.385429,367,3.540398120880127
1747254380.6169322,368,3.5998270511627197
1747254382.016131,374,3.780937910079956
1747254382.725555,377,3.7468276023864746
1747254382.9590368,378,3.755500078201294
1747254384.5840788,385,3.6464684009552
1747254384.8184297,386,3.6576154232025146
1747254385.7314148,390,3.7233924865722656
1747254385.9591854,391,3.6383349895477295
1747254386.1860535,392,3.628483533859253
1747254386.413934,393,3.7112767696380615
1747254386.6423237,394,3.556992530822754
1747254386.87474,395,3.5889956951141357
1747254387.1080055,396,3.6219496726989746
1747254387.3401585,397,3.6599535942077637
1747254387.5702858,398,3.426335096359253
1747254387.8005917,399,3.5331597328186035
1747254388.269536,401,3.523695468902588
1747254388.5008328,402,3.7970774173736572
1747254388.9745352,404,3.509010076522827
1747254389.9375079,408,3.6133320331573486
1747254390.1765916,409,3.651034116744995
1747254390.892691,412,3.7946107387542725
1747254391.1296227,413,3.6372663974761963
1747254391.3668795,414,3.5691330432891846
1747254391.6047244,415,3.5656423568725586
1747254392.3276567,418,3.00205397605896
1747254393.0520444,421,3.3797473907470703
1747254393.2843788,422,2.9584243297576904
1747254393.9765193,425,4.334007263183594
1747254394.206465,426,4.198423862457275
1747254395.1429594,430,4.224071979522705
1747254395.375839,431,4.12312650680542
1747254396.1113696,434,4.098781108856201
1747254396.3437967,435,3.9319841861724854
1747254396.5849023,436,4.066298961639404
1747254396.8244872,437,3.956796169281006
1747254397.069679,438,3.664442300796509
1747254397.307418,439,4.017014026641846
1747254397.5508623,440,4.024676322937012
1747254397.7871532,441,4.072174549102783
1747254398.2545793,443,4.032314777374268
1747254398.4912727,444,3.9677693843841553
1747254398.7286978,445,3.960216522216797
1747254398.9601576,446,4.057405948638916
1747254399.8861372,450,4.015956878662109
1747254400.1158042,451,3.970289945602417
1747254400.349602,452,3.8978593349456787
1747254400.5785089,453,3.892805337905884
1747254400.8121076,454,4.000332355499268
1747254401.2756724,456,3.8820559978485107
1747254401.7329955,458,3.98075532913208
1747254402.1938095,460,3.5612659454345703
1747254402.426073,461,3.6658477783203125
1747254403.1182134,464,3.931375741958618
1747254403.3500407,465,3.902461290359497
1747254403.580172,466,3.838732957839966
1747254404.042799,468,3.9354288578033447
1747254404.5169368,470,3.7446374893188477
1747254405.4436693,474,3.746439218521118
1747254405.6743298,475,3.79872989654541
1747254406.3707237,478,3.818751096725464
1747254406.6056557,479,3.610771656036377
1747254406.8390992,480,3.698601722717285
1747254407.0704079,481,3.54909610748291
1747254407.2981744,482,3.860215187072754
1747254407.527499,483,3.811316728591919
1747254407.759793,484,3.658751964569092
1747254408.2251441,486,3.63395619392395
1747254408.464157,487,3.6490163803100586
1747254408.70348,488,3.535405158996582
1747254408.9367929,489,3.6619040966033936
1747254409.4126449,491,3.711290121078491
1747254410.1096485,494,3.8190982341766357
1747254411.0437462,498,3.6654937267303467
1747254411.742141,501,3.6534018516540527
1747254411.9739342,502,3.7608158588409424
1747254412.2057433,503,3.8178231716156006
1747254412.8988287,506,3.5741658210754395
1747254413.362424,508,3.58327579498291
1747254413.5917404,509,3.8389410972595215
1747254413.8227592,510,3.8854238986968994
1747254414.0528562,511,3.960557222366333
1747254414.2820475,512,3.7528486251831055
1747254414.5150044,513,3.6833560466766357
1747254414.7514799,514,3.7325704097747803
1747254415.4458582,517,3.857977867126465
1747254415.6732466,518,3.798980474472046
1747254415.9009843,519,3.7979540824890137
1747254416.1298656,520,3.83903431892395
1747254416.8402297,523,3.5089364051818848
1747254418.4952023,530,3.7264657020568848
1747254419.1973388,533,3.8053910732269287
1747254419.4324405,534,3.6110479831695557
1747254419.9058475,536,3.8626601696014404
1747254420.1384864,537,3.7702622413635254
1747254420.3734782,538,3.7495834827423096
1747254420.6109586,539,3.6451120376586914
1747254420.8489583,540,3.564537763595581
1747254421.3348582,542,3.2927091121673584
1747254421.587818,543,2.976018190383911
1747254421.8308408,544,2.4003803730010986
1747254422.3060884,546,2.867690324783325
1747254422.5397842,547,3.4587252140045166
1747254423.247582,550,5.024601459503174
1747254423.7104025,552,4.752089500427246
1747254424.174525,554,4.933502674102783
1747254424.407065,555,4.680892467498779
1747254424.6491609,556,4.836147785186768
1747254426.0410528,562,4.7514472007751465
1747254426.2746077,563,4.717256546020508
1747254426.506336,564,4.576590061187744
1747254427.458612,568,4.342264175415039
1747254428.160516,571,4.620516777038574
1747254428.616646,573,4.4071269035339355
1747254429.3153267,576,4.531072616577148
1747254430.2641885,580,4.401395797729492
1747254431.2243228,584,4.169346332550049
1747254431.4616585,585,4.516425609588623
1747254431.7038283,586,4.322107315063477
1747254432.1749914,588,4.3302812576293945
1747254432.637493,590,4.433833599090576
1747254432.8697712,591,4.33287239074707
1747254433.1027315,592,4.403748035430908
1747254433.5685558,594,4.277833938598633
1747254434.030064,596,4.351288795471191
1747254434.258757,597,4.350458145141602
1747254434.4890878,598,4.383372783660889
1747254434.7186704,599,4.137747287750244
1747254435.181289,601,4.333525657653809
1747254435.4138203,602,4.374571800231934
1747254435.645546,603,4.372612476348877
1747254436.105422,605,4.403085708618164
1747254436.8030467,608,4.210000514984131
1747254437.2670248,610,4.3395891189575195
1747254437.971821,613,4.341468811035156
1747254438.2078304,614,4.383759021759033
1747254438.6775355,616,4.195197582244873
1747254439.1519437,618,4.274614334106445
1747254439.624944,620,4.2016520500183105
1747254440.0874372,622,4.280099391937256
1747254440.327067,623,4.287895202636719
1747254441.0451415,626,4.190439224243164
1747254441.5022018,628,4.178048133850098
1747254441.730953,629,4.283344268798828
1747254442.6456587,633,4.118568420410156
1747254443.105075,635,4.15730619430542
1747254443.5674586,637,3.89540958404541
1747254444.2668736,640,4.241836071014404
1747254444.50861,641,3.9964053630828857
1747254444.7457607,642,4.057833671569824
1747254444.982515,643,4.00973653793335
1747254445.222491,644,4.163683891296387
1747254445.4575691,645,4.006506443023682
1747254446.38978,649,4.060665130615234
1747254446.8514192,651,4.015504360198975
1747254447.0809984,652,3.9894754886627197
1747254447.310308,653,3.890927791595459
1747254447.548485,654,4.026937007904053
1747254447.7864823,655,4.0198588371276855
1747254448.4962516,658,3.962336778640747
1747254448.7330315,659,4.106729984283447
1747254448.9675214,660,4.193935394287109
1747254450.620889,667,4.068661212921143
1747254451.3289876,670,4.027698516845703
1747254452.5277855,675,3.7186079025268555
1747254452.7704713,676,3.974208116531372
1747254453.0089126,677,3.8623504638671875
1747254453.727299,680,3.8384618759155273
1747254454.194204,682,3.9900245666503906
1747254454.4314282,683,3.9118804931640625
1747254454.6640527,684,3.967151403427124
1747254455.3694448,687,3.8660593032836914
1747254456.5292943,692,3.859527587890625
1747254456.9919882,694,3.932490587234497
1747254457.2304409,695,3.7602972984313965
1747254457.4646678,696,3.943694591522217
1747254457.697784,697,3.9122252464294434
1747254458.166268,699,3.8249740600585938
1747254458.865254,702,3.7169125080108643
1747254459.10067,703,4.060308933258057
1747254459.5736117,705,3.89916729927063
1747254460.5195284,709,3.7094335556030273
1747254460.7544007,710,3.7189109325408936
1747254461.2171364,712,3.8656320571899414
1747254461.910654,715,3.8219244480133057
1747254462.370885,717,3.9459939002990723
1747254462.835392,719,3.829566717147827
1747254463.066971,720,3.7425601482391357
1747254463.301832,721,3.8374686241149902
1747254463.7721314,723,3.9701225757598877
1747254464.233577,725,3.895965099334717
1747254464.465436,726,3.9110794067382812
1747254464.6969655,727,3.908656358718872
1747254464.9284244,728,3.9339511394500732
1747254465.1612349,729,3.7876696586608887
1747254465.6286852,731,3.847784996032715
1747254465.860392,732,3.8996706008911133
1747254466.0919962,733,3.7925772666931152
1747254467.236239,738,3.7422194480895996
1747254467.4714148,739,3.702423095703125
1747254467.7159653,740,3.905428647994995
1747254468.1792767,742,3.8390650749206543
1747254468.4179907,743,3.7795181274414062
1747254468.6566033,744,3.8679378032684326
1747254468.8889475,745,3.821834087371826
1747254470.521476,752,3.8381187915802
1747254471.214141,755,3.772834539413452
1747254471.442722,756,3.836843252182007
1747254471.9010077,758,3.8704750537872314
1747254473.0563872,763,3.690272569656372
1747254473.297233,764,3.6762161254882812
1747254473.5249925,765,3.777296781539917
1747254474.2415764,768,3.812394380569458
1747254474.5675464,769,3.8219196796417236
1747254475.267539,772,3.7819700241088867
1747254475.500871,773,3.7912473678588867
1747254475.968927,775,3.759000062942505
1747254476.203598,776,3.864342212677002
1747254476.6778798,778,3.740741729736328
1747254476.920212,779,3.8620657920837402
1747254477.1535602,780,3.5995965003967285
1747254477.389103,781,3.4794952869415283
1747254477.6333382,782,3.0241315364837646
1747254479.0331771,788,1.8674451112747192
1747254479.2679617,789,1.8077504634857178
1747254479.7349713,791,2.4404428005218506
1747254480.1953948,793,2.8230559825897217
1747254480.6503944,795,2.9656081199645996
1747254480.8776703,796,2.3688981533050537
1747254481.5811348,799,3.5505518913269043
1747254481.8133242,800,2.9831032752990723
1747254482.741809,804,2.557204008102417
1747254482.973708,805,2.1229538917541504
1747254483.2043948,806,2.977109670639038
1747254483.4355474,807,3.7996699810028076
1747254484.1291535,810,3.4172072410583496
1747254484.820194,813,3.0139622688293457
1747254485.984542,818,2.8924155235290527
1747254486.2174344,819,2.406141519546509
1747254486.6798472,821,3.6688199043273926
1747254486.9112778,822,3.8485970497131348
1747254487.1457431,823,3.5907421112060547
1747254487.6232483,825,3.6559858322143555
1747254487.853462,826,3.4940102100372314
1747254488.0843027,827,3.478940486907959
1747254488.314382,828,3.388326644897461
1747254489.2444572,832,3.3162314891815186
1747254489.4755278,833,3.2521162033081055
1747254489.9458773,835,3.323162317276001
1747254490.1766553,836,3.3236842155456543
1747254490.4130638,837,3.3859782218933105
1747254490.8663526,839,3.14168119430542
1747254491.09247,840,3.317941188812256
1747254491.7763767,843,3.3670244216918945
1747254492.2383263,845,3.4643898010253906
1747254493.387112,850,3.199758291244507
1747254493.6188323,851,3.1750330924987793
1747254494.3152492,854,3.4708948135375977
1747254495.016159,857,3.421806812286377
1747254495.7317739,860,3.4272570610046387
1747254496.193612,862,2.8780999183654785
1747254496.8990848,865,3.494486093521118
1747254497.1359522,866,3.3386831283569336
1747254498.0612872,870,3.1587748527526855
1747254498.2956178,871,3.326181411743164
1747254500.599789,881,3.0935795307159424
1747254501.0566666,883,3.2613492012023926
1747254501.2819495,884,3.0936484336853027
1747254501.507347,885,2.957446336746216
1747254501.738216,886,2.9353902339935303
1747254502.190052,888,3.3098556995391846
1747254502.6531677,890,3.1648857593536377
1747254503.1103058,892,3.252941608428955
1747254503.801535,895,3.41099214553833
1747254504.2586157,897,3.381755828857422
1747254504.486695,898,3.1480979919433594
1747254505.186302,901,3.1972172260284424
1747254505.4165862,902,3.2013866901397705
1747254505.875975,904,3.293050765991211
1747254506.343738,906,3.0780117511749268
1747254506.576997,907,3.2681641578674316
1747254506.8097613,908,3.2732656002044678
1747254507.2844522,910,3.4348158836364746
1747254507.5142374,911,3.23229718208313
1747254508.2189996,914,3.4205667972564697
1747254509.143014,918,3.317997932434082
1747254509.3718233,919,3.3463950157165527
1747254509.8333228,921,3.1141772270202637
1747254510.2932386,923,3.4216792583465576
1747254511.2095559,927,3.1924915313720703
1747254511.4400606,928,3.4236011505126953
1747254511.6685357,929,3.4609625339508057
1747254511.8986325,930,3.4014687538146973
1747254512.1281638,931,3.4563138484954834
1747254512.3667307,932,3.231827974319458
1747254512.6055815,933,3.317486047744751
1747254513.0734725,935,3.184251546859741
1747254513.987304,939,3.137608289718628
1747254514.438127,941,3.3169450759887695
1747254514.6645517,942,3.240217447280884
1747254515.352856,945,3.1798551082611084
1747254516.2976615,949,3.252807140350342
1747254517.002124,952,3.3240549564361572
1747254517.462657,954,3.316765546798706
1747254517.6984143,955,3.4388530254364014
1747254517.9305582,956,3.2431862354278564
1747254518.8687449,960,3.267355442047119
1747254519.3340392,962,3.4336838722229004
1747254519.5636818,963,3.2854197025299072
1747254519.8029919,964,3.431060791015625
1747254520.0362403,965,3.3164873123168945
1747254520.5265265,967,3.251816749572754
1747254520.7586107,968,3.330657482147217
1747254521.464086,971,3.4119043350219727
1747254522.6351476,976,3.036160707473755
1747254523.112837,978,3.27417254447937
1747254523.3436697,979,3.272686004638672
1747254523.8239007,981,3.3641517162323
1747254524.0623612,982,3.3790557384490967
1747254525.0027406,986,3.442234992980957
1747254525.4903896,988,3.1232402324676514
1747254525.7264078,989,3.3616936206817627
1747254525.9606345,990,3.481713056564331
1747254526.4313602,992,3.1664674282073975
1747254526.8888574,994,3.3259544372558594
1747254527.12598,995,3.4225406646728516
1747254527.3616955,996,3.249051809310913
1747254527.8232517,998,3.267263412475586
1747254528.0578218,999,3.3893487453460693
1747254528.5380385,1001,3.1043214797973633
1747254528.7698715,1002,3.171799421310425
1747254529.0040848,1003,3.2348647117614746
1747254529.2364223,1004,3.169825553894043
1747254529.4689636,1005,3.1898975372314453
1747254529.699918,1006,3.4606127738952637
1747254530.8681905,1011,3.1919236183166504
1747254531.3311458,1013,3.120840549468994
1747254531.7926943,1015,3.287196397781372
1747254532.022798,1016,3.2417359352111816
1747254532.2571118,1017,3.0811047554016113
1747254533.416222,1022,3.2720603942871094
1747254534.3343382,1026,2.988670587539673
1747254534.8022673,1028,3.1451833248138428
1747254535.032258,1029,3.1526060104370117
1747254536.4389935,1035,3.3542470932006836
1747254536.6687357,1036,3.257551908493042
1747254536.902808,1037,3.127939462661743
1747254537.133502,1038,3.1015689373016357
1747254537.3686883,1039,3.175184726715088
1747254538.3251956,1043,3.2503058910369873
1747254538.7995603,1045,3.1508629322052
1747254539.041628,1046,3.2919633388519287
1747254540.474036,1052,2.971482515335083
1747254540.7123535,1053,3.0943846702575684
1747254541.4260435,1056,3.222193479537964
1747254541.896839,1058,2.879899740219116
1747254542.1288648,1059,3.0480494499206543
1747254542.3651974,1060,3.1377878189086914
1747254542.829676,1062,3.100623607635498
1747254543.5251517,1065,3.156085729598999
1747254543.7557633,1066,3.1589910984039307
1747254543.9939837,1067,3.0186877250671387
1747254544.4637291,1069,3.0518639087677
1747254544.701271,1070,3.0166430473327637
1747254544.9378247,1071,3.0783743858337402
1747254545.1747062,1072,3.1854944229125977
1747254545.417791,1073,3.167525053024292
1747254545.6486135,1074,3.187131881713867
1747254546.340146,1077,3.229437828063965
1747254546.569096,1078,3.09612774848938
1747254547.030883,1080,3.0769381523132324
1747254547.258033,1081,2.1881296634674072
1747254547.4856012,1082,1.9460898637771606
1747254548.1783564,1085,3.4959299564361572
1747254548.4094634,1086,4.140969753265381
1747254548.6399605,1087,4.137099742889404
1747254549.5640798,1091,4.463871479034424
1747254549.793882,1092,4.284978866577148
1747254550.0257378,1093,4.194864749908447
1747254551.245655,1098,4.1900482177734375
1747254551.7216353,1100,3.9642109870910645
1747254552.1938865,1102,4.096429824829102
1747254552.4356112,1103,4.067196369171143
1747254552.6671426,1104,4.0781965255737305
1747254553.358857,1107,4.0993499755859375
1747254553.5872438,1108,4.032517910003662
1747254553.8158157,1109,3.8233182430267334
1747254554.0451264,1110,3.8115334510803223
1747254554.2735028,1111,4.026963233947754
1747254554.502395,1112,3.9269673824310303
1747254554.7329156,1113,3.9537155628204346
1747254554.9656167,1114,3.919307231903076
1747254555.4250975,1116,3.787773609161377
1747254556.119838,1119,3.971212863922119
1747254556.5793035,1121,3.8903424739837646
1747254556.8130374,1122,3.8736705780029297
1747254557.5293298,1125,3.892500400543213
1747254557.7675784,1126,3.708920478820801
1747254558.248987,1128,3.900181293487549
1747254558.4804635,1129,3.6883416175842285
1747254558.7136104,1130,3.819826364517212
1747254558.9496286,1131,3.733616352081299
1747254559.1916292,1132,3.9126484394073486
1747254559.6561882,1134,3.826071262359619
1747254559.8863776,1135,3.8471333980560303
1747254560.1228945,1136,3.899177074432373
1747254560.838117,1139,3.7484912872314453
1747254561.5294852,1142,3.8947362899780273
1747254562.2286804,1145,4.038415431976318
1747254562.4646246,1146,3.7109215259552
1747254562.9354289,1148,3.533681869506836
1747254563.1781669,1149,3.7534658908843994
1747254563.4167137,1150,3.948066473007202
1747254563.657027,1151,3.8774588108062744
1747254563.89556,1152,3.669241189956665
1747254564.1333342,1153,3.8839035034179688
1747254564.6048832,1155,3.83878231048584
1747254565.7754219,1160,3.7050669193267822
1747254566.2445333,1162,3.7261593341827393
1747254566.7199545,1164,3.6752305030822754
1747254567.1895633,1166,3.9031546115875244
1747254567.4279625,1167,3.8673079013824463
1747254568.8319945,1173,3.7706682682037354
1747254569.0707786,1174,3.8012502193450928
1747254569.5304685,1176,3.586740493774414
1747254569.781027,1177,3.6735410690307617
1747254570.0229733,1178,3.7459566593170166
1747254571.0082133,1182,3.751948118209839
1747254571.501752,1184,3.929455518722534
1747254571.9696877,1186,3.6854939460754395
1747254572.4412389,1188,3.8308939933776855
1747254572.6799617,1189,3.756380796432495
1747254572.9161294,1190,3.487666368484497
1747254573.6214216,1193,3.8460819721221924
1747254573.8544612,1194,3.7941012382507324
1747254574.0852065,1195,3.675481081008911
1747254574.5504003,1197,3.742083787918091
1747254574.7810023,1198,3.704136848449707
1747254575.4795,1201,3.7563679218292236
1747254575.7086005,1202,3.7657458782196045
1747254576.399653,1205,3.8044729232788086
1747254576.6296167,1206,3.747525453567505
1747254576.859553,1207,3.717634916305542
1747254577.3243282,1209,3.84409761428833
1747254578.2658699,1213,3.7743897438049316
1747254578.4972994,1214,3.7134997844696045
1747254578.7441528,1215,3.8015706539154053
1747254579.2103574,1217,3.69854474067688
1747254579.4525409,1218,3.6468873023986816
1747254580.6862843,1223,3.8113839626312256
1747254581.1855118,1225,3.768348455429077
1747254581.8937712,1228,3.841824531555176
1747254582.126538,1229,3.5778117179870605
1747254582.8189595,1232,3.832690715789795
1747254583.050199,1233,3.6632184982299805
1747254584.2311513,1238,3.90262770652771
1747254584.700161,1240,3.857163667678833
1747254584.9300735,1241,3.6635637283325195
1747254585.1603093,1242,3.5113871097564697
1747254585.394856,1243,3.764166831970215
1747254585.6284735,1244,3.6073265075683594
1747254585.8579538,1245,3.650123357772827
1747254586.086578,1246,3.684453248977661
1747254586.7827446,1249,3.629706859588623
1747254587.0215473,1250,3.7538821697235107
1747254587.2538319,1251,3.712041139602661
1747254587.4959283,1252,3.720174789428711
1747254587.9785552,1254,3.40847110748291
1747254588.4481308,1256,3.559088706970215
1747254588.6859298,1257,3.7735259532928467
1747254589.3942618,1260,3.5423896312713623
1747254589.6391973,1261,3.5295825004577637
1747254590.3454344,1264,3.753265619277954
1747254591.0474463,1267,3.725501775741577
1747254592.0009658,1271,3.5533556938171387
1747254593.1926687,1276,3.624634027481079
1747254593.4290457,1277,3.6626665592193604
1747254593.6635447,1278,3.5940563678741455
1747254594.6105216,1282,3.597791910171509
1747254595.319882,1285,3.6434485912323
1747254596.5116742,1290,3.60715389251709
1747254597.2263606,1293,3.67960786819458
1747254597.9508245,1296,3.6593775749206543
1747254598.4450133,1298,3.7561957836151123
1747254598.6828115,1299,3.5943539142608643
1747254599.3932447,1302,3.5738742351531982
1747254600.3425481,1306,3.635807752609253
1747254601.2632616,1310,3.39772629737854
1747254602.1832993,1314,3.4512524604797363
1747254602.4108477,1315,3.5851023197174072
1747254603.5467749,1320,3.6061065196990967
1747254604.0058599,1322,3.6325647830963135
1747254604.2363565,1323,3.376281499862671
1747254604.703812,1325,3.582620859146118
1747254604.9325497,1326,3.4220774173736572
1747254605.3971748,1328,3.6120142936706543
1747254607.0203264,1335,3.676464080810547
1747254609.1477087,1344,3.738997220993042
1747254609.3783228,1345,3.73681640625
1747254609.854226,1347,3.693387508392334
1747254610.0929935,1348,3.6814839839935303
1747254610.8102407,1351,3.6460421085357666
1747254611.0429726,1352,3.5615198612213135
1747254611.5067306,1354,3.5737245082855225
1747254612.4273944,1358,3.5803768634796143
1747254612.8849583,1360,3.5995371341705322
1747254613.7999318,1364,3.6087515354156494
1747254614.0283573,1365,3.5875015258789062
1747254614.2551806,1366,3.580066442489624
1747254614.4823544,1367,3.5188000202178955
1747254614.7105672,1368,3.458646774291992
1747254615.6247084,1372,3.5769660472869873
1747254615.8593252,1373,3.5046088695526123
1747254616.314833,1375,3.5967390537261963
1747254616.541727,1376,3.489673614501953
1747254617.4523234,1380,3.5433990955352783
1747254618.5960445,1385,3.3846380710601807
1747254618.8298805,1386,3.5337154865264893
1747254619.7844312,1390,3.4481029510498047
1747254620.4847126,1393,3.469888210296631
1747254621.1860986,1396,3.5683505535125732
1747254621.4219606,1397,3.448195219039917
1747254621.8904154,1399,3.534388542175293
1747254622.1251862,1400,3.552074432373047
1747254622.8366036,1403,3.5086185932159424
1747254623.3104396,1405,3.632103681564331
1747254625.1484075,1413,3.489630699157715
1747254625.8401487,1416,3.5824460983276367
1747254626.0662148,1417,3.494260311126709
1747254626.5231187,1419,3.437007188796997
1747254627.0071113,1421,3.442410469055176
1747254627.2349975,1422,3.5662026405334473
1747254629.2802198,1431,3.463712215423584
1747254629.505292,1432,3.5048131942749023
1747254630.4177582,1436,3.4713168144226074
1747254630.8782043,1438,3.3868629932403564
1747254631.109031,1439,3.6642723083496094
1747254631.3393364,1440,3.3896965980529785
1747254631.575803,1441,3.6262481212615967
1747254632.2835398,1444,3.5816469192504883
1747254632.7537057,1446,3.4859955310821533
1747254632.99242,1447,3.578230857849121
1747254633.2240167,1448,3.4088473320007324
1747254633.455648,1449,3.5513620376586914
1747254633.6876373,1450,3.38582444190979
1747254633.9198751,1451,3.542950391769409
1747254634.1508417,1452,3.6119515895843506
1747254634.6188657,1454,3.589470148086548
1747254634.8531237,1455,3.5971834659576416
1747254635.0845678,1456,3.5226900577545166
1747254635.313965,1457,3.3682637214660645
1747254635.5436397,1458,3.6667308807373047
1747254635.7751997,1459,3.4312682151794434
1747254636.0109074,1460,3.50579833984375
1747254636.24046,1461,3.4225471019744873
1747254636.7023516,1463,3.454810857772827
1747254638.4165199,1470,3.4284262657165527
1747254639.1296766,1473,3.4335055351257324
1747254639.3667696,1474,3.4638419151306152
1747254639.8309534,1476,3.4601552486419678
1747254640.061401,1477,3.537752866744995
1747254640.9990654,1481,3.4931111335754395
1747254641.2323132,1482,3.4451799392700195
1747254641.4604483,1483,3.465790271759033
1747254642.385511,1487,3.4166829586029053
1747254642.6125278,1488,3.4672279357910156
1747254642.8419206,1489,3.3374600410461426
1747254643.0699396,1490,3.4157142639160156
1747254643.298223,1491,3.323570966720581
1747254643.754325,1493,3.3556511402130127
1747254643.9828694,1494,3.347369432449341
1747254644.8912647,1498,3.5096852779388428
1747254645.1186342,1499,3.3334250450134277
1747254645.3518739,1500,3.380825996398926
1747254645.8211176,1502,3.3764002323150635
1747254646.5373914,1505,3.543290853500366
1747254647.473477,1509,3.4838039875030518
1747254647.710383,1510,3.6426942348480225
1747254647.9419725,1511,3.484550714492798
1747254648.404115,1513,3.52522611618042
1747254648.864243,1515,3.563342809677124
1747254649.0935605,1516,3.639822483062744
1747254650.7179377,1523,3.4672133922576904
1747254651.4112272,1526,3.551435947418213
1747254651.8898692,1528,3.412914991378784
1747254653.3113737,1534,3.595473289489746
1747254654.0049539,1537,3.496804714202881
1747254654.2391272,1538,3.484365940093994
1747254654.9283187,1541,3.373319387435913
1747254655.8591118,1545,3.368969202041626
1747254656.3491166,1547,3.4682705402374268
1747254656.580919,1548,3.3810184001922607
1747254657.2802622,1551,3.339935779571533
1747254657.510093,1552,3.496523380279541
1747254657.7391663,1553,3.5429294109344482
1747254658.1949146,1555,3.4442062377929688
1747254658.6554081,1557,3.496584177017212
1747254659.793948,1562,3.372852325439453
1747254660.2564793,1564,3.4804418087005615
1747254660.4835873,1565,3.339787483215332
1747254660.7371352,1566,3.290261745452881
1747254661.209626,1568,3.3268916606903076
1747254661.6852129,1570,3.4104771614074707
1747254661.9270346,1571,3.375636339187622
1747254662.1632288,1572,3.3549532890319824
1747254662.3941011,1573,3.427255153656006
1747254663.09214,1576,3.4321656227111816
1747254663.5524611,1578,3.4277303218841553
1747254663.7829678,1579,3.4901280403137207
1747254664.0188286,1580,3.4489643573760986
1747254664.255393,1581,3.5103840827941895
1747254664.4902837,1582,3.512364149093628
1747254665.190688,1585,3.5506887435913086
1747254666.338005,1590,3.419985771179199
1747254667.4759386,1595,3.38885498046875
1747254667.7064745,1596,3.497631311416626
1747254667.938505,1597,3.393481731414795
1747254668.8737175,1601,3.5836124420166016
1747254669.1100495,1602,3.543513774871826
1747254669.3468814,1603,3.4641499519348145
1747254671.0134108,1610,3.3723957538604736
1747254671.2640374,1611,3.515301465988159
1747254671.7532895,1613,3.2650671005249023
1747254671.9849193,1614,3.403369903564453
1747254672.4611192,1616,3.3645846843719482
1747254673.4073808,1620,3.460355281829834
1747254673.8723056,1622,3.471735715866089
1747254674.3389113,1624,3.3394217491149902
1747254674.8086529,1626,3.4566280841827393
1747254675.040326,1627,3.3707172870635986
1747254675.983343,1631,3.2847161293029785
1747254676.9207017,1635,3.2889537811279297
1747254677.1552525,1636,3.400357961654663
1747254677.387233,1637,3.3864731788635254
1747254677.6185682,1638,3.4630508422851562
1747254678.0886297,1640,3.392467975616455
1747254678.3256638,1641,3.287071943283081
1747254679.5096164,1646,3.21974515914917
1747254679.7425172,1647,3.4345061779022217
1747254680.218668,1649,3.2794089317321777
1747254680.6993349,1651,3.4075121879577637
1747254680.9282966,1652,3.4139740467071533
1747254681.1595824,1653,3.445488214492798
1747254681.396319,1654,3.4523282051086426
1747254681.8615634,1656,3.4176809787750244
1747254682.3256934,1658,3.4248836040496826
1747254683.2440033,1662,3.3679745197296143
1747254683.6995926,1664,3.4198148250579834
1747254684.1545894,1666,3.3815996646881104
1747254684.850796,1669,3.3466551303863525
1747254685.077026,1670,3.3117733001708984
1747254685.987418,1674,3.4205589294433594
1747254686.6753833,1677,3.494131326675415
1747254687.1329875,1679,3.4197404384613037
1747254687.3579853,1680,3.479248046875
1747254687.584153,1681,3.3688578605651855
1747254687.8131046,1682,3.371297597885132
1747254688.5150855,1685,3.3438236713409424
1747254688.752094,1686,3.4512650966644287
1747254688.9948869,1687,3.3997974395751953
1747254689.228635,1688,3.512068033218384
1747254689.4663777,1689,3.465951442718506
1747254689.7040658,1690,3.4885025024414062
1747254690.4007995,1693,3.3266797065734863
1747254690.637232,1694,3.488377571105957
1747254690.8680747,1695,3.361708402633667
1747254691.3334417,1697,3.4925408363342285
1747254691.564873,1698,3.457706928253174
1747254691.798099,1699,3.4793014526367188
1747254692.027829,1700,3.448821544647217
1747254692.495376,1702,3.3482894897460938
1747254692.9657803,1704,3.414186477661133
1747254693.6610842,1707,3.4438180923461914
1747254694.1264188,1709,3.487614154815674
1747254694.3634803,1710,3.3916640281677246
1747254694.596477,1711,3.4507462978363037
1747254694.829024,1712,3.3205761909484863
1747254696.2449653,1718,3.4598867893218994
1747254696.4816566,1719,3.329606533050537
1747254697.1783059,1722,3.335604667663574
1747254697.409178,1723,3.4118006229400635
1747254697.6407747,1724,3.427119255065918
1747254697.8717592,1725,3.379570722579956
1747254699.034582,1730,3.42386794090271
1747254700.8669474,1738,3.3586947917938232
1747254701.1002107,1739,3.5361599922180176
1747254701.338274,1740,3.5075278282165527
1747254702.0311563,1743,3.4311628341674805
1747254702.4967067,1745,3.49936580657959
1747254703.1901555,1748,3.351069211959839
1747254703.422223,1749,3.514979362487793
1747254703.6512623,1750,3.5285539627075195
1747254703.8840947,1751,3.448507308959961
1747254704.3469882,1753,3.38887882232666
1747254704.5754952,1754,3.3571317195892334
1747254705.264529,1757,3.3651506900787354
1747254706.4322698,1762,3.426218271255493
1747254706.6677756,1763,3.5237560272216797
1747254707.1389124,1765,3.332383155822754
1747254707.3675423,1766,3.357529401779175
1747254707.8454957,1768,3.4205455780029297
1747254709.5126543,1775,3.220214366912842
1747254709.7459438,1776,3.278337240219116
1747254709.9801948,1777,3.3414556980133057
1747254710.662269,1780,3.3569154739379883
1747254710.8917196,1781,3.2441792488098145
1747254711.5979908,1784,3.2815568447113037
1747254711.834405,1785,3.2180116176605225
1747254712.0722795,1786,3.314396381378174
1747254712.310299,1787,3.426652431488037
1747254712.7736826,1789,3.327699899673462
1747254713.0062692,1790,3.244795083999634
1747254713.476905,1792,3.4053189754486084
1747254713.9501634,1794,3.444120407104492
1747254714.4167593,1796,3.344623327255249
1747254714.6472764,1797,3.4033265113830566
1747254715.3353324,1800,3.260132312774658
1747254715.798048,1802,3.4582877159118652
1747254716.0274916,1803,3.504415273666382
1747254716.25815,1804,3.349236011505127
1747254717.1915042,1808,3.376277446746826
1747254717.6653275,1810,3.4267611503601074
1747254718.5879085,1814,3.3677303791046143
1747254719.0507522,1816,3.4603469371795654
1747254719.5124629,1818,3.147961139678955
1747254719.7444448,1819,3.4291675090789795
1747254720.6673365,1823,3.4184584617614746
1747254721.3594654,1826,3.362640142440796
1747254721.5896494,1827,3.3872921466827393
1747254722.0711193,1829,3.3134913444519043
1747254722.3054643,1830,3.3601913452148438
1747254722.7662454,1832,3.252148151397705
1747254722.9961581,1833,3.328245162963867
1747254723.2262924,1834,3.468810558319092
1747254723.6848333,1836,3.448201894760132
1747254723.9185932,1837,3.3987619876861572
1747254724.1476986,1838,3.4830539226531982
1747254725.5321662,1844,3.449097156524658
1747254725.7643023,1845,3.2775397300720215
1747254725.9962897,1846,3.3983829021453857
1747254726.2380455,1847,3.3875784873962402
1747254726.4842355,1848,3.322880506515503
1747254727.1882575,1851,3.2441024780273438
1747254727.6553445,1853,3.248063087463379
1747254728.3516698,1856,3.3319568634033203
1747254729.2737598,1860,3.3414785861968994
1747254730.1940694,1864,3.3113889694213867
1747254730.4198124,1865,3.206162691116333
1747254730.6463022,1866,3.3913729190826416
1747254730.8755825,1867,3.410938024520874
1747254731.8236785,1871,3.422846794128418
1747254732.0680213,1872,3.3911094665527344
1747254732.3092139,1873,3.4154598712921143
1747254732.556067,1874,3.24487566947937
1747254732.786198,1875,3.257524013519287
1747254733.2463362,1877,3.3286054134368896
1747254733.7102478,1879,3.331336259841919
1747254733.9471967,1880,3.3748128414154053
1747254734.643823,1883,3.3841960430145264
1747254734.8748693,1884,3.3058152198791504
1747254735.3473108,1886,3.3192079067230225
1747254735.813944,1888,3.274869918823242
1747254736.2794106,1890,3.366738796234131
1747254736.5229976,1891,3.4796645641326904
1747254737.4559722,1895,3.2499914169311523
1747254738.3827004,1899,3.295847177505493
1747254738.8547873,1901,3.425758123397827
1747254739.0911953,1902,3.267981767654419
1747254740.0425296,1906,3.4016335010528564
1747254740.5112424,1908,3.404623508453369
1747254740.7450464,1909,3.4324183464050293
1747254740.9841623,1910,3.3910350799560547
1747254741.693647,1913,3.4302079677581787
1747254742.402665,1916,3.340735912322998
1747254742.8636067,1918,3.245121955871582
1747254744.2743905,1924,3.352961540222168
1747254744.5072792,1925,3.3762969970703125
1747254744.7385788,1926,3.4436354637145996
1747254745.2030098,1928,3.4262917041778564
1747254745.4380846,1929,3.4956541061401367
1747254746.1379454,1932,3.4531443119049072
1747254746.837536,1935,3.178098678588867
1747254747.0661578,1936,3.4045841693878174
1747254747.7617035,1939,3.3459701538085938
1747254747.9933274,1940,3.317844867706299
1747254748.2256868,1941,3.4226412773132324
1747254748.4544175,1942,3.3971192836761475
1747254749.1442115,1945,3.2783150672912598
1747254749.6110947,1947,3.4620728492736816
1747254750.303972,1950,3.419341802597046
1747254750.5361078,1951,3.4531655311584473
1747254751.000832,1953,3.2493269443511963
1747254751.696243,1956,3.192558765411377
1747254752.6231823,1960,3.3838953971862793
1747254752.852891,1961,3.3318285942077637
1747254753.0833974,1962,3.3368566036224365
1747254753.312252,1963,3.39026141166687
1747254753.5425704,1964,3.354063034057617
1747254754.0061288,1966,3.3364322185516357
1747254754.238291,1967,3.4938387870788574
1747254754.4679275,1968,3.3881404399871826
1747254754.6984916,1969,3.1998751163482666
1747254756.087271,1975,3.3627777099609375
1747254756.5476437,1977,3.2830650806427
1747254756.7780993,1978,3.2744393348693848
1747254757.0135422,1979,3.297450542449951
1747254757.2472734,1980,3.2404704093933105
1747254757.483487,1981,3.372990369796753
1747254757.7187748,1982,3.4042115211486816
1747254757.9541545,1983,3.2787363529205322
1747254758.4274113,1985,3.3260421752929688
1747254758.894451,1987,3.27234148979187
1747254759.1252391,1988,3.3097105026245117
1747254759.3572197,1989,3.357813596725464
1747254759.8236108,1991,3.393862009048462
1747254760.0549273,1992,3.304553985595703
1747254760.2873092,1993,3.3558802604675293
1747254760.7535484,1995,3.4577643871307373
1747254761.6805282,1999,3.2406363487243652


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_48_520579-tag-train_loss.csv <==
Wall time,Step,Value
1747254294.0326786,0,2.3040640354156494
1747254294.8061697,3,2.2181220054626465
1747254295.0355003,4,2.1942973136901855
1747254296.4380035,10,1.8630868196487427
1747254296.673808,11,1.8097325563430786
1747254297.3529093,14,1.6017342805862427
1747254297.5787864,15,1.48915433883667
1747254298.269383,18,2.108604907989502
1747254298.49875,19,1.8808180093765259
1747254298.7382202,20,1.6605219841003418
1747254299.2234983,22,1.4365911483764648
1747254299.4546986,23,1.694534420967102
1747254300.1517951,26,1.3935279846191406
1747254300.3889968,27,1.3355469703674316
1747254301.7951176,33,0.9466123580932617
1747254302.4852474,36,2.2224273681640625
1747254302.7183344,37,2.66204833984375
1747254302.953145,38,1.5474236011505127
1747254303.1957078,39,1.2855875492095947
1747254303.4277015,40,1.270129680633545
1747254305.0897455,47,0.9069870114326477
1747254305.3267996,48,0.7668746113777161
1747254305.5581307,49,0.8078029751777649
1747254306.0192046,51,0.9621893763542175
1747254306.2502627,52,0.9107382297515869
1747254306.7169836,54,0.566845178604126
1747254307.41029,57,0.6637507081031799
1747254308.1040735,60,0.8004850149154663
1747254308.3355334,61,0.5209963321685791
1747254308.5671158,62,0.49570852518081665
1747254308.8051074,63,0.5397707223892212
1747254309.2841575,65,0.735676646232605
1747254309.5215192,66,0.6435185670852661
1747254309.762472,67,0.5415764451026917
1747254310.0056684,68,0.7757734060287476
1747254310.474785,70,0.6313257813453674
1747254310.706014,71,0.464414119720459
1747254312.0786765,77,0.6686581373214722
1747254312.545693,79,0.5345127582550049
1747254312.7731094,80,0.46082383394241333
1747254313.2317536,82,0.2848370671272278
1747254313.4661028,83,0.3371303081512451
1747254313.933936,85,0.32943734526634216
1747254314.886937,89,0.38059449195861816
1747254315.1365876,90,0.3680252432823181
1747254316.311928,95,0.37436941266059875
1747254317.2476099,99,0.3701552748680115
1747254317.4828024,100,0.30574822425842285
1747254318.1920826,103,0.49354660511016846
1747254318.917589,106,0.39154478907585144
1747254319.1633277,107,0.4506726861000061
1747254319.6417646,109,0.43104463815689087
1747254320.8634586,114,0.30714958906173706
1747254321.32742,116,0.24814093112945557
1747254322.5062146,121,0.21330192685127258
1747254323.4510055,125,0.21210284531116486
1747254323.6828864,126,0.2508925199508667
1747254324.1579595,128,0.15629367530345917
1747254324.6239092,130,0.1431134045124054
1747254324.853545,131,0.25500625371932983
1747254325.083661,132,0.14429694414138794
1747254326.0190709,136,0.17553530633449554
1747254326.2493985,137,0.27668488025665283
1747254327.65258,143,0.20972386002540588
1747254327.8849437,144,0.25712811946868896
1747254328.3640568,146,0.18015652894973755
1747254328.6098955,147,0.19869810342788696
1747254329.3229012,150,0.29376715421676636
1747254330.9587607,157,0.48348480463027954
1747254331.4231942,159,0.1598658561706543
1747254331.658294,160,0.15155252814292908
1747254332.1221201,162,0.25242727994918823
1747254332.5949125,164,0.2628130316734314
1747254333.0651393,166,0.14002521336078644
1747254334.0059433,170,0.1522635817527771
1747254334.25089,171,0.23028546571731567
1747254334.4857433,172,0.22108960151672363
1747254335.1691525,175,0.12459727376699448
1747254335.3976562,176,0.1710219383239746
1747254335.631231,177,0.1673647165298462
1747254335.8595817,178,0.24143646657466888
1747254336.3207955,180,0.18594232201576233
1747254336.5472417,181,0.14202821254730225
1747254337.2296681,184,0.12165729701519012
1747254337.4570704,185,0.1641443371772766
1747254337.6910415,186,0.29148000478744507
1747254338.3904872,189,0.17032048106193542
1747254338.6244729,190,0.18802452087402344
1747254338.8617647,191,0.2104315459728241
1747254339.1005723,192,0.2979588508605957
1747254339.8094664,195,0.21830473840236664
1747254340.7550526,199,0.6024031043052673
1747254340.9893703,200,0.40395742654800415
1747254341.4550884,202,0.22497253119945526
1747254341.6916232,203,0.14651404321193695
1747254341.9265318,204,0.13497403264045715
1747254342.16332,205,0.1785658746957779
1747254342.6294107,207,0.13126707077026367
1747254343.0907195,209,0.1121927797794342
1747254343.5580332,211,0.20639796555042267
1747254344.0241213,213,0.13356629014015198
1747254344.5090935,215,0.18645665049552917
1747254344.750438,216,0.2261630743741989
1747254345.2392328,218,0.17491567134857178
1747254345.4735801,219,0.16235041618347168
1747254345.7110505,220,0.1779152899980545
1747254345.9437487,221,0.1484285593032837
1747254346.1755311,222,0.22984397411346436
1747254346.6344814,224,0.1855166256427765
1747254346.864244,225,0.13340939581394196
1747254347.7865617,229,0.1384631097316742
1747254349.1898859,235,0.15446648001670837
1747254349.655632,237,0.1266602873802185
1747254349.8847406,238,0.1271306425333023
1747254350.1192856,239,0.14839273691177368
1747254350.588369,241,0.1538379192352295
1747254350.8224223,242,0.16582417488098145
1747254351.28504,244,0.20421597361564636
1747254351.5138183,245,0.23062461614608765
1747254351.7486098,246,0.290945827960968
1747254351.9824255,247,0.2835776209831238
1747254353.1959975,252,0.14913323521614075
1747254353.4332852,253,0.14016133546829224
1747254353.6705225,254,0.10671219229698181
1747254354.3817465,257,0.15365725755691528
1747254354.619119,258,0.12176695466041565
1747254354.8579187,259,0.12714418768882751
1747254355.0949893,260,0.12478253245353699
1747254355.5746884,262,0.12104256451129913
1747254357.503964,270,0.1960381716489792
1747254357.7446306,271,0.11227478832006454
1747254358.4715157,274,0.15932190418243408
1747254358.7121456,275,0.10909715294837952
1747254358.9565647,276,0.14864245057106018
1747254359.4335723,278,0.09014397859573364
1747254359.9117742,280,0.13872911036014557
1747254360.3941045,282,0.10904593765735626
1747254360.636006,283,0.1643722951412201
1747254361.1328466,285,0.10652676224708557
1747254361.614586,287,0.13606199622154236
1747254361.849021,288,0.08980363607406616
1747254362.3138165,290,0.10483939945697784
1747254363.4753692,295,0.1457410752773285
1747254363.704888,296,0.1689322292804718
1747254363.9348304,297,0.12153452634811401
1747254364.1702561,298,0.11741243302822113
1747254365.5611668,304,0.24543946981430054
1747254366.0348434,306,0.15934514999389648
1747254366.5113704,308,0.09585537761449814
1747254366.7503915,309,0.10626271367073059
1747254367.460925,312,0.1031002551317215
1747254367.6965718,313,0.08971605449914932
1747254368.410631,316,0.0854005515575409
1747254368.8809447,318,0.14467789232730865
1747254369.1172748,319,0.12960827350616455
1747254369.8319886,322,0.09575928747653961
1747254370.3232079,324,0.13055485486984253
1747254371.488362,329,0.16311109066009521
1747254371.7246113,330,0.10373100638389587
1747254371.9618013,331,0.08391936123371124
1747254372.1918037,332,0.1051267459988594
1747254373.3446813,337,0.060727156698703766
1747254373.5762124,338,0.08003456890583038
1747254374.0369873,340,0.16926676034927368
1747254374.7290914,343,0.0939561128616333
1747254374.9600601,344,0.07857207208871841
1747254375.187379,345,0.0745500773191452
1747254375.4260967,346,0.07220174372196198
1747254375.8891118,348,0.10289943963289261
1747254376.3525193,350,0.14763018488883972
1747254376.812332,352,0.05307115614414215
1747254377.0452387,353,0.13420511782169342
1747254377.276334,354,0.11609974503517151
1747254378.181713,358,0.1054559201002121
1747254378.6332674,360,0.12584061920642853
1747254379.084805,362,0.06843198090791702
1747254379.3115065,363,0.15379402041435242
1747254379.5432138,364,0.07790136337280273
1747254379.770976,365,0.0733914002776146
1747254380.0083992,366,0.09768281877040863
1747254380.242597,367,0.14231860637664795
1747254380.4740846,368,0.0932086929678917
1747254381.873723,374,0.1199393942952156
1747254382.5831306,377,0.08327101171016693
1747254382.8136804,378,0.05763690918684006
1747254384.4368129,385,0.10455455631017685
1747254384.673118,386,0.07622215151786804
1747254385.589417,390,0.07218876481056213
1747254385.8166556,391,0.07020578533411026
1747254386.0441782,392,0.0812348946928978
1747254386.270988,393,0.1321800947189331
1747254386.4994578,394,0.12179139256477356
1747254386.729374,395,0.14677949249744415
1747254386.9625134,396,0.0569329559803009
1747254387.1942832,397,0.18975777924060822
1747254387.4244664,398,0.11594939231872559
1747254387.6553497,399,0.06397086381912231
1747254388.1245244,401,0.07085885107517242
1747254388.3554668,402,0.11038661003112793
1747254388.8280938,404,0.1496376395225525
1747254389.7792208,408,0.06570674479007721
1747254390.023752,409,0.13385377824306488
1747254390.740518,412,0.07603137195110321
1747254390.9780889,413,0.10579679906368256
1747254391.2153828,414,0.0972914770245552
1747254391.452375,415,0.13874340057373047
1747254392.1747112,418,0.565529465675354
1747254392.8988335,421,0.5829467177391052
1747254393.1392088,422,0.24440114200115204
1747254393.831702,425,0.10645580291748047
1747254394.062268,426,0.09776352345943451
1747254394.9977124,430,0.07140728831291199
1747254395.2287993,431,0.15610763430595398
1747254395.9597778,434,0.07317310571670532
1747254396.1984532,435,0.10593575239181519
1747254396.4380422,436,0.0761498287320137
1747254396.675773,437,0.11673363298177719
1747254396.9154284,438,0.11312820017337799
1747254397.1619856,439,0.08204074203968048
1747254397.405079,440,0.14231398701667786
1747254397.6421082,441,0.06630071997642517
1747254398.1081827,443,0.08231155574321747
1747254398.3470423,444,0.0681779533624649
1747254398.584396,445,0.08406965434551239
1747254398.8136425,446,0.05203058570623398
1747254399.7419367,450,0.09697757661342621
1747254399.9708967,451,0.04267255961894989
1747254400.2006257,452,0.0744878426194191
1747254400.4343183,453,0.10662111639976501
1747254400.664696,454,0.07621125131845474
1747254401.1316838,456,0.05261468142271042
1747254401.5889425,458,0.0676627904176712
1747254402.0473707,460,0.05909812077879906
1747254402.2798219,461,0.06488516926765442
1747254402.9736865,464,0.1423463672399521
1747254403.2055368,465,0.05214058607816696
1747254403.4354126,466,0.07154279947280884
1747254403.897878,468,0.10679882019758224
1747254404.3581717,470,0.06285136938095093
1747254405.2985978,474,0.11205462366342545
1747254405.529321,475,0.048356782644987106
1747254406.2256935,478,0.0901072770357132
1747254406.4616954,479,0.054768871515989304
1747254406.6937723,480,0.10640702396631241
1747254406.9244213,481,0.08932787925004959
1747254407.1559477,482,0.06725703179836273
1747254407.3849669,483,0.10630305856466293
1747254407.6168315,484,0.04458613693714142
1747254408.078514,486,0.06455568969249725
1747254408.3135743,487,0.05875377729535103
1747254408.5563505,488,0.11907485127449036
1747254408.7891693,489,0.09156383574008942
1747254409.2636304,491,0.07440494745969772
1747254409.9644785,494,0.05451546981930733
1747254410.898102,498,0.10720796883106232
1747254411.5960565,501,0.07010570168495178
1747254411.8277018,502,0.08078670501708984
1747254412.061166,503,0.05978234112262726
1747254412.7516773,506,0.08146624267101288
1747254413.2158897,508,0.0731431096792221
1747254413.446482,509,0.10106624662876129
1747254413.6773968,510,0.07412879168987274
1747254413.908694,511,0.0618278831243515
1747254414.1363244,512,0.09237693250179291
1747254414.368466,513,0.08007308095693588
1747254414.6067998,514,0.059427063912153244
1747254415.299863,517,0.03556562215089798
1747254415.530606,518,0.0445212721824646
1747254415.756935,519,0.058621954172849655
1747254415.9861526,520,0.0646163746714592
1747254416.6900136,523,0.0912187471985817
1747254418.3505225,530,0.07543128728866577
1747254419.0523746,533,0.07076193392276764
1747254419.2877111,534,0.13231544196605682
1747254419.7604282,536,0.05425066873431206
1747254419.9933345,537,0.08440310508012772
1747254420.2263598,538,0.0796579048037529
1747254420.4654994,539,0.0664936751127243
1747254420.7021284,540,0.08924625813961029
1747254421.1889427,542,0.17786166071891785
1747254421.436403,543,0.5287787318229675
1747254421.6824179,544,0.9416728019714355
1747254422.1595042,546,0.6367151141166687
1747254422.3938713,547,0.5951934456825256
1747254423.1004636,550,0.14125022292137146
1747254423.5644712,552,0.10089821368455887
1747254424.028149,554,0.07545801997184753
1747254424.260345,555,0.10169883072376251
1747254424.5041685,556,0.09577949345111847
1747254425.8964326,562,0.06177334487438202
1747254426.1277707,563,0.06369436532258987
1747254426.3617435,564,0.07478052377700806
1747254427.3119795,568,0.053149834275245667
1747254428.0188324,571,0.09195707738399506
1747254428.4743562,573,0.06946002691984177
1747254429.1710122,576,0.07373940944671631
1747254430.1185088,580,0.09448052942752838
1747254431.0777187,584,0.09138157218694687
1747254431.310528,585,0.06634648889303207
1747254431.556484,586,0.07121939957141876
1747254432.0283287,588,0.03662009537220001
1747254432.490771,590,0.05940384417772293
1747254432.7219849,591,0.046755772083997726
1747254432.9564407,592,0.0567743182182312
1747254433.4228284,594,0.06288027763366699
1747254433.884249,596,0.09084273874759674
1747254434.1144545,597,0.11819886416196823
1747254434.3433137,598,0.06016993522644043
1747254434.5740302,599,0.0787937343120575
1747254435.0360556,601,0.09258727729320526
1747254435.267203,602,0.06306520849466324
1747254435.4999626,603,0.06463280320167542
1747254435.960057,605,0.04515797644853592
1747254436.657631,608,0.08069862425327301
1747254437.1217139,610,0.07537517696619034
1747254437.825978,613,0.03251081705093384
1747254438.0610907,614,0.047558411955833435
1747254438.531595,616,0.025845348834991455
1747254439.0064883,618,0.04824933782219887
1747254439.4829273,620,0.04869568347930908
1747254439.944075,622,0.054210469126701355
1747254440.1842303,623,0.05694722756743431
1747254440.9035444,626,0.04857915639877319
1747254441.3605258,628,0.08383264392614365
1747254441.5895689,629,0.071725994348526
1747254442.5037868,633,0.08637797832489014
1747254442.9632244,635,0.056282952427864075
1747254443.4257452,637,0.05989048629999161
1747254444.1201968,640,0.05617582052946091
1747254444.3632088,641,0.02369682677090168
1747254444.6001894,642,0.0439535528421402
1747254444.837049,643,0.08416558802127838
1747254445.0676458,644,0.031282469630241394
1747254445.3120968,645,0.03488518297672272
1747254446.2454393,649,0.06909778714179993
1747254446.707297,651,0.03833916038274765
1747254446.9360952,652,0.02757001295685768
1747254447.165591,653,0.06607624888420105
1747254447.3954175,654,0.0556485615670681
1747254447.6350477,655,0.06478161364793777
1747254448.3446052,658,0.03487077355384827
1747254448.5812008,659,0.028043324127793312
1747254448.817068,660,0.04849494993686676
1747254450.4698708,667,0.03364943340420723
1747254451.1785073,670,0.022966666147112846
1747254452.3773863,675,0.09224415570497513
1747254452.6184242,676,0.05755329132080078
1747254452.8571136,677,0.01837051659822464
1747254453.5792973,680,0.06062643975019455
1747254454.0468292,682,0.04445229470729828
1747254454.2839046,683,0.11340124160051346
1747254454.5174646,684,0.03279053047299385
1747254455.2274678,687,0.05968931317329407
1747254456.3859308,692,0.025319000706076622
1747254456.8496659,694,0.0190614964812994
1747254457.079884,695,0.018206411972641945
1747254457.317966,696,0.05273480713367462
1747254457.5520089,697,0.051149893552064896
1747254458.0203965,699,0.07294774800539017
1747254458.7224798,702,0.046431608498096466
1747254458.9577553,703,0.03506945073604584
1747254459.418785,705,0.06730629503726959
1747254460.3743775,709,0.049364134669303894
1747254460.6084754,710,0.025982391089200974
1747254461.071485,712,0.031866975128650665
1747254461.7650158,715,0.025566313415765762
1747254462.2256892,717,0.04664948955178261
1747254462.684939,719,0.048404570668935776
1747254462.9219744,720,0.06828444451093674
1747254463.1522217,721,0.024062447249889374
1747254463.6274679,723,0.01200261153280735
1747254464.0878065,725,0.044343434274196625
1747254464.3191721,726,0.041837453842163086
1747254464.5508661,727,0.018596738576889038
1747254464.7833195,728,0.05255371332168579
1747254465.01507,729,0.03929334878921509
1747254465.486475,731,0.025377344340085983
1747254465.7155366,732,0.04910385608673096
1747254465.9493928,733,0.07657846808433533
1747254467.084008,738,0.028556054458022118
1747254467.322808,739,0.03826868161559105
1747254467.5670116,740,0.03644922375679016
1747254468.0351434,742,0.03208921104669571
1747254468.271131,743,0.03280472755432129
1747254468.5070426,744,0.0667649358510971
1747254468.7438715,745,0.04525033384561539
1747254470.3751998,752,0.016455164179205894
1747254471.0680454,755,0.051324933767318726
1747254471.29865,756,0.041241809725761414
1747254471.7561786,758,0.021568449214100838
1747254472.9065819,763,0.025598283857107162
1747254473.1471808,764,0.04927760735154152
1747254473.3830667,765,0.03092987835407257
1747254474.0965958,768,0.03816286474466324
1747254474.421002,769,0.037944674491882324
1747254475.12476,772,0.01459977962076664
1747254475.3577893,773,0.013283375650644302
1747254475.827311,775,0.06254750490188599
1747254476.0609083,776,0.04305058717727661
1747254476.5305915,778,0.04474252834916115
1747254476.775668,779,0.07563912868499756
1747254477.0054517,780,0.06263703852891922
1747254477.244772,781,0.11339057981967926
1747254477.479046,782,0.37516793608665466
1747254478.8876812,788,2.062824249267578
1747254479.1189077,789,1.8928124904632568
1747254479.5889854,791,1.7208104133605957
1747254480.0531313,793,1.7308725118637085
1747254480.507164,795,1.4352171421051025
1747254480.734801,796,1.3869597911834717
1747254481.435413,799,1.1694433689117432
1747254481.6677542,800,1.1099549531936646
1747254482.593027,804,1.0635099411010742
1747254482.8278062,805,1.3729537725448608
1747254483.0588014,806,0.981207549571991
1747254483.2896225,807,0.8169798851013184
1747254483.9830017,810,0.49052196741104126
1747254484.6750362,813,0.47301605343818665
1747254485.8378978,818,0.5278725028038025
1747254486.0709548,819,0.9556545615196228
1747254486.5336595,821,0.318966269493103
1747254486.7653778,822,0.22385211288928986
1747254486.9987442,823,0.22159117460250854
1747254487.4774063,825,0.1870219111442566
1747254487.709103,826,0.20978407561779022
1747254487.9396803,827,0.13646599650382996
1747254488.1702528,828,0.18133237957954407
1747254489.0990014,832,0.24693363904953003
1747254489.3298688,833,0.1842908263206482
1747254489.7923086,835,0.13182762265205383
1747254490.033966,836,0.14103500545024872
1747254490.2713475,837,0.14165954291820526
1747254490.7247593,839,0.19968637824058533
1747254490.9506803,840,0.10726487636566162
1747254491.6327322,843,0.13073211908340454
1747254492.0927532,845,0.09695778042078018
1747254493.240358,850,0.15606358647346497
1747254493.4723527,851,0.2071249783039093
1747254494.1651416,854,0.113932766020298
1747254494.8663285,857,0.09015676379203796
1747254495.5778363,860,0.13346324861049652
1747254496.0476365,862,0.15807214379310608
1747254496.7531042,865,0.06540488451719284
1747254496.9909403,866,0.14927871525287628
1747254497.914995,870,0.11488369107246399
1747254498.1487384,871,0.07002478837966919
1747254500.458186,881,0.11313886940479279
1747254500.9144454,883,0.10351433604955673
1747254501.1402118,884,0.1455550640821457
1747254501.3647118,885,0.19096136093139648
1747254501.5964208,886,0.1673324704170227
1747254502.0481791,888,0.1323816478252411
1747254502.5053616,890,0.1415504813194275
1747254502.9681256,892,0.10088782012462616
1747254503.659834,895,0.08567574620246887
1747254504.1160944,897,0.1175650954246521
1747254504.3420117,898,0.07114012539386749
1747254505.0418441,901,0.08612146973609924
1747254505.271066,902,0.08553974330425262
1747254505.7313516,904,0.1038128212094307
1747254506.199539,906,0.13729976117610931
1747254506.4326756,907,0.10334351658821106
1747254506.664965,908,0.08593641966581345
1747254507.1373036,910,0.0852893739938736
1747254507.369992,911,0.10400602966547012
1747254508.0742679,914,0.05645406246185303
1747254508.996583,918,0.13601945340633392
1747254509.2269108,919,0.09428112208843231
1747254509.689072,921,0.12731653451919556
1747254510.1479712,923,0.12149229645729065
1747254511.06739,927,0.09215829521417618
1747254511.2969182,928,0.07592630386352539
1747254511.524181,929,0.05114251375198364
1747254511.7545793,930,0.04521885886788368
1747254511.9856894,931,0.07033807784318924
1747254512.2253568,932,0.0897044986486435
1747254512.4636934,933,0.09288547933101654
1747254512.930885,935,0.0676441341638565
1747254513.8459346,939,0.11301486194133759
1747254514.296739,941,0.12012790143489838
1747254514.5219712,942,0.05131678283214569
1747254515.2100885,945,0.09863816946744919
1747254516.153453,949,0.14252249896526337
1747254516.8576455,952,0.09954667091369629
1747254517.3175752,954,0.054024405777454376
1747254517.553807,955,0.043513260781764984
1747254517.7829108,956,0.030268754810094833
1747254518.7222095,960,0.08123844861984253
1747254519.1881557,962,0.061050236225128174
1747254519.4178998,963,0.06404507905244827
1747254519.6544514,964,0.10099567472934723
1747254519.8911202,965,0.06176382303237915
1747254520.3771737,967,0.12074193358421326
1747254520.6132452,968,0.07885454595088959
1747254521.317989,971,0.04678719490766525
1747254522.4891174,976,0.07904966920614243
1747254522.962258,978,0.08802276104688644
1747254523.1974826,979,0.057215020060539246
1747254523.674731,981,0.06774134933948517
1747254523.915713,982,0.10874909162521362
1747254524.8552113,986,0.05654939264059067
1747254525.338778,988,0.05328803509473801
1747254525.5774002,989,0.06160035729408264
1747254525.811848,990,0.0922919362783432
1747254526.2877102,992,0.0625130832195282
1747254526.7470288,994,0.05905310809612274
1747254526.9831061,995,0.07070005685091019
1747254527.2192793,996,0.04889886826276779
1747254527.6793334,998,0.04715573787689209
1747254527.911317,999,0.05237618833780289
1747254528.3896177,1001,0.09197132289409637
1747254528.6235287,1002,0.029751362279057503
1747254528.858078,1003,0.066423699259758
1747254529.0901794,1004,0.07553070038557053
1747254529.3221443,1005,0.04606667906045914
1747254529.5537136,1006,0.0514233261346817
1747254530.7223306,1011,0.02934899367392063
1747254531.1857214,1013,0.06058621034026146
1747254531.6484087,1015,0.030912641435861588
1747254531.878166,1016,0.03322167694568634
1747254532.1108758,1017,0.0497453399002552
1747254533.272212,1022,0.051621824502944946
1747254534.1882968,1026,0.05185231938958168
1747254534.652282,1028,0.041885823011398315
1747254534.887022,1029,0.039431750774383545
1747254536.2936547,1035,0.044936344027519226
1747254536.523239,1036,0.05643772333860397
1747254536.757426,1037,0.0359455868601799
1747254536.986915,1038,0.03505320101976395
1747254537.2190084,1039,0.03209204226732254
1747254538.1689336,1043,0.034091174602508545
1747254538.6481426,1045,0.03954603523015976
1747254538.889928,1046,0.020505942404270172
1747254540.3196895,1052,0.08552990853786469
1747254540.5593612,1053,0.06959839165210724
1747254541.275081,1056,0.04037072882056236
1747254541.752258,1058,0.09219634532928467
1747254541.9822848,1059,0.043587926775217056
1747254542.2202885,1060,0.02409193478524685
1747254542.6849377,1062,0.04729315638542175
1747254543.3804665,1065,0.021824318915605545
1747254543.6111574,1066,0.024287205189466476
1747254543.8416896,1067,0.026396730914711952
1747254544.3168297,1069,0.05066338926553726
1747254544.5551867,1070,0.040697842836380005
1747254544.7900527,1071,0.05304384604096413
1747254545.0286622,1072,0.02464580535888672
1747254545.271096,1073,0.04162707179784775
1747254545.5062094,1074,0.05340989679098129
1747254546.1974332,1077,0.07999622821807861
1747254546.426399,1078,0.08244429528713226
1747254546.8891835,1080,0.2325482815504074
1747254547.116151,1081,0.8074583411216736
1747254547.3435595,1082,2.244875907897949
1747254548.0325007,1085,0.7565499544143677
1747254548.2639873,1086,0.5356886386871338
1747254548.4949474,1087,0.4960584342479706
1747254549.420127,1091,0.26426219940185547
1747254549.6496284,1092,0.25980305671691895
1747254549.8790677,1093,0.1503768414258957
1747254551.092827,1098,0.12074415385723114
1747254551.575581,1100,0.09271527826786041
1747254552.0442767,1102,0.10143686830997467
1747254552.2899935,1103,0.1125454306602478
1747254552.5217705,1104,0.0883842185139656
1747254553.213583,1107,0.08791574835777283
1747254553.4426682,1108,0.08180136233568192
1747254553.6708798,1109,0.11382225155830383
1747254553.9008403,1110,0.07438782602548599
1747254554.128968,1111,0.05473346263170242
1747254554.358028,1112,0.14480552077293396
1747254554.5870113,1113,0.08982450515031815
1747254554.818039,1114,0.06494365632534027
1747254555.2793245,1116,0.05774147808551788
1747254555.9784346,1119,0.056599006056785583
1747254556.4292147,1121,0.04010341316461563
1747254556.667831,1122,0.0399356484413147
1747254557.3774583,1125,0.05268989875912666
1747254557.6153162,1126,0.0846019983291626
1747254558.1019812,1128,0.07636731117963791
1747254558.3337262,1129,0.04699183255434036
1747254558.5645058,1130,0.06366175413131714
1747254558.7983708,1131,0.08957785367965698
1747254559.0410569,1132,0.09292587637901306
1747254559.5107062,1134,0.043463099747896194
1747254559.74156,1135,0.09072332084178925
1747254559.9720836,1136,0.02511502243578434
1747254560.6913967,1139,0.052536576986312866
1747254561.386369,1142,0.07109766453504562
1747254562.0837417,1145,0.06408842653036118
1747254562.3213983,1146,0.06932158768177032
1747254562.7930489,1148,0.05824993550777435
1747254563.0302274,1149,0.05643971264362335
1747254563.2718642,1150,0.034565627574920654
1747254563.509223,1151,0.058624789118766785
1747254563.750109,1152,0.038929618895053864
1747254563.9869928,1153,0.06796524673700333
1747254564.4603777,1155,0.03314804658293724
1747254565.6306617,1160,0.045538730919361115
1747254566.0969439,1162,0.01077481359243393
1747254566.5712197,1164,0.08162704855203629
1747254567.0443623,1166,0.051141612231731415
1747254567.2809381,1167,0.033321820199489594
1747254568.6863918,1173,0.07110914587974548
1747254568.924696,1174,0.0446740984916687
1747254569.388568,1176,0.047226179391145706
1747254569.6209047,1177,0.04352409392595291
1747254569.8694818,1178,0.026516634970903397
1747254570.8593369,1182,0.05150367692112923
1747254571.3569067,1184,0.018675005063414574
1747254571.823064,1186,0.032114870846271515
1747254572.2987778,1188,0.06724613904953003
1747254572.5343812,1189,0.0389757938683033
1747254572.7684832,1190,0.042532917112112045
1747254573.475734,1193,0.08558658510446548
1747254573.7061024,1194,0.09364087879657745
1747254573.9396064,1195,0.03595142439007759
1747254574.4053695,1197,0.04147227108478546
1747254574.6351705,1198,0.04492229223251343
1747254575.3348675,1201,0.04403897374868393
1747254575.5640035,1202,0.026474472135305405
1747254576.2547333,1205,0.017831474542617798
1747254576.4841905,1206,0.026572180911898613
1747254576.7149704,1207,0.06615138053894043
1747254577.1793525,1209,0.060613758862018585
1747254578.119952,1213,0.059609752148389816
1747254578.3515484,1214,0.04157925024628639
1747254578.587532,1215,0.053493302315473557
1747254579.063886,1217,0.028643744066357613
1747254579.295821,1218,0.08053884655237198
1747254580.53846,1223,0.03348798304796219
1747254581.0301025,1225,0.01972617767751217
1747254581.7481678,1228,0.011922899633646011
1747254581.9818807,1229,0.04841525852680206
1747254582.6740217,1232,0.042583271861076355
1747254582.9038038,1233,0.0168615635484457
1747254584.0852034,1238,0.02485514245927334
1747254584.5536413,1240,0.03894530236721039
1747254584.7850478,1241,0.0420997329056263
1747254585.0147207,1242,0.03482488915324211
1747254585.2496223,1243,0.022450756281614304
1747254585.4799304,1244,0.05292857438325882
1747254585.7151775,1245,0.02067486196756363
1747254585.9442203,1246,0.042035751044750214
1747254586.6351314,1249,0.014191613532602787
1747254586.8695047,1250,0.02202051505446434
1747254587.1109374,1251,0.04770694673061371
1747254587.3461752,1252,0.043956559151411057
1747254587.8324234,1254,0.03434094041585922
1747254588.3016665,1256,0.0315847173333168
1747254588.5410676,1257,0.016841739416122437
1747254589.240536,1260,0.038459353148937225
1747254589.4874806,1261,0.06619956344366074
1747254590.1984377,1264,0.028808260336518288
1747254590.902168,1267,0.014268554747104645
1747254591.850959,1271,0.021771341562271118
1747254593.0428352,1276,0.02972765639424324
1747254593.2797072,1277,0.03251449018716812
1747254593.5136812,1278,0.0502161905169487
1747254594.4601092,1282,0.04120413959026337
1747254595.169533,1285,0.011408047750592232
1747254596.360097,1290,0.016021551564335823
1747254597.0756965,1293,0.01998860388994217
1747254597.799384,1296,0.02715703472495079
1747254598.293383,1298,0.02182692103087902
1747254598.530783,1299,0.03427742421627045
1747254599.2424905,1302,0.025855006650090218
1747254600.1921368,1306,0.02344929426908493
1747254601.1208375,1310,0.03430540859699249
1747254602.0415325,1314,0.014617090113461018
1747254602.268839,1315,0.011185683310031891
1747254603.4051628,1320,0.02120930515229702
1747254603.8613346,1322,0.03256792947649956
1747254604.0911357,1323,0.01322927512228489
1747254604.5593815,1325,0.011808749288320541
1747254604.7881486,1326,0.027508903294801712
1747254605.2501779,1328,0.007699929177761078
1747254606.8730347,1335,0.010266131721436977
1747254609.0017703,1344,0.034351520240306854
1747254609.2330143,1345,0.007616931572556496
1747254609.7098382,1347,0.016631949692964554
1747254609.9485598,1348,0.03081447444856167
1747254610.6625657,1351,0.019608229398727417
1747254610.898524,1352,0.020007021725177765
1747254611.3605182,1354,0.016371624544262886
1747254612.2855418,1358,0.0207320898771286
1747254612.7404659,1360,0.02854865789413452
1747254613.658023,1364,0.011717937886714935
1747254613.8851953,1365,0.004581144079566002
1747254614.1131651,1366,0.011232400313019753
1747254614.3401484,1367,0.02236062102019787
1747254614.5684283,1368,0.011551061645150185
1747254615.4829473,1372,0.03631610423326492
1747254615.7174006,1373,0.024979490786790848
1747254616.1726706,1375,0.01918724924325943
1747254616.3999767,1376,0.007305053994059563
1747254617.3108425,1380,0.03336602821946144
1747254618.4536676,1385,0.010956790298223495
1747254618.6868858,1386,0.020086709409952164
1747254619.6391737,1390,0.02242347225546837
1747254620.3401594,1393,0.0066014304757118225
1747254621.0402591,1396,0.020174358040094376
1747254621.272626,1397,0.027263129130005836
1747254621.7437398,1399,0.02252994105219841
1747254621.980371,1400,0.03186233341693878
1747254622.6918857,1403,0.01660626381635666
1747254623.1656168,1405,0.005965640768408775
1747254625.0035503,1413,0.0033807121217250824
1747254625.6966832,1416,0.02045760303735733
1747254625.9247339,1417,0.0057030972093343735
1747254626.3783827,1419,0.0173979252576828
1747254626.8595877,1421,0.005467604845762253
1747254627.092907,1422,0.012848243117332458
1747254629.1385667,1431,0.01674678921699524
1747254629.3638506,1432,0.014628596603870392
1747254630.2752323,1436,0.02316443622112274
1747254630.7357564,1438,0.058542050421237946
1747254630.9673944,1439,0.013808833435177803
1747254631.1938307,1440,0.025625191628932953
1747254631.4286962,1441,0.016816290095448494
1747254632.1385818,1444,0.006983736529946327
1747254632.6092691,1446,0.01610291749238968
1747254632.8459845,1447,0.020171072334051132
1747254633.078493,1448,0.013773398473858833
1747254633.3100178,1449,0.025276442989706993
1747254633.5407503,1450,0.012608788907527924
1747254633.774503,1451,0.011250222101807594
1747254634.0040395,1452,0.0038043707609176636
1747254634.472222,1454,0.010022282600402832
1747254634.7054904,1455,0.014140825718641281
1747254634.939194,1456,0.016536707058548927
1747254635.16867,1457,0.004474524408578873
1747254635.397848,1458,0.023865994065999985
1747254635.6273847,1459,0.008125396445393562
1747254635.865789,1460,0.008651051670312881
1747254636.09487,1461,0.033490877598524094
1747254636.5562694,1463,0.005812186747789383
1747254638.270662,1470,0.007255958393216133
1747254638.9805148,1473,0.010852240025997162
1747254639.2146711,1474,0.004345294088125229
1747254639.6858919,1476,0.009614264592528343
1747254639.9160552,1477,0.025876592844724655
1747254640.8571477,1481,0.006800557486712933
1747254641.0901663,1482,0.009726602584123611
1747254641.3185174,1483,0.030061431229114532
1747254642.243658,1487,0.015106454491615295
1747254642.4708781,1488,0.025140386074781418
1747254642.70016,1489,0.009518451988697052
1747254642.9278011,1490,0.009857185184955597
1747254643.1567533,1491,0.01203455962240696
1747254643.612272,1493,0.003862626850605011
1747254643.8400395,1494,0.028554566204547882
1747254644.7499225,1498,0.021166540682315826
1747254644.9766533,1499,0.007556948810815811
1747254645.2088614,1500,0.010455967858433723
1747254645.6688685,1502,0.004949504509568214
1747254646.3857431,1505,0.016821399331092834
1747254647.3281102,1509,0.009088914841413498
1747254647.565723,1510,0.008148753084242344
1747254647.7964125,1511,0.009994870983064175
1747254648.2586315,1513,0.008392633870244026
1747254648.7198794,1515,0.0033141933381557465
1747254648.948316,1516,0.004736617207527161
1747254650.573239,1523,0.017077915370464325
1747254651.2645826,1526,0.006922220811247826
1747254651.7433999,1528,0.01357060857117176
1747254653.165611,1534,0.016468031331896782
1747254653.8607643,1537,0.005238449200987816
1747254654.0931368,1538,0.008901568129658699
1747254654.7832575,1541,0.006873171776533127
1747254655.7124104,1545,0.018464846536517143
1747254656.2027323,1547,0.006067734211683273
1747254656.435769,1548,0.0094534270465374
1747254657.134915,1551,0.024627430364489555
1747254657.3657,1552,0.012895530089735985
1747254657.594802,1553,0.008155347779393196
1747254658.0509417,1555,0.008045535534620285
1747254658.5132174,1557,0.004336841404438019
1747254659.6520605,1562,0.006750280037522316
1747254660.1140566,1564,0.0278482548892498
1747254660.3411846,1565,0.0389380007982254
1747254660.5811262,1566,0.039622608572244644
1747254661.0652003,1568,0.030262738466262817
1747254661.5342736,1570,0.006575973704457283
1747254661.772443,1571,0.011111349798738956
1747254662.017607,1572,0.01113788690418005
1747254662.2490869,1573,0.0036807656288146973
1747254662.9472291,1576,0.005160572938621044
1747254663.4070134,1578,0.003260362893342972
1747254663.6368866,1579,0.08094850182533264
1747254663.8739343,1580,0.00912095233798027
1747254664.1096702,1581,0.0046348609030246735
1747254664.34494,1582,0.006217096000909805
1747254665.0456781,1585,0.006587984040379524
1747254666.1961665,1590,0.006332350894808769
1747254667.3342276,1595,0.009733311831951141
1747254667.5603845,1596,0.0035336557775735855
1747254667.793914,1597,0.012547003105282784
1747254668.729264,1601,0.003077169880270958
1747254668.9589822,1602,0.009352200664579868
1747254669.1961656,1603,0.008938468061387539
1747254670.8666105,1610,0.008140703663229942
1747254671.1134827,1611,0.005142137408256531
1747254671.5999496,1613,0.008555415086448193
1747254671.8423486,1614,0.012427380308508873
1747254672.3130155,1616,0.01115196943283081
1747254673.2604067,1620,0.011256623081862926
1747254673.727392,1622,0.04925770312547684
1747254674.1888866,1624,0.007945593446493149
1747254674.6620219,1626,0.011969014070928097
1747254674.8935225,1627,0.05301468446850777
1747254675.8283336,1631,0.010846134275197983
1747254676.7757819,1635,0.0032227616757154465
1747254677.0067704,1636,0.0035728998482227325
1747254677.2411437,1637,0.020294485613703728
1747254677.4736862,1638,0.007843393832445145
1747254677.940622,1640,0.005052875727415085
1747254678.181042,1641,0.0026147831231355667
1747254679.364458,1646,0.030708732083439827
1747254679.5957525,1647,0.008249804377555847
1747254680.0724177,1649,0.012207424268126488
1747254680.557649,1651,0.024167023599147797
1747254680.7864616,1652,0.0021770503371953964
1747254681.0146315,1653,0.008634611964225769
1747254681.248806,1654,0.011836886405944824
1747254681.7152464,1656,0.0050401389598846436
1747254682.1807878,1658,0.004996722564101219
1747254683.1022823,1662,0.0033392421901226044
1747254683.557989,1664,0.01776379719376564
1747254684.0115645,1666,0.0036577507853507996
1747254684.7089567,1669,0.007916330359876156
1747254684.9351935,1670,0.00365469790995121
1747254685.845436,1674,0.0033889934420585632
1747254686.530624,1677,0.004812519997358322
1747254686.991265,1679,0.002164902165532112
1747254687.216282,1680,0.012144403532147408
1747254687.4411807,1681,0.031054535880684853
1747254687.6691873,1682,0.005517167970538139
1747254688.3668585,1685,0.005894199013710022
1747254688.6004848,1686,0.01577570289373398
1747254688.846145,1687,0.0025756098330020905
1747254689.083338,1688,0.004810638725757599
1747254689.32331,1689,0.002261810004711151
1747254689.550624,1690,0.003676092252135277
1747254690.2549064,1693,0.01408017985522747
1747254690.4924443,1694,0.006131716072559357
1747254690.7232788,1695,0.013160189613699913
1747254691.1864192,1697,0.0017938204109668732
1747254691.4185545,1698,0.0012460555881261826
1747254691.6504617,1699,0.005394000560045242
1747254691.8826787,1700,0.009595472365617752
1747254692.347957,1702,0.0058971550315618515
1747254692.8189888,1704,0.0036160778254270554
1747254693.5163488,1707,0.002194514498114586
1747254693.9805658,1709,0.003931619226932526
1747254694.2172759,1710,0.016596708446741104
1747254694.4496799,1711,0.002366885542869568
1747254694.6836345,1712,0.0017413068562746048
1747254696.0982234,1718,0.009733665734529495
1747254696.337239,1719,0.004614716395735741
1747254697.034142,1722,0.006881004199385643
1747254697.2638707,1723,0.00429886020720005
1747254697.4941628,1724,0.0009888429194688797
1747254697.7258496,1725,0.0023496169596910477
1747254698.8909433,1730,0.0031238533556461334
1747254700.7227645,1738,0.009528234601020813
1747254700.953744,1739,0.01323309913277626
1747254701.1941414,1740,0.0027406271547079086
1747254701.8864815,1743,0.002144642174243927
1747254702.349809,1745,0.004455734044313431
1747254703.04589,1748,0.005670545622706413
1747254703.276908,1749,0.0027016103267669678
1747254703.5065925,1750,0.0019134227186441422
1747254703.7393274,1751,0.020924977958202362
1747254704.204715,1753,0.0032780449837446213
1747254704.4331605,1754,0.01638733595609665
1747254705.1209786,1757,0.002556838095188141
1747254706.2878044,1762,0.0037079527974128723
1747254706.5174224,1763,0.009967941790819168
1747254706.9949057,1765,0.0033163540065288544
1747254707.2236788,1766,0.014224380254745483
1747254707.6995258,1768,0.0032192617654800415
1747254709.370156,1775,0.019604599103331566
1747254709.603447,1776,0.007269589230418205
1747254709.83828,1777,0.0016857404261827469
1747254710.5197542,1780,0.008632673881947994
1747254710.7467792,1781,0.0019867215305566788
1747254711.453242,1784,0.006790952757000923
1747254711.6885624,1785,0.0063508618623018265
1747254711.9269774,1786,0.002717694267630577
1747254712.1649148,1787,0.003693249076604843
1747254712.6282456,1789,0.0034437738358974457
1747254712.859161,1790,0.00259564071893692
1747254713.32948,1792,0.006337316706776619
1747254713.802765,1794,0.00294412299990654
1747254714.2745852,1796,0.003649309277534485
1747254714.5047011,1797,0.036100730299949646
1747254715.192525,1800,0.005180059000849724
1747254715.6542087,1802,0.003426218405365944
1747254715.8857694,1803,0.003965398296713829
1747254716.1146772,1804,0.009970372542738914
1747254717.0442386,1808,0.01845362037420273
1747254717.519538,1810,0.0018925685435533524
1747254718.4435744,1814,0.002357877790927887
1747254718.9048843,1816,0.03596404939889908
1747254719.3650463,1818,0.0014800652861595154
1747254719.598315,1819,0.0011136066168546677
1747254720.5228558,1823,0.0010186582803726196
1747254721.214068,1826,0.0033417213708162308
1747254721.4437585,1827,0.0037478357553482056
1747254721.924967,1829,0.003517892211675644
1747254722.160173,1830,0.0015751272439956665
1747254722.6220374,1832,0.01045537181198597
1747254722.8516579,1833,0.06677619367837906
1747254723.0814407,1834,0.003845568746328354
1747254723.539813,1836,0.009611841291189194
1747254723.7739794,1837,0.006856294348835945
1747254724.0027776,1838,0.01320829801261425
1747254725.3832276,1844,0.008131051436066628
1747254725.6157076,1845,0.0032276660203933716
1747254725.849873,1846,0.0029304921627044678
1747254726.0827687,1847,0.0026465505361557007
1747254726.3318694,1848,0.0036558061838150024
1747254727.0433779,1851,0.0015862490981817245
1747254727.5105224,1853,0.009285686537623405
1747254728.205387,1856,0.02535344660282135
1747254729.1270583,1860,0.003978559747338295
1747254730.0525048,1864,0.0034443307667970657
1747254730.2784128,1865,0.003742506727576256
1747254730.5046043,1866,0.0020416472107172012
1747254730.733235,1867,0.0016060471534729004
1747254731.6696014,1871,0.0019098687916994095
1747254731.9167764,1872,0.00654936209321022
1747254732.1544943,1873,0.006396878510713577
1747254732.3954382,1874,0.005827130749821663
1747254732.6400378,1875,0.0033386405557394028
1747254733.1014755,1877,0.0007345639169216156
1747254733.5644913,1879,0.002853982150554657
1747254733.8021,1880,0.010705811902880669
1747254734.4985313,1883,0.0015866272151470184
1747254734.7298732,1884,0.006820101290941238
1747254735.2029424,1886,0.007895255461335182
1747254735.6688905,1888,0.002292357385158539
1747254736.133225,1890,0.003790648654103279
1747254736.376526,1891,0.01302882470190525
1747254737.3091264,1895,0.0022549107670783997
1747254738.2369401,1899,0.014335839077830315
1747254738.7042682,1901,0.0068910010159015656
1747254738.941619,1902,0.004999348893761635
1747254739.8891144,1906,0.0032865647226572037
1747254740.3651447,1908,0.0014393478631973267
1747254740.59903,1909,0.0021365657448768616
1747254740.8388324,1910,0.001851530745625496
1747254741.55133,1913,0.005910493433475494
1747254742.258126,1916,0.02198256552219391
1747254742.7176714,1918,0.025406833738088608
1747254744.1271925,1924,0.0020366739481687546
1747254744.361994,1925,0.004332505166530609
1747254744.5937111,1926,0.0023299045860767365
1747254745.0553474,1928,0.0009112823754549026
1747254745.2921872,1929,0.001951923593878746
1747254745.9927063,1932,0.00135103240609169
1747254746.6931865,1935,0.0029836036264896393
1747254746.9220107,1936,0.060428790748119354
1747254747.615476,1939,0.003302326425909996
1747254747.8485975,1940,0.002149052917957306
1747254748.08103,1941,0.004477262496948242
1747254748.3098211,1942,0.002719113603234291
1747254748.999521,1945,0.0031550899147987366
1747254749.466241,1947,0.002913542091846466
1747254750.158704,1950,0.003393039107322693
1747254750.3898053,1951,0.0021684207022190094
1747254750.85459,1953,0.013545623980462551
1747254751.5497427,1956,0.0015466101467609406
1747254752.47552,1960,0.0020448900759220123
1747254752.7075813,1961,0.0023075174540281296
1747254752.9376209,1962,0.0016014669090509415
1747254753.167577,1963,0.00215977244079113
1747254753.3974197,1964,0.0027510318905115128
1747254753.8596847,1966,0.008637385442852974
1747254754.0911937,1967,0.002203468233346939
1747254754.322912,1968,0.007636651396751404
1747254754.5520687,1969,0.0015857424587011337
1747254755.939017,1975,0.012172415852546692
1747254756.4009664,1977,0.010170857422053814
1747254756.6329784,1978,0.003056492656469345
1747254756.8667665,1979,0.012245849706232548
1747254757.101591,1980,0.07103665918111801
1747254757.3374603,1981,0.0019400902092456818
1747254757.5713847,1982,0.001973940059542656
1747254757.8093848,1983,0.00190730020403862
1747254758.2796466,1985,0.0015743747353553772
1747254758.746438,1987,0.012668140232563019
1747254758.978872,1988,0.004107952117919922
1747254759.2095718,1989,0.0023626182228326797
1747254759.6772883,1991,0.0021090488880872726
1747254759.9113162,1992,0.006041724234819412
1747254760.1402745,1993,0.002211807295680046
1747254760.608974,1995,0.003910316154360771
1747254761.5363605,1999,0.0035748910158872604


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_53_001972-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254299.152601,0,0.06866452842950821
1747254299.878301,3,0.01303365919739008
1747254300.1134925,4,0.11329091340303421
1747254301.5212004,10,2.9074175357818604
1747254301.759652,11,1.4825048446655273
1747254302.4600165,14,2.9266464710235596
1747254302.6934235,15,2.8265583515167236
1747254303.398697,18,0.7021234631538391
1747254303.6399353,19,2.0836384296417236
1747254303.8779652,20,3.7497031688690186
1747254304.3635123,22,1.245737075805664
1747254304.5994418,23,1.068973183631897
1747254305.3256965,26,2.2343995571136475
1747254305.5636046,27,2.7791097164154053
1747254306.9972684,33,2.59061336517334
1747254307.727981,36,2.339921712875366
1747254307.971312,37,1.435088872909546
1747254308.2107627,38,0.8374747037887573
1747254308.4482808,39,1.5468119382858276
1747254308.687128,40,2.1379408836364746
1747254310.4026396,47,0.9177121520042419
1747254310.6436214,48,0.9731497168540955
1747254310.888141,49,1.1873533725738525
1747254311.3629682,51,2.318979263305664
1747254311.6072984,52,2.4201080799102783
1747254312.0778883,54,2.157745122909546
1747254312.7918372,57,1.0889133214950562
1747254313.4903774,60,0.77923583984375
1747254313.7246904,61,1.1182442903518677
1747254313.9623322,62,1.406965732574463
1747254314.1954217,63,2.19830584526062
1747254314.6750422,65,2.9973533153533936
1747254314.9091375,66,2.0415477752685547
1747254315.1449316,67,2.5149643421173096
1747254315.382093,68,2.248514413833618
1747254315.8480515,70,1.3358170986175537
1747254316.0799472,71,1.1241931915283203
1747254317.5440938,77,0.6823630928993225
1747254318.041177,79,1.1431223154067993
1747254318.303592,80,1.33175528049469
1747254318.783733,82,1.7189348936080933
1747254319.0228965,83,1.6340906620025635
1747254319.5067992,85,1.040353536605835
1747254320.4986794,89,1.6992216110229492
1747254320.7353582,90,2.2315213680267334
1747254321.9214861,95,0.6180408000946045
1747254322.8976376,99,0.8823563456535339
1747254323.154764,100,1.1709058284759521
1747254323.8988655,103,1.8803938627243042
1747254324.6346645,106,1.9161417484283447
1747254324.8783433,107,3.079659938812256
1747254325.3767283,109,1.400339126586914
1747254326.5754108,114,2.507488250732422
1747254327.0463986,116,1.5198029279708862
1747254328.2384355,121,1.3131831884384155
1747254329.1710236,125,0.9295563101768494
1747254329.400794,126,0.8089765310287476
1747254329.8666875,128,0.6159254908561707
1747254330.322474,130,0.6252096891403198
1747254330.5566573,131,0.710058331489563
1747254330.7842221,132,0.9641880989074707
1747254331.7496881,136,1.3192731142044067
1747254331.9929638,137,0.758102297782898
1747254333.4657457,143,1.3067681789398193
1747254333.7113616,144,1.745786190032959
1747254334.2037008,146,1.9391882419586182
1747254334.4435139,147,1.3071472644805908
1747254335.1441324,150,1.613010287284851
1747254336.7878225,157,1.9322913885116577
1747254337.2810652,159,0.837904155254364
1747254337.521893,160,0.5977956652641296
1747254338.013787,162,2.1797637939453125
1747254338.4898114,164,1.4496759176254272
1747254338.9738827,166,0.66220623254776
1747254339.9254072,170,0.5928816199302673
1747254340.159781,171,0.5009250640869141
1747254340.4042892,172,0.9079756736755371
1747254341.1289966,175,1.234510064125061
1747254341.3628676,176,0.5481279492378235
1747254341.5973322,177,0.59420245885849
1747254341.8359036,178,1.4687228202819824
1747254342.3048677,180,1.3799890279769897
1747254342.5411985,181,0.9642993211746216
1747254343.2487657,184,0.658656656742096
1747254343.4845645,185,0.6704659461975098
1747254343.7212842,186,0.7415744662284851
1747254344.4270842,189,0.9298363327980042
1747254344.6693578,190,0.8106036186218262
1747254344.9107485,191,0.9801928400993347
1747254345.1417568,192,1.8196440935134888
1747254345.8650675,195,2.5160343647003174
1747254346.7894816,199,2.1877362728118896
1747254347.018955,200,1.8045544624328613
1747254347.475675,202,0.5060946941375732
1747254347.7031047,203,0.30089470744132996
1747254347.9408433,204,0.7376253604888916
1747254348.1798387,205,0.7340778708457947
1747254348.6538312,207,1.6673188209533691
1747254349.126085,209,0.5084143877029419
1747254349.6001642,211,1.500877022743225
1747254350.0784485,213,1.0077085494995117
1747254350.5442078,215,0.8558377027511597
1747254350.7765138,216,1.688122034072876
1747254351.2397869,218,0.8046796917915344
1747254351.48149,219,0.6649182438850403
1747254351.7180462,220,0.666292667388916
1747254351.9508266,221,1.4054049253463745
1747254352.1889288,222,1.08663010597229
1747254352.656483,224,0.8297383785247803
1747254352.894618,225,0.7317739725112915
1747254353.8358705,229,1.2708340883255005
1747254355.2491448,235,0.7547972202301025
1747254355.7186737,237,0.8521065711975098
1747254355.9527457,238,1.0374606847763062
1747254356.1961887,239,1.1791338920593262
1747254356.667472,241,1.1730960607528687
1747254356.9049528,242,1.9511109590530396
1747254357.3712485,244,1.5976715087890625
1747254357.6087635,245,2.6679210662841797
1747254357.8400965,246,2.2734832763671875
1747254358.0797706,247,4.2005085945129395
1747254359.2431693,252,1.137694239616394
1747254359.4752398,253,1.074110746383667
1747254359.7071345,254,0.9041539430618286
1747254360.4095244,257,0.9413087368011475
1747254360.6429806,258,0.7275539040565491
1747254360.8756642,259,0.43083861470222473
1747254361.1069422,260,0.5278742909431458
1747254361.579357,262,1.0044456720352173
1747254363.4625301,270,2.085526943206787
1747254363.711065,271,0.993221640586853
1747254364.431632,274,1.253722071647644
1747254364.6761725,275,1.7713184356689453
1747254364.9201763,276,1.1484609842300415
1747254365.4129593,278,1.1203230619430542
1747254365.888781,280,0.7047914266586304
1747254366.359211,282,0.7024589776992798
1747254366.5994911,283,0.6217373013496399
1747254367.066336,285,0.5481956601142883
1747254367.5303373,287,1.8273632526397705
1747254367.7627435,288,1.2994098663330078
1747254368.2279773,290,1.4377732276916504
1747254369.3886578,295,3.80450177192688
1747254369.6280167,296,4.688426971435547
1747254369.8628404,297,3.6031086444854736
1747254370.093337,298,1.75167715549469
1747254371.5099423,304,1.0629332065582275
1747254371.9713743,306,0.5474318265914917
1747254372.4345658,308,1.2173364162445068
1747254372.6755092,309,2.1478426456451416
1747254373.3777666,312,1.31454598903656
1747254373.6080215,313,0.6972224712371826
1747254374.2991767,316,0.8139145374298096
1747254374.7691116,318,1.1237292289733887
1747254375.0019114,319,1.0325955152511597
1747254375.6953304,322,1.1429208517074585
1747254376.1544373,324,0.5161297917366028
1747254377.2933764,329,0.8719913363456726
1747254377.521503,330,0.6462352275848389
1747254377.7551458,331,0.49557533860206604
1747254377.996009,332,0.5853407382965088
1747254379.1661277,337,1.323747992515564
1747254379.4079072,338,0.9539313912391663
1747254379.8827727,340,0.7458007335662842
1747254380.5939968,343,0.9855250120162964
1747254380.8322024,344,0.6227375268936157
1747254381.0657058,345,1.0787842273712158
1747254381.299392,346,0.6599447727203369
1747254381.7796068,348,1.2097972631454468
1747254382.2440755,350,3.481666088104248
1747254382.7189145,352,2.2328524589538574
1747254382.9508302,353,1.251753568649292
1747254383.1858666,354,0.8248910307884216
1747254384.1289155,358,1.9286270141601562
1747254384.5974004,360,0.943364679813385
1747254385.065863,362,0.929664134979248
1747254385.2986438,363,0.27202388644218445
1747254385.5382786,364,1.0556777715682983
1747254385.7768981,365,1.0723928213119507
1747254386.0165484,366,0.8664329051971436
1747254386.249697,367,0.6273314952850342
1747254386.482463,368,1.9655826091766357
1747254387.890348,374,0.5125394463539124
1747254388.5896184,377,0.8958752751350403
1747254388.8285418,378,1.0188709497451782
1747254390.5087433,385,0.8162498474121094
1747254390.751321,386,1.0256128311157227
1747254391.7252088,390,1.1598880290985107
1747254391.9744284,391,0.9669545292854309
1747254392.2107494,392,1.185171365737915
1747254392.4473805,393,1.3384243249893188
1747254392.6858134,394,1.2574690580368042
1747254392.922773,395,0.8961818218231201
1747254393.1625936,396,1.0726511478424072
1747254393.402641,397,1.033660888671875
1747254393.6426713,398,1.0631688833236694
1747254393.8880725,399,1.384506106376648
1747254394.366237,401,1.2562048435211182
1747254394.6082535,402,1.1771798133850098
1747254395.0973165,404,0.8782120943069458
1747254396.0786302,408,1.365097999572754
1747254396.3223472,409,0.6909419298171997
1747254397.0610073,412,0.8903244137763977
1747254397.3097882,413,1.460323452949524
1747254397.5575511,414,1.5203558206558228
1747254397.8094292,415,2.132232666015625
1747254398.5419917,418,1.9377732276916504
1747254399.2527952,421,1.8470141887664795
1747254399.4873323,422,1.7142293453216553
1747254400.1831198,425,1.224996566772461
1747254400.4209535,426,2.0135657787323
1747254401.357328,430,0.8400656580924988
1747254401.5895295,431,0.9044243693351746
1747254402.2997572,434,0.9628792405128479
1747254402.5401196,435,0.7932684421539307
1747254402.7738552,436,0.7380494475364685
1747254403.017575,437,0.9539636373519897
1747254403.2551026,438,1.2768158912658691
1747254403.494805,439,1.26029634475708
1747254403.726853,440,0.6489159464836121
1747254403.9596477,441,1.1551144123077393
1747254404.425283,443,1.2275413274765015
1747254404.659312,444,0.9312071800231934
1747254404.888732,445,0.5236784219741821
1747254405.1195712,446,1.2161277532577515
1747254406.0519516,450,1.1689070463180542
1747254406.2836134,451,1.640221118927002
1747254406.518171,452,0.5216849446296692
1747254406.7502146,453,1.173494815826416
1747254406.987014,454,0.9644582271575928
1747254407.4613419,456,0.7599211931228638
1747254407.9327333,458,1.2730509042739868
1747254408.407948,460,1.9116120338439941
1747254408.6431353,461,0.9945375323295593
1747254409.340815,464,0.6804302930831909
1747254409.5716612,465,0.732280433177948
1747254409.807639,466,1.0837689638137817
1747254410.2861855,468,0.8338942527770996
1747254410.770562,470,0.7318899035453796
1747254411.7441263,474,1.5473719835281372
1747254411.9897614,475,1.477689504623413
1747254412.7080626,478,1.1155493259429932
1747254412.9377084,479,1.2680463790893555
1747254413.173626,480,1.2643393278121948
1747254413.4025915,481,0.8643535375595093
1747254413.6340222,482,1.626440405845642
1747254413.863316,483,1.4344335794448853
1747254414.0933278,484,1.5154588222503662
1747254414.554189,486,1.8542978763580322
1747254414.7937787,487,1.518468976020813
1747254415.0223963,488,1.4068983793258667
1747254415.255233,489,2.5550544261932373
1747254415.715738,491,2.4205515384674072
1747254416.4020135,494,1.23514986038208
1747254417.3088145,498,2.6392953395843506
1747254418.011982,501,4.316930770874023
1747254418.251126,502,2.948397397994995
1747254418.4863765,503,4.194850921630859
1747254419.1931727,506,2.929337978363037
1747254419.6659257,508,1.4051234722137451
1747254419.9021058,509,0.8354805111885071
1747254420.1389077,510,0.6989937424659729
1747254420.384871,511,1.1836777925491333
1747254420.6243765,512,1.279698133468628
1747254420.8594036,513,0.9431791305541992
1747254421.1014326,514,1.134982943534851
1747254421.8239777,517,0.343862384557724
1747254422.0663264,518,0.764352023601532
1747254422.3048482,519,0.6671797633171082
1747254422.5567682,520,1.0445384979248047
1747254423.277134,523,1.0382457971572876
1747254424.9646666,530,1.3290294408798218
1747254425.6840968,533,1.4068211317062378
1747254425.9189854,534,1.2986642122268677
1747254426.3987968,536,0.7136002779006958
1747254426.6348538,537,0.742544412612915
1747254426.8704646,538,0.9112348556518555
1747254427.108565,539,1.3678497076034546
1747254427.3449118,540,3.577951431274414
1747254427.8200636,542,2.090636730194092
1747254428.056246,543,1.642680048942566
1747254428.2997115,544,0.7913410067558289
1747254428.7950628,546,1.0085341930389404
1747254429.0401344,547,1.4604647159576416
1747254429.7839048,550,1.9004172086715698
1747254430.2616858,552,1.3492640256881714
1747254430.7339525,554,2.072378158569336
1747254430.973666,555,1.0618889331817627
1747254431.2166665,556,1.2072703838348389
1747254432.6321168,562,1.4319428205490112
1747254432.86615,563,1.621111273765564
1747254433.0978365,564,1.4663925170898438
1747254434.0235221,568,1.283361792564392
1747254434.7161508,571,0.8773104548454285
1747254435.1830914,573,1.0341041088104248
1747254435.8867803,576,6.438736915588379
1747254436.819049,580,9.852128982543945
1747254437.7456114,584,0.12537185847759247
1747254437.9767802,585,0.175204798579216
1747254438.208206,586,0.387729674577713
1747254438.6754205,588,0.9986258149147034
1747254439.1391456,590,0.113270603120327
1747254439.3739123,591,0.38502249121665955
1747254439.6116486,592,1.0736199617385864
1747254440.079082,594,2.719588279724121
1747254440.5629005,596,1.1652722358703613
1747254440.8103855,597,0.6081658005714417
1747254441.0530367,598,1.0420470237731934
1747254441.2950833,599,1.219733476638794
1747254441.7681572,601,1.2381947040557861
1747254441.998142,602,2.479220390319824
1747254442.227805,603,2.0504722595214844
1747254442.6864567,605,2.3267359733581543
1747254443.3664587,608,0.6826506853103638
1747254443.8204448,610,2.211858034133911
1747254444.527367,613,1.410391926765442
1747254444.7580943,614,0.9706668853759766
1747254445.2186854,616,0.9649511575698853
1747254445.6867285,618,1.021959900856018
1747254446.1594205,620,0.7971237301826477
1747254446.6421864,622,2.653320550918579
1747254446.8798451,623,1.7695698738098145
1747254447.5817559,626,1.1047277450561523
1747254448.0518837,628,1.8242688179016113
1747254448.288697,629,0.7427607178688049
1747254449.2282574,633,0.6722363829612732
1747254449.7030034,635,0.6913635730743408
1747254450.174786,637,0.7506247162818909
1747254450.868208,640,1.2502835988998413
1747254451.1001587,641,2.6616556644439697
1747254451.3319888,642,1.1858248710632324
1747254451.5613883,643,0.8454217910766602
1747254451.7914412,644,1.1899096965789795
1747254452.0362668,645,0.8726803660392761
1747254452.9698317,649,0.6978067755699158
1747254453.438504,651,0.906389057636261
1747254453.668414,652,0.9327279925346375
1747254453.900318,653,0.7646554708480835
1747254454.128334,654,0.9425684213638306
1747254454.3579516,655,0.8235560655593872
1747254455.058289,658,0.9095250368118286
1747254455.2967746,659,1.122778296470642
1747254455.5306497,660,1.434584617614746
1747254457.1806934,667,1.0615566968917847
1747254457.8878548,670,1.0715746879577637
1747254459.0558972,675,1.1611847877502441
1747254459.2834692,676,0.7540504336357117
1747254459.5143056,677,0.7359814643859863
1747254460.2228396,680,0.8629077076911926
1747254460.6849546,682,0.8155799508094788
1747254460.9135373,683,0.945019543170929
1747254461.142212,684,1.0388983488082886
1747254461.8280234,687,0.9419253468513489
1747254462.9845195,692,1.284719467163086
1747254463.4391007,694,0.874626636505127
1747254463.6743786,695,1.3525058031082153
1747254463.9022796,696,0.7853938341140747
1747254464.128817,697,1.4286342859268188
1747254464.5829692,699,0.9084376096725464
1747254465.2863913,702,1.6434954404830933
1747254465.5164285,703,2.156561851501465
1747254465.9800084,705,2.156337261199951
1747254466.9147298,709,0.7716912031173706
1747254467.1485012,710,0.9368502497673035
1747254467.609319,712,1.355940818786621
1747254468.299137,715,0.7901715040206909
1747254468.7621052,717,1.0679006576538086
1747254469.2242706,719,0.7164733409881592
1747254469.4625497,720,1.3176062107086182
1747254469.6929612,721,0.8903326988220215
1747254470.1583993,723,1.8881651163101196
1747254470.6222224,725,0.8829655051231384
1747254470.8597968,726,1.7402698993682861
1747254471.09663,727,0.7868590354919434
1747254471.3375638,728,1.3457328081130981
1747254471.5807583,729,3.485276699066162
1747254472.057877,731,0.588356077671051
1747254472.2956057,732,1.0318633317947388
1747254472.5338464,733,1.0319900512695312
1747254473.7336702,738,1.0679795742034912
1747254473.974182,739,1.359142780303955
1747254474.2194147,740,1.4651284217834473
1747254474.6963427,742,1.344730019569397
1747254474.942834,743,1.1588696241378784
1747254475.179042,744,1.325821042060852
1747254475.4197292,745,2.2870407104492188
1747254477.1068118,752,1.3461833000183105
1747254477.83181,755,1.179682731628418
1747254478.07527,756,1.4813580513000488
1747254478.5619493,758,1.3563954830169678
1747254479.7605212,763,1.760414481163025
1747254479.9942474,764,2.643148183822632
1747254480.2311082,765,3.8880434036254883
1747254480.9301255,768,1.453057050704956
1747254481.2391796,769,1.1124835014343262
1747254481.9397428,772,1.4374902248382568
1747254482.172103,773,0.7245576977729797
1747254482.62877,775,1.26156747341156
1747254482.8548558,776,1.0470263957977295
1747254483.3077302,778,0.8963211178779602
1747254483.5374696,779,0.6797176003456116
1747254483.7728732,780,1.1713441610336304
1747254484.0030038,781,0.7787911295890808
1747254484.2390847,782,1.1252609491348267
1747254485.6136532,788,0.8884680271148682
1747254485.8410516,789,1.1030802726745605
1747254486.2971642,791,1.0187586545944214
1747254486.7501361,793,2.0274336338043213
1747254487.2015915,795,1.064435362815857
1747254487.4284327,796,0.994439423084259
1747254488.1169639,799,1.0529786348342896
1747254488.348283,800,0.5607799291610718
1747254489.2642865,804,0.6459172368049622
1747254489.4941697,805,1.1650408506393433
1747254489.7257648,806,0.6381869912147522
1747254489.956981,807,1.536747694015503
1747254490.652677,810,0.8570452332496643
1747254491.3560362,813,1.1698869466781616
1747254492.5217776,818,1.3792911767959595
1747254492.7555585,819,1.1178500652313232
1747254493.2313578,821,2.296140193939209
1747254493.4749794,822,1.4570095539093018
1747254493.7156656,823,0.7952582836151123
1747254494.1868634,825,1.8780823945999146
1747254494.4292688,826,1.2888411283493042
1747254494.6577332,827,0.5012378692626953
1747254494.8963256,828,1.109547734260559
1747254495.8441775,832,0.9938671588897705
1747254496.0753365,833,1.1967593431472778
1747254496.5448427,835,0.6489719748497009
1747254496.7770767,836,1.9468791484832764
1747254497.009768,837,0.9325352907180786
1747254497.4698572,839,1.3963626623153687
1747254497.6983774,840,1.0125142335891724
1747254498.3961873,843,1.7005798816680908
1747254498.8589234,845,1.3450134992599487
1747254500.0162709,850,0.4550733268260956
1747254500.2467697,851,1.1113919019699097
1747254500.9406278,854,1.9128040075302124
1747254501.6385808,857,2.0628247261047363
1747254502.3314679,860,1.211935043334961
1747254502.7914205,862,1.5318641662597656
1747254503.4866767,865,0.8014620542526245
1747254503.7170913,866,0.49602216482162476
1747254504.6675131,870,1.6544091701507568
1747254504.901453,871,1.7514543533325195
1747254507.2206535,881,1.331941843032837
1747254507.6806245,883,1.8284852504730225
1747254507.9100978,884,1.1662088632583618
1747254508.1404967,885,0.9141181707382202
1747254508.3689857,886,1.2825638055801392
1747254508.8241477,888,1.695572853088379
1747254509.2810855,890,0.43830838799476624
1747254509.744991,892,0.8517845273017883
1747254510.4532483,895,1.4852280616760254
1747254510.9265125,897,1.0134427547454834
1747254511.164417,898,3.511962890625
1747254511.8776698,901,1.497340202331543
1747254512.1097114,902,3.1557958126068115
1747254512.5886614,904,0.9802452325820923
1747254513.0661123,906,0.5597138404846191
1747254513.304225,907,1.4475945234298706
1747254513.5373576,908,0.9667628407478333
1747254514.0105405,910,1.9295945167541504
1747254514.244488,911,1.3182666301727295
1747254514.939516,914,1.6474171876907349
1747254515.8628342,918,1.290490746498108
1747254516.0943024,919,2.121352434158325
1747254516.5547893,921,6.198580265045166
1747254517.0133433,923,14.243364334106445
1747254517.9384065,927,0.277121901512146
1747254518.1705387,928,0.1665649563074112
1747254518.4024892,929,0.12137636542320251
1747254518.635043,930,0.11423126608133316
1747254518.8650484,931,0.08313494920730591
1747254519.094213,932,0.09654618054628372
1747254519.327632,933,0.17579644918441772
1747254519.7916143,935,0.15422596037387848
1747254520.7296698,939,0.22269578278064728
1747254521.189731,941,0.18978728353977203
1747254521.4288611,942,0.20351354777812958
1747254522.1369877,945,0.2438938170671463
1747254523.0730996,949,0.27068987488746643
1747254523.7942274,952,0.5253888964653015
1747254524.2751207,954,0.48170769214630127
1747254524.509097,955,0.9427328705787659
1747254524.740674,956,0.9412729144096375
1747254525.6935477,960,0.8056422472000122
1747254526.1620636,962,0.8531198501586914
1747254526.3949609,963,1.056078314781189
1747254526.6286845,964,0.5619775056838989
1747254526.866132,965,0.6540729403495789
1747254527.3331034,967,2.3197615146636963
1747254527.5701785,968,1.2963883876800537
1747254528.2748938,971,1.4138643741607666
1747254529.4365077,976,1.0121012926101685
1747254529.9141836,978,0.6140719652175903
1747254530.1435251,979,0.673660933971405
1747254530.62585,981,0.7473055720329285
1747254530.8620017,982,0.7118387222290039
1747254531.7927406,986,0.5287029147148132
1747254532.2602577,988,1.626680850982666
1747254532.4943328,989,0.8783268332481384
1747254532.7258646,990,0.6367591619491577
1747254533.1859417,992,0.8470985889434814
1747254533.6465697,994,1.1066633462905884
1747254533.8761835,995,0.8658725023269653
1747254534.1058292,996,0.8600535988807678
1747254534.5648081,998,0.6510495543479919
1747254534.7940223,999,0.8010149002075195
1747254535.2634025,1001,1.0149229764938354
1747254535.5042236,1002,1.1123416423797607
1747254535.7358027,1003,1.401254653930664
1747254535.9706256,1004,0.9215656518936157
1747254536.2042866,1005,1.3502624034881592
1747254536.4370892,1006,0.6142980456352234
1747254537.5909634,1011,1.0664913654327393
1747254538.0679991,1013,0.805293619632721
1747254538.549831,1015,0.8326534628868103
1747254538.7843258,1016,0.9812899827957153
1747254539.013416,1017,1.1237822771072388
1747254540.1766498,1022,0.8452540636062622
1747254541.126557,1026,1.7157338857650757
1747254541.5945797,1028,0.5324110984802246
1747254541.826808,1029,0.7625107169151306
1747254543.2112193,1035,0.9096933007240295
1747254543.443439,1036,1.196585774421692
1747254543.6783488,1037,0.5664592385292053
1747254543.9120018,1038,1.4822031259536743
1747254544.148233,1039,1.099975347518921
1747254545.0726058,1043,1.1526449918746948
1747254545.5293882,1045,1.043615698814392
1747254545.7586386,1046,0.9367222189903259
1747254547.148656,1052,4.055078506469727
1747254547.378445,1053,4.323317050933838
1747254548.0714602,1056,6.854376792907715
1747254548.5401845,1058,0.776805579662323
1747254548.7709005,1059,0.35959184169769287
1747254549.0005949,1060,0.2673419713973999
1747254549.467481,1062,0.2590562403202057
1747254550.156529,1065,0.1583748161792755
1747254550.3893304,1066,0.23467642068862915
1747254550.622259,1067,0.29595980048179626
1747254551.088088,1069,0.31754446029663086
1747254551.31827,1070,0.5289722084999084
1747254551.549891,1071,0.29564255475997925
1747254551.785111,1072,0.20751067996025085
1747254552.0177913,1073,0.2517120838165283
1747254552.2504613,1074,0.21179993450641632
1747254552.9465892,1077,0.6153035759925842
1747254553.1862736,1078,0.7042790055274963
1747254553.6496885,1080,0.30546143651008606
1747254553.8794458,1081,0.24253007769584656
1747254554.1153693,1082,0.2297976166009903
1747254554.8210173,1085,0.3186156451702118
1747254555.0506184,1086,0.4499012529850006
1747254555.279442,1087,0.45368918776512146
1747254556.250177,1091,0.6187360286712646
1747254556.48513,1092,0.36250683665275574
1747254556.7168436,1093,0.24150612950325012
1747254557.857482,1098,0.45344439148902893
1747254558.309827,1100,0.5698522329330444
1747254558.761836,1102,0.4337485432624817
1747254558.9876955,1103,0.7966741323471069
1747254559.217098,1104,0.7748743891716003
1747254559.8977277,1107,0.5008225440979004
1747254560.1239405,1108,1.3014503717422485
1747254560.357567,1109,0.672244668006897
1747254560.5900967,1110,1.0513008832931519
1747254560.8248687,1111,0.3790424168109894
1747254561.0615203,1112,0.5971053838729858
1747254561.292268,1113,0.7535755634307861
1747254561.5276015,1114,1.2520674467086792
1747254561.9948475,1116,1.0790772438049316
1747254562.7048664,1119,0.33625009655952454
1747254563.1697147,1121,0.8430497050285339
1747254563.4055805,1122,0.9113957285881042
1747254564.113856,1125,0.8304810523986816
1747254564.3488865,1126,0.9801040887832642
1747254564.8153856,1128,0.8488162755966187
1747254565.048116,1129,0.9284612536430359
1747254565.2827082,1130,0.8158023357391357
1747254565.520756,1131,0.8024057745933533
1747254565.7546282,1132,0.8020381927490234
1747254566.2189257,1134,1.101593255996704
1747254566.4520304,1135,0.9983074069023132
1747254566.6883464,1136,0.9653403759002686
1747254567.404022,1139,0.4986594021320343
1747254568.1058779,1142,1.867546558380127
1747254568.8056688,1145,0.46373939514160156
1747254569.042453,1146,0.5152140259742737
1747254569.5084095,1148,0.7068414092063904
1747254569.7384927,1149,2.249666452407837
1747254569.9946704,1150,1.7302830219268799
1747254570.2346606,1151,0.9854736924171448
1747254570.476713,1152,1.1749582290649414
1747254570.7193282,1153,0.6541904807090759
1747254571.2108216,1155,0.2788708806037903
1747254572.381719,1160,0.6378301382064819
1747254572.8466246,1162,0.785341203212738
1747254573.3118186,1164,1.2910698652267456
1747254573.7753816,1166,0.958158552646637
1747254574.0053155,1167,0.5488024353981018
1747254575.382823,1173,0.9625130891799927
1747254575.6260293,1174,0.9202794432640076
1747254576.085209,1176,1.233012080192566
1747254576.3240473,1177,0.8151794672012329
1747254576.558767,1178,0.778184175491333
1747254577.5227644,1182,0.15248030424118042
1747254578.0139594,1184,1.250813603401184
1747254578.4966576,1186,1.4569758176803589
1747254578.9698846,1188,1.1317322254180908
1747254579.2048864,1189,1.5282377004623413
1747254579.4378858,1190,1.0348011255264282
1747254580.1581302,1193,2.010241985321045
1747254580.3943872,1194,1.651689052581787
1747254580.639855,1195,2.4418396949768066
1747254581.1344156,1197,0.9737796187400818
1747254581.3660483,1198,1.3246830701828003
1747254582.0816963,1201,1.3770785331726074
1747254582.313746,1202,0.6466292142868042
1747254583.0058455,1205,1.436260461807251
1747254583.2356124,1206,1.0854225158691406
1747254583.4672503,1207,0.9823846220970154
1747254583.9283245,1209,0.8552056550979614
1747254584.8563945,1213,0.8017355799674988
1747254585.0874498,1214,0.2850779891014099
1747254585.318414,1215,0.6716347336769104
1747254585.7837,1217,1.517412543296814
1747254586.0229802,1218,0.8972256779670715
1747254587.2533302,1223,0.6321796774864197
1747254587.7473457,1225,0.9538763165473938
1747254588.4791572,1228,0.9101266264915466
1747254588.713817,1229,1.778956651687622
1747254589.4220586,1232,0.6843756437301636
1747254589.6516635,1233,1.0642095804214478
1747254590.8382487,1238,1.305312156677246
1747254591.3111756,1240,0.8729785680770874
1747254591.5483787,1241,1.276302456855774
1747254591.7878122,1242,2.309365749359131
1747254592.0210133,1243,1.4378294944763184
1747254592.2636197,1244,0.82662433385849
1747254592.4988723,1245,1.1316914558410645
1747254592.7377896,1246,1.1737333536148071
1747254593.4440188,1249,1.3750872611999512
1747254593.6737812,1250,0.9207066893577576
1747254593.9101636,1251,1.0492466688156128
1747254594.142132,1252,1.1485410928726196
1747254594.6118612,1254,2.4522523880004883
1747254595.0802016,1256,0.8967491984367371
1747254595.313905,1257,0.763547420501709
1747254596.0122197,1260,0.5589820146560669
1747254596.2479143,1261,0.990107536315918
1747254596.9417634,1264,0.7797384262084961
1747254597.640109,1267,1.2451318502426147
1747254598.564876,1271,1.431498646736145
1747254599.7240303,1276,1.2480485439300537
1747254599.958807,1277,2.6276187896728516
1747254600.1894114,1278,1.901871919631958
1747254601.1234365,1282,0.32989203929901123
1747254601.8265026,1285,1.5188372135162354
1747254602.9958122,1290,1.1374975442886353
1747254603.7002618,1293,1.5112382173538208
1747254604.3933878,1296,1.6300143003463745
1747254604.8581598,1298,1.0177466869354248
1747254605.0897613,1299,1.4842764139175415
1747254605.7884438,1302,0.9086064696311951
1747254606.71243,1306,1.2159287929534912
1747254607.663029,1310,1.8332905769348145
1747254608.604593,1314,1.0564852952957153
1747254608.8369014,1315,1.3453933000564575
1747254609.9974113,1320,1.116346001625061
1747254610.463316,1322,1.9068368673324585
1747254610.6943433,1323,2.2849583625793457
1747254611.1536736,1325,1.2832438945770264
1747254611.3822412,1326,0.5533545613288879
1747254611.8445876,1328,0.636464536190033
1747254613.4801974,1335,0.9615120887756348
1747254615.5580423,1344,0.6885440945625305
1747254615.793212,1345,1.8529112339019775
1747254616.2523494,1347,0.6688506007194519
1747254616.4818711,1348,0.868466854095459
1747254617.166986,1351,1.2706092596054077
1747254617.39791,1352,1.1963404417037964
1747254617.8549995,1354,1.3452303409576416
1747254618.7883286,1358,1.204416036605835
1747254619.2634184,1360,1.8311421871185303
1747254620.1999931,1364,1.158385992050171
1747254620.4325376,1365,2.042178153991699
1747254620.6704786,1366,1.5681369304656982
1747254620.902515,1367,2.277839183807373
1747254621.1305213,1368,0.9422797560691833
1747254622.0577505,1372,2.220123767852783
1747254622.2881389,1373,1.0385898351669312
1747254622.7497191,1375,2.1840755939483643
1747254622.9794512,1376,1.5538243055343628
1747254623.9037519,1380,1.6145561933517456
1747254625.0711293,1385,1.4587520360946655
1747254625.3020096,1386,1.0168390274047852
1747254626.2513957,1390,1.4430556297302246
1747254626.9697177,1393,1.744417428970337
1747254627.7032702,1396,1.5435887575149536
1747254627.9427552,1397,0.8739345073699951
1747254628.4258406,1399,0.9786466360092163
1747254628.6664777,1400,1.0779222249984741
1747254629.3833852,1403,2.12557053565979
1747254629.8672528,1405,1.2920137643814087
1747254631.8016524,1413,0.9494727253913879
1747254632.5307255,1416,1.7095338106155396
1747254632.7759452,1417,1.804882287979126
1747254633.2496378,1419,2.135141372680664
1747254633.718937,1421,1.8184431791305542
1747254633.94762,1422,1.0873173475265503
1747254636.0462112,1431,1.6779944896697998
1747254636.2795205,1432,1.2804710865020752
1747254637.2018027,1436,1.0197333097457886
1747254637.6615782,1438,2.3596794605255127
1747254637.8879824,1439,2.1599488258361816
1747254638.123887,1440,1.274120807647705
1747254638.355196,1441,1.4968886375427246
1747254639.0501108,1444,0.3815310597419739
1747254639.5163121,1446,1.8101472854614258
1747254639.7468688,1447,1.8744088411331177
1747254639.9770207,1448,0.8881812691688538
1747254640.2057598,1449,0.3981214761734009
1747254640.4367137,1450,3.7603163719177246
1747254640.6663396,1451,1.8327744007110596
1747254640.8963103,1452,0.7359066009521484
1747254641.3572524,1454,1.7857742309570312
1747254641.5922663,1455,1.0884753465652466
1747254641.8195114,1456,1.4653407335281372
1747254642.0465686,1457,1.0640733242034912
1747254642.2736535,1458,0.8448331952095032
1747254642.5033867,1459,2.1850109100341797
1747254642.7296283,1460,1.7050567865371704
1747254642.958921,1461,1.304160714149475
1747254643.4210637,1463,2.4197516441345215
1747254645.1262877,1470,1.3847556114196777
1747254645.814732,1473,0.8143447637557983
1747254646.0502448,1474,3.564340353012085
1747254646.5216892,1476,1.6762856245040894
1747254646.7621813,1477,0.5912430286407471
1747254647.6994784,1481,1.8017977476119995
1747254647.9385371,1482,1.7370833158493042
1747254648.1720123,1483,0.5390107035636902
1747254649.101023,1487,1.627050757408142
1747254649.3304255,1488,1.73414146900177
1747254649.559856,1489,1.593054175376892
1747254649.7942228,1490,2.0354163646698
1747254650.0304565,1491,2.0130984783172607
1747254650.493896,1493,0.47808560729026794
1747254650.7269702,1494,1.8652981519699097
1747254651.659286,1498,0.8958231806755066
1747254651.8931222,1499,1.029723882675171
1747254652.1246252,1500,3.444584608078003
1747254652.5920198,1502,1.4230674505233765
1747254653.3020086,1505,1.3055280447006226
1747254654.234411,1509,1.836691975593567
1747254654.466161,1510,2.412752628326416
1747254654.6970558,1511,2.328192710876465
1747254655.1600497,1513,0.8337693810462952
1747254655.6213217,1515,1.7263177633285522
1747254655.8573751,1516,1.594094157218933
1747254657.5338264,1523,0.8440406322479248
1747254658.2305999,1526,1.992923378944397
1747254658.687898,1528,2.2123007774353027
1747254660.0625656,1534,0.5706921815872192
1747254660.755245,1537,1.6621644496917725
1747254660.9859664,1538,1.5184859037399292
1747254661.686131,1541,1.5770244598388672
1747254662.6311097,1545,2.6303811073303223
1747254663.1030722,1547,1.3194775581359863
1747254663.3371506,1548,1.344922423362732
1747254664.0369885,1551,1.7026615142822266
1747254664.267859,1552,1.88119637966156
1747254664.5008755,1553,1.1294175386428833
1747254664.965141,1555,1.33824622631073
1747254665.4269602,1557,1.6346948146820068
1747254666.5896873,1562,0.25719785690307617
1747254667.0529892,1564,0.26473352313041687
1747254667.2822988,1565,1.1683210134506226
1747254667.5127368,1566,1.1673307418823242
1747254667.983765,1568,0.30576980113983154
1747254668.444063,1570,1.686868667602539
1747254668.6746237,1571,2.5068507194519043
1747254668.9058578,1572,1.5843526124954224
1747254669.1394114,1573,0.8230682611465454
1747254669.8398397,1576,1.8490792512893677
1747254670.3033564,1578,1.1017457246780396
1747254670.5341518,1579,0.8878088593482971
1747254670.7711065,1580,0.763788104057312
1747254671.013208,1581,0.8578439354896545
1747254671.2517319,1582,2.425673484802246
1747254671.9722717,1585,2.0351059436798096
1747254673.1445131,1590,2.572674036026001
1747254674.3090367,1595,1.3734664916992188
1747254674.5442908,1596,0.8617765307426453
1747254674.7836854,1597,1.2940272092819214
1747254675.717184,1601,1.4837921857833862
1747254675.9500396,1602,1.2457091808319092
1747254676.1923935,1603,1.6069899797439575
1747254677.827481,1610,2.529999256134033
1747254678.0678935,1611,3.043823003768921
1747254678.5336568,1613,1.1725928783416748
1747254678.7759037,1614,0.7836456894874573
1747254679.2672012,1616,0.909997284412384
1747254680.2151773,1620,1.4509999752044678
1747254680.7046459,1622,1.5195471048355103
1747254681.1817741,1624,0.6846483945846558
1747254681.6439257,1626,1.6244759559631348
1747254681.8763182,1627,1.2660421133041382
1747254682.8050544,1631,1.6249933242797852
1747254683.7288172,1635,1.508270263671875
1747254683.9576745,1636,1.0910234451293945
1747254684.1862292,1637,1.7243772745132446
1747254684.412833,1638,2.8670570850372314
1747254684.8748107,1640,2.3997457027435303
1747254685.1131084,1641,0.7663418650627136
1747254686.3041582,1646,1.358073353767395
1747254686.5509512,1647,1.728026032447815
1747254687.026315,1649,2.750516176223755
1747254687.5098774,1651,2.8928630352020264
1747254687.7417195,1652,1.0281286239624023
1747254687.9780731,1653,1.2162349224090576
1747254688.2128804,1654,2.3834118843078613
1747254688.6774797,1656,2.787689685821533
1747254689.1363988,1658,2.80322003364563
1747254690.043612,1662,2.1798229217529297
1747254690.49916,1664,1.1573940515518188
1747254690.951822,1666,0.9413454532623291
1747254691.6523147,1669,3.73199725151062
1747254691.8868906,1670,0.9747974276542664
1747254692.8134701,1674,1.9237840175628662
1747254693.5045607,1677,1.8394784927368164
1747254693.9641657,1679,0.2840995788574219
1747254694.2025528,1680,3.9872090816497803
1747254694.4337091,1681,0.19050009548664093
1747254694.6650517,1682,2.2620162963867188
1747254695.366519,1685,1.9396108388900757
1747254695.595833,1686,1.5829648971557617
1747254695.827403,1687,0.25137704610824585
1747254696.0597339,1688,2.6212072372436523
1747254696.309584,1689,1.5321974754333496
1747254696.5500345,1690,1.1517179012298584
1747254697.277255,1693,0.4576350450515747
1747254697.5176644,1694,0.6530141234397888
1747254697.7528481,1695,0.8426308035850525
1747254698.2300353,1697,1.5962834358215332
1747254698.4660747,1698,1.5510493516921997
1747254698.7073536,1699,1.6956727504730225
1747254698.9495869,1700,1.1230019330978394
1747254699.4392626,1702,1.1706647872924805
1747254699.9111812,1704,0.9473602175712585
1747254700.6299593,1707,4.060284614562988
1747254701.1129954,1709,2.4714255332946777
1747254701.359691,1710,1.0922677516937256
1747254701.606594,1711,2.1101326942443848
1747254701.855388,1712,1.1439028978347778
1747254703.2926145,1718,2.092167854309082
1747254703.5348055,1719,0.9729288816452026
1747254704.2576725,1722,0.6600943207740784
1747254704.499569,1723,2.8019490242004395
1747254704.7513008,1724,0.45042726397514343
1747254704.9922867,1725,0.23384279012680054
1747254706.1676714,1730,2.264087677001953
1747254708.0597663,1738,0.9986071586608887
1747254708.2981057,1739,1.9662988185882568
1747254708.5402362,1740,0.9653706550598145
1747254709.2543068,1743,0.5548361539840698
1747254709.7144938,1745,1.3881759643554688
1747254710.4056544,1748,1.868388295173645
1747254710.6323774,1749,1.091055989265442
1747254710.861338,1750,2.290330171585083
1747254711.0970025,1751,1.2889364957809448
1747254711.5744255,1753,0.8185668587684631
1747254711.8061194,1754,2.8154873847961426
1747254712.5100224,1757,1.243286371231079
1747254713.6788485,1762,2.3353631496429443
1747254713.9123645,1763,3.7860171794891357
1747254714.3780544,1765,1.2996983528137207
1747254714.6156418,1766,0.45914316177368164
1747254715.0714214,1768,2.793452024459839
1747254716.733218,1775,1.5572487115859985
1747254716.9804323,1776,1.3084300756454468
1747254717.2223642,1777,0.6971889734268188
1747254717.9316494,1780,1.2403602600097656
1747254718.1692054,1781,1.010482668876648
1747254718.8737283,1784,2.452209949493408
1747254719.1041026,1785,2.1313178539276123
1747254719.3399024,1786,1.3813982009887695
1747254719.574174,1787,2.4659605026245117
1747254720.0379596,1789,1.3603911399841309
1747254720.270328,1790,0.7114904522895813
1747254720.7345073,1792,3.174578905105591
1747254721.2033672,1794,0.49866607785224915
1747254721.6840634,1796,2.054640293121338
1747254721.9236898,1797,0.09718801826238632
1747254722.643141,1800,0.8001019358634949
1747254723.1102812,1802,1.6115907430648804
1747254723.344681,1803,3.8015854358673096
1747254723.574205,1804,1.0809202194213867
1747254724.494479,1808,0.5332826972007751
1747254724.9592502,1810,0.8445150256156921
1747254725.8983653,1814,0.906429648399353
1747254726.3709471,1816,0.20292052626609802
1747254726.8308535,1818,1.3421292304992676
1747254727.0618804,1819,0.1432841718196869
1747254727.98184,1823,1.0449988842010498
1747254728.6669033,1826,1.4784942865371704
1747254728.8951757,1827,2.3958377838134766
1747254729.353775,1829,0.45113256573677063
1747254729.5910747,1830,2.504622220993042
1747254730.0692303,1832,0.44447383284568787
1747254730.2969792,1833,0.6953986287117004
1747254730.5247064,1834,3.057401180267334
1747254730.9791443,1836,1.0840362310409546
1747254731.2081664,1837,2.7024338245391846
1747254731.4460988,1838,2.047358274459839
1747254732.827086,1844,3.0418503284454346
1747254733.0554547,1845,1.593181848526001
1747254733.2857592,1846,0.7417412400245667
1747254733.5138004,1847,1.256091833114624
1747254733.744128,1848,3.2723190784454346
1747254734.4406734,1851,0.8559311628341675
1747254734.8999116,1853,1.0827494859695435
1747254735.5983932,1856,0.45615074038505554
1747254736.5325117,1860,0.5863874554634094
1747254737.4670072,1864,1.6817700862884521
1747254737.6964118,1865,0.8686133027076721
1747254737.9268572,1866,0.6209155321121216
1747254738.155302,1867,0.702624499797821
1747254739.0794663,1871,0.4272662103176117
1747254739.3212624,1872,2.369359016418457
1747254739.5575616,1873,1.8030743598937988
1747254739.7949977,1874,2.271393060684204
1747254740.0258727,1875,1.4082541465759277
1747254740.5002997,1877,0.28342095017433167
1747254740.9713619,1879,2.1449217796325684
1747254741.2089815,1880,2.5726089477539062
1747254741.9178627,1883,3.6439545154571533
1747254742.1559525,1884,2.529695987701416
1747254742.6289055,1886,1.398737907409668
1747254743.0981972,1888,2.0558807849884033
1747254743.570355,1890,3.222827434539795
1747254743.8070056,1891,1.3375587463378906
1747254744.7447248,1895,1.4203286170959473
1747254745.691155,1899,0.18034273386001587
1747254746.1457267,1901,2.5806612968444824
1747254746.3735194,1902,1.6851270198822021
1747254747.2903194,1906,1.0181931257247925
1747254747.749785,1908,0.6089624166488647
1747254747.9824743,1909,0.3362024426460266
1747254748.216751,1910,0.7530342936515808
1747254748.913068,1913,2.7712955474853516
1747254749.611244,1916,0.11426939070224762
1747254750.079133,1918,0.05185085907578468
1747254751.483798,1924,1.818318247795105
1747254751.721787,1925,2.617655038833618
1747254751.9516952,1926,0.4887247085571289
1747254752.4148867,1928,0.6996440291404724
1747254752.6461475,1929,0.46198126673698425
1747254753.340089,1932,0.3864481747150421
1747254754.0331702,1935,0.537051260471344
1747254754.2652974,1936,0.16174636781215668
1747254754.9626977,1939,0.8010075092315674
1747254755.1953733,1940,0.3015020191669464
1747254755.425502,1941,1.5554479360580444
1747254755.6564088,1942,0.7592593431472778
1747254756.3487306,1945,1.5084439516067505
1747254756.8182104,1947,2.8513810634613037
1747254757.5092766,1950,3.9185855388641357
1747254757.7390006,1951,1.8736757040023804
1747254758.199027,1953,1.093985915184021
1747254758.8930955,1956,0.4967210590839386
1747254759.8223991,1960,0.47593075037002563
1747254760.0586097,1961,3.7075421810150146
1747254760.288272,1962,0.6569129228591919
1747254760.5208735,1963,0.6836239695549011
1747254760.760354,1964,4.393960952758789
1747254761.2373557,1966,0.09973660856485367
1747254761.469576,1967,1.6160392761230469
1747254761.706634,1968,3.0810346603393555
1747254761.9383228,1969,3.107985734939575
1747254763.3379405,1975,2.2703475952148438
1747254763.8015711,1977,1.4453166723251343
1747254764.0341444,1978,1.057666540145874
1747254764.2702558,1979,1.607027530670166
1747254764.5010028,1980,0.6516190767288208
1747254764.7355146,1981,1.7418962717056274
1747254764.9711015,1982,0.6474856734275818
1747254765.2014568,1983,0.537523627281189
1747254765.668783,1985,1.7945122718811035
1747254766.1439724,1987,0.45336490869522095
1747254766.3743944,1988,3.016559600830078
1747254766.607069,1989,1.6589452028274536
1747254767.0738626,1991,0.8739332556724548
1747254767.3044248,1992,0.8193659782409668
1747254767.5341365,1993,1.5680184364318848
1747254767.9940054,1995,4.658637523651123
1747254768.9170732,1999,2.4620914459228516


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_53_001972-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254299.1527967,0,0.041198719292879105
1747254299.8784359,3,0.007820195518434048
1747254300.1136024,4,0.06797455251216888
1747254301.5213223,10,1.744450569152832
1747254301.7597697,11,0.8895029425621033
1747254302.4601476,14,1.7559880018234253
1747254302.6935472,15,1.6959351301193237
1747254303.3988502,18,0.4212740957736969
1747254303.6400633,19,1.25018310546875
1747254303.8780828,20,2.249821901321411
1747254304.363666,22,0.7474422454833984
1747254304.599613,23,0.641383945941925
1747254305.3258638,26,1.3406398296356201
1747254305.5638232,27,1.6674659252166748
1747254306.9973898,33,1.5543681383132935
1747254307.728131,36,1.4039530754089355
1747254307.9714632,37,0.8610533475875854
1747254308.210935,38,0.5024848580360413
1747254308.4484217,39,0.9280871748924255
1747254308.6872897,40,1.2827645540237427
1747254310.4028347,47,0.5506272912025452
1747254310.6438413,48,0.5838898420333862
1747254310.888291,49,0.7124120593070984
1747254311.363136,51,1.3913875818252563
1747254311.6074686,52,1.452064871788025
1747254312.0780516,54,1.2946470975875854
1747254312.792003,57,0.6533480286598206
1747254313.4905188,60,0.46754151582717896
1747254313.724865,61,0.6709465980529785
1747254313.962555,62,0.8441794514656067
1747254314.1955879,63,1.318983554840088
1747254314.6751993,65,1.7984120845794678
1747254314.9093082,66,1.2249287366867065
1747254315.1451073,67,1.5089787244796753
1747254315.3822672,68,1.3491086959838867
1747254315.84821,70,0.801490306854248
1747254316.080117,71,0.674515962600708
1747254317.544338,77,0.40941786766052246
1747254318.0416543,79,0.6858733892440796
1747254318.3037794,80,0.7990531921386719
1747254318.7840297,82,1.0313609838485718
1747254319.0230546,83,0.9804544448852539
1747254319.5070426,85,0.6242121458053589
1747254320.4988475,89,1.0195330381393433
1747254320.7355967,90,1.338912844657898
1747254321.9216533,95,0.3708244860172272
1747254322.8978515,99,0.5294138193130493
1747254323.1549826,100,0.7025434970855713
1747254323.8990734,103,1.1282364130020142
1747254324.6348782,106,1.1496851444244385
1747254324.8785915,107,1.847796082496643
1747254325.3774264,109,0.8402035236358643
1747254326.5756624,114,1.504492998123169
1747254327.046594,116,0.9118818044662476
1747254328.238595,121,0.7879099249839783
1747254329.1711733,125,0.5577338337898254
1747254329.4009178,126,0.485385924577713
1747254329.8668075,128,0.3695552945137024
1747254330.322681,130,0.37512582540512085
1747254330.5567904,131,0.4260350167751312
1747254330.7843945,132,0.5785129070281982
1747254331.7499099,136,0.7915639281272888
1747254331.9932098,137,0.4548614025115967
1747254333.4659486,143,0.7840609550476074
1747254333.711522,144,1.0474717617034912
1747254334.2038794,146,1.163512945175171
1747254334.4436672,147,0.7842884063720703
1747254335.1443377,150,0.9678062200546265
1747254336.788054,157,1.1593748331069946
1747254337.281241,159,0.5027425289154053
1747254337.5220726,160,0.3586774170398712
1747254338.014029,162,1.3078583478927612
1747254338.4899704,164,0.8698055744171143
1747254338.9740467,166,0.39732375741004944
1747254339.9256797,170,0.35572898387908936
1747254340.1600406,171,0.3005550503730774
1747254340.4044802,172,0.5447854399681091
1747254341.1291716,175,0.7407060861587524
1747254341.3632598,176,0.328876793384552
1747254341.5976958,177,0.35652148723602295
1747254341.8361287,178,0.8812337517738342
1747254342.3050787,180,0.8279934525489807
1747254342.5413861,181,0.5785796046257019
1747254343.249003,184,0.39519402384757996
1747254343.484784,185,0.4022795855998993
1747254343.721529,186,0.44494470953941345
1747254344.4272969,189,0.5579017996788025
1747254344.6696424,190,0.48636218905448914
1747254344.91099,191,0.5881157517433167
1747254345.1420527,192,1.091786503791809
1747254345.8652003,195,1.5096206665039062
1747254346.7896078,199,1.3126418590545654
1747254347.0190735,200,1.0827326774597168
1747254347.4758096,202,0.30365681648254395
1747254347.703334,203,0.18053683638572693
1747254347.941089,204,0.44257524609565735
1747254348.1800203,205,0.44044673442840576
1747254348.654038,207,1.0003913640975952
1747254349.126322,209,0.3050486445426941
1747254349.6003942,211,0.900526225566864
1747254350.0786116,213,0.6046251654624939
1747254350.5443566,215,0.5135026574134827
1747254350.7767584,216,1.0128732919692993
1747254351.2399275,218,0.48280784487724304
1747254351.4817243,219,0.3989509642124176
1747254351.7182097,220,0.3997756242752075
1747254351.9509828,221,0.8432430028915405
1747254352.189146,222,0.651978075504303
1747254352.656665,224,0.49784305691719055
1747254352.8947775,225,0.4390644133090973
1747254353.836011,229,0.7625004649162292
1747254355.2493296,235,0.45287835597991943
1747254355.718825,237,0.5112639665603638
1747254355.9528985,238,0.6224764585494995
1747254356.196391,239,0.7074803709983826
1747254356.6677294,241,0.7038576602935791
1747254356.9051821,242,1.1706665754318237
1747254357.3714335,244,0.9586029648780823
1747254357.6089554,245,1.6007527112960815
1747254357.8403137,246,1.3640899658203125
1747254358.0799706,247,2.5203051567077637
1747254359.243299,252,0.6826165914535522
1747254359.4753687,253,0.6444664597511292
1747254359.7072642,254,0.5424923896789551
1747254360.4097118,257,0.5647852420806885
1747254360.643205,258,0.4365323483943939
1747254360.8758786,259,0.25850316882133484
1747254361.1071157,260,0.31672459840774536
1747254361.5795462,262,0.6026674509048462
1747254363.4626744,270,1.2513161897659302
1747254363.7112966,271,0.5959330201148987
1747254364.4318383,274,0.7522332668304443
1747254364.6763654,275,1.062791109085083
1747254364.920386,276,0.6890766024589539
1747254365.413139,278,0.6721938848495483
1747254365.8889594,280,0.4228748679161072
1747254366.3593922,282,0.4214754104614258
1747254366.5996954,283,0.37304240465164185
1747254367.0665529,285,0.32891741394996643
1747254367.5304766,287,1.096418023109436
1747254367.7629023,288,0.7796459794044495
1747254368.2282138,290,0.862663984298706
1747254369.3888304,295,2.282701253890991
1747254369.628174,296,2.813056230545044
1747254369.8629925,297,2.161865234375
1747254370.0935931,298,1.0510063171386719
1747254371.510111,304,0.6377599239349365
1747254371.971577,306,0.32845911383628845
1747254372.4347775,308,0.730401873588562
1747254372.6760328,309,1.288705587387085
1747254373.3779254,312,0.7887276411056519
1747254373.6081698,313,0.418333500623703
1747254374.2993462,316,0.48834875226020813
1747254374.7692578,318,0.6742375493049622
1747254375.0020719,319,0.6195573210716248
1747254375.6954846,322,0.6857525110244751
1747254376.1545627,324,0.3096778988838196
1747254377.2935436,329,0.5231948494911194
1747254377.521599,330,0.3877411484718323
1747254377.755383,331,0.29734522104263306
1747254377.9961596,332,0.35120445489883423
1747254379.1662767,337,0.7942488193511963
1747254379.4081168,338,0.5723588466644287
1747254379.8829675,340,0.4474804699420929
1747254380.5941556,343,0.5913150310516357
1747254380.8323755,344,0.37364253401756287
1747254381.0658839,345,0.6472705602645874
1747254381.2995546,346,0.39596688747406006
1747254381.7797592,348,0.7258783578872681
1747254382.244241,350,2.0889997482299805
1747254382.7190726,352,1.3397115468978882
1747254382.951008,353,0.75105220079422
1747254383.186024,354,0.49493464827537537
1747254384.1290848,358,1.1571762561798096
1747254384.5975676,360,0.56601881980896
1747254385.066007,362,0.5577985048294067
1747254385.29879,363,0.16321434080600739
1747254385.5384498,364,0.6334066987037659
1747254385.7770581,365,0.6434357166290283
1747254386.0167794,366,0.519859790802002
1747254386.249904,367,0.3763989210128784
1747254386.482693,368,1.179349660873413
1747254387.8905003,374,0.3075236678123474
1747254388.5899274,377,0.5375251770019531
1747254388.8287466,378,0.6113225817680359
1747254390.5089679,385,0.489749938249588
1747254390.751526,386,0.6153677105903625
1747254391.7253036,390,0.6959328651428223
1747254391.9746337,391,0.5801727175712585
1747254392.2109377,392,0.7111028432846069
1747254392.447601,393,0.8030546307563782
1747254392.6860673,394,0.7544814944267273
1747254392.9231782,395,0.53770911693573
1747254393.1627967,396,0.6435906887054443
1747254393.4028652,397,0.6201965808868408
1747254393.6428852,398,0.6379013657569885
1747254393.8882391,399,0.8307036757469177
1747254394.3664882,401,0.7537229657173157
1747254394.608523,402,0.7063078880310059
1747254395.0975685,404,0.5269272923469543
1747254396.078831,408,0.8190588355064392
1747254396.3225656,409,0.41456517577171326
1747254397.0623019,412,0.5341946482658386
1747254397.3100154,413,0.8761941194534302
1747254397.5578036,414,0.9122135043144226
1747254397.809668,415,1.2793396711349487
1747254398.5434146,418,1.1626639366149902
1747254399.2529511,421,1.1082085371017456
1747254399.4875906,422,1.028537631034851
1747254400.1832693,425,0.7349979877471924
1747254400.4211001,426,1.2081395387649536
1747254401.3576226,430,0.5040394067764282
1747254401.5897846,431,0.5426546335220337
1747254402.2999222,434,0.5777275562286377
1747254402.5402591,435,0.4759610891342163
1747254402.7740648,436,0.4428296983242035
1747254403.0177522,437,0.5723782181739807
1747254403.2552972,438,0.7660895586013794
1747254403.4950216,439,0.7561778426170349
1747254403.7270498,440,0.3893495798110962
1747254403.9598756,441,0.6930686831474304
1747254404.4257357,443,0.7365248203277588
1747254404.6595247,444,0.5587243437767029
1747254404.8889592,445,0.3142070770263672
1747254405.1197708,446,0.7296766638755798
1747254406.052143,450,0.7013442516326904
1747254406.283812,451,0.984132707118988
1747254406.5183313,452,0.3130109906196594
1747254406.750418,453,0.7040969133377075
1747254406.9871693,454,0.5786749720573425
1747254407.4616013,456,0.4559527337551117
1747254407.9329815,458,0.7638306021690369
1747254408.4081993,460,1.1469672918319702
1747254408.6433713,461,0.5967225432395935
1747254409.34106,464,0.40825819969177246
1747254409.5719526,465,0.43936827778816223
1747254409.807888,466,0.650261402130127
1747254410.2864392,468,0.5003365874290466
1747254410.7707753,470,0.43913397192955017
1747254411.7443557,474,0.9284232258796692
1747254411.9900198,475,0.8866137266159058
1747254412.7082047,478,0.6693296432495117
1747254412.9378877,479,0.7608278393745422
1747254413.1737835,480,0.7586036324501038
1747254413.402747,481,0.5186121463775635
1747254413.6341708,482,0.9758642911911011
1747254413.8635237,483,0.860660195350647
1747254414.0934958,484,0.9092753529548645
1747254414.554426,486,1.1125787496566772
1747254414.7938993,487,0.9110814332962036
1747254415.022524,488,0.844139039516449
1747254415.2553642,489,1.533032774925232
1747254415.7158697,491,1.4523309469223022
1747254416.4021337,494,0.741089940071106
1747254417.3089635,498,1.583577275276184
1747254418.012125,501,2.590158462524414
1747254418.2512965,502,1.7690385580062866
1747254418.4865675,503,2.5169105529785156
1747254419.1934056,506,1.7576028108596802
1747254419.6662095,508,0.8430741429328918
1747254419.902841,509,0.5012883543968201
1747254420.1391728,510,0.4193962514400482
1747254420.384963,511,0.7102066874504089
1747254420.6246147,512,0.7678189277648926
1747254420.8595035,513,0.5659074783325195
1747254421.1015701,514,0.6809898018836975
1747254421.8241303,517,0.20631743967533112
1747254422.0665119,518,0.45861122012138367
1747254422.3050015,519,0.40030786395072937
1747254422.557139,520,0.6267231106758118
1747254423.2773426,523,0.6229475140571594
1747254424.964939,530,0.7974177002906799
1747254425.684341,533,0.8440927267074585
1747254425.919184,534,0.7791985869407654
1747254426.399061,536,0.4281601905822754
1747254426.6351051,537,0.445526659488678
1747254426.8707418,538,0.5467409491539001
1747254427.1087599,539,0.8207098841667175
1747254427.345122,540,2.14677095413208
1747254427.8203082,542,1.2543821334838867
1747254428.0564985,543,0.9856080412864685
1747254428.2999318,544,0.4748046100139618
1747254428.7953112,546,0.6051205396652222
1747254429.0403368,547,0.8762788772583008
1747254429.7841632,550,1.140250325202942
1747254430.2618117,552,0.8095584511756897
1747254430.734093,554,1.2434269189834595
1747254430.973792,555,0.6371333599090576
1747254431.2168837,556,0.7243622541427612
1747254432.6323526,562,0.8591657280921936
1747254432.8662915,563,0.9726668000221252
1747254433.097968,564,0.8798355460166931
1747254434.0237424,568,0.7700170874595642
1747254434.7164114,571,0.5263863205909729
1747254435.183253,573,0.6204624772071838
1747254435.8871367,576,3.8632423877716064
1747254436.8192153,580,5.911277770996094
1747254437.7457838,584,0.07522311806678772
1747254437.976976,585,0.1051228865981102
1747254438.2083807,586,0.23263780772686005
1747254438.6755817,588,0.5991755127906799
1747254439.139292,590,0.06796236336231232
1747254439.3740554,591,0.23101350665092468
1747254439.6117964,592,0.6441720128059387
1747254440.0792413,594,1.6317530870437622
1747254440.5631056,596,0.6991633772850037
1747254440.8161633,597,0.36489948630332947
1747254441.0531418,598,0.625228226184845
1747254441.2952216,599,0.7318401336669922
1747254441.7683222,601,0.7429168224334717
1747254441.9982872,602,1.4875322580337524
1747254442.2279325,603,1.2302833795547485
1747254442.6865659,605,1.3960416316986084
1747254443.3666043,608,0.4095904231071472
1747254443.820574,610,1.3271148204803467
1747254444.5275757,613,0.8462352156639099
1747254444.7591143,614,0.5824001431465149
1747254445.2188282,616,0.578970730304718
1747254445.6868794,618,0.6131759881973267
1747254446.1595695,620,0.47827425599098206
1747254446.6423345,622,1.5919923782348633
1747254446.8799925,623,1.0617419481277466
1747254447.5819125,626,0.6628366708755493
1747254448.0520327,628,1.0945613384246826
1747254448.288893,629,0.4456564486026764
1747254449.228474,633,0.4033418595790863
1747254449.7031524,635,0.4148181676864624
1747254450.174958,637,0.4503748416900635
1747254450.8684509,640,0.7501701712608337
1747254451.1003237,641,1.5969934463500977
1747254451.3321445,642,0.7114949226379395
1747254451.5616584,643,0.507253110408783
1747254451.791611,644,0.7139458656311035
1747254452.036392,645,0.5236082673072815
1747254452.9699647,649,0.41868409514427185
1747254453.438626,651,0.5438334345817566
1747254453.668591,652,0.5596368312835693
1747254453.9004402,653,0.4587933123111725
1747254454.1284795,654,0.5655410885810852
1747254454.3580687,655,0.4941336512565613
1747254455.0584764,658,0.5457150340080261
1747254455.2970097,659,0.6736670136451721
1747254455.5308197,660,0.8607507944107056
1747254457.1808655,667,0.6369340419769287
1747254457.8880146,670,0.6429448127746582
1747254459.0560184,675,0.6967108845710754
1747254459.2836041,676,0.45243027806282043
1747254459.5144658,677,0.4415889084339142
1747254460.2229645,680,0.5177446603775024
1747254460.6850789,682,0.48934799432754517
1747254460.9136653,683,0.5670117735862732
1747254461.1423442,684,0.623339056968689
1747254461.828186,687,0.5651552081108093
1747254462.9846454,692,0.7708317041397095
1747254463.4392323,694,0.5247759819030762
1747254463.6745126,695,0.811503529548645
1747254463.902443,696,0.47123631834983826
1747254464.1289585,697,0.8571805953979492
1747254464.5830896,699,0.5450626015663147
1747254465.2865632,702,0.9860972762107849
1747254465.516586,703,1.2939372062683105
1747254465.9801793,705,1.2938023805618286
1747254466.9152102,709,0.46301475167274475
1747254467.1486473,710,0.562110185623169
1747254467.6097078,712,0.8135645389556885
1747254468.299294,715,0.4741029143333435
1747254468.76225,717,0.6407403945922852
1747254469.2244163,719,0.42988401651382446
1747254469.4627626,720,0.7905637621879578
1747254469.6932018,721,0.5341996550559998
1747254470.1585433,723,1.1328991651535034
1747254470.6223872,725,0.529779314994812
1747254470.8599463,726,1.0441620349884033
1747254471.0968335,727,0.4721154272556305
1747254471.337779,728,0.8074397444725037
1747254471.581038,729,2.0911660194396973
1747254472.0580783,731,0.35301366448402405
1747254472.2958949,732,0.6191180348396301
1747254472.5339973,733,0.6191940307617188
1747254473.7338998,738,0.6407877802848816
1747254473.9743996,739,0.8154857158660889
1747254474.2196314,740,0.8790770769119263
1747254474.6965585,742,0.8068380355834961
1747254474.9430788,743,0.695321798324585
1747254475.1793253,744,0.7954926490783691
1747254475.4199712,745,1.3722244501113892
1747254477.1070259,752,0.8077099919319153
1747254477.832112,755,0.7078096866607666
1747254478.0755162,756,0.8888148665428162
1747254478.5621188,758,0.8138373494148254
1747254479.760676,763,1.0562487840652466
1747254479.9944258,764,1.5858889818191528
1747254480.2312741,765,2.3328261375427246
1747254480.9303424,768,0.8718342781066895
1747254481.239427,769,0.6674901247024536
1747254481.9399292,772,0.862494170665741
1747254482.1722665,773,0.43473464250564575
1747254482.628888,775,0.7569405436515808
1747254482.8549752,776,0.6282158493995667
1747254483.307852,778,0.5377926826477051
1747254483.5376601,779,0.4078305661678314
1747254483.7730412,780,0.7028065323829651
1747254484.0031376,781,0.4672746956348419
1747254484.2392015,782,0.6751565933227539
1747254485.6137707,788,0.5330808162689209
1747254485.841157,789,0.6618481874465942
1747254486.2972665,791,0.6112552285194397
1747254486.7502515,793,1.2164602279663086
1747254487.2017248,795,0.63866126537323
1747254487.4286096,796,0.5966636538505554
1747254488.1170936,799,0.6317871809005737
1747254488.3484068,800,0.336467981338501
1747254489.2644563,804,0.38755035400390625
1747254489.4943688,805,0.6990245580673218
1747254489.7259467,806,0.38291221857070923
1747254489.957195,807,0.9220486283302307
1747254490.6528876,810,0.5142271518707275
1747254491.3562272,813,0.7019321918487549
1747254492.521916,818,0.8275747299194336
1747254492.7557418,819,0.6707100868225098
1747254493.2315123,821,1.3776841163635254
1747254493.4751718,822,0.8742057681083679
1747254493.7159383,823,0.47715499997138977
1747254494.1869578,825,1.1268495321273804
1747254494.42952,826,0.7733047008514404
1747254494.6578608,827,0.3007427453994751
1747254494.896459,828,0.6657286882400513
1747254495.8444068,832,0.5963203310966492
1747254496.0755517,833,0.7180556058883667
1747254496.5450375,835,0.3893831968307495
1747254496.7772663,836,1.1681275367736816
1747254497.009911,837,0.5595211982727051
1747254497.4700189,839,0.8378176093101501
1747254497.6985312,840,0.6075085401535034
1747254498.396343,843,1.0203479528427124
1747254498.8590677,845,0.8070081472396851
1747254500.0164816,850,0.27304401993751526
1747254500.2469897,851,0.6668351888656616
1747254500.9408314,854,1.1476824283599854
1747254501.638746,857,1.2376948595046997
1747254502.3316927,860,0.7271610498428345
1747254502.7915845,862,0.9191185235977173
1747254503.4868433,865,0.48087725043296814
1747254503.7172751,866,0.29761332273483276
1747254504.6676278,870,0.9926455616950989
1747254504.9015844,871,1.0508726835250854
1747254507.220801,881,0.7991651296615601
1747254507.680771,883,1.0970911979675293
1747254507.910304,884,0.699725329875946
1747254508.140727,885,0.5484709143638611
1747254508.369177,886,0.7695383429527283
1747254508.824299,888,1.0173437595367432
1747254509.281242,890,0.2629850506782532
1747254509.745136,892,0.511070728302002
1747254510.4534123,895,0.891136884689331
1747254510.9266846,897,0.608065664768219
1747254511.164616,898,2.107177734375
1747254511.8778195,901,0.8984041810035706
1747254512.1098633,902,1.8934775590896606
1747254512.5888228,904,0.5881471633911133
1747254513.066254,906,0.3358283042907715
1747254513.3043954,907,0.8685567378997803
1747254513.5376537,908,0.5800577402114868
1747254514.0107582,910,1.1577568054199219
1747254514.2446556,911,0.7909600138664246
1747254514.9397192,914,0.9884503483772278
1747254515.8630524,918,0.7742944955825806
1747254516.094475,919,1.2728115320205688
1747254516.5549295,921,3.7191483974456787
1747254517.01351,923,8.546018600463867
1747254517.9385433,927,0.16627314686775208
1747254518.1707032,928,0.09993898123502731
1747254518.4026432,929,0.07282581925392151
1747254518.6351929,930,0.06853876262903214
1747254518.8651915,931,0.049880970269441605
1747254519.0943687,932,0.05792770907282829
1747254519.327788,933,0.10547787696123123
1747254519.791701,935,0.0925355777144432
1747254520.730018,939,0.13361747562885284
1747254521.1898544,941,0.11387237161397934
1747254521.4290326,942,0.12210813164710999
1747254522.137208,945,0.14633630216121674
1747254523.0733676,949,0.16241392493247986
1747254523.7944314,952,0.31523334980010986
1747254524.275298,954,0.28902462124824524
1747254524.5092702,955,0.5656397342681885
1747254524.7408814,956,0.5647637844085693
1747254525.6937509,960,0.4833853542804718
1747254526.162228,962,0.5118719339370728
1747254526.395157,963,0.6336470246315002
1747254526.6288784,964,0.3371865153312683
1747254526.8664129,965,0.39244377613067627
1747254527.3333135,967,1.3918569087982178
1747254527.5703738,968,0.7778330445289612
1747254528.2750254,971,0.8483186364173889
1747254529.4366453,976,0.6072608232498169
1747254529.9143033,978,0.36844319105148315
1747254530.1450105,979,0.4041965901851654
1747254530.6260116,981,0.4483833611011505
1747254530.8621867,982,0.4271032512187958
1747254531.7929025,986,0.3172217607498169
1747254532.2604067,988,0.9760085344314575
1747254532.494481,989,0.5269961357116699
1747254532.7260091,990,0.38205552101135254
1747254533.1861012,992,0.5082591772079468
1747254533.6468015,994,0.663998007774353
1747254533.8763845,995,0.5195235013961792
1747254534.1060257,996,0.5160321593284607
1747254534.5650094,998,0.39062973856925964
1747254534.7941985,999,0.4806089699268341
1747254535.263578,1001,0.6089538335800171
1747254535.5043917,1002,0.6674050092697144
1747254535.735963,1003,0.8407528400421143
1747254535.970802,1004,0.5529394149780273
1747254536.2044444,1005,0.8101574778556824
1747254536.437333,1006,0.36857885122299194
1747254537.5911403,1011,0.6398948431015015
1747254538.068176,1013,0.48317620158195496
1747254538.5499225,1015,0.4995920956134796
1747254538.7844584,1016,0.5887740254402161
1747254539.0135248,1017,0.6742693781852722
1747254540.1767783,1022,0.5071524381637573
1747254541.1267462,1026,1.0294404029846191
1747254541.5948143,1028,0.3194466829299927
1747254541.8269844,1029,0.4575064480304718
1747254543.211369,1035,0.5458160042762756
1747254543.4435918,1036,0.7179514765739441
1747254543.6785135,1037,0.33987554907798767
1747254543.9121888,1038,0.8893219232559204
1747254544.1484473,1039,0.6599852442741394
1747254545.0727584,1043,0.6915870308876038
1747254545.5295262,1045,0.6261694431304932
1747254545.758779,1046,0.5620333552360535
1747254547.148886,1052,2.433047294616699
1747254547.3786056,1053,2.5939903259277344
1747254548.0716984,1056,4.112626075744629
1747254548.5404315,1058,0.4660833775997162
1747254548.771039,1059,0.21575511991977692
1747254549.000767,1060,0.16040518879890442
1747254549.467638,1062,0.1554337441921234
1747254550.156683,1065,0.09502489119768143
1747254550.389509,1066,0.14080585539340973
1747254550.6224039,1067,0.17757588624954224
1747254551.088264,1069,0.19052667915821075
1747254551.3184566,1070,0.317383348941803
1747254551.5500789,1071,0.17738553881645203
1747254551.785255,1072,0.12450641393661499
1747254552.0179381,1073,0.15102726221084595
1747254552.2506266,1074,0.12707996368408203
1747254552.9467494,1077,0.36918216943740845
1747254553.186429,1078,0.4225674271583557
1747254553.6498327,1080,0.18327686190605164
1747254553.879596,1081,0.14551804959774017
1747254554.115589,1082,0.13787858188152313
1747254554.8211298,1085,0.1911693960428238
1747254555.0507505,1086,0.2699407637119293
1747254555.2795885,1087,0.27221351861953735
1747254556.2503672,1091,0.37124162912368774
1747254556.4853027,1092,0.2175041139125824
1747254556.7170146,1093,0.14490368962287903
1747254557.8576183,1098,0.2720666527748108
1747254558.3099563,1100,0.34191134572029114
1747254558.7619727,1102,0.26024913787841797
1747254558.987851,1103,0.47800448536872864
1747254559.2172484,1104,0.4649246633052826
1747254559.8978379,1107,0.3004935383796692
1747254560.1240697,1108,0.780870258808136
1747254560.358096,1109,0.40334680676460266
1747254560.5902827,1110,0.6307805776596069
1747254560.8267212,1111,0.2274254560470581
1747254561.06168,1112,0.3582632541656494
1747254561.2924154,1113,0.45214536786079407
1747254561.5277627,1114,0.7512404918670654
1747254561.994998,1116,0.6474463939666748
1747254562.7049797,1119,0.20175006985664368
1747254563.1698308,1121,0.5058298707008362
1747254563.4057426,1122,0.5468374490737915
1747254564.1141946,1125,0.49828866124153137
1747254564.349046,1126,0.5880624651908875
1747254564.8155582,1128,0.5092898011207581
1747254565.0483181,1129,0.5570767521858215
1747254565.282915,1130,0.4894814193248749
1747254565.5208938,1131,0.48144349455833435
1747254565.7547743,1132,0.481222927570343
1747254566.2191353,1134,0.6609559655189514
1747254566.4521937,1135,0.5989844799041748
1747254566.6885478,1136,0.579204261302948
1747254567.404244,1139,0.29919564723968506
1747254568.1060004,1142,1.120527982711792
1747254568.805811,1145,0.27824366092681885
1747254569.0426445,1146,0.30912843346595764
1747254569.5085666,1148,0.42410486936569214
1747254569.738621,1149,1.3497998714447021
1747254569.99479,1150,1.0381698608398438
1747254570.2348711,1151,0.5912842154502869
1747254570.476922,1152,0.7049749493598938
1747254570.7194939,1153,0.39251431822776794
1747254571.2111576,1155,0.1673225313425064
1747254572.3818467,1160,0.38269808888435364
1747254572.8468528,1162,0.4712047278881073
1747254573.3120291,1164,0.7746419310569763
1747254573.7755735,1166,0.5748951435089111
1747254574.0056748,1167,0.3292814791202545
1747254575.3830066,1173,0.5775078535079956
1747254575.626196,1174,0.5521677136421204
1747254576.0853698,1176,0.7398072481155396
1747254576.3241918,1177,0.4891076982021332
1747254576.5589678,1178,0.4669105112552643
1747254577.523003,1182,0.09148818254470825
1747254578.0142047,1184,0.7504882216453552
1747254578.4968672,1186,0.8741855025291443
1747254578.9700923,1188,0.6790393590927124
1747254579.2050524,1189,0.9169426560401917
1747254579.4380677,1190,0.6208807229995728
1747254580.1582599,1193,1.2061452865600586
1747254580.394514,1194,0.9910134673118591
1747254580.640042,1195,1.4651038646697998
1747254581.13459,1197,0.584267795085907
1747254581.366215,1198,0.794809877872467
1747254582.0818434,1201,0.8262471556663513
1747254582.3139598,1202,0.3879775404930115
1747254583.0060031,1205,0.8617563247680664
1747254583.2357547,1206,0.6512535214424133
1747254583.4673996,1207,0.5894308090209961
1747254583.9285958,1209,0.5131233930587769
1747254584.856566,1213,0.4810413718223572
1747254585.0875897,1214,0.17104679346084595
1747254585.318587,1215,0.40298086404800415
1747254585.7838297,1217,0.9104475378990173
1747254586.0232453,1218,0.5383354425430298
1747254587.2535124,1223,0.3793078362941742
1747254587.7475832,1225,0.5723258256912231
1747254588.4792855,1228,0.5460759997367859
1747254588.7142239,1229,1.0673739910125732
1747254589.4222617,1232,0.4106253981590271
1747254589.6518295,1233,0.6385257840156555
1747254590.8384037,1238,0.7831873297691345
1747254591.3113687,1240,0.5237871408462524
1747254591.5485578,1241,0.7657815217971802
1747254591.7880042,1242,1.3856195211410522
1747254592.0211735,1243,0.8626977205276489
1747254592.2638907,1244,0.4959746301174164
1747254592.49905,1245,0.6790149211883545
1747254592.7379863,1246,0.7042400240898132
1747254593.444188,1249,0.8250523805618286
1747254593.6739516,1250,0.5524240136146545
1747254593.9102936,1251,0.6295480132102966
1747254594.1423464,1252,0.6891247034072876
1747254594.6120253,1254,1.4713515043258667
1747254595.0804384,1256,0.5380495190620422
1747254595.3140497,1257,0.4581284821033478
1747254596.012392,1260,0.33538922667503357
1747254596.248137,1261,0.5940645337104797
1747254596.9419866,1264,0.46784308552742004
1747254597.6403062,1267,0.7470791339874268
1747254598.5650723,1271,0.8588992357254028
1747254599.7242134,1276,0.7488291263580322
1747254599.9590082,1277,1.5765713453292847
1747254600.1896174,1278,1.1411231756210327
1747254601.1236315,1282,0.19793523848056793
1747254601.8269436,1285,0.911302387714386
1747254602.9960208,1290,0.682498574256897
1747254603.7004073,1293,0.9067429900169373
1747254604.3936684,1296,0.9780086278915405
1747254604.8583086,1298,0.6106480360031128
1747254605.0899112,1299,0.8905658721923828
1747254605.7885857,1302,0.5451639294624329
1747254606.715297,1306,0.7295572757720947
1747254607.663208,1310,1.0999743938446045
1747254608.604736,1314,0.633891224861145
1747254608.8370762,1315,0.8072360157966614
1747254609.997633,1320,0.6698076128959656
1747254610.463466,1322,1.1441022157669067
1747254610.6945133,1323,1.3709750175476074
1747254611.1539078,1325,0.7699463963508606
1747254611.3824303,1326,0.33201274275779724
1747254611.8447294,1328,0.38187873363494873
1747254613.4803195,1335,0.5769072771072388
1747254615.558157,1344,0.41312646865844727
1747254615.7933733,1345,1.1117467880249023
1747254616.2525122,1347,0.40131038427352905
1747254616.4820178,1348,0.5210801362991333
1747254617.167147,1351,0.7623655796051025
1747254617.3980296,1352,0.7178043127059937
1747254617.8551385,1354,0.8071382641792297
1747254618.7885303,1358,0.7226496338844299
1747254619.2636495,1360,1.098685383796692
1747254620.2001307,1364,0.6950316429138184
1747254620.4327502,1365,1.2253069877624512
1747254620.6709914,1366,0.9408822059631348
1747254620.902719,1367,1.3667035102844238
1747254621.1306407,1368,0.5653678774833679
1747254622.0578933,1372,1.3320742845535278
1747254622.2883036,1373,0.6231539249420166
1747254622.7499368,1375,1.3104454278945923
1747254622.9796903,1376,0.9322946071624756
1747254623.903952,1380,0.9687337279319763
1747254625.0713158,1385,0.8752512335777283
1747254625.3021588,1386,0.6101034283638
1747254626.2516158,1390,0.8658334016799927
1747254626.9699607,1393,1.0466505289077759
1747254627.7034972,1396,0.926153302192688
1747254627.9429615,1397,0.524360716342926
1747254628.4260929,1399,0.5871880054473877
1747254628.6666782,1400,0.6467533707618713
1747254629.3836534,1403,1.275342345237732
1747254629.8675036,1405,0.7752082943916321
1747254631.8019462,1413,0.5696836709976196
1747254632.5309286,1416,1.0257203578948975
1747254632.7760434,1417,1.0829293727874756
1747254633.2497876,1419,1.2810848951339722
1747254633.7190573,1421,1.0910660028457642
1747254633.9477558,1422,0.6523904204368591
1747254636.0463307,1431,1.0067967176437378
1747254636.2796423,1432,0.7682827115058899
1747254637.2019198,1436,0.611840009689331
1747254637.6617227,1438,1.4158077239990234
1747254637.8881574,1439,1.2959693670272827
1747254638.1240385,1440,0.7644725441932678
1747254638.3553488,1441,0.8981332182884216
1747254639.0502977,1444,0.2289186418056488
1747254639.5164776,1446,1.0860884189605713
1747254639.747038,1447,1.1246453523635864
1747254639.9771829,1448,0.5329087972640991
1747254640.2059252,1449,0.23887290060520172
1747254640.4369404,1450,2.2561898231506348
1747254640.666507,1451,1.0996646881103516
1747254640.896579,1452,0.44154396653175354
1747254641.357519,1454,1.0714645385742188
1747254641.5923867,1455,0.6530852317810059
1747254641.819628,1456,0.8792044520378113
1747254642.0466907,1457,0.6384440064430237
1747254642.2738008,1458,0.5068999528884888
1747254642.503516,1459,1.3110065460205078
1747254642.7298293,1460,1.0230340957641602
1747254642.959083,1461,0.782496452331543
1747254643.4211845,1463,1.4518510103225708
1747254645.1264129,1470,0.8308534026145935
1747254645.8150194,1473,0.48860687017440796
1747254646.0504386,1474,2.1386044025421143
1747254646.521861,1476,1.0057713985443115
1747254646.762325,1477,0.3547458350658417
1747254647.699662,1481,1.0810786485671997
1747254647.9387982,1482,1.0422500371932983
1747254648.172154,1483,0.3234064280986786
1747254649.1011646,1487,0.9762305021286011
1747254649.3305893,1488,1.04048490524292
1747254649.5600142,1489,0.9558325409889221
1747254649.7943933,1490,1.2212498188018799
1747254650.0306227,1491,1.2078591585159302
1747254650.4940658,1493,0.2868513762950897
1747254650.7271342,1494,1.1191788911819458
1747254651.6596587,1498,0.5374939441680908
1747254651.893288,1499,0.6178343296051025
1747254652.1248696,1500,2.0667507648468018
1747254652.5921862,1502,0.8538405299186707
1747254653.3021655,1505,0.7833168506622314
1747254654.2349703,1509,1.1020152568817139
1747254654.4663074,1510,1.4476516246795654
1747254654.6971958,1511,1.3969156742095947
1747254655.1602054,1513,0.500261664390564
1747254655.6215107,1515,1.0357906818389893
1747254655.85756,1516,0.9564565420150757
1747254657.533947,1523,0.5064244270324707
1747254658.2307274,1526,1.195754051208496
1747254658.6880245,1528,1.3273805379867554
1747254660.0626976,1534,0.34241533279418945
1747254660.7553785,1537,0.9972987174987793
1747254660.9861393,1538,0.9110915660858154
1747254661.686266,1541,0.9462147355079651
1747254662.631319,1545,1.5782287120819092
1747254663.1032078,1547,0.7916865944862366
1747254663.3373277,1548,0.806953489780426
1747254664.0371845,1551,1.021596908569336
1747254664.2679985,1552,1.1287178993225098
1747254664.501029,1553,0.6776505708694458
1747254664.9653199,1555,0.8029477596282959
1747254665.4271562,1557,0.9808169007301331
1747254666.5898786,1562,0.15431872010231018
1747254667.053202,1564,0.1588401198387146
1747254667.282474,1565,0.7009926438331604
1747254667.5129097,1566,0.7003984451293945
1747254667.9839454,1568,0.18346188962459564
1747254668.4442272,1570,1.0121212005615234
1747254668.6747916,1571,1.5041104555130005
1747254668.9060068,1572,0.9506115913391113
1747254669.1396134,1573,0.4938409626483917
1747254669.840016,1576,1.1094475984573364
1747254670.3035443,1578,0.6610474586486816
1747254670.5342946,1579,0.5326853394508362
1747254670.771252,1580,0.45827287435531616
1747254671.0134032,1581,0.5147063732147217
1747254671.2519414,1582,1.4554041624069214
1747254671.972394,1585,1.2210636138916016
1747254673.1447515,1590,1.5436044931411743
1747254674.3091738,1595,0.8240799307823181
1747254674.5445032,1596,0.5170659422874451
1747254674.783893,1597,0.7764163613319397
1747254675.7175248,1601,0.8902753591537476
1747254675.950254,1602,0.7474255561828613
1747254676.1925728,1603,0.9641939997673035
1747254677.8276875,1610,1.5179996490478516
1747254678.068045,1611,1.8262938261032104
1747254678.5338614,1613,0.7035557627677917
1747254678.776151,1614,0.4701874256134033
1747254679.2673955,1616,0.5459983944892883
1747254680.215641,1620,0.8706000447273254
1747254680.7048123,1622,0.9117283225059509
1747254681.181907,1624,0.41078904271125793
1747254681.6440423,1626,0.9746856093406677
1747254681.876437,1627,0.7596253156661987
1747254682.805158,1631,0.974996030330658
1747254683.728946,1635,0.9049621820449829
1747254683.9578295,1636,0.6546140909194946
1747254684.1863585,1637,1.0346263647079468
1747254684.4129593,1638,1.7202342748641968
1747254684.8749044,1640,1.439847469329834
1747254685.1131988,1641,0.45980513095855713
1747254686.3043573,1646,0.8148440718650818
1747254686.551126,1647,1.0368156433105469
1747254687.0264266,1649,1.6503098011016846
1747254687.5100176,1651,1.7357178926467896
1747254687.7419913,1652,0.6168771982192993
1747254687.9783058,1653,0.7297409772872925
1747254688.2131298,1654,1.4300471544265747
1747254688.677644,1656,1.6726138591766357
1747254689.1365206,1658,1.6819320917129517
1747254690.0437338,1662,1.3078937530517578
1747254690.4993043,1664,0.6944364309310913
1747254690.9519508,1666,0.5648072957992554
1747254691.6524997,1669,2.2391984462738037
1747254691.8870597,1670,0.5848785042762756
1747254692.8136587,1674,1.1542704105377197
1747254693.50471,1677,1.1036871671676636
1747254693.9643395,1679,0.17045974731445312
1747254694.20273,1680,2.3923256397247314
1747254694.433906,1681,0.11430006474256516
1747254694.6652315,1682,1.3572098016738892
1747254695.366668,1685,1.1637665033340454
1747254695.595985,1686,0.9497789740562439
1747254695.8275487,1687,0.15082623064517975
1747254696.0598772,1688,1.572724461555481
1747254696.309905,1689,0.9193184971809387
1747254696.550282,1690,0.691030740737915
1747254697.27774,1693,0.27458104491233826
1747254697.517867,1694,0.39180848002433777
1747254697.753067,1695,0.5055785179138184
1747254698.230229,1697,0.9577701091766357
1747254698.4662952,1698,0.9306296706199646
1747254698.707561,1699,1.0174037218093872
1747254698.9498036,1700,0.6738011837005615
1747254699.439477,1702,0.7023988962173462
1747254699.91139,1704,0.568416178226471
1747254700.6301672,1707,2.436170816421509
1747254701.118732,1709,1.4828553199768066
1747254701.3599849,1710,0.6553606986999512
1747254701.6067858,1711,1.2660796642303467
1747254701.8555825,1712,0.6863417625427246
1747254703.292874,1718,1.255300760269165
1747254703.5350258,1719,0.5837573409080505
1747254704.2578802,1722,0.3960566222667694
1747254704.4998713,1723,1.6811695098876953
1747254704.751455,1724,0.270256370306015
1747254704.9924736,1725,0.14030568301677704
1747254706.1678863,1730,1.3584526777267456
1747254708.059913,1738,0.5991643071174622
1747254708.29831,1739,1.179779291152954
1747254708.5404375,1740,0.5792224407196045
1747254709.2544534,1743,0.3329017162322998
1747254709.7146204,1745,0.8329055905342102
1747254710.4057713,1748,1.1210330724716187
1747254710.632515,1749,0.654633641242981
1747254710.861675,1750,1.3741981983184814
1747254711.097142,1751,0.7733619213104248
1747254711.5745976,1753,0.49114012718200684
1747254711.8062663,1754,1.689292550086975
1747254712.5101895,1757,0.7459718585014343
1747254713.6790526,1762,1.4012179374694824
1747254713.9125357,1763,2.2716104984283447
1747254714.3782768,1765,0.7798190712928772
1747254714.6157618,1766,0.27548590302467346
1747254715.071558,1768,1.676071286201477
1747254716.733714,1775,0.9343492388725281
1747254716.980631,1776,0.7850580811500549
1747254717.222492,1777,0.4183134138584137
1747254717.931906,1780,0.7442162036895752
1747254718.1693773,1781,0.6062896251678467
1747254718.8738716,1784,1.4713259935379028
1747254719.1043553,1785,1.2787907123565674
1747254719.3401258,1786,0.8288389444351196
1747254719.5743468,1787,1.4795763492584229
1747254720.03815,1789,0.8162347078323364
1747254720.2704802,1790,0.42689427733421326
1747254720.7347085,1792,1.9047473669052124
1747254721.2035897,1794,0.2991996705532074
1747254721.684283,1796,1.2327842712402344
1747254721.9239202,1797,0.05831281468272209
1747254722.6432588,1800,0.4800611734390259
1747254723.110412,1802,0.9669544696807861
1747254723.3448076,1803,2.2809512615203857
1747254723.5743327,1804,0.6485521793365479
1747254724.494603,1808,0.31996962428092957
1747254724.9594862,1810,0.5067090392112732
1747254725.8985438,1814,0.5438578128814697
1747254726.3711014,1816,0.12175232172012329
1747254726.8309748,1818,0.8052775859832764
1747254727.0620024,1819,0.08597050607204437
1747254727.981956,1823,0.6269993782043457
1747254728.6670327,1826,0.8870965838432312
1747254728.8953366,1827,1.4375027418136597
1747254729.3539073,1829,0.2706795632839203
1747254729.591225,1830,1.502773404121399
1747254730.069371,1832,0.26668432354927063
1747254730.2971106,1833,0.4172391891479492
1747254730.5248663,1834,1.83444082736969
1747254730.9792676,1836,0.6504217386245728
1747254731.208294,1837,1.6214603185653687
1747254731.446222,1838,1.2284150123596191
1747254732.8273032,1844,1.8251103162765503
1747254733.0556293,1845,0.9559091329574585
1747254733.2859185,1846,0.44504475593566895
1747254733.514036,1847,0.7536551356315613
1747254733.7443147,1848,1.9633915424346924
1747254734.4409168,1851,0.5135587453842163
1747254734.900084,1853,0.6496497392654419
1747254735.5985792,1856,0.27369046211242676
1747254736.5327673,1860,0.35183247923851013
1747254737.4671638,1864,1.0090620517730713
1747254737.696556,1865,0.5211679935455322
1747254737.927024,1866,0.3725493252277374
1747254738.155452,1867,0.4215747117996216
1747254739.0796716,1871,0.256359726190567
1747254739.3215983,1872,1.421615481376648
1747254739.5577123,1873,1.081844687461853
1747254739.7951674,1874,1.3628358840942383
1747254740.0260754,1875,0.8449525237083435
1747254740.5004485,1877,0.17005257308483124
1747254740.971477,1879,1.286953091621399
1747254741.2091074,1880,1.5435653924942017
1747254741.9180138,1883,2.186372756958008
1747254742.1560953,1884,1.5178176164627075
1747254742.6291122,1886,0.8392427563667297
1747254743.0984674,1888,1.2335284948349
1747254743.5705478,1890,1.9336965084075928
1747254743.8072174,1891,0.8025352954864502
1747254744.7449129,1895,0.8521972298622131
1747254745.6912723,1899,0.108205646276474
1747254746.1458638,1901,1.5483968257904053
1747254746.3736873,1902,1.0110762119293213
1747254747.2905104,1906,0.6109158992767334
1747254747.7499437,1908,0.3653774559497833
1747254747.983033,1909,0.20172147452831268
1747254748.2169044,1910,0.45182058215141296
1747254748.9132915,1913,1.6627774238586426
1747254749.6114047,1916,0.06856163591146469
1747254750.0792747,1918,0.03111051581799984
1747254751.4840057,1924,1.0909910202026367
1747254751.721954,1925,1.5705931186676025
1747254751.9518795,1926,0.29323482513427734
1747254752.4150796,1928,0.4197864234447479
1747254752.6463394,1929,0.277188777923584
1747254753.340271,1932,0.2318689078092575
1747254754.0333416,1935,0.3222307562828064
1747254754.2654908,1936,0.0970478281378746
1747254754.9628634,1939,0.48060452938079834
1747254755.195585,1940,0.18090121448040009
1747254755.4257267,1941,0.9332687854766846
1747254755.6565876,1942,0.45555561780929565
1747254756.348963,1945,0.9050664305686951
1747254756.8184443,1947,1.7108286619186401
1747254757.5094812,1950,2.351151466369629
1747254757.739153,1951,1.124205470085144
1747254758.1992106,1953,0.6563915610313416
1747254758.8932374,1956,0.29803264141082764
1747254759.8225794,1960,0.28555846214294434
1747254760.0587735,1961,2.2245254516601562
1747254760.2884943,1962,0.3941477835178375
1747254760.5210416,1963,0.4101743996143341
1747254760.760625,1964,2.6363766193389893
1747254761.2376578,1966,0.05984196811914444
1747254761.4697564,1967,0.9696236252784729
1747254761.70683,1968,1.848620891571045
1747254761.938454,1969,1.8647915124893188
1747254763.3381982,1975,1.362208604812622
1747254763.8016577,1977,0.8671900629997253
1747254764.034345,1978,0.6345999240875244
1747254764.2705028,1979,0.9642165303230286
1747254764.501261,1980,0.39097145199775696
1747254764.735751,1981,1.0451377630233765
1747254764.9712741,1982,0.3884914219379425
1747254765.2018113,1983,0.3225141763687134
1747254765.6689882,1985,1.076707363128662
1747254766.1441717,1987,0.2720189690589905
1747254766.3745685,1988,1.8099358081817627
1747254766.607314,1989,0.995367169380188
1747254767.074038,1991,0.5243600010871887
1747254767.3046818,1992,0.49161961674690247
1747254767.5344305,1993,0.9408110976219177
1747254767.9942234,1995,2.795182704925537
1747254768.9173827,1999,1.477254867553711


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_53_001972-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254299.1727798,0,1.3659005165100098
1747254299.8933964,3,1.3490793704986572
1747254300.1271842,4,1.3771600723266602
1747254301.534497,10,1.2177153825759888
1747254301.7743123,11,1.1864891052246094
1747254302.473733,14,1.4633617401123047
1747254302.7071354,15,1.2093523740768433
1747254303.4149866,18,2.211444616317749
1747254303.6538568,19,1.802976131439209
1747254303.8913772,20,1.6460028886795044
1747254304.381016,22,1.800978422164917
1747254304.619974,23,2.6707890033721924
1747254305.3432922,26,2.4461634159088135
1747254305.5814729,27,2.25885272026062
1747254307.0141425,33,2.3310272693634033
1747254307.7472844,36,3.0443968772888184
1747254307.9902878,37,3.4018425941467285
1747254308.225577,38,3.891575336456299
1747254308.462203,39,3.8008975982666016
1747254308.7003455,40,3.669386625289917
1747254310.4202003,47,4.075380802154541
1747254310.6614933,48,4.076200485229492
1747254310.9070444,49,4.138776779174805
1747254311.3804376,51,3.1596150398254395
1747254311.6241336,52,3.1606335639953613
1747254312.0953507,54,3.447770118713379
1747254312.8085387,57,4.433973789215088
1747254313.5058382,60,4.021793842315674
1747254313.740332,61,4.136602401733398
1747254313.977899,62,4.013296604156494
1747254314.2117605,63,3.9436726570129395
1747254314.6913404,65,3.492213726043701
1747254314.9271343,66,3.176133394241333
1747254315.160785,67,3.868480682373047
1747254315.3977494,68,4.0636444091796875
1747254315.8640127,70,3.9749534130096436
1747254316.0965066,71,4.555748462677002
1747254317.5681183,77,4.153163909912109
1747254318.06623,79,3.756065845489502
1747254318.321581,80,3.9746150970458984
1747254318.8024647,82,3.9511749744415283
1747254319.0399063,83,3.854247808456421
1747254319.528621,85,4.055123329162598
1747254320.516939,89,3.0285041332244873
1747254320.7563345,90,3.5846636295318604
1747254321.9387486,95,4.421623229980469
1747254322.9217153,99,4.307020664215088
1747254323.1761065,100,4.174562931060791
1747254323.9213674,103,3.4529497623443604
1747254324.658791,106,4.077333927154541
1747254324.9023595,107,3.75746750831604
1747254325.3944294,109,3.5889177322387695
1747254326.5939822,114,4.219409465789795
1747254327.0664318,116,4.035584449768066
1747254328.2558053,121,4.078729629516602
1747254329.184243,125,4.264212608337402
1747254329.4144373,126,4.0412750244140625
1747254329.880349,128,4.34282112121582
1747254330.3375688,130,4.06966495513916
1747254330.5699787,131,4.206021785736084
1747254330.8032598,132,3.9487314224243164
1747254331.7729826,136,3.9159247875213623
1747254332.0141273,137,4.166248798370361
1747254333.482851,143,4.135365009307861
1747254333.7291193,144,4.19873571395874
1747254334.2204158,146,4.051733493804932
1747254334.4607089,147,4.172373294830322
1747254335.163455,150,3.6143412590026855
1747254336.8092914,157,3.686540365219116
1747254337.3002143,159,4.339879512786865
1747254337.5411756,160,4.268021583557129
1747254338.0321748,162,3.7020468711853027
1747254338.5075982,164,3.405796766281128
1747254338.9874678,166,4.060126781463623
1747254339.9436586,170,4.536742210388184
1747254340.1806517,171,4.336716175079346
1747254340.4217944,172,4.462917327880859
1747254341.1484687,175,4.224758148193359
1747254341.382661,176,4.445631980895996
1747254341.6218379,177,4.410036563873291
1747254341.8536506,178,4.199971675872803
1747254342.3246384,180,4.07711935043335
1747254342.5619843,181,4.238001823425293
1747254343.2661538,184,4.191159725189209
1747254343.5031269,185,4.239170074462891
1747254343.7385361,186,4.336516380310059
1747254344.4500272,189,4.008038520812988
1747254344.6918669,190,4.266347408294678
1747254344.9269433,191,4.2915730476379395
1747254345.163226,192,3.908902883529663
1747254345.880101,195,4.116779804229736
1747254346.8039804,199,3.6887948513031006
1747254347.0330393,200,4.372716903686523
1747254347.4899037,202,4.689635276794434
1747254347.724315,203,4.459798812866211
1747254347.9621828,204,4.566389083862305
1747254348.202249,205,4.578406810760498
1747254348.6755083,207,4.587214946746826
1747254349.1474493,209,4.47452974319458
1747254349.6231306,211,4.546101093292236
1747254350.09588,213,4.401505470275879
1747254350.5603297,215,4.446647644042969
1747254350.794572,216,4.394207000732422
1747254351.2571876,218,4.523001670837402
1747254351.497246,219,4.4355292320251465
1747254351.7361426,220,4.437713146209717
1747254351.9678497,221,4.446196556091309
1747254352.2072432,222,4.224364280700684
1747254352.6729803,224,4.336819171905518
1747254352.9104245,225,4.274538040161133
1747254353.8552034,229,4.105433940887451
1747254355.2661767,235,4.056090831756592
1747254355.7353997,237,4.019539833068848
1747254355.9679327,238,4.442386150360107
1747254356.2110898,239,4.224884033203125
1747254356.6887312,241,4.24278450012207
1747254356.9219728,242,3.8364994525909424
1747254357.3872564,244,4.2730607986450195
1747254357.6245437,245,4.051682472229004
1747254357.8563805,246,4.254676342010498
1747254358.0972614,247,3.7425718307495117
1747254359.256764,252,4.248329162597656
1747254359.489651,253,4.1657633781433105
1747254359.7220128,254,4.290251731872559
1747254360.4258444,257,4.280786991119385
1747254360.6609814,258,4.46124792098999
1747254360.892314,259,4.333896160125732
1747254361.1227193,260,4.420648097991943
1747254361.5974333,262,4.424315929412842
1747254363.491591,270,4.190390110015869
1747254363.7322488,271,3.877845048904419
1747254364.4595368,274,4.021180629730225
1747254364.70197,275,4.227606773376465
1747254364.9448671,276,4.341858386993408
1747254365.4301205,278,4.065890312194824
1747254365.9069304,280,4.276225566864014
1747254366.377977,282,4.244507789611816
1747254366.6161168,283,4.22690486907959
1747254367.0840306,285,4.163257122039795
1747254367.5467627,287,4.198750972747803
1747254367.7787848,288,3.932957172393799
1747254368.2449656,290,4.192215442657471
1747254369.4041893,295,4.324841499328613
1747254369.6450868,296,3.5540285110473633
1747254369.87898,297,3.5475475788116455
1747254370.1098027,298,2.835064172744751
1747254371.5265563,304,4.255364894866943
1747254371.9883351,306,4.55300235748291
1747254372.4578364,308,4.569580554962158
1747254372.6924894,309,4.236395359039307
1747254373.3940656,312,4.305873870849609
1747254373.624288,313,4.134615421295166
1747254374.3156657,316,4.364983081817627
1747254374.7871258,318,4.108469009399414
1747254375.0184603,319,4.108753681182861
1747254375.7142541,322,4.333532810211182
1747254376.1682975,324,4.3101983070373535
1747254377.3070734,329,4.226541996002197
1747254377.5381076,330,4.306188583374023
1747254377.7771084,331,4.457537651062012
1747254378.0128198,332,4.310905456542969
1747254379.1847725,337,4.33799409866333
1747254379.4277878,338,4.0772624015808105
1747254379.9017975,340,4.243107318878174
1747254380.6126492,343,4.145864009857178
1747254380.8501575,344,4.26068115234375
1747254381.0833154,345,4.2632365226745605
1747254381.3159604,346,4.194957733154297
1747254381.796361,348,4.074985504150391
1747254382.2616568,350,3.6865217685699463
1747254382.736196,352,3.967205286026001
1747254382.9707654,353,4.260013580322266
1747254383.2042396,354,4.40761137008667
1747254384.1466153,358,4.230799674987793
1747254384.6151283,360,4.328819751739502
1747254385.0835247,362,4.245305061340332
1747254385.3160574,363,4.426650047302246
1747254385.5556636,364,4.2907915115356445
1747254385.7954578,365,4.148726940155029
1747254386.0347898,366,4.333446025848389
1747254386.2681782,367,4.1440887451171875
1747254386.5021625,368,4.081323623657227
1747254387.9068186,374,4.252673625946045
1747254388.6113472,377,4.227915287017822
1747254388.8461573,378,4.157225131988525
1747254390.5309236,385,4.107633113861084
1747254390.773375,386,4.118321895599365
1747254391.7559345,390,4.229982852935791
1747254391.9966762,391,4.088537693023682
1747254392.2323453,392,3.918980836868286
1747254392.4696133,393,4.267387866973877
1747254392.7079122,394,3.850733995437622
1747254392.9460652,395,4.160738945007324
1747254393.186854,396,3.9655497074127197
1747254393.4246912,397,4.0748443603515625
1747254393.665678,398,3.74491024017334
1747254393.9110153,399,4.153346061706543
1747254394.3888276,401,3.9992992877960205
1747254394.6311553,402,4.309967041015625
1747254395.1230211,404,4.007315635681152
1747254396.1002288,408,4.103052616119385
1747254396.344035,409,4.0845441818237305
1747254397.0846434,412,4.295397758483887
1747254397.3328059,413,4.037017822265625
1747254397.5808506,414,4.042678356170654
1747254397.8420641,415,4.084733486175537
1747254398.5675821,418,3.580263376235962
1747254399.2710989,421,4.054463863372803
1747254399.5032167,422,4.040339469909668
1747254400.1994045,425,4.148453712463379
1747254400.4365869,426,4.094511032104492
1747254401.3766248,430,4.131419658660889
1747254401.6081703,431,4.146996021270752
1747254402.3190942,434,4.070609092712402
1747254402.5580282,435,4.083489418029785
1747254402.794942,436,4.1801300048828125
1747254403.037206,437,3.993664264678955
1747254403.274326,438,3.8142383098602295
1747254403.512097,439,4.130654811859131
1747254403.7441058,440,4.141483783721924
1747254403.9775681,441,4.290718078613281
1747254404.4430218,443,4.197729587554932
1747254404.6747377,444,4.008413314819336
1747254404.9052787,445,4.1184210777282715
1747254405.1363127,446,4.129549503326416
1747254406.0691617,450,3.990626096725464
1747254406.3019083,451,4.0534515380859375
1747254406.5364583,452,4.151657581329346
1747254406.7680113,453,4.1068620681762695
1747254407.0047536,454,4.169116497039795
1747254407.4802098,456,4.091782569885254
1747254407.9486592,458,4.184385776519775
1747254408.4253736,460,3.6079070568084717
1747254408.6597574,461,3.900533437728882
1747254409.356525,464,4.09883451461792
1747254409.5905132,465,4.151088714599609
1747254409.8285856,466,4.088986396789551
1747254410.310039,468,3.96929669380188
1747254410.7938752,470,4.011870384216309
1747254411.767928,474,3.9908969402313232
1747254412.013198,475,4.028967380523682
1747254412.7237089,478,4.05037784576416
1747254412.9537408,479,3.949385404586792
1747254413.1896825,480,3.9827375411987305
1747254413.4186249,481,3.910412311553955
1747254413.6496186,482,4.0151824951171875
1747254413.8793237,483,3.9837772846221924
1747254414.1090689,484,3.8537323474884033
1747254414.5754166,486,3.838336944580078
1747254414.807552,487,3.9240386486053467
1747254415.035643,488,3.7736082077026367
1747254415.2687945,489,3.9161834716796875
1747254415.7302456,491,3.988018274307251
1747254416.4152703,494,4.080403804779053
1747254417.3233562,498,3.8240904808044434
1747254418.0337076,501,3.990875244140625
1747254418.2729204,502,3.2708561420440674
1747254418.5091949,503,3.251429796218872
1747254419.2149012,506,3.9948668479919434
1747254419.6868103,508,4.336695671081543
1747254419.9233997,509,4.4534783363342285
1747254420.1654007,510,4.401663780212402
1747254420.410835,511,4.510138511657715
1747254420.6461658,512,4.361875534057617
1747254420.8796725,513,4.2195658683776855
1747254421.1203995,514,4.239508628845215
1747254421.849632,517,4.432205677032471
1747254422.0830603,518,4.339559555053711
1747254422.329371,519,4.329854488372803
1747254422.5798535,520,4.387966632843018
1747254423.2984865,523,4.031095504760742
1747254424.9902265,530,4.153369903564453
1747254425.7056181,533,4.156000137329102
1747254425.943188,534,3.9837646484375
1747254426.421302,536,4.348870277404785
1747254426.6568415,537,4.226463317871094
1747254426.8940275,538,4.261144638061523
1747254427.1299686,539,4.0796332359313965
1747254427.3656857,540,3.940727949142456
1747254427.841459,542,3.9444901943206787
1747254428.0785437,543,4.177814960479736
1747254428.323765,544,4.2057929039001465
1747254428.8182404,546,4.110919952392578
1747254429.065761,547,4.099029541015625
1747254429.8055484,550,4.178223133087158
1747254430.2783906,552,4.033890247344971
1747254430.7477217,554,4.316742420196533
1747254430.9886703,555,4.052850723266602
1747254431.2356455,556,4.178495407104492
1747254432.6513295,562,4.159860610961914
1747254432.8812644,563,3.9574005603790283
1747254433.1124396,564,4.057334899902344
1747254434.0396235,568,3.9807162284851074
1747254434.732141,571,4.123056888580322
1747254435.2011323,573,4.031595706939697
1747254435.9030278,576,3.007509231567383
1747254436.8349319,580,1.0117141008377075
1747254437.7612543,584,1.656263828277588
1747254437.9934387,585,1.7898119688034058
1747254438.2266092,586,1.7582021951675415
1747254438.6913462,588,1.8367787599563599
1747254439.1557267,590,2.924329996109009
1747254439.3911982,591,2.7599539756774902
1747254439.6296756,592,2.770953416824341
1747254440.105781,594,2.3757734298706055
1747254440.5894384,596,2.4358999729156494
1747254440.837293,597,4.0693159103393555
1747254441.0731049,598,2.9394145011901855
1747254441.3114629,599,3.174468755722046
1747254441.7823904,601,3.2106645107269287
1747254442.0126941,602,2.367307186126709
1747254442.2422335,603,2.8774662017822266
1747254442.6998167,605,2.1438639163970947
1747254443.3805585,608,3.7373061180114746
1747254443.8342035,610,3.304590940475464
1747254444.543177,613,3.260575294494629
1747254444.7747483,614,3.2599711418151855
1747254445.23544,616,3.1343255043029785
1747254445.7123177,618,3.137178421020508
1747254446.177535,620,3.5019118785858154
1747254446.6590917,622,3.0898680686950684
1747254446.8977807,623,3.0265207290649414
1747254447.5994697,626,3.622145652770996
1747254448.0709143,628,3.5139968395233154
1747254448.3054228,629,3.377434253692627
1747254449.2457135,633,3.3030309677124023
1747254449.7190063,635,3.6093356609344482
1747254450.1902564,637,3.5317351818084717
1747254450.885924,640,3.618896245956421
1747254451.1180584,641,3.0323657989501953
1747254451.3475099,642,3.1529524326324463
1747254451.577155,643,3.4330592155456543
1747254451.8087924,644,3.324312448501587
1747254452.0501916,645,3.263502836227417
1747254452.9831574,649,3.3890204429626465
1747254453.453601,651,3.42006516456604
1747254453.6847548,652,3.553740978240967
1747254453.9139059,653,3.164396047592163
1747254454.1426432,654,3.1926791667938232
1747254454.3726773,655,3.149055004119873
1747254455.0745208,658,3.3924877643585205
1747254455.3141723,659,3.584589719772339
1747254455.548241,660,3.3885557651519775
1747254457.1986365,667,3.4973514080047607
1747254457.904796,670,3.536642074584961
1747254459.0690987,675,3.479579448699951
1747254459.2973647,676,3.356633186340332
1747254459.530598,677,3.266744375228882
1747254460.2364988,680,3.2530651092529297
1747254460.6984537,682,3.7144217491149902
1747254460.9270337,683,3.2604870796203613
1747254461.1558585,684,3.23897123336792
1747254461.842259,687,3.256932020187378
1747254462.9978437,692,3.3035426139831543
1747254463.4540236,694,3.2757675647735596
1747254463.6880689,695,3.1993088722229004
1747254463.9160802,696,3.3525969982147217
1747254464.142529,697,3.2085959911346436
1747254464.5967991,699,3.5212862491607666
1747254465.3030837,702,3.3983426094055176
1747254465.5347064,703,3.270874500274658
1747254465.99838,705,3.394519329071045
1747254466.9314792,709,3.4669008255004883
1747254467.1647124,710,3.488895893096924
1747254467.6259458,712,3.4810612201690674
1747254468.314812,715,3.3993442058563232
1747254468.7789066,717,3.6892526149749756
1747254469.2404263,719,3.4693338871002197
1747254469.4792547,720,3.5085787773132324
1747254469.7089832,721,3.5305402278900146
1747254470.175527,723,3.0738630294799805
1747254470.6390126,725,3.287518262863159
1747254470.8776271,726,3.383965253829956
1747254471.1201372,727,3.271482467651367
1747254471.3609078,728,3.322812557220459
1747254471.6052647,729,3.367192268371582
1747254472.0811205,731,3.5462467670440674
1747254472.3191097,732,3.498387098312378
1747254472.5569522,733,3.48480486869812
1747254473.7558534,738,3.575876235961914
1747254473.9950953,739,3.2700676918029785
1747254474.2413406,740,3.448598623275757
1747254474.718427,742,3.598682165145874
1747254474.9627626,743,3.1665220260620117
1747254475.2027407,744,3.346572160720825
1747254475.4430075,745,3.5369865894317627
1747254477.128213,752,3.1623153686523438
1747254477.8546672,755,3.133937358856201
1747254478.1106915,756,3.439750909805298
1747254478.5794315,758,3.374795913696289
1747254479.7783875,763,3.3450145721435547
1747254480.012943,764,3.297905206680298
1747254480.2484841,765,3.4188098907470703
1747254480.9463537,768,3.1003236770629883
1747254481.257797,769,3.6296513080596924
1747254481.955669,772,3.389557123184204
1747254482.1883721,773,3.621206521987915
1747254482.6419945,775,3.4044342041015625
1747254482.8680184,776,3.604142904281616
1747254483.324407,778,3.6367290019989014
1747254483.556771,779,3.6400418281555176
1747254483.787482,780,3.581144332885742
1747254484.018094,781,3.633640766143799
1747254484.2532332,782,3.690920829772949
1747254485.6270158,788,3.51568341255188
1747254485.8552294,789,3.4118335247039795
1747254486.3104997,791,3.502316951751709
1747254486.763991,793,3.1914336681365967
1747254487.2153203,795,3.3698530197143555
1747254487.445206,796,3.4238669872283936
1747254488.1310654,799,3.4932987689971924
1747254488.3616333,800,3.4017436504364014
1747254489.2810433,804,3.5886833667755127
1747254489.5115092,805,3.5688486099243164
1747254489.742146,806,3.570420742034912
1747254489.9725251,807,3.5660674571990967
1747254490.670315,810,3.377986192703247
1747254491.3736424,813,3.3825275897979736
1747254492.539703,818,3.583503246307373
1747254492.774474,819,3.2839252948760986
1747254493.24906,821,3.332047700881958
1747254493.492121,822,3.518921375274658
1747254493.7356973,823,3.5146071910858154
1747254494.2079413,825,3.263566017150879
1747254494.443395,826,3.378711700439453
1747254494.671795,827,3.70247745513916
1747254494.910167,828,3.5359418392181396
1747254495.86039,832,3.6816022396087646
1747254496.092187,833,3.2159667015075684
1747254496.5623014,835,3.282125234603882
1747254496.7941473,836,3.1237523555755615
1747254497.0260718,837,3.447843551635742
1747254497.485743,839,3.358494520187378
1747254497.7150006,840,3.5022518634796143
1747254498.4140396,843,3.369307279586792
1747254498.8748152,845,3.6466383934020996
1747254500.03183,850,3.6504130363464355
1747254500.2624903,851,3.5838818550109863
1747254500.9588768,854,3.603276491165161
1747254501.6562047,857,3.4342830181121826
1747254502.347423,860,3.494497060775757
1747254502.8076782,862,3.2411296367645264
1747254503.5030801,865,3.5319983959198
1747254503.7401357,866,3.4940996170043945
1747254504.6813676,870,3.4879791736602783
1747254504.9150827,871,3.4093832969665527
1747254507.2372055,881,3.480184316635132
1747254507.697215,883,3.4026150703430176
1747254507.9278164,884,3.3854153156280518
1747254508.1564696,885,3.5195140838623047
1747254508.3845506,886,3.3730602264404297
1747254508.8393595,888,3.4381537437438965
1747254509.2987502,890,3.516472578048706
1747254509.7608027,892,3.3453712463378906
1747254510.4705503,895,3.3647561073303223
1747254510.944471,897,3.2225916385650635
1747254511.1811202,898,3.1246204376220703
1747254511.8942735,901,3.2057244777679443
1747254512.1259978,902,3.4060006141662598
1747254512.6052172,904,3.3111941814422607
1747254513.08311,906,3.381394147872925
1747254513.3212924,907,3.463352918624878
1747254513.556739,908,3.3557040691375732
1747254514.0291014,910,3.364786148071289
1747254514.2599576,911,3.5144031047821045
1747254514.9553673,914,3.526840925216675
1747254515.8784027,918,3.4013195037841797
1747254516.1109076,919,3.3329358100891113
1747254516.5705,921,2.6223180294036865
1747254517.0291939,923,1.4362455606460571
1747254517.9541292,927,1.5202680826187134
1747254518.1866064,928,2.1947808265686035
1747254518.4183998,929,2.2378265857696533
1747254518.6512127,930,2.297579526901245
1747254518.8809876,931,2.516176462173462
1747254519.1105015,932,2.529920816421509
1747254519.3434258,933,2.720358371734619
1747254519.8074236,935,3.022895097732544
1747254520.7444613,939,3.5174834728240967
1747254521.2062302,941,3.6043386459350586
1747254521.4463644,942,3.5101945400238037
1747254522.1559546,945,3.582062005996704
1747254523.0941277,949,3.7413618564605713
1747254523.8124769,952,3.8404219150543213
1747254524.2922864,954,3.7253828048706055
1747254524.5253577,955,3.5985279083251953
1747254524.7586312,956,3.5888638496398926
1747254525.7109356,960,3.168370246887207
1747254526.1791122,962,3.4965660572052
1747254526.4123363,963,3.4185826778411865
1747254526.644982,964,3.3066635131835938
1747254526.8828437,965,3.480088710784912
1747254527.3493922,967,2.840907573699951
1747254527.58644,968,3.4037728309631348
1747254528.2898374,971,3.126805543899536
1747254529.45113,976,3.3661022186279297
1747254529.928034,978,3.39530611038208
1747254530.1685133,979,3.4491240978240967
1747254530.6430168,981,3.2816317081451416
1747254530.8784044,982,3.239757776260376
1747254531.8101928,986,3.4805963039398193
1747254532.2778392,988,3.376802682876587
1747254532.5100064,989,3.1459689140319824
1747254532.7421284,990,3.316909074783325
1747254533.2022288,992,3.0499396324157715
1747254533.6624415,994,3.2879819869995117
1747254533.8921442,995,3.1667191982269287
1747254534.1216614,996,3.1311697959899902
1747254534.58045,998,3.2986183166503906
1747254534.8112636,999,3.1631126403808594
1747254535.2813263,1001,2.9814646244049072
1747254535.5214157,1002,3.1007649898529053
1747254535.754455,1003,3.101093053817749
1747254535.9886312,1004,3.0408530235290527
1747254536.221279,1005,3.1889846324920654
1747254536.4548001,1006,3.2176222801208496
1747254537.6118202,1011,2.960693120956421
1747254538.0898309,1013,3.0647377967834473
1747254538.5649402,1015,3.092862844467163
1747254538.7989419,1016,3.140857458114624
1747254539.0325282,1017,3.194216012954712
1747254540.1900597,1022,3.0685553550720215
1747254541.142501,1026,3.2850799560546875
1747254541.6105711,1028,3.1666407585144043
1747254541.8427851,1029,3.017378807067871
1747254543.2273557,1035,3.1973965167999268
1747254543.4599545,1036,2.9339101314544678
1747254543.695488,1037,3.052116632461548
1747254543.9295712,1038,3.052408456802368
1747254544.164196,1039,3.188246011734009
1747254545.088089,1043,3.192500591278076
1747254545.5432723,1045,3.269235610961914
1747254545.7748334,1046,3.193110704421997
1747254547.165741,1052,3.137681722640991
1747254547.3956287,1053,2.8195793628692627
1747254548.0881984,1056,1.5940568447113037
1747254548.5564678,1058,3.1351113319396973
1747254548.7866716,1059,3.6689136028289795
1747254549.018816,1060,3.8896243572235107
1747254549.4831953,1062,4.118369102478027
1747254550.173804,1065,4.363478660583496
1747254550.406857,1066,4.5629072189331055
1747254550.638905,1067,4.440989017486572
1747254551.104254,1069,4.736029148101807
1747254551.3354542,1070,4.560770034790039
1747254551.5657353,1071,4.652199745178223
1747254551.8018842,1072,4.49371337890625
1747254552.0350122,1073,4.66682767868042
1747254552.267163,1074,4.647900581359863
1747254552.964469,1077,4.830842971801758
1747254553.202505,1078,4.773009777069092
1747254553.6650295,1080,4.703984260559082
1747254553.897267,1081,4.650411128997803
1747254554.1328642,1082,4.794431686401367
1747254554.834317,1085,4.695392608642578
1747254555.063761,1086,4.610751152038574
1747254555.3069293,1087,4.468633651733398
1747254556.2678206,1091,4.50515604019165
1747254556.5004697,1092,4.243777275085449
1747254556.7336185,1093,4.402370929718018
1747254557.8711202,1098,4.220104217529297
1747254558.3233283,1100,3.8968608379364014
1747254558.7755344,1102,4.072933197021484
1747254559.0041723,1103,3.990011215209961
1747254559.2315052,1104,3.942586660385132
1747254559.911049,1107,4.139259338378906
1747254560.137985,1108,3.7094452381134033
1747254560.3718534,1109,3.7258856296539307
1747254560.6074705,1110,3.955904006958008
1747254560.8433843,1111,4.155466556549072
1747254561.0779269,1112,3.797041893005371
1747254561.3107028,1113,3.6599361896514893
1747254561.545318,1114,3.62306809425354
1747254562.0094163,1116,3.956402063369751
1747254562.7238262,1119,3.77675724029541
1747254563.1867068,1121,4.0162034034729
1747254563.422219,1122,3.554758071899414
1747254564.1316977,1125,3.909362316131592
1747254564.3651273,1126,3.445632219314575
1747254564.8316123,1128,3.8145432472229004
1747254565.0645075,1129,3.794341564178467
1747254565.2994869,1130,3.7846992015838623
1747254565.5386174,1131,3.3994319438934326
1747254565.770338,1132,3.7915115356445312
1747254566.2372434,1134,3.727104902267456
1747254566.4715073,1135,3.7152016162872314
1747254566.7078032,1136,4.092903137207031
1747254567.421045,1139,3.684429883956909
1747254568.1273234,1142,3.7055647373199463
1747254568.8203273,1145,4.027356147766113
1747254569.0571792,1146,3.440673828125
1747254569.523138,1148,3.4327480792999268
1747254569.762256,1149,3.425184488296509
1747254570.0161176,1150,3.973435878753662
1747254570.2551942,1151,3.812810182571411
1747254570.4945972,1152,3.8882102966308594
1747254570.739406,1153,4.114528656005859
1747254571.234578,1155,3.722541332244873
1747254572.3954458,1160,3.558964729309082
1747254572.864068,1162,3.6637587547302246
1747254573.3302622,1164,3.846198558807373
1747254573.7915013,1166,3.9652624130249023
1747254574.0240276,1167,3.836850881576538
1747254575.4116316,1173,3.6670918464660645
1747254575.6415706,1174,3.5350658893585205
1747254576.1038241,1176,3.536808490753174
1747254576.3433795,1177,3.6732406616210938
1747254576.58018,1178,3.7862422466278076
1747254577.546405,1182,3.6296353340148926
1747254578.0372956,1184,3.8177192211151123
1747254578.519279,1186,3.3793962001800537
1747254578.9871855,1188,3.727090835571289
1747254579.2240748,1189,3.6509649753570557
1747254579.4561327,1190,3.1915695667266846
1747254580.173026,1193,3.6850991249084473
1747254580.4090357,1194,3.577497720718384
1747254580.656385,1195,3.479365587234497
1747254581.1508315,1197,3.6698644161224365
1747254581.383085,1198,3.844539165496826
1747254582.097743,1201,3.780325174331665
1747254582.3297875,1202,3.8481006622314453
1747254583.021221,1205,3.8411693572998047
1747254583.2516704,1206,3.530334234237671
1747254583.4835262,1207,3.437525510787964
1747254583.9491284,1209,3.790731906890869
1747254584.8730268,1213,3.854229688644409
1747254585.1039212,1214,3.689218521118164
1747254585.3352487,1215,3.830286741256714
1747254585.8061879,1217,3.6832334995269775
1747254586.0473328,1218,3.7008066177368164
1747254587.2772064,1223,3.787111520767212
1747254587.769614,1225,3.842711925506592
1747254588.4956667,1228,3.8430817127227783
1747254588.7372735,1229,3.6586620807647705
1747254589.43605,1232,3.922149896621704
1747254589.6713016,1233,3.8164494037628174
1747254590.8561327,1238,3.824479103088379
1747254591.3279204,1240,3.876030206680298
1747254591.5671227,1241,3.555342674255371
1747254591.8055167,1242,3.2155497074127197
1747254592.0402884,1243,3.616255044937134
1747254592.2809877,1244,3.3786838054656982
1747254592.5151381,1245,3.6387345790863037
1747254592.7540843,1246,3.6954264640808105
1747254593.4596858,1249,3.3995282649993896
1747254593.6911411,1250,3.6986007690429688
1747254593.9278047,1251,3.6866512298583984
1747254594.1588619,1252,3.471625566482544
1747254594.6285973,1254,3.4414913654327393
1747254595.098815,1256,3.5137360095977783
1747254595.3314621,1257,4.0004472732543945
1747254596.0284321,1260,3.815143346786499
1747254596.2641742,1261,3.7957024574279785
1747254596.957293,1264,3.7059497833251953
1747254597.6557827,1267,3.702937126159668
1747254598.5836036,1271,3.6366302967071533
1747254599.7416778,1276,3.6995673179626465
1747254599.9761124,1277,3.61456036567688
1747254600.2065227,1278,3.777165174484253
1747254601.1422133,1282,3.5019948482513428
1747254601.8444862,1285,3.7605066299438477
1747254603.0140324,1290,3.4712743759155273
1747254603.7159255,1293,3.5609169006347656
1747254604.4095685,1296,3.577125072479248
1747254604.8742275,1298,3.73150634765625
1747254605.1060812,1299,3.675403356552124
1747254605.8044598,1302,3.6429243087768555
1747254606.731363,1306,3.6519508361816406
1747254607.6848843,1310,3.42769193649292
1747254608.620666,1314,3.615255117416382
1747254608.853502,1315,3.690248727798462
1747254610.0162187,1320,3.5426933765411377
1747254610.4795809,1322,3.3073840141296387
1747254610.7102857,1323,3.4819486141204834
1747254611.169627,1325,3.726691484451294
1747254611.3977182,1326,3.461885929107666
1747254611.8631296,1328,3.84171462059021
1747254613.495056,1335,3.8318028450012207
1747254615.5728118,1344,3.7976324558258057
1747254615.8083024,1345,3.573477029800415
1747254616.266871,1347,3.5784852504730225
1747254616.4960608,1348,3.7325186729431152
1747254617.182138,1351,3.5868732929229736
1747254617.412205,1352,3.7545127868652344
1747254617.8694062,1354,3.49373197555542
1747254618.8069098,1358,3.5067250728607178
1747254619.281406,1360,3.766084671020508
1747254620.2176619,1364,3.653686046600342
1747254620.4495,1365,3.40724515914917
1747254620.686187,1366,3.684783458709717
1747254620.9163475,1367,3.4633629322052
1747254621.14412,1368,3.6605889797210693
1747254622.0752022,1372,3.536669969558716
1747254622.3058183,1373,3.6171348094940186
1747254622.765617,1375,3.569249391555786
1747254622.9951766,1376,3.481204032897949
1747254623.9205854,1380,3.3069920539855957
1747254625.088659,1385,3.397026777267456
1747254625.319042,1386,3.335426092147827
1747254626.27003,1390,3.5334362983703613
1747254626.9922893,1393,3.1555299758911133
1747254627.72478,1396,3.429814577102661
1747254627.9660501,1397,3.2755818367004395
1747254628.4494157,1399,3.372282028198242
1747254628.687383,1400,3.436506748199463
1747254629.407454,1403,3.692030429840088
1747254629.8957105,1405,3.62093448638916
1747254631.8238163,1413,3.3533823490142822
1747254632.553374,1416,3.621781349182129
1747254632.7976356,1417,3.522319793701172
1747254633.266023,1419,3.6685469150543213
1747254633.7328362,1421,3.5838165283203125
1747254633.9641945,1422,3.6719889640808105
1747254636.059602,1431,3.4803450107574463
1747254636.2932227,1432,3.4551756381988525
1747254637.2156618,1436,3.630518913269043
1747254637.675147,1438,3.541839599609375
1747254637.9033425,1439,4.0554399490356445
1747254638.140199,1440,3.6944923400878906
1747254638.3713331,1441,3.7418770790100098
1747254639.066346,1444,3.6131486892700195
1747254639.5322132,1446,3.5696046352386475
1747254639.7629166,1447,3.5207602977752686
1747254639.9924695,1448,3.337808132171631
1747254640.2230613,1449,3.544581651687622
1747254640.4528658,1450,3.6539063453674316
1747254640.6825895,1451,3.450695753097534
1747254640.9124975,1452,3.691438674926758
1747254641.3731756,1454,3.7098746299743652
1747254641.6055388,1455,3.4835641384124756
1747254641.83269,1456,3.3945505619049072
1747254642.0602527,1457,3.4199376106262207
1747254642.2906077,1458,3.838075876235962
1747254642.5168586,1459,3.6600112915039062
1747254642.7439344,1460,3.469982385635376
1747254642.974231,1461,3.469686985015869
1747254643.4348278,1463,3.7384002208709717
1747254645.1396484,1470,3.5251922607421875
1747254645.8367631,1473,3.440645217895508
1747254646.0700796,1474,3.5433170795440674
1747254646.5479891,1476,3.5685739517211914
1747254646.7805586,1477,3.6220524311065674
1747254647.7157705,1481,3.67856764793396
1747254647.9574409,1482,3.4107091426849365
1747254648.189929,1483,3.558189630508423
1747254649.118378,1487,3.505903959274292
1747254649.3463063,1488,3.577178955078125
1747254649.5780258,1489,3.265397787094116
1747254649.810687,1490,3.410155773162842
1747254650.0479298,1491,3.2681527137756348
1747254650.5096803,1493,3.8665332794189453
1747254650.7426531,1494,3.686373233795166
1747254651.676404,1498,3.5291550159454346
1747254651.9097123,1499,3.2723381519317627
1747254652.141547,1500,3.4503657817840576
1747254652.6091323,1502,3.4725236892700195
1747254653.3193016,1505,3.496966600418091
1747254654.2509518,1509,3.5413479804992676
1747254654.4816651,1510,3.766245126724243
1747254654.7140286,1511,3.437088966369629
1747254655.1775322,1513,3.6649255752563477
1747254655.6398616,1515,3.6880815029144287
1747254655.889416,1516,3.6985666751861572
1747254657.548328,1523,3.4790399074554443
1747254658.2443564,1526,3.6777760982513428
1747254658.703206,1528,3.571721315383911
1747254660.0787592,1534,3.659954071044922
1747254660.7712097,1537,3.4686036109924316
1747254661.0026658,1538,3.592991828918457
1747254661.7050278,1541,3.5128066539764404
1747254662.6490092,1545,3.3977508544921875
1747254663.1204567,1547,3.6484718322753906
1747254663.354402,1548,3.640460252761841
1747254664.0548382,1551,3.336360454559326
1747254664.2846918,1552,3.425624370574951
1747254664.5181131,1553,3.605846881866455
1747254664.9822502,1555,3.3689687252044678
1747254665.4429386,1557,3.633857011795044
1747254666.6065626,1562,3.282074451446533
1747254667.0689018,1564,3.6202731132507324
1747254667.2994547,1565,3.3517727851867676
1747254667.5300803,1566,3.347519636154175
1747254668.0004992,1568,3.500546455383301
1747254668.461297,1570,3.4590108394622803
1747254668.691763,1571,3.519465923309326
1747254668.925016,1572,3.482978582382202
1747254669.157288,1573,3.7654623985290527
1747254669.8563151,1576,3.5859174728393555
1747254670.3211665,1578,3.5736422538757324
1747254670.5524092,1579,3.619204044342041
1747254670.7876375,1580,3.5085368156433105
1747254671.030565,1581,3.613192558288574
1747254671.2760777,1582,3.5083563327789307
1747254671.9865139,1585,3.895737409591675
1747254673.163263,1590,3.3817310333251953
1747254674.3264725,1595,3.7193996906280518
1747254674.561006,1596,3.84883189201355
1747254674.8002484,1597,3.5856590270996094
1747254675.7364666,1601,3.7358336448669434
1747254675.9688518,1602,3.661342144012451
1747254676.2097108,1603,3.3748302459716797
1747254677.84543,1610,3.6049387454986572
1747254678.0849965,1611,3.642008066177368
1747254678.5508015,1613,3.3866403102874756
1747254678.7945724,1614,3.6079418659210205
1747254679.2884204,1616,3.6061718463897705
1747254680.238477,1620,3.5117673873901367
1747254680.7217326,1622,3.870102643966675
1747254681.198377,1624,3.421447515487671
1747254681.658477,1626,3.234377384185791
1747254681.8901618,1627,3.5063235759735107
1747254682.8188705,1631,3.436640501022339
1747254683.7425964,1635,3.3119308948516846
1747254683.9717858,1636,3.235243558883667
1747254684.199357,1637,3.556421995162964
1747254684.4264174,1638,3.542450189590454
1747254684.9003189,1640,3.4475810527801514
1747254685.1338985,1641,3.4024627208709717
1747254686.3263958,1646,3.242229461669922
1747254686.5686526,1647,3.4560000896453857
1747254687.0438912,1649,3.4754717350006104
1747254687.5238397,1651,3.5065622329711914
1747254687.758485,1652,3.4306962490081787
1747254687.9943967,1653,3.523822784423828
1747254688.2298048,1654,3.7487776279449463
1747254688.6936886,1656,3.6683177947998047
1747254689.1501532,1658,3.4328267574310303
1747254690.0567856,1662,3.4713640213012695
1747254690.5132375,1664,3.4936373233795166
1747254690.9652793,1666,3.440136671066284
1747254691.6682754,1669,3.28385591506958
1747254691.9026306,1670,3.528931140899658
1747254692.8306017,1674,3.6733083724975586
1747254693.5212522,1677,3.6377832889556885
1747254693.984462,1679,3.686642646789551
1747254694.2185318,1680,3.558849811553955
1747254694.4499636,1681,3.2817652225494385
1747254694.6811619,1682,3.5244834423065186
1747254695.3819888,1685,3.4573006629943848
1747254695.6112254,1686,3.4933533668518066
1747254695.843292,1687,3.464578628540039
1747254696.0752013,1688,3.579231023788452
1747254696.3324027,1689,3.675320863723755
1747254696.5729039,1690,3.6676080226898193
1747254697.3007138,1693,3.5443146228790283
1747254697.5388088,1694,3.723424196243286
1747254697.779791,1695,3.6803672313690186
1747254698.2511375,1697,3.660189390182495
1747254698.4872947,1698,3.6629695892333984
1747254698.7307212,1699,3.454918146133423
1747254698.9748158,1700,3.6432416439056396
1747254699.4610455,1702,3.5062923431396484
1747254699.9339333,1704,3.460736036300659
1747254700.6531737,1707,3.4823575019836426
1747254701.1377828,1709,3.712817668914795
1747254701.3825974,1710,3.5713422298431396
1747254701.6298304,1711,3.4862115383148193
1747254701.877725,1712,3.5415446758270264
1747254703.3139265,1718,3.5263898372650146
1747254703.5578756,1719,3.678514242172241
1747254704.2839859,1722,3.6367623805999756
1747254704.525141,1723,3.440540313720703
1747254704.7720883,1724,3.629265785217285
1747254705.0111306,1725,3.4723684787750244
1747254706.1867049,1730,3.510549306869507
1747254708.0770173,1738,3.5989136695861816
1747254708.314387,1739,3.7901439666748047
1747254708.5571153,1740,3.686314821243286
1747254709.2684422,1743,3.788405656814575
1747254709.7285964,1745,3.524543285369873
1747254710.418936,1748,3.410315752029419
1747254710.6468883,1749,3.5456161499023438
1747254710.878022,1750,3.5951128005981445
1747254711.114197,1751,3.642566680908203
1747254711.590715,1753,3.691352128982544
1747254711.8239439,1754,3.5645737648010254
1747254712.528005,1757,3.3949015140533447
1747254713.6971078,1762,3.476062774658203
1747254713.9292586,1763,3.8223485946655273
1747254714.3968801,1765,3.537855863571167
1747254714.6290677,1766,3.2100536823272705
1747254715.0852787,1768,3.4914097785949707
1747254716.7555234,1775,3.1753225326538086
1747254717.0008893,1776,3.4594757556915283
1747254717.2369227,1777,3.517442464828491
1747254717.9494176,1780,3.4631335735321045
1747254718.1867008,1781,3.375305414199829
1747254718.8895514,1784,3.4273927211761475
1747254719.1225162,1785,3.278602361679077
1747254719.3575523,1786,3.4026570320129395
1747254719.5905166,1787,3.6308836936950684
1747254720.0557299,1789,3.4697511196136475
1747254720.286162,1790,3.2854766845703125
1747254720.7535503,1792,3.489236354827881
1747254721.2284837,1794,3.545548915863037
1747254721.705622,1796,3.4650187492370605
1747254721.9443653,1797,3.564629316329956
1747254722.6568818,1800,3.516949415206909
1747254723.124379,1802,3.5324366092681885
1747254723.3584392,1803,3.6628239154815674
1747254723.5876217,1804,3.423238515853882
1747254724.5090454,1808,3.2344777584075928
1747254724.977341,1810,3.513939619064331
1747254725.9145777,1814,3.470876693725586
1747254726.3845556,1816,3.5420384407043457
1747254726.8452904,1818,3.115553379058838
1747254727.075733,1819,3.3949615955352783
1747254727.9955175,1823,3.5754730701446533
1747254728.6811616,1826,3.3571150302886963
1747254728.90932,1827,3.411580801010132
1747254729.368553,1829,3.3567028045654297
1747254729.6138873,1830,3.360114336013794
1747254730.0831635,1832,3.3480730056762695
1747254730.310563,1833,3.4094197750091553
1747254730.5386567,1834,3.27935791015625
1747254730.9931705,1836,3.4265568256378174
1747254731.2216327,1837,3.545565128326416
1747254731.459441,1838,3.6334872245788574
1747254732.842606,1844,3.5732719898223877
1747254733.0729249,1845,3.2853753566741943
1747254733.301162,1846,3.3382408618927
1747254733.5314004,1847,3.4987573623657227
1747254733.760341,1848,3.567385673522949
1747254734.4563196,1851,3.2642037868499756
1747254734.9181588,1853,3.4211699962615967
1747254735.6140714,1856,3.379483222961426
1747254736.5558872,1860,3.3088011741638184
1747254737.483322,1864,3.5496556758880615
1747254737.7136679,1865,3.387026071548462
1747254737.942597,1866,3.35270619392395
1747254738.1730177,1867,3.6070148944854736
1747254739.1059453,1871,3.593973398208618
1747254739.3399265,1872,3.404578447341919
1747254739.576502,1873,3.331066131591797
1747254739.8120518,1874,3.3528497219085693
1747254740.0435467,1875,3.305701732635498
1747254740.5192685,1877,3.530056953430176
1747254740.9850783,1879,3.5993547439575195
1747254741.2233093,1880,3.357990026473999
1747254741.9355197,1883,3.453704833984375
1747254742.1739442,1884,3.3354415893554688
1747254742.6470952,1886,3.512558937072754
1747254743.1148565,1888,3.4387686252593994
1747254743.5875058,1890,3.5558793544769287
1747254743.8236966,1891,3.551356554031372
1747254744.7648108,1895,3.3166918754577637
1747254745.7044532,1899,3.5467686653137207
1747254746.1595461,1901,3.5922818183898926
1747254746.3868275,1902,3.5624051094055176
1747254747.3066103,1906,3.433444023132324
1747254747.7677474,1908,3.3984262943267822
1747254748.000971,1909,3.507364511489868
1747254748.2335937,1910,3.3818869590759277
1747254748.9309397,1913,3.4514195919036865
1747254749.6280358,1916,3.461759328842163
1747254750.0961447,1918,3.435218095779419
1747254751.5011532,1924,3.5495541095733643
1747254751.7380168,1925,3.6040098667144775
1747254751.968755,1926,3.378692626953125
1747254752.4314497,1928,3.339895009994507
1747254752.6619728,1929,3.6559488773345947
1747254753.356895,1932,3.6471595764160156
1747254754.0507243,1935,3.3737897872924805
1747254754.2837498,1936,3.5999646186828613
1747254754.9813354,1939,3.38224196434021
1747254755.2123432,1940,3.4967920780181885
1747254755.4423468,1941,3.489022731781006
1747254755.6734347,1942,3.5328917503356934
1747254756.3656964,1945,3.1685805320739746
1747254756.834151,1947,3.4099912643432617
1747254757.5248423,1950,3.487750291824341
1747254757.755193,1951,3.4292049407958984
1747254758.2151113,1953,3.601288080215454
1747254758.910655,1956,3.3491060733795166
1747254759.8443248,1960,3.406013250350952
1747254760.0748324,1961,3.531292676925659
1747254760.3069167,1962,3.4460389614105225
1747254760.5405114,1963,3.582331418991089
1747254760.7780344,1964,3.5821497440338135
1747254761.2552586,1966,3.6061770915985107
1747254761.486451,1967,3.4948718547821045
1747254761.7236183,1968,3.730820894241333
1747254761.9563076,1969,3.413912057876587
1747254763.3542016,1975,3.5071041584014893
1747254763.8191633,1977,3.462925672531128
1747254764.0508132,1978,3.29962158203125
1747254764.2872527,1979,3.530808210372925
1747254764.5192068,1980,3.561838388442993
1747254764.7515833,1981,3.737764358520508
1747254764.9871147,1982,3.6713428497314453
1747254765.219433,1983,3.699937582015991
1747254765.6888208,1985,3.435356855392456
1747254766.1598687,1987,3.250850200653076
1747254766.390965,1988,3.381840467453003
1747254766.6247897,1989,3.5116219520568848
1747254767.08959,1991,3.6788136959075928
1747254767.3204436,1992,3.703193187713623
1747254767.549641,1993,3.445286989212036
1747254768.0125742,1995,3.6612470149993896
1747254768.9365764,1999,3.4135780334472656


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_53_001972-tag-train_loss.csv <==
Wall time,Step,Value
1747254298.9727871,0,2.3040640354156494
1747254299.7495723,3,2.2017340660095215
1747254299.984303,4,2.169707775115967
1747254301.3922834,10,1.8862521648406982
1747254301.6312952,11,2.140172004699707
1747254302.3319159,14,1.877259612083435
1747254302.5641413,15,2.2791199684143066
1747254303.2698648,18,1.4137974977493286
1747254303.5111988,19,1.3353949785232544
1747254303.7496004,20,1.803798794746399
1747254304.2344003,22,1.7143285274505615
1747254304.4704862,23,1.5304040908813477
1747254305.1964397,26,1.1228015422821045
1747254305.4344401,27,1.2753872871398926
1747254306.8686228,33,1.6294970512390137
1747254307.5986552,36,1.14384126663208
1747254307.8418322,37,1.0022579431533813
1747254308.0820947,38,0.9260900616645813
1747254308.3190038,39,0.7017637491226196
1747254308.5583081,40,0.7398421764373779
1747254310.2735574,47,0.6200370192527771
1747254310.5142539,48,0.4815276265144348
1747254310.7589862,49,0.4681739807128906
1747254311.2337954,51,0.8091611266136169
1747254311.4785733,52,0.8119537830352783
1747254311.9486442,54,0.6405941843986511
1747254312.6630385,57,0.5551662445068359
1747254313.3611002,60,0.4059423804283142
1747254313.5959141,61,0.3049820363521576
1747254313.8337767,62,0.3518351912498474
1747254314.0662937,63,0.4149724245071411
1747254314.5464125,65,0.6918833255767822
1747254314.7800908,66,0.7940601110458374
1747254315.015762,67,0.5304086804389954
1747254315.253536,68,0.7549898624420166
1747254315.719654,70,0.5431933403015137
1747254315.9513805,71,0.46505865454673767
1747254317.4144804,77,0.26073962450027466
1747254317.9120767,79,0.27517300844192505
1747254318.1750789,80,0.31102418899536133
1747254318.6545582,82,0.2597140669822693
1747254318.894345,83,0.34387028217315674
1747254319.3777056,85,0.2524789571762085
1747254320.3694258,89,0.5913947820663452
1747254320.606616,90,0.44073182344436646
1747254321.7927866,95,0.31577974557876587
1747254322.7683573,99,0.2952559292316437
1747254323.0249367,100,0.23869146406650543
1747254323.7697263,103,0.4636573791503906
1747254324.5052445,106,0.3225291967391968
1747254324.7489352,107,0.4181361198425293
1747254325.2473161,109,0.5010898113250732
1747254326.4466772,114,0.29436635971069336
1747254326.9171014,116,0.28152745962142944
1747254328.109888,121,0.20260076224803925
1747254329.0418851,125,0.17269983887672424
1747254329.2721076,126,0.2326245903968811
1747254329.7385478,128,0.14053836464881897
1747254330.1938457,130,0.1250135749578476
1747254330.4282703,131,0.24050049483776093
1747254330.6557248,132,0.13618314266204834
1747254331.6204813,136,0.16925692558288574
1747254331.8642757,137,0.25673750042915344
1747254333.336902,143,0.21310487389564514
1747254333.5828805,144,0.2708591818809509
1747254334.0751672,146,0.1933983415365219
1747254334.3145869,147,0.19851043820381165
1747254335.0158305,150,0.24718104302883148
1747254336.6588075,157,0.39997947216033936
1747254337.1521344,159,0.14778192341327667
1747254337.392957,160,0.143966406583786
1747254337.8850086,162,0.2830807566642761
1747254338.3607721,164,0.45613574981689453
1747254338.844927,166,0.1378810703754425
1747254339.7966633,170,0.14644348621368408
1747254340.0312912,171,0.22271864116191864
1747254340.2751687,172,0.22577381134033203
1747254341.0002265,175,0.11147969961166382
1747254341.2345486,176,0.15604296326637268
1747254341.4687421,177,0.15796440839767456
1747254341.7071953,178,0.21986296772956848
1747254342.1758792,180,0.17888835072517395
1747254342.4121318,181,0.1477239429950714
1747254343.1200988,184,0.11646492779254913
1747254343.3559947,185,0.14828641712665558
1747254343.5926883,186,0.26842373609542847
1747254344.2979703,189,0.15224382281303406
1747254344.538164,190,0.1694430708885193
1747254344.7821872,191,0.18484088778495789
1747254345.0127728,192,0.2988935112953186
1747254345.7364056,195,0.2474493831396103
1747254346.6613843,199,0.5142123699188232
1747254346.8910446,200,0.35506564378738403
1747254347.3470426,202,0.20403115451335907
1747254347.574721,203,0.12754380702972412
1747254347.8117688,204,0.12022267282009125
1747254348.0505333,205,0.16313758492469788
1747254348.5245245,207,0.1272524893283844
1747254348.9969213,209,0.10214792191982269
1747254349.4714622,211,0.19955138862133026
1747254349.949264,213,0.11859055608510971
1747254350.4150424,215,0.15718668699264526
1747254350.6482072,216,0.20354589819908142
1747254351.1110888,218,0.16159257292747498
1747254351.3528833,219,0.15402480959892273
1747254351.5890014,220,0.15969707071781158
1747254351.8223941,221,0.12315456569194794
1747254352.0602548,222,0.2135225534439087
1747254352.5279288,224,0.17426413297653198
1747254352.7659683,225,0.1141091138124466
1747254353.7075703,229,0.12301620095968246
1747254355.120496,235,0.14515718817710876
1747254355.589381,237,0.1078307032585144
1747254355.824322,238,0.12003917247056961
1747254356.067711,239,0.13939952850341797
1747254356.5389807,241,0.15140560269355774
1747254356.776589,242,0.14392507076263428
1747254357.2426424,244,0.16854631900787354
1747254357.4803553,245,0.2218412458896637
1747254357.7108145,246,0.24548712372779846
1747254357.9512763,247,0.22623828053474426
1747254359.114754,252,0.1391366720199585
1747254359.3470743,253,0.1257317066192627
1747254359.5791934,254,0.09867128729820251
1747254360.2810352,257,0.14053907990455627
1747254360.5140042,258,0.09968126565217972
1747254360.7470558,259,0.10938698053359985
1747254360.978534,260,0.1102864146232605
1747254361.4511108,262,0.10574432462453842
1747254363.3335185,270,0.20440557599067688
1747254363.5824606,271,0.1112651601433754
1747254364.3030481,274,0.1578768640756607
1747254364.5470645,275,0.11809476464986801
1747254364.7913826,276,0.14097115397453308
1747254365.2847648,278,0.08537156879901886
1747254365.760084,280,0.12011100351810455
1747254366.2308457,282,0.10206349194049835
1747254366.4712646,283,0.1518351435661316
1747254366.9377294,285,0.09669241309165955
1747254367.4019816,287,0.12038827687501907
1747254367.634444,288,0.08258562535047531
1747254368.09956,290,0.10874330252408981
1747254369.2602077,295,0.15367385745048523
1747254369.49961,296,0.25853273272514343
1747254369.73444,297,0.437833309173584
1747254369.96496,298,0.5333017110824585
1747254371.38144,304,0.15270939469337463
1747254371.842686,306,0.06640174984931946
1747254372.3062952,308,0.08607309311628342
1747254372.5468938,309,0.097686268389225
1747254373.2494128,312,0.10607022792100906
1747254373.4789615,313,0.08600394427776337
1747254374.1708143,316,0.08390627801418304
1747254374.6407857,318,0.12846598029136658
1747254374.8731537,319,0.10803170502185822
1747254375.5673532,322,0.08567680418491364
1747254376.0263054,324,0.12058629095554352
1747254377.165045,329,0.14678919315338135
1747254377.393614,330,0.09266488254070282
1747254377.6263437,331,0.08085176348686218
1747254377.8677502,332,0.09907136857509613
1747254379.0375836,337,0.054135121405124664
1747254379.2792945,338,0.07363257557153702
1747254379.7544756,340,0.1534622609615326
1747254380.4656997,343,0.08140750229358673
1747254380.7041733,344,0.06707162410020828
1747254380.937159,345,0.06494233012199402
1747254381.1711378,346,0.06947687268257141
1747254381.651332,348,0.09807516634464264
1747254382.1158571,350,0.16474372148513794
1747254382.5905254,352,0.09728250652551651
1747254382.8227866,353,0.13574914634227753
1747254383.0569797,354,0.1167559027671814
1747254384.0005198,358,0.09706612676382065
1747254384.4688554,360,0.11882218718528748
1747254384.9374356,362,0.06825845688581467
1747254385.1701083,363,0.14532335102558136
1747254385.4094832,364,0.07087069749832153
1747254385.6483681,365,0.06308785080909729
1747254385.8880568,366,0.07668954879045486
1747254386.1208959,367,0.13773022592067719
1747254386.354131,368,0.07773713022470474
1747254387.7622862,374,0.11135228723287582
1747254388.4602177,377,0.07236044853925705
1747254388.7000165,378,0.054226331412792206
1747254390.3801546,385,0.09918007254600525
1747254390.622764,386,0.07467836141586304
1747254391.5960438,390,0.062288086861371994
1747254391.8454382,391,0.07061159610748291
1747254392.0817342,392,0.07467867434024811
1747254392.3188567,393,0.12455806881189346
1747254392.5570762,394,0.10786499828100204
1747254392.7939541,395,0.14128687977790833
1747254393.0338345,396,0.0431450754404068
1747254393.274054,397,0.1709718108177185
1747254393.5136008,398,0.09915539622306824
1747254393.7592719,399,0.051090918481349945
1747254394.2376432,401,0.06329211592674255
1747254394.4793785,402,0.09028521180152893
1747254394.9684572,404,0.13442575931549072
1747254395.9493968,408,0.04884723201394081
1747254396.1938932,409,0.12617722153663635
1747254396.9301867,412,0.06139856576919556
1747254397.1806607,413,0.10206486284732819
1747254397.4284363,414,0.08442296087741852
1747254397.6805892,415,0.11517191678285599
1747254398.4131885,418,0.2375437617301941
1747254399.1245787,421,0.09801485389471054
1747254399.3584478,422,0.04346783831715584
1747254400.0544684,425,0.08009976148605347
1747254400.292658,426,0.0753459483385086
1747254401.229065,430,0.06802565604448318
1747254401.4607582,431,0.136198952794075
1747254402.1709824,434,0.056949105113744736
1747254402.4115973,435,0.08796872198581696
1747254402.6455235,436,0.0684645026922226
1747254402.8890386,437,0.10250599682331085
1747254403.1265585,438,0.08605319261550903
1747254403.3662865,439,0.06435582786798477
1747254403.5980086,440,0.12220893800258636
1747254403.8313131,441,0.05661088228225708
1747254404.2969058,443,0.07763908058404922
1747254404.5305486,444,0.04865351319313049
1747254404.7604551,445,0.05977499485015869
1747254404.9910414,446,0.040648505091667175
1747254405.9231114,450,0.0995367094874382
1747254406.1550694,451,0.0317135751247406
1747254406.3897963,452,0.05954905226826668
1747254406.6215026,453,0.08842047303915024
1747254406.8586001,454,0.07574832439422607
1747254407.3326724,456,0.04756808280944824
1747254407.8044333,458,0.06140643358230591
1747254408.2794707,460,0.055007174611091614
1747254408.5146203,461,0.06079719960689545
1747254409.2122946,464,0.13475385308265686
1747254409.442519,465,0.04375879466533661
1747254409.6789768,466,0.060915686190128326
1747254410.15682,468,0.10930066555738449
1747254410.6418037,470,0.055300273001194
1747254411.6154377,474,0.10204458981752396
1747254411.8605413,475,0.050142258405685425
1747254412.5797884,478,0.08357574045658112
1747254412.8093352,479,0.049291081726551056
1747254413.0450716,480,0.09337455034255981
1747254413.2741063,481,0.07418393343687057
1747254413.5053437,482,0.07162024080753326
1747254413.734896,483,0.11196795850992203
1747254413.964828,484,0.03956060856580734
1747254414.4252505,486,0.0686747133731842
1747254414.6653094,487,0.056556448340415955
1747254414.8942504,488,0.11860567331314087
1747254415.126759,489,0.10193994641304016
1747254415.587346,491,0.06336916238069534
1747254416.2735524,494,0.04799496382474899
1747254417.1806273,498,0.10795587301254272
1747254417.8837647,501,0.2013927400112152
1747254418.1226096,502,0.2845107913017273
1747254418.3580623,503,0.36339622735977173
1747254419.0647027,506,0.11955776065587997
1747254419.53723,508,0.06455716490745544
1747254419.7737153,509,0.08370852470397949
1747254420.0103033,510,0.06361711025238037
1747254420.2561824,511,0.061820387840270996
1747254420.495641,512,0.0906132385134697
1747254420.7307284,513,0.07165534794330597
1747254420.971871,514,0.05804140865802765
1747254421.695609,517,0.03155532479286194
1747254421.9379237,518,0.04777882993221283
1747254422.1763465,519,0.054597798734903336
1747254422.4277804,520,0.06169981509447098
1747254423.1485,523,0.08006487041711807
1747254424.8361702,530,0.08048658072948456
1747254425.5555062,533,0.07561247795820236
1747254425.7900581,534,0.11353452503681183
1747254426.2701743,536,0.0519394613802433
1747254426.5058222,537,0.07829270511865616
1747254426.741692,538,0.0693584531545639
1747254426.9796262,539,0.06228896230459213
1747254427.2157226,540,0.07251223176717758
1747254427.691222,542,0.09626872837543488
1747254427.9274294,543,0.053831640630960464
1747254428.170198,544,0.03698441758751869
1747254428.6665046,546,0.05183365195989609
1747254428.9112117,547,0.02776842564344406
1747254429.6548371,550,0.13115665316581726
1747254430.13333,552,0.08346192538738251
1747254430.6057372,554,0.03624487668275833
1747254430.8454707,555,0.06216837465763092
1747254431.086515,556,0.07616838812828064
1747254432.5037127,562,0.06515543162822723
1747254432.7375011,563,0.04696667566895485
1747254432.9697106,564,0.05677478760480881
1747254433.894784,568,0.03356339782476425
1747254434.5871372,571,0.06873172521591187
1747254435.0546198,573,0.058793384581804276
1747254435.7579854,576,0.4019460678100586
1747254436.6907208,580,16.550525665283203
1747254437.616634,584,2.1361865997314453
1747254437.847505,585,2.0464303493499756
1747254438.079686,586,1.978238821029663
1747254438.5468528,588,1.877053141593933
1747254439.010774,590,1.5815941095352173
1747254439.2454524,591,1.4263935089111328
1747254439.483124,592,1.3472263813018799
1747254439.9503293,594,1.2481802701950073
1747254440.4345536,596,1.331667423248291
1747254440.680964,597,1.0651161670684814
1747254440.9244268,598,0.9343559741973877
1747254441.1668959,599,0.9913520812988281
1747254441.6394737,601,0.6977996230125427
1747254441.8697252,602,0.71303790807724
1747254442.0992408,603,0.7473933696746826
1747254442.558362,605,0.9973679184913635
1747254443.2382882,608,0.5420323610305786
1747254443.691808,610,0.43940675258636475
1747254444.3983295,613,0.5613555908203125
1747254444.6293933,614,0.4493413269519806
1747254445.0902467,616,0.23752471804618835
1747254445.5581326,618,0.23630332946777344
1747254446.0311344,620,0.23581090569496155
1747254446.5135872,622,0.25727206468582153
1747254446.7514386,623,0.43560999631881714
1747254447.4529717,626,0.2704828977584839
1747254447.9230075,628,0.254300057888031
1747254448.1594348,629,0.2642788589000702
1747254449.099704,633,0.24002505838871002
1747254449.5742471,635,0.15744055807590485
1747254450.0464356,637,0.13520288467407227
1747254450.7387068,640,0.1815747320652008
1747254450.97177,641,0.22468839585781097
1747254451.2035697,642,0.22147560119628906
1747254451.4326756,643,0.23034389317035675
1747254451.6630254,644,0.19073642790317535
1747254451.907364,645,0.18011517822742462
1747254452.8414385,649,0.12712648510932922
1747254453.3100533,651,0.13292661309242249
1747254453.5399253,652,0.1297226995229721
1747254453.7721562,653,0.1949305534362793
1747254453.999596,654,0.1682405173778534
1747254454.2295928,655,0.1879737675189972
1747254454.9290104,658,0.1185176819562912
1747254455.1682563,659,0.10891209542751312
1747254455.402042,660,0.15557913482189178
1747254457.0520666,667,0.08934475481510162
1747254457.7593584,670,0.07101629674434662
1747254458.9275002,675,0.21690253913402557
1747254459.154955,676,0.1076636016368866
1747254459.386028,677,0.0903414860367775
1747254460.0946314,680,0.13124310970306396
1747254460.5567303,682,0.09933644533157349
1747254460.7846813,683,0.14692185819149017
1747254461.013433,684,0.13576045632362366
1747254461.6997712,687,0.13170844316482544
1747254462.8563156,692,0.07047949731349945
1747254463.3106945,694,0.08137056976556778
1747254463.545685,695,0.08205842971801758
1747254463.773968,696,0.1145702451467514
1747254464.0003502,697,0.13870693743228912
1747254464.4542181,699,0.13674648106098175
1747254465.1574366,702,0.09420124441385269
1747254465.3877735,703,0.10672703385353088
1747254465.8515413,705,0.22760771214962006
1747254466.786453,709,0.12668156623840332
1747254467.0199656,710,0.055669575929641724
1747254467.480564,712,0.07312163710594177
1747254468.170606,715,0.05990748852491379
1747254468.6331463,717,0.09871204197406769
1747254469.0958176,719,0.12878206372261047
1747254469.3337867,720,0.09395529329776764
1747254469.56455,721,0.05296728387475014
1747254470.0300045,723,0.05610734224319458
1747254470.4935763,725,0.09567265212535858
1747254470.7314825,726,0.08436809480190277
1747254470.9677913,727,0.04750146344304085
1747254471.2085097,728,0.1422741860151291
1747254471.4517791,729,0.11675207316875458
1747254471.928563,731,0.07076139748096466
1747254472.166636,732,0.08533814549446106
1747254472.404438,733,0.12936201691627502
1747254473.6046202,738,0.09797956049442291
1747254473.8454115,739,0.11999933421611786
1747254474.090348,740,0.12221898138523102
1747254474.5675044,742,0.08311483263969421
1747254474.813086,743,0.1007625013589859
1747254475.049175,744,0.14436471462249756
1747254475.2905877,745,0.11428026854991913
1747254476.9780133,752,0.06133660674095154
1747254477.703108,755,0.10893841087818146
1747254477.9465165,756,0.08369219303131104
1747254478.433146,758,0.07406779378652573
1747254479.6320097,763,0.09479723870754242
1747254479.8652883,764,0.14998707175254822
1747254480.1024785,765,0.18132099509239197
1747254480.8017988,768,0.08991535753011703
1747254481.110462,769,0.09777003526687622
1747254481.8110623,772,0.05917888507246971
1747254482.043378,773,0.03957616537809372
1747254482.5005074,775,0.12989281117916107
1747254482.7268186,776,0.08535829931497574
1747254483.1792834,778,0.044355329126119614
1747254483.4087899,779,0.09512871503829956
1747254483.6441364,780,0.07322704046964645
1747254483.8747633,781,0.06774217635393143
1747254484.1106257,782,0.062117040157318115
1747254485.4851563,788,0.05103673040866852
1747254485.7123652,789,0.0673900693655014
1747254486.1688886,791,0.08372913300991058
1747254486.6219873,793,0.1343868225812912
1747254487.0727932,795,0.069931760430336
1747254487.3001,796,0.06535623967647552
1747254487.988698,799,0.037329159677028656
1747254488.2201176,800,0.12515990436077118
1747254489.1354227,804,0.056142404675483704
1747254489.3656309,805,0.03615352511405945
1747254489.5968673,806,0.03336836397647858
1747254489.8282135,807,0.04017149284482002
1747254490.5243006,810,0.029456553980708122
1747254491.2271023,813,0.08822964131832123
1747254492.393281,818,0.03499436751008034
1747254492.6270068,819,0.06934626400470734
1747254493.1026163,821,0.07827828824520111
1747254493.3464348,822,0.03171806037425995
1747254493.5871506,823,0.03369811549782753
1747254494.0583186,825,0.04587315395474434
1747254494.300806,826,0.06117590516805649
1747254494.5289714,827,0.043554384261369705
1747254494.767556,828,0.08061766624450684
1747254495.7158337,832,0.08216112852096558
1747254495.9466038,833,0.08135291188955307
1747254496.4162238,835,0.044099967926740646
1747254496.6479754,836,0.045184165239334106
1747254496.8808954,837,0.03470638021826744
1747254497.341499,839,0.051014360040426254
1747254497.5696888,840,0.02648414671421051
1747254498.2674077,843,0.041245754808187485
1747254498.7305586,845,0.07302476465702057
1747254499.8875568,850,0.09745040535926819
1747254500.1182857,851,0.07803837209939957
1747254500.8123212,854,0.05091169849038124
1747254501.5092957,857,0.04400515928864479
1747254502.2030518,860,0.06512755900621414
1747254502.6629066,862,0.049610480666160583
1747254503.3580887,865,0.02133816108107567
1747254503.5885582,866,0.07398809492588043
1747254504.5392091,870,0.042142514139413834
1747254504.7732186,871,0.026515502482652664
1747254507.0920718,881,0.04398301616311073
1747254507.5522594,883,0.02871411107480526
1747254507.7816422,884,0.04045601561665535
1747254508.0119817,885,0.08303582668304443
1747254508.2406197,886,0.03779797628521919
1747254508.6958456,888,0.04446420818567276
1747254509.1526763,890,0.05333307385444641
1747254509.6164856,892,0.0643378421664238
1747254510.324344,895,0.04409673437476158
1747254510.7980657,897,0.07383314520120621
1747254511.0357811,898,0.03252227604389191
1747254511.74884,901,0.03398052603006363
1747254511.9813032,902,0.04857151582837105
1747254512.4604225,904,0.056709907948970795
1747254512.937719,906,0.09349744766950607
1747254513.17513,907,0.031699225306510925
1747254513.4083133,908,0.04750879108905792
1747254513.8802872,910,0.04603163152933121
1747254514.115913,911,0.062135230749845505
1747254514.8109586,914,0.021049797534942627
1747254515.734539,918,0.05262838676571846
1747254515.9658167,919,0.05941130220890045
1747254516.425944,921,0.6246511936187744
1747254516.8850749,923,2.427217483520508
1747254517.810076,927,1.9117720127105713
1747254518.042,928,1.8136751651763916
1747254518.2739484,929,1.6871743202209473
1747254518.506705,930,1.6865358352661133
1747254518.7367194,931,1.6035406589508057
1747254518.965981,932,1.468380331993103
1747254519.1991632,933,1.420464038848877
1747254519.661309,935,1.2593684196472168
1747254520.6011035,939,0.8631150722503662
1747254521.0613768,941,1.0401809215545654
1747254521.2988117,942,0.7377364039421082
1747254522.0084014,945,0.7327291965484619
1747254522.9445024,949,0.47940075397491455
1747254523.6658053,952,0.44085949659347534
1747254524.1467118,954,0.36914175748825073
1747254524.3803337,955,0.30808043479919434
1747254524.6120892,956,0.30729979276657104
1747254525.565131,960,0.3185519576072693
1747254526.0334237,962,0.20215457677841187
1747254526.266618,963,0.19383494555950165
1747254526.5002499,964,0.22237804532051086
1747254526.73774,965,0.1765265166759491
1747254527.204565,967,0.26608818769454956
1747254527.441244,968,0.16780763864517212
1747254528.1465404,971,0.15551415085792542
1747254529.3083863,976,0.13727967441082
1747254529.786042,978,0.1472403109073639
1747254530.0142012,979,0.12934167683124542
1747254530.4972484,981,0.15027782320976257
1747254530.7336423,982,0.13224980235099792
1747254531.6642683,986,0.08106255531311035
1747254532.131525,988,0.08749528229236603
1747254532.365536,989,0.09316198527812958
1747254532.5972896,990,0.14959615468978882
1747254533.05759,992,0.09453047811985016
1747254533.5181696,994,0.10563841462135315
1747254533.7475915,995,0.09073656797409058
1747254533.977249,996,0.1111374944448471
1747254534.4364696,998,0.10204370319843292
1747254534.6653023,999,0.07007599622011185
1747254535.1349216,1001,0.11247745901346207
1747254535.3753107,1002,0.061296433210372925
1747254535.60751,1003,0.08976604789495468
1747254535.8422225,1004,0.11614684015512466
1747254536.075128,1005,0.0726269781589508
1747254536.3082066,1006,0.06977933645248413
1747254537.4621186,1011,0.055513568222522736
1747254537.9395473,1013,0.07655884325504303
1747254538.4214058,1015,0.06454694271087646
1747254538.6555333,1016,0.05284015089273453
1747254538.884758,1017,0.0651082843542099
1747254540.048316,1022,0.08084970712661743
1747254540.9982016,1026,0.06221595034003258
1747254541.4659677,1028,0.06521927565336227
1747254541.6984823,1029,0.06742068380117416
1747254543.0825675,1035,0.055275045335292816
1747254543.3142004,1036,0.06842023134231567
1747254543.5494788,1037,0.041012778878211975
1747254543.7834015,1038,0.051983535289764404
1747254544.019803,1039,0.04545610398054123
1747254544.9437668,1043,0.07909014075994492
1747254545.4009242,1045,0.09528286755084991
1747254545.630181,1046,0.04715210571885109
1747254547.0200727,1052,0.16011375188827515
1747254547.2500854,1053,0.28296828269958496
1747254547.9429703,1056,2.8531720638275146
1747254548.411232,1058,1.0246567726135254
1747254548.641991,1059,0.8228425979614258
1747254548.8720064,1060,0.630249559879303
1747254549.3391442,1062,0.6631290316581726
1747254550.0279193,1065,0.536038875579834
1747254550.2597487,1066,0.45176637172698975
1747254550.493056,1067,0.398963987827301
1747254550.9595923,1069,0.4418795704841614
1747254551.1899724,1070,0.4586421251296997
1747254551.4213347,1071,0.3882143497467041
1747254551.656848,1072,0.3373194932937622
1747254551.8892558,1073,0.4218645691871643
1747254552.121606,1074,0.31587979197502136
1747254552.8180654,1077,0.3488904535770416
1747254553.0580072,1078,0.4060816168785095
1747254553.521312,1080,0.32386428117752075
1747254553.751079,1081,0.3053206503391266
1747254553.9868276,1082,0.2943350672721863
1747254554.6928678,1085,0.2428516149520874
1747254554.922464,1086,0.2591410279273987
1747254555.151132,1087,0.29158735275268555
1747254556.121005,1091,0.18976818025112152
1747254556.3567274,1092,0.2265441119670868
1747254556.5879292,1093,0.2085062563419342
1747254557.7288728,1098,0.16091075539588928
1747254558.1813781,1100,0.14763733744621277
1747254558.6332347,1102,0.13465404510498047
1747254558.8594801,1103,0.14562897384166718
1747254559.088765,1104,0.1386556476354599
1747254559.769158,1107,0.12173795700073242
1747254559.9954648,1108,0.10176947712898254
1747254560.229072,1109,0.2051076591014862
1747254560.4619296,1110,0.10082516074180603
1747254560.6963592,1111,0.14058321714401245
1747254560.9328077,1112,0.20554973185062408
1747254561.1638892,1113,0.13243749737739563
1747254561.399295,1114,0.0947347953915596
1747254561.8666227,1116,0.13356557488441467
1747254562.5761719,1119,0.09953644126653671
1747254563.0411923,1121,0.0518341064453125
1747254563.2770333,1122,0.07961264252662659
1747254563.9822261,1125,0.08138976991176605
1747254564.220482,1126,0.11338409036397934
1747254564.6869483,1128,0.08205835521221161
1747254564.9192948,1129,0.09715713560581207
1747254565.153833,1130,0.095606729388237
1747254565.3923397,1131,0.12969979643821716
1747254565.6260455,1132,0.15675020217895508
1747254566.0905557,1134,0.07689113914966583
1747254566.3237584,1135,0.11186302453279495
1747254566.5598078,1136,0.02978944405913353
1747254567.2754548,1139,0.09056824445724487
1747254567.9774566,1142,0.09127593785524368
1747254568.677276,1145,0.06604262441396713
1747254568.9140851,1146,0.11963385343551636
1747254569.3801208,1148,0.06588059663772583
1747254569.6103623,1149,0.10616865754127502
1747254569.8637779,1150,0.09673255681991577
1747254570.1062157,1151,0.088196761906147
1747254570.3481026,1152,0.05367308109998703
1747254570.5908213,1153,0.07471875846385956
1747254571.0820258,1155,0.04789729416370392
1747254572.252783,1160,0.058224983513355255
1747254572.7180936,1162,0.019307676702737808
1747254573.1833239,1164,0.09749861061573029
1747254573.646812,1166,0.08145999163389206
1747254573.8768914,1167,0.055128127336502075
1747254575.254397,1173,0.0742359384894371
1747254575.4975703,1174,0.05735717713832855
1747254575.9570024,1176,0.09401833266019821
1747254576.195499,1177,0.04931699484586716
1747254576.4302998,1178,0.03716211020946503
1747254577.3939986,1182,0.08146641403436661
1747254577.8849378,1184,0.02627616748213768
1747254578.3678436,1186,0.05523981899023056
1747254578.841487,1188,0.07571733742952347
1747254579.076509,1189,0.04080386087298393
1747254579.3090985,1190,0.087125264108181
1747254580.0297234,1193,0.08465602993965149
1747254580.2657874,1194,0.11297780275344849
1747254580.5114338,1195,0.06853239238262177
1747254581.005737,1197,0.07728055119514465
1747254581.237455,1198,0.07124436646699905
1747254581.9533415,1201,0.05500641465187073
1747254582.1852736,1202,0.04242363199591637
1747254582.8776095,1205,0.029083680361509323
1747254583.1072576,1206,0.0387396514415741
1747254583.3389428,1207,0.10567399114370346
1747254583.799594,1209,0.059688929468393326
1747254584.7277377,1213,0.07409553229808807
1747254584.9589832,1214,0.053088899701833725
1747254585.1897945,1215,0.1114606186747551
1747254585.6549718,1217,0.04067467153072357
1747254585.8938668,1218,0.09006710350513458
1747254587.1245117,1223,0.06789969652891159
1747254587.619106,1225,0.04841168224811554
1747254588.3509576,1228,0.01574701815843582
1747254588.5848138,1229,0.06968466192483902
1747254589.2936788,1232,0.06204573065042496
1747254589.523331,1233,0.03170875832438469
1747254590.7096484,1238,0.03968868404626846
1747254591.1825728,1240,0.057704485952854156
1747254591.4195323,1241,0.07602069526910782
1747254591.6591952,1242,0.06326253712177277
1747254591.8924448,1243,0.04723266884684563
1747254592.1349525,1244,0.08211175352334976
1747254592.3703938,1245,0.026568099856376648
1747254592.6091955,1246,0.05913030356168747
1747254593.3152118,1249,0.0243961364030838
1747254593.545268,1250,0.024182982742786407
1747254593.7818553,1251,0.06371066719293594
1747254594.0132506,1252,0.06568892300128937
1747254594.483302,1254,0.0320507287979126
1747254594.9518764,1256,0.04306522011756897
1747254595.185538,1257,0.03980341553688049
1747254595.88344,1260,0.04428930953145027
1747254596.1196392,1261,0.07419869303703308
1747254596.8129056,1264,0.04878145456314087
1747254597.5118008,1267,0.013974858447909355
1747254598.436443,1271,0.04624023288488388
1747254599.5953908,1276,0.045679736882448196
1747254599.8300502,1277,0.05660372972488403
1747254600.061022,1278,0.060245245695114136
1747254600.994862,1282,0.03826276957988739
1747254601.6979806,1285,0.0269129928201437
1747254602.8673427,1290,0.03565358743071556
1747254603.5712743,1293,0.026208072900772095
1747254604.264927,1296,0.04578256607055664
1747254604.7292278,1298,0.05571024864912033
1747254604.960842,1299,0.035176753997802734
1747254605.6599512,1302,0.038007915019989014
1747254606.5840302,1306,0.04365673288702965
1747254607.5346625,1310,0.02659565582871437
1747254608.47637,1314,0.02835981361567974
1747254608.7082863,1315,0.010378684848546982
1747254609.8687592,1320,0.024276316165924072
1747254610.33495,1322,0.03275289386510849
1747254610.565723,1323,0.018730729818344116
1747254611.025285,1325,0.019865766167640686
1747254611.2538023,1326,0.03780151903629303
1747254611.7161498,1328,0.0059413909912109375
1747254613.3520284,1335,0.015668900683522224
1747254615.4298995,1344,0.033451180905103683
1747254615.664855,1345,0.008665412664413452
1747254616.123801,1347,0.023114308714866638
1747254616.3533115,1348,0.060795411467552185
1747254617.03843,1351,0.031432799994945526
1747254617.2696545,1352,0.02053031139075756
1747254617.7262936,1354,0.02190592512488365
1747254618.6594906,1358,0.028663214296102524
1747254619.135036,1360,0.049487125128507614
1747254620.0716066,1364,0.013788744807243347
1747254620.3042648,1365,0.009377328678965569
1747254620.5404234,1366,0.03182443976402283
1747254620.7741575,1367,0.01909688487648964
1747254621.0023272,1368,0.028827309608459473
1747254621.9288764,1372,0.03850275278091431
1747254622.1597917,1373,0.04409369081258774
1747254622.6212008,1375,0.029283354058861732
1747254622.8508983,1376,0.010845692828297615
1747254623.7754357,1380,0.052103132009506226
1747254624.9426074,1385,0.014067120850086212
1747254625.1734984,1386,0.015043636783957481
1747254626.1229758,1390,0.036251407116651535
1747254626.8406973,1393,0.013753075152635574
1747254627.5741203,1396,0.017734188586473465
1747254627.813996,1397,0.03623327612876892
1747254628.296805,1399,0.031631167978048325
1747254628.5376873,1400,0.039771124720573425
1747254629.2548213,1403,0.01593303121626377
1747254629.7385619,1405,0.009800603613257408
1747254631.673389,1413,0.00480628851801157
1747254632.396551,1416,0.02664937824010849
1747254632.6474543,1417,0.012895127758383751
1747254633.121153,1419,0.028205115348100662
1747254633.5905383,1421,0.018719639629125595
1747254633.818712,1422,0.024353260174393654
1747254635.9180334,1431,0.027656853199005127
1747254636.151339,1432,0.0149148004129529
1747254637.0731719,1436,0.022943701595067978
1747254637.533225,1438,0.08277684450149536
1747254637.7597208,1439,0.01910143345594406
1747254637.9953804,1440,0.029457926750183105
1747254638.2267802,1441,0.023779526352882385
1747254638.9212465,1444,0.02126201242208481
1747254639.387748,1446,0.018885556608438492
1747254639.6182659,1447,0.020462561398744583
1747254639.8487468,1448,0.01930592581629753
1747254640.07712,1449,0.029548287391662598
1747254640.3081388,1450,0.008811630308628082
1747254640.5379257,1451,0.00935155525803566
1747254640.7675676,1452,0.0040496475994586945
1747254641.2280228,1454,0.014253733679652214
1747254641.463759,1455,0.029015926644206047
1747254641.6911588,1456,0.017209699377417564
1747254641.918302,1457,0.005753951147198677
1747254642.1453898,1458,0.031922586262226105
1747254642.374499,1459,0.011553497985005379
1747254642.6010113,1460,0.012666959315538406
1747254642.830723,1461,0.05437375605106354
1747254643.2928326,1463,0.013519265688955784
1747254644.9980342,1470,0.008836695924401283
1747254645.6857972,1473,0.03454740345478058
1747254645.9219377,1474,0.011278541758656502
1747254646.3930557,1476,0.011009491980075836
1747254646.6337814,1477,0.03765116631984711
1747254647.5711734,1481,0.010048698633909225
1747254647.8099384,1482,0.010212190449237823
1747254648.0433483,1483,0.0430164560675621
1747254648.9727278,1487,0.024121008813381195
1747254649.202216,1488,0.040179189294576645
1747254649.4310086,1489,0.013091698288917542
1747254649.665248,1490,0.005779210478067398
1747254649.902032,1491,0.01641562208533287
1747254650.36531,1493,0.003320535644888878
1747254650.598505,1494,0.02580314874649048
1747254651.5304282,1498,0.043266523629426956
1747254651.764568,1499,0.027028623968362808
1747254651.9956288,1500,0.020622961223125458
1747254652.4635217,1502,0.006503835320472717
1747254653.1738243,1505,0.02193351462483406
1747254654.105712,1509,0.013401436619460583
1747254654.3379838,1510,0.024281593039631844
1747254654.5686333,1511,0.01619710400700569
1747254655.0316308,1513,0.018038906157016754
1747254655.492991,1515,0.015189643949270248
1747254655.7288637,1516,0.006031031720340252
1747254657.4051101,1523,0.026593927294015884
1747254658.1024218,1526,0.011390116065740585
1747254658.5594034,1528,0.017307009547948837
1747254659.9342365,1534,0.01742323487997055
1747254660.6265652,1537,0.008197672665119171
1747254660.8570275,1538,0.012536393478512764
1747254661.557931,1541,0.012383190914988518
1747254662.5021713,1545,0.01046083029359579
1747254662.9744778,1547,0.00623366329818964
1747254663.2088559,1548,0.014539742842316628
1747254663.9087765,1551,0.01562504656612873
1747254664.1395338,1552,0.01509421318769455
1747254664.3723288,1553,0.013866893015801907
1747254664.8364398,1555,0.015112807974219322
1747254665.2985334,1557,0.006162652745842934
1747254666.4608212,1562,0.02792300656437874
1747254666.9244654,1564,0.020508933812379837
1747254667.153491,1565,0.036493584513664246
1747254667.384136,1566,0.04625995457172394
1747254667.8530853,1568,0.021034616976976395
1747254668.3158274,1570,0.014792220667004585
1747254668.545969,1571,0.013099825009703636
1747254668.77731,1572,0.015908341854810715
1747254669.0110328,1573,0.0036383625119924545
1747254669.7112174,1576,0.0043928902596235275
1747254670.1748157,1578,0.0026484988629817963
1747254670.4056916,1579,0.07270316779613495
1747254670.6426558,1580,0.016500435769557953
1747254670.884449,1581,0.004956701770424843
1747254671.1229308,1582,0.008393019437789917
1747254671.8436654,1585,0.009595292620360851
1747254673.016301,1590,0.008378671482205391
1747254674.1805449,1595,0.013331437483429909
1747254674.4149709,1596,0.0037686899304389954
1747254674.6551707,1597,0.017968416213989258
1747254675.5883608,1601,0.011426206678152084
1747254675.8217995,1602,0.02427671290934086
1747254676.0640392,1603,0.015157096087932587
1747254677.6987703,1610,0.00819663517177105
1747254677.9392588,1611,0.007576651871204376
1747254678.4047077,1613,0.009957444854080677
1747254678.6466835,1614,0.029571933671832085
1747254679.138744,1616,0.019749760627746582
1747254680.086501,1620,0.020545676350593567
1747254680.5761695,1622,0.04094468057155609
1747254681.0532131,1624,0.004557330161333084
1747254681.5157406,1626,0.011304762214422226
1747254681.7480705,1627,0.07031510770320892
1747254682.6767955,1631,0.014776617288589478
1747254683.6004903,1635,0.005018338561058044
1747254683.829399,1636,0.0036840829998254776
1747254684.058052,1637,0.03629828616976738
1747254684.2845786,1638,0.010948378592729568
1747254684.7466393,1640,0.006908014416694641
1747254684.9844806,1641,0.0035706274211406708
1747254686.1754553,1646,0.037921808660030365
1747254686.4221392,1647,0.009558822959661484
1747254686.8981392,1649,0.0109782163053751
1747254687.381182,1651,0.025256332010030746
1747254687.6132512,1652,0.002873392775654793
1747254687.8494112,1653,0.01408953033387661
1747254688.0846338,1654,0.026050832122564316
1747254688.5489848,1656,0.011445360258221626
1747254689.0079198,1658,0.009601771831512451
1747254689.914692,1662,0.004738825373351574
1747254690.3705897,1664,0.01785462349653244
1747254690.8234985,1666,0.004325656220316887
1747254691.523923,1669,0.0117774847894907
1747254691.7581801,1670,0.0035801995545625687
1747254692.685017,1674,0.0042415764182806015
1747254693.3761694,1677,0.005361154675483704
1747254693.835869,1679,0.0015765763819217682
1747254694.0741644,1680,0.01488739624619484
1747254694.305387,1681,0.02985396981239319
1747254694.5366402,1682,0.006011977791786194
1747254695.2380352,1685,0.004659470170736313
1747254695.4674726,1686,0.02654106914997101
1747254695.6991038,1687,0.0016516540199518204
1747254695.931489,1688,0.005612833425402641
1747254696.1804492,1689,0.003883419558405876
1747254696.4210174,1690,0.0035949163138866425
1747254697.148275,1693,0.02083306387066841
1747254697.3886797,1694,0.0029008109122514725
1747254697.624276,1695,0.019502438604831696
1747254698.1013868,1697,0.004183722659945488
1747254698.3373115,1698,0.002219356596469879
1747254698.5785725,1699,0.00905078649520874
1747254698.82062,1700,0.00857639778405428
1747254699.3104405,1702,0.009712904691696167
1747254699.7826393,1704,0.004114074632525444
1747254700.501422,1707,0.006920415908098221
1747254700.9822524,1709,0.005544010549783707
1747254701.2310932,1710,0.01668712869286537
1747254701.477962,1711,0.0033619217574596405
1747254701.7263067,1712,0.002466997131705284
1747254703.1636214,1718,0.010472513735294342
1747254703.4060946,1719,0.012123254127800465
1747254704.128941,1722,0.012870058417320251
1747254704.3708973,1723,0.007772080600261688
1747254704.6223214,1724,0.0012559983879327774
1747254704.8636127,1725,0.0014493688941001892
1747254706.035951,1730,0.002586180344223976
1747254707.9314783,1738,0.01063811406493187
1747254708.1698973,1739,0.007591770961880684
1747254708.4116626,1740,0.00193711556494236
1747254709.1259599,1743,0.0015888158231973648
1747254709.5860753,1745,0.003716513514518738
1747254710.2773242,1748,0.007504187524318695
1747254710.5041897,1749,0.0027206595987081528
1747254710.7327714,1750,0.0021376758813858032
1747254710.968475,1751,0.020457850769162178
1747254711.4460683,1753,0.0032747574150562286
1747254711.6778805,1754,0.01596946455538273
1747254712.3816302,1757,0.004538431763648987
1747254713.55011,1762,0.00824013352394104
1747254713.7839155,1763,0.01043444313108921
1747254714.2497566,1765,0.0040083397179841995
1747254714.4872584,1766,0.01803467608988285
1747254714.943114,1768,0.006491754204034805
1747254716.6043236,1775,0.012520624324679375
1747254716.8513925,1776,0.004687150940299034
1747254717.0940046,1777,0.0013088472187519073
1747254717.8029974,1780,0.008413633331656456
1747254718.0404153,1781,0.002988835796713829
1747254718.7453198,1784,0.009475044906139374
1747254718.9756525,1785,0.018203988671302795
1747254719.2112665,1786,0.004773925989866257
1747254719.445514,1787,0.006158607080578804
1747254719.9095898,1789,0.0025107916444540024
1747254720.1419992,1790,0.0024121981114149094
1747254720.6060395,1792,0.0038261674344539642
1747254721.0747454,1794,0.001588333398103714
1747254721.5549684,1796,0.003358611837029457
1747254721.7947114,1797,0.044879697263240814
1747254722.5146406,1800,0.01512830052524805
1747254722.9818387,1802,0.003263130784034729
1747254723.2162688,1803,0.007848000153899193
1747254723.4457529,1804,0.014653435908257961
1747254724.3657792,1808,0.031519144773483276
1747254724.8306062,1810,0.0014616865664720535
1747254725.7698307,1814,0.002146957442164421
1747254726.2420285,1816,0.036041468381881714
1747254726.7025058,1818,0.0022891294211149216
1747254726.9335797,1819,0.0006531774997711182
1747254727.8536966,1823,0.0018664877861738205
1747254728.5382798,1826,0.004682485014200211
1747254728.7667034,1827,0.004626300185918808
1747254729.2251837,1829,0.001970343291759491
1747254729.4625883,1830,0.0025244299322366714
1747254729.940961,1832,0.018406381830573082
1747254730.1685226,1833,0.07305338978767395
1747254730.3965156,1834,0.00721324235200882
1747254730.8507323,1836,0.0022125598043203354
1747254731.079883,1837,0.0034307558089494705
1747254731.3177207,1838,0.013441013172268867
1747254732.6987185,1844,0.009019875898957253
1747254732.9272027,1845,0.004243727773427963
1747254733.157128,1846,0.0020735803991556168
1747254733.385304,1847,0.0024881064891815186
1747254733.6155205,1848,0.009182224981486797
1747254734.312231,1851,0.00178426131606102
1747254734.7715576,1853,0.010732889175415039
1747254735.469954,1856,0.026868052780628204
1747254736.4036524,1860,0.0021298881620168686
1747254737.3384814,1864,0.003857335075736046
1747254737.5676804,1865,0.0032852105796337128
1747254737.798156,1866,0.002411212772130966
1747254738.0267925,1867,0.0015394799411296844
1747254738.951026,1871,0.001454818993806839
1747254739.192743,1872,0.007502813823521137
1747254739.428972,1873,0.00807324331253767
1747254739.6664271,1874,0.0034124013036489487
1747254739.8974004,1875,0.003419008105993271
1747254740.3713999,1877,0.0010119732469320297
1747254740.8431585,1879,0.002556797116994858
1747254741.0807612,1880,0.006854758597910404
1747254741.78905,1883,0.00360979326069355
1747254742.0276442,1884,0.004846390336751938
1747254742.5005515,1886,0.013512158766388893
1747254742.96961,1888,0.003717757761478424
1747254743.441928,1890,0.005885339342057705
1747254743.6784916,1891,0.009577042423188686
1747254744.6159322,1895,0.0025166571140289307
1747254745.5627248,1899,0.03333429992198944
1747254746.017303,1901,0.004701578989624977
1747254746.2444198,1902,0.00401868112385273
1747254747.1619492,1906,0.003115640953183174
1747254747.6207318,1908,0.0011924151331186295
1747254747.8536258,1909,0.013036182150244713
1747254748.0884461,1910,0.0020561572164297104
1747254748.7847402,1913,0.002031208947300911
1747254749.482525,1916,0.0401068739593029
1747254749.9506245,1918,0.049054600298404694
1747254751.3551707,1924,0.00737878680229187
1747254751.592739,1925,0.004433982074260712
1747254751.8233857,1926,0.0021791011095046997
1747254752.2859044,1928,0.0014877226203680038
1747254752.517506,1929,0.0017741527408361435
1747254753.211516,1932,0.0011032279580831528
1747254753.9047358,1935,0.0017803944647312164
1747254754.1367216,1936,0.05554097145795822
1747254754.8343804,1939,0.0022982507944107056
1747254755.0670304,1940,0.0014197230339050293
1747254755.2970028,1941,0.0025377925485372543
1747254755.5279853,1942,0.003187738358974457
1747254756.2200806,1945,0.003741784021258354
1747254756.6894343,1947,0.005881292745471001
1747254757.3806753,1950,0.004414498805999756
1747254757.6107442,1951,0.0024849865585565567
1747254758.0706618,1953,0.009759623557329178
1747254758.764684,1956,0.0012579578906297684
1747254759.6937325,1960,0.0016120020300149918
1747254759.9302597,1961,0.002682274207472801
1747254760.159943,1962,0.001864442601799965
1747254760.392483,1963,0.002035420387983322
1747254760.6316633,1964,0.0035301949828863144
1747254761.1088512,1966,0.028913190588355064
1747254761.3409264,1967,0.003583373501896858
1747254761.578233,1968,0.0037813298404216766
1747254761.8096986,1969,0.0039664022624492645
1747254763.2092457,1975,0.016755836084485054
1747254763.6726782,1977,0.0022308137267827988
1747254763.9057615,1978,0.0021801646798849106
1747254764.1418183,1979,0.009946160018444061
1747254764.3726585,1980,0.05316993594169617
1747254764.6071389,1981,0.002672303467988968
1747254764.8426719,1982,0.001680266112089157
1747254765.0728724,1983,0.00191468745470047
1747254765.5401378,1985,0.0024389885365962982
1747254766.0152133,1987,0.016736581921577454
1747254766.2459958,1988,0.00438566692173481
1747254766.4783778,1989,0.004386888816952705
1747254766.9454017,1991,0.0013608746230602264
1747254767.1760898,1992,0.0030498243868350983
1747254767.405741,1993,0.0027365051209926605
1747254767.865225,1995,0.004787985235452652
1747254768.7884996,1999,0.003228442743420601


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_57_856176-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254303.548304,0,0.06866452842950821
1747254304.2664847,3,0.01610661670565605
1747254304.50305,4,0.14942945539951324
1747254305.9070601,10,0.8740094304084778
1747254306.1387315,11,1.153066635131836
1747254306.8337054,14,0.5564100742340088
1747254307.06628,15,1.0196841955184937
1747254307.7569056,18,1.0185151100158691
1747254307.9954278,19,0.3820081651210785
1747254308.2260513,20,0.4676898121833801
1747254308.690238,22,3.3043713569641113
1747254308.928046,23,5.1320648193359375
1747254309.6576445,26,0.2708694338798523
1747254309.9050927,27,0.5322971940040588
1747254311.342844,33,3.3825154304504395
1747254312.0428238,36,0.2929861843585968
1747254312.2759192,37,0.38407522439956665
1747254312.50602,38,0.9892014265060425
1747254312.737381,39,2.8905742168426514
1747254312.9665976,40,3.3848137855529785
1747254314.602613,47,0.197556734085083
1747254314.8399029,48,0.14270418882369995
1747254315.070427,49,0.3685343563556671
1747254315.5403008,51,2.77136492729187
1747254315.7696295,52,2.9454469680786133
1747254316.2283325,54,2.3168489933013916
1747254316.9232254,57,1.1413289308547974
1747254317.6286323,60,1.593369483947754
1747254317.8598325,61,1.7514725923538208
1747254318.0929315,62,1.841381549835205
1747254318.3291914,63,0.6836987733840942
1747254318.8017719,65,0.5379753708839417
1747254319.0432122,66,0.8541203141212463
1747254319.283654,67,1.2056007385253906
1747254319.5217829,68,1.5286509990692139
1747254319.9894917,70,2.047983169555664
1747254320.221425,71,1.7804198265075684
1747254321.595776,77,0.8007964491844177
1747254322.0599842,79,0.8093194961547852
1747254322.2918835,80,1.5004794597625732
1747254322.7554247,82,1.238080382347107
1747254322.98384,83,1.3206424713134766
1747254323.4505959,85,1.152582049369812
1747254324.4003575,89,1.1215574741363525
1747254324.63776,90,1.156791090965271
1747254325.789196,95,0.6223933696746826
1747254326.7248967,99,1.6551802158355713
1747254326.951613,100,1.683574914932251
1747254327.6379075,103,2.2888267040252686
1747254328.3386393,106,1.026564121246338
1747254328.574991,107,0.5804997682571411
1747254329.0391443,109,0.7386517524719238
1747254330.205413,114,1.5013689994812012
1747254330.6708322,116,1.7018539905548096
1747254331.866963,121,1.196141004562378
1747254332.8278332,125,0.7476916909217834
1747254333.0594065,126,0.5556843876838684
1747254333.53064,128,0.4075046181678772
1747254334.0031524,130,0.6033919453620911
1747254334.2349396,131,0.4727196991443634
1747254334.475311,132,0.6175704002380371
1747254335.4062347,136,0.9198505878448486
1747254335.6449265,137,1.0002003908157349
1747254337.053016,143,1.1630836725234985
1747254337.2906923,144,1.5219826698303223
1747254337.782165,146,1.1789988279342651
1747254338.027851,147,1.1653337478637695
1747254338.7426937,150,0.649313747882843
1747254340.404821,157,1.8502713441848755
1747254340.875784,159,0.9516868591308594
1747254341.1110828,160,0.5228880047798157
1747254341.5776591,162,1.5030306577682495
1747254342.0476243,164,1.9316291809082031
1747254342.5144403,166,0.8330414891242981
1747254343.4465828,170,0.3673814833164215
1747254343.6777318,171,0.38316991925239563
1747254343.913675,172,0.7589554786682129
1747254344.6281102,175,0.9248836040496826
1747254344.8731182,176,0.3463487923145294
1747254345.1073685,177,0.38285738229751587
1747254345.3419266,178,1.0774105787277222
1747254345.808353,180,1.0139981508255005
1747254346.0382965,181,0.8721259832382202
1747254346.731389,184,0.6334776282310486
1747254346.9641583,185,0.638303816318512
1747254347.1960983,186,0.6354485154151917
1747254347.910535,189,0.37268197536468506
1747254348.1435392,190,0.6926409602165222
1747254348.3789666,191,0.8480223417282104
1747254348.610752,192,1.6370137929916382
1747254349.3280072,195,1.959044337272644
1747254350.2630448,199,1.6299874782562256
1747254350.4983544,200,1.5925754308700562
1747254350.9684784,202,0.5158844590187073
1747254351.2020743,203,0.24056661128997803
1747254351.431721,204,0.6588232517242432
1747254351.6663504,205,0.5451598167419434
1747254352.1368113,207,1.0736666917800903
1747254352.6006987,209,0.47601842880249023
1747254353.0728586,211,1.5674781799316406
1747254353.5425038,213,0.7980667948722839
1747254354.0089889,215,0.7668761610984802
1747254354.242824,216,1.449642539024353
1747254354.7105818,218,0.6936280727386475
1747254354.9497166,219,0.5689197778701782
1747254355.1890018,220,0.6001089811325073
1747254355.4281173,221,1.2600752115249634
1747254355.6671407,222,1.0501413345336914
1747254356.1456318,224,0.6952463984489441
1747254356.3788447,225,0.6512606143951416
1747254357.3180149,229,1.1863781213760376
1747254358.7716746,235,0.6103221774101257
1747254359.2509499,237,0.7635519504547119
1747254359.4914114,238,0.9432053565979004
1747254359.7277327,239,1.0598682165145874
1747254360.1975796,241,0.9600942134857178
1747254360.429822,242,1.6483433246612549
1747254360.8937776,244,1.2169930934906006
1747254361.1231287,245,2.0638959407806396
1747254361.3637364,246,1.934113621711731
1747254361.6045587,247,2.777557849884033
1747254362.7790368,252,1.0236241817474365
1747254363.0107865,253,1.036272406578064
1747254363.2439587,254,0.9284037351608276
1747254363.9498856,257,0.8167093992233276
1747254364.1868954,258,0.6273614168167114
1747254364.4255545,259,0.32443860173225403
1747254364.6649592,260,0.6092297434806824
1747254365.1439197,262,0.7536078691482544
1747254366.9972136,270,1.9282560348510742
1747254367.2249928,271,0.8695217370986938
1747254367.9154596,274,1.0121943950653076
1747254368.1435263,275,1.6460715532302856
1747254368.3751857,276,0.8822571039199829
1747254368.8315704,278,1.0810166597366333
1747254369.2903776,280,0.8221856355667114
1747254369.7544265,282,0.6784366965293884
1747254369.9818242,283,0.6193689703941345
1747254370.4455023,285,0.5704915523529053
1747254370.9086165,287,1.676617980003357
1747254371.1401603,288,1.5391038656234741
1747254371.6080935,290,1.0444116592407227
1747254372.7550528,295,2.89188289642334
1747254372.9867158,296,3.33915638923645
1747254373.2199972,297,2.089540958404541
1747254373.449136,298,1.7090091705322266
1747254374.8365347,304,1.63595449924469
1747254375.2993202,306,0.5166386365890503
1747254375.7625723,308,1.0430248975753784
1747254376.0001419,309,1.1673684120178223
1747254376.705088,312,1.4165173768997192
1747254376.9375346,313,0.8804489970207214
1747254377.6395044,316,0.782418966293335
1747254378.0983772,318,1.415324091911316
1747254378.3283195,319,1.8249101638793945
1747254379.015313,322,1.4264732599258423
1747254379.4731357,324,0.4860692322254181
1747254380.6236432,329,1.0060330629348755
1747254380.8593779,330,0.8112442493438721
1747254381.0914636,331,0.5192447304725647
1747254381.3246725,332,0.5619980096817017
1747254382.5045254,337,1.2173230648040771
1747254382.744411,338,0.8166733980178833
1747254383.2102065,340,0.7712094187736511
1747254383.909083,343,0.9411028623580933
1747254384.1450746,344,0.6720448136329651
1747254384.377701,345,1.0417553186416626
1747254384.6168451,346,0.6488128304481506
1747254385.085588,348,1.1066229343414307
1747254385.5536244,350,3.6884849071502686
1747254386.030677,352,4.502247333526611
1747254386.2663643,353,9.340117454528809
1747254386.499284,354,2.9536728858947754
1747254387.4417233,358,8.040315628051758
1747254387.90742,360,0.29226377606391907
1747254388.3827574,362,0.10731455683708191
1747254388.620027,363,0.03625021129846573
1747254388.8534968,364,0.21584731340408325
1747254389.0911818,365,0.49772414565086365
1747254389.3204656,366,0.5269173383712769
1747254389.5577042,367,0.22338919341564178
1747254389.8051536,368,0.1399267315864563
1747254391.2211282,374,0.16133160889148712
1747254391.9445324,377,0.6057741045951843
1747254392.1801703,378,1.1946980953216553
1747254393.8044145,385,1.7107195854187012
1747254394.0319192,386,1.3466485738754272
1747254394.9554296,390,0.5574343204498291
1747254395.1852858,391,0.4770357608795166
1747254395.4159603,392,0.3050493597984314
1747254395.6487424,393,0.38848426938056946
1747254395.8867264,394,0.4607867896556854
1747254396.1174262,395,0.955422580242157
1747254396.3561125,396,0.6297315359115601
1747254396.5863807,397,0.6828376054763794
1747254396.8246267,398,0.6529137492179871
1747254397.0675218,399,0.6608850955963135
1747254397.5517645,401,1.345719337463379
1747254397.7924292,402,0.8637653589248657
1747254398.2628481,404,0.8932703733444214
1747254399.2081182,408,0.6845816373825073
1747254399.4397986,409,0.43633612990379333
1747254400.1491883,412,0.8361867070198059
1747254400.3869529,413,0.817195475101471
1747254400.6258533,414,1.2708467245101929
1747254400.8618708,415,1.8217068910598755
1747254401.5653448,418,2.590731143951416
1747254402.3015318,421,0.8590211272239685
1747254402.537705,422,0.5906456112861633
1747254403.2672708,425,0.6737926602363586
1747254403.5105195,426,1.2938575744628906
1747254404.4632764,430,0.5462049841880798
1747254404.7017324,431,0.5895480513572693
1747254405.411584,434,0.923967182636261
1747254405.6455371,435,0.37870192527770996
1747254405.8790312,436,0.3366023004055023
1747254406.113572,437,0.8720560669898987
1747254406.346985,438,1.7547506093978882
1747254406.5827556,439,0.9685219526290894
1747254406.812899,440,0.34389233589172363
1747254407.0433404,441,0.8342115879058838
1747254407.5095575,443,0.6103370785713196
1747254407.7423303,444,0.6085022687911987
1747254407.9820127,445,0.7710462212562561
1747254408.2215595,446,0.8686861395835876
1747254409.1700406,450,0.45492035150527954
1747254409.404364,451,0.9434238076210022
1747254409.6387928,452,0.4479639530181885
1747254409.873319,453,0.5506352186203003
1747254410.111163,454,0.48059946298599243
1747254410.580742,456,0.4629451334476471
1747254411.0464554,458,1.0093685388565063
1747254411.5156825,460,0.9419107437133789
1747254411.75179,461,0.47459036111831665
1747254412.485742,464,0.5963900685310364
1747254412.7292485,465,1.041298508644104
1747254412.9738584,466,1.4185770750045776
1747254413.457411,468,0.5492184162139893
1747254413.9355364,470,0.8204288482666016
1747254414.892473,474,0.6929004788398743
1747254415.130116,475,0.8953306078910828
1747254415.856343,478,0.6887409687042236
1747254416.0899699,479,0.8631798028945923
1747254416.323288,480,0.6262013912200928
1747254416.5631595,481,0.7036809921264648
1747254416.8074305,482,0.7409018874168396
1747254417.0500379,483,0.9070378541946411
1747254417.286631,484,1.1497772932052612
1747254417.7581792,486,0.6500473618507385
1747254417.9940815,487,0.6911914944648743
1747254418.2290056,488,1.2315644025802612
1747254418.469042,489,1.9416223764419556
1747254418.9428253,491,0.9626817107200623
1747254419.6468072,494,0.8117188811302185
1747254420.5888653,498,1.243783712387085
1747254421.3178258,501,1.3217717409133911
1747254421.5674894,502,0.9779645800590515
1747254421.8060026,503,0.796839714050293
1747254422.5183814,506,1.1098296642303467
1747254423.0065117,508,1.6564152240753174
1747254423.241694,509,0.4919068217277527
1747254423.4786947,510,0.5937030911445618
1747254423.7231967,511,0.7990788817405701
1747254423.9572752,512,0.8633054494857788
1747254424.192437,513,0.6922752261161804
1747254424.4273176,514,0.5981574058532715
1747254425.122727,517,0.7704795598983765
1747254425.3556788,518,1.0818076133728027
1747254425.5876737,519,0.7243632674217224
1747254425.819486,520,1.2470040321350098
1747254426.5155456,523,0.9270345568656921
1747254428.1541793,530,1.0392752885818481
1747254428.8443081,533,1.0536601543426514
1747254429.0746427,534,0.9964748024940491
1747254429.5466857,536,0.5227827429771423
1747254429.781624,537,0.84669429063797
1747254430.012065,538,0.5572632551193237
1747254430.2483084,539,1.2203364372253418
1747254430.4797597,540,1.7279411554336548
1747254430.942024,542,1.152058482170105
1747254431.1731033,543,1.429507851600647
1747254431.4041545,544,0.5779843926429749
1747254431.8687737,546,0.6906829476356506
1747254432.1039813,547,1.3752655982971191
1747254432.8011208,550,2.706291675567627
1747254433.2708027,552,3.0880939960479736
1747254433.737185,554,1.8386497497558594
1747254433.9686124,555,1.5289831161499023
1747254434.200635,556,0.8967979550361633
1747254435.6088254,562,0.8108662962913513
1747254435.8433418,563,0.6261234879493713
1747254436.0776541,564,0.6829391717910767
1747254437.0133355,568,0.6694611310958862
1747254437.7124772,571,0.5128401517868042
1747254438.184088,573,0.6074010729789734
1747254438.8868132,576,0.7267070412635803
1747254439.8317304,580,1.1525267362594604
1747254440.7936866,584,0.8218856453895569
1747254441.0427306,585,0.8462691307067871
1747254441.281247,586,1.1685014963150024
1747254441.7862072,588,0.8344560861587524
1747254442.2510803,590,1.56936776638031
1747254442.4825122,591,0.8254913091659546
1747254442.7180781,592,0.7288459539413452
1747254443.1935148,594,0.48811838030815125
1747254443.6665275,596,0.9753950834274292
1747254443.903015,597,1.684929370880127
1747254444.1371305,598,0.8207093477249146
1747254444.376781,599,1.2833002805709839
1747254444.8550158,601,0.500311017036438
1747254445.0889645,602,0.9036139845848083
1747254445.3201149,603,0.7130123972892761
1747254445.7916298,605,0.763485848903656
1747254446.4918869,608,1.1416152715682983
1747254446.973772,610,0.8033279180526733
1747254447.6712878,613,1.197398066520691
1747254447.9037442,614,1.3050079345703125
1747254448.3743498,616,1.086862325668335
1747254448.8373811,618,1.9390369653701782
1747254449.310389,620,1.8352744579315186
1747254449.7851079,622,1.0483180284500122
1747254450.0186446,623,0.9390479922294617
1747254450.7168736,626,1.1674026250839233
1747254451.1813295,628,1.5943950414657593
1747254451.413293,629,0.88884437084198
1747254452.3465657,633,0.44760632514953613
1747254452.8131351,635,0.7931249737739563
1747254453.2979531,637,0.9429339170455933
1747254454.0141878,640,1.881508469581604
1747254454.2543664,641,0.9670112133026123
1747254454.494419,642,1.0822347402572632
1747254454.7391114,643,0.6436415910720825
1747254454.9905016,644,1.0813953876495361
1747254455.224302,645,0.7498160004615784
1747254456.1518655,649,0.45984384417533875
1747254456.60615,651,0.6306272149085999
1747254456.8357553,652,1.8016890287399292
1747254457.0663085,653,0.7348350882530212
1747254457.2957878,654,1.2343558073043823
1747254457.5265338,655,1.1468384265899658
1747254458.2207618,658,1.121200680732727
1747254458.4532804,659,1.1016416549682617
1747254458.6841917,660,1.8788704872131348
1747254460.3354907,667,0.9098440408706665
1747254461.032047,670,1.1967296600341797
1747254462.1948063,675,0.9181209802627563
1747254462.429753,676,1.2224820852279663
1747254462.6635957,677,1.775580644607544
1747254463.3669317,680,0.632210910320282
1747254463.8369145,682,0.44423478841781616
1747254464.0710185,683,0.5551630258560181
1747254464.3036466,684,1.004218578338623
1747254465.0061905,687,0.9813295602798462
1747254466.1831405,692,1.3194189071655273
1747254466.6433268,694,0.9416995644569397
1747254466.878675,695,0.6524413228034973
1747254467.109879,696,0.7042722105979919
1747254467.3406737,697,2.4815614223480225
1747254467.800903,699,0.8320088386535645
1747254468.4947312,702,1.3751487731933594
1747254468.7250092,703,0.9220263361930847
1747254469.1848292,705,0.5555447936058044
1747254470.1171575,709,1.4500443935394287
1747254470.3504796,710,1.4737309217453003
1747254470.815326,712,0.7135081887245178
1747254471.5273213,715,1.2882438898086548
1747254471.9880705,717,0.5331319570541382
1747254472.4522078,719,0.9806443452835083
1747254472.6815882,720,1.5699470043182373
1747254472.9145718,721,1.356518030166626
1747254473.3758297,723,1.5826574563980103
1747254473.8421226,725,0.909244954586029
1747254474.0727572,726,1.4460374116897583
1747254474.3030858,727,1.613720417022705
1747254474.5344138,728,0.8692829608917236
1747254474.7674594,729,1.3121933937072754
1747254475.243825,731,1.309097409248352
1747254475.4778893,732,0.6664074063301086
1747254475.7150798,733,1.2752845287322998
1747254476.8864145,738,1.242220401763916
1747254477.1182797,739,1.3456146717071533
1747254477.355485,740,1.315652847290039
1747254477.8222897,742,1.1375359296798706
1747254478.0521188,743,1.1927675008773804
1747254478.2824984,744,1.636731743812561
1747254478.5111344,745,1.6227082014083862
1747254480.1305413,752,1.9581291675567627
1747254480.8559468,755,1.0005475282669067
1747254481.102358,756,1.5672467947006226
1747254481.5796826,758,1.1876840591430664
1747254482.7568674,763,1.88411283493042
1747254482.9998925,764,2.186795711517334
1747254483.2388089,765,0.9774397611618042
1747254483.9465678,768,1.8218034505844116
1747254484.270796,769,2.795780658721924
1747254484.9679658,772,1.8765203952789307
1747254485.199325,773,1.6489864587783813
1747254485.668912,775,1.3289002180099487
1747254485.903713,776,0.938921332359314
1747254486.3731682,778,1.009125828742981
1747254486.6071959,779,1.633566975593567
1747254486.8408453,780,4.949258804321289
1747254487.0751522,781,5.243645668029785
1747254487.3080366,782,6.960162162780762
1747254488.727257,788,0.4800860285758972
1747254488.9611921,789,0.42562320828437805
1747254489.4418797,791,0.18570388853549957
1747254489.9165225,793,0.29439836740493774
1747254490.397185,795,0.23017355799674988
1747254490.637545,796,0.37560203671455383
1747254491.340944,799,0.607268214225769
1747254491.5757136,800,0.5039572715759277
1747254492.5091002,804,0.36997878551483154
1747254492.7436795,805,0.35246795415878296
1747254492.9851139,806,0.5865941047668457
1747254493.2253604,807,0.8200763463973999
1747254493.9492652,810,0.5895197987556458
1747254494.6521666,813,0.6786755323410034
1747254495.835243,818,0.6717230081558228
1747254496.0707655,819,0.7961169481277466
1747254496.5346138,821,0.4379899203777313
1747254496.7683506,822,1.0775026082992554
1747254497.0004308,823,0.6426411867141724
1747254497.4619772,825,1.0917376279830933
1747254497.693057,826,1.2584095001220703
1747254497.9271412,827,0.17587007582187653
1747254498.1559155,828,0.766811728477478
1747254499.080362,832,0.9812676906585693
1747254499.312298,833,0.690708339214325
1747254499.792929,835,0.8821397423744202
1747254500.02676,836,1.4765924215316772
1747254500.2592807,837,0.928926944732666
1747254500.739472,839,0.7349519729614258
1747254500.9757893,840,0.6899891495704651
1747254501.6785672,843,0.6299585700035095
1747254502.1442215,845,0.9356561899185181
1747254503.319033,850,0.3893689215183258
1747254503.5514386,851,0.9495139122009277
1747254504.262302,854,0.9478800296783447
1747254504.9667947,857,1.7306793928146362
1747254505.6963995,860,0.9334464073181152
1747254506.182642,862,0.9134061336517334
1747254506.888086,865,1.133072018623352
1747254507.1231232,866,0.5071867108345032
1747254508.0616913,870,1.050093650817871
1747254508.2936141,871,1.3118103742599487
1747254510.6689947,881,0.8220270276069641
1747254511.1523843,883,1.0374048948287964
1747254511.3908434,884,1.0531378984451294
1747254511.6345325,885,0.2900181710720062
1747254511.8696945,886,0.4333932399749756
1747254512.355168,888,1.7479486465454102
1747254512.8406925,890,0.23736175894737244
1747254513.3175917,892,0.6736859083175659
1747254514.0283988,895,0.6148751974105835
1747254514.4883735,897,0.9904811382293701
1747254514.7178342,898,2.4971702098846436
1747254515.4151545,901,1.0522099733352661
1747254515.6448543,902,1.3995745182037354
1747254516.110418,904,0.6062837839126587
1747254516.5761025,906,0.2200404554605484
1747254516.809879,907,1.0184705257415771
1747254517.0397797,908,1.5057616233825684
1747254517.5045133,910,0.9479129910469055
1747254517.7385793,911,0.7719009518623352
1747254518.4475124,914,0.9584077596664429
1747254519.3915038,918,2.10559344291687
1747254519.623658,919,1.2370625734329224
1747254520.090061,921,0.30396121740341187
1747254520.5612202,923,0.7733855843544006
1747254521.489649,927,1.1510193347930908
1747254521.7213037,928,1.0349063873291016
1747254521.9551308,929,1.7208008766174316
1747254522.18808,930,1.5146287679672241
1747254522.4198437,931,0.9647150635719299
1747254522.650916,932,1.3402103185653687
1747254522.882381,933,1.8420841693878174
1747254523.350993,935,0.7030167579650879
1747254524.2942436,939,0.8840913772583008
1747254524.764888,941,1.010063886642456
1747254525.0009875,942,1.1773720979690552
1747254525.7136211,945,1.1376819610595703
1747254526.6646082,949,1.6165871620178223
1747254527.3741484,952,1.0496710538864136
1747254527.8419988,954,2.0308754444122314
1747254528.0749366,955,2.508946418762207
1747254528.310266,956,2.584855318069458
1747254529.2442827,960,1.4530614614486694
1747254529.7231362,962,1.6874324083328247
1747254529.961225,963,2.6361842155456543
1747254530.197747,964,0.634092390537262
1747254530.4283247,965,0.8077484369277954
1747254530.8962834,967,2.5535366535186768
1747254531.1285357,968,2.776219367980957
1747254531.8300173,971,0.5835021734237671
1747254532.9931793,976,0.9182331562042236
1747254533.4607737,978,1.1351953744888306
1747254533.696889,979,1.3013182878494263
1747254534.1628141,981,0.6481823921203613
1747254534.3965085,982,0.5771289467811584
1747254535.3285134,986,0.9127659797668457
1747254535.792531,988,1.5953011512756348
1747254536.0250742,989,1.6963728666305542
1747254536.258144,990,1.2724087238311768
1747254536.7309039,992,0.8481248021125793
1747254537.2124772,994,0.9561707973480225
1747254537.447614,995,1.5219600200653076
1747254537.6800966,996,1.1744282245635986
1747254538.1434639,998,0.7949334979057312
1747254538.3745222,999,1.449887990951538
1747254538.8373857,1001,0.3038274049758911
1747254539.0706294,1002,1.1778641939163208
1747254539.3017352,1003,1.0094144344329834
1747254539.533565,1004,1.59393310546875
1747254539.7652068,1005,1.649804711341858
1747254539.9978259,1006,2.3503706455230713
1747254541.1766543,1011,1.50474214553833
1747254541.6478333,1013,1.1998517513275146
1747254542.1204822,1015,1.0059376955032349
1747254542.3576314,1016,0.9537899494171143
1747254542.5896883,1017,2.210031509399414
1747254543.759643,1022,2.7575292587280273
1747254544.7001824,1026,1.937896966934204
1747254545.1694343,1028,1.2614926099777222
1747254545.4153893,1029,1.4335200786590576
1747254546.8328369,1035,1.3197497129440308
1747254547.0756745,1036,1.53671133518219
1747254547.3093896,1037,3.0211830139160156
1747254547.5446773,1038,1.2690829038619995
1747254547.7789958,1039,2.8108713626861572
1747254548.719683,1043,1.1419143676757812
1747254549.186115,1045,1.247726559638977
1747254549.4186456,1046,1.2321244478225708
1747254550.828009,1052,1.9443923234939575
1747254551.0652544,1053,1.340838074684143
1747254551.7701995,1056,1.1533807516098022
1747254552.2385623,1058,2.116633892059326
1747254552.471499,1059,3.451453924179077
1747254552.7050257,1060,1.1073484420776367
1747254553.1856954,1062,3.0296595096588135
1747254553.901579,1065,1.826716423034668
1747254554.1343007,1066,1.2536462545394897
1747254554.3691204,1067,1.5645774602890015
1747254554.8490226,1069,1.8491921424865723
1747254555.0858824,1070,1.680706262588501
1747254555.3258522,1071,1.9574482440948486
1747254555.5590093,1072,2.2396292686462402
1747254555.8002484,1073,1.4412349462509155
1747254556.040012,1074,2.6938931941986084
1747254556.7744079,1077,1.7218750715255737
1747254557.009337,1078,1.938637614250183
1747254557.4778135,1080,0.5442765355110168
1747254557.7131777,1081,1.206470251083374
1747254557.9533024,1082,1.323832631111145
1747254558.657605,1085,0.7195742130279541
1747254558.8941207,1086,0.4658961296081543
1747254559.1276774,1087,2.3314077854156494
1747254560.064288,1091,3.5544896125793457
1747254560.298676,1092,0.15248067677021027
1747254560.5400906,1093,2.339630365371704
1747254561.7208707,1098,2.9967827796936035
1747254562.1907487,1100,1.3685650825500488
1747254562.6603048,1102,2.4538416862487793
1747254562.892808,1103,0.6717773079872131
1747254563.1257567,1104,1.5824753046035767
1747254563.8365796,1107,0.9557264447212219
1747254564.0712154,1108,1.1648670434951782
1747254564.3039036,1109,1.6013885736465454
1747254564.5395114,1110,0.8806546926498413
1747254564.773725,1111,1.5345739126205444
1747254565.0046575,1112,0.654841959476471
1747254565.2399828,1113,2.264631986618042
1747254565.4777012,1114,1.999677062034607
1747254565.9536376,1116,2.6198222637176514
1747254566.6605086,1119,1.146321177482605
1747254567.1278481,1121,1.7967708110809326
1747254567.3607936,1122,0.5380808711051941
1747254568.0652122,1125,1.0061333179473877
1747254568.2997832,1126,1.2160383462905884
1747254568.7774336,1128,0.5174045562744141
1747254569.0125833,1129,1.8589346408843994
1747254569.2475028,1130,1.6548572778701782
1747254569.483698,1131,1.762421727180481
1747254569.7247186,1132,2.181568145751953
1747254570.2140868,1134,2.0266168117523193
1747254570.4522822,1135,1.1440249681472778
1747254570.686058,1136,2.304656505584717
1747254571.392732,1139,2.6530802249908447
1747254572.0922446,1142,3.348961353302002
1747254572.79026,1145,1.4493485689163208
1747254573.0219562,1146,1.4684683084487915
1747254573.4864683,1148,6.766079902648926
1747254573.7186646,1149,1.264218807220459
1747254573.949227,1150,1.727247714996338
1747254574.1858103,1151,1.5688027143478394
1747254574.4181397,1152,3.3026790618896484
1747254574.6483939,1153,1.63314950466156
1747254575.1129005,1155,1.8887345790863037
1747254576.2917821,1160,0.8772639036178589
1747254576.7621562,1162,2.194373846054077
1747254577.238893,1164,0.9100472927093506
1747254577.717128,1166,3.306722402572632
1747254577.9660304,1167,1.625932216644287
1747254579.4091976,1173,2.0406811237335205
1747254579.6555474,1174,3.409842014312744
1747254580.1342988,1176,2.034623146057129
1747254580.3775954,1177,1.9623003005981445
1747254580.6213608,1178,0.7928484678268433
1747254581.5655751,1182,0.7940042614936829
1747254582.0301788,1184,3.819305658340454
1747254582.4968908,1186,1.4315907955169678
1747254582.9648807,1188,1.7866228818893433
1747254583.2006705,1189,0.2915000021457672
1747254583.4365544,1190,2.394603729248047
1747254584.136059,1193,2.0504047870635986
1747254584.3693225,1194,1.7956255674362183
1747254584.6030924,1195,1.3296430110931396
1747254585.0715036,1197,1.065011978149414
1747254585.30408,1198,2.1896424293518066
1747254586.0071518,1201,2.840775728225708
1747254586.2475767,1202,2.3383750915527344
1747254586.9875343,1205,0.9844034910202026
1747254587.2357543,1206,2.4260594844818115
1747254587.4809375,1207,0.6530662775039673
1747254587.9637086,1209,0.5272176861763
1747254588.913706,1213,1.099037766456604
1747254589.1496933,1214,0.15769094228744507
1747254589.3832827,1215,1.8267114162445068
1747254589.8669424,1217,1.3727598190307617
1747254590.1116138,1218,0.5797922015190125
1747254591.3009524,1223,1.9283716678619385
1747254591.77442,1225,0.6145934462547302
1747254592.4811792,1228,3.041919708251953
1747254592.7174604,1229,1.6532585620880127
1747254593.4336677,1232,0.5344347953796387
1747254593.66565,1233,0.7808879613876343
1747254594.83497,1238,2.229745626449585
1747254595.3371959,1240,2.0593793392181396
1747254595.5837548,1241,1.774457573890686
1747254595.8190758,1242,3.1286230087280273
1747254596.0594435,1243,2.147645950317383
1747254596.3003724,1244,0.9930778741836548
1747254596.544715,1245,2.1033525466918945
1747254596.782513,1246,1.1547086238861084
1747254597.4945471,1249,0.9770200848579407
1747254597.7319362,1250,1.3407776355743408
1747254597.9716237,1251,1.5584321022033691
1747254598.214152,1252,1.6050564050674438
1747254598.7023652,1254,2.880006790161133
1747254599.182969,1256,1.8061898946762085
1747254599.4212363,1257,1.3293750286102295
1747254600.1329112,1260,1.9536319971084595
1747254600.3710797,1261,1.3458136320114136
1747254601.0886946,1264,1.7034856081008911
1747254601.8040605,1267,0.46181052923202515
1747254602.7582746,1271,1.6484345197677612
1747254603.968392,1276,1.2451742887496948
1747254604.204813,1277,2.1270663738250732
1747254604.4438756,1278,5.651001930236816
1747254605.4153779,1282,0.30412906408309937
1747254606.132766,1285,1.7532544136047363
1747254607.3387675,1290,1.5830769538879395
1747254608.0589824,1293,1.5405925512313843
1747254608.7571247,1296,1.6883457899093628
1747254609.2220023,1298,3.303868532180786
1747254609.455731,1299,1.6488912105560303
1747254610.1526215,1302,3.992387533187866
1747254611.0824814,1306,1.7634419202804565
1747254612.0201428,1310,3.294786214828491
1747254612.9602323,1314,1.735424280166626
1747254613.1953425,1315,1.0475924015045166
1747254614.3416553,1320,0.3674624264240265
1747254614.7993772,1322,2.6450343132019043
1747254615.0301378,1323,0.7661210298538208
1747254615.4942696,1325,1.011752724647522
1747254615.7244768,1326,0.9616868495941162
1747254616.1863859,1328,1.2067605257034302
1747254617.836078,1335,2.5301671028137207
1747254620.022141,1344,0.6572205424308777
1747254620.2663808,1345,1.091447114944458
1747254620.740816,1347,0.8632291555404663
1747254620.9730253,1348,0.673313558101654
1747254621.6756384,1351,2.6883771419525146
1747254621.9116068,1352,2.541301965713501
1747254622.3850195,1354,2.325061321258545
1747254623.3167915,1358,0.8847352862358093
1747254623.7826686,1360,1.937305212020874
1747254624.720172,1364,0.6066325306892395
1747254624.9548523,1365,2.208087921142578
1747254625.191691,1366,0.7117723822593689
1747254625.4272704,1367,2.453125238418579
1747254625.6682887,1368,1.993372917175293
1747254626.6220615,1372,1.5468498468399048
1747254626.8573318,1373,1.7629073858261108
1747254627.3241413,1375,0.6604995727539062
1747254627.5642226,1376,0.9351990222930908
1747254628.4932249,1380,0.5019328594207764
1747254629.6541436,1385,0.9796915650367737
1747254629.8840961,1386,0.21972648799419403
1747254630.8126385,1390,0.5838441252708435
1747254631.5231056,1393,0.44172394275665283
1747254632.2381077,1396,2.138235330581665
1747254632.4738197,1397,2.1935243606567383
1747254632.9450743,1399,2.1752986907958984
1747254633.1807134,1400,1.6123024225234985
1747254633.886324,1403,3.6933035850524902
1747254634.3589604,1405,1.845440149307251
1747254636.2020476,1413,0.5924122929573059
1747254636.8930926,1416,0.7792673110961914
1747254637.1224635,1417,0.5277389883995056
1747254637.5871413,1419,1.9822810888290405
1747254638.0445194,1421,1.9956777095794678
1747254638.2735057,1422,0.8349917531013489
1747254640.3667588,1431,1.8829759359359741
1747254640.5976264,1432,1.662277102470398
1747254641.5273926,1436,2.0444748401641846
1747254642.0035522,1438,1.1771129369735718
1747254642.2363453,1439,1.6691604852676392
1747254642.4688919,1440,1.8099817037582397
1747254642.7089536,1441,2.8286781311035156
1747254643.4162068,1444,0.6676426529884338
1747254643.895124,1446,1.3045785427093506
1747254644.1342378,1447,3.3521013259887695
1747254644.366422,1448,0.6717089414596558
1747254644.5997283,1449,1.5563563108444214
1747254644.8393238,1450,0.3639730215072632
1747254645.0726998,1451,1.2890448570251465
1747254645.3189495,1452,1.3466039896011353
1747254645.7930007,1454,1.5430251359939575
1747254646.0362542,1455,1.7455387115478516
1747254646.2728956,1456,2.1752893924713135
1747254646.5072243,1457,0.21163056790828705
1747254646.744136,1458,3.6371865272521973
1747254646.9790537,1459,3.069895029067993
1747254647.2142227,1460,2.3906569480895996
1747254647.4545739,1461,1.3733699321746826
1747254647.9388053,1463,2.784489154815674
1747254649.6833053,1470,0.4085938036441803
1747254650.4125605,1473,1.4350719451904297
1747254650.648463,1474,3.3209776878356934
1747254651.1272879,1476,1.2939616441726685
1747254651.3636727,1477,1.2669386863708496
1747254652.2923484,1481,1.0526505708694458
1747254652.5242884,1482,0.6294156908988953
1747254652.7576473,1483,1.8517723083496094
1747254653.6896288,1487,2.057190179824829
1747254653.9297874,1488,2.055438280105591
1747254654.1618624,1489,2.266261339187622
1747254654.3938975,1490,4.444812774658203
1747254654.6307404,1491,1.0477650165557861
1747254655.102998,1493,2.9631476402282715
1747254655.3354337,1494,3.4436919689178467
1747254656.261674,1498,3.606107711791992
1747254656.493103,1499,2.2785065174102783
1747254656.7246816,1500,2.597804069519043
1747254657.193067,1502,1.8315041065216064
1747254657.8920906,1505,2.723905324935913
1747254658.8306997,1509,0.7302668690681458
1747254659.0643919,1510,3.284379482269287
1747254659.2958775,1511,1.160661220550537
1747254659.762834,1513,2.1571669578552246
1747254660.236294,1515,4.365982532501221
1747254660.4792273,1516,0.4568343460559845
1747254662.1711304,1523,0.8948270678520203
1747254662.88465,1526,0.7766107320785522
1747254663.3607252,1528,2.508234977722168
1747254664.7649996,1534,2.652147054672241
1747254665.4647448,1537,1.7803486585617065
1747254665.698042,1538,0.8707191348075867
1747254666.402046,1541,0.558336615562439
1747254667.3524673,1545,1.6216546297073364
1747254667.8292685,1547,0.8040121793746948
1747254668.063419,1548,1.474363923072815
1747254668.765929,1551,1.3609097003936768
1747254668.9995072,1552,1.8090224266052246
1747254669.2325263,1553,0.7808573246002197
1747254669.6976092,1555,0.4118477702140808
1747254670.1639102,1557,0.171528622508049
1747254671.3279834,1562,2.497938871383667
1747254671.8012927,1564,4.266826152801514
1747254672.0376806,1565,2.471459150314331
1747254672.2758422,1566,1.2189899682998657
1747254672.7446089,1568,3.730020523071289
1747254673.2153437,1570,3.2062900066375732
1747254673.4523141,1571,2.1208622455596924
1747254673.6861618,1572,1.913205862045288
1747254673.9211788,1573,0.20847409963607788
1747254674.6313796,1576,1.473789930343628
1747254675.0981429,1578,0.771084725856781
1747254675.3297899,1579,0.6923972964286804
1747254675.563693,1580,1.2489582300186157
1747254675.7960386,1581,0.9066044688224792
1747254676.0286198,1582,1.9958456754684448
1747254676.7310164,1585,2.7028756141662598
1747254677.8976626,1590,1.396040916442871
1747254679.0721185,1595,1.653544545173645
1747254679.3069522,1596,3.616243600845337
1747254679.5395544,1597,1.246290922164917
1747254680.4942074,1601,1.3885074853897095
1747254680.7382283,1602,0.9515377283096313
1747254680.9763536,1603,1.8433014154434204
1747254682.661424,1610,1.3886626958847046
1747254682.9025345,1611,5.411915302276611
1747254683.3843794,1613,2.0733320713043213
1747254683.6246116,1614,3.423748016357422
1747254684.1281676,1616,2.3416085243225098
1747254685.0927808,1620,3.39261794090271
1747254685.5756502,1622,0.6279944777488708
1747254686.0660825,1624,1.2455421686172485
1747254686.541863,1626,3.276763677597046
1747254686.782581,1627,0.7244141697883606
1747254687.7551718,1631,3.345858097076416
1747254688.7075691,1635,0.2213081270456314
1747254688.9466915,1636,0.40706729888916016
1747254689.1847677,1637,2.132815361022949
1747254689.4212372,1638,5.448418140411377
1747254689.9040759,1640,0.2559571862220764
1747254690.1450782,1641,0.4594704508781433
1747254691.3320396,1646,2.3835232257843018
1747254691.5664432,1647,1.2908481359481812
1747254692.0376198,1649,4.355382442474365
1747254692.4995806,1651,1.8655939102172852
1747254692.7360106,1652,0.9485906362533569
1747254692.9674468,1653,0.8386019468307495
1747254693.1985192,1654,5.447094917297363
1747254693.6661682,1656,1.5623661279678345
1747254694.1400583,1658,0.5191639065742493
1747254695.0865972,1662,0.8835800886154175
1747254695.5526152,1664,3.6614019870758057
1747254696.01507,1666,1.255405306816101
1747254696.7352757,1669,1.43778395652771
1747254696.971944,1670,0.9267151951789856
1747254697.9106035,1674,0.8485000133514404
1747254698.6004474,1677,1.5513978004455566
1747254699.0600936,1679,0.6646794676780701
1747254699.2926161,1680,0.3832516372203827
1747254699.5226438,1681,2.4480702877044678
1747254699.752493,1682,1.6541696786880493
1747254700.4428692,1685,2.993447780609131
1747254700.671261,1686,0.8669940233230591
1747254700.9044313,1687,0.47076714038848877
1747254701.1359296,1688,1.1544972658157349
1747254701.3700485,1689,2.4156579971313477
1747254701.607141,1690,0.4810745120048523
1747254702.321369,1693,0.5609177350997925
1747254702.5546398,1694,0.43504247069358826
1747254702.7883143,1695,1.640763282775879
1747254703.2591374,1697,0.5072826147079468
1747254703.4931536,1698,2.5769498348236084
1747254703.7311895,1699,1.801820158958435
1747254703.9671926,1700,2.588155508041382
1747254704.4601848,1702,0.773786187171936
1747254704.9390597,1704,0.6990877389907837
1747254705.6588957,1707,1.3103344440460205
1747254706.1432118,1709,0.7628824710845947
1747254706.3788702,1710,0.5192524790763855
1747254706.622775,1711,2.629601240158081
1747254706.8591123,1712,0.2943211793899536
1747254708.2948298,1718,2.344571113586426
1747254708.5400617,1719,3.557749032974243
1747254709.2691722,1722,3.0234904289245605
1747254709.5103703,1723,0.991496741771698
1747254709.744979,1724,0.37756267189979553
1747254709.9807634,1725,0.9476996064186096
1747254711.158949,1730,0.7522289752960205
1747254713.0585213,1738,2.1624767780303955
1747254713.2909899,1739,1.5187321901321411
1747254713.523154,1740,1.850398063659668
1747254714.221713,1743,0.6475147008895874
1747254714.685905,1745,0.793956995010376
1747254715.3963323,1748,0.6927200555801392
1747254715.630016,1749,0.12519733607769012
1747254715.868059,1750,0.75862717628479
1747254716.0994675,1751,2.7040066719055176
1747254716.5650427,1753,1.6377370357513428
1747254716.7982864,1754,3.6431448459625244
1747254717.4958684,1757,0.8685446381568909
1747254718.6678634,1762,0.5005820393562317
1747254718.9016812,1763,1.3390920162200928
1747254719.3707063,1765,0.5741778016090393
1747254719.6035845,1766,1.915083408355713
1747254720.061074,1768,0.5549242496490479
1747254721.693519,1775,2.026055097579956
1747254721.928846,1776,1.6654289960861206
1747254722.160039,1777,0.37322354316711426
1747254722.8547692,1780,1.6926867961883545
1747254723.083468,1781,0.8552534580230713
1747254723.769895,1784,3.816303253173828
1747254723.9987319,1785,0.7731360793113708
1747254724.2297344,1786,0.6651650071144104
1747254724.4591708,1787,0.7456223964691162
1747254724.919086,1789,0.8338683247566223
1747254725.1495872,1790,0.30782943964004517
1747254725.618668,1792,0.41888877749443054
1747254726.0779223,1794,0.3901635408401489
1747254726.543841,1796,0.9061024188995361
1747254726.7746565,1797,1.0012205839157104
1747254727.473703,1800,0.43635094165802
1747254727.9484367,1802,0.3834867775440216
1747254728.1802893,1803,2.507032871246338
1747254728.4128258,1804,1.4355072975158691
1747254729.3478994,1808,2.570333242416382
1747254729.8298829,1810,2.1744256019592285
1747254730.78455,1814,0.6976190209388733
1747254731.2524416,1816,0.2918967604637146
1747254731.7310543,1818,3.4521090984344482
1747254731.96605,1819,0.22977159917354584
1747254732.9123971,1823,0.07867377251386642
1747254733.61652,1826,0.19115714728832245
1747254733.852355,1827,1.2297581434249878
1747254734.318511,1829,0.9437754154205322
1747254734.552101,1830,0.3921279311180115
1747254735.0229616,1832,0.36345651745796204
1747254735.2521923,1833,1.2389847040176392
1747254735.481091,1834,4.269606113433838
1747254735.9417157,1836,2.9888675212860107
1747254736.176601,1837,3.754903793334961
1747254736.4086301,1838,3.807236433029175
1747254737.8072517,1844,1.7862719297409058
1747254738.0406651,1845,2.240058660507202
1747254738.2720702,1846,0.7477401494979858
1747254738.505689,1847,6.1676411628723145
1747254738.7388322,1848,0.3088356554508209
1747254739.4336853,1851,0.36275482177734375
1747254739.903747,1853,2.4530797004699707
1747254740.6048331,1856,0.11788974702358246
1747254741.5362837,1860,0.48761478066444397
1747254742.4722557,1864,0.41749605536460876
1747254742.703347,1865,1.9482266902923584
1747254742.936775,1866,0.34755271673202515
1747254743.1696174,1867,0.49712246656417847
1747254744.1054409,1871,0.7229597568511963
1747254744.3393662,1872,0.7362877726554871
1747254744.5740218,1873,2.525958299636841
1747254744.807012,1874,2.0877652168273926
1747254745.0382617,1875,2.272214651107788
1747254745.507864,1877,0.16763819754123688
1747254745.9795873,1879,0.5068970322608948
1747254746.2138796,1880,0.795081377029419
1747254746.926329,1883,0.8806642293930054
1747254747.1613026,1884,0.7662854790687561
1747254747.6299574,1886,1.562938928604126
1747254748.098915,1888,0.3002328872680664
1747254748.5679767,1890,4.416091442108154
1747254748.806017,1891,4.143606185913086
1747254749.775202,1895,0.10785326361656189
1747254750.7191691,1899,0.6040282845497131
1747254751.1860275,1901,1.6282448768615723
1747254751.4173155,1902,1.028949499130249
1747254752.3437982,1906,0.5571376085281372
1747254752.8052588,1908,0.2094489187002182
1747254753.0367014,1909,1.7254976034164429
1747254753.271776,1910,0.6924368143081665
1747254753.9677346,1913,4.293434143066406
1747254754.6626422,1916,0.8605883121490479
1747254755.1258552,1918,0.04002263396978378
1747254756.5198362,1924,0.5460835099220276
1747254756.7552805,1925,1.2562332153320312
1747254756.9906676,1926,0.38522541522979736
1747254757.459519,1928,0.12904709577560425
1747254757.694239,1929,0.2647652328014374
1747254758.398937,1932,0.15308794379234314
1747254759.0970263,1935,0.15997669100761414
1747254759.3296366,1936,0.8463197946548462
1747254760.046785,1939,0.3580777049064636
1747254760.2789938,1940,0.24988126754760742
1747254760.5139112,1941,0.5105498433113098
1747254760.7544186,1942,0.5639288425445557
1747254761.4645772,1945,0.6062145829200745
1747254761.9314818,1947,0.43346917629241943
1747254762.6285348,1950,0.7143712639808655
1747254762.8627958,1951,0.2911595404148102
1747254763.3305118,1953,0.9250659346580505
1747254764.02714,1956,0.45498138666152954
1747254764.9619427,1960,0.21005195379257202
1747254765.19398,1961,1.2684869766235352
1747254765.4296467,1962,0.7572018504142761
1747254765.661311,1963,0.465371698141098
1747254765.9009748,1964,4.37614107131958
1747254766.3906884,1966,0.5299364328384399
1747254766.6277516,1967,0.30867475271224976
1747254766.8641539,1968,1.8600387573242188
1747254767.096253,1969,0.8313424587249756
1747254768.5124183,1975,0.33168524503707886
1747254768.9838963,1977,0.47561076283454895
1747254769.2191405,1978,0.14660708606243134
1747254769.4552925,1979,1.0627245903015137
1747254769.6920164,1980,0.042613279074430466
1747254769.9270465,1981,0.6426685452461243
1747254770.1610084,1982,1.3113000392913818
1747254770.3937566,1983,0.22387979924678802
1747254770.8607287,1985,0.7799677848815918
1747254771.331359,1987,1.6496394872665405
1747254771.56518,1988,0.1613830327987671
1747254771.7979283,1989,0.31407833099365234
1747254772.263106,1991,2.8438973426818848
1747254772.4962423,1992,1.0898724794387817
1747254772.7344048,1993,0.2918781638145447
1747254773.1962204,1995,1.0876476764678955
1747254774.1308258,1999,3.8974039554595947


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_57_856176-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254303.5485694,0,0.048065170645713806
1747254304.2666166,3,0.011274631135165691
1747254304.5032012,4,0.10460061579942703
1747254305.9072113,10,0.6118065714836121
1747254306.1388872,11,0.8071466088294983
1747254306.8338704,14,0.38948705792427063
1747254307.0664952,15,0.7137789130210876
1747254307.7570539,18,0.7129605412483215
1747254307.9955347,19,0.2674057185649872
1747254308.2261705,20,0.3273828625679016
1747254308.690364,22,2.3130598068237305
1747254308.9282308,23,3.5924453735351562
1747254309.6578224,26,0.1896086037158966
1747254309.9052548,27,0.3726080358028412
1747254311.3430862,33,2.36776065826416
1747254312.0429878,36,0.20509032905101776
1747254312.2763152,37,0.2688526511192322
1747254312.5061834,38,0.6924409866333008
1747254312.7375681,39,2.023401975631714
1747254312.966912,40,2.3693695068359375
1747254314.6027517,47,0.1382897049188614
1747254314.8400826,48,0.09989292919635773
1747254315.070625,49,0.2579740583896637
1747254315.5404813,51,1.939955472946167
1747254315.7698216,52,2.0618128776550293
1747254316.2286882,54,1.6217942237854004
1747254316.9234035,57,0.7989302277565002
1747254317.6288497,60,1.115358591079712
1747254317.860042,61,1.2260308265686035
1747254318.0930915,62,1.2889670133590698
1747254318.3294683,63,0.47858914732933044
1747254318.8019476,65,0.3765827417373657
1747254319.043498,66,0.5978842377662659
1747254319.283835,67,0.8439205288887024
1747254319.5219069,68,1.0700557231903076
1747254319.9897487,70,1.4335881471633911
1747254320.2216454,71,1.2462939023971558
1747254321.5959203,77,0.56055748462677
1747254322.0601516,79,0.5665236115455627
1747254322.2920377,80,1.0503356456756592
1747254322.755546,82,0.8666562438011169
1747254322.9839764,83,0.9244497418403625
1747254323.4507287,85,0.8068073987960815
1747254324.400494,89,0.7850902080535889
1747254324.6379192,90,0.8097537755966187
1747254325.7893095,95,0.43567535281181335
1747254326.7250056,99,1.1586260795593262
1747254326.951748,100,1.1785024404525757
1747254327.6380372,103,1.602178692817688
1747254328.3389742,106,0.7185948491096497
1747254328.5752354,107,0.4063498377799988
1747254329.0397847,109,0.5170562267303467
1747254330.2056122,114,1.050958275794983
1747254330.671006,116,1.1912977695465088
1747254331.8671489,121,0.8372986912727356
1747254332.8280299,125,0.523384153842926
1747254333.0595968,126,0.38897907733917236
1747254333.5308073,128,0.28525322675704956
1747254334.0032978,130,0.4223743677139282
1747254334.235114,131,0.3309037983417511
1747254334.4754343,132,0.43229928612709045
1747254335.4064078,136,0.6438953876495361
1747254335.6450963,137,0.7001402378082275
1747254337.0532146,143,0.81415855884552
1747254337.2908127,144,1.0653878450393677
1747254337.78238,146,0.8252991437911987
1747254338.028099,147,0.8157336115837097
1747254338.7428622,150,0.4545196294784546
1747254340.4049785,157,1.2951899766921997
1747254340.8759372,159,0.6661807894706726
1747254341.1112983,160,0.36602160334587097
1747254341.5778203,162,1.0521214008331299
1747254342.047776,164,1.3521404266357422
1747254342.514629,166,0.5831290483474731
1747254343.446821,170,0.2571670413017273
1747254343.6779501,171,0.2682189345359802
1747254343.9138749,172,0.531268835067749
1747254344.6282558,175,0.6474184989929199
1747254344.8733222,176,0.24244415760040283
1747254345.1075315,177,0.26800015568733215
1747254345.3420632,178,0.7541874051094055
1747254345.8084865,180,0.7097986936569214
1747254346.0384219,181,0.6104881763458252
1747254346.731545,184,0.44343432784080505
1747254346.9643204,185,0.4468126595020294
1747254347.1962616,186,0.44481396675109863
1747254347.9107194,189,0.2608773708343506
1747254348.1437743,190,0.48484867811203003
1747254348.3791287,191,0.5936156511306763
1747254348.6109474,192,1.1459096670150757
1747254349.328196,195,1.371330976486206
1747254350.2632122,199,1.1409912109375
1747254350.4984553,200,1.1148028373718262
1747254350.9686391,202,0.3611191213130951
1747254351.202213,203,0.16839662194252014
1747254351.432053,204,0.4611762762069702
1747254351.666485,205,0.3816118538379669
1747254352.1369958,207,0.7515666484832764
1747254352.6009235,209,0.33321288228034973
1747254353.0730667,211,1.0972347259521484
1747254353.5426512,213,0.5586467385292053
1747254354.0091486,215,0.5368133187294006
1747254354.2440963,216,1.0147497653961182
1747254354.710734,218,0.48553964495658875
1747254354.949868,219,0.39824384450912476
1747254355.1891632,220,0.42007628083229065
1747254355.4283504,221,0.8820526599884033
1747254355.667343,222,0.7350988984107971
1747254356.1458027,224,0.48667246103286743
1747254356.379175,225,0.4558824300765991
1747254357.3182683,229,0.8304646611213684
1747254358.7718265,235,0.4272255301475525
1747254359.251071,237,0.5344863533973694
1747254359.4915316,238,0.6602437496185303
1747254359.7278645,239,0.7419077157974243
1747254360.1977093,241,0.6720659136772156
1747254360.4299664,242,1.1538403034210205
1747254360.8939059,244,0.8518951535224915
1747254361.1235473,245,1.4447271823883057
1747254361.3639011,246,1.3538795709609985
1747254361.604726,247,1.9442905187606812
1747254362.7792106,252,0.7165369391441345
1747254363.010962,253,0.7253906726837158
1747254363.2441359,254,0.6498826146125793
1747254363.9501514,257,0.5716965794563293
1747254364.1871295,258,0.4391529858112335
1747254364.4257827,259,0.22710701823234558
1747254364.6651628,260,0.42646080255508423
1747254365.1441095,262,0.5275254845619202
1747254366.9973557,270,1.3497792482376099
1747254367.2251215,271,0.6086652278900146
1747254367.9155838,274,0.7085360884666443
1747254368.143646,275,1.152250051498413
1747254368.3753195,276,0.6175799369812012
1747254368.8317199,278,0.7567116618156433
1747254369.290549,280,0.575529932975769
1747254369.7545729,282,0.47490566968917847
1747254369.981988,283,0.43355828523635864
1747254370.445632,285,0.3993440866470337
1747254370.9087398,287,1.1736326217651367
1747254371.1402783,288,1.077372670173645
1747254371.6082191,290,0.7310881614685059
1747254372.7551765,295,2.024317979812622
1747254372.9868314,296,2.337409496307373
1747254373.2201157,297,1.4626786708831787
1747254373.4492688,298,1.1963063478469849
1747254374.8366585,304,1.1451681852340698
1747254375.2994416,306,0.3616470396518707
1747254375.7629063,308,0.7301174402236938
1747254376.000609,309,0.8171578645706177
1747254376.7051966,312,0.9915621280670166
1747254376.9376597,313,0.6163142919540405
1747254377.639629,316,0.5476932525634766
1747254378.0985253,318,0.9907268285751343
1747254378.3284426,319,1.2774370908737183
1747254379.015442,322,0.9985312819480896
1747254379.4732676,324,0.3402484655380249
1747254380.6238904,329,0.7042231559753418
1747254380.8595994,330,0.5678709745407104
1747254381.0916276,331,0.36347129940986633
1747254381.3248947,332,0.39339861273765564
1747254382.5047758,337,0.8521261215209961
1747254382.744565,338,0.5716713666915894
1747254383.210303,340,0.5398465991020203
1747254383.909225,343,0.6587719917297363
1747254384.1452239,344,0.4704313576221466
1747254384.3778727,345,0.7292287349700928
1747254384.617093,346,0.45416897535324097
1747254385.0858142,348,0.7746360301971436
1747254385.553796,350,2.581939458847046
1747254386.030833,352,3.1515731811523438
1747254386.266534,353,6.538082122802734
1747254386.4994173,354,2.067570924758911
1747254387.4418879,358,5.628221035003662
1747254387.9075477,360,0.20458464324474335
1747254388.38291,362,0.07512018829584122
1747254388.6201768,363,0.02537514828145504
1747254388.8535903,364,0.15109311044216156
1747254389.0913992,365,0.34840691089630127
1747254389.320651,366,0.36884212493896484
1747254389.5578425,367,0.15637242794036865
1747254389.8052907,368,0.09794870764017105
1747254391.2212818,374,0.11293212324380875
1747254391.944693,377,0.42404186725616455
1747254392.1803694,378,0.8362886309623718
1747254393.8045394,385,1.197503685951233
1747254394.032048,386,0.942654013633728
1747254394.955559,390,0.3902040123939514
1747254395.1855447,391,0.3339250385761261
1747254395.4160943,392,0.21353454887866974
1747254395.6489186,393,0.2719389796257019
1747254395.8868613,394,0.3225507438182831
1747254396.1175787,395,0.6687958240509033
1747254396.3562374,396,0.4408120810985565
1747254396.586481,397,0.47798630595207214
1747254396.8247757,398,0.45703962445259094
1747254397.067684,399,0.4626195728778839
1747254397.5520558,401,0.9420035481452942
1747254397.792599,402,0.6046357154846191
1747254398.263038,404,0.625289261341095
1747254399.2083297,408,0.4792071282863617
1747254399.4400084,409,0.30543529987335205
1747254400.1495218,412,0.5853306651115417
1747254400.3871622,413,0.5720368027687073
1747254400.6260636,414,0.889592707157135
1747254400.862111,415,1.275194764137268
1747254401.5657887,418,1.8135117292404175
1747254402.301741,421,0.6013147830963135
1747254402.537968,422,0.4134519100189209
1747254403.267479,425,0.47165486216545105
1747254403.5107515,426,0.9057002663612366
1747254404.4635706,430,0.38234347105026245
1747254404.7019508,431,0.4126836359500885
1747254405.4117615,434,0.6467770338058472
1747254405.645722,435,0.26509132981300354
1747254405.8792057,436,0.2356216013431549
1747254406.1137316,437,0.6104392409324646
1747254406.3471427,438,1.228325366973877
1747254406.582914,439,0.6779653429985046
1747254406.8130527,440,0.24072463810443878
1747254407.0435028,441,0.5839480757713318
1747254407.509724,443,0.4272359609603882
1747254407.7425056,444,0.4259515702724457
1747254407.9821978,445,0.5397323369979858
1747254408.2217789,446,0.608080267906189
1747254409.1702209,450,0.31844425201416016
1747254409.4045532,451,0.6603966355323792
1747254409.6390219,452,0.31357476115226746
1747254409.8735695,453,0.38544464111328125
1747254410.1114492,454,0.33641961216926575
1747254410.5809212,456,0.3240616023540497
1747254411.046715,458,0.7065579891204834
1747254411.515861,460,0.6593375205993652
1747254411.7520661,461,0.33221325278282166
1747254412.485951,464,0.41747304797172546
1747254412.7294798,465,0.7289089560508728
1747254412.974189,466,0.9930039644241333
1747254413.4576437,468,0.3844528794288635
1747254413.935732,470,0.5743001699447632
1747254414.892635,474,0.48503032326698303
1747254415.1303701,475,0.6267313957214355
1747254415.856492,478,0.4821186661720276
1747254416.090129,479,0.6042258739471436
1747254416.3234391,480,0.438340961933136
1747254416.5633173,481,0.4925766885280609
1747254416.8075786,482,0.5186313390731812
1747254417.0502026,483,0.6349264979362488
1747254417.2867653,484,0.804844081401825
1747254417.7583547,486,0.45503315329551697
1747254417.994234,487,0.48383402824401855
1747254418.2291617,488,0.862095057964325
1747254418.4691863,489,1.359135627746582
1747254418.9429736,491,0.6738771796226501
1747254419.6469815,494,0.5682032108306885
1747254420.5890243,498,0.8706485629081726
1747254421.3181982,501,0.9252402186393738
1747254421.5676382,502,0.6845752000808716
1747254421.8061516,503,0.5577877759933472
1747254422.5187526,506,0.7768807411193848
1747254423.0066767,508,1.1594905853271484
1747254423.2422137,509,0.34433478116989136
1747254423.4788544,510,0.41559216380119324
1747254423.7234082,511,0.5593551993370056
1747254423.9576054,512,0.6043137907981873
1747254424.1926057,513,0.48459264636039734
1747254424.427464,514,0.4187101721763611
1747254425.1229084,517,0.5393356680870056
1747254425.3558455,518,0.7572653293609619
1747254425.5878763,519,0.5070542693138123
1747254425.8196738,520,0.8729028105735779
1747254426.5157163,523,0.6489241719245911
1747254428.1543045,530,0.7274926900863647
1747254428.8444774,533,0.7375621199607849
1747254429.0747907,534,0.6975323557853699
1747254429.5468132,536,0.3659479022026062
1747254429.781796,537,0.5926859974861145
1747254430.0121887,538,0.39008426666259766
1747254430.24843,539,0.8542354702949524
1747254430.4799178,540,1.2095588445663452
1747254430.9421482,542,0.8064409494400024
1747254431.1732242,543,1.0006555318832397
1747254431.404303,544,0.40458905696868896
1747254431.868919,546,0.4834780693054199
1747254432.1041389,547,0.9626858830451965
1747254432.8012671,550,1.8944041728973389
1747254433.2709873,552,2.161665678024292
1747254433.7375567,554,1.2870547771453857
1747254433.9688158,555,1.0702881813049316
1747254434.2008352,556,0.6277585625648499
1747254435.608995,562,0.5676063895225525
1747254435.8434951,563,0.4382864236831665
1747254436.0778,564,0.4780574142932892
1747254437.0135918,568,0.46862277388572693
1747254437.7125752,571,0.35898810625076294
1747254438.1842465,573,0.42518073320388794
1747254438.8870122,576,0.5086949467658997
1747254439.8319542,580,0.8067687153816223
1747254440.7939897,584,0.5753199458122253
1747254441.0428565,585,0.592388391494751
1747254441.2814093,586,0.8179510235786438
1747254441.786379,588,0.5841192603111267
1747254442.2512443,590,1.098557472229004
1747254442.4827254,591,0.5778439044952393
1747254442.7182884,592,0.5101921558380127
1747254443.19375,594,0.3416828513145447
1747254443.666689,596,0.6827765703201294
1747254443.9031496,597,1.179450511932373
1747254444.1372986,598,0.5744965076446533
1747254444.376982,599,0.8983101844787598
1747254444.8552313,601,0.35021770000457764
1747254445.0891194,602,0.6325297951698303
1747254445.320297,603,0.4991086721420288
1747254445.7918475,605,0.5344401001930237
1747254446.4921238,608,0.7991306781768799
1747254446.9739313,610,0.5623295307159424
1747254447.6714613,613,0.8381786346435547
1747254447.9039338,614,0.9135055541992188
1747254448.3745027,616,0.7608036398887634
1747254448.8377268,618,1.3573259115219116
1747254449.3105829,620,1.2846920490264893
1747254449.7852926,622,0.7338225841522217
1747254450.0187948,623,0.6573336124420166
1747254450.717025,626,0.8171818256378174
1747254451.1814919,628,1.1160764694213867
1747254451.4135828,629,0.6221910715103149
1747254452.3467588,633,0.3133244216442108
1747254452.8133378,635,0.555187463760376
1747254453.2982292,637,0.6600537300109863
1747254454.0143828,640,1.3170559406280518
1747254454.254618,641,0.6769078373908997
1747254454.4946537,642,0.7575643062591553
1747254454.7394042,643,0.45054909586906433
1747254454.9906974,644,0.7569767832756042
1747254455.2245076,645,0.5248711705207825
1747254456.1519928,649,0.3218906819820404
1747254456.6062708,651,0.44143903255462646
1747254456.8358912,652,1.2611823081970215
1747254457.0664523,653,0.5143845677375793
1747254457.2959108,654,0.8640490770339966
1747254457.526657,655,0.8027868866920471
1747254458.2209342,658,0.78484046459198
1747254458.4535577,659,0.7711491584777832
1747254458.684454,660,1.3152092695236206
1747254460.335656,667,0.6368908286094666
1747254461.0322073,670,0.8377107381820679
1747254462.1949868,675,0.6426846981048584
1747254462.429901,676,0.8557374477386475
1747254462.6638296,677,1.2429064512252808
1747254463.3670812,680,0.44254761934280396
1747254463.8370793,682,0.31096434593200684
1747254464.0711846,683,0.38861411809921265
1747254464.3038018,684,0.7029529809951782
1747254465.0063148,687,0.6869306564331055
1747254466.1832662,692,0.9235932230949402
1747254466.6435792,694,0.6591897010803223
1747254466.8788044,695,0.4567089080810547
1747254467.1100073,696,0.49299055337905884
1747254467.3408034,697,1.7370929718017578
1747254467.8010151,699,0.5824061632156372
1747254468.4948719,702,0.9626041054725647
1747254468.725163,703,0.6454184055328369
1747254469.1849384,705,0.3888813555240631
1747254470.1179004,709,1.015031099319458
1747254470.3506098,710,1.031611680984497
1747254470.8154695,712,0.4994557201862335
1747254471.5274506,715,0.9017707109451294
1747254471.9881961,717,0.37319236993789673
1747254472.452335,719,0.6864510178565979
1747254472.6817288,720,1.0989629030227661
1747254472.914703,721,0.9495626091957092
1747254473.3759518,723,1.1078602075576782
1747254473.8422577,725,0.6364714503288269
1747254474.0728638,726,1.0122262239456177
1747254474.3032134,727,1.1296042203903198
1747254474.5345893,728,0.6084980368614197
1747254474.767759,729,0.9185353517532349
1747254475.2439575,731,0.9163681864738464
1747254475.4780505,732,0.4664851725101471
1747254475.7152033,733,0.8926991820335388
1747254476.8865402,738,0.8695542812347412
1747254477.1184156,739,0.9419302344322205
1747254477.3556223,740,0.9209569692611694
1747254477.8224113,742,0.7962751388549805
1747254478.0522456,743,0.8349372148513794
1747254478.2826731,744,1.1457122564315796
1747254478.511276,745,1.1358957290649414
1747254480.1307824,752,1.3706903457641602
1747254480.8561456,755,0.7003832459449768
1747254481.1025383,756,1.097072720527649
1747254481.5798366,758,0.8313788175582886
1747254482.7570076,763,1.3188790082931519
1747254483.0000439,764,1.530756950378418
1747254483.2389617,765,0.6842077970504761
1747254483.9467256,768,1.2752623558044434
1747254484.270954,769,1.957046389579773
1747254484.968126,772,1.3135643005371094
1747254485.1994965,773,1.1542905569076538
1747254485.6690998,775,0.9302301406860352
1747254485.9038904,776,0.6572449207305908
1747254486.3733382,778,0.7063880562782288
1747254486.607349,779,1.1434968709945679
1747254486.8409965,780,3.4644811153411865
1747254487.0753107,781,3.6705520153045654
1747254487.3081908,782,4.872113227844238
1747254488.7274704,788,0.33606022596359253
1747254488.961753,789,0.29793623089790344
1747254489.4420283,791,0.12999272346496582
1747254489.9166934,793,0.20607885718345642
1747254490.3975425,795,0.16112148761749268
1747254490.6377037,796,0.26292142271995544
1747254491.3411138,799,0.42508774995803833
1747254491.5758731,800,0.3527700901031494
1747254492.5092773,804,0.25898513197898865
1747254492.7439284,805,0.2467275708913803
1747254492.985367,806,0.41061586141586304
1747254493.2255836,807,0.5740534067153931
1747254493.9494812,810,0.41266384720802307
1747254494.6523523,813,0.47507286071777344
1747254495.8354158,818,0.4702061116695404
1747254496.0709333,819,0.5572818517684937
1747254496.5348837,821,0.3065929412841797
1747254496.7685628,822,0.7542518377304077
1747254497.0006135,823,0.44984883069992065
1747254497.4621365,825,0.7642163038253784
1747254497.6931646,826,0.8808866143226624
1747254497.9272778,827,0.12310905009508133
1747254498.1560936,828,0.5367681980133057
1747254499.080485,832,0.6868873834609985
1747254499.3124857,833,0.483495831489563
1747254499.793088,835,0.6174978017807007
1747254500.0269227,836,1.0336146354675293
1747254500.2595136,837,0.6502488255500793
1747254500.7396708,839,0.5144663453102112
1747254500.976033,840,0.48299241065979004
1747254501.6787796,843,0.4409709870815277
1747254502.1444302,845,0.6549593210220337
1747254503.3191962,850,0.2725582420825958
1747254503.5516014,851,0.6646597385406494
1747254504.2624614,854,0.6635159850120544
1747254504.966945,857,1.2114756107330322
1747254505.6966102,860,0.6534124612808228
1747254506.1828196,862,0.6393842697143555
1747254506.8882236,865,0.7931504249572754
1747254507.1232917,866,0.35503068566322327
1747254508.0618937,870,0.7350655198097229
1747254508.2938163,871,0.9182672500610352
1747254510.669223,881,0.5754188895225525
1747254511.1525598,883,0.7261834144592285
1747254511.3910072,884,0.7371965050697327
1747254511.634738,885,0.20301271975040436
1747254511.8699033,886,0.3033752739429474
1747254512.3553529,888,1.2235640287399292
1747254512.8408523,890,0.166153222322464
1747254513.3177333,892,0.4715801179409027
1747254514.0285256,895,0.430412620306015
1747254514.4884925,897,0.6933367848396301
1747254514.7180064,898,1.7480190992355347
1747254515.4152935,901,0.7365469932556152
1747254515.644991,902,0.9797021746635437
1747254516.1106288,904,0.42439863085746765
1747254516.5762813,906,0.15402831137180328
1747254516.8101282,907,0.712929368019104
1747254517.0399504,908,1.0540331602096558
1747254517.5046654,910,0.6635391116142273
1747254517.7387276,911,0.5403306484222412
1747254518.447662,914,0.670885443687439
1747254519.3916595,918,1.4739153385162354
1747254519.6238308,919,0.8659437894821167
1747254520.090193,921,0.21277284622192383
1747254520.5613854,923,0.5413699150085449
1747254521.4898243,927,0.8057135343551636
1747254521.7215133,928,0.7244344353675842
1747254521.9553273,929,1.20456063747406
1747254522.1882505,930,1.0602401494979858
1747254522.419989,931,0.6753005385398865
1747254522.6510963,932,0.9381471872329712
1747254522.8825352,933,1.2894588708877563
1747254523.3511868,935,0.4921117126941681
1747254524.2943883,939,0.6188639402389526
1747254524.765026,941,0.7070447206497192
1747254525.0011346,942,0.8241604566574097
1747254525.7139144,945,0.7963773608207703
1747254526.6648142,949,1.1316109895706177
1747254527.3743613,952,0.7347697019577026
1747254527.842154,954,1.4216127395629883
1747254528.075111,955,1.7562624216079712
1747254528.3103817,956,1.8093986511230469
1747254529.2445402,960,1.0171430110931396
1747254529.723357,962,1.1812026500701904
1747254529.9615352,963,1.8453289270401
1747254530.1979496,964,0.4438646733760834
1747254530.428482,965,0.5654239058494568
1747254530.8964372,967,1.7874755859375
1747254531.1287024,968,1.943353533744812
1747254531.8302639,971,0.40845152735710144
1747254532.9935007,976,0.6427631974220276
1747254533.4610078,978,0.7946367263793945
1747254533.6970885,979,0.9109227657318115
1747254534.1630652,981,0.453727662563324
1747254534.3967123,982,0.4039902687072754
1747254535.3287146,986,0.6389361619949341
1747254535.7926786,988,1.1167107820510864
1747254536.0252302,989,1.187461018562317
1747254536.2583911,990,0.8906860947608948
1747254536.7310624,992,0.5936873555183411
1747254537.2126215,994,0.6693195700645447
1747254537.4477649,995,1.0653719902038574
1747254537.6802711,996,0.8220997452735901
1747254538.1436086,998,0.5564534664154053
1747254538.374698,999,1.0149215459823608
1747254538.8375452,1001,0.2126791775226593
1747254539.070781,1002,0.8245049118995667
1747254539.3018925,1003,0.7065901160240173
1747254539.533737,1004,1.115753173828125
1747254539.765404,1005,1.1548632383346558
1747254539.9979832,1006,1.6452593803405762
1747254541.176893,1011,1.0533194541931152
1747254541.6480892,1013,0.8398962020874023
1747254542.1206467,1015,0.7041563987731934
1747254542.3578198,1016,0.66765296459198
1747254542.5898273,1017,1.5470219850540161
1747254543.7598078,1022,1.9302704334259033
1747254544.7003434,1026,1.3565278053283691
1747254545.1696148,1028,0.8830448389053345
1747254545.4155428,1029,1.0034639835357666
1747254546.8374298,1035,0.9238247871398926
1747254547.0759254,1036,1.075697898864746
1747254547.3098176,1037,2.114828109741211
1747254547.54489,1038,0.8883579969406128
1747254547.7791662,1039,1.9676098823547363
1747254548.7198966,1043,0.7993400692939758
1747254549.1863115,1045,0.8734085559844971
1747254549.4189398,1046,0.8624870777130127
1747254550.82823,1052,1.3610745668411255
1747254551.0654397,1053,0.9385866522789001
1747254551.770372,1056,0.8073664903640747
1747254552.238763,1058,1.4816436767578125
1747254552.4717276,1059,2.416017770767212
1747254552.7052414,1060,0.7751439213752747
1747254553.185934,1062,2.1207616329193115
1747254553.9018419,1065,1.2787014245986938
1747254554.1343963,1066,0.8775523900985718
1747254554.3693278,1067,1.09520423412323
1747254554.849215,1069,1.2944344282150269
1747254555.0861018,1070,1.1764943599700928
1747254555.326082,1071,1.3702137470245361
1747254555.5591803,1072,1.5677404403686523
1747254555.8004568,1073,1.008864402770996
1747254556.0401695,1074,1.8857252597808838
1747254556.7745676,1077,1.2053124904632568
1747254557.0095015,1078,1.357046365737915
1747254557.4779823,1080,0.3809935748577118
1747254557.7133393,1081,0.8445291519165039
1747254557.95371,1082,0.9266828298568726
1747254558.6577559,1085,0.50370192527771
1747254558.8942778,1086,0.326127290725708
1747254559.1278129,1087,1.6319854259490967
1747254560.0645041,1091,2.488142728805542
1747254560.2989244,1092,0.10673647373914719
1747254560.5402308,1093,1.637741208076477
1747254561.7210488,1098,2.097747802734375
1747254562.19093,1100,0.9579955339431763
1747254562.660526,1102,1.7176891565322876
1747254562.8929694,1103,0.4702441096305847
1747254563.1260214,1104,1.1077326536178589
1747254563.8367498,1107,0.6690084934234619
1747254564.0716357,1108,0.8154069185256958
1747254564.3043997,1109,1.1209720373153687
1747254564.539629,1110,0.6164582967758179
1747254564.773846,1111,1.0742017030715942
1747254565.004903,1112,0.45838937163352966
1747254565.2401838,1113,1.5852423906326294
1747254565.4779272,1114,1.3997739553451538
1747254565.9537902,1116,1.8338755369186401
1747254566.6607122,1119,0.8024247884750366
1747254567.1280365,1121,1.257739543914795
1747254567.361045,1122,0.37665659189224243
1747254568.0655246,1125,0.7042933106422424
1747254568.2999847,1126,0.851226806640625
1747254568.7776165,1128,0.36218318343162537
1747254569.0128617,1129,1.3012542724609375
1747254569.2477124,1130,1.158400058746338
1747254569.4839058,1131,1.233695149421692
1747254569.7248335,1132,1.5270977020263672
1747254570.2142541,1134,1.4186317920684814
1747254570.45246,1135,0.8008174896240234
1747254570.6862743,1136,1.6132595539093018
1747254571.3928947,1139,1.8571561574935913
1747254572.0924127,1142,2.3442728519439697
1747254572.7904212,1145,1.0145440101623535
1747254573.0221472,1146,1.0279277563095093
1747254573.4867291,1148,4.736255645751953
1747254573.7188745,1149,0.8849531412124634
1747254573.949623,1150,1.2090734243392944
1747254574.1859627,1151,1.0981619358062744
1747254574.418321,1152,2.311875343322754
1747254574.6485927,1153,1.143204689025879
1747254575.1130679,1155,1.3221142292022705
1747254576.2919388,1160,0.6140847206115723
1747254576.7623296,1162,1.5360616445541382
1747254577.239086,1164,0.6370331048965454
1747254577.7174075,1166,2.3147056102752686
1747254577.9661894,1167,1.1381524801254272
1747254579.4094439,1173,1.4284768104553223
1747254579.6557307,1174,2.3868894577026367
1747254580.1345015,1176,1.4242361783981323
1747254580.3777995,1177,1.3736101388931274
1747254580.621742,1178,0.5549939274787903
1747254581.565779,1182,0.5558030009269714
1747254582.0303879,1184,2.673513889312744
1747254582.4970942,1186,1.0021135807037354
1747254582.9650576,1188,1.2506359815597534
1747254583.2008376,1189,0.2040500044822693
1747254583.4367135,1190,1.676222562789917
1747254584.136214,1193,1.4352833032608032
1747254584.3696012,1194,1.256937861442566
1747254584.603246,1195,0.9307500720024109
1747254585.0716648,1197,0.7455083727836609
1747254585.304244,1198,1.5327496528625488
1747254586.0073237,1201,1.9885430335998535
1747254586.2477577,1202,1.6368625164031982
1747254586.9877744,1205,0.6890824437141418
1747254587.2359965,1206,1.6982415914535522
1747254587.481155,1207,0.45714637637138367
1747254587.96389,1209,0.36905238032341003
1747254588.9138925,1213,0.7693264484405518
1747254589.1498582,1214,0.11038365960121155
1747254589.3834949,1215,1.2786979675292969
1747254589.8671257,1217,0.9609318375587463
1747254590.1118114,1218,0.4058545231819153
1747254591.3011367,1223,1.3498601913452148
1747254591.7746222,1225,0.43021541833877563
1747254592.4813237,1228,2.1293437480926514
1747254592.7176175,1229,1.1572809219360352
1747254593.4338334,1232,0.3741043508052826
1747254593.6658018,1233,0.546621561050415
1747254594.8352098,1238,1.5608218908309937
1747254595.3374765,1240,1.4415655136108398
1747254595.58395,1241,1.2421202659606934
1747254595.819335,1242,2.1900360584259033
1747254596.0596795,1243,1.503352165222168
1747254596.300607,1244,0.6951544880867004
1747254596.5449262,1245,1.4723467826843262
1747254596.782745,1246,0.8082960247993469
1747254597.4949281,1249,0.683914065361023
1747254597.732142,1250,0.9385443329811096
1747254597.971855,1251,1.0909024477005005
1747254598.2143688,1252,1.1235394477844238
1747254598.702603,1254,2.016004800796509
1747254599.1832013,1256,1.264332890510559
1747254599.421449,1257,0.9305624961853027
1747254600.1331303,1260,1.3675423860549927
1747254600.3712938,1261,0.9420695304870605
1747254601.0889108,1264,1.1924399137496948
1747254601.8042378,1267,0.3232673704624176
1747254602.7584903,1271,1.1539041996002197
1747254603.968641,1276,0.8716219663619995
1747254604.2050245,1277,1.4889464378356934
1747254604.444154,1278,3.9557013511657715
1747254605.4156601,1282,0.21289034187793732
1747254606.1330042,1285,1.2272781133651733
1747254607.3390346,1290,1.1081538200378418
1747254608.0591743,1293,1.078414797782898
1747254608.7573602,1296,1.1818420886993408
1747254609.2222006,1298,2.3127079010009766
1747254609.4559314,1299,1.1542237997055054
1747254610.1527462,1302,2.7946712970733643
1747254611.0826387,1306,1.2344093322753906
1747254612.020343,1310,2.3063502311706543
1747254612.9603834,1314,1.214797019958496
1747254613.1954968,1315,0.7333146929740906
1747254614.3417826,1320,0.2572236955165863
1747254614.7995014,1322,1.851523995399475
1747254615.0302641,1323,0.5362846851348877
1747254615.4943933,1325,0.7082269191741943
1747254615.724619,1326,0.6731807589530945
1747254616.1865191,1328,0.8447323441505432
1747254617.8363128,1335,1.7711169719696045
1747254620.0223055,1344,0.4600543677806854
1747254620.266559,1345,0.7640129923820496
1747254620.740943,1347,0.6042603850364685
1747254620.973272,1348,0.4713194966316223
1747254621.6758718,1351,1.8818639516830444
1747254621.9117494,1352,1.7789113521575928
1747254622.3851852,1354,1.6275428533554077
1747254623.3169575,1358,0.6193146705627441
1747254623.7828333,1360,1.3561136722564697
1747254624.720374,1364,0.42464277148246765
1747254624.9550176,1365,1.5456615686416626
1747254625.191883,1366,0.4982406497001648
1747254625.4274454,1367,1.7171876430511475
1747254625.66844,1368,1.395361065864563
1747254626.6222284,1372,1.0827949047088623
1747254626.857675,1373,1.2340351343154907
1747254627.3243773,1375,0.46234968304634094
1747254627.5643606,1376,0.6546393036842346
1747254628.4933336,1380,0.3513529896736145
1747254629.6542895,1385,0.685784101486206
1747254629.8842406,1386,0.15380853414535522
1747254630.8128273,1390,0.408690869808197
1747254631.5233107,1393,0.3092067539691925
1747254632.2382708,1396,1.4967646598815918
1747254632.4739833,1397,1.5354670286178589
1747254632.945225,1399,1.5227090120315552
1747254633.1808724,1400,1.12861168384552
1747254633.8864956,1403,2.5853123664855957
1747254634.3591099,1405,1.2918081283569336
1747254636.2021677,1413,0.4146885871887207
1747254636.893199,1416,0.545487105846405
1747254637.1225939,1417,0.369417279958725
1747254637.587303,1419,1.3875967264175415
1747254638.0446403,1421,1.3969743251800537
1747254638.2736387,1422,0.5844942331314087
1747254640.3668973,1431,1.3180831670761108
1747254640.5978196,1432,1.1635940074920654
1747254641.5275676,1436,1.4311323165893555
1747254642.0037189,1438,0.8239790201187134
1747254642.2364972,1439,1.1684123277664185
1747254642.4690936,1440,1.2669872045516968
1747254642.7091346,1441,1.9800746440887451
1747254643.416411,1444,0.4673498570919037
1747254643.895271,1446,0.9132049679756165
1747254644.1344306,1447,2.346470832824707
1747254644.36663,1448,0.4701962471008301
1747254644.5999808,1449,1.089449405670166
1747254644.8395514,1450,0.2547810971736908
1747254645.072881,1451,0.9023314118385315
1747254645.3191063,1452,0.9426227807998657
1747254645.7931833,1454,1.0801175832748413
1747254646.0364032,1455,1.221877098083496
1747254646.2731183,1456,1.5227025747299194
1747254646.5073802,1457,0.14814139902591705
1747254646.7443516,1458,2.5460305213928223
1747254646.9792402,1459,2.1489264965057373
1747254647.214408,1460,1.6734598875045776
1747254647.454747,1461,0.9613589644432068
1747254647.93908,1463,1.949142336845398
1747254649.6835482,1470,0.28601565957069397
1747254650.4127445,1473,1.0045503377914429
1747254650.6486304,1474,2.3246843814849854
1747254651.1274695,1476,0.9057731628417969
1747254651.3638415,1477,0.8868570923805237
1747254652.2924974,1481,0.7368553876876831
1747254652.524432,1482,0.4405909776687622
1747254652.7578015,1483,1.2962405681610107
1747254653.6897788,1487,1.4400330781936646
1747254653.9299405,1488,1.4388067722320557
1747254654.162057,1489,1.5863828659057617
1747254654.3941126,1490,3.1113688945770264
1747254654.6309228,1491,0.7334355115890503
1747254655.1031508,1493,2.0742032527923584
1747254655.3355927,1494,2.4105844497680664
1747254656.2618291,1498,2.524275302886963
1747254656.4932725,1499,1.594954490661621
1747254656.7248838,1500,1.81846284866333
1747254657.1931667,1502,1.2820528745651245
1747254657.8922818,1505,1.906733751296997
1747254658.8313673,1509,0.5111867785453796
1747254659.064546,1510,2.299065589904785
1747254659.2961435,1511,0.8124628663063049
1747254659.7630093,1513,1.5100167989730835
1747254660.2364798,1515,3.056187629699707
1747254660.4794002,1516,0.3197840452194214
1747254662.1713185,1523,0.6263789534568787
1747254662.884772,1526,0.5436275005340576
1747254663.360876,1528,1.7557644844055176
1747254664.7651613,1534,1.856502890586853
1747254665.464951,1537,1.2462440729141235
1747254665.698215,1538,0.6095033884048462
1747254666.402255,1541,0.39083561301231384
1747254667.3526924,1545,1.1351581811904907
1747254667.8295481,1547,0.5628085136413574
1747254668.0636199,1548,1.0320547819137573
1747254668.7661347,1551,0.9526367783546448
1747254668.9997158,1552,1.2663156986236572
1747254669.2326827,1553,0.5466001033782959
1747254669.6978025,1555,0.28829342126846313
1747254670.1641212,1557,0.12007003277540207
1747254671.328239,1562,1.748557209968567
1747254671.8014982,1564,2.9867782592773438
1747254672.0378292,1565,1.730021357536316
1747254672.2760262,1566,0.8532929420471191
1747254672.744826,1568,2.6110143661499023
1747254673.2155943,1570,2.2444028854370117
1747254673.4524999,1571,1.4846035242080688
1747254673.6863906,1572,1.3392441272735596
1747254673.921431,1573,0.14593186974525452
1747254674.6315863,1576,1.0316529273986816
1747254675.0982997,1578,0.5397592782974243
1747254675.3300295,1579,0.48467808961868286
1747254675.5638962,1580,0.8742707371711731
1747254675.7963016,1581,0.634623110294342
1747254676.0288312,1582,1.3970919847488403
1747254676.7312074,1585,1.8920129537582397
1747254677.8978372,1590,0.9772286415100098
1747254679.072324,1595,1.1574811935424805
1747254679.307141,1596,2.5313704013824463
1747254679.539764,1597,0.872403621673584
1747254680.4944093,1601,0.9719552397727966
1747254680.7385845,1602,0.6660764217376709
1747254680.9765205,1603,1.2903109788894653
1747254682.6616988,1610,0.9720638990402222
1747254682.9027703,1611,3.7883405685424805
1747254683.3846352,1613,1.451332449913025
1747254683.6249056,1614,2.3966236114501953
1747254684.1284218,1616,1.639125943183899
1747254685.0930014,1620,2.3748326301574707
1747254685.5758264,1622,0.43959611654281616
1747254686.0663805,1624,0.871879518032074
1747254686.5420597,1626,2.293734550476074
1747254686.7827513,1627,0.5070899128913879
1747254687.7554245,1631,2.3421006202697754
1747254688.7077303,1635,0.1549156904220581
1747254688.946889,1636,0.28494709730148315
1747254689.1849341,1637,1.4929707050323486
1747254689.4214125,1638,3.8138926029205322
1747254689.9042413,1640,0.17917002737522125
1747254690.1453018,1641,0.3216293156147003
1747254691.3324935,1646,1.6684662103652954
1747254691.5666227,1647,0.9035936594009399
1747254692.0377479,1649,3.048767566680908
1747254692.4997115,1651,1.3059157133102417
1747254692.7361736,1652,0.6640134453773499
1747254692.967643,1653,0.5870213508605957
1747254693.1986895,1654,3.8129663467407227
1747254693.6663451,1656,1.093656301498413
1747254694.1402338,1658,0.3634147346019745
1747254695.0867167,1662,0.6185060739517212
1747254695.5527322,1664,2.562981367111206
1747254696.0164735,1666,0.8787837028503418
1747254696.7354376,1669,1.006448745727539
1747254696.9720778,1670,0.6487006545066833
1747254697.9107466,1674,0.5939499735832214
1747254698.6005657,1677,1.085978388786316
1747254699.0602307,1679,0.4652756154537201
1747254699.2927465,1680,0.2682761549949646
1747254699.5227695,1681,1.7136491537094116
1747254699.7526104,1682,1.1579188108444214
1747254700.4429965,1685,2.0954134464263916
1747254700.671378,1686,0.6068958044052124
1747254700.904554,1687,0.3295370042324066
1747254701.1360703,1688,0.8081480860710144
1747254701.3701444,1689,1.6909605264663696
1747254701.6073,1690,0.33675214648246765
1747254702.3218262,1693,0.39264240860939026
1747254702.5547879,1694,0.30452972650527954
1747254702.7884731,1695,1.1485342979431152
1747254703.2593083,1697,0.35509783029556274
1747254703.4933102,1698,1.80386483669281
1747254703.7313492,1699,1.2612740993499756
1747254703.967344,1700,1.8117088079452515
1747254704.4604266,1702,0.5416502952575684
1747254704.9392107,1704,0.48936140537261963
1747254705.6590905,1707,0.9172341227531433
1747254706.1440625,1709,0.5340177416801453
1747254706.3790195,1710,0.3634767234325409
1747254706.6229515,1711,1.8407208919525146
1747254706.8592675,1712,0.20602482557296753
1747254708.2950406,1718,1.6411997079849243
1747254708.5402658,1719,2.490424394607544
1747254709.269382,1722,2.116443157196045
1747254709.510571,1723,0.6940476894378662
1747254709.745177,1724,0.2642938792705536
1747254709.9809616,1725,0.6633897423744202
1747254711.1594558,1730,0.5265602469444275
1747254713.0587058,1738,1.5137337446212769
1747254713.2911458,1739,1.063112497329712
1747254713.5233128,1740,1.2952786684036255
1747254714.2218854,1743,0.45326027274131775
1747254714.6861134,1745,0.5557698607444763
1747254715.3965352,1748,0.484904021024704
1747254715.6301956,1749,0.08763813227415085
1747254715.8682194,1750,0.5310389995574951
1747254716.0996363,1751,1.8928046226501465
1747254716.5651982,1753,1.1464159488677979
1747254716.7984624,1754,2.550201416015625
1747254717.496027,1757,0.607981264591217
1747254718.668043,1762,0.3504074215888977
1747254718.9020376,1763,0.937364399433136
1747254719.370879,1765,0.4019244611263275
1747254719.6037138,1766,1.340558409690857
1747254720.0612102,1768,0.38844695687294006
1747254721.6936538,1775,1.4182385206222534
1747254721.9289691,1776,1.1658003330230713
1747254722.1601667,1777,0.26125648617744446
1747254722.8549018,1780,1.1848807334899902
1747254723.0835915,1781,0.598677396774292
1747254723.7700133,1784,2.671412229537964
1747254723.9988453,1785,0.541195273399353
1747254724.2298515,1786,0.46561551094055176
1747254724.4592957,1787,0.5219356417655945
1747254724.919213,1789,0.5837078094482422
1747254725.149702,1790,0.21548061072826385
1747254725.6188166,1792,0.2932221293449402
1747254726.0781565,1794,0.27311447262763977
1747254726.5439925,1796,0.6342716813087463
1747254726.7748308,1797,0.7008544206619263
1747254727.473969,1800,0.3054456412792206
1747254727.9486084,1802,0.26844075322151184
1747254728.1804938,1803,1.7549229860305786
1747254728.4129875,1804,1.0048550367355347
1747254729.3480875,1808,1.7992331981658936
1747254729.830082,1810,1.5220979452133179
1747254730.7848244,1814,0.4883333146572113
1747254731.252632,1816,0.20432773232460022
1747254731.731211,1818,2.416476249694824
1747254731.9663184,1819,0.16084012389183044
1747254732.9126563,1823,0.0550716407597065
1747254733.616742,1826,0.13380999863147736
1747254733.852569,1827,0.8608306646347046
1747254734.318691,1829,0.6606428027153015
1747254734.552252,1830,0.27448955178260803
1747254735.0230875,1832,0.25441956520080566
1747254735.252316,1833,0.8672893047332764
1747254735.481214,1834,2.9887242317199707
1747254735.9419785,1836,2.092207193374634
1747254736.1768584,1837,2.628432512283325
1747254736.4088027,1838,2.6650655269622803
1747254737.807446,1844,1.2503902912139893
1747254738.040866,1845,1.5680410861968994
1747254738.2722788,1846,0.5234180688858032
1747254738.5059407,1847,4.317348957061768
1747254738.739088,1848,0.21618495881557465
1747254739.4339104,1851,0.25392836332321167
1747254739.9039547,1853,1.7171558141708374
1747254740.6050289,1856,0.08252282440662384
1747254741.5364876,1860,0.341330349445343
1747254742.472485,1864,0.2922472357749939
1747254742.7034929,1865,1.3637586832046509
1747254742.936977,1866,0.2432868927717209
1747254743.1698043,1867,0.34798571467399597
1747254744.105623,1871,0.5060718059539795
1747254744.3395782,1872,0.5154014229774475
1747254744.5742195,1873,1.7681708335876465
1747254744.8071685,1874,1.4614356756210327
1747254745.038487,1875,1.590550184249878
1747254745.5080652,1877,0.11734673380851746
1747254745.979751,1879,0.3548279106616974
1747254746.214081,1880,0.5565569400787354
1747254746.926536,1883,0.6164649724960327
1747254747.1615033,1884,0.5363998413085938
1747254747.6301062,1886,1.0940572023391724
1747254748.0991058,1888,0.21016301214694977
1747254748.5681508,1890,3.091264009475708
1747254748.8062267,1891,2.900524377822876
1747254749.7754772,1895,0.07549728453159332
1747254750.7193372,1899,0.4228197932243347
1747254751.1861887,1901,1.1397713422775269
1747254751.4175594,1902,0.7202646136283875
1747254752.344,1906,0.38999632000923157
1747254752.8055146,1908,0.14661423861980438
1747254753.0373068,1909,1.207848310470581
1747254753.271927,1910,0.48470577597618103
1747254753.967947,1913,3.005403757095337
1747254754.6628761,1916,0.6024118065834045
1747254755.1260507,1918,0.02801584266126156
1747254756.5200713,1924,0.38225844502449036
1747254756.7555065,1925,0.8793632388114929
1747254756.9908435,1926,0.26965779066085815
1747254757.4597652,1928,0.09033296257257462
1747254757.694406,1929,0.1853356659412384
1747254758.3991241,1932,0.10716155916452408
1747254759.097206,1935,0.11198367923498154
1747254759.3297958,1936,0.5924238562583923
1747254760.0468988,1939,0.250654399394989
1747254760.2791858,1940,0.17491687834262848
1747254760.51415,1941,0.35738489031791687
1747254760.7546527,1942,0.39475017786026
1747254761.4647813,1945,0.42435020208358765
1747254761.9316616,1947,0.30342841148376465
1747254762.6287286,1950,0.5000599026679993
1747254762.8629813,1951,0.2038116753101349
1747254763.3307009,1953,0.6475461721420288
1747254764.0273378,1956,0.3184869587421417
1747254764.9621263,1960,0.1470363587141037
1747254765.1942492,1961,0.8879408836364746
1747254765.429848,1962,0.5300412774085999
1747254765.661595,1963,0.3257601857185364
1747254765.9011688,1964,3.0632987022399902
1747254766.3908842,1966,0.3709554970264435
1747254766.627908,1967,0.21607232093811035
1747254766.8644037,1968,1.3020271062850952
1747254767.096469,1969,0.581939697265625
1747254768.5126872,1975,0.2321796715259552
1747254768.9839761,1977,0.33292752504348755
1747254769.2194014,1978,0.10262496024370193
1747254769.4555533,1979,0.7439072132110596
1747254769.6922562,1980,0.029829295352101326
1747254769.927222,1981,0.44986796379089355
1747254770.1612248,1982,0.9179100394248962
1747254770.39399,1983,0.15671585500240326
1747254770.860958,1985,0.5459774136543274
1747254771.331595,1987,1.1547476053237915
1747254771.5655792,1988,0.11296812444925308
1747254771.7982278,1989,0.21985483169555664
1747254772.2632935,1991,1.9907281398773193
1747254772.4965708,1992,0.7629107236862183
1747254772.7346206,1993,0.2043147087097168
1747254773.1964555,1995,0.7613533735275269
1747254774.1310391,1999,2.728182792663574


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_57_856176-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254303.5651953,0,1.3659005165100098
1747254304.2829525,3,1.3502216339111328
1747254304.5198371,4,1.3816481828689575
1747254305.9236593,10,1.2008676528930664
1747254306.1548367,11,1.5274076461791992
1747254306.852435,14,1.4507076740264893
1747254307.0831258,15,1.6721919775009155
1747254307.774477,18,2.191180944442749
1747254308.011877,19,2.0101945400238037
1747254308.240847,20,2.9324872493743896
1747254308.7044752,22,2.1268115043640137
1747254308.9432666,23,1.4927427768707275
1747254309.6755507,26,3.0280134677886963
1747254309.9257069,27,3.174717903137207
1747254311.359693,33,1.6885497570037842
1747254312.059703,36,4.047178268432617
1747254312.293104,37,3.9623892307281494
1747254312.524029,38,3.9170825481414795
1747254312.7531354,39,2.9952585697174072
1747254312.983289,40,2.5996007919311523
1747254314.6187484,47,3.5546629428863525
1747254314.8565383,48,3.5199971199035645
1747254315.087318,49,3.381303548812866
1747254315.5562472,51,2.751690626144409
1747254315.78544,52,2.5340394973754883
1747254316.2469773,54,2.4907262325286865
1747254316.940372,57,4.01846981048584
1747254317.6454523,60,3.6731319427490234
1747254317.8770556,61,3.4527320861816406
1747254318.1090918,62,3.2937729358673096
1747254318.346991,63,3.8208439350128174
1747254318.8205574,65,4.069890975952148
1747254319.0693812,66,4.012143135070801
1747254319.2978122,67,3.963989734649658
1747254319.5366068,68,3.902902603149414
1747254320.0036108,70,3.437314987182617
1747254320.2377372,71,3.8655569553375244
1747254321.6096053,77,3.3818938732147217
1747254322.0747442,79,4.0471954345703125
1747254322.3060148,80,3.930546998977661
1747254322.7692702,82,4.1209235191345215
1747254323.00098,83,3.909816265106201
1747254323.4677827,85,4.133260250091553
1747254324.4147074,89,4.17551326751709
1747254324.6520903,90,3.83552622795105
1747254325.8033085,95,4.361289978027344
1747254326.7384844,99,4.068454265594482
1747254326.966194,100,3.8720510005950928
1747254327.65243,103,2.8691279888153076
1747254328.3599906,106,4.3391242027282715
1747254328.5929003,107,4.570502281188965
1747254329.057141,109,4.46115779876709
1747254330.2214377,114,4.430941581726074
1747254330.6867232,116,3.8949086666107178
1747254331.885146,121,4.233771324157715
1747254332.8447902,125,4.110088348388672
1747254333.0755649,126,4.252838611602783
1747254333.5469954,128,4.348574161529541
1747254334.0206356,130,4.086694717407227
1747254334.2521448,131,4.239223003387451
1747254334.4889786,132,3.955953359603882
1747254335.4254909,136,4.051772117614746
1747254335.663569,137,4.2267279624938965
1747254337.0754163,143,4.146412372589111
1747254337.3136206,144,4.21245002746582
1747254337.798843,146,4.20656156539917
1747254338.045446,147,4.178131580352783
1747254338.7652166,150,3.877699136734009
1747254340.4213421,157,3.7832870483398438
1747254340.893151,159,4.259976863861084
1747254341.129079,160,4.388411045074463
1747254341.5954993,162,3.7585105895996094
1747254342.0662694,164,3.331179618835449
1747254342.5308821,166,3.80084228515625
1747254343.4633677,170,4.688757419586182
1747254343.6960664,171,4.383769512176514
1747254343.9305463,172,4.542688846588135
1747254344.6447234,175,4.227262496948242
1747254344.8902774,176,4.38577938079834
1747254345.1254735,177,4.511500358581543
1747254345.3585176,178,4.221101760864258
1747254345.8225796,180,4.199029445648193
1747254346.0553334,181,4.224145412445068
1747254346.7479863,184,4.187425136566162
1747254346.9806094,185,4.217715740203857
1747254347.212515,186,4.302038669586182
1747254347.9266446,189,4.127473831176758
1747254348.164591,190,4.273177623748779
1747254348.395708,191,4.294848918914795
1747254348.6291666,192,3.9626827239990234
1747254349.3461165,195,4.103853225708008
1747254350.280718,199,3.6511449813842773
1747254350.5192873,200,4.445003509521484
1747254350.982502,202,4.751674652099609
1747254351.2160492,203,4.683734893798828
1747254351.445666,204,4.775712013244629
1747254351.6804478,205,4.603414535522461
1747254352.1543725,207,4.567259311676025
1747254352.620426,209,4.502034664154053
1747254353.0919108,211,4.634392738342285
1747254353.5605206,213,4.509573459625244
1747254354.027176,215,4.478686809539795
1747254354.264356,216,4.598818302154541
1747254354.7282305,218,4.508648872375488
1747254354.9672186,219,4.521994113922119
1747254355.2068944,220,4.604531764984131
1747254355.445695,221,4.453092098236084
1747254355.6841516,222,4.205809116363525
1747254356.1622093,224,4.55050802230835
1747254356.3960512,225,4.3337016105651855
1747254357.3374991,229,4.003885269165039
1747254358.7875097,235,3.956265449523926
1747254359.265263,237,3.9036357402801514
1747254359.5058799,238,4.534700393676758
1747254359.7415488,239,4.311340808868408
1747254360.2112117,241,4.172540187835693
1747254360.4444997,242,3.6829516887664795
1747254360.9081004,244,4.007861137390137
1747254361.1439188,245,4.3482584953308105
1747254361.3817012,246,4.322218418121338
1747254361.620669,247,3.869405508041382
1747254362.795348,252,4.277063846588135
1747254363.0287292,253,4.071044921875
1747254363.2623916,254,4.136913299560547
1747254363.9679878,257,4.376923084259033
1747254364.2039423,258,4.354610443115234
1747254364.4430528,259,4.305736064910889
1747254364.6821337,260,4.399284362792969
1747254365.1618407,262,4.455638408660889
1747254367.0109742,270,4.2208476066589355
1747254367.2391691,271,3.9805123805999756
1747254367.9292822,274,4.060449600219727
1747254368.1571271,275,4.0924506187438965
1747254368.389157,276,4.296457290649414
1747254368.847029,278,4.070374488830566
1747254369.3044279,280,4.217878341674805
1747254369.7683005,282,4.3219099044799805
1747254369.9973974,283,4.225852966308594
1747254370.459575,285,4.1191725730896
1747254370.922789,287,4.076715469360352
1747254371.1540203,288,3.900082588195801
1747254371.6226442,290,4.220738887786865
1747254372.7691114,295,4.235873222351074
1747254373.0003626,296,3.733898639678955
1747254373.2341657,297,3.7968900203704834
1747254373.46303,298,3.8928744792938232
1747254374.8506622,304,3.930976152420044
1747254375.3134782,306,4.369158744812012
1747254375.7777007,308,4.44504451751709
1747254376.0147846,309,4.124399185180664
1747254376.7190902,312,4.194693088531494
1747254376.9518633,313,4.054649353027344
1747254377.6538634,316,4.16946268081665
1747254378.1128,318,3.8589634895324707
1747254378.3425913,319,4.053015232086182
1747254379.028846,322,4.1664299964904785
1747254379.4876747,324,4.24501371383667
1747254380.641784,329,4.082550525665283
1747254380.8770988,330,4.183670997619629
1747254381.1101143,331,4.441800117492676
1747254381.3429332,332,4.270241737365723
1747254382.5248868,337,4.29091739654541
1747254382.7614899,338,3.9013302326202393
1747254383.2285957,340,4.090728759765625
1747254383.930594,343,4.115513324737549
1747254384.1636662,344,4.085477828979492
1747254384.3961546,345,4.2437615394592285
1747254384.6374476,346,4.211799144744873
1747254385.10314,348,3.9957146644592285
1747254385.576304,350,3.2836644649505615
1747254386.0520456,352,2.559999704360962
1747254386.2855117,353,2.3593461513519287
1747254386.5188093,354,2.093270778656006
1747254387.4590967,358,1.07933509349823
1747254387.924339,360,2.441694498062134
1747254388.4004204,362,2.732830047607422
1747254388.6362672,363,2.982600212097168
1747254388.870561,364,3.019788980484009
1747254389.106126,365,3.0796148777008057
1747254389.3382754,366,3.035536766052246
1747254389.5775807,367,3.088498115539551
1747254389.8205364,368,3.578176736831665
1747254391.237977,374,3.58237361907959
1747254391.9620063,377,3.677474021911621
1747254392.1994107,378,3.466564416885376
1747254393.818042,385,2.896388053894043
1747254394.0457513,386,3.301286220550537
1747254394.9699254,390,3.888983726501465
1747254395.199848,391,3.801945924758911
1747254395.4295068,392,3.6038074493408203
1747254395.6655538,393,3.7252695560455322
1747254395.9014373,394,3.6286461353302
1747254396.131797,395,3.423863649368286
1747254396.3709805,396,3.6237645149230957
1747254396.6060252,397,3.5168352127075195
1747254396.8455608,398,3.4547836780548096
1747254397.08562,399,3.404832601547241
1747254397.5752394,401,3.425992488861084
1747254397.8093648,402,3.5191590785980225
1747254398.2806406,404,3.200942039489746
1747254399.224872,408,3.7297818660736084
1747254399.4566336,409,3.7509663105010986
1747254400.1686702,412,3.383024215698242
1747254400.404361,413,3.3074305057525635
1747254400.643972,414,3.7429096698760986
1747254400.8789308,415,3.45048189163208
1747254401.5832305,418,3.1850898265838623
1747254402.3185723,421,3.9759364128112793
1747254402.5632615,422,4.080025672912598
1747254403.2888298,425,4.065552234649658
1747254403.5285482,426,3.9272830486297607
1747254404.4807873,430,4.218411445617676
1747254404.7190192,431,4.00252628326416
1747254405.4294696,434,4.193104267120361
1747254405.6624181,435,3.973745107650757
1747254405.8967595,436,4.01833963394165
1747254406.1314998,437,3.8840928077697754
1747254406.3643696,438,3.7030906677246094
1747254406.5988138,439,3.8677077293395996
1747254406.828782,440,3.8120155334472656
1747254407.0611393,441,3.920163631439209
1747254407.5267873,443,4.069248199462891
1747254407.7596831,444,3.9328131675720215
1747254408.0014431,445,3.9823780059814453
1747254408.238743,446,4.084389686584473
1747254409.188143,450,4.05756950378418
1747254409.4223313,451,3.9963314533233643
1747254409.6570888,452,3.9800212383270264
1747254409.8916662,453,3.924280881881714
1747254410.1305707,454,3.9838979244232178
1747254410.596694,456,3.802481174468994
1747254411.0641859,458,3.8830041885375977
1747254411.5345669,460,3.8030786514282227
1747254411.775115,461,3.61246395111084
1747254412.5128756,464,3.9145896434783936
1747254412.7521198,465,3.9139022827148438
1747254412.9953282,466,3.8445916175842285
1747254413.4814568,468,3.764862298965454
1747254413.9571126,470,3.486936569213867
1747254414.9097068,474,3.7289445400238037
1747254415.1475708,475,3.642665386199951
1747254415.8739438,478,3.5815176963806152
1747254416.107108,479,3.7014238834381104
1747254416.3400128,480,3.818265914916992
1747254416.5834985,481,3.561182737350464
1747254416.830699,482,3.8519458770751953
1747254417.0679142,483,3.826343059539795
1747254417.3045952,484,3.6703896522521973
1747254417.7753804,486,3.692890167236328
1747254418.0108988,487,3.6240005493164062
1747254418.2471778,488,3.5174612998962402
1747254418.4858594,489,3.5187032222747803
1747254418.958795,491,3.8369858264923096
1747254419.6629293,494,3.7845101356506348
1747254420.607901,498,3.9899778366088867
1747254421.3478072,501,3.755340337753296
1747254421.5862827,502,3.705803394317627
1747254421.823958,503,3.8112175464630127
1747254422.5367625,506,3.7864201068878174
1747254423.0239553,508,3.6124839782714844
1747254423.2593868,509,3.8025550842285156
1747254423.5005403,510,3.7927820682525635
1747254423.7414086,511,3.906569480895996
1747254423.9757466,512,3.8589766025543213
1747254424.2098594,513,3.6721160411834717
1747254424.4433055,514,3.7668521404266357
1747254425.1401792,517,3.7034664154052734
1747254425.3727417,518,3.747605800628662
1747254425.6040068,519,3.7114481925964355
1747254425.8363144,520,3.757855176925659
1747254426.5318906,523,3.5022284984588623
1747254428.1684935,530,3.605466842651367
1747254428.8590224,533,3.7649543285369873
1747254429.0906491,534,3.641786575317383
1747254429.5603952,536,3.7261929512023926
1747254429.7954762,537,3.642181873321533
1747254430.026481,538,3.7303881645202637
1747254430.2624903,539,3.802243947982788
1747254430.4937012,540,3.6555371284484863
1747254430.955716,542,3.816922903060913
1747254431.187068,543,3.6727843284606934
1747254431.418307,544,3.7627532482147217
1747254431.884739,546,3.775231122970581
1747254432.1202316,547,3.6574296951293945
1747254432.817967,550,3.671403646469116
1747254433.2894516,552,3.632964849472046
1747254433.7535484,554,3.865755081176758
1747254433.9847252,555,3.915296792984009
1747254434.2174573,556,4.143524169921875
1747254435.6264033,562,4.167770862579346
1747254435.8596244,563,4.169994354248047
1747254436.0947988,564,3.8892147541046143
1747254437.0301301,568,4.000227928161621
1747254437.7331238,571,4.06304407119751
1747254438.2011292,573,3.9024362564086914
1747254438.9055846,576,3.954120635986328
1747254439.8501363,580,3.8725593090057373
1747254440.823291,584,3.8557209968566895
1747254441.0576332,585,3.9414002895355225
1747254441.295487,586,3.7472963333129883
1747254441.8047736,588,3.8654444217681885
1747254442.2678652,590,3.974931240081787
1747254442.5018075,591,3.896993637084961
1747254442.7366166,592,3.807656764984131
1747254443.2106457,594,3.7780866622924805
1747254443.684048,596,3.945892810821533
1747254443.9190042,597,3.910527467727661
1747254444.1549747,598,3.7285499572753906
1747254444.394074,599,3.5572457313537598
1747254444.871985,601,3.8159303665161133
1747254445.1048434,602,3.7909789085388184
1747254445.3384533,603,3.858985424041748
1747254445.8106635,605,3.8921279907226562
1747254446.5102153,608,3.6087453365325928
1747254446.9916718,610,4.01860237121582
1747254447.6883454,613,3.7307991981506348
1747254447.9206758,614,3.9354748725891113
1747254448.3910763,616,3.8330512046813965
1747254448.8547196,618,3.8136072158813477
1747254449.3274212,620,3.8432509899139404
1747254449.8015687,622,3.8494105339050293
1747254450.035203,623,3.8281517028808594
1747254450.7344036,626,3.7310895919799805
1747254451.1984022,628,3.671785354614258
1747254451.4313266,629,3.847872257232666
1747254452.363887,633,3.675245761871338
1747254452.8357403,635,3.8764190673828125
1747254453.3218815,637,3.7814488410949707
1747254454.0375762,640,3.7494730949401855
1747254454.2784932,641,3.698962450027466
1747254454.5172188,642,3.745893955230713
1747254454.7699203,643,3.613222122192383
1747254455.009139,644,3.7493062019348145
1747254455.242211,645,3.8077034950256348
1747254456.1656735,649,3.7936716079711914
1747254456.6201978,651,3.6855661869049072
1747254456.849954,652,3.656402349472046
1747254457.080294,653,3.488646984100342
1747254457.3098853,654,3.543382406234741
1747254457.5405052,655,3.5571866035461426
1747254458.2389202,658,3.780491590499878
1747254458.470324,659,3.8673603534698486
1747254458.7032142,660,3.9111180305480957
1747254460.3522284,667,3.7001760005950928
1747254461.048926,670,3.7370529174804688
1747254462.2119868,675,3.5901732444763184
1747254462.4465995,676,3.757863998413086
1747254462.6800373,677,3.6649088859558105
1747254463.3829374,680,3.6850175857543945
1747254463.8537977,682,3.746981143951416
1747254464.0874557,683,3.567826509475708
1747254464.3180318,684,3.5430502891540527
1747254465.0208368,687,3.6811301708221436
1747254466.1968915,692,3.5611417293548584
1747254466.6622834,694,3.5972940921783447
1747254466.8927772,695,3.535433053970337
1747254467.123624,696,3.6193697452545166
1747254467.3546805,697,3.5905773639678955
1747254467.8151639,699,3.6413166522979736
1747254468.508699,702,3.606274366378784
1747254468.7388139,703,3.719372510910034
1747254469.1985753,705,3.6523594856262207
1747254470.1326385,709,3.55737566947937
1747254470.3651614,710,3.5400967597961426
1747254470.8304713,712,3.6004810333251953
1747254471.5418324,715,3.6456058025360107
1747254472.0019906,717,3.735685110092163
1747254472.4662402,719,3.6939682960510254
1747254472.695951,720,3.5607242584228516
1747254472.9302588,721,3.6240463256835938
1747254473.3900063,723,3.596092939376831
1747254473.8568912,725,3.5736594200134277
1747254474.086558,726,3.6497116088867188
1747254474.3181465,727,3.6888792514801025
1747254474.549606,728,3.72816801071167
1747254474.7853947,729,3.5870466232299805
1747254475.2582238,731,3.650818109512329
1747254475.4929137,732,3.684504270553589
1747254475.7287695,733,3.6527771949768066
1747254476.9002266,738,3.6128885746002197
1747254477.1352289,739,3.5245983600616455
1747254477.3695657,740,3.6480588912963867
1747254477.8363214,742,3.679018497467041
1747254478.0665126,743,3.611145257949829
1747254478.296321,744,3.7355363368988037
1747254478.5252514,745,3.467824697494507
1747254480.1473057,752,3.568742275238037
1747254480.873788,755,3.607395887374878
1747254481.121074,756,3.6928036212921143
1747254481.5972462,758,3.6195626258850098
1747254482.773984,763,3.5384790897369385
1747254483.0167305,764,3.6188738346099854
1747254483.2566087,765,3.5700621604919434
1747254483.965045,768,3.53354811668396
1747254484.2882946,769,3.697732925415039
1747254484.9842372,772,3.605860471725464
1747254485.2170126,773,3.680647134780884
1747254485.6872807,775,3.612116575241089
1747254485.9211934,776,3.7437713146209717
1747254486.3904066,778,3.588733434677124
1747254486.6236978,779,3.5922598838806152
1747254486.8578343,780,3.3197381496429443
1747254487.0913606,781,3.3277525901794434
1747254487.3249006,782,3.290895462036133
1747254488.7434494,788,3.9236903190612793
1747254488.979631,789,4.101686000823975
1747254489.4581134,791,4.106313705444336
1747254489.9332163,793,4.675029277801514
1747254490.4148605,795,4.383976459503174
1747254490.6548173,796,4.502379417419434
1747254491.3582613,799,5.028982639312744
1747254491.5932746,800,5.0346879959106445
1747254492.5278728,804,4.810756206512451
1747254492.7655234,805,4.867016315460205
1747254493.003387,806,4.801834583282471
1747254493.246269,807,4.72538423538208
1747254493.9673007,810,4.649965286254883
1747254494.6715949,813,4.8655900955200195
1747254495.853271,818,4.636177062988281
1747254496.0876281,819,4.6104936599731445
1747254496.5522106,821,4.6424336433410645
1747254496.7854557,822,4.730536460876465
1747254497.01732,823,4.690296649932861
1747254497.4765646,825,4.684736728668213
1747254497.7069888,826,4.596683979034424
1747254497.9408596,827,4.687277793884277
1747254498.1726494,828,4.694980621337891
1747254499.093909,832,4.680731773376465
1747254499.3359017,833,4.778515815734863
1747254499.8101408,835,4.4866557121276855
1747254500.0438619,836,4.345734119415283
1747254500.2832384,837,4.425408363342285
1747254500.7578359,839,4.4157304763793945
1747254500.992745,840,4.47450065612793
1747254501.6955028,843,4.415547847747803
1747254502.1607025,845,4.553936958312988
1747254503.335496,850,4.478814125061035
1747254503.5682492,851,4.332564830780029
1747254504.2825518,854,4.517553806304932
1747254504.987045,857,4.374950408935547
1747254505.7247448,860,4.355181694030762
1747254506.1994953,862,4.146882057189941
1747254506.9067514,865,4.450283050537109
1747254507.1391268,866,4.5118889808654785
1747254508.077836,870,4.136045455932617
1747254508.3095787,871,4.29750919342041
1747254510.68985,881,4.319637298583984
1747254511.1725955,883,4.268453598022461
1747254511.4112759,884,4.254817008972168
1747254511.6526804,885,4.360467433929443
1747254511.887078,886,4.281020641326904
1747254512.379142,888,4.2239837646484375
1747254512.8605902,890,4.2863993644714355
1747254513.3320787,892,4.167799472808838
1747254514.0433745,895,4.1739501953125
1747254514.5029285,897,4.077801704406738
1747254514.7328763,898,4.101440906524658
1747254515.4304013,901,4.073117733001709
1747254515.6650789,902,4.2003045082092285
1747254516.1284149,904,4.064269542694092
1747254516.5928726,906,4.066498756408691
1747254516.8259852,907,4.247613906860352
1747254517.056338,908,4.2206711769104
1747254517.5224679,910,4.1119160652160645
1747254517.755984,911,4.2851481437683105
1747254518.464831,914,4.25730562210083
1747254519.408228,918,4.09540319442749
1747254519.641479,919,4.190457344055176
1747254520.1096025,921,4.173503875732422
1747254520.580021,923,4.118198394775391
1747254521.50577,927,4.124380588531494
1747254521.7399752,928,4.126609802246094
1747254521.971611,929,4.033363342285156
1747254522.204885,930,4.159480094909668
1747254522.4356306,931,4.1837615966796875
1747254522.6674337,932,4.1243462562561035
1747254522.8992975,933,4.1155571937561035
1747254523.3667898,935,4.096919059753418
1747254524.309023,939,4.1296586990356445
1747254524.7803102,941,4.072399616241455
1747254525.0207427,942,4.084189414978027
1747254525.7313411,945,4.131825923919678
1747254526.6813397,949,4.055493354797363
1747254527.3908987,952,4.147184371948242
1747254527.8598297,954,3.8852155208587646
1747254528.0931737,955,4.024476051330566
1747254528.326762,956,4.218629360198975
1747254529.2679877,960,4.201657772064209
1747254529.7405028,962,4.011734962463379
1747254529.9796774,963,4.11636209487915
1747254530.2135324,964,4.174800872802734
1747254530.444319,965,3.8721442222595215
1747254530.9142268,967,4.070088863372803
1747254531.1449,968,4.122799873352051
1747254531.8466642,971,4.097997665405273
1747254533.011497,976,4.0941667556762695
1747254533.4789956,978,3.976179838180542
1747254533.7155232,979,4.015023708343506
1747254534.1805413,981,4.030992031097412
1747254534.4131973,982,3.971158742904663
1747254535.346555,986,4.082211017608643
1747254535.810005,988,4.044819355010986
1747254536.0439389,989,4.012516975402832
1747254536.277044,990,3.9020564556121826
1747254536.7492862,992,3.963862180709839
1747254537.2316844,994,3.989579200744629
1747254537.4646435,995,3.9552865028381348
1747254537.697308,996,4.083331108093262
1747254538.1594124,998,3.990710735321045
1747254538.3915112,999,4.073547840118408
1747254538.8561535,1001,3.9141628742218018
1747254539.0872416,1002,3.922456741333008
1747254539.318439,1003,4.070867538452148
1747254539.5503163,1004,4.020601749420166
1747254539.7824888,1005,4.100501537322998
1747254540.0152915,1006,4.084753513336182
1747254541.1956098,1011,3.8537936210632324
1747254541.6659002,1013,4.064774513244629
1747254542.1386113,1015,3.974501609802246
1747254542.3741624,1016,4.1759209632873535
1747254542.606983,1017,4.1232733726501465
1747254543.7761776,1022,4.031252384185791
1747254544.7189574,1026,3.938904285430908
1747254545.1875517,1028,3.9649744033813477
1747254545.4328077,1029,4.021512985229492
1747254546.8569772,1035,4.101466655731201
1747254547.0928953,1036,3.970198392868042
1747254547.3254104,1037,4.1032843589782715
1747254547.5621023,1038,3.9860401153564453
1747254547.79481,1039,4.02101993560791
1747254548.73646,1043,4.123274326324463
1747254549.2041974,1045,4.067736625671387
1747254549.4399717,1046,4.1078996658325195
1747254550.8458612,1052,3.920170307159424
1747254551.0817788,1053,3.9314591884613037
1747254551.78755,1056,3.844147205352783
1747254552.256525,1058,3.9164576530456543
1747254552.489812,1059,4.103979110717773
1747254552.72555,1060,3.9095025062561035
1747254553.2030532,1062,3.9866347312927246
1747254553.9188292,1065,3.8386049270629883
1747254554.1528015,1066,3.8810975551605225
1747254554.3945837,1067,3.929680347442627
1747254554.8670182,1069,3.904658794403076
1747254555.1035,1070,3.824350118637085
1747254555.3424573,1071,3.8098411560058594
1747254555.5767362,1072,3.9808785915374756
1747254555.8186085,1073,3.9534995555877686
1747254556.057199,1074,3.863161563873291
1747254556.7909822,1077,3.881523609161377
1747254557.0259416,1078,3.880218029022217
1747254557.494611,1080,3.910320281982422
1747254557.7295504,1081,3.994858980178833
1747254557.9701617,1082,3.8696670532226562
1747254558.6747992,1085,3.987278699874878
1747254558.9105875,1086,3.922006845474243
1747254559.1445894,1087,3.980602741241455
1747254560.0811667,1091,3.823641300201416
1747254560.323387,1092,3.9560649394989014
1747254560.5576673,1093,3.6541929244995117
1747254561.7377102,1098,4.0397748947143555
1747254562.2076077,1100,3.9128220081329346
1747254562.6766832,1102,4.000391483306885
1747254562.9087589,1103,3.786797523498535
1747254563.1447322,1104,4.026575088500977
1747254563.8543015,1107,3.9401519298553467
1747254564.087612,1108,3.7758901119232178
1747254564.3179498,1109,3.9062068462371826
1747254564.5560162,1110,3.8472273349761963
1747254564.787782,1111,3.7497732639312744
1747254565.0226777,1112,3.9764881134033203
1747254565.2570982,1113,3.8343758583068848
1747254565.496464,1114,3.6237614154815674
1747254565.97055,1116,3.846353530883789
1747254566.6773746,1119,3.839367151260376
1747254567.1443763,1121,4.0531463623046875
1747254567.377643,1122,4.014069080352783
1747254568.0839229,1125,4.030118942260742
1747254568.317903,1126,3.7799339294433594
1747254568.7943377,1128,3.8755006790161133
1747254569.0302682,1129,4.018543243408203
1747254569.266264,1130,3.8148691654205322
1747254569.5031173,1131,3.7113780975341797
1747254569.7433999,1132,3.8584468364715576
1747254570.2329078,1134,3.8421378135681152
1747254570.4681435,1135,3.9626545906066895
1747254570.7055695,1136,3.7898619174957275
1747254571.4087212,1139,3.775134801864624
1747254572.1080217,1142,3.786776065826416
1747254572.8070838,1145,3.9067373275756836
1747254573.0417228,1146,3.7159790992736816
1747254573.5041652,1148,3.5842995643615723
1747254573.7348893,1149,3.767174482345581
1747254573.965651,1150,3.949434757232666
1747254574.2031584,1151,3.8499844074249268
1747254574.434617,1152,3.827908992767334
1747254574.6654356,1153,3.963433027267456
1747254575.1296732,1155,3.9107210636138916
1747254576.3083313,1160,3.8038201332092285
1747254576.779344,1162,3.9113926887512207
1747254577.2584422,1164,3.8883891105651855
1747254577.7363038,1166,3.9576668739318848
1747254577.9836335,1167,3.805405378341675
1747254579.4290109,1173,3.940640449523926
1747254579.6729703,1174,3.814748764038086
1747254580.1527646,1176,3.8306915760040283
1747254580.393908,1177,3.774570941925049
1747254580.6376004,1178,3.8061609268188477
1747254581.5817547,1182,3.9290244579315186
1747254582.0467196,1184,3.9222207069396973
1747254582.5132494,1186,3.8724775314331055
1747254582.982699,1188,3.836284637451172
1747254583.2196102,1189,3.8330464363098145
1747254583.453143,1190,3.7455315589904785
1747254584.1529524,1193,3.8553414344787598
1747254584.3858986,1194,3.721804141998291
1747254584.6194475,1195,3.8317129611968994
1747254585.0872762,1197,3.921234369277954
1747254585.3203902,1198,3.9116415977478027
1747254586.0270078,1201,3.738161325454712
1747254586.2701364,1202,3.949397563934326
1747254587.010206,1205,3.928550958633423
1747254587.2536178,1206,3.8945088386535645
1747254587.4983835,1207,3.911943197250366
1747254587.982515,1209,3.9730966091156006
1747254588.9308438,1213,3.7694549560546875
1747254589.1671374,1214,4.015627861022949
1747254589.406006,1215,3.864706516265869
1747254589.8903205,1217,3.982600212097168
1747254590.1292872,1218,3.9257333278656006
1747254591.321881,1223,3.9335756301879883
1747254591.7911174,1225,3.998472213745117
1747254592.499589,1228,3.9806442260742188
1747254592.734339,1229,3.8637702465057373
1747254593.4505136,1232,3.8672149181365967
1747254593.6833327,1233,3.7915256023406982
1747254594.8560233,1238,3.981971263885498
1747254595.36046,1240,3.84770131111145
1747254595.602827,1241,3.745067834854126
1747254595.8411088,1242,3.6547720432281494
1747254596.081056,1243,3.8223228454589844
1747254596.323191,1244,3.838928699493408
1747254596.5663416,1245,4.042252063751221
1747254596.803861,1246,3.8030152320861816
1747254597.5170481,1249,3.81870174407959
1747254597.7540786,1250,3.9087862968444824
1747254597.9958825,1251,3.7366836071014404
1747254598.2400277,1252,3.591402292251587
1747254598.7253845,1254,3.6363162994384766
1747254599.2050056,1256,3.7280733585357666
1747254599.4428158,1257,3.849257230758667
1747254600.155045,1260,3.70273494720459
1747254600.3934624,1261,3.8518717288970947
1747254601.1117098,1264,3.9771957397460938
1747254601.8246639,1267,4.075841903686523
1747254602.7811565,1271,3.958040952682495
1747254603.9897273,1276,3.8953568935394287
1747254604.2280202,1277,3.790816068649292
1747254604.4677706,1278,3.729837656021118
1747254605.4417443,1282,3.922917604446411
1747254606.1558433,1285,3.827138900756836
1747254607.3627167,1290,3.846604585647583
1747254608.0752995,1293,3.8261489868164062
1747254608.7754734,1296,3.770113706588745
1747254609.2408884,1298,3.8462073802948
1747254609.4748611,1299,3.771679639816284
1747254610.1663187,1302,3.8939545154571533
1747254611.1007218,1306,3.998455286026001
1747254612.0397758,1310,3.930570363998413
1747254612.9787667,1314,3.767322301864624
1747254613.2103763,1315,3.938608407974243
1747254614.3558526,1320,3.81148362159729
1747254614.8138306,1322,3.7483713626861572
1747254615.0444202,1323,3.761220932006836
1747254615.5082808,1325,3.9159653186798096
1747254615.7383747,1326,3.915133476257324
1747254616.2006354,1328,3.911508798599243
1747254617.85268,1335,3.956342935562134
1747254620.0395586,1344,3.973344564437866
1747254620.2852309,1345,4.023420810699463
1747254620.754472,1347,3.769955635070801
1747254620.99,1348,3.8493528366088867
1747254621.6950512,1351,3.866804838180542
1747254621.9283826,1352,3.8003268241882324
1747254622.4018419,1354,3.6919453144073486
1747254623.3344364,1358,3.8267829418182373
1747254623.800381,1360,3.864964246749878
1747254624.7384093,1364,3.9511735439300537
1747254624.973919,1365,3.874516010284424
1747254625.2093742,1366,3.9773008823394775
1747254625.4443161,1367,3.7850239276885986
1747254625.685324,1368,3.782576322555542
1747254626.6391718,1372,3.7984700202941895
1747254626.8753703,1373,3.6948800086975098
1747254627.344067,1375,3.7511348724365234
1747254627.580092,1376,3.9988181591033936
1747254628.5072842,1380,3.8540639877319336
1747254629.668619,1385,3.957899570465088
1747254629.8994975,1386,3.8907806873321533
1747254630.828895,1390,3.7852306365966797
1747254631.5423243,1393,3.7140400409698486
1747254632.2557762,1396,3.8004438877105713
1747254632.4922273,1397,3.7099111080169678
1747254632.9624152,1399,3.9060072898864746
1747254633.1967769,1400,3.789843797683716
1747254633.9022954,1403,3.885348081588745
1747254634.3755932,1405,3.9304823875427246
1747254636.2159348,1413,3.863872528076172
1747254636.9068015,1416,3.9242746829986572
1747254637.1362913,1417,3.997145891189575
1747254637.6011102,1419,3.904160737991333
1747254638.0587223,1421,3.909203290939331
1747254638.287422,1422,3.8862075805664062
1747254640.382703,1431,3.8000576496124268
1747254640.6146903,1432,3.837484836578369
1747254641.5449111,1436,3.9020233154296875
1747254642.01976,1438,3.844273328781128
1747254642.2523832,1439,3.5992329120635986
1747254642.488374,1440,3.451279640197754
1747254642.7279406,1441,3.700385570526123
1747254643.4335709,1444,3.8664069175720215
1747254643.9134724,1446,3.716195583343506
1747254644.151236,1447,3.8675756454467773
1747254644.3847883,1448,3.6516928672790527
1747254644.6182523,1449,3.664065361022949
1747254644.8573344,1450,3.85856294631958
1747254645.0897942,1451,3.8304450511932373
1747254645.3357275,1452,3.939528226852417
1747254645.809809,1454,3.8265981674194336
1747254646.0564036,1455,3.6627485752105713
1747254646.2897701,1456,3.8040478229522705
1747254646.5258317,1457,3.7615468502044678
1747254646.7628853,1458,3.9113309383392334
1747254646.9959755,1459,3.7796363830566406
1747254647.2303183,1460,3.81876802444458
1747254647.4718986,1461,3.797325611114502
1747254647.9575188,1463,3.848813056945801
1747254649.7022395,1470,3.6522600650787354
1747254650.4297373,1473,3.848254442214966
1747254650.6649585,1474,3.8381881713867188
1747254651.1467357,1476,3.7936036586761475
1747254651.3818455,1477,3.7854645252227783
1747254652.3096585,1481,3.875462532043457
1747254652.5419877,1482,3.834679126739502
1747254652.773746,1483,3.9282236099243164
1747254653.7066665,1487,3.863877773284912
1747254653.9471173,1488,3.903092384338379
1747254654.1795433,1489,3.832521677017212
1747254654.412225,1490,3.7519984245300293
1747254654.6492746,1491,3.8649685382843018
1747254655.120175,1493,3.6150078773498535
1747254655.3514385,1494,3.786902904510498
1747254656.2788951,1498,3.751129388809204
1747254656.5098288,1499,3.8446433544158936
1747254656.742622,1500,3.8267641067504883
1747254657.2119336,1502,3.80912709236145
1747254657.9105608,1505,3.812002420425415
1747254658.8488607,1509,3.8451082706451416
1747254659.0811846,1510,3.7055232524871826
1747254659.313159,1511,3.8227572441101074
1747254659.7866645,1513,3.8248538970947266
1747254660.2590916,1515,3.880711317062378
1747254660.5110989,1516,3.874821662902832
1747254662.190005,1523,3.821148633956909
1747254662.9006796,1526,3.802412986755371
1747254663.3779728,1528,3.833392381668091
1747254664.7841551,1534,3.769477367401123
1747254665.4829164,1537,3.7744593620300293
1747254665.716795,1538,3.9022693634033203
1747254666.4222498,1541,3.782301902770996
1747254667.3720095,1545,3.8367655277252197
1747254667.8459182,1547,3.893496513366699
1747254668.0817819,1548,3.7964513301849365
1747254668.7844293,1551,3.737680196762085
1747254669.0158684,1552,3.756880283355713
1747254669.2489574,1553,3.7890663146972656
1747254669.7134945,1555,3.733790636062622
1747254670.1804519,1557,3.7857003211975098
1747254671.3462574,1562,3.784888744354248
1747254671.8177075,1564,3.90077543258667
1747254672.0538836,1565,3.7124135494232178
1747254672.2919064,1566,3.8812689781188965
1747254672.7624762,1568,3.799485683441162
1747254673.2327113,1570,3.8212087154388428
1747254673.469033,1571,3.7856979370117188
1747254673.7048094,1572,3.663384199142456
1747254673.9398606,1573,3.9144744873046875
1747254674.6475196,1576,3.7387332916259766
1747254675.1144788,1578,3.607865810394287
1747254675.346696,1579,3.739356517791748
1747254675.5802822,1580,3.6112892627716064
1747254675.8124132,1581,3.6740498542785645
1747254676.044608,1582,3.7147276401519775
1747254676.749595,1585,3.699598789215088
1747254677.9146035,1590,3.8030710220336914
1747254679.0889797,1595,3.7530508041381836
1747254679.3231428,1596,3.8266475200653076
1747254679.5571911,1597,3.7493982315063477
1747254680.5103493,1601,3.8462319374084473
1747254680.7529757,1602,3.761713981628418
1747254680.9942756,1603,3.8493666648864746
1747254682.6863997,1610,3.879976987838745
1747254682.9238591,1611,3.802074432373047
1747254683.4074998,1613,3.828441619873047
1747254683.6482227,1614,3.891753911972046
1747254684.1508942,1616,3.738962173461914
1747254685.1110334,1620,3.656351089477539
1747254685.596409,1622,3.695974111557007
1747254686.0858874,1624,3.7661197185516357
1747254686.5600336,1626,3.712979793548584
1747254686.8015747,1627,3.819350242614746
1747254687.7728505,1631,3.6725308895111084
1747254688.7246532,1635,3.7564499378204346
1747254688.965328,1636,3.7384722232818604
1747254689.2019675,1637,3.72822904586792
1747254689.438197,1638,3.760773181915283
1747254689.922412,1640,3.6423633098602295
1747254690.162108,1641,3.704456329345703
1747254691.349264,1646,3.3885507583618164
1747254691.5843732,1647,3.7316904067993164
1747254692.0514822,1649,3.6802825927734375
1747254692.5137885,1651,3.734626531600952
1747254692.751126,1652,3.7423973083496094
1747254692.982555,1653,3.780271053314209
1747254693.2145457,1654,3.8482861518859863
1747254693.6855307,1656,3.7333285808563232
1747254694.1592903,1658,3.6578080654144287
1747254695.1007497,1662,3.813103199005127
1747254695.566118,1664,3.678697347640991
1747254696.0372024,1666,3.6809699535369873
1747254696.7561846,1669,3.76132869720459
1747254696.9860396,1670,3.786558151245117
1747254697.9257677,1674,3.7507143020629883
1747254698.6151524,1677,3.761420488357544
1747254699.075929,1679,3.806561231613159
1747254699.3079581,1680,3.7767374515533447
1747254699.537851,1681,3.66733717918396
1747254699.7672548,1682,3.9124667644500732
1747254700.4578583,1685,3.70082688331604
1747254700.685268,1686,3.7303168773651123
1747254700.918487,1687,3.761789560317993
1747254701.15439,1688,3.7172861099243164
1747254701.3847764,1689,3.829030752182007
1747254701.6285543,1690,3.8268837928771973
1747254702.3389957,1693,3.7643370628356934
1747254702.5711634,1694,3.8525502681732178
1747254702.8055696,1695,3.771390438079834
1747254703.2767558,1697,3.7261276245117188
1747254703.5131948,1698,3.8986454010009766
1747254703.7469282,1699,3.7205913066864014
1747254703.9852717,1700,3.834683418273926
1747254704.481947,1702,3.7972638607025146
1747254704.9572244,1704,3.730811357498169
1747254705.675902,1707,3.7399351596832275
1747254706.159803,1709,3.7812371253967285
1747254706.3951664,1710,3.836195468902588
1747254706.6389914,1711,3.8883159160614014
1747254706.8768003,1712,3.7381439208984375
1747254708.3127701,1718,3.8430728912353516
1747254708.557959,1719,3.7666327953338623
1747254709.2865255,1722,3.8548152446746826
1747254709.5282328,1723,3.815244197845459
1747254709.7639928,1724,3.823484182357788
1747254709.9979353,1725,3.752570629119873
1747254711.1845422,1730,3.669436454772949
1747254713.0755823,1738,3.746530055999756
1747254713.3073466,1739,3.6394994258880615
1747254713.5391996,1740,3.828350782394409
1747254714.237804,1743,3.9099113941192627
1747254714.7046163,1745,3.6460511684417725
1747254715.4148781,1748,3.7790184020996094
1747254715.647977,1749,3.794309139251709
1747254715.884319,1750,3.7583155632019043
1747254716.1160002,1751,3.776315212249756
1747254716.5827498,1753,3.8217883110046387
1747254716.814122,1754,3.7183549404144287
1747254717.5131283,1757,3.7949185371398926
1747254718.6851773,1762,3.749119281768799
1747254718.9197438,1763,3.7942092418670654
1747254719.3878906,1765,3.846447229385376
1747254719.617444,1766,3.6423232555389404
1747254720.0755591,1768,3.672236680984497
1747254721.7081149,1775,3.6334033012390137
1747254721.9426503,1776,3.7494001388549805
1747254722.1739712,1777,3.7733614444732666
1747254722.8684092,1780,3.8359344005584717
1747254723.097507,1781,3.8256165981292725
1747254723.7834132,1784,3.8155903816223145
1747254724.013324,1785,3.7377254962921143
1747254724.2436597,1786,3.798415422439575
1747254724.4732382,1787,3.793004274368286
1747254724.9330986,1789,3.8364474773406982
1747254725.1692152,1790,3.6969008445739746
1747254725.6323843,1792,3.83328914642334
1747254726.0957525,1794,3.7268922328948975
1747254726.559697,1796,3.8290205001831055
1747254726.7914016,1797,3.888610601425171
1747254727.4953396,1800,3.7622036933898926
1747254727.9647632,1802,3.8688082695007324
1747254728.196669,1803,3.839630126953125
1747254728.429663,1804,3.5734047889709473
1747254729.3667684,1808,3.633702516555786
1747254729.8485181,1810,3.8855597972869873
1747254730.802854,1814,3.8377676010131836
1747254731.273235,1816,3.7744789123535156
1747254731.7482982,1818,3.5594048500061035
1747254731.9854746,1819,3.814241647720337
1747254732.9306166,1823,3.7745137214660645
1747254733.6348245,1826,3.7707056999206543
1747254733.8698735,1827,3.7898902893066406
1747254734.3362997,1829,3.5777082443237305
1747254734.5704846,1830,3.8194150924682617
1747254735.036824,1832,3.7402381896972656
1747254735.2657793,1833,3.7524054050445557
1747254735.495038,1834,3.696927309036255
1747254735.959307,1836,3.656198024749756
1747254736.1935802,1837,3.691624164581299
1747254736.4261794,1838,3.7428648471832275
1747254737.8251376,1844,3.729583740234375
1747254738.0572107,1845,3.5814855098724365
1747254738.290508,1846,3.6998612880706787
1747254738.5246334,1847,3.744007110595703
1747254738.755252,1848,3.8074984550476074
1747254739.4514837,1851,3.926522731781006
1747254739.922201,1853,3.7583680152893066
1747254740.6212778,1856,3.7664711475372314
1747254741.5526674,1860,3.577866554260254
1747254742.488613,1864,3.7794930934906006
1747254742.7217686,1865,3.6067450046539307
1747254742.9538808,1866,3.686028003692627
1747254743.18703,1867,3.7581732273101807
1747254744.1226995,1871,3.7549023628234863
1747254744.3564157,1872,3.692079544067383
1747254744.5908642,1873,3.7300071716308594
1747254744.822973,1874,3.757254123687744
1747254745.0561929,1875,3.760263681411743
1747254745.5280483,1877,3.812434196472168
1747254745.997196,1879,3.846442699432373
1747254746.2310727,1880,3.715372085571289
1747254746.9437406,1883,3.8638968467712402
1747254747.17803,1884,3.837435483932495
1747254747.6474013,1886,3.844904661178589
1747254748.1156867,1888,3.64904522895813
1747254748.5874946,1890,3.8754215240478516
1747254748.8224041,1891,3.6851861476898193
1747254749.7964072,1895,3.759686231613159
1747254750.737272,1899,3.8606162071228027
1747254751.2024531,1901,3.845079183578491
1747254751.4329653,1902,3.798311710357666
1747254752.3595362,1906,3.7441210746765137
1747254752.8218358,1908,3.8151371479034424
1747254753.0560174,1909,3.7842602729797363
1747254753.2880826,1910,3.74995756149292
1747254753.9859982,1913,3.871790885925293
1747254754.6791492,1916,3.8252251148223877
1747254755.141538,1918,3.6778371334075928
1747254756.5384402,1924,3.7663779258728027
1747254756.7736957,1925,3.7788097858428955
1747254757.0084877,1926,3.6951358318328857
1747254757.4775982,1928,3.6534366607666016
1747254757.7129343,1929,3.798959732055664
1747254758.4167776,1932,3.6989381313323975
1747254759.1142123,1935,3.6734731197357178
1747254759.3458202,1936,3.7675771713256836
1747254760.063188,1939,3.6689021587371826
1747254760.2977765,1940,3.7158024311065674
1747254760.5368364,1941,3.6789956092834473
1747254760.7718828,1942,3.7170140743255615
1747254761.4816585,1945,3.7022783756256104
1747254761.950158,1947,3.6620500087738037
1747254762.6470947,1950,3.779829978942871
1747254762.8791435,1951,3.7564821243286133
1747254763.3465755,1953,3.7617709636688232
1747254764.0457978,1956,3.760122299194336
1747254764.9770796,1960,3.67192006111145
1747254765.2134314,1961,3.7641844749450684
1747254765.4449928,1962,3.599799394607544
1747254765.6815796,1963,3.664893627166748
1747254765.925903,1964,3.841247797012329
1747254766.4076574,1966,3.7889678478240967
1747254766.644581,1967,3.680145025253296
1747254766.8804994,1968,3.7753543853759766
1747254767.1165051,1969,3.639173746109009
1747254768.5286763,1975,3.6379971504211426
1747254769.0024803,1977,3.7328474521636963
1747254769.2388914,1978,3.7429275512695312
1747254769.472494,1979,3.6990067958831787
1747254769.71096,1980,3.66359543800354
1747254769.943762,1981,3.8407464027404785
1747254770.177297,1982,3.9061226844787598
1747254770.4099815,1983,3.7655200958251953
1747254770.8797128,1985,3.667715549468994
1747254771.3489354,1987,3.7364468574523926
1747254771.5813036,1988,3.7556312084198
1747254771.8134775,1989,3.713987350463867
1747254772.2806683,1991,3.793027400970459
1747254772.517972,1992,3.8056986331939697
1747254772.7501373,1993,3.814286947250366
1747254773.2139866,1995,3.831115961074829
1747254774.1478684,1999,3.7297937870025635


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_24_57_856176-tag-train_loss.csv <==
Wall time,Step,Value
1747254303.36666,0,2.3040640354156494
1747254304.1372316,3,2.1846354007720947
1747254304.3744426,4,2.1447596549987793
1747254305.7785666,10,2.063322067260742
1747254306.0105124,11,1.8505859375
1747254306.705651,14,2.0207576751708984
1747254306.9381893,15,1.7778611183166504
1747254307.6283677,18,1.7979886531829834
1747254307.8669887,19,1.569511890411377
1747254308.0978475,20,1.2256627082824707
1747254308.5623097,22,1.014943242073059
1747254308.8001268,23,2.329934597015381
1747254309.5287302,26,1.484398365020752
1747254309.7762356,27,1.4388771057128906
1747254311.2145352,33,1.7420088052749634
1747254311.914835,36,0.9804229140281677
1747254312.1478112,37,0.7744612693786621
1747254312.377474,38,0.7521685361862183
1747254312.609049,39,0.7319997549057007
1747254312.8382576,40,1.5602022409439087
1747254314.474343,47,1.0644290447235107
1747254314.711346,48,0.9113309383392334
1747254314.9420745,49,0.7641853094100952
1747254315.4119925,51,0.8345710039138794
1747254315.6416595,52,1.1204265356063843
1747254316.0997071,54,0.9435506463050842
1747254316.79457,57,0.6299563646316528
1747254317.5004046,60,0.5936307907104492
1747254317.7315612,61,0.6584436893463135
1747254317.9640946,62,0.867135226726532
1747254318.1972091,63,0.6044402718544006
1747254318.6728082,65,0.4565735459327698
1747254318.9132242,66,0.4875495135784149
1747254319.1552954,67,0.34711551666259766
1747254319.3935695,68,0.5675710439682007
1747254319.861277,70,0.6206269860267639
1747254320.0928319,71,0.62903892993927
1747254321.466581,77,0.45078641176223755
1747254321.9316409,79,0.3109743893146515
1747254322.163558,80,0.34372037649154663
1747254322.6274462,82,0.3140581548213959
1747254322.85577,83,0.37115344405174255
1747254323.3218038,85,0.2932126522064209
1747254324.2724638,89,0.25777068734169006
1747254324.509615,90,0.35286349058151245
1747254325.6609294,95,0.3285752236843109
1747254326.5960934,99,0.3522713780403137
1747254326.8231635,100,0.35278961062431335
1747254327.5097575,103,0.7961076498031616
1747254328.2097101,106,0.40855517983436584
1747254328.4466271,107,0.3164282739162445
1747254328.9097354,109,0.29037874937057495
1747254330.0772152,114,0.25535497069358826
1747254330.5411577,116,0.27968868613243103
1747254331.7381742,121,0.19846850633621216
1747254332.6985984,125,0.1784052699804306
1747254332.9313054,126,0.22680509090423584
1747254333.4023871,128,0.14222371578216553
1747254333.8743823,130,0.1258058398962021
1747254334.106663,131,0.2329988181591034
1747254334.3470962,132,0.12494301050901413
1747254335.2779505,136,0.13945236802101135
1747254335.516124,137,0.25554993748664856
1747254336.923999,143,0.19743458926677704
1747254337.1627162,144,0.24257826805114746
1747254337.652581,146,0.15653637051582336
1747254337.8993,147,0.1756589114665985
1747254338.6141918,150,0.22883473336696625
1747254340.275993,157,0.3672305941581726
1747254340.7468104,159,0.16845348477363586
1747254340.9822147,160,0.13835223019123077
1747254341.447972,162,0.28547483682632446
1747254341.9191656,164,0.4951781928539276
1747254342.3854823,166,0.16825614869594574
1747254343.316795,170,0.14576470851898193
1747254343.5493886,171,0.2140616625547409
1747254343.7855344,172,0.2171255648136139
1747254344.4999175,175,0.11097930371761322
1747254344.7449722,176,0.15127691626548767
1747254344.9791262,177,0.15641692280769348
1747254345.2138894,178,0.20354655385017395
1747254345.6792998,180,0.16477851569652557
1747254345.909557,181,0.1443261057138443
1747254346.6032417,184,0.10740314424037933
1747254346.8356798,185,0.14075283706188202
1747254347.067107,186,0.2629815936088562
1747254347.781933,189,0.13688383996486664
1747254348.014678,190,0.16339829564094543
1747254348.2505732,191,0.19033312797546387
1747254348.482264,192,0.29022008180618286
1747254349.1993513,195,0.23014868795871735
1747254350.1345398,199,0.5726079344749451
1747254350.3695154,200,0.3557555675506592
1747254350.8404086,202,0.20184510946273804
1747254351.0741055,203,0.12867861986160278
1747254351.3035595,204,0.12494949251413345
1747254351.5375566,205,0.15553775429725647
1747254352.0082617,207,0.11383412778377533
1747254352.4722943,209,0.09827562421560287
1747254352.9437373,211,0.18515825271606445
1747254353.413752,213,0.11726492643356323
1747254353.8799872,215,0.14866995811462402
1747254354.114486,216,0.20675617456436157
1747254354.5814724,218,0.1537323296070099
1747254354.8213565,219,0.14424191415309906
1747254355.0600662,220,0.16179683804512024
1747254355.2987468,221,0.12635774910449982
1747254355.5389183,222,0.21019786596298218
1747254356.017448,224,0.17700077593326569
1747254356.250325,225,0.10850721597671509
1747254357.1898994,229,0.11763466149568558
1747254358.6421509,235,0.13686099648475647
1747254359.1223476,237,0.10601639747619629
1747254359.3621104,238,0.10950512439012527
1747254359.5986037,239,0.12196462601423264
1747254360.0686512,241,0.1374799758195877
1747254360.3008437,242,0.14615774154663086
1747254360.7655401,244,0.15713337063789368
1747254360.9931686,245,0.18947164714336395
1747254361.2350564,246,0.19504913687705994
1747254361.4760344,247,0.18180496990680695
1747254362.6496909,252,0.1257821023464203
1747254362.882342,253,0.123695008456707
1747254363.1150215,254,0.08874912559986115
1747254363.8207936,257,0.13216330111026764
1747254364.057645,258,0.0958661437034607
1747254364.2946815,259,0.1082630455493927
1747254364.5358603,260,0.09969896078109741
1747254365.0152075,262,0.10145048797130585
1747254366.8679082,270,0.19521816074848175
1747254367.0965471,271,0.10545970499515533
1747254367.7859037,274,0.14133211970329285
1747254368.0149949,275,0.10424105823040009
1747254368.2463217,276,0.12879668176174164
1747254368.7022612,278,0.07804346084594727
1747254369.1612823,280,0.11581028252840042
1747254369.6260426,282,0.09365012496709824
1747254369.852397,283,0.1451551467180252
1747254370.3169298,285,0.08809663355350494
1747254370.779837,287,0.1232600212097168
1747254371.010787,288,0.09410146623849869
1747254371.4788013,290,0.09966479986906052
1747254372.6253102,295,0.13368342816829681
1747254372.85821,296,0.18196362257003784
1747254373.0903437,297,0.193204864859581
1747254373.3197875,298,0.1698562353849411
1747254374.7072518,304,0.15580621361732483
1747254375.1699278,306,0.04671847075223923
1747254375.6331089,308,0.07186181843280792
1747254375.8708982,309,0.0849437266588211
1747254376.576552,312,0.07903708517551422
1747254376.8080077,313,0.07706640660762787
1747254377.5108693,316,0.07775310426950455
1747254377.969745,318,0.14598697423934937
1747254378.1988585,319,0.14838027954101562
1747254378.8859859,322,0.07451771199703217
1747254379.3438706,324,0.11423274874687195
1747254380.4916775,329,0.136877179145813
1747254380.7296548,330,0.08775240927934647
1747254380.9623218,331,0.07057271897792816
1747254381.195134,332,0.08872048556804657
1747254382.374354,337,0.04837578535079956
1747254382.6159601,338,0.05171825736761093
1747254383.0817246,340,0.1450575888156891
1747254383.7797081,343,0.07821623980998993
1747254384.0153022,344,0.06038868799805641
1747254384.2485118,345,0.05852379649877548
1747254384.4871666,346,0.062218181788921356
1747254384.9563162,348,0.09180477261543274
1747254385.4239705,350,0.20043697953224182
1747254385.901641,352,0.7472217082977295
1747254386.1368663,353,1.3751542568206787
1747254386.3699389,354,1.0245943069458008
1747254387.3120325,358,5.93056583404541
1747254387.7782714,360,1.743259310722351
1747254388.2530434,362,1.3519525527954102
1747254388.4906442,363,1.3877949714660645
1747254388.7239442,364,1.2345011234283447
1747254388.9583929,365,1.3779678344726562
1747254389.1912005,366,1.1575937271118164
1747254389.4232554,367,1.2931321859359741
1747254389.6756976,368,1.2268877029418945
1747254391.091828,374,0.8893980979919434
1747254391.8149269,377,0.6074597835540771
1747254392.0506253,378,0.5791223049163818
1747254393.6748552,385,0.8461815714836121
1747254393.9025784,386,0.4713131785392761
1747254394.8264399,390,0.23589450120925903
1747254395.0560496,391,0.21396620571613312
1747254395.2867718,392,0.21672490239143372
1747254395.5193098,393,0.20923909544944763
1747254395.7574027,394,0.2548697590827942
1747254395.9880915,395,0.24832367897033691
1747254396.2267964,396,0.18905386328697205
1747254396.4569159,397,0.35312217473983765
1747254396.6947668,398,0.2037455141544342
1747254396.9387393,399,0.15365618467330933
1747254397.4230402,401,0.2054857313632965
1747254397.6631455,402,0.25016626715660095
1747254398.1335807,404,0.2596919536590576
1747254399.0789373,408,0.10845939815044403
1747254399.3106992,409,0.22099529206752777
1747254400.0197358,412,0.13196219503879547
1747254400.2574487,413,0.21074524521827698
1747254400.4962955,414,0.1391380876302719
1747254400.7324123,415,0.1978117823600769
1747254401.4368913,418,0.9326698780059814
1747254402.1718006,421,0.24772097170352936
1747254402.4080422,422,0.1686643362045288
1747254403.1377819,425,0.16122563183307648
1747254403.3810666,426,0.16148413717746735
1747254404.333557,430,0.09528636932373047
1747254404.5731657,431,0.2429347038269043
1747254405.282099,434,0.13105159997940063
1747254405.5160706,435,0.14169681072235107
1747254405.7495751,436,0.11949930340051651
1747254405.984916,437,0.181024968624115
1747254406.2181113,438,0.15675099194049835
1747254406.4539475,439,0.14290635287761688
1747254406.6842983,440,0.18109312653541565
1747254406.9141042,441,0.11035600304603577
1747254407.3802931,443,0.119265615940094
1747254407.6129792,444,0.10417039692401886
1747254407.8524725,445,0.12565770745277405
1747254408.091614,446,0.07536428421735764
1747254409.0408714,450,0.14651015400886536
1747254409.2748728,451,0.08560480177402496
1747254409.508648,452,0.09939402341842651
1747254409.7438962,453,0.12854641675949097
1747254409.981881,454,0.1199912428855896
1747254410.451095,456,0.08919026702642441
1747254410.9170156,458,0.07874734699726105
1747254411.3861797,460,0.06476414948701859
1747254411.6222863,461,0.09086010605096817
1747254412.3559377,464,0.1866864264011383
1747254412.599422,465,0.09804081916809082
1747254412.8439202,466,0.10262873768806458
1747254413.3278053,468,0.15190020203590393
1747254413.8057795,470,0.09932029247283936
1747254414.7634027,474,0.1465473473072052
1747254415.0006914,475,0.07199932634830475
1747254415.7267358,478,0.1346733719110489
1747254415.9603465,479,0.0702999085187912
1747254416.193686,480,0.14916668832302094
1747254416.435062,481,0.12824878096580505
1747254416.6776903,482,0.09017737954854965
1747254416.9205232,483,0.1562713384628296
1747254417.158193,484,0.0634428933262825
1747254417.6286366,486,0.08899088203907013
1747254417.865412,487,0.08418712019920349
1747254418.0994384,488,0.1556364893913269
1747254418.339357,489,0.14644989371299744
1747254418.8133175,491,0.11595122516155243
1747254419.517188,494,0.08356709778308868
1747254420.4593277,498,0.1114182099699974
1747254421.188504,501,0.11548373103141785
1747254421.4378617,502,0.11605777591466904
1747254421.676533,503,0.09137760102748871
1747254422.3887734,506,0.0989285334944725
1747254422.877038,508,0.07970178127288818
1747254423.112431,509,0.10765092819929123
1747254423.3491547,510,0.0789438933134079
1747254423.5938787,511,0.0849343091249466
1747254423.8282304,512,0.1308072805404663
1747254424.0629392,513,0.09949157387018204
1747254424.2979982,514,0.08814576268196106
1747254424.9930756,517,0.04844226688146591
1747254425.2260818,518,0.06200900673866272
1747254425.458289,519,0.09639401733875275
1747254425.689953,520,0.07993047684431076
1747254426.3863344,523,0.11014726758003235
1747254428.0249476,530,0.09952147305011749
1747254428.7149174,533,0.07993090152740479
1747254428.945168,534,0.16536322236061096
1747254429.4171276,536,0.07719074189662933
1747254429.6523242,537,0.07855552434921265
1747254429.882787,538,0.10666722059249878
1747254430.11935,539,0.07514134794473648
1747254430.3506205,540,0.06901678442955017
1747254430.8128037,542,0.10207618772983551
1747254431.043803,543,0.05723359435796738
1747254431.274939,544,0.05665870010852814
1747254431.7393663,546,0.07541888952255249
1747254431.9743629,547,0.03765556961297989
1747254432.6718452,550,0.2050841748714447
1747254433.141312,552,0.22508662939071655
1747254433.6075115,554,0.17174598574638367
1747254433.8391755,555,0.12499560415744781
1747254434.0710945,556,0.07659851014614105
1747254435.47912,562,0.06916634738445282
1747254435.7139359,563,0.09309712052345276
1747254435.9480617,564,0.06716441363096237
1747254436.8838193,568,0.04216674715280533
1747254437.583723,571,0.09897270798683167
1747254438.0546782,573,0.0773712545633316
1747254438.7575774,576,0.07188891619443893
1747254439.7022204,580,0.10238578915596008
1747254440.6639714,584,0.08020485937595367
1747254440.9131007,585,0.06179700046777725
1747254441.152042,586,0.07836258411407471
1747254441.6570535,588,0.041008979082107544
1747254442.121537,590,0.04851527512073517
1747254442.3529944,591,0.07078427076339722
1747254442.5885699,592,0.04452207311987877
1747254443.0640948,594,0.05757630616426468
1747254443.5381036,596,0.0846366435289383
1747254443.7735085,597,0.11178559809923172
1747254444.0077977,598,0.08386443555355072
1747254444.2483046,599,0.0923231691122055
1747254444.7255354,601,0.09484614431858063
1747254444.959614,602,0.05881022289395332
1747254445.1902466,603,0.06253255903720856
1747254445.6617472,605,0.04283067584037781
1747254446.3624394,608,0.07680656760931015
1747254446.8444424,610,0.07643783837556839
1747254447.5418713,613,0.04604458436369896
1747254447.7741737,614,0.05715648829936981
1747254448.2448375,616,0.02431989647448063
1747254448.7080276,618,0.04847997426986694
1747254449.1806586,620,0.05954909324645996
1747254449.6554062,622,0.054745350033044815
1747254449.889173,623,0.05623718723654747
1747254450.5875566,626,0.054164838045835495
1747254451.0520523,628,0.1086992472410202
1747254451.2843654,629,0.0674983561038971
1747254452.2171764,633,0.09320911765098572
1747254452.6835945,635,0.06850360333919525
1747254453.1682467,637,0.03121202066540718
1747254453.884293,640,0.04890396073460579
1747254454.1244035,641,0.025262918323278427
1747254454.3646593,642,0.03800994157791138
1747254454.609051,643,0.09628230333328247
1747254454.8609042,644,0.03654663637280464
1747254455.0950167,645,0.04181193187832832
1747254456.0226703,649,0.06591315567493439
1747254456.4766803,651,0.034879911690950394
1747254456.706212,652,0.03440471366047859
1747254456.936903,653,0.085028275847435
1747254457.166185,654,0.052184849977493286
1747254457.3971756,655,0.0699661523103714
1747254458.0911195,658,0.0319773405790329
1747254458.3239067,659,0.035311244428157806
1747254458.554754,660,0.04933364689350128
1747254460.205992,667,0.036251991987228394
1747254460.9025996,670,0.01736597903072834
1747254462.065452,675,0.06705930829048157
1747254462.3000824,676,0.0617123581469059
1747254462.534218,677,0.018188482150435448
1747254463.2372186,680,0.04912149906158447
1747254463.7075124,682,0.04048069193959236
1747254463.9417467,683,0.11716802418231964
1747254464.1750531,684,0.028096873313188553
1747254464.8779538,687,0.06502436101436615
1747254466.0539203,692,0.027191512286663055
1747254466.5142043,694,0.018074732273817062
1747254466.7491212,695,0.017154213041067123
1747254466.9804592,696,0.06181618198752403
1747254467.2111685,697,0.04543505609035492
1747254467.6716464,699,0.0728330910205841
1747254468.3651865,702,0.03664214164018631
1747254468.5956109,703,0.03713707625865936
1747254469.0552988,705,0.07350403070449829
1747254469.9877405,709,0.05288898944854736
1747254470.2214456,710,0.015271132811903954
1747254470.686011,712,0.0305959340184927
1747254471.3981678,715,0.024278927594423294
1747254471.8588936,717,0.06019633635878563
1747254472.3227966,719,0.05549120903015137
1747254472.5525193,720,0.06784486025571823
1747254472.7850473,721,0.02682393230497837
1747254473.2467165,723,0.013643613085150719
1747254473.7127097,725,0.0429425984621048
1747254473.9433613,726,0.035959646105766296
1747254474.1738636,727,0.011334352195262909
1747254474.4051504,728,0.05947502702474594
1747254474.6352036,729,0.034838367253541946
1747254475.1146142,731,0.017768625169992447
1747254475.348227,732,0.05807473883032799
1747254475.5857368,733,0.08699560165405273
1747254476.7569132,738,0.02242574281990528
1747254476.9890018,739,0.03331191837787628
1747254477.2261512,740,0.041278839111328125
1747254477.6930985,742,0.03263046219944954
1747254477.9229548,743,0.04581858217716217
1747254478.1532784,744,0.07437501847743988
1747254478.381992,745,0.049281321465969086
1747254480.0008218,752,0.01627788133919239
1747254480.726656,755,0.04976704716682434
1747254480.9735315,756,0.04725830256938934
1747254481.450279,758,0.019241824746131897
1747254482.6275434,763,0.021616600453853607
1747254482.8704069,764,0.04826164245605469
1747254483.1095047,765,0.03748428449034691
1747254483.8168027,768,0.029082322493195534
1747254484.1413379,769,0.02605697512626648
1747254484.8383687,772,0.015977099537849426
1747254485.0698373,773,0.016072828322649002
1747254485.5393794,775,0.06990711390972137
1747254485.7743793,776,0.03965089097619057
1747254486.2440732,778,0.040843307971954346
1747254486.477841,779,0.07791201770305634
1747254486.711506,780,0.07810103893280029
1747254486.9455962,781,0.10888636112213135
1747254487.1788416,782,0.2305612713098526
1747254488.598007,788,0.3972862958908081
1747254488.8315072,789,0.40035441517829895
1747254489.3128734,791,0.3772122859954834
1747254489.7871335,793,0.31990382075309753
1747254490.2677817,795,0.18801012635231018
1747254490.5090742,796,0.16541928052902222
1747254491.2118096,799,0.07619774341583252
1747254491.4459574,800,0.12975013256072998
1747254492.3797848,804,0.06595990061759949
1747254492.6139717,805,0.05923972651362419
1747254492.8557014,806,0.046429432928562164
1747254493.095857,807,0.06673795729875565
1747254493.8196862,810,0.031007684767246246
1747254494.5229993,813,0.08748451620340347
1747254495.7055762,818,0.038363318890333176
1747254495.940755,819,0.05336998403072357
1747254496.4049335,821,0.05678984895348549
1747254496.6388428,822,0.025438232347369194
1747254496.8707855,823,0.0294613316655159
1747254497.3326151,825,0.04139895737171173
1747254497.5636396,826,0.04598198086023331
1747254497.7977145,827,0.056726813316345215
1747254498.0264592,828,0.07438383996486664
1747254498.9512725,832,0.05240955203771591
1747254499.1793761,833,0.07175837457180023
1747254499.6635928,835,0.027439817786216736
1747254499.8967934,836,0.03307738155126572
1747254500.1299965,837,0.026953529566526413
1747254500.6102989,839,0.03718840330839157
1747254500.8467503,840,0.01520142238587141
1747254501.5487049,843,0.03628336265683174
1747254502.0148509,845,0.055516451597213745
1747254503.1897912,850,0.06305937469005585
1747254503.4219303,851,0.04889298230409622
1747254504.1330826,854,0.040324725210666656
1747254504.8375049,857,0.026418881490826607
1747254505.5667727,860,0.04335826635360718
1747254506.0532954,862,0.036803826689720154
1747254506.7587097,865,0.017426801845431328
1747254506.993304,866,0.07399473339319229
1747254507.9319942,870,0.024830467998981476
1747254508.164165,871,0.01264514122158289
1747254510.539261,881,0.03575888276100159
1747254511.022888,883,0.01732032001018524
1747254511.2614703,884,0.022400788962841034
1747254511.5048568,885,0.0741635262966156
1747254511.7400973,886,0.03205076605081558
1747254512.225785,888,0.05344754830002785
1747254512.7115178,890,0.06629597395658493
1747254513.1884418,892,0.043461743742227554
1747254513.8991551,895,0.013992507010698318
1747254514.3591113,897,0.05296788364648819
1747254514.5883224,898,0.023068299517035484
1747254515.2856972,901,0.03529703617095947
1747254515.5156496,902,0.017363276332616806
1747254515.980603,904,0.0270354263484478
1747254516.4464855,906,0.05938202887773514
1747254516.6800086,907,0.023293636739253998
1747254516.9103036,908,0.04800725728273392
1747254517.3751698,910,0.03884826600551605
1747254517.6090608,911,0.036166202276945114
1747254518.31845,914,0.0143109867349267
1747254519.2620807,918,0.029470831155776978
1747254519.4940486,919,0.051932722330093384
1747254519.9597473,921,0.04475860297679901
1747254520.4315383,923,0.03936105966567993
1747254521.3599277,927,0.01588369905948639
1747254521.5922115,928,0.051542557775974274
1747254521.8255801,929,0.012012967839837074
1747254522.0585976,930,0.008535182103514671
1747254522.2903972,931,0.03715901076793671
1747254522.521037,932,0.041984573006629944
1747254522.7529564,933,0.03563568368554115
1747254523.221276,935,0.0249492134898901
1747254524.165395,939,0.04036315903067589
1747254524.6356416,941,0.03401989862322807
1747254524.8713486,942,0.0075261956080794334
1747254525.583977,945,0.027342241257429123
1747254526.535025,949,0.04795069992542267
1747254527.2440388,952,0.046838000416755676
1747254527.7126422,954,0.029098693281412125
1747254527.9454339,955,0.00785469077527523
1747254528.180973,956,0.009617049247026443
1747254529.1147444,960,0.04236876964569092
1747254529.5933862,962,0.025225138291716576
1747254529.831985,963,0.01432801689952612
1747254530.0683942,964,0.0643303319811821
1747254530.2988675,965,0.03532077372074127
1747254530.7666175,967,0.035528361797332764
1747254530.9991987,968,0.01408777479082346
1747254531.7007062,971,0.005551064386963844
1747254532.863637,976,0.030347101390361786
1747254533.3312879,978,0.03766719996929169
1747254533.5675383,979,0.0490294024348259
1747254534.0332754,981,0.04248250275850296
1747254534.2669182,982,0.07125679403543472
1747254535.1993926,986,0.026813918724656105
1747254535.6632118,988,0.02732226438820362
1747254535.8957012,989,0.013183832168579102
1747254536.1292915,990,0.02246849797666073
1747254536.6019204,992,0.02492893859744072
1747254537.083112,994,0.023106113076210022
1747254537.3180544,995,0.03048621118068695
1747254537.550531,996,0.016235709190368652
1747254538.0137722,998,0.02834179252386093
1747254538.24471,999,0.028458474203944206
1747254538.708417,1001,0.035523056983947754
1747254538.940914,1002,0.01105751097202301
1747254539.1723425,1003,0.019551336765289307
1747254539.404177,1004,0.022276075556874275
1747254539.6362112,1005,0.01113353855907917
1747254539.8684134,1006,0.014627542346715927
1747254541.04693,1011,0.009052565321326256
1747254541.5184696,1013,0.032367900013923645
1747254541.9908853,1015,0.0071497950702905655
1747254542.22813,1016,0.006016958504915237
1747254542.4605029,1017,0.011317092925310135
1747254543.6299224,1022,0.018286189064383507
1747254544.5710764,1026,0.027294442057609558
1747254545.0395749,1028,0.025855133309960365
1747254545.2858338,1029,0.009316053241491318
1747254546.6999435,1035,0.013290785253047943
1747254546.9463878,1036,0.009385141544044018
1747254547.1795528,1037,0.009496210142970085
1747254547.4140222,1038,0.010632168501615524
1747254547.64864,1039,0.019496271386742592
1747254548.584964,1043,0.011722114868462086
1747254549.056344,1045,0.01169263944029808
1747254549.2891214,1046,0.004104027524590492
1747254550.6985419,1052,0.024088695645332336
1747254550.935852,1053,0.020579006522893906
1747254551.6406794,1056,0.016522925347089767
1747254552.108992,1058,0.014259465038776398
1747254552.342239,1059,0.007597648538649082
1747254552.5754626,1060,0.005423342809081078
1747254553.0561726,1062,0.023270612582564354
1747254553.7720358,1065,0.010862573981285095
1747254554.004845,1066,0.004529422149062157
1747254554.2396388,1067,0.006193857640028
1747254554.7194998,1069,0.013163067400455475
1747254554.9565554,1070,0.010237397626042366
1747254555.1961453,1071,0.012912856414914131
1747254555.4292579,1072,0.008571754209697247
1747254555.6709507,1073,0.018292386084794998
1747254555.9102342,1074,0.014202619902789593
1747254556.6447666,1077,0.0574171245098114
1747254556.8800678,1078,0.024026883766055107
1747254557.3486493,1080,0.03083866648375988
1747254557.583857,1081,0.010382065549492836
1747254557.824056,1082,0.01288292184472084
1747254558.5282369,1085,0.0035061389207839966
1747254558.7648358,1086,0.02224760502576828
1747254558.9981778,1087,0.019721338525414467
1747254559.9349177,1091,0.010733595117926598
1747254560.1694012,1092,0.024195430800318718
1747254560.4102209,1093,0.016504567116498947
1747254561.591544,1098,0.008305182680487633
1747254562.061411,1100,0.020204532891511917
1747254562.5308828,1102,0.015432031825184822
1747254562.763364,1103,0.020984331145882607
1747254562.995936,1104,0.01666213385760784
1747254563.7071924,1107,0.028521303087472916
1747254563.9415867,1108,0.02131774090230465
1747254564.1747165,1109,0.034286901354789734
1747254564.410424,1110,0.016165057197213173
1747254564.6445014,1111,0.0036657005548477173
1747254564.8752198,1112,0.05905798077583313
1747254565.1107302,1113,0.02136876992881298
1747254565.345385,1114,0.010663988068699837
1747254565.8241024,1116,0.01520888414233923
1747254566.5307982,1119,0.007994296960532665
1747254566.9982767,1121,0.0049024950712919235
1747254567.23139,1122,0.0028841085731983185
1747254567.9356842,1125,0.021259738132357597
1747254568.1703918,1126,0.011041528545320034
1747254568.647824,1128,0.0237901508808136
1747254568.883114,1129,0.010608956217765808
1747254569.1181836,1130,0.012273414991796017
1747254569.3542476,1131,0.022192806005477905
1747254569.5952835,1132,0.017480947077274323
1747254570.084815,1134,0.0093612689524889
1747254570.3229263,1135,0.02653539553284645
1747254570.5563538,1136,0.006775859743356705
1747254571.2631128,1139,0.007941690273582935
1747254571.9629598,1142,0.006474215537309647
1747254572.6607323,1145,0.0077091241255402565
1747254572.892863,1146,0.011621239595115185
1747254573.357149,1148,0.04368727654218674
1747254573.5890975,1149,0.023891035467386246
1747254573.8198805,1150,0.00568483117967844
1747254574.0564957,1151,0.028078967705368996
1747254574.2889652,1152,0.016246149316430092
1747254574.5190778,1153,0.03315035253763199
1747254574.9835608,1155,0.005132637917995453
1747254576.1622465,1160,0.03111334517598152
1747254576.6328452,1162,0.002398686483502388
1747254577.1095371,1164,0.005577757954597473
1747254577.587694,1166,0.031193526461720467
1747254577.836467,1167,0.012242134660482407
1747254579.2796404,1173,0.005324577912688255
1747254579.5262015,1174,0.011416148394346237
1747254580.004939,1176,0.01867249421775341
1747254580.2480736,1177,0.007225213572382927
1747254580.4918225,1178,0.002754978835582733
1747254581.4360666,1182,0.01685350015759468
1747254581.900467,1184,0.006796903908252716
1747254582.3671265,1186,0.006643123924732208
1747254582.8354933,1188,0.011417184956371784
1747254583.0714219,1189,0.03292582184076309
1747254583.3072004,1190,0.02500368282198906
1747254584.0067828,1193,0.01997503824532032
1747254584.2400103,1194,0.03087019920349121
1747254584.4733365,1195,0.035927124321460724
1747254584.9424334,1197,0.01566498354077339
1747254585.174316,1198,0.01792844757437706
1747254585.8777084,1201,0.019420398399233818
1747254586.1185148,1202,0.013151714578270912
1747254586.8577192,1205,0.0034858938306570053
1747254587.1063888,1206,0.006669552996754646
1747254587.351308,1207,0.03949553519487381
1747254587.834405,1209,0.03052748553454876
1747254588.784307,1213,0.012981709092855453
1747254589.018414,1214,0.020987020805478096
1747254589.2533088,1215,0.04111268371343613
1747254589.7374375,1217,0.006071407347917557
1747254589.9809382,1218,0.052837274968624115
1747254591.1714633,1223,0.007433554157614708
1747254591.6449897,1225,0.011333484202623367
1747254592.351669,1228,0.008152756839990616
1747254592.587959,1229,0.008495674468576908
1747254593.3043413,1232,0.02948918379843235
1747254593.5362573,1233,0.002586575224995613
1747254594.705448,1238,0.011740803718566895
1747254595.2073176,1240,0.031076529994606972
1747254595.4541278,1241,0.006135614588856697
1747254595.6892307,1242,0.015056200325489044
1747254595.9298694,1243,0.011686507612466812
1747254596.1708272,1244,0.032763876020908356
1747254596.4150555,1245,0.006551625207066536
1747254596.6529331,1246,0.024307578802108765
1747254597.3648767,1249,0.0035126693546772003
1747254597.6025112,1250,0.009016022086143494
1747254597.841643,1251,0.007109656929969788
1747254598.0843048,1252,0.011071061715483665
1747254598.572346,1254,0.013859689235687256
1747254599.0532458,1256,0.005171364173293114
1747254599.2918615,1257,0.004236118867993355
1747254600.0031385,1260,0.013280851766467094
1747254600.2416124,1261,0.028793277218937874
1747254600.9591453,1264,0.013007407076656818
1747254601.6744878,1267,0.002417471259832382
1747254602.6285288,1271,0.006451956927776337
1747254603.8387358,1276,0.014580445364117622
1747254604.075186,1277,0.025316234678030014
1747254604.3140042,1278,0.03385484218597412
1747254605.2856116,1282,0.03073064424097538
1747254606.0029764,1285,0.003154294565320015
1747254607.208915,1290,0.006641579791903496
1747254607.9293444,1293,0.007635397836565971
1747254608.6274753,1296,0.008807392790913582
1747254609.092564,1298,0.0036271773278713226
1747254609.3263605,1299,0.02679942548274994
1747254610.0237463,1302,0.009317372925579548
1747254610.9532382,1306,0.005349988117814064
1747254611.890743,1310,0.007830390706658363
1747254612.8309252,1314,0.0034526772797107697
1747254613.066082,1315,0.002694385126233101
1747254614.2124348,1320,0.0014349427074193954
1747254614.670086,1322,0.008183019235730171
1747254614.900481,1323,0.0015153028070926666
1747254615.365054,1325,0.0031843725591897964
1747254615.5956118,1326,0.003505770117044449
1747254616.0571976,1328,0.002672826871275902
1747254617.7067041,1335,0.006586285308003426
1747254619.8928745,1344,0.01708340086042881
1747254620.136855,1345,0.002150069922208786
1747254620.6115694,1347,0.002588171511888504
1747254620.8437054,1348,0.015525945462286472
1747254621.546123,1351,0.002224307507276535
1747254621.7822754,1352,0.011235099285840988
1747254622.255583,1354,0.014569282531738281
1747254623.187213,1358,0.0033610835671424866
1747254623.6529875,1360,0.008241135627031326
1747254624.590847,1364,0.001346055418252945
1747254624.8256965,1365,0.0026881955564022064
1747254625.0621634,1366,0.0026994897052645683
1747254625.2974045,1367,0.004975575953722
1747254625.5395737,1368,0.004748731851577759
1747254626.4925148,1372,0.011227807030081749
1747254626.7279882,1373,0.0058202799409627914
1747254627.1944833,1375,0.002847328782081604
1747254627.4346595,1376,0.0023642834275960922
1747254628.364138,1380,0.029097218066453934
1747254629.5249782,1385,0.0031069256365299225
1747254629.754799,1386,0.0011746548116207123
1747254630.6833467,1390,0.018334228545427322
1747254631.3934317,1393,0.0018717031925916672
1747254632.1090477,1396,0.010544002056121826
1747254632.3444333,1397,0.014127490110695362
1747254632.815474,1399,0.007849808782339096
1747254633.0513792,1400,0.005552259273827076
1747254633.7568088,1403,0.01049952581524849
1747254634.2295165,1405,0.0022841785103082657
1747254636.0728598,1413,0.0016852859407663345
1747254636.7638996,1416,0.010433724150061607
1747254636.9932096,1417,0.0009409170597791672
1747254637.457546,1419,0.009430954232811928
1747254637.9151187,1421,0.0017837230116128922
1747254638.144237,1422,0.002906184643507004
1747254640.2373905,1431,0.006729112938046455
1747254640.4683018,1432,0.0022861845791339874
1747254641.398034,1436,0.005580885335803032
1747254641.8742723,1438,0.030575169250369072
1747254642.1066506,1439,0.005043672397732735
1747254642.339358,1440,0.00640143733471632
1747254642.579774,1441,0.00926249846816063
1747254643.2868896,1444,0.001391381025314331
1747254643.7653694,1446,0.001948278397321701
1747254644.004864,1447,0.012112777680158615
1747254644.2368739,1448,0.003321835771203041
1747254644.4705527,1449,0.008700541220605373
1747254644.7100039,1450,0.0013057030737400055
1747254644.9434144,1451,0.002831054851412773
1747254645.189423,1452,0.0018776655197143555
1747254645.6636925,1454,0.00214371457695961
1747254645.906753,1455,0.003937490284442902
1747254646.143048,1456,0.00451740063726902
1747254646.3778112,1457,0.0010320954024791718
1747254646.614651,1458,0.003530466929078102
1747254646.8497725,1459,0.009301567450165749
1747254647.0846784,1460,0.005950441583991051
1747254647.3240447,1461,0.02069760486483574
1747254647.8095765,1463,0.003583654761314392
1747254649.5529504,1470,0.001214178279042244
1747254650.282667,1473,0.0029375851154327393
1747254650.518841,1474,0.0035241376608610153
1747254650.9978275,1476,0.002889024093747139
1747254651.2339065,1477,0.0035737939178943634
1747254652.1629698,1481,0.0017628725618124008
1747254652.3949018,1482,0.002151006832718849
1747254652.628262,1483,0.004444792866706848
1747254653.559742,1487,0.006909733638167381
1747254653.8002627,1488,0.0033779721707105637
1747254654.032159,1489,0.003013553097844124
1747254654.2644854,1490,0.004756182432174683
1747254654.5013728,1491,0.0030484460294246674
1747254654.9735734,1493,0.0021703802049160004
1747254655.2059267,1494,0.005317585542798042
1747254656.1322482,1498,0.011026281863451004
1747254656.3632746,1499,0.0024557486176490784
1747254656.594199,1500,0.006094520911574364
1747254657.063685,1502,0.0030990559607744217
1747254657.7626624,1505,0.002569228410720825
1747254658.701151,1509,0.0020305272191762924
1747254658.9349823,1510,0.0021446794271469116
1747254659.1665132,1511,0.0040418654680252075
1747254659.6332881,1513,0.004916219040751457
1747254660.106859,1515,0.005589492619037628
1747254660.3499117,1516,0.0009478293359279633
1747254662.0372334,1523,0.0019544437527656555
1747254662.7554858,1526,0.0014865696430206299
1747254663.231053,1528,0.016166068613529205
1747254664.63567,1534,0.005815230309963226
1747254665.3353593,1537,0.002953961491584778
1747254665.5687144,1538,0.0026973839849233627
1747254666.2726095,1541,0.001965118572115898
1747254667.2231615,1545,0.01263080257922411
1747254667.6998043,1547,0.00210718996822834
1747254667.9336884,1548,0.0027591288089752197
1747254668.6366436,1551,0.004235207103192806
1747254668.870466,1552,0.0037235822528600693
1747254669.1027296,1553,0.002270082011818886
1747254669.5681493,1555,0.0013641249388456345
1747254670.0348923,1557,0.0009806863963603973
1747254671.1986992,1562,0.002733025699853897
1747254671.6721156,1564,0.00293768011033535
1747254671.908583,1565,0.004511896520853043
1747254672.1464734,1566,0.0019064787775278091
1747254672.6152444,1568,0.006309822201728821
1747254673.0857644,1570,0.004710804671049118
1747254673.3228066,1571,0.0023608021438121796
1747254673.5567498,1572,0.0027004461735486984
1747254673.7917337,1573,0.0010137185454368591
1747254674.5019174,1576,0.0017050579190254211
1747254674.9685454,1578,0.0008349772542715073
1747254675.2003105,1579,0.04119867831468582
1747254675.4342992,1580,0.00272529199719429
1747254675.6666696,1581,0.001589365303516388
1747254675.8992457,1582,0.0034499410539865494
1747254676.6012213,1585,0.004729703068733215
1747254677.7682152,1590,0.0018602646887302399
1747254678.9427967,1595,0.002943657338619232
1747254679.1775038,1596,0.002616768702864647
1747254679.410064,1597,0.002309780567884445
1747254680.364815,1601,0.0017871465533971786
1747254680.608749,1602,0.00143405981361866
1747254680.8470194,1603,0.005046752281486988
1747254682.5317206,1610,0.002107566222548485
1747254682.7726583,1611,0.005073988810181618
1747254683.2546232,1613,0.0031036678701639175
1747254683.4947855,1614,0.005299391224980354
1747254683.9985223,1616,0.0029910560697317123
1747254684.963103,1620,0.006175343878567219
1747254685.4458745,1622,0.027722222730517387
1747254685.9361272,1624,0.0018897298723459244
1747254686.412389,1626,0.004754822701215744
1747254686.652917,1627,0.03947858139872551
1747254687.6257105,1631,0.009747747331857681
1747254688.578109,1635,0.0008330401033163071
1747254688.817204,1636,0.0010310281068086624
1747254689.055364,1637,0.003534354269504547
1747254689.2918932,1638,0.005814548581838608
1747254689.7745442,1640,0.0009688697755336761
1747254690.015775,1641,0.0009387098252773285
1747254691.2026277,1646,0.014832790940999985
1747254691.4369595,1647,0.0023854169994592667
1747254691.9073334,1649,0.003772236406803131
1747254692.3703988,1651,0.004624539986252785
1747254692.6068475,1652,0.0010216999799013138
1747254692.838095,1653,0.0019490867853164673
1747254693.0690691,1654,0.004479985684156418
1747254693.5369487,1656,0.0022381171584129333
1747254694.0106416,1658,0.001875951886177063
1747254694.9574416,1662,0.0013238340616226196
1747254695.4234414,1664,0.004044715315103531
1747254695.8861344,1666,0.0014092419296503067
1747254696.605876,1669,0.001695958897471428
1747254696.842629,1670,0.001169838011264801
1747254697.7808309,1674,0.0009364001452922821
1747254698.471305,1677,0.002564225345849991
1747254698.9307501,1679,0.0009398218244314194
1747254699.163501,1680,0.000803973525762558
1747254699.3934293,1681,0.023685110732913017
1747254699.6232471,1682,0.003132857382297516
1747254700.3137133,1685,0.003870343789458275
1747254700.5421772,1686,0.018255291506648064
1747254700.7750497,1687,0.0008904468268156052
1747254701.00646,1688,0.00196266733109951
1747254701.2409928,1689,0.0016138460487127304
1747254701.4778476,1690,0.0010206084698438644
1747254702.1920342,1693,0.002267971634864807
1747254702.4251711,1694,0.0009376108646392822
1747254702.6592524,1695,0.003597371280193329
1747254703.129797,1697,0.0007642041891813278
1747254703.3639052,1698,0.0023120101541280746
1747254703.6019142,1699,0.007875259965658188
1747254703.8378346,1700,0.002706950530409813
1747254704.3306773,1702,0.0014028232544660568
1747254704.8100317,1704,0.002250226214528084
1747254705.5293076,1707,0.0014938488602638245
1747254706.0119114,1709,0.0019870325922966003
1747254706.249444,1710,0.0011083390563726425
1747254706.4930768,1711,0.0018586646765470505
1747254706.7298844,1712,0.0007106345146894455
1747254708.1652515,1718,0.002306729555130005
1747254708.410385,1719,0.0034063905477523804
1747254709.1397214,1722,0.002784106880426407
1747254709.3809175,1723,0.0016550607979297638
1747254709.6156,1724,0.0003942027688026428
1747254709.8514514,1725,0.001180805265903473
1747254711.0291238,1730,0.001252196729183197
1747254712.9291027,1738,0.005949024111032486
1747254713.1617332,1739,0.0015280600637197495
1747254713.3938742,1740,0.0012595653533935547
1747254714.0919726,1743,0.0008606743067502975
1747254714.5564616,1745,0.0016229283064603806
1747254715.2668188,1748,0.0018926579505205154
1747254715.5006633,1749,0.0006331559270620346
1747254715.738593,1750,0.0007695648819208145
1747254715.970285,1751,0.0045534297823905945
1747254716.4355638,1753,0.0024987496435642242
1747254716.6688125,1754,0.006108580157160759
1747254717.3663943,1757,0.0020684413611888885
1747254718.5384881,1762,0.0015312004834413528
1747254718.7723017,1763,0.0036720912903547287
1747254719.241494,1765,0.0011290162801742554
1747254719.47419,1766,0.008556026965379715
1747254719.9316924,1768,0.0011522751301527023
1747254721.5642078,1775,0.002687273547053337
1747254721.799454,1776,0.0013164281845092773
1747254722.0309193,1777,0.0006616469472646713
1747254722.7254481,1780,0.0024863388389348984
1747254722.9542112,1781,0.00095362588763237
1747254723.6405294,1784,0.003598349168896675
1747254723.869385,1785,0.0014458689838647842
1747254724.100575,1786,0.0009376034140586853
1747254724.3299694,1787,0.001605512574315071
1747254724.7899442,1789,0.0006271302700042725
1747254725.0185483,1790,0.0006575379520654678
1747254725.4891033,1792,0.0006491411477327347
1747254725.9482815,1794,0.0005936864763498306
1747254726.4144416,1796,0.0008103232830762863
1747254726.6450863,1797,0.011758264154195786
1747254727.341068,1800,0.001126391813158989
1747254727.8189054,1802,0.0006499942392110825
1747254728.0508122,1803,0.0016428418457508087
1747254728.2832947,1804,0.002298269420862198
1747254729.218887,1808,0.007531125098466873
1747254729.7003868,1810,0.0017994940280914307
1747254730.6551309,1814,0.0006509199738502502
1747254731.1232107,1816,0.037792325019836426
1747254731.6015873,1818,0.0018939822912216187
1747254731.8363104,1819,0.0004242435097694397
1747254732.7830746,1823,0.0003104470670223236
1747254733.4872375,1826,0.0007056649774312973
1747254733.722839,1827,0.0008155293762683868
1747254734.189087,1829,0.0013973154127597809
1747254734.4227302,1830,0.0008441638201475143
1747254734.8939722,1832,0.0008714627474546432
1747254735.1230276,1833,0.028119515627622604
1747254735.351771,1834,0.004976183176040649
1747254735.8123407,1836,0.004006832838058472
1747254736.0470994,1837,0.005016239359974861
1747254736.27876,1838,0.006281347945332527
1747254737.6777022,1844,0.011001260951161385
1747254737.911316,1845,0.004722917452454567
1747254738.142509,1846,0.001374395564198494
1747254738.3762534,1847,0.004799563437700272
1747254738.60956,1848,0.0005507636815309525
1747254739.304392,1851,0.00044282153248786926
1747254739.7742956,1853,0.0025001000612974167
1747254740.4753516,1856,0.019547024741768837
1747254741.4065914,1860,0.0009320955723524094
1747254742.3429146,1864,0.0009714774787425995
1747254742.5738637,1865,0.0018739812076091766
1747254742.8071158,1866,0.0007151849567890167
1747254743.0401733,1867,0.0006149094551801682
1747254743.9759364,1871,0.000891147181391716
1747254744.2098577,1872,0.0015219952911138535
1747254744.4444907,1873,0.0015641339123249054
1747254744.6774507,1874,0.003662053495645523
1747254744.9090607,1875,0.0023443493992090225
1747254745.378088,1877,0.0003232378512620926
1747254745.8503125,1879,0.000779416412115097
1747254746.0844398,1880,0.0011898111552000046
1747254746.7968793,1883,0.0005960464477539062
1747254747.032042,1884,0.01166589930653572
1747254747.50059,1886,0.0028177015483379364
1747254747.969631,1888,0.0010316669940948486
1747254748.438616,1890,0.002239549532532692
1747254748.6764677,1891,0.0052810534834861755
1747254749.6456027,1895,0.0004509054124355316
1747254750.5897968,1899,0.000944165512919426
1747254751.0564399,1901,0.0015430748462677002
1747254751.288056,1902,0.0015937350690364838
1747254752.2146804,1906,0.0009376201778650284
1747254752.6759398,1908,0.0005262251943349838
1747254752.9072335,1909,0.0014464780688285828
1747254753.142438,1910,0.0008081961423158646
1747254753.8383458,1913,0.0032063890248537064
1747254754.5330796,1916,0.0013392232358455658
1747254754.996526,1918,0.029142435640096664
1747254756.3904274,1924,0.0009692348539829254
1747254756.6258588,1925,0.00147290900349617
1747254756.8608649,1926,0.0007339213043451309
1747254757.330058,1928,0.0004981793463230133
1747254757.5644257,1929,0.0006110388785600662
1747254758.2693982,1932,0.0002869274467229843
1747254758.9676702,1935,0.0005938801914453506
1747254759.2003145,1936,0.031362906098365784
1747254759.9173281,1939,0.000792916864156723
1747254760.1494439,1940,0.0004950370639562607
1747254760.384497,1941,0.0011349227279424667
1747254760.624935,1942,0.0010703112930059433
1747254761.3350248,1945,0.0009698551148176193
1747254761.8020833,1947,0.000623408704996109
1747254762.4990718,1950,0.001284535974264145
1747254762.7331772,1951,0.0008041001856327057
1747254763.2011728,1953,0.0025250371545553207
1747254763.897559,1956,0.0006869081407785416
1747254764.8326666,1960,0.00042030028998851776
1747254765.0641453,1961,0.0008872728794813156
1747254765.300074,1962,0.0010455213487148285
1747254765.5312867,1963,0.0008889250457286835
1747254765.7715886,1964,0.0011856406927108765
1747254766.2608275,1966,0.0007266439497470856
1747254766.4983048,1967,0.000722905620932579
1747254766.7345386,1968,0.0011777468025684357
1747254766.9672418,1969,0.000890752300620079
1747254768.382847,1975,0.0005206260830163956
1747254768.854667,1977,0.0004982836544513702
1747254769.089285,1978,0.0006344690918922424
1747254769.325809,1979,0.001160595566034317
1747254769.5624628,1980,0.03727630898356438
1747254769.7976844,1981,0.0007905904203653336
1747254770.0317101,1982,0.0012396182864904404
1747254770.264187,1983,0.0005948953330516815
1747254770.7307668,1985,0.0010066647082567215
1747254771.2016954,1987,0.0013092458248138428
1747254771.4353366,1988,0.0006203614175319672
1747254771.668459,1989,0.000582963228225708
1747254772.133651,1991,0.0020752064883708954
1747254772.3666115,1992,0.0015907809138298035
1747254772.6048138,1993,0.0005883332341909409
1747254773.066647,1995,0.0008924119174480438
1747254774.0014052,1999,0.004125701263546944


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_25_02_555302-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254309.0895388,0,0.06866452842950821
1747254309.810782,3,0.02181108668446541
1747254310.0466907,4,0.2021956592798233
1747254311.441988,10,1.1764252185821533
1747254311.6733117,11,0.9981555938720703
1747254312.38566,14,1.044770359992981
1747254312.629951,15,0.017504025250673294
1747254313.3397043,18,5.081796646118164
1747254313.5743957,19,4.084097862243652
1747254313.8137653,20,3.2465267181396484
1747254314.281162,22,0.0787096843123436
1747254314.5167594,23,0.07893291860818863
1747254315.2267873,26,2.710664987564087
1747254315.4552188,27,1.568284034729004
1747254316.8383052,33,3.0852763652801514
1747254317.542464,36,1.0812870264053345
1747254317.7758722,37,0.6122844815254211
1747254318.0083854,38,0.25236719846725464
1747254318.2396882,39,0.572917640209198
1747254318.4716837,40,2.270599603652954
1747254320.1169827,47,0.36024850606918335
1747254320.3502707,48,0.20695382356643677
1747254320.5881743,49,0.29700130224227905
1747254321.05544,51,1.700905442237854
1747254321.2971535,52,2.3484904766082764
1747254321.7711296,54,0.9188367128372192
1747254322.47095,57,0.8198373913764954
1747254323.1783342,60,0.5200634002685547
1747254323.4148698,61,0.5772719383239746
1747254323.657787,62,1.2303662300109863
1747254323.9127078,63,1.416257619857788
1747254324.400054,65,2.5711162090301514
1747254324.643952,66,1.527900218963623
1747254324.8802621,67,1.427366018295288
1747254325.1116068,68,1.2024734020233154
1747254325.5785103,70,0.2752293348312378
1747254325.8081322,71,0.33343178033828735
1747254327.198421,77,1.1123249530792236
1747254327.6606405,79,1.2243221998214722
1747254327.8938053,80,0.8083094954490662
1747254328.3583717,82,1.1131455898284912
1747254328.5916033,83,0.67823326587677
1747254329.0530434,85,1.0660521984100342
1747254329.9925504,89,0.9262154698371887
1747254330.2286112,90,0.7837955355644226
1747254331.380205,95,0.4087543487548828
1747254332.3118165,99,1.3519039154052734
1747254332.541785,100,1.3256845474243164
1747254333.2396398,103,2.0991172790527344
1747254333.9569912,106,0.7965647578239441
1747254334.1956108,107,0.8087132573127747
1747254334.6674273,109,0.5121714472770691
1747254335.8256702,114,1.4270832538604736
1747254336.2849312,116,0.5020992755889893
1747254337.432529,121,1.1661986112594604
1747254338.361268,125,0.7465016841888428
1747254338.5915534,126,0.7269142270088196
1747254339.058257,128,0.48043280839920044
1747254339.5314665,130,0.5308514833450317
1747254339.7619154,131,0.5647047758102417
1747254339.9985716,132,0.6240963935852051
1747254340.9300303,136,0.7462637424468994
1747254341.1622536,137,0.7036400437355042
1747254342.5500906,143,1.5950510501861572
1747254342.7837358,144,1.3853105306625366
1747254343.2531102,146,1.4072585105895996
1747254343.4846106,147,0.6748793125152588
1747254344.173243,150,0.5753610730171204
1747254345.865752,157,0.8265562057495117
1747254346.3469558,159,0.8823629021644592
1747254346.5879223,160,0.7455028295516968
1747254347.0680337,162,2.2905447483062744
1747254347.5611024,164,1.5632771253585815
1747254348.034167,166,0.5396723747253418
1747254348.986799,170,0.4485582709312439
1747254349.224322,171,0.4526347219944
1747254349.455245,172,1.06577467918396
1747254350.1631207,175,2.3776888847351074
1747254350.401417,176,1.727123737335205
1747254350.6378047,177,1.2653875350952148
1747254350.8720384,178,1.515456199645996
1747254351.3388102,180,1.1157050132751465
1747254351.5714135,181,0.9502720236778259
1747254352.2646976,184,0.6063365340232849
1747254352.4947495,185,0.5444396138191223
1747254352.7236652,186,0.8760148882865906
1747254353.421758,189,0.5645526647567749
1747254353.6521928,190,0.5910888314247131
1747254353.8851287,191,0.8439724445343018
1747254354.1170206,192,1.4392571449279785
1747254354.8103724,195,1.6625511646270752
1747254355.7339919,199,1.7303524017333984
1747254355.9667306,200,2.172983407974243
1747254356.4419549,202,0.4954513907432556
1747254356.6817985,203,0.5371134281158447
1747254356.9234078,204,0.4921189248561859
1747254357.1579976,205,0.611315131187439
1747254357.6161752,207,1.0323184728622437
1747254358.0762546,209,0.49035969376564026
1747254358.565579,211,1.21115243434906
1747254359.035399,213,0.6429364085197449
1747254359.5059943,215,0.8312428593635559
1747254359.7411556,216,1.2963781356811523
1747254360.2128682,218,0.6311312913894653
1747254360.4535296,219,0.5191617012023926
1747254360.692584,220,0.5409113168716431
1747254360.9324858,221,1.1418492794036865
1747254361.1676702,222,0.7965207695960999
1747254361.629093,224,0.6703891754150391
1747254361.863655,225,0.516610324382782
1747254362.812314,229,1.1155486106872559
1747254364.224101,235,0.5533589720726013
1747254364.6937203,237,0.5823436379432678
1747254364.9320302,238,1.0184619426727295
1747254365.1749938,239,1.3962295055389404
1747254365.6578531,241,0.7893102765083313
1747254365.8963103,242,1.5168384313583374
1747254366.3657637,244,1.0436197519302368
1747254366.6003656,245,2.044386863708496
1747254366.8376489,246,1.8676104545593262
1747254367.0708592,247,4.09251594543457
1747254368.2352903,252,0.5060808658599854
1747254368.466543,253,0.3737412095069885
1747254368.7027264,254,0.7064747214317322
1747254369.3971872,257,0.7000436186790466
1747254369.6336107,258,0.6468974947929382
1747254369.868973,259,0.33377644419670105
1747254370.0982382,260,0.6153502464294434
1747254370.5642345,262,0.7796711921691895
1747254372.4125874,270,1.6260367631912231
1747254372.6514933,271,0.6664047241210938
1747254373.3435626,274,0.9419037103652954
1747254373.5782657,275,1.349672794342041
1747254373.8074112,276,0.8311762809753418
1747254374.2765565,278,1.1997339725494385
1747254374.735082,280,0.7862707376480103
1747254375.191397,282,0.5981107354164124
1747254375.422284,283,0.623356819152832
1747254375.8865588,285,0.4878108501434326
1747254376.3445694,287,1.2025740146636963
1747254376.5720797,288,1.2232460975646973
1747254377.0296996,290,1.0391943454742432
1747254378.1878908,295,2.8519515991210938
1747254378.4182773,296,3.2856698036193848
1747254378.6580951,297,2.570327043533325
1747254378.8909986,298,1.1600430011749268
1747254380.3107135,304,0.9287052154541016
1747254380.7748075,306,0.64506596326828
1747254381.2328641,308,1.0196853876113892
1747254381.4648585,309,0.9634142518043518
1747254382.1553984,312,1.1872040033340454
1747254382.3915331,313,0.7276158928871155
1747254383.0896487,316,0.8171510696411133
1747254383.552444,318,1.113216757774353
1747254383.7906837,319,1.259498953819275
1747254384.4890716,322,0.9928157329559326
1747254384.949693,324,0.8625909686088562
1747254386.115827,329,0.9321323037147522
1747254386.348712,330,0.66131591796875
1747254386.5805488,331,0.5139620304107666
1747254386.810018,332,0.8812069296836853
1747254387.9669998,337,1.0273524522781372
1747254388.1968346,338,0.5342541933059692
1747254388.6600277,340,0.5324051976203918
1747254389.3499203,343,1.245017647743225
1747254389.5778337,344,0.651536226272583
1747254389.810878,345,0.9272423386573792
1747254390.0539227,346,0.6164290308952332
1747254390.5217378,348,1.1847103834152222
1747254390.9945803,350,3.0548665523529053
1747254391.4633918,352,3.391458749771118
1747254391.7064273,353,10.575505256652832
1747254391.9468396,354,16.73346710205078
1747254392.8614936,358,0.22244805097579956
1747254393.3165543,360,0.24544785916805267
1747254393.7719405,362,0.35681670904159546
1747254394.0032744,363,0.4480611979961395
1747254394.2307584,364,0.8099492192268372
1747254394.4634068,365,0.8747592568397522
1747254394.691154,366,1.1615573167800903
1747254394.9201121,367,0.7217583060264587
1747254395.146143,368,0.46738746762275696
1747254396.5623465,374,0.9834885597229004
1747254397.268822,377,1.6387392282485962
1747254397.5002537,378,0.4605446755886078
1747254399.1020424,385,0.67876136302948
1747254399.3328023,386,0.5299214720726013
1747254400.2579942,390,0.9826724529266357
1747254400.4891558,391,1.0846236944198608
1747254400.7222939,392,1.0601617097854614
1747254400.9554288,393,1.30690598487854
1747254401.1883545,394,0.6686347723007202
1747254401.4212878,395,0.9756142497062683
1747254401.656293,396,1.150244116783142
1747254401.88504,397,1.8292630910873413
1747254402.1129305,398,2.5477542877197266
1747254402.339483,399,1.706110954284668
1747254402.7961535,401,1.3457244634628296
1747254403.0338383,402,1.3459081649780273
1747254403.5232701,404,0.4350634813308716
1747254404.4473767,408,0.5377528071403503
1747254404.6829221,409,0.6551764607429504
1747254405.3829355,412,1.1946345567703247
1747254405.6150208,413,0.8047993779182434
1747254405.8455832,414,0.631499707698822
1747254406.0776532,415,1.2029516696929932
1747254406.7884126,418,1.975215196609497
1747254407.4812326,421,0.3421572744846344
1747254407.729647,422,0.5944583415985107
1747254408.4355712,425,0.42164069414138794
1747254408.6728454,426,0.9679907560348511
1747254409.614363,430,0.6236751675605774
1747254409.8464909,431,0.5794609785079956
1747254410.545411,434,0.7363967299461365
1747254410.7780826,435,0.681563138961792
1747254411.0184953,436,0.5549278259277344
1747254411.2505288,437,0.6770724058151245
1747254411.481657,438,0.6642242670059204
1747254411.7124338,439,0.3886462152004242
1747254411.941934,440,0.35257986187934875
1747254412.1718433,441,0.8166177868843079
1747254412.62718,443,0.6979295611381531
1747254412.8521328,444,0.5204667448997498
1747254413.0770445,445,1.0299729108810425
1747254413.30155,446,0.885882556438446
1747254414.2254543,450,0.4817696213722229
1747254414.4516373,451,0.762553334236145
1747254414.6794672,452,0.30827704071998596
1747254414.9063222,453,0.6556034088134766
1747254415.1414971,454,0.963738739490509
1747254415.6272979,456,0.818763792514801
1747254416.106416,458,1.0561121702194214
1747254416.5898466,460,1.3262420892715454
1747254416.8252857,461,0.8494972586631775
1747254417.5285876,464,0.630774736404419
1747254417.764756,465,0.4996272623538971
1747254417.997804,466,0.8204915523529053
1747254418.4735496,468,0.5231119394302368
1747254418.9504957,470,0.6248466372489929
1747254419.8937771,474,1.06032133102417
1747254420.1274984,475,0.9749760031700134
1747254420.8377438,478,0.9083915948867798
1747254421.0777695,479,0.9915317893028259
1747254421.315167,480,0.6906160712242126
1747254421.5622847,481,0.41211891174316406
1747254421.7974305,482,0.667512059211731
1747254422.0391874,483,0.5306281447410583
1747254422.2726293,484,0.8486577868461609
1747254422.7370856,486,0.8729069828987122
1747254422.967161,487,0.8515622019767761
1747254423.197704,488,0.6875073909759521
1747254423.425939,489,0.8013433814048767
1747254423.8854854,491,0.7554094791412354
1747254424.5775664,494,1.3493512868881226
1747254425.5177531,498,5.756242275238037
1747254426.2199516,501,2.618804454803467
1747254426.4673386,502,0.48172903060913086
1747254426.7013426,503,0.16391633450984955
1747254427.3947546,506,0.2528761327266693
1747254427.8569024,508,0.3869015574455261
1747254428.0872276,509,0.3734191954135895
1747254428.3181174,510,0.29521235823631287
1747254428.549161,511,0.276710569858551
1747254428.7803583,512,0.42272165417671204
1747254429.0134113,513,0.3631580173969269
1747254429.244491,514,0.4915948212146759
1747254429.9368033,517,0.3866710364818573
1747254430.166314,518,0.4921182692050934
1747254430.3961651,519,0.5999152660369873
1747254430.6256335,520,0.8113725185394287
1747254431.3200383,523,0.4933987259864807
1747254432.9225695,530,0.8143244385719299
1747254433.610858,533,0.6006153225898743
1747254433.8437903,534,0.705935537815094
1747254434.3178318,536,0.41677355766296387
1747254434.5545113,537,0.7264648675918579
1747254434.782809,538,0.28339624404907227
1747254435.011391,539,0.5003710985183716
1747254435.2384756,540,0.739770770072937
1747254435.6898441,542,0.7568815350532532
1747254435.9161556,543,0.4452446401119232
1747254436.1484237,544,0.5685495734214783
1747254436.6088126,546,0.4149782359600067
1747254436.8357754,547,0.7754977345466614
1747254437.5194716,550,0.8609036207199097
1747254437.9796743,552,0.9715695977210999
1747254438.447003,554,0.3771094083786011
1747254438.678917,555,0.7653809189796448
1747254438.910353,556,0.47986724972724915
1747254440.342125,562,0.6443278193473816
1747254440.5692837,563,0.5539581179618835
1747254440.802167,564,0.6048095226287842
1747254441.7496984,568,0.558416485786438
1747254442.4402804,571,0.4362903833389282
1747254442.8910139,573,0.6199924349784851
1747254443.56733,576,0.5246684551239014
1747254444.4853005,580,1.2328187227249146
1747254445.4118404,584,0.8884359002113342
1747254445.6432261,585,0.7632810473442078
1747254445.8788166,586,0.8244479298591614
1747254446.3460088,588,0.7544272541999817
1747254446.81218,590,1.3711963891983032
1747254447.0391262,591,0.8957008123397827
1747254447.2686312,592,0.5688338875770569
1747254447.726261,594,0.49941229820251465
1747254448.192566,596,1.035715937614441
1747254448.4219038,597,1.4337998628616333
1747254448.650901,598,0.7072610259056091
1747254448.8842373,599,1.0022027492523193
1747254449.3464296,601,0.33529385924339294
1747254449.5764956,602,0.48241642117500305
1747254449.811974,603,0.43773701786994934
1747254450.275693,605,0.7372872233390808
1747254450.96764,608,0.7925444841384888
1747254451.4244783,610,0.5119425654411316
1747254452.1204505,613,0.9116063117980957
1747254452.3507419,614,0.8273594379425049
1747254452.8169544,616,1.0880862474441528
1747254453.2748961,618,1.1037431955337524
1747254453.7436683,620,0.9842961430549622
1747254454.2093983,622,0.9889304041862488
1747254454.4452822,623,0.6237625479698181
1747254455.141146,626,0.5715129375457764
1747254455.6121132,628,1.0144246816635132
1747254455.850315,629,0.6848870515823364
1747254456.7711701,633,0.8158783912658691
1747254457.2337685,635,0.8570879697799683
1747254457.7031562,637,1.5740233659744263
1747254458.3920994,640,1.688706874847412
1747254458.6272025,641,1.45967435836792
1747254458.8618608,642,0.907792329788208
1747254459.0911658,643,0.823276937007904
1747254459.3192394,644,0.9798075556755066
1747254459.550714,645,0.6303820013999939
1747254460.5126321,649,0.5254183411598206
1747254460.9992115,651,1.4435263872146606
1747254461.2298183,652,0.5078715085983276
1747254461.4631069,653,0.7538841962814331
1747254461.6986759,654,1.0138894319534302
1747254461.93547,655,0.8637608289718628
1747254462.63382,658,1.210520625114441
1747254462.868928,659,0.6167252659797668
1747254463.0996633,660,1.4308106899261475
1747254464.744864,667,0.5993711948394775
1747254465.4688814,670,0.5836890935897827
1747254466.6174679,675,0.6759389042854309
1747254466.842778,676,0.9902592301368713
1747254467.0687683,677,0.7025668621063232
1747254467.7470844,680,0.7537106275558472
1747254468.1987085,682,0.5253951549530029
1747254468.4264627,683,0.5261078476905823
1747254468.6620572,684,1.5692472457885742
1747254469.3851948,687,1.5744127035140991
1747254470.5553172,692,1.7056018114089966
1747254471.0203204,694,1.0140739679336548
1747254471.2523713,695,0.5303171873092651
1747254471.4919784,696,0.9015000462532043
1747254471.7256255,697,1.7811671495437622
1747254472.1808493,699,0.641157329082489
1747254472.8694627,702,1.5476280450820923
1747254473.096856,703,0.8074417114257812
1747254473.5527208,705,0.5015525817871094
1747254474.4919329,709,1.8228955268859863
1747254474.7258263,710,1.041236400604248
1747254475.185782,712,0.8147589564323425
1747254475.8679836,715,0.7010051012039185
1747254476.32423,717,0.49417516589164734
1747254476.7803414,719,0.7139531970024109
1747254477.008566,720,1.075120210647583
1747254477.2368333,721,1.3270511627197266
1747254477.6960497,723,0.8184034824371338
1747254478.1684415,725,0.6549007296562195
1747254478.3977382,726,1.5520349740982056
1747254478.6309123,727,0.5866111516952515
1747254478.862986,728,0.7857848405838013
1747254479.0919967,729,1.8311355113983154
1747254479.5483625,731,0.9412630796432495
1747254479.7765553,732,0.8145192861557007
1747254480.0060136,733,0.7311609983444214
1747254481.1921778,738,0.9687213897705078
1747254481.423685,739,0.8883160948753357
1747254481.6528459,740,1.1764804124832153
1747254482.110121,742,0.5891532897949219
1747254482.3389423,743,1.0033048391342163
1747254482.5697794,744,1.91621994972229
1747254482.8016372,745,2.171020030975342
1747254484.4094672,752,1.0557365417480469
1747254485.0937908,755,1.091428518295288
1747254485.320987,756,0.612155020236969
1747254485.777728,758,0.7255663871765137
1747254486.924369,763,1.1077418327331543
1747254487.152756,764,1.7132784128189087
1747254487.38178,765,1.2985255718231201
1747254488.0901318,768,0.8468345403671265
1747254488.4099429,769,1.9934666156768799
1747254489.0923266,772,1.715682864189148
1747254489.317679,773,0.7281261086463928
1747254489.7778435,775,1.1699286699295044
1747254490.0030599,776,0.9150310754776001
1747254490.4564762,778,0.7317836880683899
1747254490.6931663,779,0.7690095901489258
1747254490.9302428,780,1.2661885023117065
1747254491.159854,781,0.9696716666221619
1747254491.3905506,782,1.2212679386138916
1747254492.7610352,788,1.3894163370132446
1747254492.995075,789,1.3395934104919434
1747254493.4732127,791,1.2432119846343994
1747254493.9399545,793,1.6985375881195068
1747254494.4071515,795,0.4154644310474396
1747254494.6422372,796,1.670719027519226
1747254495.3344433,799,1.1989545822143555
1747254495.5665574,800,0.9719430804252625
1747254496.4999511,804,1.3955775499343872
1747254496.7326946,805,1.1924495697021484
1747254496.9658735,806,0.22012096643447876
1747254497.195245,807,1.5538179874420166
1747254497.8817153,810,0.9725654125213623
1747254498.5684822,813,0.9055459499359131
1747254499.7213411,818,1.6920446157455444
1747254499.9568725,819,1.5452700853347778
1747254500.4169931,821,1.5641930103302002
1747254500.6452813,822,1.6056357622146606
1747254500.8756454,823,0.8776777386665344
1747254501.3302803,825,1.5340372323989868
1747254501.557877,826,0.7994107604026794
1747254501.7859082,827,0.4207894802093506
1747254502.0125008,828,0.6984285116195679
1747254502.9213388,832,1.8176217079162598
1747254503.1535923,833,2.4721004962921143
1747254503.6056333,835,0.9292197823524475
1747254503.8317437,836,2.830580711364746
1747254504.0596447,837,3.2003326416015625
1747254504.5109124,839,1.504406452178955
1747254504.7380724,840,1.3034192323684692
1747254505.4524424,843,1.3878825902938843
1747254505.9234307,845,0.9753279089927673
1747254507.0938802,850,0.8798686861991882
1747254507.3235536,851,1.2617954015731812
1747254508.0177505,854,0.734559178352356
1747254508.7441368,857,1.0624709129333496
1747254509.43641,860,2.0446019172668457
1747254509.8956387,862,1.4198287725448608
1747254510.5840013,865,1.1643022298812866
1747254510.814037,866,0.8697078824043274
1747254511.7350266,870,1.3934974670410156
1747254511.9663806,871,2.507296562194824
1747254514.3471735,881,2.305708408355713
1747254514.8214202,883,1.0007801055908203
1747254515.0586696,884,1.1167267560958862
1747254515.3007476,885,0.2452515810728073
1747254515.542569,886,1.076132893562317
1747254516.016172,888,1.9136037826538086
1747254516.4826324,890,0.39152953028678894
1747254516.9625292,892,0.8277807831764221
1747254517.6556246,895,1.279930591583252
1747254518.120812,897,1.1204752922058105
1747254518.3596928,898,1.8505806922912598
1747254519.066661,901,1.4224766492843628
1747254519.296375,902,2.0445148944854736
1747254519.7602143,904,0.9542508125305176
1747254520.2345886,906,0.8637105822563171
1747254520.4673831,907,1.9594653844833374
1747254520.70725,908,1.7892581224441528
1747254521.1874375,910,1.060059666633606
1747254521.4236286,911,0.7721301317214966
1747254522.1251578,914,1.3680073022842407
1747254523.0578334,918,1.459616780281067
1747254523.2955627,919,0.9628167748451233
1747254523.7897246,921,0.7482476234436035
1747254524.2602859,923,1.210463523864746
1747254525.2091062,927,2.3249661922454834
1747254525.449909,928,1.2097164392471313
1747254525.681187,929,1.7099615335464478
1747254525.9156542,930,1.2039786577224731
1747254526.150642,931,0.7211707234382629
1747254526.3836236,932,1.7280741930007935
1747254526.6200485,933,1.913137435913086
1747254527.0810966,935,1.1665922403335571
1747254528.0141544,939,1.432864785194397
1747254528.4863803,941,0.9194400906562805
1747254528.7182207,942,1.1548577547073364
1747254529.4265382,945,1.1322873830795288
1747254530.3730612,949,1.1366355419158936
1747254531.0617473,952,1.1693466901779175
1747254531.5249004,954,3.0174238681793213
1747254531.7588947,955,2.577615261077881
1747254531.988901,956,3.0771710872650146
1747254532.9093578,960,1.0466530323028564
1747254533.372685,962,1.2590662240982056
1747254533.6002142,963,2.3336782455444336
1747254533.8292136,964,0.8439560532569885
1747254534.0582132,965,0.8466132879257202
1747254534.5246797,967,3.8308422565460205
1747254534.761967,968,3.514092445373535
1747254535.475193,971,2.2451703548431396
1747254536.6382747,976,1.313463568687439
1747254537.1057324,978,0.925404965877533
1747254537.3378906,979,0.9297377467155457
1747254537.810279,981,1.2310210466384888
1747254538.0499122,982,1.8711587190628052
1747254538.9868839,986,2.811894178390503
1747254539.4435985,988,2.8309569358825684
1747254539.6723316,989,1.581175446510315
1747254539.9020565,990,0.7761261463165283
1747254540.3621821,992,0.34610652923583984
1747254540.8204594,994,1.3527032136917114
1747254541.0543482,995,0.6733176112174988
1747254541.284937,996,0.5081800222396851
1747254541.742921,998,0.596859872341156
1747254541.9715464,999,0.5577898621559143
1747254542.4323545,1001,0.41295096278190613
1747254542.6619685,1002,0.980621874332428
1747254542.8898091,1003,1.0072896480560303
1747254543.123835,1004,1.1876977682113647
1747254543.353162,1005,1.1044493913650513
1747254543.5801299,1006,1.254221796989441
1747254544.7185383,1011,0.46604472398757935
1747254545.1877208,1013,1.623533010482788
1747254545.6575966,1015,1.3707166910171509
1747254545.8930106,1016,1.136796236038208
1747254546.1220286,1017,1.5005847215652466
1747254547.2715597,1022,0.8299716711044312
1747254548.1795669,1026,1.1438732147216797
1747254548.633838,1028,3.0100271701812744
1747254548.8687704,1029,1.0121831893920898
1747254550.2661197,1035,1.0403661727905273
1747254550.4961429,1036,1.292443871498108
1747254550.7357857,1037,1.9573218822479248
1747254550.9670584,1038,1.2167472839355469
1747254551.1976142,1039,0.9355129599571228
1747254552.1230433,1043,0.6057255864143372
1747254552.5839303,1045,0.9826034307479858
1747254552.8138537,1046,1.5860615968704224
1747254554.1887708,1052,1.6591355800628662
1747254554.4171672,1053,0.8873996138572693
1747254555.1107273,1056,0.8448476791381836
1747254555.5705965,1058,1.1740038394927979
1747254555.8077297,1059,0.8335751295089722
1747254556.0477278,1060,1.4381449222564697
1747254556.5378306,1062,1.344546914100647
1747254557.2630508,1065,1.227842926979065
1747254557.4964185,1066,0.8059670925140381
1747254557.7312071,1067,2.146843433380127
1747254558.2034938,1069,2.0558085441589355
1747254558.4423375,1070,0.8141884803771973
1747254558.6743667,1071,1.9454420804977417
1747254558.9127789,1072,1.230471134185791
1747254559.1488008,1073,1.3415653705596924
1747254559.3807921,1074,1.0416470766067505
1747254560.0778396,1077,1.289575219154358
1747254560.3145084,1078,1.1138378381729126
1747254560.7975733,1080,1.538510799407959
1747254561.036697,1081,1.6550792455673218
1747254561.271214,1082,0.9011543989181519
1747254561.9733112,1085,2.2125320434570312
1747254562.2062469,1086,1.1496598720550537
1747254562.449963,1087,1.0119215250015259
1747254563.391789,1091,1.25232994556427
1747254563.6231308,1092,1.3914352655410767
1747254563.859979,1093,0.7058103084564209
1747254565.0265167,1098,1.808305263519287
1747254565.4973018,1100,1.1102644205093384
1747254565.9633994,1102,1.1262773275375366
1747254566.2006247,1103,0.9249001145362854
1747254566.4327316,1104,1.0434149503707886
1747254567.1591175,1107,0.6870787143707275
1747254567.3985002,1108,1.4434199333190918
1747254567.628737,1109,1.0312050580978394
1747254567.8596318,1110,1.2149873971939087
1747254568.098642,1111,0.4367378056049347
1747254568.3328187,1112,0.614152729511261
1747254568.565256,1113,2.908078670501709
1747254568.7982464,1114,1.461645245552063
1747254569.2645814,1116,1.935223937034607
1747254569.9829261,1119,1.0059595108032227
1747254570.4768257,1121,0.6576153039932251
1747254570.716566,1122,0.8582524061203003
1747254571.4230876,1125,0.5799478888511658
1747254571.6505253,1126,2.8450655937194824
1747254572.1132498,1128,0.2512455880641937
1747254572.3413107,1129,1.495283842086792
1747254572.5692937,1130,1.1988234519958496
1747254572.8058846,1131,1.4269466400146484
1747254573.0376854,1132,1.5617449283599854
1747254573.50446,1134,1.048585295677185
1747254573.733663,1135,0.8816162943840027
1747254573.9641395,1136,1.0041007995605469
1747254574.654603,1139,1.7580504417419434
1747254575.353599,1142,2.7364675998687744
1747254576.0584795,1145,0.621279239654541
1747254576.3102143,1146,1.3134175539016724
1747254576.7821543,1148,0.6195029616355896
1747254577.0136545,1149,1.3746111392974854
1747254577.2540352,1150,1.652795433998108
1747254577.4878297,1151,1.4733434915542603
1747254577.720593,1152,2.136183977127075
1747254577.966208,1153,1.0513780117034912
1747254578.4343333,1155,0.4516112506389618
1747254579.6281953,1160,1.2065165042877197
1747254580.0927296,1162,1.4153416156768799
1747254580.5550394,1164,0.8305061459541321
1747254581.0245903,1166,0.11744236201047897
1747254581.2561235,1167,1.2115381956100464
1747254582.636024,1173,0.49768581986427307
1747254582.8644276,1174,0.7474345564842224
1747254583.3410196,1176,1.8920632600784302
1747254583.5817046,1177,1.4571261405944824
1747254583.8174093,1178,1.1213027238845825
1747254584.7824335,1182,0.5825315713882446
1747254585.2684972,1184,2.4057395458221436
1747254585.7494345,1186,1.1513053178787231
1747254586.2359369,1188,1.819461703300476
1747254586.4786992,1189,1.8675780296325684
1747254586.725166,1190,0.8534494638442993
1747254587.4515162,1193,1.518200159072876
1747254587.6879163,1194,0.8704726696014404
1747254587.927971,1195,1.2471760511398315
1747254588.3992808,1197,1.8209463357925415
1747254588.6364496,1198,2.149662733078003
1747254589.349125,1201,1.4660018682479858
1747254589.5981095,1202,1.5253123044967651
1747254590.3271503,1205,1.7282589673995972
1747254590.5748608,1206,1.5891070365905762
1747254590.8107302,1207,1.4703353643417358
1747254591.2895103,1209,0.3544788360595703
1747254592.2527053,1213,1.381330966949463
1747254592.4902968,1214,0.14160895347595215
1747254592.7363994,1215,0.8108871579170227
1747254593.2200282,1217,1.9684984683990479
1747254593.4577065,1218,2.3627638816833496
1747254594.6420708,1223,1.6562614440917969
1747254595.1064236,1225,1.1598191261291504
1747254595.8094692,1228,2.025402069091797
1747254596.0381894,1229,1.3642112016677856
1747254596.7436323,1232,0.7937050461769104
1747254596.9787538,1233,0.5419719815254211
1747254598.168725,1238,1.396442174911499
1747254598.643241,1240,1.6841132640838623
1747254598.8763971,1241,1.2459301948547363
1747254599.1103268,1242,2.9813945293426514
1747254599.341485,1243,1.0329267978668213
1747254599.5777042,1244,0.5797895789146423
1747254599.8099835,1245,2.5933241844177246
1747254600.042888,1246,0.7583044171333313
1747254600.7397625,1249,0.8656934499740601
1747254600.9720128,1250,2.71146297454834
1747254601.1996799,1251,1.3978114128112793
1747254601.429183,1252,0.9044345021247864
1747254601.8856468,1254,1.5898646116256714
1747254602.3379643,1256,1.0221798419952393
1747254602.5642774,1257,1.2688331604003906
1747254603.2482882,1260,2.2422525882720947
1747254603.4764862,1261,0.5201499462127686
1747254604.166471,1264,0.9412010312080383
1747254604.8737552,1267,0.9393792748451233
1747254605.7978818,1271,2.1210885047912598
1747254606.957765,1276,1.2514102458953857
1747254607.1993577,1277,2.990823268890381
1747254607.4345078,1278,2.346681833267212
1747254608.4079664,1282,0.5964383482933044
1747254609.1196244,1285,1.7350209951400757
1747254610.309712,1290,2.1582372188568115
1747254611.0060825,1293,1.0213066339492798
1747254611.6995366,1296,2.1977386474609375
1747254612.1716838,1298,3.230816125869751
1747254612.3969746,1299,0.8661215901374817
1747254613.0726018,1302,2.3219244480133057
1747254613.9737105,1306,0.9981595277786255
1747254614.8784952,1310,2.016773223876953
1747254615.7990868,1314,0.6620270013809204
1747254616.028204,1315,0.43373599648475647
1747254617.171913,1320,1.7402585744857788
1747254617.632108,1322,1.405633807182312
1747254617.865878,1323,2.240797281265259
1747254618.331965,1325,1.662715196609497
1747254618.5641732,1326,0.6274569034576416
1747254619.0517328,1328,1.0590262413024902
1747254620.7252564,1335,1.4077632427215576
1747254622.8217835,1344,1.0587142705917358
1747254623.0489392,1345,0.7003322839736938
1747254623.5057425,1347,3.5371170043945312
1747254623.7315974,1348,0.775835394859314
1747254624.410424,1351,0.5352286100387573
1747254624.637291,1352,2.9301393032073975
1747254625.101245,1354,2.642340898513794
1747254626.0259502,1358,2.359020233154297
1747254626.4877076,1360,2.2595531940460205
1747254627.4171286,1364,4.187168121337891
1747254627.651923,1365,1.1864210367202759
1747254627.8809595,1366,1.1729439496994019
1747254628.1096094,1367,2.000406265258789
1747254628.3372326,1368,1.2069076299667358
1747254629.2510142,1372,1.8520842790603638
1747254629.4786246,1373,2.4466235637664795
1747254629.9336054,1375,1.1567031145095825
1747254630.1681278,1376,0.3189118504524231
1747254631.0906184,1380,1.0173389911651611
1747254632.2827246,1385,1.0883772373199463
1747254632.5186255,1386,0.6396468877792358
1747254633.470456,1390,0.15432065725326538
1747254634.1686745,1393,0.307388573884964
1747254634.8717613,1396,2.502769708633423
1747254635.1060054,1397,2.611971855163574
1747254635.5866883,1399,1.2523906230926514
1747254635.8228745,1400,1.0148204565048218
1747254636.5289178,1403,3.064748525619507
1747254637.0012512,1405,2.3017592430114746
1747254638.870053,1413,0.6109966039657593
1747254639.558116,1416,2.5947465896606445
1747254639.7838056,1417,1.6026118993759155
1747254640.243521,1419,1.7324708700180054
1747254640.7032814,1421,1.5428335666656494
1747254640.936976,1422,0.7313604354858398
1747254643.0153039,1431,3.758136749267578
1747254643.2445097,1432,0.6875770688056946
1747254644.1561263,1436,1.4143428802490234
1747254644.617908,1438,1.2094537019729614
1747254644.8469694,1439,0.7495157122612
1747254645.0769231,1440,1.4666837453842163
1747254645.3146675,1441,1.284436583518982
1747254646.0100567,1444,3.619673490524292
1747254646.4779422,1446,1.093949556350708
1747254646.7078426,1447,3.9704737663269043
1747254646.9400826,1448,0.8112902045249939
1747254647.1668885,1449,2.6820640563964844
1747254647.3913696,1450,1.6468697786331177
1747254647.6159546,1451,8.916873931884766
1747254647.840537,1452,0.8925277590751648
1747254648.2967384,1454,1.8426064252853394
1747254648.526172,1455,0.7956995964050293
1747254648.756977,1456,2.021111488342285
1747254648.9826703,1457,0.21666482090950012
1747254649.2098072,1458,3.095480442047119
1747254649.4398344,1459,1.981052041053772
1747254649.673557,1460,1.377327799797058
1747254649.9086154,1461,1.3797879219055176
1747254650.384702,1463,1.8344064950942993
1747254652.081939,1470,1.806519865989685
1747254652.76625,1473,0.8454979062080383
1747254652.9993844,1474,0.3420245945453644
1747254653.4581213,1476,0.2585099935531616
1747254653.689581,1477,1.7770888805389404
1747254654.6104875,1481,1.744693398475647
1747254654.845891,1482,0.5398154258728027
1747254655.0775347,1483,2.802037000656128
1747254655.9974809,1487,1.0815742015838623
1747254656.2327569,1488,1.934403419494629
1747254656.4667485,1489,2.7624099254608154
1747254656.7011428,1490,0.1377885490655899
1747254656.9368355,1491,2.5704102516174316
1747254657.4003358,1493,0.903957188129425
1747254657.6282847,1494,1.1542860269546509
1747254658.5440893,1498,3.0525457859039307
1747254658.7770016,1499,1.7015098333358765
1747254659.0085921,1500,3.060849905014038
1747254659.4731565,1502,0.21387462317943573
1747254660.1757953,1505,2.350602388381958
1747254661.1093233,1509,0.4742724299430847
1747254661.348979,1510,1.8772445917129517
1747254661.5771432,1511,2.273421049118042
1747254662.029579,1513,1.7529809474945068
1747254662.4901783,1515,2.8179898262023926
1747254662.7182052,1516,1.490493655204773
1747254664.3498533,1523,1.5257728099822998
1747254665.0623415,1526,0.6688717007637024
1747254665.521633,1528,2.11348295211792
1747254666.8957105,1534,4.018057346343994
1747254667.5852642,1537,1.4990098476409912
1747254667.8106127,1538,1.9571471214294434
1747254668.4938972,1541,0.7136456966400146
1747254669.3987842,1545,2.5469019412994385
1747254669.8536363,1547,1.116228461265564
1747254670.078772,1548,0.8922573924064636
1747254670.7742403,1551,0.780031144618988
1747254671.0140119,1552,2.409669876098633
1747254671.2466397,1553,0.7765822410583496
1747254671.7082646,1555,1.1056095361709595
1747254672.1611679,1557,0.32150834798812866
1747254673.2866232,1562,0.28878071904182434
1747254673.7430606,1564,1.0829631090164185
1747254673.968505,1565,1.9670326709747314
1747254674.1972935,1566,2.6159403324127197
1747254674.6696587,1568,3.514784097671509
1747254675.1327763,1570,2.1697018146514893
1747254675.3635175,1571,2.010468006134033
1747254675.5937755,1572,2.012368679046631
1747254675.8224967,1573,0.5209832191467285
1747254676.5168247,1576,0.47606396675109863
1747254676.9824238,1578,0.6954687237739563
1747254677.2112556,1579,2.7656686305999756
1747254677.4418786,1580,2.0069000720977783
1747254677.6738663,1581,1.4451168775558472
1747254677.9073062,1582,1.4484795331954956
1747254678.6077013,1585,0.8828272819519043
1747254679.7772095,1590,0.8161982893943787
1747254680.962075,1595,1.2438126802444458
1747254681.20456,1596,0.855782151222229
1747254681.4345846,1597,2.133471727371216
1747254682.374725,1601,1.2537994384765625
1747254682.607483,1602,0.9022330045700073
1747254682.8463206,1603,1.5215038061141968
1747254684.481948,1610,0.2062372863292694
1747254684.714353,1611,2.903301239013672
1747254685.1813042,1613,1.2403148412704468
1747254685.4139318,1614,2.346954345703125
1747254685.8832555,1616,2.1030690670013428
1747254686.8185606,1620,1.0399144887924194
1747254687.2865815,1622,1.0321413278579712
1747254687.7591038,1624,0.6963666677474976
1747254688.2386847,1626,1.7130773067474365
1747254688.4760625,1627,1.0180085897445679
1747254689.4260283,1631,2.345440626144409
1747254690.3469126,1635,0.5011510252952576
1747254690.5790126,1636,0.7513378858566284
1747254690.8056033,1637,2.5748610496520996
1747254691.0318663,1638,0.569106936454773
1747254691.4973226,1640,0.1793874353170395
1747254691.7220316,1641,0.5679475665092468
1747254692.8648608,1646,1.3279591798782349
1747254693.0946665,1647,1.034684419631958
1747254693.5563865,1649,2.523155927658081
1747254694.0180702,1651,0.9678328633308411
1747254694.24638,1652,0.4692383110523224
1747254694.4745576,1653,2.922590970993042
1747254694.7016475,1654,0.9232228398323059
1747254695.1616986,1656,0.49514517188072205
1747254695.619093,1658,0.26707056164741516
1747254696.555274,1662,0.762513279914856
1747254697.0342474,1664,3.31207013130188
1747254697.495858,1666,0.7105491161346436
1747254698.1990457,1669,1.344199299812317
1747254698.4320476,1670,2.032620429992676
1747254699.361747,1674,4.7570414543151855
1747254700.0466826,1677,0.6297653317451477
1747254700.5048788,1679,0.4132118821144104
1747254700.73674,1680,1.801555871963501
1747254700.96834,1681,0.17572574317455292
1747254701.2013004,1682,3.3493547439575195
1747254701.902923,1685,0.8201496601104736
1747254702.1341643,1686,0.7167733311653137
1747254702.3659081,1687,0.39430686831474304
1747254702.599357,1688,0.7241267561912537
1747254702.8321407,1689,0.29769057035446167
1747254703.060687,1690,0.592492938041687
1747254703.7591155,1693,0.5209255814552307
1747254703.989267,1694,0.8488167524337769
1747254704.2216597,1695,2.3486685752868652
1747254704.6833699,1697,0.5663951635360718
1747254704.9115796,1698,1.6991735696792603
1747254705.1396112,1699,2.2611427307128906
1747254705.3656738,1700,0.7902367115020752
1747254705.82285,1702,0.1855066418647766
1747254706.2837226,1704,0.44250383973121643
1747254706.9632664,1707,0.21331913769245148
1747254707.4257562,1709,0.25555968284606934
1747254707.6553352,1710,0.8115432858467102
1747254707.883768,1711,1.5824687480926514
1747254708.1119082,1712,0.1640598028898239
1747254709.5105214,1718,0.9167307615280151
1747254709.7487679,1719,1.760677695274353
1747254710.4566078,1722,1.7643048763275146
1747254710.6915398,1723,1.2286033630371094
1747254710.9297814,1724,0.2620622515678406
1747254711.1617405,1725,1.0099759101867676
1747254712.3261485,1730,1.0946022272109985
1747254714.1863763,1738,3.1734542846679688
1747254714.4171982,1739,0.4630912244319916
1747254714.6525106,1740,0.27605411410331726
1747254715.3417742,1743,0.6527132987976074
1747254715.8016598,1745,0.5365347266197205
1747254716.5132773,1748,1.6438484191894531
1747254716.7431817,1749,0.17457325756549835
1747254716.980025,1750,0.8949387669563293
1747254717.2190042,1751,1.7610770463943481
1747254717.6940215,1753,0.28957727551460266
1747254717.922584,1754,4.559221267700195
1747254718.601935,1757,0.6278174519538879
1747254719.7419055,1762,1.2480900287628174
1747254719.9685416,1763,2.4702045917510986
1747254720.4296446,1765,0.526817798614502
1747254720.657332,1766,0.4281938076019287
1747254721.1191006,1768,0.571028470993042
1747254722.741675,1775,2.308936357498169
1747254722.969789,1776,0.3198834955692291
1747254723.1971197,1777,0.0826633870601654
1747254723.8847356,1780,3.227339029312134
1747254724.1125221,1781,0.14175371825695038
1747254724.8056831,1784,3.3447253704071045
1747254725.0325317,1785,0.18081392347812653
1747254725.261684,1786,0.5692638754844666
1747254725.4938831,1787,1.8031044006347656
1747254725.954858,1789,0.8635464310646057
1747254726.1858358,1790,0.15060803294181824
1747254726.6616187,1792,1.7140368223190308
1747254727.1221728,1794,0.18259352445602417
1747254727.5824826,1796,1.0651626586914062
1747254727.8152156,1797,0.7302069664001465
1747254728.5100365,1800,0.2966391146183014
1747254728.9735765,1802,0.2990152835845947
1747254729.2086935,1803,0.5158993005752563
1747254729.4378784,1804,3.170090436935425
1747254730.3755698,1808,1.0319609642028809
1747254730.830448,1810,0.23432618379592896
1747254731.7766259,1814,0.24187326431274414
1747254732.247339,1816,0.19835375249385834
1747254732.726577,1818,0.35138553380966187
1747254732.961668,1819,0.14070448279380798
1747254733.8846195,1823,0.36212679743766785
1747254734.5768478,1826,0.5435340404510498
1747254734.8181105,1827,1.6416027545928955
1747254735.2996597,1829,0.33262476325035095
1747254735.5381951,1830,1.0523107051849365
1747254736.0051997,1832,0.33899232745170593
1747254736.2377334,1833,0.792607307434082
1747254736.4764252,1834,3.8447043895721436
1747254736.9404583,1836,0.44510164856910706
1747254737.1696823,1837,0.6034573316574097
1747254737.4007757,1838,1.1645456552505493
1747254738.7976036,1844,0.30310824513435364
1747254739.0335314,1845,0.9117090106010437
1747254739.263791,1846,0.6034103035926819
1747254739.4928067,1847,0.6520702242851257
1747254739.7216349,1848,0.6603612899780273
1747254740.4093008,1851,0.33067163825035095
1747254740.865741,1853,1.7954028844833374
1747254741.5619938,1856,0.041484568268060684
1747254742.4870813,1860,1.0715382099151611
1747254743.4192655,1864,0.34982970356941223
1747254743.6533325,1865,0.5092664957046509
1747254743.8842497,1866,0.3690491318702698
1747254744.1172078,1867,0.321791410446167
1747254745.0499802,1871,0.3009774386882782
1747254745.2878187,1872,1.539168119430542
1747254745.519062,1873,3.051316499710083
1747254745.7523284,1874,0.7469695806503296
1747254745.9833906,1875,0.338645875453949
1747254746.4553213,1877,0.25475189089775085
1747254746.9402502,1879,0.42829596996307373
1747254747.1768517,1880,0.20234669744968414
1747254747.8753657,1883,0.4472419321537018
1747254748.1072369,1884,3.0164706707000732
1747254748.5757234,1886,0.6515108346939087
1747254749.045325,1888,0.17347541451454163
1747254749.5177722,1890,0.932927668094635
1747254749.7578945,1891,0.6539818644523621
1747254750.692252,1895,0.11217151582241058
1747254751.6198206,1899,1.324074387550354
1747254752.0772626,1901,1.2121431827545166
1747254752.3055253,1902,1.5876599550247192
1747254753.213748,1906,0.5393446087837219
1747254753.6714456,1908,0.3905946910381317
1747254753.897773,1909,0.5134292244911194
1747254754.1305456,1910,0.37457117438316345
1747254754.8149395,1913,3.221834182739258
1747254755.4932826,1916,2.1353189945220947
1747254755.948006,1918,0.028636878356337547
1747254757.3240328,1924,1.6386995315551758
1747254757.5537872,1925,1.2808024883270264
1747254757.7818127,1926,0.2421034574508667
1747254758.2441108,1928,0.37777188420295715
1747254758.473073,1929,0.5008571743965149
1747254759.1579,1932,0.0959114208817482
1747254759.841693,1935,0.11905936151742935
1747254760.0720015,1936,0.16279888153076172
1747254760.767384,1939,0.22296591103076935
1747254761.0022278,1940,0.3269059658050537
1747254761.2282338,1941,1.271335482597351
1747254761.4545803,1942,3.1665091514587402
1747254762.1328416,1945,0.28578290343284607
1747254762.58454,1947,0.5994398593902588
1747254763.278395,1950,0.3080326020717621
1747254763.5083847,1951,0.6103277206420898
1747254763.962493,1953,0.5871800780296326
1747254764.6450138,1956,0.6163002848625183
1747254765.5666852,1960,0.1900918036699295
1747254765.7962317,1961,1.6968327760696411
1747254766.0221941,1962,0.191705122590065
1747254766.2466483,1963,0.39448410272598267
1747254766.4742732,1964,2.089165449142456
1747254766.9291058,1966,0.9190220832824707
1747254767.1540055,1967,0.3490879535675049
1747254767.3839846,1968,2.425661325454712
1747254767.6082363,1969,0.6661766171455383
1747254768.973618,1975,1.4706977605819702
1747254769.425059,1977,0.2553761899471283
1747254769.6619081,1978,0.2689815163612366
1747254769.8925133,1979,3.903693437576294
1747254770.121937,1980,0.05747932195663452
1747254770.3518531,1981,0.7364789843559265
1747254770.5825546,1982,0.37354978919029236
1747254770.8127897,1983,0.19859740138053894
1747254771.2742262,1985,0.6974514722824097
1747254771.7320988,1987,3.030191421508789
1747254771.9599395,1988,0.3962422013282776
1747254772.1881642,1989,3.408951997756958
1747254772.648632,1991,5.23099946975708
1747254772.878432,1992,1.213743805885315
1747254773.1107395,1993,1.545616865158081
1747254773.5673387,1995,0.38769274950027466
1747254774.4781709,1999,1.0541075468063354


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_25_02_555302-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254309.089816,0,0.05493162199854851
1747254309.8111064,3,0.017448870465159416
1747254310.0468907,4,0.16175653040409088
1747254311.4421952,10,0.9411401748657227
1747254311.6735296,11,0.7985244989395142
1747254312.3858194,14,0.8358163237571716
1747254312.6300995,15,0.01400322001427412
1747254313.3398778,18,4.065437316894531
1747254313.5745933,19,3.2672784328460693
1747254313.8141444,20,2.5972213745117188
1747254314.2813182,22,0.06296774744987488
1747254314.5169091,23,0.06314633786678314
1747254315.226911,26,2.168532133102417
1747254315.4553983,27,1.2546272277832031
1747254316.8384972,33,2.4682211875915527
1747254317.5426302,36,0.8650296330451965
1747254317.7760475,37,0.48982760310173035
1747254318.0085692,38,0.20189376175403595
1747254318.2398837,39,0.4583341181278229
1747254318.4718618,40,1.8164796829223633
1747254320.1173058,47,0.2881987988948822
1747254320.3504317,48,0.16556306183338165
1747254320.5882988,49,0.23760104179382324
1747254321.0555854,51,1.3607243299484253
1747254321.2972958,52,1.878792405128479
1747254321.7713318,54,0.7350693941116333
1747254322.4714608,57,0.6558699011802673
1747254323.1785598,60,0.4160507321357727
1747254323.4150398,61,0.46181756258010864
1747254323.658006,62,0.9842929840087891
1747254323.9129043,63,1.1330060958862305
1747254324.400241,65,2.0568931102752686
1747254324.644135,66,1.2223201990127563
1747254324.880461,67,1.1418927907943726
1747254325.1118226,68,0.9619787335395813
1747254325.5786724,70,0.22018347680568695
1747254325.8083572,71,0.2667454183101654
1747254327.1986494,77,0.8898599743843079
1747254327.6608407,79,0.9794577956199646
1747254327.8939779,80,0.6466476321220398
1747254328.3585472,82,0.890516459941864
1747254328.591763,83,0.542586624622345
1747254329.0532837,85,0.8528417944908142
1747254329.992719,89,0.7409723997116089
1747254330.2287924,90,0.627036452293396
1747254331.380394,95,0.32700347900390625
1747254332.3119793,99,1.0815231800079346
1747254332.5419402,100,1.0605477094650269
1747254333.2397916,103,1.6792938709259033
1747254333.9570951,106,0.6372517943382263
1747254334.1957593,107,0.6469706296920776
1747254334.6679533,109,0.40973716974258423
1747254335.8258944,114,1.1416666507720947
1747254336.2850845,116,0.4016794264316559
1747254337.432719,121,0.9329589009284973
1747254338.3617415,125,0.5972013473510742
1747254338.5918097,126,0.5815314054489136
1747254339.0584192,128,0.38434624671936035
1747254339.531616,130,0.4246811866760254
1747254339.7621744,131,0.4517638385295868
1747254339.9987218,132,0.49927711486816406
1747254340.930208,136,0.5970110297203064
1747254341.1624632,137,0.5629120469093323
1747254342.5502434,143,1.2760409116744995
1747254342.7839322,144,1.1082484722137451
1747254343.253303,146,1.1258068084716797
1747254343.484785,147,0.539903461933136
1747254344.1736162,150,0.4602888524532318
1747254345.865979,157,0.6612449884414673
1747254346.3472116,159,0.7058903574943542
1747254346.5881941,160,0.5964022874832153
1747254347.0682192,162,1.8324358463287354
1747254347.5613143,164,1.2506216764450073
1747254348.0343788,166,0.43173789978027344
1747254348.9870186,170,0.35884663462638855
1747254349.2245505,171,0.3621077835559845
1747254349.455465,172,0.8526197671890259
1747254350.1633246,175,1.902151107788086
1747254350.4016333,176,1.3816989660263062
1747254350.638018,177,1.0123100280761719
1747254350.87226,178,1.2123650312423706
1747254351.3390048,180,0.8925639986991882
1747254351.5716043,181,0.7602176070213318
1747254352.2648551,184,0.48506924510002136
1747254352.4949062,185,0.4355517029762268
1747254352.7238572,186,0.7008119225502014
1747254353.4219527,189,0.45164212584495544
1747254353.6523492,190,0.4728710651397705
1747254353.885314,191,0.6751779913902283
1747254354.1172383,192,1.151405692100525
1747254354.8105032,195,1.3300409317016602
1747254355.7341952,199,1.3842819929122925
1747254355.9668925,200,1.7383867502212524
1747254356.442216,202,0.3963611125946045
1747254356.6819499,203,0.42969074845314026
1747254356.9235656,204,0.3936951458454132
1747254357.158144,205,0.4890521168708801
1747254357.6163435,207,0.8258547782897949
1747254358.0765028,209,0.3922877609729767
1747254358.565749,211,0.968921959400177
1747254359.035539,213,0.5143491625785828
1747254359.5061517,215,0.6649942994117737
1747254359.741297,216,1.0371025800704956
1747254360.21306,218,0.5049050450325012
1747254360.45384,219,0.41532936692237854
1747254360.6927874,220,0.4327290654182434
1747254360.932767,221,0.9134794473648071
1747254361.167864,222,0.6372166275978088
1747254361.6295514,224,0.5363113284111023
1747254361.8639076,225,0.41328826546669006
1747254362.8125398,229,0.8924388885498047
1747254364.2242844,235,0.44268718361854553
1747254364.6938822,237,0.46587491035461426
1747254364.9321663,238,0.8147695660591125
1747254365.1751745,239,1.1169836521148682
1747254365.6581743,241,0.6314482092857361
1747254365.8964698,242,1.2134708166122437
1747254366.365967,244,0.8348957896232605
1747254366.6005225,245,1.6355094909667969
1747254366.8378243,246,1.4940884113311768
1747254367.0710347,247,3.274012804031372
1747254368.235528,252,0.40486469864845276
1747254368.466694,253,0.29899296164512634
1747254368.70289,254,0.5651797652244568
1747254369.3974748,257,0.5600349307060242
1747254369.6337948,258,0.5175179839134216
1747254369.8691306,259,0.26702114939689636
1747254370.0984008,260,0.4922802150249481
1747254370.56439,262,0.6237369775772095
1747254372.4127386,270,1.3008294105529785
1747254372.651715,271,0.533123791217804
1747254373.343759,274,0.7535229921340942
1747254373.5784278,275,1.0797382593154907
1747254373.8075526,276,0.6649410128593445
1747254374.2767336,278,0.9597871899604797
1747254374.7352312,280,0.6290165781974792
1747254375.191544,282,0.47848859429359436
1747254375.4224727,283,0.49868544936180115
1747254375.886717,285,0.39024868607521057
1747254376.344925,287,0.9620591998100281
1747254376.572242,288,0.9785968661308289
1747254377.0298634,290,0.8313555121421814
1747254378.1880808,295,2.2815613746643066
1747254378.4184728,296,2.6285359859466553
1747254378.65825,297,2.0562617778778076
1747254378.8911872,298,0.9280344247817993
1747254380.3108647,304,0.7429642081260681
1747254380.7749732,306,0.516052782535553
1747254381.2330232,308,0.8157483339309692
1747254381.4653826,309,0.7707313895225525
1747254382.1555693,312,0.9497632384300232
1747254382.3917196,313,0.5820927023887634
1747254383.0898137,316,0.6537208557128906
1747254383.5525694,318,0.8905734419822693
1747254383.7908938,319,1.0075992345809937
1747254384.4892473,322,0.7942525744438171
1747254384.9498923,324,0.690072774887085
1747254386.1160367,329,0.7457058429718018
1747254386.3488655,330,0.529052734375
1747254386.5807467,331,0.4111696183681488
1747254386.810185,332,0.7049655318260193
1747254387.967156,337,0.8218819499015808
1747254388.1970563,338,0.42740336060523987
1747254388.6602716,340,0.425924152135849
1747254389.3500922,343,0.9960141181945801
1747254389.5780764,344,0.5212289690971375
1747254389.8111446,345,0.7417938709259033
1747254390.0541515,346,0.493143230676651
1747254390.52196,348,0.9477683305740356
1747254390.9947329,350,2.4438931941986084
1747254391.4635632,352,2.7131669521331787
1747254391.7066069,353,8.460404396057129
1747254391.9470408,354,13.386774063110352
1747254392.8616269,358,0.1779584437608719
1747254393.3167665,360,0.19635829329490662
1747254393.7720768,362,0.2854533791542053
1747254394.0034184,363,0.35844895243644714
1747254394.230897,364,0.6479594111442566
1747254394.4635487,365,0.6998074054718018
1747254394.6912744,366,0.9292458891868591
1747254394.9202342,367,0.577406644821167
1747254395.1462708,368,0.37390998005867004
1747254396.5625346,374,0.7867908477783203
1747254397.269038,377,1.3109914064407349
1747254397.5003998,378,0.36843574047088623
1747254399.102206,385,0.5430091023445129
1747254399.3329453,386,0.4239371716976166
1747254400.2581923,390,0.7861379981040955
1747254400.489306,391,0.8676989674568176
1747254400.7224617,392,0.848129391670227
1747254400.9555848,393,1.0455248355865479
1747254401.1885014,394,0.5349078178405762
1747254401.4214733,395,0.7804914116859436
1747254401.6564572,396,0.9201952815055847
1747254401.8851876,397,1.463410496711731
1747254402.1130998,398,2.038203477859497
1747254402.3395984,399,1.3648887872695923
1747254402.7963843,401,1.0765795707702637
1747254403.0340285,402,1.0767265558242798
1747254403.5234814,404,0.3480508029460907
1747254404.4475334,408,0.4302022457122803
1747254404.6830819,409,0.5241411924362183
1747254405.3830698,412,0.9557076692581177
1747254405.6151743,413,0.6438395380973816
1747254405.8457935,414,0.5051997900009155
1747254406.077839,415,0.9623613357543945
1747254406.788581,418,1.5801721811294556
1747254407.4814281,421,0.27372583746910095
1747254407.72983,422,0.47556668519973755
1747254408.4357398,425,0.3373125493526459
1747254408.6730494,426,0.7743926048278809
1747254409.6146162,430,0.4989401400089264
1747254409.8467078,431,0.463568776845932
1747254410.545623,434,0.5891174077987671
1747254410.778228,435,0.5452505350112915
1747254411.018665,436,0.44394227862358093
1747254411.2506733,437,0.5416579246520996
1747254411.4818137,438,0.5313794016838074
1747254411.7126017,439,0.3109169900417328
1747254411.942106,440,0.28206390142440796
1747254412.1720002,441,0.6532942652702332
1747254412.6273098,443,0.5583436489105225
1747254412.8522828,444,0.4163734018802643
1747254413.077166,445,0.8239783644676208
1747254413.3016784,446,0.7087060809135437
1747254414.2255871,450,0.3854157030582428
1747254414.4517715,451,0.6100426912307739
1747254414.6796343,452,0.24662163853645325
1747254414.9064403,453,0.5244827270507812
1747254415.1418905,454,0.7709910273551941
1747254415.62751,456,0.6550110578536987
1747254416.106633,458,0.844889760017395
1747254416.590098,460,1.0609936714172363
1747254416.8256078,461,0.679597795009613
1747254417.5286884,464,0.5046197772026062
1747254417.7649112,465,0.3997018039226532
1747254417.99807,466,0.6563932299613953
1747254418.4737203,468,0.418489545583725
1747254418.950701,470,0.49987730383872986
1747254419.893927,474,0.8482570648193359
1747254420.127718,475,0.7799808382987976
1747254420.8380115,478,0.7267132997512817
1747254421.0779233,479,0.7932254672050476
1747254421.3153448,480,0.5524928569793701
1747254421.5624712,481,0.3296951353549957
1747254421.7978485,482,0.5340096354484558
1747254422.0393543,483,0.42450252175331116
1747254422.2727933,484,0.6789262294769287
1747254422.737232,486,0.6983255743980408
1747254422.9673774,487,0.6812497973442078
1747254423.197867,488,0.5500059127807617
1747254423.4261212,489,0.6410747170448303
1747254423.8856623,491,0.6043276190757751
1747254424.577743,494,1.0794810056686401
1747254425.5179188,498,4.60499382019043
1747254426.2201006,501,2.095043659210205
1747254426.4675384,502,0.3853832185268402
1747254426.7015254,503,0.1311330646276474
1747254427.3949199,506,0.20230090618133545
1747254427.8570857,508,0.30952125787734985
1747254428.0878658,509,0.2987353503704071
1747254428.318326,510,0.23616988956928253
1747254428.5494215,511,0.2213684618473053
1747254428.7805078,512,0.33817732334136963
1747254429.0136452,513,0.290526419878006
1747254429.2446418,514,0.3932758569717407
1747254429.9369955,517,0.3093368411064148
1747254430.1664932,518,0.39369460940361023
1747254430.396314,519,0.4799322187900543
1747254430.6257741,520,0.6490980386734009
1747254431.3201892,523,0.3947189748287201
1747254432.9227316,530,0.6514595746994019
1747254433.6109996,533,0.4804922640323639
1747254433.843968,534,0.5647484660148621
1747254434.3180606,536,0.3334188461303711
1747254434.5546389,537,0.5811719298362732
1747254434.7829752,538,0.2267169952392578
1747254435.0115397,539,0.4002968966960907
1747254435.2386003,540,0.5918166041374207
1747254435.68996,542,0.6055052280426025
1747254435.9163375,543,0.35619571805000305
1747254436.1486237,544,0.45483967661857605
1747254436.60896,546,0.3319825828075409
1747254436.835921,547,0.620398223400116
1747254437.5196514,550,0.6887229084968567
1747254437.9798467,552,0.7772557139396667
1747254438.4471745,554,0.3016875386238098
1747254438.6790805,555,0.6123047471046448
1747254438.910511,556,0.38389381766319275
1747254440.342292,562,0.5154622793197632
1747254440.569533,563,0.44316649436950684
1747254440.802472,564,0.48384761810302734
1747254441.7498622,568,0.4467332065105438
1747254442.440395,571,0.34903231263160706
1747254442.891135,573,0.4959939420223236
1747254443.567449,576,0.41973477602005005
1747254444.4854584,580,0.9862549901008606
1747254445.4119854,584,0.7107487320899963
1747254445.6434133,585,0.6106248497962952
1747254445.8789656,586,0.6595583558082581
1747254446.3462102,588,0.6035417914390564
1747254446.812382,590,1.0969570875167847
1747254447.0392814,591,0.7165606617927551
1747254447.268801,592,0.45506712794303894
1747254447.7264302,594,0.3995298445224762
1747254448.1928036,596,0.8285727500915527
1747254448.42206,597,1.1470398902893066
1747254448.6511621,598,0.5658088326454163
1747254448.8844004,599,0.8017622232437134
1747254449.34658,601,0.26823508739471436
1747254449.5766482,602,0.38593313097953796
1747254449.8121634,603,0.3501896262168884
1747254450.2758675,605,0.5898298025131226
1747254450.9677916,608,0.634035587310791
1747254451.424649,610,0.40955406427383423
1747254452.1205945,613,0.7292850613594055
1747254452.3509057,614,0.6618875861167908
1747254452.8171833,616,0.8704690337181091
1747254453.275061,618,0.8829945921897888
1747254453.7438323,620,0.7874369025230408
1747254454.209569,622,0.7911443114280701
1747254454.445451,623,0.4990100562572479
1747254455.1414118,626,0.45721036195755005
1747254455.612312,628,0.8115397691726685
1747254455.850487,629,0.547909677028656
1747254456.7713575,633,0.6527027487754822
1747254457.2339396,635,0.6856703758239746
1747254457.703306,637,1.259218692779541
1747254458.3923273,640,1.3509654998779297
1747254458.627346,641,1.1677395105361938
1747254458.8620198,642,0.7262338995933533
1747254459.0913057,643,0.6586215496063232
1747254459.3194008,644,0.7838460803031921
1747254459.5508487,645,0.5043056011199951
1747254460.5129051,649,0.42033466696739197
1747254460.9994295,651,1.1548211574554443
1747254461.229994,652,0.4062972068786621
1747254461.4633005,653,0.6031073927879333
1747254461.6988838,654,0.811111569404602
1747254461.9356337,655,0.6910086870193481
1747254462.6339948,658,0.9684165120124817
1747254462.8691204,659,0.49338021874427795
1747254463.0998192,660,1.144648551940918
1747254464.7450254,667,0.47949695587158203
1747254465.4690926,670,0.46695128083229065
1747254466.6177142,675,0.5407511591911316
1747254466.842908,676,0.7922074198722839
1747254467.0688848,677,0.5620535016059875
1747254467.747199,680,0.6029685139656067
1747254468.198894,682,0.4203161299228668
1747254468.4266627,683,0.4208862781524658
1747254468.6622486,684,1.2553977966308594
1747254469.3853726,687,1.2595301866531372
1747254470.5554814,692,1.3644814491271973
1747254471.0205817,694,0.8112592101097107
1747254471.2525668,695,0.42425376176834106
1747254471.4921963,696,0.7212000489234924
1747254471.7257633,697,1.4249337911605835
1747254472.1809542,699,0.5129258632659912
1747254472.8695867,702,1.2381024360656738
1747254473.0969813,703,0.645953357219696
1747254473.552889,705,0.40124207735061646
1747254474.4924285,709,1.458316445350647
1747254474.7260127,710,0.8329891562461853
1747254475.1858995,712,0.6518071889877319
1747254475.8681438,715,0.5608040690422058
1747254476.3243535,717,0.3953401446342468
1747254476.7804987,719,0.5711625814437866
1747254477.0087762,720,0.8600961565971375
1747254477.2369905,721,1.061640977859497
1747254477.6962495,723,0.6547228097915649
1747254478.1686714,725,0.5239205956459045
1747254478.3979611,726,1.2416280508041382
1747254478.6310823,727,0.4692889153957367
1747254478.8632054,728,0.6286278963088989
1747254479.0921218,729,1.464908480644226
1747254479.5485783,731,0.7530104517936707
1747254479.776713,732,0.6516154408454895
1747254480.0062625,733,0.5849288105964661
1747254481.1923313,738,0.7749771475791931
1747254481.4238591,739,0.7106528878211975
1747254481.6529942,740,0.9411843419075012
1747254482.1102722,742,0.471322625875473
1747254482.3391175,743,0.802643895149231
1747254482.5699353,744,1.5329760313034058
1747254482.8017805,745,1.7368160486221313
1747254484.409613,752,0.8445892333984375
1747254485.093911,755,0.8731428384780884
1747254485.3210888,756,0.4897240102291107
1747254485.777857,758,0.580453097820282
1747254486.9244943,763,0.8861934542655945
1747254487.1528418,764,1.3706227540969849
1747254487.3819444,765,1.038820505142212
1747254488.0902946,768,0.6774676442146301
1747254488.4100611,769,1.594773292541504
1747254489.0924985,772,1.3725463151931763
1747254489.3178024,773,0.5825008749961853
1747254489.7779784,775,0.9359429478645325
1747254490.0032346,776,0.7320248484611511
1747254490.4566503,778,0.5854269862174988
1747254490.693311,779,0.6152076721191406
1747254490.9304373,780,1.0129507780075073
1747254491.1600049,781,0.7757373452186584
1747254491.3907244,782,0.9770143628120422
1747254492.7611804,788,1.1115330457687378
1747254492.9952924,789,1.0716747045516968
1747254493.4735332,791,0.9945695996284485
1747254493.9401255,793,1.3588300943374634
1747254494.4073236,795,0.3323715627193451
1747254494.6424112,796,1.3365752696990967
1747254495.3346412,799,0.9591636657714844
1747254495.5668285,800,0.777554452419281
1747254496.5001736,804,1.1164621114730835
1747254496.7328548,805,0.9539596438407898
1747254496.9660492,806,0.17609678208827972
1747254497.1954315,807,1.2430543899536133
1747254497.881863,810,0.7780523300170898
1747254498.5686996,813,0.7244367599487305
1747254499.7217057,818,1.3536356687545776
1747254499.9569755,819,1.2362160682678223
1747254500.417101,821,1.251354455947876
1747254500.6453922,822,1.2845085859298706
1747254500.8757634,823,0.7021421790122986
1747254501.330407,825,1.2272298336029053
1747254501.557997,826,0.6395286321640015
1747254501.7860415,827,0.3366315960884094
1747254502.0126202,828,0.5587428212165833
1747254502.9214973,832,1.4540973901748657
1747254503.1537213,833,1.9776804447174072
1747254503.6058087,835,0.743375837802887
1747254503.831871,836,2.2644646167755127
1747254504.0597746,837,2.5602662563323975
1747254504.511059,839,1.203525185585022
1747254504.7382088,840,1.0427354574203491
1747254505.4526813,843,1.1103061437606812
1747254505.9236553,845,0.7802623510360718
1747254507.0940394,850,0.7038949728012085
1747254507.3237133,851,1.0094363689422607
1747254508.0179734,854,0.5876473784446716
1747254508.7443142,857,0.8499767184257507
1747254509.4365742,860,1.6356815099716187
1747254509.8957934,862,1.1358630657196045
1747254510.5841408,865,0.9314417839050293
1747254510.8142748,866,0.6957663297653198
1747254511.7351596,870,1.1147979497909546
1747254511.9665277,871,2.0058372020721436
1747254514.3476713,881,1.8445667028427124
1747254514.8215997,883,0.8006240725517273
1747254515.0588605,884,0.8933814167976379
1747254515.3008997,885,0.19620126485824585
1747254515.5428214,886,0.8609063029289246
1747254516.016351,888,1.5308830738067627
1747254516.4827993,890,0.31322363018989563
1747254516.962948,892,0.6622246503829956
1747254517.6558166,895,1.0239444971084595
1747254518.1210337,897,0.8963802456855774
1747254518.3598418,898,1.4804645776748657
1747254519.0668442,901,1.1379812955856323
1747254519.2965581,902,1.635611891746521
1747254519.7603776,904,0.763400673866272
1747254520.2347448,906,0.6909684538841248
1747254520.4675343,907,1.5675723552703857
1747254520.7074256,908,1.4314064979553223
1747254521.1875975,910,0.8480477333068848
1747254521.4237854,911,0.6177040934562683
1747254522.1253197,914,1.0944058895111084
1747254523.0580223,918,1.1676934957504272
1747254523.2957296,919,0.7702534198760986
1747254523.789892,921,0.5985981225967407
1747254524.2604566,923,0.9683708548545837
1747254525.2093637,927,1.8599729537963867
1747254525.4500554,928,0.9677731394767761
1747254525.6813314,929,1.367969274520874
1747254525.915808,930,0.9631829261779785
1747254526.150829,931,0.5769366025924683
1747254526.3838234,932,1.3824594020843506
1747254526.6202278,933,1.5305099487304688
1747254527.0812888,935,0.9332737922668457
1747254528.014281,939,1.1462918519973755
1747254528.4865403,941,0.7355520725250244
1747254528.7184176,942,0.923886239528656
1747254529.4267368,945,0.905829906463623
1747254530.3732276,949,0.9093084335327148
1747254531.0619452,952,0.9354773759841919
1747254531.5251045,954,2.4139392375946045
1747254531.7590914,955,2.0620923042297363
1747254531.9890878,956,2.4617369174957275
1747254532.9096065,960,0.8373224139213562
1747254533.372884,962,1.0072530508041382
1747254533.6004133,963,1.8669426441192627
1747254533.8295567,964,0.6751648783683777
1747254534.0583827,965,0.6772906184196472
1747254534.5248613,967,3.064673900604248
1747254534.7621877,968,2.8112740516662598
1747254535.4753854,971,1.7961362600326538
1747254536.638497,976,1.050770878791809
1747254537.105948,978,0.7403239607810974
1747254537.3380728,979,0.7437902092933655
1747254537.810467,981,0.98481684923172
1747254538.0500572,982,1.49692702293396
1747254538.9870648,986,2.2495152950286865
1747254539.4437406,988,2.264765501022339
1747254539.672539,989,1.2649403810501099
1747254539.902246,990,0.6209009289741516
1747254540.3624022,992,0.2768852412700653
1747254540.820682,994,1.082162618637085
1747254541.0546644,995,0.538654088973999
1747254541.2851417,996,0.406544029712677
1747254541.7431235,998,0.4774878919124603
1747254541.9718177,999,0.4462319016456604
1747254542.4325411,1001,0.3303607702255249
1747254542.6621478,1002,0.7844974994659424
1747254542.8899684,1003,0.8058317303657532
1747254543.124054,1004,0.9501582384109497
1747254543.3533137,1005,0.88355952501297
1747254543.5802824,1006,1.0033774375915527
1747254544.7186837,1011,0.37283578515052795
1747254545.1878524,1013,1.2988264560699463
1747254545.6577315,1015,1.0965733528137207
1747254545.8931406,1016,0.9094370007514954
1747254546.122168,1017,1.200467824935913
1747254547.271676,1022,0.663977324962616
1747254548.1797166,1026,0.9150986075401306
1747254548.6340191,1028,2.4080216884613037
1747254548.8689678,1029,0.8097465634346008
1747254550.2663422,1035,0.8322929739952087
1747254550.4963157,1036,1.0339550971984863
1747254550.7359173,1037,1.5658575296401978
1747254550.9672248,1038,0.9733978509902954
1747254551.1978936,1039,0.7484104037284851
1747254552.123251,1043,0.48458048701286316
1747254552.584093,1045,0.7860827445983887
1747254552.814063,1046,1.26884925365448
1747254554.188958,1052,1.3273085355758667
1747254554.4173799,1053,0.7099196910858154
1747254555.1109447,1056,0.6758781671524048
1747254555.570779,1058,0.9392030835151672
1747254555.807925,1059,0.6668601036071777
1747254556.047884,1060,1.1505159139633179
1747254556.5379922,1062,1.0756375789642334
1747254557.2632077,1065,0.9822743535041809
1747254557.4965727,1066,0.6447736620903015
1747254557.7314372,1067,1.7174748182296753
1747254558.2036612,1069,1.6446468830108643
1747254558.442522,1070,0.6513507962226868
1747254558.6745398,1071,1.5563536882400513
1747254558.912954,1072,0.9843769073486328
1747254559.1489766,1073,1.0732523202896118
1747254559.3809772,1074,0.8333176970481873
1747254560.0780003,1077,1.0316601991653442
1747254560.3149836,1078,0.8910703063011169
1747254560.7977471,1080,1.2308086156845093
1747254561.0368447,1081,1.3240634202957153
1747254561.271376,1082,0.7209235429763794
1747254561.9737887,1085,1.770025610923767
1747254562.2064257,1086,0.9197279214859009
1747254562.45014,1087,0.8095372319221497
1747254563.3919094,1091,1.001863956451416
1747254563.6232617,1092,1.1131482124328613
1747254563.860111,1093,0.5646482706069946
1747254565.026648,1098,1.4466441869735718
1747254565.497422,1100,0.8882115483283997
1747254565.9635804,1102,0.9010218977928162
1747254566.2007868,1103,0.7399200797080994
1747254566.43289,1104,0.8347319960594177
1747254567.159334,1107,0.5496630072593689
1747254567.398711,1108,1.1547359228134155
1747254567.6292548,1109,0.8249640464782715
1747254567.8598344,1110,0.9719899296760559
1747254568.0988786,1111,0.3493902385234833
1747254568.3329966,1112,0.49132218956947327
1747254568.5655882,1113,2.326462984085083
1747254568.7984638,1114,1.1693161725997925
1747254569.2647662,1116,1.5481791496276855
1747254569.9830983,1119,0.8047676086425781
1747254570.4770334,1121,0.5260922312736511
1747254570.716744,1122,0.6866019368171692
1747254571.4232056,1125,0.4639583230018616
1747254571.6506596,1126,2.276052474975586
1747254572.1134946,1128,0.20099647343158722
1747254572.3414998,1129,1.1962270736694336
1747254572.5695534,1130,0.9590587615966797
1747254572.8061135,1131,1.1415573358535767
1747254573.0379152,1132,1.2493959665298462
1747254573.5046237,1134,0.838868260383606
1747254573.7339556,1135,0.7052930593490601
1747254573.9643543,1136,0.8032806515693665
1747254574.6547492,1139,1.4064403772354126
1747254575.3537493,1142,2.189174175262451
1747254576.0587168,1145,0.49702340364456177
1747254576.3104181,1146,1.050734043121338
1747254576.7823005,1148,0.4956023693084717
1747254577.0138552,1149,1.0996888875961304
1747254577.254195,1150,1.32223641872406
1747254577.4880261,1151,1.1786748170852661
1747254577.7207644,1152,1.7089471817016602
1747254577.9663835,1153,0.8411024212837219
1747254578.43452,1155,0.36128899455070496
1747254579.628393,1160,0.9652132391929626
1747254580.0928857,1162,1.1322733163833618
1747254580.5553606,1164,0.6644049286842346
1747254581.0247796,1166,0.09395389258861542
1747254581.2563097,1167,0.969230592250824
1747254582.6361892,1173,0.39814865589141846
1747254582.864639,1174,0.5979476571083069
1747254583.3412948,1176,1.51365065574646
1747254583.5819962,1177,1.165700912475586
1747254583.8176255,1178,0.8970422148704529
1747254584.7826333,1182,0.4660252630710602
1747254585.2687192,1184,1.9245916604995728
1747254585.749643,1186,0.9210442900657654
1747254586.2361608,1188,1.4555693864822388
1747254586.4789033,1189,1.4940624237060547
1747254586.7253845,1190,0.6827595829963684
1747254587.4517736,1193,1.2145601511001587
1747254587.6881425,1194,0.6963781714439392
1747254587.9281938,1195,0.9977408647537231
1747254588.3995173,1197,1.4567570686340332
1747254588.6367168,1198,1.719730257987976
1747254589.3495429,1201,1.1728014945983887
1747254589.5983248,1202,1.220249891281128
1747254590.3273554,1205,1.3826072216033936
1747254590.575039,1206,1.2712856531143188
1747254590.8109114,1207,1.1762683391571045
1747254591.2897158,1209,0.2835830748081207
1747254592.253022,1213,1.1050647497177124
1747254592.4905791,1214,0.11328716576099396
1747254592.7366161,1215,0.6487097144126892
1747254593.2202725,1217,1.574798822402954
1747254593.4579353,1218,1.8902111053466797
1747254594.6422215,1223,1.3250092267990112
1747254595.1066387,1225,0.9278553128242493
1747254595.8096483,1228,1.6203216314315796
1747254596.0383132,1229,1.0913690328598022
1747254596.7438672,1232,0.6349640488624573
1747254596.9789064,1233,0.43357759714126587
1747254598.1688745,1238,1.1171537637710571
1747254598.6433895,1240,1.3472906351089478
1747254598.8766286,1241,0.9967441558837891
1747254599.1104884,1242,2.385115623474121
1747254599.3416579,1243,0.826341450214386
1747254599.5778852,1244,0.46383166313171387
1747254599.8101807,1245,2.0746593475341797
1747254600.043082,1246,0.606643557548523
1747254600.7399662,1249,0.692554771900177
1747254600.9721997,1250,2.169170379638672
1747254601.199888,1251,1.1182491779327393
1747254601.4294186,1252,0.723547637462616
1747254601.8857768,1254,1.271891713142395
1747254602.3381062,1256,0.8177438974380493
1747254602.5644016,1257,1.0150665044784546
1747254603.2484128,1260,1.7938021421432495
1747254603.4766111,1261,0.4161199629306793
1747254604.1665893,1264,0.7529608607292175
1747254604.8739007,1267,0.7515034079551697
1747254605.79808,1271,1.6968708038330078
1747254606.9579182,1276,1.0011281967163086
1747254607.2006483,1277,2.3926587104797363
1747254607.4346693,1278,1.8773454427719116
1747254608.4082346,1282,0.47715067863464355
1747254609.119818,1285,1.3880168199539185
1747254610.309892,1290,1.7265897989273071
1747254611.0063188,1293,0.8170453310012817
1747254611.699692,1296,1.7581909894943237
1747254612.1718075,1298,2.584652900695801
1747254612.397099,1299,0.6928972601890564
1747254613.0727303,1302,1.8575395345687866
1747254613.9738753,1306,0.7985276579856873
1747254614.8786483,1310,1.6134185791015625
1747254615.7991908,1314,0.5296216011047363
1747254616.028309,1315,0.3469887971878052
1747254617.1720843,1320,1.3922069072723389
1747254617.6322417,1322,1.1245070695877075
1747254617.8660629,1323,1.792637825012207
1747254618.3320525,1325,1.3301721811294556
1747254618.5642626,1326,0.5019655227661133
1747254619.0519474,1328,0.8472210168838501
1747254620.7254627,1335,1.1262105703353882
1747254622.8219023,1344,0.8469714522361755
1747254623.0490634,1345,0.560265839099884
1747254623.5058565,1347,2.829693555831909
1747254623.7317178,1348,0.620668351650238
1747254624.4105551,1351,0.4281828999519348
1747254624.6374583,1352,2.344111442565918
1747254625.1016815,1354,2.113872766494751
1747254626.0261161,1358,1.8872162103652954
1747254626.4879134,1360,1.8076425790786743
1747254627.417285,1364,3.3497345447540283
1747254627.6520765,1365,0.9491368532180786
1747254627.88115,1366,0.9383551478385925
1747254628.109765,1367,1.6003249883651733
1747254628.337459,1368,0.9655261039733887
1747254629.2511625,1372,1.481667399406433
1747254629.478766,1373,1.9572988748550415
1747254629.9337664,1375,0.9253625273704529
1747254630.168306,1376,0.25512948632240295
1747254631.0907097,1380,0.8138712048530579
1747254632.2829506,1385,0.870701789855957
1747254632.5188076,1386,0.5117174983024597
1747254633.4706655,1390,0.12345653027296066
1747254634.1688542,1393,0.2459108680486679
1747254634.8719275,1396,2.00221586227417
1747254635.1062083,1397,2.0895774364471436
1747254635.5868552,1399,1.0019124746322632
1747254635.8230872,1400,0.8118563890457153
1747254636.5291655,1403,2.451798915863037
1747254637.0014267,1405,1.8414074182510376
1747254638.8701851,1413,0.48879727721214294
1747254639.5582297,1416,2.0757973194122314
1747254639.783927,1417,1.2820895910263062
1747254640.2437475,1419,1.3859766721725464
1747254640.7034638,1421,1.2342668771743774
1747254640.9371765,1422,0.5850883722305298
1747254643.0156121,1431,3.00650954246521
1747254643.2446818,1432,0.5500616431236267
1747254644.1563282,1436,1.1314743757247925
1747254644.6181495,1438,0.9675629734992981
1747254644.8471327,1439,0.5996125936508179
1747254645.077114,1440,1.173346996307373
1747254645.314823,1441,1.0275492668151855
1747254646.0102072,1444,2.8957388401031494
1747254646.4781506,1446,0.8751596808433533
1747254646.7079842,1447,3.1763789653778076
1747254646.9402187,1448,0.6490321755409241
1747254647.1670113,1449,2.145651340484619
1747254647.391487,1450,1.3174958229064941
1747254647.6160698,1451,7.1334991455078125
1747254647.8407311,1452,0.7140222191810608
1747254648.296861,1454,1.4740852117538452
1747254648.526295,1455,0.6365596652030945
1747254648.7570906,1456,1.616889238357544
1747254648.982798,1457,0.1733318567276001
1747254649.2099543,1458,2.476384401321411
1747254649.4404306,1459,1.5848416090011597
1747254649.6736877,1460,1.1018623113632202
1747254649.9088237,1461,1.103830337524414
1747254650.384848,1463,1.4675252437591553
1747254652.0820725,1470,1.4452159404754639
1747254652.7663853,1473,0.6763983368873596
1747254652.99957,1474,0.273619681596756
1747254653.4582558,1476,0.20680800080299377
1747254653.689715,1477,1.4216711521148682
1747254654.610646,1481,1.3957546949386597
1747254654.846077,1482,0.4318523406982422
1747254655.077698,1483,2.2416296005249023
1747254655.9977648,1487,0.8652593493461609
1747254656.2329564,1488,1.547522783279419
1747254656.4669194,1489,2.209928035736084
1747254656.7013204,1490,0.11023084074258804
1747254656.936982,1491,2.056328296661377
1747254657.400491,1493,0.72316575050354
1747254657.628444,1494,0.9234288334846497
1747254658.5442235,1498,2.4420366287231445
1747254658.7771552,1499,1.3612078428268433
1747254659.0088344,1500,2.4486799240112305
1747254659.47338,1502,0.1710997074842453
1747254660.1759984,1505,1.8804819583892822
1747254661.109934,1509,0.37941795587539673
1747254661.3491814,1510,1.5017956495285034
1747254661.577263,1511,1.8187369108200073
1747254662.0297172,1513,1.4023847579956055
1747254662.4903147,1515,2.25439190864563
1747254662.7183425,1516,1.1923949718475342
1747254664.3500423,1523,1.2206182479858398
1747254665.0624883,1526,0.5350973606109619
1747254665.521746,1528,1.690786361694336
1747254666.895933,1534,3.2144458293914795
1747254667.585393,1537,1.1992079019546509
1747254667.8107824,1538,1.5657176971435547
1747254668.4940305,1541,0.5709165930747986
1747254669.3989298,1545,2.0375216007232666
1747254669.8537614,1547,0.8929827809333801
1747254670.0788941,1548,0.7138059139251709
1747254670.7743587,1551,0.6240249276161194
1747254671.0141573,1552,1.9277359247207642
1747254671.2467742,1553,0.6212658286094666
1747254671.708413,1555,0.8844876289367676
1747254672.1612897,1557,0.25720667839050293
1747254673.286759,1562,0.2310245782136917
1747254673.743183,1564,0.8663704991340637
1747254673.9686809,1565,1.573626160621643
1747254674.1974103,1566,2.09275221824646
1747254674.6699646,1568,2.8118274211883545
1747254675.1329494,1570,1.7357615232467651
1747254675.3637247,1571,1.6083744764328003
1747254675.5939257,1572,1.6098949909210205
1747254675.8226762,1573,0.4167865812778473
1747254676.5170047,1576,0.3808511793613434
1747254676.9825785,1578,0.5563749670982361
1747254677.2114193,1579,2.2125349044799805
1747254677.4420738,1580,1.6055201292037964
1747254677.6740265,1581,1.1560934782028198
1747254677.9075232,1582,1.1587836742401123
1747254678.6078901,1585,0.7062618136405945
1747254679.7774105,1590,0.6529586315155029
1747254680.9622755,1595,0.9950501322746277
1747254681.2047608,1596,0.6846257448196411
1747254681.4348168,1597,1.7067774534225464
1747254682.3749173,1601,1.0030395984649658
1747254682.6076548,1602,0.7217864394187927
1747254682.8464668,1603,1.2172030210494995
1747254684.4821103,1610,0.16498982906341553
1747254684.7145693,1611,2.322641134262085
1747254685.181767,1613,0.9922518730163574
1747254685.4142375,1614,1.8775634765625
1747254685.8834193,1616,1.68245530128479
1747254686.8187327,1620,0.8319315910339355
1747254687.286821,1622,0.8257130980491638
1747254687.7593462,1624,0.5570933222770691
1747254688.2388306,1626,1.3704618215560913
1747254688.4762745,1627,0.8144068717956543
1747254689.4261642,1631,1.8763525485992432
1747254690.3470428,1635,0.4009208381175995
1747254690.5791392,1636,0.6010703444480896
1747254690.805739,1637,2.0598888397216797
1747254691.0319893,1638,0.45528554916381836
1747254691.4974892,1640,0.14350995421409607
1747254691.7221606,1641,0.4543580710887909
1747254692.8650346,1646,1.06236732006073
1747254693.0948532,1647,0.8277475237846375
1747254693.5566337,1649,2.0185248851776123
1747254694.018277,1651,0.7742663025856018
1747254694.246528,1652,0.3753906488418579
1747254694.4747255,1653,2.3380727767944336
1747254694.7018132,1654,0.7385782599449158
1747254695.1619081,1656,0.39611613750457764
1747254695.6192539,1658,0.2136564552783966
1747254696.555442,1662,0.6100106239318848
1747254697.0345318,1664,2.649656057357788
1747254697.496043,1666,0.5684393048286438
1747254698.1992059,1669,1.0753594636917114
1747254698.4322312,1670,1.6260963678359985
1747254699.3619435,1674,3.805633306503296
1747254700.0468879,1677,0.5038122534751892
1747254700.5050523,1679,0.3305695056915283
1747254700.736887,1680,1.4412447214126587
1747254700.9684908,1681,0.14058059453964233
1747254701.201546,1682,2.6794838905334473
1747254701.903075,1685,0.6561197638511658
1747254702.1343305,1686,0.5734186768531799
1747254702.3660579,1687,0.31544551253318787
1747254702.599541,1688,0.5793014168739319
1747254702.832344,1689,0.23815245926380157
1747254703.0608675,1690,0.47399434447288513
1747254703.7592635,1693,0.4167404770851135
1747254703.989383,1694,0.6790534257888794
1747254704.2218218,1695,1.8789348602294922
1747254704.6834948,1697,0.45311614871025085
1747254704.9117055,1698,1.3593388795852661
1747254705.1397386,1699,1.8089141845703125
1747254705.3657856,1700,0.6321893930435181
1747254705.8230221,1702,0.1484053134918213
1747254706.2838836,1704,0.35400307178497314
1747254706.9633994,1707,0.17065531015396118
1747254707.4262323,1709,0.20444774627685547
1747254707.6555066,1710,0.6492346525192261
1747254707.8839128,1711,1.265974998474121
1747254708.1120558,1712,0.1312478482723236
1747254709.5106826,1718,0.7333846092224121
1747254709.7489767,1719,1.4085421562194824
1747254710.456778,1722,1.4114439487457275
1747254710.69179,1723,0.9828826785087585
1747254710.929941,1724,0.20964980125427246
1747254711.1625834,1725,0.8079807162284851
1747254712.3263326,1730,0.8756818175315857
1747254714.186534,1738,2.5387635231018066
1747254714.4173918,1739,0.3704729974269867
1747254714.652659,1740,0.22084330022335052
1747254715.3420012,1743,0.5221706628799438
1747254715.8020022,1745,0.4292277991771698
1747254716.513405,1748,1.3150787353515625
1747254716.743374,1749,0.1396586149930954
1747254716.9801784,1750,0.7159510254859924
1747254717.2191691,1751,1.4088616371154785
1747254717.69416,1753,0.2316618263721466
1747254717.922751,1754,3.6473770141601562
1747254718.6020617,1757,0.5022539496421814
1747254719.7420387,1762,0.9984720349311829
1747254719.9686656,1763,1.9761637449264526
1747254720.4297686,1765,0.4214542508125305
1747254720.6574707,1766,0.34255504608154297
1747254721.1193635,1768,0.45682278275489807
1747254722.7418754,1775,1.847149133682251
1747254722.9699998,1776,0.2559067904949188
1747254723.197261,1777,0.06613071262836456
1747254723.884899,1780,2.581871271133423
1747254724.1127033,1781,0.11340297758579254
1747254724.8058066,1784,2.6757802963256836
1747254725.0326526,1785,0.1446511447429657
1747254725.2618127,1786,0.4554111063480377
1747254725.4940262,1787,1.4424835443496704
1747254725.9549856,1789,0.6908371448516846
1747254726.1859746,1790,0.12048643082380295
1747254726.6617758,1792,1.3712295293807983
1747254727.1223488,1794,0.1460748165845871
1747254727.582865,1796,0.852130115032196
1747254727.8154888,1797,0.5841655731201172
1747254728.5102184,1800,0.23731128871440887
1747254728.9737332,1802,0.23921222984790802
1747254729.2088377,1803,0.4127194583415985
1747254729.4381056,1804,2.5360724925994873
1747254730.3757546,1808,0.8255687952041626
1747254730.830659,1810,0.18746094405651093
1747254731.7767744,1814,0.1934986114501953
1747254732.2474759,1816,0.15868300199508667
1747254732.7267783,1818,0.28110843896865845
1747254732.9619188,1819,0.1125635877251625
1747254733.8847823,1823,0.2897014319896698
1747254734.5770109,1826,0.4348272383213043
1747254734.818229,1827,1.3132822513580322
1747254735.2998307,1829,0.26609981060028076
1747254735.5383706,1830,0.8418485522270203
1747254736.005344,1832,0.27119386196136475
1747254736.2378812,1833,0.6340858340263367
1747254736.4765944,1834,3.075763463973999
1747254736.9405806,1836,0.3560813367366791
1747254737.169816,1837,0.48276588320732117
1747254737.4009035,1838,0.9316365122795105
1747254738.7977467,1844,0.2424865961074829
1747254739.0336773,1845,0.729367196559906
1747254739.2639446,1846,0.4827282428741455
1747254739.4929748,1847,0.5216562151908875
1747254739.721793,1848,0.5282890200614929
1747254740.4094954,1851,0.2645373046398163
1747254740.8659027,1853,1.4363223314285278
1747254741.5621798,1856,0.03318765386939049
1747254742.4873354,1860,0.8572306036949158
1747254743.4194958,1864,0.27986377477645874
1747254743.6535568,1865,0.40741321444511414
1747254743.88447,1866,0.29523929953575134
1747254744.1175864,1867,0.257433146238327
1747254745.0501184,1871,0.24078194797039032
1747254745.287967,1872,1.2313345670700073
1747254745.5192292,1873,2.4410531520843506
1747254745.7525287,1874,0.5975756645202637
1747254745.9835563,1875,0.2709167003631592
1747254746.455506,1877,0.20380151271820068
1747254746.940419,1879,0.3426367938518524
1747254747.1770248,1880,0.1618773639202118
1747254747.87555,1883,0.35779353976249695
1747254748.1073976,1884,2.4131765365600586
1747254748.5759394,1886,0.5212087035179138
1747254749.045638,1888,0.13878034055233002
1747254749.5179298,1890,0.746342122554779
1747254749.758118,1891,0.5231854915618896
1747254750.692433,1895,0.08973721414804459
1747254751.6199408,1899,1.0592595338821411
1747254752.0774164,1901,0.9697145819664001
1747254752.305668,1902,1.2701280117034912
1747254753.2138686,1906,0.4314756989479065
1747254753.6715777,1908,0.3124757707118988
1747254753.8983915,1909,0.41074338555336
1747254754.13073,1910,0.2996569573879242
1747254754.8150814,1913,2.577467441558838
1747254755.4934525,1916,1.7082551717758179
1747254755.9481428,1918,0.022909503430128098
1747254757.324196,1924,1.3109596967697144
1747254757.5540016,1925,1.024641990661621
1747254757.782058,1926,0.19368277490139008
1747254758.244313,1928,0.3022175133228302
1747254758.4732676,1929,0.40068575739860535
1747254759.158044,1932,0.07672914117574692
1747254759.8418708,1935,0.09524749219417572
1747254760.0721495,1936,0.1302391141653061
1747254760.767515,1939,0.17837272584438324
1747254761.002366,1940,0.2615247666835785
1747254761.2284036,1941,1.0170683860778809
1747254761.4547675,1942,2.533207416534424
1747254762.132973,1945,0.2286263257265091
1747254762.5846581,1947,0.47955188155174255
1747254763.278633,1950,0.24642609059810638
1747254763.5086973,1951,0.4882621765136719
1747254763.9626849,1953,0.4697440564632416
1747254764.6452734,1956,0.4930402338504791
1747254765.5669038,1960,0.1520734429359436
1747254765.7963634,1961,1.357466220855713
1747254766.0223198,1962,0.15336410701274872
1747254766.246783,1963,0.31558728218078613
1747254766.4744387,1964,1.6713323593139648
1747254766.929245,1966,0.7352176904678345
1747254767.1541646,1967,0.27927038073539734
1747254767.3841515,1968,1.9405291080474854
1747254767.6084166,1969,0.5329412817955017
1747254768.9738202,1975,1.176558256149292
1747254769.4253085,1977,0.20430095493793488
1747254769.6620972,1978,0.21518521010875702
1747254769.892709,1979,3.122954845428467
1747254770.1221106,1980,0.045983459800481796
1747254770.3520737,1981,0.5891832113265991
1747254770.5827134,1982,0.29883983731269836
1747254770.81298,1983,0.1588779240846634
1747254771.274523,1985,0.5579611659049988
1747254771.7324018,1987,2.4241530895233154
1747254771.9602451,1988,0.316993772983551
1747254772.188462,1989,2.7271616458892822
1747254772.6489143,1991,4.184799671173096
1747254772.8786988,1992,0.9709950685501099
1747254773.110928,1993,1.236493468284607
1747254773.567547,1995,0.3101541996002197
1747254774.4783516,1999,0.8432860374450684


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_25_02_555302-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254309.1065977,0,1.3659005165100098
1747254309.8302102,3,1.3498767614364624
1747254310.0628326,4,1.389093279838562
1747254311.4582033,10,1.224716305732727
1747254311.690631,11,1.5723565816879272
1747254312.404049,14,1.1719852685928345
1747254312.6480198,15,2.576265335083008
1747254313.358118,18,1.524770736694336
1747254313.5929873,19,1.2336574792861938
1747254313.8339572,20,1.231548547744751
1747254314.2982645,22,2.4068877696990967
1747254314.5344374,23,2.5576531887054443
1747254315.2403426,26,2.088711977005005
1747254315.4687412,27,2.2983100414276123
1747254316.8543782,33,2.356797218322754
1747254317.5598028,36,2.8168110847473145
1747254317.7932994,37,3.6960878372192383
1747254318.0254428,38,4.334131717681885
1747254318.2565608,39,4.053801536560059
1747254318.489204,40,3.650965690612793
1747254320.1343668,47,4.094242572784424
1747254320.3682709,48,3.899015426635742
1747254320.6036446,49,3.915424108505249
1747254321.0719724,51,3.793759346008301
1747254321.3189232,52,2.654742479324341
1747254321.7891157,54,2.3819499015808105
1747254322.4946492,57,3.5641541481018066
1747254323.195753,60,4.220322132110596
1747254323.436668,61,3.9910101890563965
1747254323.6919115,62,4.0372209548950195
1747254323.930599,63,3.5389156341552734
1747254324.4164817,65,2.6051061153411865
1747254324.6612463,66,3.5859897136688232
1747254324.8974698,67,3.3533856868743896
1747254325.1294386,68,4.362362861633301
1747254325.5951154,70,4.841098785400391
1747254325.8251033,71,4.720231533050537
1747254327.2165544,77,4.335136413574219
1747254327.6767642,79,4.516193866729736
1747254327.9113824,80,4.125580787658691
1747254328.3769357,82,4.491087913513184
1747254328.6097124,83,4.199646472930908
1747254329.0705442,85,4.161555290222168
1747254330.010102,89,4.221128463745117
1747254330.2452934,90,4.040390968322754
1747254331.3962982,95,4.719216346740723
1747254332.3288136,99,3.8723416328430176
1747254332.5587354,100,4.7637939453125
1747254333.2565308,103,3.0185298919677734
1747254333.971099,106,4.499850749969482
1747254334.2091835,107,4.227710723876953
1747254334.684321,109,4.1656060218811035
1747254335.8415987,114,4.72440767288208
1747254336.3007934,116,4.600901126861572
1747254337.4505956,121,4.309437274932861
1747254338.3796535,125,4.111780643463135
1747254338.6103303,126,4.45021390914917
1747254339.0763664,128,4.517961025238037
1747254339.5474184,130,4.253308296203613
1747254339.7787142,131,4.469943523406982
1747254340.01545,132,4.090090751647949
1747254340.9476,136,3.9151995182037354
1747254341.1806197,137,4.594708442687988
1747254342.5707364,143,4.191127300262451
1747254342.8012142,144,4.429526329040527
1747254343.2695713,146,4.425972938537598
1747254343.5008073,147,4.5507283210754395
1747254344.2001421,150,3.8065829277038574
1747254345.894005,157,3.9695487022399902
1747254346.370181,159,4.406696319580078
1747254346.609341,160,4.471866130828857
1747254347.0913455,162,3.747497081756592
1747254347.5840812,164,3.611726999282837
1747254348.0567687,166,4.16940975189209
1747254349.0086925,170,4.558758735656738
1747254349.242379,171,4.245699882507324
1747254349.4814804,172,4.5009236335754395
1747254350.1851006,175,3.9229962825775146
1747254350.4237483,176,4.545503616333008
1747254350.659298,177,4.478137493133545
1747254350.893606,178,4.218493938446045
1747254351.3571641,180,4.6086039543151855
1747254351.590789,181,4.118150234222412
1747254352.2805548,184,4.367973327636719
1747254352.5110073,185,4.324834823608398
1747254352.7386193,186,4.5641255378723145
1747254353.4393315,189,4.0609612464904785
1747254353.6698592,190,4.428277969360352
1747254353.9040828,191,4.52302885055542
1747254354.134212,192,4.0957255363464355
1747254354.8277783,195,4.092175483703613
1747254355.7521224,199,3.415699005126953
1747254355.9904797,200,4.47392463684082
1747254356.4611998,202,4.947137832641602
1747254356.6997566,203,4.861860752105713
1747254356.9403052,204,5.143682479858398
1747254357.1737723,205,4.893688201904297
1747254357.6328092,207,4.727840900421143
1747254358.098469,209,4.80806303024292
1747254358.58471,211,4.7957024574279785
1747254359.0518227,213,4.967504024505615
1747254359.5265791,215,4.549322128295898
1747254359.758759,216,5.022216796875
1747254360.2356598,218,4.879711627960205
1747254360.4765794,219,4.754910945892334
1747254360.714129,220,4.905052661895752
1747254360.9544742,221,4.629202365875244
1747254361.1840236,222,4.297013282775879
1747254361.6472166,224,4.825209140777588
1747254361.8814192,225,4.4694905281066895
1747254362.8292716,229,4.141486644744873
1747254364.2435234,235,4.11769437789917
1747254364.713238,237,3.88478946685791
1747254364.9488533,238,4.76800537109375
1747254365.1975646,239,4.504194259643555
1747254365.677372,241,4.359710693359375
1747254365.9142942,242,3.721405029296875
1747254366.3833618,244,4.156252384185791
1747254366.617439,245,4.527060508728027
1747254366.85476,246,4.466063022613525
1747254367.0878894,247,3.821582317352295
1747254368.251814,252,4.538854598999023
1747254368.4829102,253,4.502285480499268
1747254368.721897,254,4.520394802093506
1747254369.4134147,257,4.7099409103393555
1747254369.650712,258,4.501657485961914
1747254369.8863554,259,4.495804786682129
1747254370.1154237,260,4.727420806884766
1747254370.5832112,262,4.8275909423828125
1747254372.42999,270,4.622033596038818
1747254372.6683507,271,4.345459938049316
1747254373.3655362,274,4.192281723022461
1747254373.5956986,275,4.195366382598877
1747254373.8239756,276,4.658108711242676
1747254374.2931323,278,4.0633673667907715
1747254374.7515209,280,4.363661766052246
1747254375.2078185,282,4.328900337219238
1747254375.4387808,283,4.250156402587891
1747254375.9034896,285,4.177640914916992
1747254376.361113,287,4.303369998931885
1747254376.5893319,288,4.417224407196045
1747254377.0464623,290,4.306041717529297
1747254378.2051656,295,4.469820499420166
1747254378.436259,296,3.6430046558380127
1747254378.676369,297,4.059635639190674
1747254378.9087381,298,3.3993916511535645
1747254380.3270338,304,4.11257266998291
1747254380.7909918,306,4.603022575378418
1747254381.2500608,308,4.591323375701904
1747254381.4855258,309,4.251047134399414
1747254382.1714664,312,4.117032527923584
1747254382.4059834,313,4.220973968505859
1747254383.104172,316,4.205139636993408
1747254383.5662525,318,4.143486499786377
1747254383.8088202,319,4.096526622772217
1747254384.504905,322,4.253320693969727
1747254384.9673367,324,4.269040107727051
1747254386.1344147,329,4.05929708480835
1747254386.366579,330,4.2975921630859375
1747254386.5965772,331,4.679871082305908
1747254386.8276103,332,4.466922283172607
1747254387.9841383,337,4.44563627243042
1747254388.216737,338,3.97009539604187
1747254388.6780438,340,4.142970561981201
1747254389.3662777,343,4.196043014526367
1747254389.5942247,344,4.177972793579102
1747254389.8343565,345,4.503658294677734
1747254390.0750337,346,4.363448619842529
1747254390.5441344,348,4.226729869842529
1747254391.0108418,350,3.42294979095459
1747254391.4864776,352,2.5385594367980957
1747254391.7238328,353,2.396713972091675
1747254391.9630306,354,1.6726741790771484
1747254392.8747733,358,1.5885214805603027
1747254393.330683,360,3.001601457595825
1747254393.7866066,362,2.9422945976257324
1747254394.017025,363,3.3530962467193604
1747254394.2445421,364,3.206012487411499
1747254394.477566,365,3.089367628097534
1747254394.7048655,366,3.279310464859009
1747254394.9335275,367,2.992502450942993
1747254395.1600766,368,4.3234405517578125
1747254396.5824149,374,3.830275535583496
1747254397.2876499,377,2.82765793800354
1747254397.516302,378,4.359638690948486
1747254399.1212764,385,4.036168098449707
1747254399.3513064,386,4.473179817199707
1747254400.2749708,390,4.473018169403076
1747254400.5055218,391,4.082559108734131
1747254400.7387886,392,4.362300872802734
1747254400.9717426,393,4.078251838684082
1747254401.2043066,394,4.332549571990967
1747254401.4377577,395,4.2734832763671875
1747254401.67272,396,3.8077518939971924
1747254401.9003918,397,4.030261993408203
1747254402.1270044,398,3.753206491470337
1747254402.3537388,399,4.773749828338623
1747254402.8214946,401,4.689982891082764
1747254403.0594149,402,4.056225299835205
1747254403.5395732,404,4.399435520172119
1747254404.4657128,408,4.859129905700684
1747254404.7007368,409,4.743055820465088
1747254405.4013991,412,4.319059371948242
1747254405.6314533,413,4.574116230010986
1747254405.863519,414,4.362771511077881
1747254406.095856,415,4.421905517578125
1747254406.8058014,418,4.029901027679443
1747254407.5111506,421,4.842411518096924
1747254407.7487168,422,4.81018590927124
1747254408.4529428,425,4.779715061187744
1747254408.6909115,426,4.908981800079346
1747254409.630761,430,4.967545032501221
1747254409.8672154,431,5.019947528839111
1747254410.5626748,434,4.799394130706787
1747254410.7948544,435,4.50066614151001
1747254411.0356941,436,4.784128189086914
1747254411.267636,437,4.630857944488525
1747254411.4988315,438,4.540574550628662
1747254411.7288177,439,4.600399017333984
1747254411.9582002,440,4.90104866027832
1747254412.187973,441,5.040425777435303
1747254412.6411457,443,5.0609893798828125
1747254412.865537,444,4.7566819190979
1747254413.0909681,445,4.39952278137207
1747254413.3153665,446,4.697254657745361
1747254414.2388198,450,4.722652912139893
1747254414.4658556,451,4.9459099769592285
1747254414.6942523,452,4.71858024597168
1747254414.9226975,453,4.749645709991455
1747254415.1702197,454,4.838430881500244
1747254415.6531382,456,4.92704439163208
1747254416.1299353,458,4.773335933685303
1747254416.6128752,460,4.342986106872559
1747254416.8474383,461,4.322913646697998
1747254417.54831,464,4.559726238250732
1747254417.7826416,465,4.610047340393066
1747254418.01805,466,4.923513412475586
1747254418.4928205,468,4.692676544189453
1747254418.9716191,470,4.3803839683532715
1747254419.912156,474,4.411300182342529
1747254420.1449852,475,4.43010950088501
1747254420.8631847,478,4.439157962799072
1747254421.092358,479,4.17516565322876
1747254421.332906,480,4.447135925292969
1747254421.5796351,481,4.519533157348633
1747254421.8168325,482,4.688282012939453
1747254422.0557556,483,4.586565971374512
1747254422.2893257,484,4.586735725402832
1747254422.753573,486,4.2453718185424805
1747254422.9839013,487,4.136081695556641
1747254423.2141256,488,3.956691265106201
1747254423.4424057,489,4.319972515106201
1747254423.901461,491,4.43752908706665
1747254424.5962143,494,4.431864261627197
1747254425.5346127,498,2.9656221866607666
1747254426.245331,501,2.4750683307647705
1747254426.4836009,502,4.890592098236084
1747254426.7174087,503,5.14380407333374
1747254427.4114304,506,5.057445526123047
1747254427.8738942,508,4.7835540771484375
1747254428.104084,509,4.908900737762451
1747254428.3362236,510,4.878522872924805
1747254428.5660384,511,5.192541122436523
1747254428.796494,512,5.334254264831543
1747254429.0309002,513,4.887448310852051
1747254429.260502,514,5.146236896514893
1747254429.9533339,517,5.262221813201904
1747254430.1831715,518,5.026414394378662
1747254430.4126375,519,5.172224998474121
1747254430.6414392,520,4.767120838165283
1747254431.3361745,523,4.768828868865967
1747254432.9389553,530,4.86818265914917
1747254433.6272519,533,5.000009536743164
1747254433.8616173,534,4.993117809295654
1747254434.3356729,536,4.8650031089782715
1747254434.5680013,537,4.8907151222229
1747254434.796362,538,4.887966632843018
1747254435.0248892,539,5.0613837242126465
1747254435.2521875,540,5.013747692108154
1747254435.7038198,542,5.0265984535217285
1747254435.9345312,543,4.660630226135254
1747254436.164534,544,4.976517677307129
1747254436.6245053,546,5.044147491455078
1747254436.853787,547,4.71364164352417
1747254437.5353916,550,4.7743730545043945
1747254437.9961686,552,4.988225936889648
1747254438.464337,554,5.011441707611084
1747254438.6956782,555,4.989048957824707
1747254438.9294114,556,4.8625030517578125
1747254440.3581903,562,5.007543563842773
1747254440.5881367,563,4.7914910316467285
1747254440.828015,564,5.034692764282227
1747254441.7659094,568,4.890099048614502
1747254442.4539108,571,4.876893997192383
1747254442.9046896,573,5.0592570304870605
1747254443.5807354,576,4.825703144073486
1747254444.4988325,580,4.7000603675842285
1747254445.428397,584,5.256572723388672
1747254445.659997,585,5.041444778442383
1747254445.8955016,586,4.628120422363281
1747254446.3647869,588,4.794113636016846
1747254446.8281567,590,4.868996620178223
1747254447.0575528,591,4.554360389709473
1747254447.2879732,592,4.831351280212402
1747254447.746451,594,4.584291934967041
1747254448.209051,596,4.625173091888428
1747254448.438103,597,4.7482075691223145
1747254448.6693437,598,4.886680603027344
1747254448.9038324,599,4.681827068328857
1747254449.364337,601,4.801052093505859
1747254449.593768,602,4.899794101715088
1747254449.8289065,603,4.9938836097717285
1747254450.2920978,605,5.006549835205078
1747254450.9842076,608,4.793585300445557
1747254451.44132,610,4.945971965789795
1747254452.1363003,613,4.8497314453125
1747254452.3681173,614,4.837148666381836
1747254452.8335752,616,4.794418811798096
1747254453.298611,618,4.943731784820557
1747254453.760832,620,4.811445713043213
1747254454.2271569,622,4.802380084991455
1747254454.4621823,623,4.8490519523620605
1747254455.159533,626,4.93930196762085
1747254455.6290066,628,4.861614227294922
1747254455.8669956,629,4.86686897277832
1747254456.7869976,633,4.767367839813232
1747254457.2508225,635,4.762296676635742
1747254457.7198906,637,4.460737228393555
1747254458.40829,640,4.775865077972412
1747254458.6463153,641,4.371211528778076
1747254458.8790877,642,4.570425510406494
1747254459.1078143,643,4.405092716217041
1747254459.3355484,644,4.591719150543213
1747254459.5655363,645,4.562399864196777
1747254460.535723,649,4.453343868255615
1747254461.0160072,651,4.546604633331299
1747254461.248705,652,4.532776832580566
1747254461.4828532,653,4.525876045227051
1747254461.7161317,654,4.466433048248291
1747254461.952605,655,4.853125095367432
1747254462.6521935,658,4.496812343597412
1747254462.8855772,659,4.763941764831543
1747254463.1157734,660,4.925520896911621
1747254464.7624373,667,4.645564556121826
1747254465.4855459,670,4.576449394226074
1747254466.6316297,675,4.5830206871032715
1747254466.8566313,676,4.732123374938965
1747254467.0825999,677,4.505987644195557
1747254467.760825,680,4.296667575836182
1747254468.214283,682,4.5947747230529785
1747254468.4447072,683,4.440851211547852
1747254468.681622,684,4.39883279800415
1747254469.4017942,687,4.474388599395752
1747254470.5745072,692,4.495697021484375
1747254471.0383723,694,4.507338047027588
1747254471.2703073,695,4.499131679534912
1747254471.5094419,696,4.54202127456665
1747254471.7388895,697,4.614516258239746
1747254472.1944273,699,4.811426162719727
1747254472.8829248,702,4.45791482925415
1747254473.1103115,703,4.629180431365967
1747254473.5713234,705,4.5991950035095215
1747254474.508582,709,4.2629289627075195
1747254474.7405467,710,4.441127777099609
1747254475.1995938,712,4.393362522125244
1747254475.883753,715,4.413866996765137
1747254476.3398795,717,4.7695817947387695
1747254476.7961285,719,4.673958778381348
1747254477.024876,720,4.383902549743652
1747254477.2548058,721,4.69509220123291
1747254477.7134228,723,4.533873081207275
1747254478.184755,725,4.440768241882324
1747254478.4160688,726,4.655374050140381
1747254478.6483648,727,4.492112636566162
1747254478.8778176,728,4.6926798820495605
1747254479.105978,729,4.58052396774292
1747254479.5650442,731,4.40061092376709
1747254479.7942142,732,4.485169410705566
1747254480.0312645,733,4.588230609893799
1747254481.208498,738,4.576634407043457
1747254481.4398515,739,4.46854305267334
1747254481.6690528,740,4.526060581207275
1747254482.1267712,742,4.6092848777771
1747254482.3565257,743,4.384291172027588
1747254482.588267,744,4.788333892822266
1747254482.8162587,745,4.651178359985352
1747254484.4244537,752,4.332917213439941
1747254485.1071372,755,4.217329502105713
1747254485.334582,756,4.4442620277404785
1747254485.791608,758,4.645686626434326
1747254486.9388661,763,4.135470390319824
1747254487.1705656,764,4.410691738128662
1747254487.4023478,765,4.308619022369385
1747254488.10726,768,4.428599834442139
1747254488.4238315,769,4.704349994659424
1747254489.1069245,772,4.130449295043945
1747254489.3319995,773,4.50403356552124
1747254489.7912858,775,4.424661159515381
1747254490.0167267,776,4.60746431350708
1747254490.4733267,778,4.396984100341797
1747254490.7101946,779,4.4863386154174805
1747254490.9473314,780,4.438333988189697
1747254491.1769226,781,4.419256687164307
1747254491.4066734,782,4.502270698547363
1747254492.777537,788,4.388425827026367
1747254493.011166,789,4.234238147735596
1747254493.4900053,791,4.51114559173584
1747254493.9567082,793,4.665070056915283
1747254494.4237094,795,4.478346347808838
1747254494.6589272,796,4.599655628204346
1747254495.351574,799,4.626743316650391
1747254495.5870986,800,4.370250225067139
1747254496.5193338,804,4.530665397644043
1747254496.748715,805,4.43897819519043
1747254496.9816346,806,4.467827320098877
1747254497.2111063,807,4.623800754547119
1747254497.897353,810,4.380258560180664
1747254498.585069,813,4.525731086730957
1747254499.736658,818,4.626068592071533
1747254499.971472,819,4.5745625495910645
1747254500.4314213,821,4.289188385009766
1747254500.6594455,822,4.498603820800781
1747254500.8901558,823,4.366368293762207
1747254501.3443675,825,4.448617935180664
1747254501.5721073,826,4.411375999450684
1747254501.7992725,827,4.5216474533081055
1747254502.0266573,828,4.360228538513184
1747254502.9356017,832,4.439934253692627
1747254503.1676345,833,4.562564849853516
1747254503.6194413,835,3.919355630874634
1747254503.845701,836,4.046019077301025
1747254504.0730016,837,4.447013854980469
1747254504.5262423,839,4.344868183135986
1747254504.7515473,840,4.436731815338135
1747254505.4694164,843,4.610332489013672
1747254505.941675,845,4.666562080383301
1747254507.1105409,850,4.557538032531738
1747254507.341611,851,4.4612507820129395
1747254508.0389867,854,4.642881393432617
1747254508.763541,857,4.499282360076904
1747254509.4521859,860,4.349976062774658
1747254509.9121237,862,4.203397750854492
1747254510.6020505,865,4.557659149169922
1747254510.8321598,866,4.490812301635742
1747254511.7506235,870,4.317004680633545
1747254511.981109,871,4.522862434387207
1747254514.371268,881,4.332211971282959
1747254514.8403866,883,4.423812389373779
1747254515.0846493,884,4.562216281890869
1747254515.3178303,885,4.419285297393799
1747254515.5606184,886,4.2098870277404785
1747254516.0334098,888,4.553225040435791
1747254516.510502,890,4.603280544281006
1747254516.9790552,892,4.453582286834717
1747254517.674852,895,4.32088565826416
1747254518.137596,897,4.222771167755127
1747254518.3759806,898,4.214324951171875
1747254519.0832145,901,4.305225372314453
1747254519.3133614,902,4.584200859069824
1747254519.7793224,904,4.357344150543213
1747254520.2526748,906,4.5263543128967285
1747254520.4855504,907,4.646848678588867
1747254520.7255917,908,4.470451831817627
1747254521.2038512,910,4.44875955581665
1747254521.4430203,911,4.651788234710693
1747254522.1443791,914,4.629446506500244
1747254523.0750964,918,4.4419331550598145
1747254523.313409,919,4.599163055419922
1747254523.8095777,921,4.563353061676025
1747254524.2778015,923,4.275604248046875
1747254525.2285655,927,4.222128391265869
1747254525.4667723,928,4.277635097503662
1747254525.700436,929,4.3172125816345215
1747254525.934631,930,4.53328275680542
1747254526.1673849,931,4.573663234710693
1747254526.4015403,932,4.3375725746154785
1747254526.636668,933,4.523275375366211
1747254527.0977113,935,4.294926166534424
1747254528.0300477,939,4.520121097564697
1747254528.5035005,941,4.580132484436035
1747254528.7365727,942,4.567996978759766
1747254529.4443452,945,4.388252258300781
1747254530.3899264,949,4.582655429840088
1747254531.08006,952,4.219503402709961
1747254531.5451849,954,4.108409404754639
1747254531.774737,955,4.3713483810424805
1747254532.0070314,956,4.317525386810303
1747254532.9253922,960,4.484707832336426
1747254533.3887193,962,4.385279178619385
1747254533.6161685,963,4.708423137664795
1747254533.8463006,964,4.575048923492432
1747254534.0789075,965,4.265079021453857
1747254534.5424807,967,4.50447416305542
1747254534.7808504,968,4.386470794677734
1747254535.492629,971,4.427831649780273
1747254536.6552355,976,4.486989974975586
1747254537.1225033,978,4.550495147705078
1747254537.3561945,979,4.548287391662598
1747254537.8281996,981,4.549685478210449
1747254538.0672905,982,4.485505104064941
1747254539.0031521,986,3.5765178203582764
1747254539.4599211,988,3.0061724185943604
1747254539.6890619,989,3.3539905548095703
1747254539.9178586,990,4.779824256896973
1747254540.3793285,992,5.185194969177246
1747254540.8379655,994,4.879554748535156
1747254541.0707297,995,4.678308010101318
1747254541.3020902,996,4.953506946563721
1747254541.7594755,998,5.134647369384766
1747254541.9894507,999,5.157626628875732
1747254542.4499042,1001,5.256591796875
1747254542.6780005,1002,5.085541248321533
1747254542.9066677,1003,5.215296745300293
1747254543.140769,1004,5.167168617248535
1747254543.369426,1005,5.006213188171387
1747254543.5963712,1006,5.046268463134766
1747254544.735573,1011,4.715993404388428
1747254545.202948,1013,4.914689540863037
1747254545.673105,1015,4.7429728507995605
1747254545.906353,1016,5.1214141845703125
1747254546.1358688,1017,5.173661231994629
1747254547.2853382,1022,5.117066383361816
1747254548.194141,1026,4.8438591957092285
1747254548.6525562,1028,4.906134128570557
1747254548.885925,1029,5.155301570892334
1747254550.2829165,1035,5.147398948669434
1747254550.520924,1036,5.065570831298828
1747254550.750544,1037,5.1529436111450195
1747254550.9816158,1038,4.985561370849609
1747254551.2185135,1039,5.075048923492432
1747254552.1414802,1043,5.004035949707031
1747254552.600605,1045,5.133645057678223
1747254552.8303034,1046,5.013564109802246
1747254554.205145,1052,5.003546237945557
1747254554.4349325,1053,4.831122875213623
1747254555.1292942,1056,4.852200031280518
1747254555.5949483,1058,5.044406890869141
1747254555.8359165,1059,5.124903678894043
1747254556.0732,1060,5.108199119567871
1747254556.5684183,1062,5.063473224639893
1747254557.280312,1065,4.897852420806885
1747254557.5129862,1066,4.963573455810547
1747254557.7494316,1067,4.953932285308838
1747254558.221977,1069,4.774730682373047
1747254558.4609377,1070,4.857893943786621
1747254558.6937573,1071,4.802594184875488
1747254558.9318154,1072,4.866313457489014
1747254559.1683507,1073,4.957571983337402
1747254559.3989227,1074,4.740871906280518
1747254560.095098,1077,4.5171380043029785
1747254560.3335514,1078,4.884446620941162
1747254560.8149765,1080,4.361655235290527
1747254561.05467,1081,4.9804368019104
1747254561.288695,1082,4.762847900390625
1747254561.9910285,1085,4.850666522979736
1747254562.2242765,1086,4.8046064376831055
1747254562.466675,1087,4.828059673309326
1747254563.4070559,1091,4.751809120178223
1747254563.6373277,1092,4.8114776611328125
1747254563.8742445,1093,4.530314922332764
1747254565.040727,1098,5.009840488433838
1747254565.5117102,1100,4.956520080566406
1747254565.9827905,1102,5.147721290588379
1747254566.219282,1103,4.6080098152160645
1747254566.4549603,1104,5.254525184631348
1747254567.1774569,1107,5.076486587524414
1747254567.41592,1108,4.9178080558776855
1747254567.6459303,1109,5.007879734039307
1747254567.8776603,1110,4.591886520385742
1747254568.115167,1111,4.486039638519287
1747254568.3509507,1112,4.871296405792236
1747254568.5843318,1113,4.644144535064697
1747254568.8192458,1114,4.1129608154296875
1747254569.2817912,1116,4.503880977630615
1747254570.009164,1119,4.634999752044678
1747254570.4959824,1121,4.84998893737793
1747254570.736082,1122,4.966248512268066
1747254571.4364812,1125,4.9110260009765625
1747254571.6650412,1126,4.5271501541137695
1747254572.1291358,1128,4.638831615447998
1747254572.357107,1129,4.8962836265563965
1747254572.5889523,1130,4.699535369873047
1747254572.8241148,1131,4.414076328277588
1747254573.0562973,1132,4.67063045501709
1747254573.5210505,1134,4.519263744354248
1747254573.751058,1135,4.7936201095581055
1747254573.981002,1136,4.848674297332764
1747254574.6712203,1139,4.77524471282959
1747254575.3719893,1142,4.727121353149414
1747254576.0848386,1145,4.751347064971924
1747254576.3289058,1146,4.4888129234313965
1747254576.7985513,1148,4.331231594085693
1747254577.0331886,1149,4.407770156860352
1747254577.2730212,1150,4.700552463531494
1747254577.506272,1151,4.68958854675293
1747254577.7387102,1152,4.781418800354004
1747254577.983126,1153,4.705290794372559
1747254578.4534872,1155,4.733132362365723
1747254579.6468253,1160,4.64531946182251
1747254580.1093626,1162,5.004550457000732
1747254580.5776303,1164,4.7958197593688965
1747254581.0414562,1166,4.852630138397217
1747254581.2746685,1167,4.673340797424316
1747254582.6520562,1173,4.85416841506958
1747254582.882176,1174,4.785935878753662
1747254583.3631294,1176,4.7396464347839355
1747254583.6032445,1177,4.389729976654053
1747254583.8442433,1178,4.502642631530762
1747254584.807201,1182,4.552126884460449
1747254585.294689,1184,4.5056843757629395
1747254585.7734156,1186,4.549815654754639
1747254586.2591717,1188,4.586607456207275
1747254586.5023127,1189,4.758808612823486
1747254586.7475464,1190,4.751229286193848
1747254587.4730284,1193,4.653140544891357
1747254587.7120197,1194,4.417991638183594
1747254587.9493973,1195,4.857172966003418
1747254588.4214962,1197,4.689505100250244
1747254588.6578722,1198,4.619685173034668
1747254589.3751106,1201,4.240377426147461
1747254589.6214638,1202,4.809541702270508
1747254590.3518326,1205,4.602409362792969
1747254590.5938134,1206,4.530833721160889
1747254590.833656,1207,4.620713233947754
1747254591.3119898,1209,4.6950154304504395
1747254592.2761288,1213,4.40435791015625
1747254592.514962,1214,4.89367151260376
1747254592.7616122,1215,4.583284378051758
1747254593.2439163,1217,4.842950344085693
1747254593.4815524,1218,4.9252800941467285
1747254594.6598864,1223,4.580193519592285
1747254595.1262403,1225,4.77027702331543
1747254595.825737,1228,4.638429164886475
1747254596.0585608,1229,4.52610969543457
1747254596.7640612,1232,4.742123603820801
1747254596.9975402,1233,4.673964500427246
1747254598.1850839,1238,4.849746227264404
1747254598.6595418,1240,4.61476993560791
1747254598.8945441,1241,4.637270450592041
1747254599.127066,1242,4.316685676574707
1747254599.360343,1243,4.529708385467529
1747254599.5959237,1244,4.427619457244873
1747254599.8280592,1245,4.75043249130249
1747254600.0613668,1246,4.438131809234619
1747254600.7576032,1249,4.59780216217041
1747254600.9879377,1250,4.7291035652160645
1747254601.2180736,1251,4.331893444061279
1747254601.447019,1252,4.324641704559326
1747254601.8996196,1254,4.4915313720703125
1747254602.351448,1256,4.68678617477417
1747254602.5781846,1257,4.651599884033203
1747254603.262924,1260,4.3810577392578125
1747254603.4910684,1261,4.79326868057251
1747254604.1803367,1264,4.722252368927002
1747254604.8874745,1267,4.829723834991455
1747254605.8156757,1271,4.742368698120117
1747254606.9784012,1276,4.534111022949219
1747254607.2219222,1277,4.577731609344482
1747254607.4571702,1278,4.583061695098877
1747254608.431676,1282,4.434127330780029
1747254609.141291,1285,4.3432393074035645
1747254610.3274932,1290,4.520637512207031
1747254611.0233054,1293,4.4408674240112305
1747254611.716689,1296,4.488685607910156
1747254612.1855247,1298,4.626148223876953
1747254612.4105113,1299,4.384689807891846
1747254613.086368,1302,4.610775947570801
1747254613.987674,1306,4.702210426330566
1747254614.8947709,1310,4.661698341369629
1747254615.8127015,1314,4.309798240661621
1747254616.0422256,1315,4.554037570953369
1747254617.1862328,1320,4.315073013305664
1747254617.6462734,1322,4.453110694885254
1747254617.8822212,1323,4.395969390869141
1747254618.350632,1325,4.659251689910889
1747254618.5932019,1326,4.5342559814453125
1747254619.076098,1328,4.434092998504639
1747254620.7415018,1335,4.759525775909424
1747254622.835262,1344,4.716944217681885
1747254623.0628443,1345,4.85398530960083
1747254623.519179,1347,4.327744483947754
1747254623.7450492,1348,4.741861343383789
1747254624.4240224,1351,4.628274917602539
1747254624.6519017,1352,4.365687370300293
1747254625.119171,1354,4.271177768707275
1747254626.0436683,1358,4.4762349128723145
1747254626.5046976,1360,4.635677337646484
1747254627.43363,1364,4.593693733215332
1747254627.6688688,1365,4.55937385559082
1747254627.897468,1366,4.780038833618164
1747254628.1254094,1367,4.531579971313477
1747254628.354832,1368,4.479068279266357
1747254629.266996,1372,4.524530410766602
1747254629.4945962,1373,4.196674346923828
1747254629.9495118,1375,4.4152913093566895
1747254630.1841233,1376,4.740139007568359
1747254631.1107638,1380,4.489176273345947
1747254632.3028471,1385,4.509219646453857
1747254632.537386,1386,4.55745792388916
1747254633.4889662,1390,4.556239128112793
1747254634.1864052,1393,4.272110939025879
1747254634.8900743,1396,4.294632434844971
1747254635.1231155,1397,4.5176520347595215
1747254635.6060882,1399,4.633298397064209
1747254635.840767,1400,4.443305969238281
1747254636.5475495,1403,4.507089138031006
1747254637.0234227,1405,4.574313640594482
1747254638.8840249,1413,4.413365364074707
1747254639.5714633,1416,4.659111022949219
1747254639.7977118,1417,4.478568077087402
1747254640.2601056,1419,4.497743129730225
1747254640.7227578,1421,4.667244911193848
1747254640.9533787,1422,4.555570602416992
1747254643.0325286,1431,4.5118794441223145
1747254643.260979,1432,4.553715229034424
1747254644.1708121,1436,4.592606067657471
1747254644.6342797,1438,4.546976089477539
1747254644.8637226,1439,4.37270450592041
1747254645.094323,1440,4.085089206695557
1747254645.3316278,1441,4.254848480224609
1747254646.0280848,1444,4.527314186096191
1747254646.494695,1446,4.407329082489014
1747254646.7256835,1447,4.531680107116699
1747254646.953753,1448,4.028982162475586
1747254647.180446,1449,4.208329200744629
1747254647.404914,1450,4.4423017501831055
1747254647.6296554,1451,4.301757335662842
1747254647.8557386,1452,4.599438190460205
1747254648.310852,1454,4.487638473510742
1747254648.5396423,1455,4.217348098754883
1747254648.7702162,1456,4.448482513427734
1747254648.9966216,1457,4.301658630371094
1747254649.223551,1458,4.565258502960205
1747254649.459663,1459,4.412544250488281
1747254649.6964116,1460,4.358402252197266
1747254649.9306972,1461,4.515844345092773
1747254650.4028044,1463,4.633749961853027
1747254652.0952885,1470,4.144420146942139
1747254652.7796414,1473,4.432065963745117
1747254653.0148456,1474,4.417953014373779
1747254653.4720998,1476,4.279993534088135
1747254653.703338,1477,4.407421112060547
1747254654.6283681,1481,4.5222368240356445
1747254654.8630874,1482,4.449528217315674
1747254655.094009,1483,4.6295084953308105
1747254656.0158012,1487,4.616114616394043
1747254656.2510803,1488,4.650223731994629
1747254656.4860673,1489,4.5235137939453125
1747254656.718193,1490,4.394314765930176
1747254656.952789,1491,4.455981254577637
1747254657.416272,1493,4.353635787963867
1747254657.6441107,1494,4.550610542297363
1747254658.5655887,1498,4.428404808044434
1747254658.7945015,1499,4.6739654541015625
1747254659.025461,1500,4.436309337615967
1747254659.490786,1502,4.259550094604492
1747254660.1915777,1505,4.45198392868042
1747254661.1284575,1509,4.536923408508301
1747254661.3661034,1510,4.272195339202881
1747254661.5911152,1511,4.506183624267578
1747254662.0439005,1513,4.334534645080566
1747254662.5052912,1515,4.699008941650391
1747254662.7334914,1516,4.605758190155029
1747254664.378877,1523,4.551894187927246
1747254665.0766895,1526,4.488354206085205
1747254665.5356355,1528,4.504547595977783
1747254666.9121227,1534,4.475542068481445
1747254667.5988796,1537,4.719112873077393
1747254667.824406,1538,4.514345645904541
1747254668.507234,1541,4.409406661987305
1747254669.4135182,1545,4.495100975036621
1747254669.8679543,1547,4.469595909118652
1747254670.09322,1548,4.519002914428711
1747254670.7883031,1551,4.426710605621338
1747254671.0289385,1552,4.37396764755249
1747254671.260819,1553,4.403255462646484
1747254671.7221153,1555,4.336337566375732
1747254672.175422,1557,4.368111610412598
1747254673.3023229,1562,4.408711910247803
1747254673.7565322,1564,4.525460720062256
1747254673.9858987,1565,4.33061408996582
1747254674.219944,1566,4.337416648864746
1747254674.6878352,1568,4.402482032775879
1747254675.1511931,1570,4.428005218505859
1747254675.3822029,1571,4.468605995178223
1747254675.6113813,1572,4.16887903213501
1747254675.839495,1573,4.600438117980957
1747254676.5355568,1576,4.209104061126709
1747254676.9993892,1578,4.146467685699463
1747254677.2286458,1579,4.291469573974609
1747254677.4590108,1580,4.405391693115234
1747254677.6918426,1581,4.446554660797119
1747254677.923431,1582,4.394310474395752
1747254678.6252432,1585,4.492249488830566
1747254679.7937577,1590,4.587434768676758
1747254680.9804559,1595,4.572668552398682
1747254681.2216244,1596,4.567875385284424
1747254681.4527824,1597,4.291975498199463
1747254682.391582,1601,4.481127738952637
1747254682.6265888,1602,4.414430618286133
1747254682.8653245,1603,4.47895622253418
1747254684.4982488,1610,4.538240909576416
1747254684.7308462,1611,4.461590766906738
1747254685.1992753,1613,4.464136600494385
1747254685.4344244,1614,4.612255573272705
1747254685.8995764,1616,4.267274379730225
1747254686.8363497,1620,4.421853542327881
1747254687.3088908,1622,4.581808090209961
1747254687.777758,1624,4.5337300300598145
1747254688.2563243,1626,4.228280067443848
1747254688.491946,1627,4.615718364715576
1747254689.4394445,1631,4.503798484802246
1747254690.360918,1635,4.4405107498168945
1747254690.59306,1636,4.4448161125183105
1747254690.819404,1637,4.2787580490112305
1747254691.0476546,1638,4.371833801269531
1747254691.5112364,1640,4.509435653686523
1747254691.735448,1641,4.320301055908203
1747254692.8811479,1646,3.9324705600738525
1747254693.1129363,1647,4.612051963806152
1747254693.574929,1649,4.433415412902832
1747254694.0353086,1651,4.526854038238525
1747254694.2633348,1652,4.440432071685791
1747254694.490515,1653,4.520998477935791
1747254694.7202723,1654,4.825451374053955
1747254695.1791246,1656,4.512938976287842
1747254695.6376839,1658,4.344329357147217
1747254696.5750005,1662,4.636647701263428
1747254697.0526497,1664,4.430263996124268
1747254697.5124154,1666,4.648781776428223
1747254698.2171767,1669,4.559933185577393
1747254698.4506536,1670,4.59904146194458
1747254699.3802674,1674,4.467997074127197
1747254700.0650775,1677,4.5622429847717285
1747254700.522857,1679,4.629457950592041
1747254700.754138,1680,4.4421772956848145
1747254700.9846554,1681,4.476113319396973
1747254701.2180393,1682,4.5555524826049805
1747254701.9196193,1685,4.3353657722473145
1747254702.1510434,1686,4.344732284545898
1747254702.3830242,1687,4.636429309844971
1747254702.6161926,1688,4.414770603179932
1747254702.84863,1689,4.687984943389893
1747254703.0799098,1690,4.532810688018799
1747254703.7749078,1693,4.487078666687012
1747254704.0089338,1694,4.5240020751953125
1747254704.2367048,1695,4.5016608238220215
1747254704.6970587,1697,4.463545799255371
1747254704.925696,1698,4.511488437652588
1747254705.1534007,1699,4.365407466888428
1747254705.3788588,1700,4.499858856201172
1747254705.8394225,1702,4.3687028884887695
1747254706.2974637,1704,4.409426689147949
1747254706.9766698,1707,4.348495006561279
1747254707.4427176,1709,4.374190807342529
1747254707.6716492,1710,4.518465995788574
1747254707.9004054,1711,4.687776565551758
1747254708.1286283,1712,4.40618896484375
1747254709.5285246,1718,4.5324578285217285
1747254709.7671957,1719,4.556981563568115
1747254710.4750364,1722,4.562108993530273
1747254710.7111275,1723,4.558803081512451
1747254710.9457822,1724,4.616706848144531
1747254711.1832263,1725,4.467026710510254
1747254712.3433948,1730,4.297805309295654
1747254714.203684,1738,4.556255340576172
1747254714.4351854,1739,4.281529903411865
1747254714.6692889,1740,4.514261722564697
1747254715.3605373,1743,4.654423236846924
1747254715.8186507,1745,4.274222373962402
1747254716.528318,1748,4.490705966949463
1747254716.7608874,1749,4.330439567565918
1747254716.9988806,1750,4.5063018798828125
1747254717.2436976,1751,4.438685894012451
1747254717.7081242,1753,4.693392753601074
1747254717.9359322,1754,4.475176811218262
1747254718.6158667,1757,4.515016555786133
1747254719.7568405,1762,4.518571853637695
1747254719.9836867,1763,4.5467634201049805
1747254720.4442964,1765,4.7620368003845215
1747254720.6713185,1766,4.1251983642578125
1747254721.1364183,1768,4.225027561187744
1747254722.757528,1775,4.2910475730896
1747254722.9857209,1776,4.484518051147461
1747254723.212953,1777,4.457451343536377
1747254723.900417,1780,4.509872913360596
1747254724.1288633,1781,4.532443046569824
1747254724.8203824,1784,4.5722761154174805
1747254725.0469766,1785,4.42553186416626
1747254725.276114,1786,4.406442642211914
1747254725.5105839,1787,4.473486423492432
1747254725.9743092,1789,4.6421942710876465
1747254726.200021,1790,4.501821517944336
1747254726.6774848,1792,4.610578536987305
1747254727.1399136,1794,4.223271369934082
1747254727.5990882,1796,4.657071113586426
1747254727.8323598,1797,4.604360580444336
1747254728.5306084,1800,4.541252613067627
1747254728.994088,1802,4.6054368019104
1747254729.2254276,1803,4.649305820465088
1747254729.456023,1804,4.122137069702148
1747254730.3917942,1808,4.1622772216796875
1747254730.8484313,1810,4.688176155090332
1747254731.7965853,1814,4.497836112976074
1747254732.2651227,1816,4.534574031829834
1747254732.7451239,1818,4.290595531463623
1747254732.9798155,1819,4.3715500831604
1747254733.9024904,1823,4.6219048500061035
1747254734.595438,1826,4.56473970413208
1747254734.8375409,1827,4.637948989868164
1747254735.3184726,1829,4.176854133605957
1747254735.5533178,1830,4.6133575439453125
1747254736.018839,1832,4.486254692077637
1747254736.251623,1833,4.4637861251831055
1747254736.4903142,1834,4.451320648193359
1747254736.9546454,1836,4.287195205688477
1747254737.1830823,1837,4.483021259307861
1747254737.414699,1838,4.5358686447143555
1747254738.8161292,1844,4.366450309753418
1747254739.0503085,1845,4.287725925445557
1747254739.280032,1846,4.450031280517578
1747254739.5092683,1847,4.515596389770508
1747254739.7383296,1848,4.6400227546691895
1747254740.4262514,1851,4.52608585357666
1747254740.8821118,1853,4.4886932373046875
1747254741.5784032,1856,4.410922050476074
1747254742.5052257,1860,4.3853912353515625
1747254743.4378011,1864,4.490390777587891
1747254743.6716373,1865,4.355537414550781
1747254743.903544,1866,4.419495582580566
1747254744.1341863,1867,4.442842483520508
1747254745.0684774,1871,4.578284740447998
1747254745.3043694,1872,4.275359153747559
1747254745.5364432,1873,4.491737365722656
1747254745.769379,1874,4.753970146179199
1747254745.9992352,1875,4.447371006011963
1747254746.4722075,1877,4.509453296661377
1747254746.9607303,1879,4.725337982177734
1747254747.1949022,1880,4.575958251953125
1747254747.8934212,1883,4.588709354400635
1747254748.1251106,1884,4.4342827796936035
1747254748.5937634,1886,4.5731916427612305
1747254749.0642943,1888,4.249475955963135
1747254749.5367744,1890,4.541489124298096
1747254749.7759383,1891,4.397892951965332
1747254750.7107267,1895,4.338709831237793
1747254751.6338131,1899,4.584632873535156
1747254752.0911715,1901,4.488394737243652
1747254752.3234031,1902,4.6231303215026855
1747254753.2283587,1906,4.397243976593018
1747254753.6856391,1908,4.464680194854736
1747254753.9166324,1909,4.594707489013672
1747254754.1482172,1910,4.536294937133789
1747254754.8291225,1913,4.409731864929199
1747254755.5068777,1916,4.508954048156738
1747254755.96183,1918,4.394394874572754
1747254757.3416505,1924,4.356956958770752
1747254757.5695262,1925,4.570497989654541
1747254757.797981,1926,4.291447639465332
1747254758.261158,1928,4.230933666229248
1747254758.4894717,1929,4.531459808349609
1747254759.1741579,1932,4.3734660148620605
1747254759.858286,1935,4.2496867179870605
1747254760.089232,1936,4.591709613800049
1747254760.7823534,1939,4.570135116577148
1747254761.0161672,1940,4.442066669464111
1747254761.2419412,1941,4.399415969848633
1747254761.46829,1942,4.457856178283691
1747254762.147161,1945,4.444708824157715
1747254762.6011605,1947,4.394712448120117
1747254763.2973177,1950,4.534019470214844
1747254763.524617,1951,4.4820404052734375
1747254763.9784937,1953,4.461411476135254
1747254764.660395,1956,4.412994384765625
1747254765.582138,1960,4.355461120605469
1747254765.809484,1961,4.412425518035889
1747254766.0350769,1962,4.2487101554870605
1747254766.2602413,1963,4.331245422363281
1747254766.487745,1964,4.563011169433594
1747254766.942718,1966,4.434316158294678
1747254767.1710505,1967,4.244767189025879
1747254767.39753,1968,4.603542804718018
1747254767.6250918,1969,4.258270263671875
1747254768.987146,1975,4.285107612609863
1747254769.4444792,1977,4.5461626052856445
1747254769.67972,1978,4.408056735992432
1747254769.9105499,1979,4.538407802581787
1747254770.1405737,1980,4.388044357299805
1747254770.3711603,1981,4.75308895111084
1747254770.6010473,1982,4.418273448944092
1747254770.8320289,1983,4.576548099517822
1747254771.2925146,1985,4.500905513763428
1747254771.7482948,1987,4.4778056144714355
1747254771.9765794,1988,4.391329288482666
1747254772.2071593,1989,4.4165239334106445
1747254772.666954,1991,4.580657958984375
1747254772.8988044,1992,4.5369367599487305
1747254773.126623,1993,4.608874797821045
1747254773.5854561,1995,4.692205429077148
1747254774.494332,1999,4.360567569732666


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_-2_n_256_m_256_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_25_02_555302-tag-train_loss.csv <==
Wall time,Step,Value
1747254308.89901,0,2.3040640354156494
1747254309.6809273,3,2.168705940246582
1747254309.9178305,4,2.1191306114196777
1747254311.3138418,10,2.061070680618286
1747254311.545239,11,1.9448972940444946
1747254312.25713,14,2.201927661895752
1747254312.5014136,15,1.881485939025879
1747254313.2118618,18,1.9866963624954224
1747254313.4459121,19,2.408885955810547
1747254313.6852064,20,2.2631592750549316
1747254314.152817,22,1.9170570373535156
1747254314.3884788,23,1.6280150413513184
1747254315.098804,26,1.411547303199768
1747254315.3272264,27,1.7502875328063965
1747254316.710095,33,1.6534422636032104
1747254317.4142728,36,1.3626004457473755
1747254317.6476588,37,1.0759536027908325
1747254317.8799222,38,0.9032132625579834
1747254318.111549,39,0.6285563707351685
1747254318.3434005,40,0.7109379172325134
1747254319.9883494,47,1.101604700088501
1747254320.2223377,48,0.9758614301681519
1747254320.4602237,49,0.8826068043708801
1747254320.9272642,51,0.8276402354240417
1747254321.1689599,52,1.3589130640029907
1747254321.6431196,54,1.1813545227050781
1747254322.3414483,57,0.9464281797409058
1747254323.0497646,60,0.7147853374481201
1747254323.2865307,61,0.6382169723510742
1747254323.5289552,62,0.57790207862854
1747254323.7842393,63,0.601782500743866
1747254324.2718768,65,1.3222647905349731
1747254324.5155401,66,1.0682296752929688
1747254324.7520845,67,0.9517607688903809
1747254324.9835253,68,0.7779363989830017
1747254325.4504356,70,0.4710167646408081
1747254325.679986,71,0.49465200304985046
1747254327.0701163,77,0.5213801860809326
1747254327.532462,79,0.3327801525592804
1747254327.7653036,80,0.34135645627975464
1747254328.2301588,82,0.271259605884552
1747254328.4632676,83,0.3380165696144104
1747254328.9246323,85,0.3088476061820984
1747254329.8645256,89,0.35082143545150757
1747254330.1006665,90,0.3587329685688019
1747254331.2521331,95,0.3177051842212677
1747254332.1835902,99,0.32865455746650696
1747254332.4133527,100,0.3129225969314575
1747254333.1115787,103,0.612962007522583
1747254333.8289843,106,0.4063425660133362
1747254334.067442,107,0.3219650089740753
1747254334.5392926,109,0.29796144366264343
1747254335.697512,114,0.2983412742614746
1747254336.1568182,116,0.20531024038791656
1747254337.3046498,121,0.20252755284309387
1747254338.233011,125,0.17548081278800964
1747254338.4631963,126,0.2168106883764267
1747254338.9301353,128,0.1410989612340927
1747254339.4032605,130,0.12572365999221802
1747254339.633652,131,0.23588106036186218
1747254339.8702295,132,0.13076087832450867
1747254340.8017955,136,0.14311707019805908
1747254341.0338602,137,0.25255918502807617
1747254342.4214048,143,0.24801284074783325
1747254342.65554,144,0.29682213068008423
1747254343.1249847,146,0.16636565327644348
1747254343.3565395,147,0.16307787597179413
1747254344.0449808,150,0.24480822682380676
1747254345.7371125,157,0.2582690119743347
1747254346.2186732,159,0.15216460824012756
1747254346.4594553,160,0.1495443433523178
1747254346.9396508,162,0.22952505946159363
1747254347.4326005,164,0.2563018202781677
1747254347.9057045,166,0.11144129931926727
1747254348.857483,170,0.14679595828056335
1747254349.0948002,171,0.21504440903663635
1747254349.3269563,172,0.21109464764595032
1747254350.0344746,175,0.18239754438400269
1747254350.2728195,176,0.20726269483566284
1747254350.5091512,177,0.2356692999601364
1747254350.7437108,178,0.2345522791147232
1747254351.2107244,180,0.2079077661037445
1747254351.4433172,181,0.15749424695968628
1747254352.1367166,184,0.1182895079255104
1747254352.366862,185,0.14998218417167664
1747254352.595356,186,0.24736499786376953
1747254353.2934308,189,0.13334590196609497
1747254353.5235665,190,0.1580214500427246
1747254353.7568254,191,0.19318249821662903
1747254353.988961,192,0.2979276776313782
1747254354.6819875,195,0.19663706421852112
1747254355.6041634,199,0.6426858305931091
1747254355.8386097,200,0.4735852777957916
1747254356.3139331,202,0.21726515889167786
1747254356.5534024,203,0.14477239549160004
1747254356.7933092,204,0.13013580441474915
1747254357.0300148,205,0.16051435470581055
1747254357.4879994,207,0.1163400262594223
1747254357.9471614,209,0.10144031047821045
1747254358.4375577,211,0.17764884233474731
1747254358.9070663,213,0.10950875282287598
1747254359.3772533,215,0.16399340331554413
1747254359.6128442,216,0.1890610009431839
1747254360.084267,218,0.15730535984039307
1747254360.3250127,219,0.14358946681022644
1747254360.5642009,220,0.15221606194972992
1747254360.8041384,221,0.12860670685768127
1747254361.039662,222,0.18698617815971375
1747254361.5004284,224,0.17502790689468384
1747254361.7350261,225,0.11074291169643402
1747254362.684171,229,0.11734102666378021
1747254364.0960224,235,0.12990127503871918
1747254364.5656765,237,0.10618312656879425
1747254364.8039114,238,0.11104605346918106
1747254365.0468047,239,0.12428797036409378
1747254365.529543,241,0.13662554323673248
1747254365.7683532,242,0.1342397928237915
1747254366.2374778,244,0.14776965975761414
1747254366.4723155,245,0.19630061089992523
1747254366.7095819,246,0.22546657919883728
1747254366.9426622,247,0.25507715344429016
1747254368.107282,252,0.11858163774013519
1747254368.338486,253,0.11320452392101288
1747254368.574574,254,0.08792939782142639
1747254369.268865,257,0.13613617420196533
1747254369.5048568,258,0.09007292985916138
1747254369.740722,259,0.10597947239875793
1747254369.9701977,260,0.09406203776597977
1747254370.4362495,262,0.10595884919166565
1747254372.2845855,270,0.1507072150707245
1747254372.5234652,271,0.09020760655403137
1747254373.2151704,274,0.13440288603305817
1747254373.4498937,275,0.10845822095870972
1747254373.6792884,276,0.12847211956977844
1747254374.1482153,278,0.08600141853094101
1747254374.606978,280,0.11052384972572327
1747254375.063309,282,0.10248363763093948
1747254375.2939863,283,0.13710007071495056
1747254375.7584476,285,0.08820737153291702
1747254376.2160356,287,0.10785655677318573
1747254376.444081,288,0.06846731156110764
1747254376.9014883,290,0.09986957162618637
1747254378.059524,295,0.14108896255493164
1747254378.2901604,296,0.2055104374885559
1747254378.5296574,297,0.2513641119003296
1747254378.763013,298,0.2522341012954712
1747254380.1826642,304,0.14046801626682281
1747254380.6467981,306,0.05356690660119057
1747254381.1044486,308,0.06268109381198883
1747254381.3365993,309,0.07727459073066711
1747254382.0272453,312,0.08242838084697723
1747254382.2636697,313,0.06735661625862122
1747254382.9616973,316,0.08072846382856369
1747254383.4244561,318,0.133988618850708
1747254383.6626465,319,0.12140508741140366
1747254384.36095,322,0.05571572855114937
1747254384.8193164,324,0.11581095308065414
1747254385.9878285,329,0.13993236422538757
1747254386.220684,330,0.08237776160240173
1747254386.4523818,331,0.07283781468868256
1747254386.6817338,332,0.08908017724752426
1747254387.83888,337,0.04616151750087738
1747254388.068321,338,0.05423962324857712
1747254388.5319998,340,0.14212830364704132
1747254389.2214577,343,0.08048077672719955
1747254389.449501,344,0.06600150465965271
1747254389.6821387,345,0.0558122880756855
1747254389.925892,346,0.061705581843853
1747254390.393661,348,0.08963623642921448
1747254390.866238,350,0.22414898872375488
1747254391.3352659,352,1.1583795547485352
1747254391.5782137,353,1.8412482738494873
1747254391.8187623,354,2.395559549331665
1747254392.733402,358,1.9861540794372559
1747254393.1881146,360,1.5630074739456177
1747254393.6440635,362,1.3602615594863892
1747254393.8753784,363,1.3201429843902588
1747254394.10294,364,1.3577766418457031
1747254394.3353703,365,1.3693814277648926
1747254394.5633175,366,1.2338365316390991
1747254394.792196,367,1.3093435764312744
1747254395.0181475,368,1.1684584617614746
1747254396.4342341,374,0.8000842332839966
1747254397.1406336,377,1.1923149824142456
1747254397.3722298,378,0.8351689577102661
1747254398.9740112,385,0.30277150869369507
1747254399.2045307,386,0.24286621809005737
1747254400.1299698,390,0.2014845460653305
1747254400.3610904,391,0.20768243074417114
1747254400.5939553,392,0.22434063255786896
1747254400.827277,393,0.24577605724334717
1747254401.0603056,394,0.3019041419029236
1747254401.2933567,395,0.2578674554824829
1747254401.5280726,396,0.19764521718025208
1747254401.7568119,397,0.40460723638534546
1747254401.9848092,398,0.3368687033653259
1747254402.211421,399,0.4097824990749359
1747254402.668158,401,0.3199971318244934
1747254402.9051743,402,0.2903253436088562
1747254403.3951786,404,0.22147230803966522
1747254404.319321,408,0.09747864305973053
1747254404.5548239,409,0.22354811429977417
1747254405.254802,412,0.17040543258190155
1747254405.4868321,413,0.22657372057437897
1747254405.717179,414,0.15845778584480286
1747254405.949489,415,0.15596067905426025
1747254406.660202,418,0.5265913009643555
1747254407.353074,421,0.1454051434993744
1747254407.6014116,422,0.12070710211992264
1747254408.307224,425,0.1556079089641571
1747254408.5445654,426,0.1381615400314331
1747254409.4860518,430,0.10970311611890793
1747254409.7180808,431,0.2473081797361374
1747254410.4170046,434,0.13184857368469238
1747254410.650001,435,0.13702388107776642
1747254410.8905654,436,0.12236348539590836
1747254411.12262,437,0.14916595816612244
1747254411.3535562,438,0.14749518036842346
1747254411.5839615,439,0.12283360213041306
1747254411.8140466,440,0.1758703589439392
1747254412.0435767,441,0.10745697468519211
1747254412.49926,443,0.11631102859973907
1747254412.7242675,444,0.10552238672971725
1747254412.948854,445,0.11263324320316315
1747254413.173512,446,0.08510230481624603
1747254414.0975451,450,0.12390376627445221
1747254414.3237355,451,0.062078528106212616
1747254414.5509856,452,0.08953994512557983
1747254414.778487,453,0.16778458654880524
1747254415.0130484,454,0.10165978223085403
1747254415.498595,456,0.07647506147623062
1747254415.9780166,458,0.07688731700181961
1747254416.4611883,460,0.0706300288438797
1747254416.6968648,461,0.10055708885192871
1747254417.4004853,464,0.17993077635765076
1747254417.6365292,465,0.08127066493034363
1747254417.8695781,466,0.10364523530006409
1747254418.3451786,468,0.1540682315826416
1747254418.8224707,470,0.09886055439710617
1747254419.765472,474,0.14725461602210999
1747254419.9994473,475,0.08833439648151398
1747254420.7094605,478,0.13888590037822723
1747254420.949845,479,0.08926741778850555
1747254421.1868322,480,0.14126020669937134
1747254421.434163,481,0.11028928309679031
1747254421.6689672,482,0.08154506981372833
1747254421.911143,483,0.13099446892738342
1747254422.1443017,484,0.053960170596838
1747254422.6090117,486,0.08298790454864502
1747254422.8389714,487,0.08401025086641312
1747254423.06955,488,0.15677300095558167
1747254423.2979357,489,0.11680546402931213
1747254423.756947,491,0.08303970098495483
1747254424.4491916,494,0.08690062165260315
1747254425.3895009,498,1.2470955848693848
1747254426.0918517,501,0.8061277270317078
1747254426.3391905,502,0.5703549385070801
1747254426.5731323,503,0.34535354375839233
1747254427.26639,506,0.2641802132129669
1747254427.7288482,508,0.18505236506462097
1747254427.959156,509,0.15838371217250824
1747254428.1900787,510,0.13098706305027008
1747254428.4212372,511,0.12254619598388672
1747254428.652272,512,0.17528966069221497
1747254428.8852887,513,0.13293814659118652
1747254429.1163678,514,0.1222204715013504
1747254429.8083563,517,0.06058461219072342
1747254430.0380826,518,0.08085556328296661
1747254430.267728,519,0.1273956149816513
1747254430.4971523,520,0.11726581305265427
1747254431.1916993,523,0.15247200429439545
1747254432.794592,530,0.13578744232654572
1747254433.4826272,533,0.09992088377475739
1747254433.7155797,534,0.1754332184791565
1747254434.189708,536,0.10247883200645447
1747254434.426659,537,0.1002223789691925
1747254434.65388,538,0.12006327509880066
1747254434.8835344,539,0.10214509069919586
1747254435.1103716,540,0.08972184360027313
1747254435.5619802,542,0.12090129405260086
1747254435.7881181,543,0.05522876977920532
1747254436.0200372,544,0.06197870150208473
1747254436.4806607,546,0.07550310343503952
1747254436.7074544,547,0.05035528540611267
1747254437.3915246,550,0.147128626704216
1747254437.8516839,552,0.11774131655693054
1747254438.3187778,554,0.06301627308130264
1747254438.5507796,555,0.09769192337989807
1747254438.7822587,556,0.08537334948778152
1747254440.213916,562,0.09391574561595917
1747254440.4412174,563,0.09258580207824707
1747254440.6741443,564,0.07424306124448776
1747254441.6212108,568,0.03941992297768593
1747254442.312435,571,0.09084997326135635
1747254442.7631419,573,0.07129234075546265
1747254443.4393423,576,0.09062322974205017
1747254444.357418,580,0.13107959926128387
1747254445.2836034,584,0.08049672096967697
1747254445.5149865,585,0.08021706342697144
1747254445.7507272,586,0.0951014906167984
1747254446.2179947,588,0.05898628383874893
1747254446.6841836,590,0.05211950093507767
1747254446.911101,591,0.058646272867918015
1747254447.14065,592,0.05968891456723213
1747254447.5978813,594,0.060651034116744995
1747254448.064186,596,0.08638795465230942
1747254448.2937849,597,0.13069666922092438
1747254448.5225525,598,0.07859939336776733
1747254448.7558873,599,0.09784360229969025
1747254449.2183821,601,0.11067366600036621
1747254449.4483838,602,0.06040605157613754
1747254449.683774,603,0.07205904275178909
1747254450.1475663,605,0.05024294555187225
1747254450.839554,608,0.0792866051197052
1747254451.2964888,610,0.09201569855213165
1747254451.9924045,613,0.0487109050154686
1747254452.222529,614,0.07450756430625916
1747254452.6888373,616,0.023113619536161423
1747254453.146796,618,0.04585690051317215
1747254453.6156142,620,0.06397716701030731
1747254454.0810668,622,0.05911461263895035
1747254454.3167763,623,0.06344558298587799
1747254455.0126927,626,0.06127080321311951
1747254455.4840155,628,0.09556137770414352
1747254455.7222688,629,0.06581071019172668
1747254456.6430573,633,0.1045127809047699
1747254457.1051993,635,0.058337170630693436
1747254457.5751083,637,0.036915041506290436
1747254458.263752,640,0.07569977641105652
1747254458.4993088,641,0.045380473136901855
1747254458.7335873,642,0.04993751272559166
1747254458.962989,643,0.09435327351093292
1747254459.1912944,644,0.030187081545591354
1747254459.4226048,645,0.043856605887413025
1747254460.38417,649,0.0793394148349762
1747254460.870923,651,0.04617031291127205
1747254461.1013722,652,0.03142182528972626
1747254461.3349607,653,0.061757445335388184
1747254461.57054,654,0.05262036994099617
1747254461.807366,655,0.05990588292479515
1747254462.505651,658,0.03668184205889702
1747254462.740847,659,0.04011819511651993
1747254462.9716268,660,0.05244794115424156
1747254464.6166751,667,0.03571327030658722
1747254465.3408215,670,0.020447170361876488
1747254466.4892457,675,0.07532420754432678
1747254466.7148912,676,0.07055950164794922
1747254466.9408486,677,0.016514219343662262
1747254467.619126,680,0.05459362640976906
1747254468.0704982,682,0.042885541915893555
1747254468.298308,683,0.11491943895816803
1747254468.5337257,684,0.02443261258304119
1747254469.2569647,687,0.07546571642160416
1747254470.4273381,692,0.039087824523448944
1747254470.8923,694,0.027710672467947006
1747254471.1243374,695,0.016125835478305817
1747254471.363699,696,0.05700121074914932
1747254471.597883,697,0.03986416384577751
1747254472.0526314,699,0.07782882452011108
1747254472.7416074,702,0.03946284204721451
1747254472.9689016,703,0.04727689549326897
1747254473.4245682,705,0.07355482876300812
1747254474.364099,709,0.03539910912513733
1747254474.5979292,710,0.024090103805065155
1747254475.0576866,712,0.03505014255642891
1747254475.7398562,715,0.027441738173365593
1747254476.1961339,717,0.047022733837366104
1747254476.6521096,719,0.04194420948624611
1747254476.8802497,720,0.05532923340797424
1747254477.1088567,721,0.02158125676214695
1747254477.5677767,723,0.010233385488390923
1747254478.040347,725,0.048455655574798584
1747254478.2693944,726,0.035524044185876846
1747254478.5024416,727,0.024016238749027252
1747254478.7348683,728,0.057745806872844696
1747254478.964155,729,0.03214632719755173
1747254479.4201725,731,0.016202412545681
1747254479.6484714,732,0.07631628960371017
1747254479.8774338,733,0.05989544838666916
1747254481.064196,738,0.023484552279114723
1747254481.295427,739,0.03918030858039856
1747254481.5248396,740,0.03866439685225487
1747254481.9819796,742,0.04299056529998779
1747254482.2108579,743,0.03906136006116867
1747254482.4417663,744,0.06069483608007431
1747254482.6736784,745,0.04496272653341293
1747254484.2814388,752,0.019914615899324417
1747254484.9659405,755,0.03761238604784012
1747254485.1928372,756,0.049110297113657
1747254485.6490378,758,0.018577951937913895
1747254486.796518,763,0.03390207886695862
1747254487.0247421,764,0.04271319508552551
1747254487.2533865,765,0.027431286871433258
1747254487.96213,768,0.02746887132525444
1747254488.2818668,769,0.031595028936862946
1747254488.9643805,772,0.02837458997964859
1747254489.1893535,773,0.030091451480984688
1747254489.6498878,775,0.06928899884223938
1747254489.8748138,776,0.04929138347506523
1747254490.3283327,778,0.041195083409547806
1747254490.564778,779,0.07889199256896973
1747254490.7933,780,0.03374532610177994
1747254491.0316548,781,0.03611423820257187
1747254491.262087,782,0.035433776676654816
1747254492.6328404,788,0.024400489404797554
1747254492.8670628,789,0.040324389934539795
1747254493.3450055,791,0.03610370308160782
1747254493.8118348,793,0.059402111917734146
1747254494.2790048,795,0.028980493545532227
1747254494.5142376,796,0.019703323021531105
1747254495.206285,799,0.019666489213705063
1747254495.4384937,800,0.06597814708948135
1747254496.3717115,804,0.013244746252894402
1747254496.6046722,805,0.010384336113929749
1747254496.8375545,806,0.0194915272295475
1747254497.067288,807,0.01681317575275898
1747254497.7538147,810,0.009357606992125511
1747254498.4402862,813,0.05098360404372215
1747254499.5931218,818,0.011951666325330734
1747254499.8288968,819,0.020091550424695015
1747254500.288908,821,0.026544412598013878
1747254500.517387,822,0.009817356243729591
1747254500.7476819,823,0.010875938460230827
1747254501.202387,825,0.029440313577651978
1747254501.4296575,826,0.03897610306739807
1747254501.657461,827,0.04284697026014328
1747254501.8846376,828,0.06673210859298706
1747254502.7933102,832,0.04065205901861191
1747254503.0254123,833,0.08085258305072784
1747254503.4777937,835,0.023296700790524483
1747254503.7038238,836,0.027913467958569527
1747254503.9315898,837,0.01716689206659794
1747254504.3828127,839,0.019083194434642792
1747254504.6102283,840,0.017745934426784515
1747254505.3243585,843,0.029937678948044777
1747254505.7950513,845,0.054087065160274506
1747254506.9659462,850,0.06834918260574341
1747254507.1955795,851,0.024311702698469162
1747254507.8894181,854,0.036320216953754425
1747254508.6160963,857,0.028895093128085136
1747254509.3084502,860,0.031424663960933685
1747254509.7675297,862,0.02891651540994644
1747254510.455786,865,0.013325728476047516
1747254510.6855588,866,0.06106134504079819
1747254511.6069942,870,0.02981153316795826
1747254511.8385594,871,0.017954256385564804
1747254514.2130167,881,0.02301284857094288
1747254514.69318,883,0.012531796470284462
1747254514.930236,884,0.010149763897061348
1747254515.1726718,885,0.07506916671991348
1747254515.414316,886,0.017279459163546562
1747254515.887925,888,0.023167336359620094
1747254516.3544915,890,0.05097468942403793
1747254516.8345406,892,0.024274006485939026
1747254517.527508,895,0.026249101385474205
1747254517.9923775,897,0.03574105352163315
1747254518.2311447,898,0.013572752475738525
1747254518.938671,901,0.018916789442300797
1747254519.1683564,902,0.01892516389489174
1747254519.6318438,904,0.016880357638001442
1747254520.106326,906,0.07445928454399109
1747254520.3393297,907,0.02737051248550415
1747254520.578991,908,0.05002672225236893
1747254521.0594301,910,0.038358721882104874
1747254521.295647,911,0.046916503459215164
1747254521.9969459,914,0.013662291690707207
1747254522.9296243,918,0.026518166065216064
1747254523.1674237,919,0.03155440464615822
1747254523.6612277,921,0.028502728790044785
1747254524.132248,923,0.03659553825855255
1747254525.0792546,927,0.02938132733106613
1747254525.3218951,928,0.04936915636062622
1747254525.5528781,929,0.01098909042775631
1747254525.7876072,930,0.008007315918803215
1747254526.0210178,931,0.030185068026185036
1747254526.2540572,932,0.024434473365545273
1747254526.4920053,933,0.023377936333417892
1747254526.9530277,935,0.0357457771897316
1747254527.8862865,939,0.02904503419995308
1747254528.3583624,941,0.024911468848586082
1747254528.5901837,942,0.005129896104335785
1747254529.2985587,945,0.027506433427333832
1747254530.2449327,949,0.049922384321689606
1747254530.9336953,952,0.04966922104358673
1747254531.3962908,954,0.020778179168701172
1747254531.6305897,955,0.008106723427772522
1747254531.8606305,956,0.008041081950068474
1747254532.7813723,960,0.03954619541764259
1747254533.2445264,962,0.021784823387861252
1747254533.472196,963,0.014523226767778397
1747254533.7010934,964,0.04952738434076309
1747254533.9302368,965,0.019480329006910324
1747254534.396727,967,0.023437827825546265
1747254534.6338034,968,0.025099946185946465
1747254535.3471014,971,0.008543498814105988
1747254536.5101593,976,0.029727578163146973
1747254536.9777286,978,0.03171480447053909
1747254537.2098851,979,0.03910678252577782
1747254537.6818333,981,0.027516772970557213
1747254537.921826,982,0.08256041258573532
1747254538.8589091,986,0.455942839384079
1747254539.3155847,988,1.409852385520935
1747254539.5443566,989,0.37226319313049316
1747254539.7739234,990,0.15505492687225342
1747254540.2339706,992,0.07448355853557587
1747254540.6923044,994,0.08035634458065033
1747254540.9261146,995,0.07147501409053802
1747254541.1560273,996,0.04328448325395584
1747254541.6145234,998,0.04399365186691284
1747254541.8435183,999,0.03926411271095276
1747254542.304122,1001,0.06411279737949371
1747254542.5340106,1002,0.03180013597011566
1747254542.7617064,1003,0.06179867312312126
1747254542.9958055,1004,0.044871944934129715
1747254543.2250981,1005,0.02498466521501541
1747254543.4521685,1006,0.03054237551987171
1747254544.5905836,1011,0.021041300147771835
1747254545.0596879,1013,0.03349471092224121
1747254545.529529,1015,0.020597219467163086
1747254545.7650163,1016,0.013468428514897823
1747254545.994063,1017,0.02772471122443676
1747254547.1436937,1022,0.044226109981536865
1747254548.0516372,1026,0.02415059134364128
1747254548.5054986,1028,0.023080453276634216
1747254548.7405846,1029,0.026372026652097702
1747254550.1377914,1035,0.029755769297480583
1747254550.3678064,1036,0.019226955249905586
1747254550.607858,1037,0.01789269596338272
1747254550.8391,1038,0.021128101274371147
1747254551.0691922,1039,0.029864158481359482
1747254551.9950314,1043,0.020625939592719078
1747254552.4558978,1045,0.011435742489993572
1747254552.685375,1046,0.009560395032167435
1747254554.0606043,1052,0.026499487459659576
1747254554.2889695,1053,0.02934630960226059
1747254554.9786494,1056,0.024395868182182312
1747254555.4425728,1058,0.028121262788772583
1747254555.679646,1059,0.009457259438931942
1747254555.919537,1060,0.010272291488945484
1747254556.409794,1062,0.017935987561941147
1747254557.1348953,1065,0.015498295426368713
1747254557.3684006,1066,0.022934317588806152
1747254557.6030648,1067,0.015230020508170128
1747254558.0754852,1069,0.02121954783797264
1747254558.314222,1070,0.016244374215602875
1747254558.5463374,1071,0.019692515954375267
1747254558.7842982,1072,0.010612627491354942
1747254559.0204506,1073,0.01820119097828865
1747254559.252623,1074,0.022672472521662712
1747254559.9498153,1077,0.041822489351034164
1747254560.1855505,1078,0.015376485884189606
1747254560.6692207,1080,0.033474650233983994
1747254560.9085512,1081,0.011321768164634705
1747254561.1431065,1082,0.010277863591909409
1747254561.8450074,1085,0.005830751731991768
1747254562.078253,1086,0.00848102942109108
1747254562.3217373,1087,0.018639739602804184
1747254563.2639258,1091,0.006479937583208084
1747254563.4952397,1092,0.018695274367928505
1747254563.7321923,1093,0.020214082673192024
1747254564.8986413,1098,0.012367076240479946
1747254565.3692472,1100,0.025662768632173538
1747254565.8352182,1102,0.008602866902947426
1747254566.072601,1103,0.021013349294662476
1747254566.3045683,1104,0.011064812541007996
1747254567.0308976,1107,0.01852470450103283
1747254567.2703488,1108,0.01182335615158081
1747254567.5007062,1109,0.03689108043909073
1747254567.7314067,1110,0.010579051449894905
1747254567.9704082,1111,0.0028348639607429504
1747254568.2046776,1112,0.05487988144159317
1747254568.43697,1113,0.01955958642065525
1747254568.669516,1114,0.01125660166144371
1747254569.1364546,1116,0.023182658478617668
1747254569.854391,1119,0.01735788956284523
1747254570.348535,1121,0.003972738981246948
1747254570.588473,1122,0.0036699511110782623
1747254571.295082,1125,0.01614287495613098
1747254571.5224438,1126,0.010102814063429832
1747254571.9850419,1128,0.030012601986527443
1747254572.2133408,1129,0.006911935284733772
1747254572.4412618,1130,0.02289475128054619
1747254572.6773882,1131,0.026091573759913445
1747254572.9088156,1132,0.018605515360832214
1747254573.3764536,1134,0.007091585546731949
1747254573.6054015,1135,0.024659324437379837
1747254573.835902,1136,0.006208458915352821
1747254574.5266392,1139,0.006785517558455467
1747254575.2252336,1142,0.00523802638053894
1747254575.930262,1145,0.018856588751077652
1747254576.182075,1146,0.013570101000368595
1747254576.6538467,1148,0.02899976260960102
1747254576.8857567,1149,0.03264613449573517
1747254577.125996,1150,0.010103900916874409
1747254577.3594468,1151,0.0216507650911808
1747254577.5925367,1152,0.010872411541640759
1747254577.8380203,1153,0.028831521049141884
1747254578.3060746,1155,0.002963753417134285
1747254579.5001376,1160,0.02802816778421402
1747254579.964782,1162,0.00283709354698658
1747254580.4264135,1164,0.004075696691870689
1747254580.896488,1166,0.02438204735517502
1747254581.127844,1167,0.007698448374867439
1747254582.5077531,1173,0.0033767540007829666
1747254582.73632,1174,0.0045529138296842575
1747254583.2123864,1176,0.01104244776070118
1747254583.4531221,1177,0.007627194747328758
1747254583.6888385,1178,0.003317704424262047
1747254584.6541455,1182,0.017307482659816742
1747254585.1400585,1184,0.006172319874167442
1747254585.6211772,1186,0.004944724962115288
1747254586.1076598,1188,0.01537802442908287
1747254586.3501797,1189,0.02012655697762966
1747254586.5967443,1190,0.021430445834994316
1747254587.3232818,1193,0.019072767347097397
1747254587.5593686,1194,0.03779834508895874
1747254587.799744,1195,0.023448312655091286
1747254588.271096,1197,0.01404554769396782
1747254588.508239,1198,0.013273265212774277
1747254589.2204201,1201,0.00789092481136322
1747254589.4696753,1202,0.004862794652581215
1747254590.1989205,1205,0.0048054978251457214
1747254590.4462326,1206,0.0067014191299676895
1747254590.6825805,1207,0.03364817798137665
1747254591.1611688,1209,0.03626317158341408
1747254592.1244552,1213,0.017212698236107826
1747254592.361887,1214,0.024476509541273117
1747254592.6078258,1215,0.043531667441129684
1747254593.0917912,1217,0.011033687740564346
1747254593.329479,1218,0.059259697794914246
1747254594.5138798,1223,0.009667830541729927
1747254594.9783058,1225,0.007596246898174286
1747254595.6812077,1228,0.004583083093166351
1747254595.9100049,1229,0.0154793756082654
1747254596.6155543,1232,0.017562996596097946
1747254596.8503032,1233,0.00350777804851532
1747254598.0407195,1238,0.011717112734913826
1747254598.5151234,1240,0.029217837378382683
1747254598.748279,1241,0.014874173328280449
1747254598.982256,1242,0.017601117491722107
1747254599.2133756,1243,0.011451369151473045
1747254599.449372,1244,0.04921373724937439
1747254599.6819477,1245,0.007202121429145336
1747254599.9144611,1246,0.027386149391531944
1747254600.611718,1249,0.0032545682042837143
1747254600.8438814,1250,0.006567563861608505
1747254601.0715525,1251,0.007315507158637047
1747254601.3012426,1252,0.02121858485043049
1747254601.757447,1254,0.008107995614409447
1747254602.2097614,1256,0.01204509288072586
1747254602.4363692,1257,0.004625273868441582
1747254603.1202338,1260,0.012409202754497528
1747254603.3485782,1261,0.03372365981340408
1747254604.0386271,1264,0.016233554109930992
1747254604.745531,1267,0.0038035623729228973
1747254605.6697826,1271,0.00499066524207592
1747254606.8298223,1276,0.011436592787504196
1747254607.0712368,1277,0.012339098379015923
1747254607.30619,1278,0.009477057494223118
1747254608.2797713,1282,0.022691136226058006
1747254608.991294,1285,0.0033936435356736183
1747254610.1816466,1290,0.004535313695669174
1747254610.8779852,1293,0.003212597221136093
1747254611.5715506,1296,0.0074680279940366745
1747254612.043467,1298,0.004520129412412643
1747254612.2690384,1299,0.023351281881332397
1747254612.9446306,1302,0.01227567344903946
1747254613.845702,1306,0.004781264811754227
1747254614.7505558,1310,0.008288644254207611
1747254615.6710558,1314,0.002493029460310936
1747254615.900219,1315,0.0019537676125764847
1747254617.0436146,1320,0.002702999860048294
1747254617.503952,1322,0.013663407415151596
1747254617.7376075,1323,0.0036074109375476837
1747254618.203982,1325,0.0033403467386960983
1747254618.4362495,1326,0.0028266645967960358
1747254618.9236317,1328,0.0015497058629989624
1747254620.5970805,1335,0.006949348375201225
1747254622.6937616,1344,0.016452375799417496
1747254622.9209435,1345,0.002018103376030922
1747254623.3779116,1347,0.008082741871476173
1747254623.6035376,1348,0.020782053470611572
1747254624.2824764,1351,0.014971384778618813
1747254624.5091846,1352,0.02792327105998993
1747254624.973051,1354,0.011298928409814835
1747254625.8978071,1358,0.005380541086196899
1747254626.359359,1360,0.009996810927987099
1747254627.288724,1364,0.005168715491890907
1747254627.5238984,1365,0.0018868520855903625
1747254627.752704,1366,0.004947904497385025
1747254627.981179,1367,0.0034662261605262756
1747254628.2092395,1368,0.014314701780676842
1747254629.122969,1372,0.008111251518130302
1747254629.350599,1373,0.0058817677199840546
1747254629.8055787,1375,0.00473872572183609
1747254630.039914,1376,0.00149509496986866
1747254630.9625232,1380,0.02234802581369877
1747254632.1544726,1385,0.003880241885781288
1747254632.390505,1386,0.0014704223722219467
1747254633.34226,1390,0.019234107807278633
1747254634.0406585,1393,0.0014287177473306656
1747254634.7436292,1396,0.006862735375761986
1747254634.978013,1397,0.009540507569909096
1747254635.458582,1399,0.004756616428494453
1747254635.6947424,1400,0.003152841702103615
1747254636.400785,1403,0.006711840629577637
1747254636.8729813,1405,0.003335028886795044
1747254638.7421854,1413,0.0014029983431100845
1747254639.4302495,1416,0.004922736436128616
1747254639.655755,1417,0.0015104468911886215
1747254640.1154885,1419,0.00861775316298008
1747254640.5751026,1421,0.0020543746650218964
1747254640.8084815,1422,0.0028364919126033783
1747254642.8870406,1431,0.01528637483716011
1747254643.116394,1432,0.0012398194521665573
1747254644.027893,1436,0.007021430879831314
1747254644.489522,1438,0.026468219235539436
1747254644.718891,1439,0.0022463202476501465
1747254644.9487178,1440,0.007212137803435326
1747254645.1866848,1441,0.005004776641726494
1747254645.8819568,1444,0.0034819822758436203
1747254646.3499174,1446,0.0019860807806253433
1747254646.5795422,1447,0.010520249605178833
1747254646.811851,1448,0.002675991505384445
1747254647.0388966,1449,0.006837582215666771
1747254647.263485,1450,0.00222226046025753
1747254647.4879882,1451,0.005564536899328232
1747254647.7125514,1452,0.0010733585804700851
1747254648.168856,1454,0.004038335755467415
1747254648.3983827,1455,0.0021352767944335938
1747254648.6290462,1456,0.0041768718510866165
1747254648.854749,1457,0.0011163298040628433
1747254649.0819492,1458,0.00845104269683361
1747254649.3102486,1459,0.0033338814973831177
1747254649.5456004,1460,0.0034833047538995743
1747254649.780367,1461,0.021772239357233047
1747254650.2566402,1463,0.0024454649537801743
1747254651.9538684,1470,0.0016576368361711502
1747254652.6383355,1473,0.002924419939517975
1747254652.871324,1474,0.0012191366404294968
1747254653.3301885,1476,0.001682128757238388
1747254653.561323,1477,0.0037605110555887222
1747254654.4824004,1481,0.004166444763541222
1747254654.7178442,1482,0.0017717331647872925
1747254654.949433,1483,0.008698936551809311
1747254655.866904,1487,0.0034867003560066223
1747254656.104096,1488,0.003451356664299965
1747254656.33866,1489,0.004229215905070305
1747254656.573042,1490,0.0006613992154598236
1747254656.8088078,1491,0.002868836745619774
1747254657.2720835,1493,0.001803424209356308
1747254657.5002224,1494,0.004158828407526016
1747254658.415933,1498,0.006516503170132637
1747254658.6488981,1499,0.0016205906867980957
1747254658.880447,1500,0.0033359751105308533
1747254659.344815,1502,0.001228542998433113
1747254660.047709,1505,0.003460213541984558
1747254660.9810178,1509,0.001554662361741066
1747254661.2208717,1510,0.0017689913511276245
1747254661.4488003,1511,0.0032335463911294937
1747254661.9016528,1513,0.006532410159707069
1747254662.3623486,1515,0.009000793099403381
1747254662.5903506,1516,0.0013905037194490433
1747254664.2218626,1523,0.004288278520107269
1747254664.9344776,1526,0.0012375563383102417
1747254665.3938248,1528,0.0065814536064863205
1747254666.7676656,1534,0.004053952172398567
1747254667.4572594,1537,0.002825675532221794
1747254667.682777,1538,0.002489496022462845
1747254668.3658872,1541,0.001451963558793068
1747254669.2709527,1545,0.008050673641264439
1747254669.7254136,1547,0.0026115961372852325
1747254669.9506273,1548,0.0024049002677202225
1747254670.6464214,1551,0.0026465412229299545
1747254670.8856528,1552,0.0036277081817388535
1747254671.1185427,1553,0.002199636772274971
1747254671.5803342,1555,0.0020038913935422897
1747254672.033218,1557,0.0013074446469545364
1747254673.1585722,1562,0.001602334901690483
1747254673.6151628,1564,0.010408222675323486
1747254673.840655,1565,0.005853835493326187
1747254674.069425,1566,0.0028884727507829666
1747254674.5412939,1568,0.005260095000267029
1747254675.0045092,1570,0.005950832739472389
1747254675.235318,1571,0.0021657291799783707
1747254675.4657521,1572,0.0043548159301280975
1747254675.6943448,1573,0.0007952339947223663
1747254676.3879726,1576,0.001044178381562233
1747254676.854389,1578,0.0013116300106048584
1747254677.0830362,1579,0.06100069731473923
1747254677.3136992,1580,0.00683964230120182
1747254677.5457807,1581,0.0020717494189739227
1747254677.7791421,1582,0.0025307759642601013
1747254678.4794617,1585,0.0016425717622041702
1747254679.6489203,1590,0.001367218792438507
1747254680.8333044,1595,0.0027281511574983597
1747254681.07638,1596,0.001484384760260582
1747254681.3064425,1597,0.0026418734341859818
1747254682.246161,1601,0.0015245825052261353
1747254682.4794016,1602,0.0015788581222295761
1747254682.7183094,1603,0.007536265067756176
1747254684.35362,1610,0.0006944332271814346
1747254684.586106,1611,0.001666981726884842
1747254685.0531392,1613,0.0026911944150924683
1747254685.2856798,1614,0.0034871920943260193
1747254685.7550397,1616,0.001922430470585823
1747254686.6906822,1620,0.002442179247736931
1747254687.1584282,1622,0.03091977909207344
1747254687.6309845,1624,0.0014001131057739258
1747254688.11047,1626,0.005720280110836029
1747254688.34797,1627,0.039328400045633316
1747254689.2979782,1631,0.0031138863414525986
1747254690.219085,1635,0.0009424928575754166
1747254690.451045,1636,0.0010478105396032333
1747254690.6776066,1637,0.005553338676691055
1747254690.9037442,1638,0.0013535600155591965
1747254691.3694136,1640,0.0010348856449127197
1747254691.594199,1641,0.0008932221680879593
1747254692.7366264,1646,0.012482796795666218
1747254692.9665093,1647,0.002550380304455757
1747254693.4280088,1649,0.0033542122691869736
1747254693.8898876,1651,0.010893161408603191
1747254694.117969,1652,0.0006488114595413208
1747254694.3463275,1653,0.0027630887925624847
1747254694.5730267,1654,0.001885693520307541
1747254695.0333946,1656,0.0019403044134378433
1747254695.491041,1658,0.0009164251387119293
1747254696.4269412,1662,0.001388397067785263
1747254696.9062784,1664,0.005788393318653107
1747254697.3675437,1666,0.0010259449481964111
1747254698.0708578,1669,0.0012831538915634155
1747254698.3034215,1670,0.0014430470764636993
1747254699.23376,1674,0.0023139454424381256
1747254699.9184704,1677,0.0018486399203538895
1747254700.376687,1679,0.0005718674510717392
1747254700.6083317,1680,0.001987883821129799
1747254700.8402677,1681,0.013913292437791824
1747254701.0726328,1682,0.00611608661711216
1747254701.7747269,1685,0.001670079305768013
1747254702.0058649,1686,0.016017194837331772
1747254702.2379937,1687,0.000792287290096283
1747254702.4709432,1688,0.0017792899161577225
1747254702.7041166,1689,0.0004512965679168701
1747254702.9323668,1690,0.0011653713881969452
1747254703.6309724,1693,0.001607697457075119
1747254703.8609078,1694,0.000735672190785408
1747254704.0936882,1695,0.0022263657301664352
1747254704.555563,1697,0.0007240939885377884
1747254704.783673,1698,0.001126021146774292
1747254705.011349,1699,0.0049406178295612335
1747254705.2377398,1700,0.0014295149594545364
1747254705.6947975,1702,0.0009601246565580368
1747254706.1554732,1704,0.0016111675649881363
1747254706.8352535,1707,0.0006932411342859268
1747254707.2977002,1709,0.0009048953652381897
1747254707.5274103,1710,0.0012956894934177399
1747254707.7558112,1711,0.0010264869779348373
1747254707.983701,1712,0.0005833543837070465
1747254709.382401,1718,0.002103149890899658
1747254709.6206524,1719,0.004904218018054962
1747254710.3285565,1722,0.0017552375793457031
1747254710.5634923,1723,0.0013694129884243011
1747254710.8014042,1724,0.0003892984241247177
1747254711.0329826,1725,0.000868694856762886
1747254712.1978972,1730,0.0012949761003255844
1747254714.058337,1738,0.0026211682707071304
1747254714.2890227,1739,0.0008245818316936493
1747254714.5244503,1740,0.0006599891930818558
1747254715.2137332,1743,0.0006635114550590515
1747254715.6737473,1745,0.0011191144585609436
1747254716.3853276,1748,0.001672321930527687
1747254716.615187,1749,0.0005601514130830765
1747254716.8520224,1750,0.0005162078887224197
1747254717.0909417,1751,0.005629502236843109
1747254717.5660768,1753,0.001140296459197998
1747254717.7945297,1754,0.0028486978262662888
1747254718.473801,1757,0.0010123848915100098
1747254719.61407,1762,0.0015934016555547714
1747254719.8407319,1763,0.0069871265441179276
1747254720.3015223,1765,0.0008822660893201828
1747254720.5291204,1766,0.010735176503658295
1747254720.9912696,1768,0.0013252496719360352
1747254722.613299,1775,0.0018948987126350403
1747254722.8416615,1776,0.001178879290819168
1747254723.0689666,1777,0.00031805410981178284
1747254723.756588,1780,0.002795599400997162
1747254723.9844193,1781,0.0004971679300069809
1747254724.6777961,1784,0.0027715805917978287
1747254724.9045014,1785,0.0006256420165300369
1747254725.1336951,1786,0.0011220555752515793
1747254725.3659525,1787,0.0016705840826034546
1747254725.8270354,1789,0.0010379478335380554
1747254726.0578592,1790,0.0006100665777921677
1747254726.5334523,1792,0.0013341549783945084
1747254726.9940643,1794,0.00039557740092277527
1747254727.4544725,1796,0.0008338838815689087
1747254727.684267,1797,0.0012454129755496979
1747254728.3814523,1800,0.0009402446448802948
1747254728.8453658,1802,0.00045748986303806305
1747254729.0804439,1803,0.0014011021703481674
1747254729.309314,1804,0.0031233876943588257
1747254730.2474017,1808,0.001142602413892746
1747254730.7023363,1810,0.0005009323358535767
1747254731.6487348,1814,0.0005670022219419479
1747254732.1194856,1816,0.04050549492239952
1747254732.598592,1818,0.0009070504456758499
1747254732.8333638,1819,0.0002867225557565689
1747254733.7565937,1823,0.000483635812997818
1747254734.448736,1826,0.0008822530508041382
1747254734.6899753,1827,0.0010544434189796448
1747254735.17135,1829,0.0006073135882616043
1747254735.4098647,1830,0.0010549090802669525
1747254735.877331,1832,0.0005858428776264191
1747254736.1097617,1833,0.02232079766690731
1747254736.348356,1834,0.003576410934329033
1747254736.8125906,1836,0.001094125211238861
1747254737.041533,1837,0.001476481556892395
1747254737.2728467,1838,0.002119375392794609
1747254738.6692793,1844,0.017478318884968758
1747254738.9055328,1845,0.0013551022857427597
1747254739.1357162,1846,0.001142827793955803
1747254739.3648055,1847,0.0008688159286975861
1747254739.5936687,1848,0.0010410528630018234
1747254740.2813349,1851,0.00036158226430416107
1747254740.7373092,1853,0.0021649859845638275
1747254741.4331558,1856,0.02979959547519684
1747254742.3590596,1860,0.0009186733514070511
1747254743.2912009,1864,0.0007711872458457947
1747254743.5252116,1865,0.0011998824775218964
1747254743.7562068,1866,0.0006114859133958817
1747254743.9888225,1867,0.00048504583537578583
1747254744.9218788,1871,0.000579075887799263
1747254745.1596467,1872,0.005441855639219284
1747254745.3908737,1873,0.0038181357085704803
1747254745.62435,1874,0.001424657180905342
1747254745.855422,1875,0.0013811439275741577
1747254746.3267727,1877,0.00040762126445770264
1747254746.8121383,1879,0.0007901936769485474
1747254747.0486727,1880,0.0005149748176336288
1747254747.7473776,1883,0.0003790631890296936
1747254747.979249,1884,0.005556685850024223
1747254748.4476674,1886,0.0014408789575099945
1747254748.9171093,1888,0.000659724697470665
1747254749.3897383,1890,0.0007128380239009857
1747254749.6298797,1891,0.015585627406835556
1747254750.5641298,1895,0.00032622553408145905
1747254751.4917479,1899,0.001838812604546547
1747254751.9490664,1901,0.0011036768555641174
1747254752.176793,1902,0.0018392838537693024
1747254753.0858943,1906,0.0010528117418289185
1747254753.5434747,1908,0.000789327546954155
1747254753.7698312,1909,0.0005557946860790253
1747254754.002623,1910,0.0006828866899013519
1747254754.6868646,1913,0.0019367504864931107
1747254755.3653972,1916,0.0015700478106737137
1747254755.8201635,1918,0.03721291571855545
1747254757.1960423,1924,0.0017020758241415024
1747254757.4257374,1925,0.0009720046073198318
1747254757.6533394,1926,0.0006687864661216736
1747254758.1160657,1928,0.000551002100110054
1747254758.344918,1929,0.0010508261620998383
1747254759.0293987,1932,0.00019602105021476746
1747254759.7135682,1935,0.0004071071743965149
1747254759.9438155,1936,0.04822862893342972
1747254760.6394432,1939,0.000875130295753479
1747254760.8743434,1940,0.0004936978220939636
1747254761.100279,1941,0.0015675760805606842
1747254761.3263319,1942,0.0019177589565515518
1747254762.0049112,1945,0.0008399747312068939
1747254762.4566607,1947,0.0007181223481893539
1747254763.1501558,1950,0.0009456314146518707
1747254763.379982,1951,0.0008420757949352264
1747254763.8341525,1953,0.0019161179661750793
1747254764.5168207,1956,0.0009093508124351501
1747254765.4383783,1960,0.00047875382006168365
1747254765.668186,1961,0.0011729449033737183
1747254765.8937867,1962,0.0006398726254701614
1747254766.1188376,1963,0.0008553303778171539
1747254766.3457294,1964,0.0007706955075263977
1747254766.801062,1966,0.001755688339471817
1747254767.0260873,1967,0.0008286461234092712
1747254767.255953,1968,0.0010895021259784698
1747254767.4802492,1969,0.0006479509174823761
1747254768.8457441,1975,0.0008341409265995026
1747254769.2967386,1977,0.00037117861211299896
1747254769.5334911,1978,0.0008191335946321487
1747254769.7641573,1979,0.001825045794248581
1747254769.9934843,1980,0.04807574674487114
1747254770.2237513,1981,0.000873984768986702
1747254770.4545386,1982,0.0007050391286611557
1747254770.6846523,1983,0.0006922036409378052
1747254771.145854,1985,0.0008354838937520981
1747254771.6037867,1987,0.0037795547395944595
1747254771.831765,1988,0.0006811227649450302
1747254772.0597584,1989,0.0019271466881036758
1747254772.5204256,1991,0.0024047549813985825
1747254772.750091,1992,0.0022330451756715775
1747254772.9824996,1993,0.0013052690774202347
1747254773.439172,1995,0.0005943849682807922
1747254774.350035,1999,0.0017353855073451996


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_43_494819-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254950.7140515,0,0.05104219540953636
1747254951.4793403,3,-0.07381217926740646
1747254951.722447,4,-0.0607781745493412
1747254953.190948,10,-0.23585569858551025
1747254953.4312823,11,-0.32637378573417664
1747254954.1590006,14,-0.4153124690055847
1747254954.406683,15,-0.4431697726249695
1747254955.1271806,18,0.9668689966201782
1747254955.370376,19,2.7644381523132324
1747254955.6112158,20,5.0304741859436035
1747254956.0990307,22,6.01498556137085
1747254956.339699,23,0.3994249999523163
1747254957.085039,26,9.725543975830078
1747254957.3314946,27,18.49591064453125
1747254958.8189874,33,24.120027542114258
1747254959.5510602,36,1.285998821258545
1747254959.8014536,37,1.812341570854187
1747254960.0483532,38,0.665624737739563
1747254960.2978258,39,3.60829496383667
1747254960.5419297,40,7.634605884552002
1747254962.2621176,47,1.5362937450408936
1747254962.5093098,48,1.709944486618042
1747254962.7557151,49,5.679429531097412
1747254963.2468646,51,21.74268341064453
1747254963.4905872,52,9.154033660888672
1747254963.9858263,54,5.963624954223633
1747254964.7671006,57,14.068716049194336
1747254965.4997435,60,6.85774564743042
1747254965.7492409,61,10.592369079589844
1747254965.9981983,62,14.745448112487793
1747254966.2439716,63,18.488750457763672
1747254966.73043,65,11.219701766967773
1747254966.978637,66,7.208278179168701
1747254967.2221282,67,3.1798360347747803
1747254967.4709659,68,3.465623378753662
1747254967.960772,70,5.881068706512451
1747254968.2059226,71,7.919419288635254
1747254969.6825216,77,20.436073303222656
1747254970.2016397,79,5.440138339996338
1747254970.455676,80,5.419904708862305
1747254970.9644744,82,7.028280735015869
1747254971.2147276,83,4.752254009246826
1747254971.7172754,85,7.269964218139648
1747254972.7238371,89,10.925951957702637
1747254972.9772959,90,5.320978164672852
1747254974.2486973,95,8.919325828552246
1747254975.3399887,99,7.6530890464782715
1747254975.611089,100,9.775320053100586
1747254976.3806036,103,8.50791072845459
1747254977.161024,106,8.03779125213623
1747254977.4218206,107,17.532207489013672
1747254977.9501143,109,30.686664581298828
1747254979.2524657,114,5.286387920379639
1747254979.7598948,116,3.6467955112457275
1747254981.0307865,121,6.121847152709961
1747254982.0518053,125,5.867807388305664
1747254982.3069298,126,5.690347671508789
1747254982.8228948,128,14.993513107299805
1747254983.330329,130,12.975905418395996
1747254983.5846748,131,13.875749588012695
1747254983.8399296,132,13.744036674499512
1747254984.8909414,136,5.492471694946289
1747254985.1496263,137,4.432838439941406
1747254986.685723,143,6.328839302062988
1747254986.9395406,144,7.5392632484436035
1747254987.445691,146,5.182925701141357
1747254987.6967907,147,4.358005046844482
1747254988.4702673,150,6.239886283874512
1747254990.294303,157,7.440525531768799
1747254990.7977874,159,5.40235710144043
1747254991.0575516,160,7.519299507141113
1747254991.5631244,162,11.09329605102539
1747254992.0703561,164,8.066656112670898
1747254992.5803587,166,4.24310827255249
1747254993.6046326,170,7.265194416046143
1747254993.8606725,171,5.127971172332764
1747254994.119395,172,5.4596781730651855
1747254994.9067352,175,11.963562965393066
1747254995.168499,176,6.8004937171936035
1747254995.429756,177,7.329732894897461
1747254995.6829944,178,12.323803901672363
1747254996.1996949,180,12.703553199768066
1747254996.456591,181,9.08465576171875
1747254997.2191415,184,4.796693325042725
1747254997.4747415,185,3.0212831497192383
1747254997.7308164,186,5.196723461151123
1747254998.5060575,189,5.67326545715332
1747254998.7641149,190,2.836143732070923
1747254999.0347054,191,5.6279377937316895
1747254999.3016496,192,10.79951000213623
1747255000.0816061,195,12.177373886108398
1747255001.117481,199,8.64121150970459
1747255001.3760674,200,24.063434600830078
1747255001.8860736,202,3.7595269680023193
1747255002.1418967,203,2.6337084770202637
1747255002.4021504,204,4.275252819061279
1747255002.6564295,205,3.547318458557129
1747255003.1712465,207,12.591599464416504
1747255003.6775208,209,3.7933592796325684
1747255004.182362,211,9.064352989196777
1747255004.6950252,213,7.551149368286133
1747255005.2006974,215,10.806767463684082
1747255005.4537613,216,10.583416938781738
1747255005.9678576,218,4.295550346374512
1747255006.223516,219,4.105860233306885
1747255006.481805,220,3.255690097808838
1747255006.7358935,221,6.031668663024902
1747255006.9932184,222,7.654275417327881
1747255007.5019133,224,4.44172477722168
1747255007.770704,225,4.062816143035889
1747255008.8124762,229,7.702596187591553
1747255010.334508,235,4.368363857269287
1747255010.8502605,237,5.949033260345459
1747255011.114823,238,5.321820259094238
1747255011.3679442,239,7.13408899307251
1747255011.8759193,241,8.198034286499023
1747255012.1320474,242,11.607799530029297
1747255012.640568,244,7.768435955047607
1747255012.8949246,245,14.688148498535156
1747255013.1569312,246,11.54963207244873
1747255013.4195879,247,22.495718002319336
1747255014.7569945,252,6.654236316680908
1747255015.02143,253,5.158349514007568
1747255015.2808545,254,6.076079368591309
1747255016.0498998,257,6.715423583984375
1747255016.3041644,258,3.622703790664673
1747255016.556681,259,3.1011176109313965
1747255016.8114316,260,3.962200880050659
1747255017.3206315,262,5.386632919311523
1747255019.3645961,270,9.646247863769531
1747255019.6264794,271,6.777091979980469
1747255020.4013655,274,5.593129634857178
1747255020.6559844,275,8.900758743286133
1747255020.913903,276,8.696993827819824
1747255021.4369884,278,7.779800891876221
1747255021.9448998,280,6.133946418762207
1747255022.4627292,282,4.751494407653809
1747255022.717089,283,4.969021797180176
1747255023.221264,285,2.9077088832855225
1747255023.7277522,287,10.176189422607422
1747255023.9801724,288,7.632259845733643
1747255024.48738,290,8.785859107971191
1747255025.7750602,295,17.787229537963867
1747255026.0359595,296,24.096527099609375
1747255026.2896123,297,14.661781311035156
1747255026.5465083,298,9.588210105895996
1747255028.0687253,304,10.567081451416016
1747255028.5738297,306,5.385801315307617
1747255029.081288,308,7.259203910827637
1747255029.3434632,309,9.654707908630371
1747255030.126366,312,8.924626350402832
1747255030.378058,313,4.867814540863037
1747255031.1509666,316,3.906390428543091
1747255031.6697683,318,9.440668106079102
1747255031.9252942,319,11.902656555175781
1747255032.6939719,322,7.76645565032959
1747255033.2065566,324,4.212620258331299
1747255034.5246007,329,4.171235084533691
1747255034.7792718,330,3.9880974292755127
1747255035.0344672,331,4.911625385284424
1747255035.2888343,332,3.2603018283843994
1747255036.5765338,337,13.191526412963867
1747255036.828154,338,18.578126907348633
1747255037.3426478,340,16.447431564331055
1747255038.1114624,343,6.306525230407715
1747255038.3599584,344,4.541350841522217
1747255038.612567,345,5.459531307220459
1747255038.8677545,346,4.346609115600586
1747255039.3856702,348,7.783726692199707
1747255039.901074,350,4.2089619636535645
1747255040.403152,352,5.896270751953125
1747255040.6553004,353,5.224401473999023
1747255040.9050584,354,6.7483134269714355
1747255041.938056,358,10.982178688049316
1747255042.4544861,360,3.1674485206604004
1747255042.966053,362,4.865047931671143
1747255043.22044,363,2.161426305770874
1747255043.4755561,364,4.312244892120361
1747255043.7290666,365,7.054015159606934
1747255043.9856827,366,6.908558368682861
1747255044.2418346,367,5.319058418273926
1747255044.504923,368,8.912060737609863
1747255046.044226,374,3.5566110610961914
1747255046.8483584,377,6.239459991455078
1747255047.1118813,378,7.025585174560547
1747255048.9201183,385,5.123283386230469
1747255049.173824,386,4.25273323059082
1747255050.1874454,390,6.186379432678223
1747255050.4401557,391,5.202282428741455
1747255050.6923118,392,7.994316577911377
1747255050.9445763,393,7.099245548248291
1747255051.198328,394,6.541558265686035
1747255051.4493825,395,12.483458518981934
1747255051.703144,396,8.060128211975098
1747255051.955832,397,5.954803943634033
1747255052.2091875,398,5.255584716796875
1747255052.4637597,399,4.7252349853515625
1747255052.971808,401,7.374728202819824
1747255053.2228467,402,6.976578235626221
1747255053.7266927,404,7.651521682739258
1747255054.7350855,408,5.5807204246521
1747255054.989157,409,3.5533266067504883
1747255055.7497878,412,4.961905479431152
1747255056.0005515,413,10.20461654663086
1747255056.258185,414,12.202322959899902
1747255056.5089414,415,11.80874252319336
1747255057.2619278,418,16.562917709350586
1747255058.0204172,421,5.184486389160156
1747255058.2722225,422,5.892474174499512
1747255059.0302627,425,7.471672058105469
1747255059.2867308,426,11.6818265914917
1747255060.3295298,430,4.817221164703369
1747255060.5952024,431,6.321482181549072
1747255061.3801951,434,6.494354724884033
1747255061.6444814,435,2.78874135017395
1747255061.9143898,436,3.9761362075805664
1747255062.1774306,437,5.867757797241211
1747255062.43277,438,7.5333709716796875
1747255062.6880744,439,5.6964592933654785
1747255062.9406173,440,3.869084119796753
1747255063.19518,441,5.6546196937561035
1747255063.7092917,443,5.233176231384277
1747255063.9845772,444,5.570741653442383
1747255064.259522,445,4.494042873382568
1747255064.5185838,446,7.466606616973877
1747255065.5478785,450,5.774525165557861
1747255065.8017654,451,9.794939041137695
1747255066.0543644,452,3.956533908843994
1747255066.3102784,453,4.165685176849365
1747255066.562914,454,4.829037666320801
1747255067.0748482,456,3.3575634956359863
1747255067.585785,458,6.93013334274292
1747255068.1034694,460,7.215457439422607
1747255068.3570051,461,8.321921348571777
1747255069.1337595,464,3.91876482963562
1747255069.3924437,465,4.636046886444092
1747255069.6449778,466,6.496013641357422
1747255070.1521277,468,5.113998889923096
1747255070.6742897,470,3.688305377960205
1747255071.7055175,474,9.16213607788086
1747255071.9697897,475,9.3576078414917
1747255072.7412603,478,5.374852657318115
1747255073.0025373,479,8.707725524902344
1747255073.2642734,480,5.970185279846191
1747255073.5114279,481,5.128514766693115
1747255073.7645555,482,5.6985697746276855
1747255074.0168593,483,6.562685966491699
1747255074.268963,484,8.196030616760254
1747255074.774422,486,8.86569881439209
1747255075.0301213,487,7.111621856689453
1747255075.2879887,488,6.6773247718811035
1747255075.5428526,489,19.020488739013672
1747255076.051905,491,16.079187393188477
1747255076.8234968,494,8.03560733795166
1747255077.828771,498,10.332571029663086
1747255078.5983262,501,12.606500625610352
1747255078.859112,502,7.810712814331055
1747255079.1142519,503,8.491340637207031
1747255079.899922,506,10.939566612243652
1747255080.4088478,508,10.488003730773926
1747255080.6694345,509,4.829241752624512
1747255080.9258742,510,4.315638542175293
1747255081.1883686,511,5.1696295738220215
1747255081.4409647,512,9.523061752319336
1747255081.6925883,513,11.369760513305664
1747255081.9443011,514,7.646865367889404
1747255082.7002184,517,3.048109769821167
1747255082.9607217,518,4.806804180145264
1747255083.2240078,519,6.600682735443115
1747255083.4961462,520,6.847075939178467
1747255084.2815561,523,5.877578258514404
1747255086.0737824,530,6.944519996643066
1747255086.8500144,533,7.499866008758545
1747255087.1066823,534,7.383901119232178
1747255087.61524,536,6.2075700759887695
1747255087.871125,537,6.4202094078063965
1747255088.134988,538,5.923923015594482
1747255088.4079938,539,6.488616943359375
1747255088.6774526,540,21.645790100097656
1747255089.2066877,542,9.367999076843262
1747255089.4697537,543,8.745373725891113
1747255089.7241094,544,6.967838764190674
1747255090.2309566,546,4.971296310424805
1747255090.482573,547,8.743733406066895
1747255091.2488143,550,9.76229476928711
1747255091.7727046,552,9.546098709106445
1747255092.276619,554,9.376439094543457
1747255092.5303743,555,7.073996543884277
1747255092.7834916,556,6.095797538757324
1747255094.3219132,562,10.638555526733398
1747255094.5724783,563,8.873384475708008
1747255094.8269148,564,7.211894512176514
1747255095.8323503,568,6.873997211456299
1747255096.5656118,571,4.2563018798828125
1747255097.0600228,573,3.8495004177093506
1747255097.8038242,576,14.726991653442383
1747255098.7885003,580,15.746907234191895
1747255099.7595751,584,13.524734497070312
1747255100.0087073,585,6.193356513977051
1747255100.2610059,586,6.066190719604492
1747255100.7766962,588,6.638099193572998
1747255101.300579,590,10.61417007446289
1747255101.565849,591,6.251458644866943
1747255101.8279812,592,5.833531856536865
1747255102.3695085,594,4.741156578063965
1747255102.8820615,596,7.001311779022217
1747255103.1400576,597,10.997289657592773
1747255103.4054651,598,8.713282585144043
1747255103.6563792,599,11.277283668518066
1747255104.1926835,601,5.564943313598633
1747255104.4711838,602,9.936203956604004
1747255104.7277915,603,4.669393062591553
1747255105.236217,605,7.325872898101807
1747255105.9962068,608,9.872288703918457
1747255106.496702,610,3.488612651824951
1747255107.2640386,613,9.005424499511719
1747255107.5209427,614,5.567110061645508
1747255108.0336554,616,9.093490600585938
1747255108.5409648,618,7.968055725097656
1747255109.0633836,620,12.701556205749512
1747255109.5724902,622,7.428841590881348
1747255109.830991,623,7.867147445678711
1747255110.588871,626,8.073531150817871
1747255111.0937219,628,13.357044219970703
1747255111.3453956,629,5.0742106437683105
1747255112.3498552,633,10.489517211914062
1747255112.8523064,635,4.701584339141846
1747255113.3588202,637,9.066758155822754
1747255114.1221488,640,15.558917999267578
1747255114.374026,641,14.840003967285156
1747255114.6263378,642,9.597037315368652
1747255114.8787463,643,15.734357833862305
1747255115.1332812,644,11.417810440063477
1747255115.3860345,645,5.9012556076049805
1747255116.4092455,649,26.02294158935547
1747255116.9159248,651,6.5746002197265625
1747255117.1692462,652,6.994897842407227
1747255117.4272156,653,7.6927690505981445
1747255117.6792765,654,6.7108354568481445
1747255117.934155,655,5.637385845184326
1747255118.7002282,658,14.791015625
1747255118.9538767,659,6.377856731414795
1747255119.2098331,660,6.787920951843262
1747255120.9965491,667,7.314443111419678
1747255121.7593923,670,5.5670647621154785
1747255123.0564451,675,15.099096298217773
1747255123.3248703,676,18.742095947265625
1747255123.579028,677,8.625680923461914
1747255124.339395,680,9.781338691711426
1747255124.8473713,682,7.413730144500732
1747255125.1018245,683,7.42655086517334
1747255125.360466,684,9.653353691101074
1747255126.1439135,687,7.866232395172119
1747255127.4199183,692,14.13659381866455
1747255127.9294207,694,8.807494163513184
1747255128.1858428,695,4.964321136474609
1747255128.4416533,696,9.80624008178711
1747255128.7064133,697,10.968649864196777
1747255129.2271173,699,6.837217330932617
1747255129.990286,702,17.73128318786621
1747255130.2465787,703,16.513879776000977
1747255130.7569492,705,58.465850830078125
1747255131.793583,709,0.723057746887207
1747255132.051144,710,0.852961003780365
1747255132.5739498,712,0.7148087620735168
1747255133.350607,715,1.340309500694275
1747255133.8519745,717,1.6980966329574585
1747255134.3620477,719,2.7245335578918457
1747255134.6186888,720,4.536907196044922
1747255134.8722649,721,3.6707708835601807
1747255135.378422,723,15.743618965148926
1747255135.8854454,725,3.904801368713379
1747255136.1397548,726,3.8033974170684814
1747255136.3921359,727,4.308277606964111
1747255136.6479561,728,4.48822546005249
1747255136.908716,729,6.035213947296143
1747255137.416988,731,3.7847352027893066
1747255137.670108,732,5.230720520019531
1747255137.9244003,733,4.05363655090332
1747255139.221067,738,4.825638294219971
1747255139.4812698,739,10.063981056213379
1747255139.7373445,740,6.793903350830078
1747255140.2477403,742,5.37339973449707
1747255140.5079944,743,6.019365310668945
1747255140.7630353,744,5.611329555511475
1747255141.0177546,745,5.871411323547363
1747255142.8383842,752,9.603887557983398
1747255143.5928288,755,7.236136436462402
1747255143.851647,756,10.960653305053711
1747255144.3477585,758,6.032471179962158
1747255145.593003,763,10.581132888793945
1747255145.844511,764,13.432246208190918
1747255146.091263,765,54.47663116455078
1747255146.8331254,768,14.015263557434082
1747255147.2865365,769,5.248088836669922
1747255148.026843,772,7.715611934661865
1747255148.2726626,773,3.7301113605499268
1747255148.7703822,775,4.855533599853516
1747255149.0252388,776,2.362201690673828
1747255149.5195942,778,3.3776767253875732
1747255149.7697752,779,4.9089789390563965
1747255150.0174863,780,4.134613513946533
1747255150.2654092,781,2.5668234825134277
1747255150.515336,782,3.8113718032836914
1747255151.9798381,788,2.166029214859009
1747255152.2225275,789,4.828487396240234
1747255152.708228,791,3.7420237064361572
1747255153.203194,793,7.993362903594971
1747255153.696641,795,4.989324569702148
1747255153.9409547,796,4.27774715423584
1747255154.6855333,799,5.860899925231934
1747255154.941209,800,3.4569461345672607
1747255155.933791,804,5.531973838806152
1747255156.185596,805,6.092670440673828
1747255156.432957,806,2.0794858932495117
1747255156.6793919,807,5.873262882232666
1747255157.4182606,810,9.62053394317627
1747255158.1673508,813,10.506800651550293
1747255159.4111927,818,4.797037124633789
1747255159.661311,819,5.94684362411499
1747255160.1652966,821,19.326391220092773
1747255160.4098318,822,15.252163887023926
1747255160.652511,823,7.371016025543213
1747255161.1383045,825,12.09701919555664
1747255161.3806984,826,7.810979843139648
1747255161.6233494,827,4.029919147491455
1747255161.8654277,828,5.999494552612305
1747255162.8639414,832,6.665446758270264
1747255163.1156657,833,9.182743072509766
1747255163.6176476,835,5.330923557281494
1747255163.8652923,836,5.859476089477539
1747255164.1177008,837,8.259675979614258
1747255164.6112545,839,6.493307590484619
1747255164.859029,840,5.813427925109863
1747255165.6025112,843,9.014585494995117
1747255166.0948203,845,5.328533172607422
1747255167.3112195,850,4.574862480163574
1747255167.55281,851,7.0221848487854
1747255168.2876613,854,6.919369220733643
1747255169.0145257,857,8.212739944458008
1747255169.747233,860,8.723734855651855
1747255170.2455828,862,7.717307090759277
1747255170.9891047,865,8.700186729431152
1747255171.23286,866,5.9612298011779785
1747255172.2295241,870,10.47040843963623
1747255172.4823778,871,9.865955352783203
1747255175.0394328,881,9.309850692749023
1747255175.5524807,883,11.380927085876465
1747255175.8147938,884,10.23742961883545
1747255176.0706286,885,4.13606071472168
1747255176.3245482,886,3.7809150218963623
1747255176.8395512,888,9.631730079650879
1747255177.3586705,890,11.059528350830078
1747255177.8789656,892,5.244857311248779
1747255178.6553884,895,8.372973442077637
1747255179.1721804,897,4.7077107429504395
1747255179.4338531,898,18.640579223632812
1747255180.197897,901,9.42928695678711
1747255180.459119,902,10.40358829498291
1747255180.976281,904,5.3404860496521
1747255181.4880605,906,3.7672529220581055
1747255181.740156,907,6.127165794372559
1747255181.9916973,908,5.951209545135498
1747255182.4972856,910,8.80013656616211
1747255182.7524993,911,8.864181518554688
1747255183.5079627,914,14.904720306396484
1747255184.5296006,918,6.457543849945068
1747255184.7890813,919,11.6459321975708
1747255185.2976277,921,36.66026306152344
1747255185.8123636,923,25.45730972290039
1747255186.837153,927,5.080979347229004
1747255187.0905848,928,2.814859390258789
1747255187.3464777,929,4.0771002769470215
1747255187.606612,930,4.657429218292236
1747255187.862619,931,4.938198566436768
1747255188.1257856,932,4.596094608306885
1747255188.3924599,933,8.787704467773438
1747255188.900717,935,4.172313213348389
1747255189.9346995,939,4.56734037399292
1747255190.4399548,941,7.118410110473633
1747255190.7037623,942,7.325991630554199
1747255191.4705868,945,9.849818229675293
1747255192.4937186,949,4.421405792236328
1747255193.2836378,952,4.781800746917725
1747255193.8141272,954,7.311435222625732
1747255194.0742543,955,2.4903788566589355
1747255194.3273213,956,9.538775444030762
1747255195.34312,960,4.137860298156738
1747255195.8626308,962,8.918010711669922
1747255196.1291175,963,7.100120544433594
1747255196.384518,964,5.587971210479736
1747255196.6399508,965,5.456718444824219
1747255197.1578977,967,8.151920318603516
1747255197.4100745,968,9.674111366271973
1747255198.1821682,971,12.237524032592773
1747255199.4469926,976,11.063828468322754
1747255199.9538689,978,6.835744380950928
1747255200.2044642,979,4.575507164001465
1747255200.7066586,981,3.18749737739563
1747255200.9805663,982,4.824092388153076
1747255202.0255795,986,6.9446635246276855
1747255202.5612655,988,8.727413177490234
1747255202.8234136,989,4.726376056671143
1747255203.0818565,990,5.833595275878906
1747255203.6042047,992,6.145571708679199
1747255204.109271,994,7.853407382965088
1747255204.3618774,995,11.85025691986084
1747255204.6157045,996,6.117343425750732
1747255205.1341784,998,8.551934242248535
1747255205.395382,999,9.604601860046387
1747255205.9117193,1001,8.843050003051758
1747255206.1711757,1002,8.040986061096191
1747255206.424956,1003,14.833595275878906
1747255206.6799417,1004,5.626687049865723
1747255206.9330854,1005,9.773770332336426
1747255207.186164,1006,9.213357925415039
1747255208.4569929,1011,13.407257080078125
1747255208.9664,1013,11.801594734191895
1747255209.4725008,1015,3.7194230556488037
1747255209.72483,1016,4.467382907867432
1747255209.9774792,1017,12.451606750488281
1747255211.2175076,1022,8.62246036529541
1747255212.2136316,1026,14.855289459228516
1747255212.7154055,1028,15.175771713256836
1747255212.983876,1029,8.771591186523438
1747255214.4998236,1035,5.110386848449707
1747255214.7559261,1036,9.031923294067383
1747255215.0213015,1037,5.398067474365234
1747255215.2794127,1038,6.768228054046631
1747255215.5443678,1039,5.617751598358154
1747255216.574074,1043,4.083443641662598
1747255217.085747,1045,7.27958345413208
1747255217.3432596,1046,8.552241325378418
1747255218.8948736,1052,15.30933666229248
1747255219.1695485,1053,7.152300834655762
1747255219.9625685,1056,9.739168167114258
1747255220.475668,1058,9.926995277404785
1747255220.7323554,1059,5.974078178405762
1747255220.9923072,1060,8.20570182800293
1747255221.5106268,1062,6.258839130401611
1747255222.28902,1065,9.091525077819824
1747255222.5422962,1066,12.01840877532959
1747255222.7965283,1067,11.756072044372559
1747255223.304886,1069,10.025696754455566
1747255223.5587456,1070,10.877828598022461
1747255223.8114307,1071,6.351200580596924
1747255224.0696702,1072,6.591202735900879
1747255224.323187,1073,5.277101039886475
1747255224.575642,1074,9.098389625549316
1747255225.3424685,1077,10.279826164245605
1747255225.6006985,1078,8.14379596710205
1747255226.1048539,1080,10.412205696105957
1747255226.356533,1081,10.061711311340332
1747255226.6180294,1082,7.010688781738281
1747255227.3872736,1085,3.9201748371124268
1747255227.6394913,1086,9.361808776855469
1747255227.8953414,1087,11.732200622558594
1747255228.9261377,1091,5.701653003692627
1747255229.1818767,1092,9.66634750366211
1747255229.4440093,1093,10.292311668395996
1747255230.7639253,1098,15.560842514038086
1747255231.2790818,1100,7.099926471710205
1747255231.7916882,1102,9.802701950073242
1747255232.043302,1103,4.861418724060059
1747255232.2941933,1104,10.011384963989258
1747255233.0566068,1107,4.272193431854248
1747255233.307781,1108,10.943354606628418
1747255233.5583766,1109,10.698918342590332
1747255233.8122423,1110,11.168334007263184
1747255234.0638955,1111,9.311164855957031
1747255234.3263123,1112,5.043420314788818
1747255234.582791,1113,14.446192741394043
1747255234.838179,1114,11.02862548828125
1747255235.3448985,1116,12.679815292358398
1747255236.1063285,1119,9.396530151367188
1747255236.6153083,1121,6.1807661056518555
1747255236.8742867,1122,25.073226928710938
1747255237.6453128,1125,7.676557540893555
1747255237.899396,1126,9.199274063110352
1747255238.4193182,1128,6.15008020401001
1747255238.6788938,1129,7.153621196746826
1747255238.941564,1130,6.846874713897705
1747255239.1971238,1131,11.056071281433105
1747255239.4468145,1132,11.202837944030762
1747255239.9583178,1134,1.9182651042938232
1747255240.2117481,1135,10.396746635437012
1747255240.465037,1136,12.314862251281738
1747255241.227793,1139,13.352590560913086
1747255241.995272,1142,12.896493911743164
1747255242.7539349,1145,9.017016410827637
1747255243.0091982,1146,4.183468341827393
1747255243.5142088,1148,55.42991256713867
1747255243.7654533,1149,22.97344970703125
1747255244.0183299,1150,32.38320541381836
1747255244.2710903,1151,32.46388626098633
1747255244.5261667,1152,7.95599889755249
1747255244.7797298,1153,3.7037079334259033
1747255245.2869713,1155,2.7741410732269287
1747255246.5518298,1160,8.066879272460938
1747255247.065686,1162,2.558422565460205
1747255247.5788777,1164,5.068734645843506
1747255248.092653,1166,3.807896137237549
1747255248.3461838,1167,4.841172218322754
1747255249.8854787,1173,5.140082836151123
1747255250.1385605,1174,3.8829634189605713
1747255250.6597147,1176,4.079989433288574
1747255250.9179375,1177,2.928894519805908
1747255251.1715858,1178,5.6067914962768555
1747255252.1963518,1182,2.60723614692688
1747255252.703608,1184,6.9338154792785645
1747255253.2129717,1186,3.4944546222686768
1747255253.7254703,1188,7.408583641052246
1747255253.981801,1189,8.119841575622559
1747255254.2413254,1190,5.370887756347656
1747255255.0108187,1193,10.23408317565918
1747255255.2724648,1194,2.095128059387207
1747255255.5320504,1195,6.5572381019592285
1747255256.0448227,1197,5.9743266105651855
1747255256.3023896,1198,7.056499481201172
1747255257.0737948,1201,9.368311882019043
1747255257.3476524,1202,3.832885980606079
1747255258.1321363,1205,8.083977699279785
1747255258.3957624,1206,4.150939464569092
1747255258.6517239,1207,7.011362552642822
1747255259.164142,1209,2.8048386573791504
1747255260.1795585,1213,5.069904804229736
1747255260.4308243,1214,2.8749310970306396
1747255260.681945,1215,3.082792043685913
1747255261.1840065,1217,9.06913948059082
1747255261.4404056,1218,6.067019939422607
1747255262.7051399,1223,12.452852249145508
1747255263.2087607,1225,5.09609842300415
1747255263.9741716,1228,6.8399248123168945
1747255264.2291827,1229,11.331034660339355
1747255264.995707,1232,9.514120101928711
1747255265.250782,1233,6.078963756561279
1747255266.566677,1238,4.848344326019287
1747255267.0834842,1240,6.748333930969238
1747255267.3372831,1241,6.321642875671387
1747255267.590872,1242,10.61394214630127
1747255267.842884,1243,5.415274143218994
1747255268.0957592,1244,8.762067794799805
1747255268.3494976,1245,9.352112770080566
1747255268.6010163,1246,5.019807815551758
1747255269.3568919,1249,10.847557067871094
1747255269.6078236,1250,7.006643772125244
1747255269.8675222,1251,8.281896591186523
1747255270.119249,1252,8.10104751586914
1747255270.6267998,1254,7.938813209533691
1747255271.1330473,1256,10.650135040283203
1747255271.3853638,1257,2.7548389434814453
1747255272.1506245,1260,13.042800903320312
1747255272.4042606,1261,6.863733768463135
1747255273.1785808,1264,7.191538333892822
1747255273.935036,1267,17.545188903808594
1747255274.9498413,1271,15.57618236541748
1747255276.21492,1276,7.3614912033081055
1747255276.4687338,1277,19.07861328125
1747255276.7233899,1278,12.924576759338379
1747255277.7524016,1282,3.356412172317505
1747255278.5217335,1285,8.470991134643555
1747255279.809867,1290,10.208817481994629
1747255280.5738199,1293,6.524112224578857
1747255281.3377657,1296,10.48974609375
1747255281.8465533,1298,8.885370254516602
1747255282.1005006,1299,7.501396656036377
1747255282.8615046,1302,7.8158345222473145
1747255283.8771942,1306,5.54008150100708
1747255284.8798163,1310,8.414859771728516
1747255285.891633,1314,7.743550777435303
1747255286.1456418,1315,5.583776473999023
1747255287.4388027,1320,13.179094314575195
1747255287.9481103,1322,12.678520202636719
1747255288.2031586,1323,10.885400772094727
1747255288.7162678,1325,9.576591491699219
1747255288.969124,1326,5.732230186462402
1747255289.475004,1328,8.555427551269531
1747255291.2579138,1335,11.419551849365234
1747255293.5489285,1344,7.444957256317139
1747255293.8008695,1345,11.078466415405273
1747255294.3152602,1347,11.85891342163086
1747255294.5769968,1348,8.76756763458252
1747255295.3510706,1351,15.853065490722656
1747255295.613063,1352,6.370659828186035
1747255296.1297133,1354,7.241039752960205
1747255297.1634395,1358,6.142115592956543
1747255297.6743944,1360,11.03773307800293
1747255298.7206633,1364,18.07866096496582
1747255298.9846206,1365,3.216191530227661
1747255299.2528007,1366,11.56408405303955
1747255299.506144,1367,12.254016876220703
1747255299.757868,1368,20.493345260620117
1747255300.7757638,1372,8.451998710632324
1747255301.0340729,1373,11.71037769317627
1747255301.5430837,1375,16.407270431518555
1747255301.7971528,1376,9.188712120056152
1747255302.8235664,1380,3.5418429374694824
1747255304.1177316,1385,7.3566131591796875
1747255304.3789196,1386,5.09878396987915
1747255305.401226,1390,2.5005764961242676
1747255306.1672046,1393,11.472288131713867
1747255306.9331574,1396,12.267016410827637
1747255307.1935236,1397,7.345560073852539
1747255307.7015514,1399,8.457107543945312
1747255307.95469,1400,10.826194763183594
1747255308.7155702,1403,16.064538955688477
1747255309.2297738,1405,13.067078590393066
1747255311.2918043,1413,3.8309547901153564
1747255312.064553,1416,10.417389869689941
1747255312.3178225,1417,17.36368751525879
1747255312.8394127,1419,8.03591251373291
1747255313.3685217,1421,14.6201171875
1747255313.6259613,1422,12.360518455505371
1747255315.8871663,1431,12.170177459716797
1747255316.1416469,1432,8.874874114990234
1747255317.1488004,1436,11.452625274658203
1747255317.6664908,1438,9.097749710083008
1747255317.9209015,1439,17.209819793701172
1747255318.1743138,1440,3.6998260021209717
1747255318.4318259,1441,15.319476127624512
1747255319.2070146,1444,17.101226806640625
1747255319.7223148,1446,4.493093490600586
1747255319.9793618,1447,17.74593734741211
1747255320.2348607,1448,10.913326263427734
1747255320.4887536,1449,12.295306205749512
1747255320.7487376,1450,12.660097122192383
1747255321.0035143,1451,14.392709732055664
1747255321.2570794,1452,3.2300844192504883
1747255321.7660854,1454,9.40381145477295
1747255322.0204792,1455,6.452941417694092
1747255322.2730548,1456,15.929532051086426
1747255322.5255454,1457,9.35184097290039
1747255322.778966,1458,19.102739334106445
1747255323.0327506,1459,21.077306747436523
1747255323.2865152,1460,9.946270942687988
1747255323.544023,1461,10.442376136779785
1747255324.0546875,1463,10.688096046447754
1747255326.035563,1470,9.759076118469238
1747255326.805003,1473,24.97635841369629
1747255327.058782,1474,16.799518585205078
1747255327.5782225,1476,13.284263610839844
1747255327.8410606,1477,22.303096771240234
1747255328.8676023,1481,8.44517993927002
1747255329.1237652,1482,20.86438751220703
1747255329.3898838,1483,6.467310428619385
1747255330.4157195,1487,5.448749542236328
1747255330.6748042,1488,12.508872985839844
1747255330.9378662,1489,15.28364372253418
1747255331.1918383,1490,9.431004524230957
1747255331.4495761,1491,19.28095245361328
1747255331.962824,1493,7.572695732116699
1747255332.2232635,1494,17.97077178955078
1747255333.2374349,1498,14.352375030517578
1747255333.4949586,1499,17.58309555053711
1747255333.7459407,1500,17.46401023864746
1747255334.2482765,1502,14.123230934143066
1747255335.0092282,1505,13.96406364440918
1747255336.0398614,1509,17.728437423706055
1747255336.295354,1510,11.73262882232666
1747255336.555966,1511,7.026569366455078
1747255337.0647628,1513,8.81953239440918
1747255337.5737822,1515,26.297101974487305
1747255337.833935,1516,28.634824752807617
1747255339.6257784,1523,4.332503318786621
1747255340.3844807,1526,18.502899169921875
1747255340.894164,1528,12.901717185974121
1747255342.4203155,1534,9.019899368286133
1747255343.1833858,1537,13.288508415222168
1747255343.4400196,1538,5.989914894104004
1747255344.2007864,1541,11.501814842224121
1747255345.2074223,1545,8.212532997131348
1747255345.715046,1547,2.915114402770996
1747255345.9692109,1548,23.119935989379883
1747255346.7402139,1551,13.503668785095215
1747255346.992947,1552,6.817623615264893
1747255347.2478623,1553,8.441020965576172
1747255347.7609956,1555,11.008865356445312
1747255348.2819574,1557,4.417531490325928
1747255349.5809875,1562,15.95048999786377
1747255350.1119304,1564,0.5517815351486206
1747255350.3756142,1565,14.934019088745117
1747255350.640106,1566,4.759894847869873
1747255351.1619868,1568,25.09355354309082
1747255351.6784887,1570,5.027573585510254
1747255351.9416223,1571,16.09157371520996
1747255352.1949232,1572,11.923578262329102
1747255352.4465332,1573,14.685403823852539
1747255353.2056005,1576,13.265746116638184
1747255353.7124956,1578,2.1405081748962402
1747255353.962993,1579,15.636693954467773
1747255354.2173247,1580,9.84553050994873
1747255354.472203,1581,15.835183143615723
1747255354.7298071,1582,15.878388404846191
1747255355.5133748,1585,19.006006240844727
1747255356.7889993,1590,8.866663932800293
1747255358.0969043,1595,12.219011306762695
1747255358.3549824,1596,19.81948471069336
1747255358.6133876,1597,17.654775619506836
1747255359.6370366,1601,8.509567260742188
1747255359.8938825,1602,28.49378776550293
1747255360.1486025,1603,8.94433307647705
1747255361.9314535,1610,11.38081169128418
1747255362.184372,1611,9.963970184326172
1747255362.6892624,1613,9.242255210876465
1747255362.9435947,1614,17.65706443786621
1747255363.449221,1616,18.20388412475586
1747255364.4715376,1620,7.375227451324463
1747255364.9894319,1622,8.848400115966797
1747255365.5061336,1624,11.0961332321167
1747255366.011257,1626,5.801281452178955
1747255366.2646606,1627,11.446349143981934
1747255367.2817357,1631,4.81282901763916
1747255368.3061993,1635,17.626726150512695
1747255368.560614,1636,13.766560554504395
1747255368.8145707,1637,16.886991500854492
1747255369.0663726,1638,41.115814208984375
1747255369.5698872,1640,12.899627685546875
1747255369.8315277,1641,25.7861328125
1747255371.1026013,1646,12.092479705810547
1747255371.3549645,1647,16.314285278320312
1747255371.864511,1649,2.48201584815979
1747255372.3723269,1651,20.09110450744629
1747255372.6252687,1652,22.0601749420166
1747255372.877139,1653,15.646903991699219
1747255373.1295872,1654,11.441238403320312
1747255373.6407473,1656,18.946495056152344
1747255374.158644,1658,21.146345138549805
1747255375.1821275,1662,15.847514152526855
1747255375.6924462,1664,19.075746536254883
1747255376.2066977,1666,7.0140557289123535
1747255376.9735563,1669,12.051839828491211
1747255377.2273,1670,8.512247085571289
1747255378.2469745,1674,8.604659080505371
1747255379.0230212,1677,14.703022003173828
1747255379.530063,1679,23.603294372558594
1747255379.787213,1680,3.841447591781616
1747255380.0410485,1681,10.827703475952148
1747255380.2972956,1682,16.313709259033203
1747255381.0585709,1685,17.14777374267578
1747255381.3103898,1686,10.927899360656738
1747255381.5628328,1687,33.37422180175781
1747255381.8179865,1688,17.14060401916504
1747255382.0697095,1689,3.319404363632202
1747255382.3234599,1690,12.273568153381348
1747255383.0915003,1693,9.95013427734375
1747255383.3452158,1694,11.083463668823242
1747255383.5967214,1695,16.880977630615234
1747255384.0993874,1697,9.8867769241333
1747255384.3501644,1698,11.812270164489746
1747255384.6042755,1699,8.702269554138184
1747255384.85855,1700,20.19877052307129
1747255385.3674827,1702,6.193674087524414
1747255385.8737106,1704,19.01474952697754
1747255386.657244,1707,14.303177833557129
1747255387.1723034,1709,14.841163635253906
1747255387.4321163,1710,9.755413055419922
1747255387.686134,1711,26.086328506469727
1747255387.9396968,1712,2.490496873855591
1747255389.4704652,1718,13.091423988342285
1747255389.7224822,1719,9.778003692626953
1747255390.4723206,1722,2.8085529804229736
1747255390.725204,1723,12.801642417907715
1747255390.9773333,1724,9.828757286071777
1747255391.2293901,1725,11.313905715942383
1747255392.498008,1730,11.266183853149414
1747255394.5423567,1738,21.530902862548828
1747255394.7958,1739,12.08417797088623
1747255395.0609329,1740,5.335934638977051
1747255395.840771,1743,13.496723175048828
1747255396.3489962,1745,2.0602877140045166
1747255397.1120725,1748,6.441313743591309
1747255397.364098,1749,6.272289276123047
1747255397.6221483,1750,3.9781999588012695
1747255397.8767126,1751,6.332348823547363
1747255398.3910182,1753,4.0256428718566895
1747255398.6519694,1754,9.510551452636719
1747255399.424337,1757,10.414802551269531
1747255400.6938539,1762,8.28349781036377
1747255400.9453135,1763,15.801619529724121
1747255401.447681,1765,8.701696395874023
1747255401.7001755,1766,8.58740234375
1747255402.2050617,1768,2.399657964706421
1747255403.972891,1775,26.95737648010254
1747255404.2315238,1776,22.34031105041504
1747255404.491572,1777,13.486222267150879
1747255405.2657363,1780,21.110395431518555
1747255405.5256927,1781,9.822747230529785
1747255406.3263285,1784,18.813262939453125
1747255406.5902774,1785,8.823274612426758
1747255406.8538647,1786,6.870961666107178
1747255407.1131537,1787,8.418710708618164
1747255407.6311412,1789,22.407615661621094
1747255407.8880184,1790,27.361347198486328
1747255408.398711,1792,19.05320167541504
1747255408.904768,1794,9.91201400756836
1747255409.4160047,1796,31.070993423461914
1747255409.673179,1797,13.871068000793457
1747255410.4378889,1800,13.001771926879883
1747255410.9460263,1802,14.672117233276367
1747255411.205272,1803,31.104259490966797
1747255411.4589279,1804,15.510677337646484
1747255412.490674,1808,18.492130279541016
1747255413.0028725,1810,7.647984027862549
1747255414.0205495,1814,13.69536018371582
1747255414.528948,1816,2.8457858562469482
1747255415.0458288,1818,19.521224975585938
1747255415.3100889,1819,2.5104775428771973
1747255416.3396535,1823,8.828985214233398
1747255417.1000242,1826,17.300174713134766
1747255417.352603,1827,7.5425920486450195
1747255417.8565109,1829,11.957927703857422
1747255418.1097286,1830,9.180505752563477
1747255418.6127775,1832,16.801292419433594
1747255418.8659697,1833,1.4458882808685303
1747255419.1176946,1834,27.238908767700195
1747255419.6192276,1836,18.329547882080078
1747255419.8744657,1837,14.252531051635742
1747255420.1343548,1838,9.887198448181152
1747255421.6752687,1844,6.627992153167725
1747255421.9339733,1845,13.37136173248291
1747255422.1919677,1846,16.76813507080078
1747255422.447202,1847,30.022775650024414
1747255422.7088091,1848,10.225447654724121
1747255423.4817839,1851,12.116568565368652
1747255423.9905376,1853,1.2710330486297607
1747255424.7578566,1856,9.149568557739258
1747255425.7688875,1860,10.543238639831543
1747255426.8001986,1864,6.267865180969238
1747255427.054438,1865,26.66480827331543
1747255427.3160372,1866,1.3741238117218018
1747255427.5709968,1867,7.000639915466309
1747255428.5847454,1871,11.734441757202148
1747255428.8458364,1872,6.528263092041016
1747255429.1082053,1873,10.34624195098877
1747255429.3664358,1874,6.868376731872559
1747255429.621489,1875,5.743441104888916
1747255430.1325305,1877,4.604664325714111
1747255430.6423433,1879,10.354158401489258
1747255430.8975976,1880,10.071776390075684
1747255431.657987,1883,3.411165475845337
1747255431.9098322,1884,16.838491439819336
1747255432.420352,1886,6.927517890930176
1747255432.9248707,1888,4.079944610595703
1747255433.43795,1890,14.1537446975708
1747255433.691787,1891,25.751157760620117
1747255434.7116706,1895,14.295971870422363
1747255435.7415845,1899,1.0559465885162354
1747255436.2551138,1901,17.374263763427734
1747255436.5144105,1902,7.814189910888672
1747255437.5617466,1906,18.84710121154785
1747255438.0918117,1908,12.8641996383667
1747255438.3457866,1909,25.07609748840332
1747255438.6010737,1910,4.840446472167969
1747255439.3645148,1913,11.957174301147461
1747255440.1230915,1916,12.630373001098633
1747255440.630355,1918,2.9693257808685303
1747255442.140948,1924,12.637014389038086
1747255442.3868988,1925,16.607187271118164
1747255442.6333144,1926,18.567588806152344
1747255443.1255877,1928,5.7410149574279785
1747255443.3707192,1929,16.464794158935547
1747255444.1083567,1932,8.483341217041016
1747255444.8660195,1935,18.834157943725586
1747255445.1233256,1936,25.0211181640625
1747255445.8767478,1939,10.144644737243652
1747255446.1316915,1940,16.86690902709961
1747255446.3828022,1941,9.129590034484863
1747255446.6415741,1942,6.292504787445068
1747255447.4133794,1945,19.058664321899414
1747255447.923097,1947,8.39051628112793
1747255448.6958592,1950,11.749919891357422
1747255448.9558916,1951,22.195158004760742
1747255449.465636,1953,4.501770973205566
1747255450.2241213,1956,6.860541820526123
1747255451.243849,1960,5.831902027130127
1747255451.4978578,1961,23.28053855895996
1747255451.749075,1962,7.260395526885986
1747255452.002988,1963,9.728485107421875
1747255452.260954,1964,2.301959991455078
1747255452.7654161,1966,4.485651969909668
1747255453.0239534,1967,4.698078155517578
1747255453.282281,1968,25.4344482421875
1747255453.5336974,1969,19.368419647216797
1747255455.0518255,1975,33.391231536865234
1747255455.5641062,1977,18.198728561401367
1747255455.823184,1978,3.0077383518218994
1747255456.07538,1979,18.872278213500977
1747255456.3271334,1980,8.892779350280762
1747255456.5788023,1981,15.41702651977539
1747255456.8379505,1982,7.2325053215026855
1747255457.0909822,1983,3.2957587242126465
1747255457.6007288,1985,3.422475576400757
1747255458.1142793,1987,13.32640266418457
1747255458.3703418,1988,10.126298904418945
1747255458.62427,1989,15.778149604797363
1747255459.1332939,1991,19.07781982421875
1747255459.396722,1992,8.442203521728516
1747255459.6530974,1993,21.549388885498047
1747255460.1623511,1995,3.1850287914276123
1747255461.1779416,1999,9.504559516906738


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_43_494819-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254950.7141786,0,0.005104219540953636
1747254951.479497,3,-0.007381218019872904
1747254951.722625,4,-0.006077817641198635
1747254953.1911156,10,-0.023585570976138115
1747254953.4314563,11,-0.03263738006353378
1747254954.1591651,14,-0.04153124615550041
1747254954.406811,15,-0.04431697726249695
1747254955.1273177,18,0.09668689966201782
1747254955.3704703,19,0.27644380927085876
1747254955.611393,20,0.5030474066734314
1747254956.0992134,22,0.601498544216156
1747254956.339984,23,0.03994249925017357
1747254957.0852962,26,0.9725543856620789
1747254957.3317714,27,1.8495911359786987
1747254958.819133,33,2.4120028018951416
1747254959.5512643,36,0.1285998821258545
1747254959.801687,37,0.18123416602611542
1747254960.048626,38,0.0665624737739563
1747254960.298016,39,0.36082950234413147
1747254960.5421782,40,0.7634605765342712
1747254962.2623599,47,0.1536293774843216
1747254962.509624,48,0.17099444568157196
1747254962.7559083,49,0.5679429769515991
1747254963.2470512,51,2.1742684841156006
1747254963.4906905,52,0.9154033660888672
1747254963.9862905,54,0.5963625311851501
1747254964.7672863,57,1.4068716764450073
1747254965.4999213,60,0.685774564743042
1747254965.7494748,61,1.0592368841171265
1747254965.998405,62,1.474544882774353
1747254966.2441368,63,1.8488750457763672
1747254966.7305937,65,1.1219701766967773
1747254966.9790115,66,0.7208278179168701
1747254967.2223096,67,0.31798359751701355
1747254967.4711554,68,0.34656235575675964
1747254967.9610536,70,0.5881068706512451
1747254968.2061114,71,0.7919419407844543
1747254969.6827707,77,2.043607473373413
1747254970.2017884,79,0.5440138578414917
1747254970.455832,80,0.5419904589653015
1747254970.9646726,82,0.7028281092643738
1747254971.214886,83,0.47522541880607605
1747254971.717458,85,0.7269964218139648
1747254972.7240248,89,1.0925952196121216
1747254972.977513,90,0.5320978164672852
1747254974.248909,95,0.8919326066970825
1747254975.3402274,99,0.7653089165687561
1747254975.6113179,100,0.9775320291519165
1747254976.3808868,103,0.8507910966873169
1747254977.1612897,106,0.803779125213623
1747254977.422032,107,1.753220796585083
1747254977.9509637,109,3.068666458129883
1747254979.2527308,114,0.5286387801170349
1747254979.760141,116,0.3646795451641083
1747254981.0310261,121,0.6121847033500671
1747254982.0521023,125,0.5867807269096375
1747254982.3072238,126,0.56903475522995
1747254982.8231506,128,1.4993513822555542
1747254983.3305554,130,1.2975906133651733
1747254983.5849075,131,1.3875750303268433
1747254983.8401961,132,1.374403715133667
1747254984.8911533,136,0.5492472052574158
1747254985.1498494,137,0.4432838559150696
1747254986.6859696,143,0.6328839659690857
1747254986.9397795,144,0.7539263367652893
1747254987.4459176,146,0.5182926058769226
1747254987.6970441,147,0.4358005225658417
1747254988.4704835,150,0.6239886283874512
1747254990.2945378,157,0.7440525889396667
1747254990.7980578,159,0.540235698223114
1747254991.0578268,160,0.7519299387931824
1747254991.5633423,162,1.1093295812606812
1747254992.0705943,164,0.8066655993461609
1747254992.5805755,166,0.4243108332157135
1747254993.6048927,170,0.7265194654464722
1747254993.8609328,171,0.5127971172332764
1747254994.1196413,172,0.5459678173065186
1747254994.9069562,175,1.1963562965393066
1747254995.1687267,176,0.6800493597984314
1747254995.4299743,177,0.7329732775688171
1747254995.6832175,178,1.2323803901672363
1747254996.2000008,180,1.2703553438186646
1747254996.4566967,181,0.908465564250946
1747254997.2193615,184,0.47966933250427246
1747254997.47494,185,0.30212831497192383
1747254997.7311058,186,0.5196723341941833
1747254998.5062935,189,0.567326545715332
1747254998.7643137,190,0.2836143672466278
1747254999.0349452,191,0.5627937912940979
1747254999.3019643,192,1.0799510478973389
1747255000.081831,195,1.2177374362945557
1747255001.1177537,199,0.86412113904953
1747255001.3763,200,2.406343460083008
1747255001.886333,202,0.37595269083976746
1747255002.1421497,203,0.2633708417415619
1747255002.4023523,204,0.42752528190612793
1747255002.6566935,205,0.35473185777664185
1747255003.1715086,207,1.2591599225997925
1747255003.677737,209,0.3793359398841858
1747255004.1825955,211,0.9064353108406067
1747255004.6952252,213,0.7551149725914001
1747255005.2008834,215,1.080676794052124
1747255005.4540064,216,1.0583417415618896
1747255005.9680605,218,0.4295550286769867
1747255006.22375,219,0.41058602929115295
1747255006.4820487,220,0.3255690038204193
1747255006.7361326,221,0.6031668782234192
1747255006.9934192,222,0.7654275298118591
1747255007.5021293,224,0.4441724717617035
1747255007.7709448,225,0.40628162026405334
1747255008.8127167,229,0.7702596187591553
1747255010.334838,235,0.4368363916873932
1747255010.8504715,237,0.5949033498764038
1747255011.1151304,238,0.5321820378303528
1747255011.3681767,239,0.713408887386322
1747255011.8761299,241,0.8198034167289734
1747255012.1323066,242,1.1607799530029297
1747255012.6408384,244,0.7768436074256897
1747255012.895132,245,1.4688148498535156
1747255013.1571653,246,1.1549632549285889
1747255013.4197955,247,2.2495718002319336
1747255014.757224,252,0.6654236316680908
1747255015.0216458,253,0.5158349871635437
1747255015.2810853,254,0.6076079607009888
1747255016.0501304,257,0.6715423464775085
1747255016.3043644,258,0.36227038502693176
1747255016.5569682,259,0.31011176109313965
1747255016.8116877,260,0.3962200880050659
1747255017.3209167,262,0.5386633276939392
1747255019.3648105,270,0.96462482213974
1747255019.626688,271,0.6777092218399048
1747255020.4016838,274,0.5593129992485046
1747255020.6561747,275,0.8900758624076843
1747255020.9141152,276,0.8696994185447693
1747255021.4372284,278,0.7779800891876221
1747255021.9450927,280,0.6133946776390076
1747255022.4629338,282,0.4751494526863098
1747255022.7173088,283,0.496902197599411
1747255023.2216089,285,0.29077088832855225
1747255023.7280228,287,1.017619013786316
1747255023.9804702,288,0.7632259726524353
1747255024.4875848,290,0.878585934638977
1747255025.775356,295,1.7787230014801025
1747255026.0363576,296,2.4096527099609375
1747255026.2898674,297,1.4661781787872314
1747255026.5467885,298,0.9588209986686707
1747255028.06893,304,1.0567082166671753
1747255028.5740647,306,0.5385801196098328
1747255029.0815635,308,0.7259203791618347
1747255029.3441615,309,0.9654707908630371
1747255030.1265748,312,0.8924626708030701
1747255030.3782575,313,0.48678144812583923
1747255031.1512444,316,0.3906390368938446
1747255031.6700506,318,0.9440668225288391
1747255031.9257016,319,1.1902656555175781
1747255032.6942494,322,0.7766456007957458
1747255033.2068052,324,0.4212620258331299
1747255034.52483,329,0.4171235263347626
1747255034.7794924,330,0.3988097608089447
1747255035.0347025,331,0.4911625385284424
1747255035.2890298,332,0.3260301947593689
1747255036.5767522,337,1.3191527128219604
1747255036.8283808,338,1.857812762260437
1747255037.3429031,340,1.6447432041168213
1747255038.1117098,343,0.6306525468826294
1747255038.3601706,344,0.45413509011268616
1747255038.6127956,345,0.5459531545639038
1747255038.8679552,346,0.4346609115600586
1747255039.3858945,348,0.7783727049827576
1747255039.9012728,350,0.4208962023258209
1747255040.4034057,352,0.5896270871162415
1747255040.6555982,353,0.5224401354789734
1747255040.905255,354,0.6748313307762146
1747255041.938235,358,1.0982178449630737
1747255042.4547172,360,0.316744863986969
1747255042.966288,362,0.48650479316711426
1747255043.2206163,363,0.21614263951778412
1747255043.4757776,364,0.4312244951725006
1747255043.7292883,365,0.7054015398025513
1747255043.985998,366,0.690855860710144
1747255044.2420523,367,0.5319058299064636
1747255044.5051866,368,0.8912060856819153
1747255046.0445282,374,0.3556611239910126
1747255046.8488052,377,0.6239460110664368
1747255047.1121123,378,0.7025585174560547
1747255048.9203305,385,0.5123283267021179
1747255049.1740508,386,0.4252733290195465
1747255050.1876445,390,0.6186379790306091
1747255050.4403572,391,0.5202282667160034
1747255050.6925197,392,0.7994316816329956
1747255050.944844,393,0.709924578666687
1747255051.1985438,394,0.6541558504104614
1747255051.4497695,395,1.2483458518981934
1747255051.7033436,396,0.8060128092765808
1747255051.9560938,397,0.5954803824424744
1747255052.2095659,398,0.5255584716796875
1747255052.4639761,399,0.4725235104560852
1747255052.9720757,401,0.7374728322029114
1747255053.2231417,402,0.6976578235626221
1747255053.7269573,404,0.7651521563529968
1747255054.735301,408,0.558072030544281
1747255054.989462,409,0.3553326725959778
1747255055.7500436,412,0.49619054794311523
1747255056.0008123,413,1.0204616785049438
1747255056.258398,414,1.220232367515564
1747255056.5091846,415,1.180874228477478
1747255057.2621353,418,1.6562918424606323
1747255058.0206754,421,0.5184486508369446
1747255058.272503,422,0.5892474055290222
1747255059.0305352,425,0.7471672296524048
1747255059.28695,426,1.1681827306747437
1747255060.3297584,430,0.4817221164703369
1747255060.5954337,431,0.6321482062339783
1747255061.3804023,434,0.6494354605674744
1747255061.644696,435,0.27887412905693054
1747255061.9146197,436,0.39761361479759216
1747255062.1777651,437,0.5867757797241211
1747255062.4331834,438,0.7533370852470398
1747255062.688292,439,0.5696459412574768
1747255062.940847,440,0.3869084119796753
1747255063.1953695,441,0.5654619932174683
1747255063.7099092,443,0.5233176350593567
1747255063.9849377,444,0.5570741891860962
1747255064.2598305,445,0.4494042992591858
1747255064.5188534,446,0.7466606497764587
1747255065.5480866,450,0.577452540397644
1747255065.8019767,451,0.9794939160346985
1747255066.0546153,452,0.3956533968448639
1747255066.3105862,453,0.4165685176849365
1747255066.5631604,454,0.48290377855300903
1747255067.07508,456,0.3357563614845276
1747255067.5859814,458,0.6930133700370789
1747255068.1036718,460,0.7215457558631897
1747255068.3572276,461,0.8321921229362488
1747255069.1340137,464,0.3918764889240265
1747255069.392696,465,0.4636046886444092
1747255069.6452353,466,0.649601399898529
1747255070.1523812,468,0.5113999247550964
1747255070.6745296,470,0.36883053183555603
1747255071.7057836,474,0.9162136316299438
1747255071.9700477,475,0.9357607960700989
1747255072.7413938,478,0.5374853014945984
1747255073.00275,479,0.8707725405693054
1747255073.2644875,480,0.5970185399055481
1747255073.5116389,481,0.5128514766693115
1747255073.7647836,482,0.5698570013046265
1747255074.0170918,483,0.6562685966491699
1747255074.2691858,484,0.8196030855178833
1747255074.7746568,486,0.8865699172019958
1747255075.0306253,487,0.7111622095108032
1747255075.288257,488,0.6677324771881104
1747255075.542945,489,1.902048945426941
1747255076.0520065,491,1.6079187393188477
1747255076.8236666,494,0.803560733795166
1747255077.8289282,498,1.0332571268081665
1747255078.5985785,501,1.2606500387191772
1747255078.8593426,502,0.7810713052749634
1747255079.114493,503,0.849134087562561
1747255079.900175,506,1.093956708908081
1747255080.4090712,508,1.0488003492355347
1747255080.6700747,509,0.4829241931438446
1747255080.9261172,510,0.4315638542175293
1747255081.1885805,511,0.5169629454612732
1747255081.4411736,512,0.9523062109947205
1747255081.6927943,513,1.1369761228561401
1747255081.9445038,514,0.7646865248680115
1747255082.7005138,517,0.3048109710216522
1747255082.96102,518,0.4806804358959198
1747255083.2243257,519,0.6600682735443115
1747255083.4964497,520,0.6847075819969177
1747255084.281792,523,0.5877578258514404
1747255086.0740056,530,0.6944519877433777
1747255086.8502455,533,0.7499865889549255
1747255087.1069245,534,0.7383901476860046
1747255087.615452,536,0.6207570433616638
1747255087.8713124,537,0.6420209407806396
1747255088.1352866,538,0.5923923254013062
1747255088.4081814,539,0.6488617062568665
1747255088.6776788,540,2.164579153060913
1747255089.2067878,542,0.936799943447113
1747255089.4699945,543,0.8745374083518982
1747255089.7243166,544,0.6967839002609253
1747255090.2311869,546,0.4971296489238739
1747255090.4827993,547,0.8743733763694763
1747255091.2490368,550,0.9762294888496399
1747255091.7729075,552,0.9546098709106445
1747255092.2768571,554,0.9376439452171326
1747255092.530592,555,0.7073996663093567
1747255092.7837753,556,0.6095797419548035
1747255094.322075,562,1.063855528831482
1747255094.5726557,563,0.8873384594917297
1747255094.827132,564,0.7211894392967224
1747255095.8325238,568,0.6873997449874878
1747255096.565766,571,0.4256301820278168
1747255097.0602643,573,0.38495004177093506
1747255097.8040116,576,1.4726991653442383
1747255098.7886198,580,1.5746906995773315
1747255099.7597365,584,1.352473497390747
1747255100.0090086,585,0.6193356513977051
1747255100.2613125,586,0.6066190600395203
1747255100.776973,588,0.6638099551200867
1747255101.300884,590,1.0614169836044312
1747255101.566082,591,0.6251458525657654
1747255101.8282819,592,0.5833532214164734
1747255102.3696244,594,0.47411566972732544
1747255102.8821876,596,0.7001311779022217
1747255103.1402864,597,1.0997289419174194
1747255103.4056957,598,0.8713282942771912
1747255103.6566143,599,1.1277283430099487
1747255104.192919,601,0.5564943552017212
1747255104.4712825,602,0.9936203956604004
1747255104.7281406,603,0.4669393002986908
1747255105.2364717,605,0.7325872778892517
1747255105.99641,608,0.9872288703918457
1747255106.496931,610,0.3488612771034241
1747255107.2642593,613,0.9005424380302429
1747255107.5211947,614,0.5567110180854797
1747255108.0337567,616,0.9093490839004517
1747255108.5412488,618,0.7968055605888367
1747255109.0636609,620,1.270155668258667
1747255109.5727255,622,0.7428841590881348
1747255109.831216,623,0.7867147326469421
1747255110.589084,626,0.807353138923645
1747255111.0939434,628,1.3357044458389282
1747255111.3456717,629,0.50742107629776
1747255112.3500667,633,1.0489517450332642
1747255112.852524,635,0.4701584279537201
1747255113.3590965,637,0.9066758155822754
1747255114.1224096,640,1.5558918714523315
1747255114.3743062,641,1.4840004444122314
1747255114.6266153,642,0.9597037434577942
1747255114.878966,643,1.5734357833862305
1747255115.1336188,644,1.1417810916900635
1747255115.3862715,645,0.590125560760498
1747255116.4095716,649,2.6022942066192627
1747255116.9161367,651,0.6574600338935852
1747255117.1694584,652,0.6994897723197937
1747255117.4274497,653,0.7692769169807434
1747255117.6794617,654,0.6710835695266724
1747255117.9344025,655,0.5637385845184326
1747255118.7004392,658,1.479101538658142
1747255118.9540722,659,0.6377856731414795
1747255119.2100484,660,0.6787921190261841
1747255120.9967682,667,0.7314442992210388
1747255121.7596526,670,0.5567064881324768
1747255123.0566525,675,1.5099096298217773
1747255123.3250904,676,1.8742096424102783
1747255123.5792286,677,0.8625680804252625
1747255124.3396134,680,0.9781338572502136
1747255124.8476467,682,0.7413730025291443
1747255125.1020298,683,0.7426550984382629
1747255125.3607407,684,0.9653353691101074
1747255126.144233,687,0.7866232395172119
1747255127.420129,692,1.4136594533920288
1747255127.9296758,694,0.8807494044303894
1747255128.1860492,695,0.4964321255683899
1747255128.4418802,696,0.9806240200996399
1747255128.706627,697,1.0968650579452515
1747255129.2273424,699,0.6837217211723328
1747255129.9905596,702,1.7731283903121948
1747255130.2467852,703,1.6513880491256714
1747255130.757166,705,5.846585273742676
1747255131.7943585,709,0.07230577617883682
1747255132.051398,710,0.08529610186815262
1747255132.5742192,712,0.0714808776974678
1747255133.3508308,715,0.13403095304965973
1747255133.8522072,717,0.16980966925621033
1747255134.3625953,719,0.2724533677101135
1747255134.61893,720,0.4536907374858856
1747255134.8724768,721,0.3670770823955536
1747255135.3786502,723,1.5743619203567505
1747255135.885718,725,0.3904801309108734
1747255136.1399639,726,0.38033974170684814
1747255136.3923502,727,0.4308277666568756
1747255136.6481876,728,0.448822557926178
1747255136.90896,729,0.6035214066505432
1747255137.4172003,731,0.37847352027893066
1747255137.6703308,732,0.5230720639228821
1747255137.9246387,733,0.40536364912986755
1747255139.2212725,738,0.4825638234615326
1747255139.4817183,739,1.00639808177948
1747255139.7376192,740,0.6793903708457947
1747255140.2480145,742,0.537339985370636
1747255140.5081997,743,0.6019365191459656
1747255140.7632666,744,0.5611329674720764
1747255141.0180137,745,0.5871411561965942
1747255142.8385947,752,0.9603887796401978
1747255143.5930772,755,0.7236136794090271
1747255143.851845,756,1.0960654020309448
1747255144.3479233,758,0.6032471060752869
1747255145.5932357,763,1.0581133365631104
1747255145.844722,764,1.3432246446609497
1747255146.0915134,765,5.447663307189941
1747255146.8333387,768,1.4015263319015503
1747255147.2867427,769,0.5248088836669922
1747255148.0270424,772,0.7715612053871155
1747255148.2728786,773,0.37301114201545715
1747255148.7706013,775,0.4855533540248871
1747255149.025439,776,0.23622016608715057
1747255149.5197773,778,0.33776769042015076
1747255149.769931,779,0.49089789390563965
1747255150.0176454,780,0.4134613573551178
1747255150.2656431,781,0.2566823661327362
1747255150.5154862,782,0.3811371922492981
1747255151.9799676,788,0.21660292148590088
1747255152.2226741,789,0.48284873366355896
1747255152.7083485,791,0.3742023706436157
1747255153.2033682,793,0.799336314201355
1747255153.6967914,795,0.49893245100975037
1747255153.9411178,796,0.42777472734451294
1747255154.6858265,799,0.5860900282859802
1747255154.9413302,800,0.3456946313381195
1747255155.9339814,804,0.5531973838806152
1747255156.185856,805,0.6092670559883118
1747255156.4331887,806,0.20794859528541565
1747255156.6795819,807,0.5873262882232666
1747255157.4184697,810,0.9620534181594849
1747255158.1675062,813,1.0506800413131714
1747255159.4113193,818,0.47970372438430786
1747255159.6614416,819,0.594684362411499
1747255160.1654253,821,1.9326391220092773
1747255160.4099607,822,1.5252164602279663
1747255160.6526673,823,0.7371016144752502
1747255161.1384733,825,1.2097018957138062
1747255161.3808188,826,0.7810980081558228
1747255161.6234725,827,0.40299192070961
1747255161.8656726,828,0.5999494791030884
1747255162.8641136,832,0.6665446758270264
1747255163.115922,833,0.9182743430137634
1747255163.6178675,835,0.5330923795700073
1747255163.865688,836,0.5859476327896118
1747255164.1179235,837,0.8259676098823547
1747255164.6115108,839,0.6493307948112488
1747255164.8592405,840,0.5813428163528442
1747255165.6026337,843,0.9014585614204407
1747255166.0949466,845,0.5328533053398132
1747255167.3113468,850,0.45748624205589294
1747255167.5529184,851,0.7022184729576111
1747255168.2877736,854,0.6919369101524353
1747255169.0146682,857,0.8212739825248718
1747255169.747366,860,0.8723735213279724
1747255170.245783,862,0.7717307209968567
1747255170.989259,865,0.8700186610221863
1747255171.2330184,866,0.5961229801177979
1747255172.2297838,870,1.0470408201217651
1747255172.4826503,871,0.9865955710411072
1747255175.0396662,881,0.9309850931167603
1747255175.5527883,883,1.1380927562713623
1747255175.8150315,884,1.0237430334091187
1747255176.0708385,885,0.41360607743263245
1747255176.3247683,886,0.3780915141105652
1747255176.8398013,888,0.9631730318069458
1747255177.3588834,890,1.1059528589248657
1747255177.879223,892,0.5244857668876648
1747255178.6556084,895,0.8372973799705505
1747255179.1724343,897,0.47077107429504395
1747255179.4341097,898,1.8640578985214233
1747255180.1981215,901,0.9429287314414978
1747255180.4593105,902,1.0403589010238647
1747255180.9765537,904,0.5340486168861389
1747255181.4882784,906,0.37672528624534607
1747255181.7403765,907,0.6127166152000427
1747255181.991923,908,0.5951209664344788
1747255182.497505,910,0.880013644695282
1747255182.7527874,911,0.8864181637763977
1747255183.5082102,914,1.4904720783233643
1747255184.5297906,918,0.6457543969154358
1747255184.7892857,919,1.16459321975708
1747255185.2978656,921,3.6660263538360596
1747255185.8126194,923,2.5457310676574707
1747255186.8375084,927,0.5080979466438293
1747255187.0908594,928,0.2814859449863434
1747255187.346756,929,0.4077100455760956
1747255187.6068764,930,0.46574291586875916
1747255187.86294,931,0.49381986260414124
1747255188.1260319,932,0.4596094787120819
1747255188.3927228,933,0.8787704706192017
1747255188.900913,935,0.41723132133483887
1747255189.9349499,939,0.4567340314388275
1747255190.4402072,941,0.7118410468101501
1747255190.703983,942,0.7325991988182068
1747255191.4708574,945,0.9849818348884583
1747255192.4939678,949,0.4421405792236328
1747255193.28392,952,0.47818008065223694
1747255193.8143518,954,0.7311435341835022
1747255194.0745053,955,0.24903789162635803
1747255194.327556,956,0.9538775682449341
1747255195.3455696,960,0.41378602385520935
1747255195.8628535,962,0.8918010592460632
1747255196.1295614,963,0.7100120782852173
1747255196.3847342,964,0.5587971210479736
1747255196.640202,965,0.5456718802452087
1747255197.1581156,967,0.8151920437812805
1747255197.410299,968,0.9674111604690552
1747255198.1826565,971,1.2237523794174194
1747255199.4472108,976,1.1063828468322754
1747255199.9540772,978,0.6835744380950928
1747255200.20466,979,0.4575507342815399
1747255200.7068677,981,0.3187497556209564
1747255200.9807959,982,0.4824092388153076
1747255202.0258226,986,0.6944663524627686
1747255202.561544,988,0.8727413415908813
1747255202.8237586,989,0.4726376235485077
1747255203.0820656,990,0.5833595395088196
1747255203.6043046,992,0.6145572066307068
1747255204.1095393,994,0.7853407263755798
1747255204.3621001,995,1.185025691986084
1747255204.6159337,996,0.6117343306541443
1747255205.1344442,998,0.8551934361457825
1747255205.3954816,999,0.9604601860046387
1747255205.9119413,1001,0.8843050003051758
1747255206.1713803,1002,0.8040986061096191
1747255206.42517,1003,1.4833595752716064
1747255206.6801436,1004,0.5626687407493591
1747255206.9332933,1005,0.9773770570755005
1747255207.1863844,1006,0.9213358163833618
1747255208.4572382,1011,1.3407257795333862
1747255208.9666266,1013,1.1801594495773315
1747255209.4727528,1015,0.37194231152534485
1747255209.7249744,1016,0.4467383027076721
1747255209.9776044,1017,1.245160698890686
1747255211.2176614,1022,0.862246036529541
1747255212.213791,1026,1.4855289459228516
1747255212.7156382,1028,1.5175771713256836
1747255212.9840581,1029,0.8771591186523438
1747255214.5000534,1035,0.5110387206077576
1747255214.7562041,1036,0.9031923413276672
1747255215.0215998,1037,0.5398067831993103
1747255215.2796564,1038,0.67682284116745
1747255215.5446074,1039,0.5617751479148865
1747255216.5743268,1043,0.4083443582057953
1747255217.0859668,1045,0.7279583811759949
1747255217.3434772,1046,0.8552241325378418
1747255218.8950968,1052,1.5309337377548218
1747255219.1698503,1053,0.7152301073074341
1747255219.9627879,1056,0.9739168286323547
1747255220.4767175,1058,0.9926995635032654
1747255220.7326157,1059,0.5974078178405762
1747255220.9925122,1060,0.820570170879364
1747255221.510845,1062,0.625883936882019
1747255222.2892196,1065,0.9091525077819824
1747255222.5425017,1066,1.201840877532959
1747255222.7967718,1067,1.1756072044372559
1747255223.3051171,1069,1.0025696754455566
1747255223.559005,1070,1.087782859802246
1747255223.81165,1071,0.6351200938224792
1747255224.0698774,1072,0.6591202616691589
1747255224.3234208,1073,0.5277101397514343
1747255224.575892,1074,0.9098389744758606
1747255225.3427367,1077,1.0279825925827026
1747255225.6009111,1078,0.8143796324729919
1747255226.1051042,1080,1.0412205457687378
1747255226.3568408,1081,1.0061711072921753
1747255226.618273,1082,0.7010688781738281
1747255227.387529,1085,0.3920174837112427
1747255227.6396995,1086,0.9361808896064758
1747255227.8955731,1087,1.1732200384140015
1747255228.9263608,1091,0.5701653361320496
1747255229.1822703,1092,0.9666347503662109
1747255229.4442282,1093,1.0292311906814575
1747255230.7641876,1098,1.5560842752456665
1747255231.2793431,1100,0.7099926471710205
1747255231.7919004,1102,0.9802702069282532
1747255232.0435243,1103,0.4861418902873993
1747255232.2944405,1104,1.0011385679244995
1747255233.056862,1107,0.42721936106681824
1747255233.3079987,1108,1.0943354368209839
1747255233.559254,1109,1.0698918104171753
1747255233.8124595,1110,1.1168334484100342
1747255234.0641537,1111,0.93111652135849
1747255234.3265839,1112,0.5043420195579529
1747255234.5830069,1113,1.4446192979812622
1747255234.838356,1114,1.1028625965118408
1747255235.3450992,1116,1.2679815292358398
1747255236.1065538,1119,0.9396530389785767
1747255236.615511,1121,0.6180766224861145
1747255236.8745012,1122,2.5073227882385254
1747255237.6456687,1125,0.7676557898521423
1747255237.8995988,1126,0.9199274182319641
1747255238.4195502,1128,0.6150080561637878
1747255238.67912,1129,0.7153621315956116
1747255238.9418316,1130,0.6846874952316284
1747255239.1973443,1131,1.1056071519851685
1747255239.4471009,1132,1.120283842086792
1747255239.9584954,1134,0.19182650744915009
1747255240.2119732,1135,1.0396746397018433
1747255240.465247,1136,1.231486201286316
1747255241.2280421,1139,1.3352590799331665
1747255241.995549,1142,1.2896493673324585
1747255242.7541668,1145,0.9017016291618347
1747255243.0094495,1146,0.4183468520641327
1747255243.5144196,1148,5.5429911613464355
1747255243.7656875,1149,2.297344923019409
1747255244.0185611,1150,3.2383205890655518
1747255244.2713842,1151,3.2463886737823486
1747255244.526432,1152,0.7955998778343201
1747255244.779949,1153,0.3703708052635193
1747255245.2872002,1155,0.27741411328315735
1747255246.5520341,1160,0.8066879510879517
1747255247.0658827,1162,0.25584226846694946
1747255247.579185,1164,0.5068734884262085
1747255248.092928,1166,0.3807896077632904
1747255248.3464003,1167,0.4841172397136688
1747255249.8856797,1173,0.5140082836151123
1747255250.1388106,1174,0.38829633593559265
1747255250.6599143,1176,0.4079989492893219
1747255250.9181662,1177,0.29288944602012634
1747255251.1717906,1178,0.5606791377067566
1747255252.1965747,1182,0.26072362065315247
1747255252.7038467,1184,0.6933815479278564
1747255253.2131572,1186,0.3494454622268677
1747255253.7256804,1188,0.7408583760261536
1747255253.9820619,1189,0.8119841814041138
1747255254.2415338,1190,0.5370888113975525
1747255255.01105,1193,1.02340829372406
1747255255.2726834,1194,0.20951281487941742
1747255255.5322728,1195,0.6557238101959229
1747255256.0450854,1197,0.5974326729774475
1747255256.3026247,1198,0.7056499719619751
1747255257.0740585,1201,0.9368311762809753
1747255257.3479335,1202,0.38328859210014343
1747255258.1323621,1205,0.8083977699279785
1747255258.3959825,1206,0.41509395837783813
1747255258.6519358,1207,0.7011362910270691
1747255259.1643476,1209,0.2804838716983795
1747255260.1798022,1213,0.5069904923439026
1747255260.431029,1214,0.28749310970306396
1747255260.6821594,1215,0.30827921628952026
1747255261.1842225,1217,0.9069139361381531
1747255261.4406145,1218,0.6067020297050476
1747255262.705371,1223,1.2452852725982666
1747255263.209013,1225,0.5096098780632019
1747255263.974367,1228,0.6839925050735474
1747255264.229487,1229,1.1331034898757935
1747255264.9959102,1232,0.9514120221138
1747255265.2510533,1233,0.6078963875770569
1747255266.5669208,1238,0.4848344326019287
1747255267.083713,1240,0.6748334169387817
1747255267.3376892,1241,0.6321642994880676
1747255267.5910983,1242,1.061394214630127
1747255267.8431182,1243,0.5415274500846863
1747255268.0959752,1244,0.8762068152427673
1747255268.3497005,1245,0.9352113008499146
1747255268.6012316,1246,0.5019807815551758
1747255269.3571143,1249,1.084755778312683
1747255269.6080885,1250,0.7006644010543823
1747255269.8677528,1251,0.8281896710395813
1747255270.1195955,1252,0.8101047873497009
1747255270.627202,1254,0.793881356716156
1747255271.1333277,1256,1.0650135278701782
1747255271.3860037,1257,0.2754839062690735
1747255272.1508927,1260,1.304280161857605
1747255272.4045238,1261,0.6863734126091003
1747255273.1787882,1264,0.7191538214683533
1747255273.9353225,1267,1.7545188665390015
1747255274.9500797,1271,1.557618260383606
1747255276.2151465,1276,0.7361491322517395
1747255276.4690084,1277,1.907861351966858
1747255276.7236354,1278,1.2924576997756958
1747255277.7526233,1282,0.3356412351131439
1747255278.5219486,1285,0.8470991253852844
1747255279.8101046,1290,1.0208817720413208
1747255280.574008,1293,0.6524112224578857
1747255281.3380275,1296,1.048974633216858
1747255281.846761,1298,0.8885370492935181
1747255282.1007764,1299,0.7501396536827087
1747255282.8617785,1302,0.7815834879875183
1747255283.877433,1306,0.5540081858634949
1747255284.8800302,1310,0.8414859771728516
1747255285.8918571,1314,0.7743551135063171
1747255286.145893,1315,0.5583776831626892
1747255287.4390845,1320,1.3179094791412354
1747255287.9484332,1322,1.2678520679473877
1747255288.2034247,1323,1.0885400772094727
1747255288.716516,1325,0.9576591849327087
1747255288.969336,1326,0.5732230544090271
1747255289.475213,1328,0.855542778968811
1747255291.2584143,1335,1.1419552564620972
1747255293.5491946,1344,0.7444957494735718
1747255293.8010764,1345,1.1078466176986694
1747255294.3154786,1347,1.1858913898468018
1747255294.577308,1348,0.8767567873001099
1747255295.3512924,1351,1.5853065252304077
1747255295.613313,1352,0.6370660066604614
1747255296.1299272,1354,0.7241039872169495
1747255297.1636443,1358,0.6142115592956543
1747255297.6746504,1360,1.1037733554840088
1747255298.720939,1364,1.807866096496582
1747255298.9848933,1365,0.3216191530227661
1747255299.253007,1366,1.156408429145813
1747255299.5063415,1367,1.225401759147644
1747255299.7581217,1368,2.0493345260620117
1747255300.7759693,1372,0.8451998829841614
1747255301.0343153,1373,1.1710377931594849
1747255301.5432935,1375,1.6407270431518555
1747255301.7973754,1376,0.9188712239265442
1747255302.8237684,1380,0.3541842997074127
1747255304.1179554,1385,0.7356613278388977
1747255304.3791556,1386,0.509878396987915
1747255305.401516,1390,0.2500576674938202
1747255306.1674368,1393,1.1472288370132446
1747255306.9334476,1396,1.2267016172409058
1747255307.1937716,1397,0.7345560193061829
1747255307.7017953,1399,0.8457107543945312
1747255307.954897,1400,1.082619547843933
1747255308.7157886,1403,1.6064538955688477
1747255309.2302291,1405,1.3067078590393066
1747255311.2920785,1413,0.38309547305107117
1747255312.0648196,1416,1.0417389869689941
1747255312.3181238,1417,1.7363687753677368
1747255312.8396525,1419,0.803591251373291
1747255313.3686242,1421,1.462011694908142
1747255313.6262052,1422,1.2360519170761108
1747255315.887355,1431,1.2170177698135376
1747255316.1420236,1432,0.8874874114990234
1747255317.149112,1436,1.145262598991394
1747255317.6667461,1438,0.9097749590873718
1747255317.9211392,1439,1.7209819555282593
1747255318.1745677,1440,0.36998260021209717
1747255318.4320316,1441,1.5319476127624512
1747255319.2072365,1444,1.7101227045059204
1747255319.7225695,1446,0.4493093490600586
1747255319.9796145,1447,1.774593710899353
1747255320.2351427,1448,1.0913326740264893
1747255320.489008,1449,1.229530692100525
1747255320.7489405,1450,1.2660096883773804
1747255321.0037124,1451,1.4392709732055664
1747255321.2573228,1452,0.3230084478855133
1747255321.7663107,1454,0.9403811693191528
1747255322.0206873,1455,0.6452941298484802
1747255322.2732651,1456,1.5929532051086426
1747255322.52575,1457,0.935184121131897
1747255322.7791762,1458,1.9102739095687866
1747255323.0330265,1459,2.1077306270599365
1747255323.2867289,1460,0.9946271181106567
1747255323.5443015,1461,1.0442376136779785
1747255324.0549588,1463,1.0688096284866333
1747255326.0357704,1470,0.9759076237678528
1747255326.8052127,1473,2.497635841369629
1747255327.0590663,1474,1.6799519062042236
1747255327.5785158,1476,1.3284263610839844
1747255327.84128,1477,2.2303097248077393
1747255328.8678358,1481,0.8445180058479309
1747255329.1240273,1482,2.0864388942718506
1747255329.3901331,1483,0.6467310786247253
1747255330.4159138,1487,0.5448749661445618
1747255330.6750152,1488,1.2508872747421265
1747255330.9380846,1489,1.5283644199371338
1747255331.1920917,1490,0.9431004524230957
1747255331.4497929,1491,1.9280952215194702
1747255331.9630368,1493,0.757269561290741
1747255332.2235315,1494,1.7970771789550781
1747255333.2377424,1498,1.4352375268936157
1747255333.4952176,1499,1.7583096027374268
1747255333.746241,1500,1.746401071548462
1747255334.2484958,1502,1.4123231172561646
1747255335.0095637,1505,1.3964064121246338
1747255336.0408711,1509,1.7728437185287476
1747255336.295572,1510,1.1732629537582397
1747255336.5562537,1511,0.7026569247245789
1747255337.0650203,1513,0.881953239440918
1747255337.5740547,1515,2.6297101974487305
1747255337.8342044,1516,2.8634824752807617
1747255339.6259978,1523,0.4332503378391266
1747255340.384691,1526,1.8502899408340454
1747255340.8944051,1528,1.29017174243927
1747255342.4206307,1534,0.9019899368286133
1747255343.183621,1537,1.3288508653640747
1747255343.4402592,1538,0.5989915132522583
1747255344.2010098,1541,1.150181531906128
1747255345.207641,1545,0.8212532997131348
1747255345.7152479,1547,0.2915114462375641
1747255345.9694202,1548,2.3119935989379883
1747255346.7404294,1551,1.3503669500350952
1747255346.993182,1552,0.6817623972892761
1747255347.2481344,1553,0.8441020846366882
1747255347.7612085,1555,1.100886583328247
1747255348.2822251,1557,0.4417531490325928
1747255349.5812683,1562,1.5950490236282349
1747255350.1121554,1564,0.05517815425992012
1747255350.3758311,1565,1.4934018850326538
1747255350.640324,1566,0.4759894907474518
1747255351.1622608,1568,2.509355306625366
1747255351.6787176,1570,0.5027573704719543
1747255351.9418683,1571,1.6091574430465698
1747255352.195122,1572,1.1923578977584839
1747255352.4467192,1573,1.4685404300689697
1747255353.2058706,1576,1.326574683189392
1747255353.7127645,1578,0.21405081450939178
1747255353.9633012,1579,1.5636694431304932
1747255354.2176523,1580,0.9845530390739441
1747255354.472423,1581,1.583518385887146
1747255354.7300928,1582,1.587838888168335
1747255355.5136776,1585,1.9006006717681885
1747255356.789268,1590,0.8866664171218872
1747255358.09713,1595,1.2219011783599854
1747255358.355212,1596,1.9819484949111938
1747255358.6136222,1597,1.7654775381088257
1747255359.6372685,1601,0.8509567379951477
1747255359.8941846,1602,2.849378824234009
1747255360.1489315,1603,0.894433319568634
1747255361.9316494,1610,1.1380811929702759
1747255362.1845882,1611,0.9963970184326172
1747255362.6894798,1613,0.9242255091667175
1747255362.9438736,1614,1.7657064199447632
1747255363.4497097,1616,1.8203884363174438
1747255364.471837,1620,0.7375227808952332
1747255364.9897368,1622,0.8848400115966797
1747255365.5064073,1624,1.109613299369812
1747255366.0115235,1626,0.5801281332969666
1747255366.264861,1627,1.1446349620819092
1747255367.2819917,1631,0.48128291964530945
1747255368.3066447,1635,1.7626726627349854
1747255368.5608182,1636,1.3766560554504395
1747255368.814773,1637,1.6886991262435913
1747255369.0666573,1638,4.111581325531006
1747255369.5701191,1640,1.2899627685546875
1747255369.831706,1641,2.57861328125
1747255371.1028032,1646,1.2092479467391968
1747255371.3551834,1647,1.631428599357605
1747255371.8648949,1649,0.24820159375667572
1747255372.3725493,1651,2.009110450744629
1747255372.6258264,1652,2.20601749420166
1747255372.8773553,1653,1.5646904706954956
1747255373.1298513,1654,1.144123911857605
1747255373.640971,1656,1.8946495056152344
1747255374.1589003,1658,2.1146345138549805
1747255375.1823547,1662,1.5847514867782593
1747255375.692711,1664,1.9075746536254883
1747255376.2069414,1666,0.7014055848121643
1747255376.9738076,1669,1.205183982849121
1747255377.2274823,1670,0.8512247204780579
1747255378.2471912,1674,0.860465943813324
1747255379.0232875,1677,1.4703022241592407
1747255379.5303283,1679,2.3603293895721436
1747255379.7874815,1680,0.38414475321769714
1747255380.0413058,1681,1.0827703475952148
1747255380.2976704,1682,1.6313709020614624
1747255381.058863,1685,1.7147773504257202
1747255381.310661,1686,1.0927900075912476
1747255381.5630465,1687,3.3374221324920654
1747255381.8182125,1688,1.7140604257583618
1747255382.0699654,1689,0.3319404423236847
1747255382.3237367,1690,1.2273567914962769
1747255383.0916965,1693,0.995013415813446
1747255383.3456242,1694,1.1083463430404663
1747255383.5969744,1695,1.6880978345870972
1747255384.0996103,1697,0.9886776804924011
1747255384.35037,1698,1.1812270879745483
1747255384.6045215,1699,0.8702269792556763
1747255384.858802,1700,2.0198771953582764
1747255385.367691,1702,0.6193674206733704
1747255385.8739846,1704,1.901474952697754
1747255386.6574702,1707,1.430317759513855
1747255387.172846,1709,1.4841164350509644
1747255387.4323492,1710,0.9755412936210632
1747255387.6863544,1711,2.608632802963257
1747255387.9399452,1712,0.24904969334602356
1747255389.4706907,1718,1.3091424703598022
1747255389.7226954,1719,0.9778003692626953
1747255390.4725776,1722,0.28085529804229736
1747255390.7255328,1723,1.2801642417907715
1747255390.977573,1724,0.9828757643699646
1747255391.2297177,1725,1.1313905715942383
1747255392.4982815,1730,1.1266183853149414
1747255394.5425725,1738,2.153090238571167
1747255394.796045,1739,1.2084177732467651
1747255395.0611255,1740,0.533593475818634
1747255395.841005,1743,1.3496723175048828
1747255396.3491917,1745,0.2060287743806839
1747255397.1123252,1748,0.6441313624382019
1747255397.3642936,1749,0.6272289156913757
1747255397.6224658,1750,0.39781999588012695
1747255397.8768752,1751,0.6332349181175232
1747255398.3913002,1753,0.40256428718566895
1747255398.6522179,1754,0.9510551691055298
1747255399.424567,1757,1.041480302810669
1747255400.6941037,1762,0.828349769115448
1747255400.9456162,1763,1.5801619291305542
1747255401.4479032,1765,0.8701696395874023
1747255401.7004194,1766,0.8587402701377869
1747255402.2055745,1768,0.2399657964706421
1747255403.9731085,1775,2.695737600326538
1747255404.2317452,1776,2.2340312004089355
1747255404.4918756,1777,1.34862220287323
1747255405.2660716,1780,2.111039638519287
1747255405.5257888,1781,0.9822747111320496
1747255406.3267317,1784,1.8813263177871704
1747255406.5904865,1785,0.8823274970054626
1747255406.854066,1786,0.6870961785316467
1747255407.1134431,1787,0.8418710827827454
1747255407.6314113,1789,2.2407615184783936
1747255407.8882322,1790,2.7361347675323486
1747255408.3989422,1792,1.905320167541504
1747255408.9049816,1794,0.9912014007568359
1747255409.4162726,1796,3.1070992946624756
1747255409.6735024,1797,1.3871067762374878
1747255410.438106,1800,1.3001772165298462
1747255410.9462562,1802,1.4672117233276367
1747255411.2054796,1803,3.1104259490966797
1747255411.4591525,1804,1.5510677099227905
1747255412.4908867,1808,1.8492130041122437
1747255413.0030951,1810,0.7647984027862549
1747255414.020763,1814,1.36953604221344
1747255414.5292292,1816,0.2845785915851593
1747255415.04608,1818,1.9521225690841675
1747255415.3103402,1819,0.2510477602481842
1747255416.3401172,1823,0.8828985095024109
1747255417.1002438,1826,1.7300175428390503
1747255417.3528104,1827,0.7542592287063599
1747255417.8567145,1829,1.1957927942276
1747255418.110023,1830,0.9180505871772766
1747255418.613001,1832,1.6801292896270752
1747255418.8661873,1833,0.14458882808685303
1747255419.1178954,1834,2.723891019821167
1747255419.6194983,1836,1.83295476436615
1747255419.874755,1837,1.42525315284729
1747255420.1347084,1838,0.9887198805809021
1747255421.675476,1844,0.6627992391586304
1747255421.934176,1845,1.337136149406433
1747255422.1922219,1846,1.6768134832382202
1747255422.4474244,1847,3.0022776126861572
1747255422.7090943,1848,1.0225447416305542
1747255423.482018,1851,1.211656928062439
1747255423.990762,1853,0.1271033138036728
1747255424.7580945,1856,0.9149568676948547
1747255425.7691426,1860,1.0543239116668701
1747255426.8004653,1864,0.6267865300178528
1747255427.0546565,1865,2.666480779647827
1747255427.316249,1866,0.13741238415241241
1747255427.5712326,1867,0.7000640034675598
1747255428.584963,1871,1.173444151878357
1747255428.846017,1872,0.6528263092041016
1747255429.108431,1873,1.0346242189407349
1747255429.3666532,1874,0.6868376731872559
1747255429.6217065,1875,0.5743440985679626
1747255430.1327696,1877,0.4604664444923401
1747255430.6426754,1879,1.0354158878326416
1747255430.8978205,1880,1.007177710533142
1747255431.6582074,1883,0.3411165475845337
1747255431.9100454,1884,1.6838492155075073
1747255432.4205418,1886,0.6927518248558044
1747255432.925482,1888,0.40799447894096375
1747255433.438264,1890,1.415374517440796
1747255433.6919918,1891,2.575115919113159
1747255434.7119057,1895,1.42959725856781
1747255435.7417998,1899,0.10559465736150742
1747255436.2552094,1901,1.7374264001846313
1747255436.5146255,1902,0.7814189791679382
1747255437.5619698,1906,1.8847101926803589
1747255438.0921247,1908,1.2864199876785278
1747255438.3463857,1909,2.5076098442077637
1747255438.6012647,1910,0.4840446412563324
1747255439.3647306,1913,1.195717453956604
1747255440.123288,1916,1.2630373239517212
1747255440.630569,1918,0.296932578086853
1747255442.1411068,1924,1.2637014389038086
1747255442.3870609,1925,1.6607187986373901
1747255442.6336327,1926,1.856758952140808
1747255443.1257954,1928,0.5741015076637268
1747255443.3709471,1929,1.6464794874191284
1747255444.1084437,1932,0.8483341336250305
1747255444.8694527,1935,1.8834158182144165
1747255445.1235392,1936,2.5021119117736816
1747255445.8770235,1939,1.0144644975662231
1747255446.1319273,1940,1.6866909265518188
1747255446.3830037,1941,0.9129590392112732
1747255446.6418111,1942,0.6292504668235779
1747255447.413647,1945,1.9058665037155151
1747255447.9233055,1947,0.8390516638755798
1747255448.6960986,1950,1.1749919652938843
1747255448.9560666,1951,2.219515800476074
1747255449.4658525,1953,0.4501771032810211
1747255450.2243829,1956,0.6860541701316833
1747255451.2440987,1960,0.5831902027130127
1747255451.4981086,1961,2.3280539512634277
1747255451.7493029,1962,0.7260395884513855
1747255452.0032659,1963,0.9728485345840454
1747255452.261208,1964,0.2301959991455078
1747255452.765684,1966,0.44856521487236023
1747255453.0242085,1967,0.46980783343315125
1747255453.2825453,1968,2.543444871902466
1747255453.5339983,1969,1.9368419647216797
1747255455.0520883,1975,3.339123249053955
1747255455.5643585,1977,1.8198728561401367
1747255455.8234153,1978,0.30077382922172546
1747255456.0755653,1979,1.8872278928756714
1747255456.327341,1980,0.8892779350280762
1747255456.5790713,1981,1.5417026281356812
1747255456.838214,1982,0.7232505679130554
1747255457.0911868,1983,0.32957586646080017
1747255457.600966,1985,0.3422475755214691
1747255458.1145,1987,1.332640290260315
1747255458.3705387,1988,1.0126298666000366
1747255458.6245005,1989,1.5778149366378784
1747255459.1337311,1991,1.907781958580017
1747255459.396992,1992,0.8442203402519226
1747255459.6533275,1993,2.1549389362335205
1747255460.16259,1995,0.31850287318229675
1747255461.1781814,1999,0.9504559636116028


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_43_494819-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254950.730287,0,1.3601574897766113
1747254951.4924862,3,1.3483142852783203
1747254951.735689,4,1.3461923599243164
1747254953.2045453,10,1.306935429573059
1747254953.4450908,11,1.3055508136749268
1747254954.172101,14,1.297729730606079
1747254954.4201827,15,1.2944238185882568
1747254955.1410837,18,1.3191821575164795
1747254955.383546,19,1.2885662317276
1747254955.6250558,20,1.3089513778686523
1747254956.1125689,22,1.1115871667861938
1747254956.3582697,23,1.4075664281845093
1747254957.102991,26,1.4888955354690552
1747254957.3474076,27,1.244442105293274
1747254958.8342946,33,1.2194442749023438
1747254959.5684822,36,2.0088541507720947
1747254959.8199055,37,2.2211897373199463
1747254960.0648773,38,2.4013748168945312
1747254960.3135633,39,2.3431601524353027
1747254960.5602942,40,2.3238565921783447
1747254962.2772574,47,2.5974626541137695
1747254962.5275016,48,2.5286471843719482
1747254962.7717824,49,2.5204098224639893
1747254963.263038,51,2.0992839336395264
1747254963.5088842,52,2.3875672817230225
1747254964.009029,54,2.701448440551758
1747254964.7831597,57,2.3384461402893066
1747254965.5155885,60,2.80551815032959
1747254965.7649324,61,2.9188098907470703
1747254966.0135143,62,2.440117359161377
1747254966.2595499,63,2.228198766708374
1747254966.7460268,65,2.0203423500061035
1747254966.9944317,66,2.5059564113616943
1747254967.2379775,67,2.981201171875
1747254967.4870772,68,3.176867961883545
1747254967.9773839,70,2.9400084018707275
1747254968.2221947,71,2.9893832206726074
1747254969.698549,77,1.9744585752487183
1747254970.2173328,79,2.878410577774048
1747254970.477317,80,3.1967601776123047
1747254970.980337,82,3.0356333255767822
1747254971.230927,83,3.146188974380493
1747254971.7332551,85,3.0324912071228027
1747254972.7396653,89,2.543602228164673
1747254972.9935744,90,3.1211626529693604
1747254974.2775779,95,3.043484926223755
1747254975.3633227,99,3.033602714538574
1747254975.633049,100,2.9044227600097656
1747254976.404284,103,2.869701623916626
1747254977.1842256,106,2.982011079788208
1747254977.4430413,107,2.793943405151367
1747254977.9735198,109,2.0199925899505615
1747254979.2755992,114,3.323810338973999
1747254979.7828753,116,3.222425699234009
1747254981.0572436,121,3.2166590690612793
1747254982.0756955,125,3.152017116546631
1747254982.3309386,126,3.0383858680725098
1747254982.8411891,128,3.236590623855591
1747254983.352631,130,3.0771939754486084
1747254983.6068249,131,2.9056010246276855
1747254983.8641589,132,3.0464351177215576
1747254984.9154649,136,3.0853147506713867
1747254985.171142,137,3.1498069763183594
1747254986.7073405,143,3.0770044326782227
1747254986.9621542,144,3.211937665939331
1747254987.4688015,146,3.160975933074951
1747254987.7172782,147,3.2136473655700684
1747254988.4926045,150,2.865161180496216
1747254990.3166578,157,3.026986837387085
1747254990.8209386,159,3.1203739643096924
1747254991.079654,160,3.1797428131103516
1747254991.5844843,162,2.8782432079315186
1747254992.0937035,164,3.1264262199401855
1747254992.6019442,166,3.039306640625
1747254993.6284387,170,3.0907702445983887
1747254993.884061,171,3.0113930702209473
1747254994.1420887,172,3.122910737991333
1747254994.9280422,175,3.056701421737671
1747254995.1922219,176,3.152488946914673
1747254995.4517248,177,3.140132427215576
1747254995.7047353,178,2.9713876247406006
1747254996.2152042,180,2.9359774589538574
1747254996.4795177,181,2.9665322303771973
1747254997.2395043,184,3.092480421066284
1747254997.4951584,185,3.182188034057617
1747254997.7533145,186,3.1082651615142822
1747254998.5286741,189,3.059178113937378
1747254998.786474,190,3.1362054347991943
1747254999.0561852,191,3.141174793243408
1747254999.3285527,192,2.8565080165863037
1747255000.1054733,195,2.9996657371520996
1747255001.1408584,199,2.774407148361206
1747255001.3973048,200,2.9643208980560303
1747255001.9089508,202,3.352050542831421
1747255002.1639838,203,3.326117515563965
1747255002.4246082,204,3.3470566272735596
1747255002.680593,205,3.324911117553711
1747255003.1934836,207,3.25329327583313
1747255003.699331,209,3.2987728118896484
1747255004.2039487,211,3.2258620262145996
1747255004.716751,213,3.2006359100341797
1747255005.222198,215,3.094689130783081
1747255005.4750714,216,3.110201835632324
1747255005.9903188,218,3.2807986736297607
1747255006.2459056,219,3.2247488498687744
1747255006.5037642,220,3.2062079906463623
1747255006.7580767,221,3.195173978805542
1747255007.0145793,222,3.0862832069396973
1747255007.5252292,224,3.167948007583618
1747255007.793208,225,3.072296619415283
1747255008.8344226,229,3.0704267024993896
1747255010.3618808,235,3.042910575866699
1747255010.8723817,237,2.980902910232544
1747255011.1372464,238,3.1857759952545166
1747255011.3895795,239,3.0672566890716553
1747255011.899654,241,3.1296567916870117
1747255012.1542857,242,2.831932306289673
1747255012.6626337,244,3.0511443614959717
1747255012.9266794,245,3.0657429695129395
1747255013.1787188,246,3.0191473960876465
1747255013.4416833,247,2.921297073364258
1747255014.7802222,252,3.144043207168579
1747255015.0497923,253,3.195345401763916
1747255015.30413,254,3.195162534713745
1747255016.0732353,257,3.123075246810913
1747255016.3255043,258,3.200195074081421
1747255016.579349,259,3.109637975692749
1747255016.8348002,260,3.162870407104492
1747255017.3444448,262,3.1579806804656982
1747255019.3872225,270,3.0599331855773926
1747255019.654736,271,2.9958837032318115
1747255020.4234428,274,3.0194485187530518
1747255020.6800447,275,3.0970571041107178
1747255020.93711,276,3.144411087036133
1747255021.4594548,278,3.0920910835266113
1747255021.9688869,280,3.1131527423858643
1747255022.4856308,282,3.073044776916504
1747255022.739769,283,3.0707898139953613
1747255023.2428975,285,3.0118703842163086
1747255023.7491236,287,3.09708571434021
1747255024.0018094,288,3.045088768005371
1747255024.509231,290,3.0627291202545166
1747255025.7988772,295,3.1075034141540527
1747255026.0592916,296,2.766482353210449
1747255026.3117414,297,2.8079025745391846
1747255026.5685995,298,2.9729697704315186
1747255028.0869052,304,2.949754238128662
1747255028.5958767,306,3.1648757457733154
1747255029.1053314,308,3.1242175102233887
1747255029.366196,309,3.071092367172241
1747255030.1483467,312,3.072160243988037
1747255030.4021397,313,3.054337978363037
1747255031.1779659,316,3.0631842613220215
1747255031.691735,318,3.0021750926971436
1747255031.949281,319,2.947330951690674
1747255032.7156477,322,3.1914591789245605
1747255033.2319014,324,3.1138229370117188
1747255034.546965,329,3.0889580249786377
1747255034.8011868,330,3.090358257293701
1747255035.0580316,331,3.1473751068115234
1747255035.3125348,332,3.1293532848358154
1747255036.5986762,337,3.0379562377929688
1747255036.8507438,338,2.7680647373199463
1747255037.3653278,340,2.6402525901794434
1747255038.130007,343,3.1693122386932373
1747255038.3827982,344,3.1643314361572266
1747255038.6362264,345,3.165515661239624
1747255038.8911288,346,3.1381962299346924
1747255039.4102027,348,3.0491220951080322
1747255039.9232092,350,2.9595353603363037
1747255040.426777,352,3.1273305416107178
1747255040.6771753,353,3.107015371322632
1747255040.9270356,354,3.0781285762786865
1747255041.9603553,358,2.915212631225586
1747255042.4774697,360,3.1651980876922607
1747255042.9888136,362,3.1214146614074707
1747255043.2422934,363,3.158717393875122
1747255043.497634,364,3.0494446754455566
1747255043.756122,365,3.0808799266815186
1747255044.010143,366,3.08373761177063
1747255044.266811,367,3.0095508098602295
1747255044.5266337,368,2.992913246154785
1747255046.0700767,374,3.1037769317626953
1747255046.8709726,377,3.0664706230163574
1747255047.1360588,378,3.062565803527832
1747255048.943102,385,3.01017165184021
1747255049.1965907,386,3.014408588409424
1747255050.210153,390,3.097585678100586
1747255050.462698,391,3.0616605281829834
1747255050.7146869,392,3.017261505126953
1747255050.96802,393,3.025576591491699
1747255051.2196586,394,2.9653501510620117
1747255051.4729602,395,2.9618613719940186
1747255051.7257311,396,3.0372886657714844
1747255051.9787414,397,3.029773473739624
1747255052.2305355,398,2.961432695388794
1747255052.4854784,399,3.0952019691467285
1747255052.9930122,401,2.944035053253174
1747255053.2437818,402,3.099647045135498
1747255053.7480645,404,2.9567019939422607
1747255054.7563822,408,2.9572064876556396
1747255055.0105288,409,2.9846158027648926
1747255055.7715468,412,3.0195698738098145
1747255056.0235226,413,2.947162389755249
1747255056.2801774,414,2.8923110961914062
1747255056.5305755,415,2.9392998218536377
1747255057.2843783,418,2.74938702583313
1747255058.0421546,421,3.072721242904663
1747255058.2937503,422,3.129213333129883
1747255059.0551448,425,3.1585850715637207
1747255059.3108847,426,3.084052801132202
1747255060.3558245,430,3.1274163722991943
1747255060.6200707,431,3.1293959617614746
1747255061.4054518,434,3.084000825881958
1747255061.6757255,435,3.0123772621154785
1747255061.943623,436,3.124063730239868
1747255062.1998105,437,3.0544798374176025
1747255062.4562566,438,2.8321146965026855
1747255062.7095342,439,3.0820441246032715
1747255062.9619331,440,3.1204495429992676
1747255063.218799,441,3.113279342651367
1747255063.7424247,443,3.100395679473877
1747255064.0136588,444,3.0579514503479004
1747255064.2845984,445,3.0232059955596924
1747255064.5431423,446,3.044309139251709
1747255065.5701578,450,2.9432435035705566
1747255065.823552,451,3.086760997772217
1747255066.0758479,452,3.0716631412506104
1747255066.331661,453,3.0938568115234375
1747255066.5863457,454,3.070047616958618
1747255067.0969849,456,3.059809684753418
1747255067.6095314,458,3.048513174057007
1747255068.124721,460,2.9547512531280518
1747255068.3805594,461,2.915461778640747
1747255069.1562839,464,2.9929070472717285
1747255069.4148843,465,3.0329020023345947
1747255069.6669154,466,3.0302393436431885
1747255070.1745288,468,2.965646982192993
1747255070.696827,470,3.0459067821502686
1747255071.7277124,474,2.971071720123291
1747255071.9932415,475,3.038449764251709
1747255072.76927,478,3.023587942123413
1747255073.0254261,479,2.925612688064575
1747255073.283027,480,2.916024923324585
1747255073.5355024,481,3.035339117050171
1747255073.7877226,482,3.012629747390747
1747255074.040422,483,3.0235023498535156
1747255074.2919576,484,2.9432387351989746
1747255074.8001308,486,2.941166400909424
1747255075.0551453,487,2.932154655456543
1747255075.3110907,488,2.9237284660339355
1747255075.5673773,489,2.906301259994507
1747255076.0805264,491,2.9398317337036133
1747255076.842009,494,3.0134482383728027
1747255077.8460684,498,2.8801541328430176
1747255078.6211467,501,2.9431512355804443
1747255078.8823197,502,3.021709442138672
1747255079.1377358,503,3.0621933937072754
1747255079.9241292,506,2.946833848953247
1747255080.4314415,508,2.9739742279052734
1747255080.6935194,509,3.0636062622070312
1747255080.9514744,510,3.098517417907715
1747255081.2111034,511,3.1270525455474854
1747255081.462976,512,3.0087361335754395
1747255081.7148628,513,2.906534433364868
1747255081.966678,514,3.056354522705078
1747255082.7284496,517,3.0769264698028564
1747255082.9885492,518,3.066547155380249
1747255083.2532437,519,3.0780720710754395
1747255083.5223475,520,3.0729992389678955
1747255084.303748,523,2.9609365463256836
1747255086.0969527,530,3.0251333713531494
1747255086.872807,533,3.0354971885681152
1747255087.1285996,534,2.9959399700164795
1747255087.6375096,536,3.053905963897705
1747255087.895542,537,3.0544979572296143
1747255088.160639,538,3.0408682823181152
1747255088.4353592,539,3.0098876953125
1747255088.7114325,540,2.9122164249420166
1747255089.2360559,542,2.904590368270874
1747255089.4949045,543,3.0122978687286377
1747255089.747385,544,3.0502357482910156
1747255090.253293,546,2.970266580581665
1747255090.5053988,547,2.939328908920288
1747255091.2765398,550,2.976810932159424
1747255091.7939687,552,3.053220748901367
1747255092.2985845,554,3.0643200874328613
1747255092.5528908,555,3.0521044731140137
1747255092.8055735,556,3.0225133895874023
1747255094.3389447,562,3.0197596549987793
1747255094.5922744,563,2.880892276763916
1747255094.8464556,564,3.069127082824707
1747255095.846194,568,2.9904532432556152
1747255096.5812726,571,3.0828850269317627
1747255097.0787158,573,3.0347659587860107
1747255097.8204265,576,2.8794338703155518
1747255098.802346,580,2.9229226112365723
1747255099.7799532,584,2.9754931926727295
1747255100.0317864,585,3.0765864849090576
1747255100.2820845,586,3.021481513977051
1747255100.8028147,588,3.0892560482025146
1747255101.3245199,590,3.067811965942383
1747255101.5919344,591,2.927201509475708
1747255101.858432,592,3.061905860900879
1747255102.3938816,594,3.0215811729431152
1747255102.9072773,596,3.0503296852111816
1747255103.167389,597,3.016338348388672
1747255103.4248407,598,3.0712361335754395
1747255103.6805537,599,2.9903833866119385
1747255104.2200458,601,3.036574363708496
1747255104.4955294,602,3.087268590927124
1747255104.7506442,603,2.9622914791107178
1747255105.2606962,605,3.093266010284424
1747255106.0173583,608,3.04919171333313
1747255106.5209658,610,3.0990712642669678
1747255107.2859752,613,3.0417208671569824
1747255107.5435562,614,3.0987515449523926
1747255108.060429,616,3.0198779106140137
1747255108.564541,618,3.0542619228363037
1747255109.0873737,620,2.9373552799224854
1747255109.5953639,622,3.0344250202178955
1747255109.8533325,623,3.0833959579467773
1747255110.6110203,626,3.048267126083374
1747255111.1165652,628,2.9369277954101562
1747255111.3687959,629,2.999366283416748
1747255112.372632,633,3.0325875282287598
1747255112.8744965,635,3.077991485595703
1747255113.38066,637,2.945133686065674
1747255114.144473,640,3.0380358695983887
1747255114.3966188,641,2.7637505531311035
1747255114.6487336,642,3.0048017501831055
1747255114.9028716,643,2.9410674571990967
1747255115.1565416,644,2.97367000579834
1747255115.4082787,645,2.8793907165527344
1747255116.4315114,649,2.8269248008728027
1747255116.93922,651,3.0172483921051025
1747255117.191823,652,3.027489185333252
1747255117.449163,653,3.0090556144714355
1747255117.7020972,654,2.9548001289367676
1747255117.9559922,655,3.0178849697113037
1747255118.722363,658,3.0065577030181885
1747255118.9763417,659,3.0189900398254395
1747255119.2321463,660,3.0357980728149414
1747255121.018864,667,3.0461266040802
1747255121.7815263,670,3.0398340225219727
1747255123.079718,675,2.895627737045288
1747255123.3474464,676,2.8539047241210938
1747255123.5973606,677,2.8416807651519775
1747255124.3614612,680,2.8898227214813232
1747255124.8709757,682,3.0146796703338623
1747255125.1249485,683,2.9807913303375244
1747255125.382235,684,2.9959604740142822
1747255126.1662822,687,2.937462091445923
1747255127.4421902,692,2.958303689956665
1747255127.9525568,694,3.0058770179748535
1747255128.2083716,695,2.875354528427124
1747255128.4644153,696,3.020026445388794
1747255128.7310135,697,2.970851182937622
1747255129.2487388,699,2.9658777713775635
1747255130.0129137,702,2.864478826522827
1747255130.2683659,703,2.9492013454437256
1747255130.778832,705,2.008619546890259
1747255131.817171,709,2.4996471405029297
1747255132.073373,710,2.8890955448150635
1747255132.60127,712,3.397698402404785
1747255133.372101,715,3.487632989883423
1747255133.8748405,717,3.63337779045105
1747255134.3865454,719,3.513820171356201
1747255134.6407619,720,3.3878726959228516
1747255134.8946908,721,3.664545774459839
1747255135.4011302,723,3.2180674076080322
1747255135.9077125,725,3.3509562015533447
1747255136.1623123,726,3.3352010250091553
1747255136.4170144,727,3.4278066158294678
1747255136.6698394,728,3.409601926803589
1747255136.931436,729,3.571526527404785
1747255137.440136,731,3.447766065597534
1747255137.6942234,732,3.4400928020477295
1747255137.9475863,733,3.4561684131622314
1747255139.2457871,738,3.5829107761383057
1747255139.5064955,739,3.2787892818450928
1747255139.7593575,740,3.3808250427246094
1747255140.269985,742,3.514005184173584
1747255140.5296443,743,3.10795521736145
1747255140.7871273,744,3.372716188430786
1747255141.0415053,745,3.4280755519866943
1747255142.8605812,752,3.387333869934082
1747255143.6233563,755,3.283547878265381
1747255143.867699,756,3.2590889930725098
1747255144.3665874,758,3.424623966217041
1747255145.6120374,763,3.2549588680267334
1747255145.860571,764,3.3544487953186035
1747255146.107143,765,2.9900171756744385
1747255146.8495708,768,3.5133004188537598
1747255147.3036811,769,3.383716583251953
1747255148.0431988,772,3.766523599624634
1747255148.2911432,773,3.744328260421753
1747255148.7885256,775,3.6858463287353516
1747255149.0413783,776,3.8637075424194336
1747255149.538051,778,3.770490884780884
1747255149.7877011,779,3.727557420730591
1747255150.0354779,780,3.7754008769989014
1747255150.28446,781,3.7613885402679443
1747255150.531333,782,3.8355300426483154
1747255151.9935904,788,3.5464370250701904
1747255152.2372067,789,3.36413836479187
1747255152.7221243,791,3.753026247024536
1747255153.220642,793,3.655773401260376
1747255153.7106075,795,3.525179862976074
1747255153.955776,796,3.5540566444396973
1747255154.7080038,799,3.6238155364990234
1747255154.9591749,800,3.471039295196533
1747255155.9523704,804,3.6298842430114746
1747255156.2033076,805,3.5642058849334717
1747255156.450652,806,3.4349637031555176
1747255156.6962128,807,3.5326836109161377
1747255157.4356906,810,3.419177293777466
1747255158.1834126,813,3.6242141723632812
1747255159.4260979,818,3.6696224212646484
1747255159.675509,819,3.610877275466919
1747255160.1795366,821,3.441012144088745
1747255160.423847,822,3.4899585247039795
1747255160.6663446,823,3.476137399673462
1747255161.1520777,825,3.4916110038757324
1747255161.3948812,826,3.437032461166382
1747255161.6370952,827,3.428873300552368
1747255161.8814485,828,3.403205633163452
1747255162.880728,832,3.660059690475464
1747255163.1349885,833,3.5226826667785645
1747255163.6342757,835,3.175875425338745
1747255163.884221,836,3.3022208213806152
1747255164.1337132,837,3.575733184814453
1747255164.6283743,839,3.461515426635742
1747255164.873053,840,3.5600502490997314
1747255165.6165924,843,3.3558456897735596
1747255166.108845,845,3.6370975971221924
1747255167.3253896,850,3.45707106590271
1747255167.5669317,851,3.4242584705352783
1747255168.3023372,854,3.54490327835083
1747255169.0287554,857,3.5711934566497803
1747255169.7611053,860,3.4885964393615723
1747255170.260192,862,3.2993035316467285
1747255171.0032723,865,3.4227044582366943
1747255171.247626,866,3.4981205463409424
1747255172.252152,870,3.318023443222046
1747255172.50491,871,3.623814344406128
1747255175.0625336,881,3.4586634635925293
1747255175.5772667,883,3.42657470703125
1747255175.83928,884,3.513288974761963
1747255176.091903,885,3.4893245697021484
1747255176.348094,886,3.321816921234131
1747255176.8629434,888,3.421860933303833
1747255177.3820772,890,3.406317710876465
1747255177.9017615,892,3.5044119358062744
1747255178.6798832,895,3.395259141921997
1747255179.1958323,897,3.3919854164123535
1747255179.4569154,898,3.156057596206665
1747255180.2206712,901,3.3785135746002197
1747255180.4814308,902,3.4218103885650635
1747255181.0008757,904,3.339646577835083
1747255181.5109432,906,3.3568456172943115
1747255181.7626908,907,3.459390163421631
1747255182.013627,908,3.428600788116455
1747255182.5213714,910,3.437791585922241
1747255182.7749226,911,3.4680891036987305
1747255183.5303574,914,3.548142671585083
1747255184.5510585,918,3.440617322921753
1747255184.8122027,919,3.1340739727020264
1747255185.3193705,921,2.764042377471924
1747255185.8362324,923,2.3611831665039062
1747255186.8593965,927,3.6862804889678955
1747255187.1139643,928,3.608973264694214
1747255187.3725615,929,3.658146858215332
1747255187.6306562,930,3.6949996948242188
1747255187.8873773,931,3.804506778717041
1747255188.149229,932,3.655447244644165
1747255188.4153137,933,3.5047237873077393
1747255188.918638,935,3.3817622661590576
1747255189.9577918,939,3.6386680603027344
1747255190.4654276,941,3.64082670211792
1747255190.7263126,942,3.3523898124694824
1747255191.4933586,945,3.4780662059783936
1747255192.5196874,949,3.468303918838501
1747255193.3085246,952,3.4910521507263184
1747255193.8431773,954,3.378232002258301
1747255194.098017,955,3.6312742233276367
1747255194.3507254,956,3.472872734069824
1747255195.3708396,960,3.434691905975342
1747255195.8902125,962,3.641218423843384
1747255196.1529198,963,3.591036796569824
1747255196.4095328,964,3.519864559173584
1747255196.6642416,965,3.4885079860687256
1747255197.180618,967,3.481738567352295
1747255197.433445,968,3.485477924346924
1747255198.2055814,971,3.5943775177001953
1747255199.470769,976,3.258405923843384
1747255199.976247,978,3.5912766456604004
1747255200.2266943,979,3.6194140911102295
1747255200.729942,981,3.5139238834381104
1747255201.0043175,982,3.663005828857422
1747255202.0541961,986,3.478975296020508
1747255202.5861413,988,3.476938247680664
1747255202.8509147,989,3.401746988296509
1747255203.1062212,990,3.486656427383423
1747255203.6274831,992,3.1152374744415283
1747255204.1326582,994,3.5128817558288574
1747255204.3853018,995,3.5239696502685547
1747255204.6430614,996,3.240614652633667
1747255205.1572318,998,3.458301305770874
1747255205.426792,999,3.4498648643493652
1747255205.9352658,1001,3.398470401763916
1747255206.1947608,1002,3.2196357250213623
1747255206.449889,1003,3.4518845081329346
1747255206.7030509,1004,3.2546303272247314
1747255206.957014,1005,3.445058584213257
1747255207.209819,1006,3.5113625526428223
1747255208.4811969,1011,3.3036234378814697
1747255208.9904068,1013,3.395063877105713
1747255209.491893,1015,3.501295804977417
1747255209.7391536,1016,3.47457218170166
1747255209.9914677,1017,3.508533000946045
1747255211.2342033,1022,3.311230182647705
1747255212.231155,1026,3.3163340091705322
1747255212.7379882,1028,3.3025786876678467
1747255213.0007632,1029,3.433077335357666
1747255214.5223992,1035,3.5289385318756104
1747255214.7791724,1036,3.4357144832611084
1747255215.043072,1037,3.2457380294799805
1747255215.3013802,1038,3.3676950931549072
1747255215.5669606,1039,3.389857530593872
1747255216.5966535,1043,3.402006149291992
1747255217.1082065,1045,3.425795555114746
1747255217.3654737,1046,3.5297043323516846
1747255218.9279032,1052,3.3258309364318848
1747255219.201711,1053,3.2196004390716553
1747255219.9858623,1056,3.3777787685394287
1747255220.4982495,1058,3.2622225284576416
1747255220.7543228,1059,3.4955379962921143
1747255221.0134025,1060,3.4372506141662598
1747255221.5390418,1062,3.4186580181121826
1747255222.3126001,1065,3.503544569015503
1747255222.5666156,1066,3.333937883377075
1747255222.8212578,1067,3.357238531112671
1747255223.3260565,1069,3.239959716796875
1747255223.5811803,1070,3.1653940677642822
1747255223.8351953,1071,3.158433437347412
1747255224.088575,1072,3.143547534942627
1747255224.3456614,1073,3.163783311843872
1747255224.6001039,1074,3.2289657592773438
1747255225.367405,1077,3.346534490585327
1747255225.6224,1078,3.226994276046753
1747255226.1270745,1080,3.2845206260681152
1747255226.3818855,1081,3.4730985164642334
1747255226.6407397,1082,3.5221641063690186
1747255227.4093084,1085,3.3096120357513428
1747255227.6614048,1086,3.373722553253174
1747255227.9176989,1087,3.385692834854126
1747255228.95053,1091,3.288329601287842
1747255229.2047327,1092,3.3461692333221436
1747255229.4660642,1093,3.2604668140411377
1747255230.7882457,1098,3.483607769012451
1747255231.3033018,1100,3.2366530895233154
1747255231.8139732,1102,3.4641683101654053
1747255232.0651872,1103,3.452582597732544
1747255232.3171113,1104,3.506197214126587
1747255233.0790656,1107,3.4466543197631836
1747255233.3298883,1108,3.12652587890625
1747255233.5818284,1109,3.2518303394317627
1747255233.8348062,1110,3.2616708278656006
1747255234.0877712,1111,3.4356637001037598
1747255234.3507547,1112,3.4442996978759766
1747255234.605885,1113,3.29447603225708
1747255234.860163,1114,2.925869941711426
1747255235.3677287,1116,3.220515489578247
1747255236.1295795,1119,3.3093154430389404
1747255236.6382694,1121,3.4445130825042725
1747255236.8958867,1122,3.2376580238342285
1747255237.6686153,1125,3.4481003284454346
1747255237.922917,1126,3.0053060054779053
1747255238.4412923,1128,3.3283863067626953
1747255238.7040339,1129,3.562765121459961
1747255238.9664125,1130,3.284976005554199
1747255239.2166846,1131,3.0283596515655518
1747255239.470754,1132,3.1507859230041504
1747255239.9800105,1134,3.1997058391571045
1747255240.2336102,1135,3.3175201416015625
1747255240.4879227,1136,3.4962642192840576
1747255241.251303,1139,3.2195589542388916
1747255242.018838,1142,3.24821400642395
1747255242.7780898,1145,3.350653648376465
1747255243.0306778,1146,3.075594186782837
1747255243.5354304,1148,3.1323459148406982
1747255243.7874165,1149,2.5674338340759277
1747255244.0405493,1150,2.500098705291748
1747255244.2952118,1151,1.8759416341781616
1747255244.5499144,1152,2.895925283432007
1747255244.802627,1153,3.2746634483337402
1747255245.3087237,1155,3.615978479385376
1747255246.5756254,1160,3.9953019618988037
1747255247.0886605,1162,3.8818283081054688
1747255247.6024365,1164,3.9474716186523438
1747255248.1162677,1166,3.878021001815796
1747255248.369462,1167,3.7877612113952637
1747255249.907155,1173,3.762097120285034
1747255250.1606553,1174,3.8717925548553467
1747255250.6821806,1176,3.709376096725464
1747255250.9407713,1177,3.6123404502868652
1747255251.1941173,1178,3.645174503326416
1747255252.218973,1182,3.622375011444092
1747255252.7257535,1184,3.661215305328369
1747255253.2370787,1186,3.634340524673462
1747255253.74796,1188,3.62041974067688
1747255254.0048,1189,3.525419235229492
1747255254.259265,1190,3.4504282474517822
1747255255.0336428,1193,3.768427610397339
1747255255.2946172,1194,3.496330976486206
1747255255.5549076,1195,3.519690990447998
1747255256.068137,1197,3.541368246078491
1747255256.3250344,1198,3.6870017051696777
1747255257.1003895,1201,3.5477139949798584
1747255257.3727748,1202,3.7282230854034424
1747255258.1584532,1205,3.6689605712890625
1747255258.4196138,1206,3.5742299556732178
1747255258.6748312,1207,3.4416747093200684
1747255259.1876557,1209,3.5505573749542236
1747255260.2019892,1213,3.6165475845336914
1747255260.4531739,1214,3.6402599811553955
1747255260.704203,1215,3.5646448135375977
1747255261.2058835,1217,3.717482328414917
1747255261.462839,1218,3.758323907852173
1747255262.727354,1223,3.6125264167785645
1747255263.230787,1225,3.659358024597168
1747255263.9968488,1228,3.604501724243164
1747255264.2520273,1229,3.6402993202209473
1747255265.0192778,1232,3.613664150238037
1747255265.2772539,1233,3.6581907272338867
1747255266.5943408,1238,3.67324161529541
1747255267.1064832,1240,3.608111619949341
1747255267.361375,1241,3.4341588020324707
1747255267.6139114,1242,3.2792885303497314
1747255267.866716,1243,3.3461391925811768
1747255268.1198926,1244,3.410618305206299
1747255268.3722415,1245,3.6132471561431885
1747255268.6237352,1246,3.490356683731079
1747255269.3773587,1249,3.268749475479126
1747255269.6327612,1250,3.545764923095703
1747255269.8897626,1251,3.4039928913116455
1747255270.1421416,1252,3.2616658210754395
1747255270.6496053,1254,3.308474540710449
1747255271.1552892,1256,3.473320484161377
1747255271.4118316,1257,3.7082366943359375
1747255272.1740239,1260,3.5667810440063477
1747255272.428997,1261,3.7442820072174072
1747255273.202101,1264,3.510690450668335
1747255273.9571273,1267,3.6150379180908203
1747255274.9715497,1271,3.5670957565307617
1747255276.2375968,1276,3.5537519454956055
1747255276.491664,1277,3.5180439949035645
1747255276.7457604,1278,3.4984612464904785
1747255277.7746198,1282,3.3787739276885986
1747255278.5438726,1285,3.4987270832061768
1747255279.834071,1290,3.4684269428253174
1747255280.5963116,1293,3.500511884689331
1747255281.359297,1296,3.4750189781188965
1747255281.8703508,1298,3.50537371635437
1747255282.1236877,1299,3.5290799140930176
1747255282.8842869,1302,3.4700775146484375
1747255283.8987734,1306,3.5823264122009277
1747255284.9029298,1310,3.414172649383545
1747255285.9145267,1314,3.570579767227173
1747255286.1683667,1315,3.644974946975708
1747255287.4643154,1320,3.38356876373291
1747255287.9717157,1322,3.2550745010375977
1747255288.226905,1323,3.388516902923584
1747255288.738915,1325,3.5664243698120117
1747255288.9918633,1326,3.4404542446136475
1747255289.4930704,1328,3.5342071056365967
1747255291.280471,1335,3.6302855014801025
1747255293.5710921,1344,3.663201332092285
1747255293.825343,1345,3.564028263092041
1747255294.3379009,1347,3.346022605895996
1747255294.6006818,1348,3.558898448944092
1747255295.3743024,1351,3.2742435932159424
1747255295.6369839,1352,3.414191722869873
1747255296.1536887,1354,3.338970422744751
1747255297.1877398,1358,3.3770406246185303
1747255297.6986675,1360,3.5223886966705322
1747255298.7447724,1364,3.506068706512451
1747255299.0167496,1365,3.3086330890655518
1747255299.276018,1366,3.5928027629852295
1747255299.5260398,1367,3.396113395690918
1747255299.7814553,1368,3.503528594970703
1747255300.7977984,1372,3.4229116439819336
1747255301.0561244,1373,3.2754948139190674
1747255301.5657613,1375,3.5412817001342773
1747255301.819259,1376,3.4588489532470703
1747255302.8458073,1380,3.257711887359619
1747255304.1394746,1385,3.374145269393921
1747255304.4027793,1386,3.3415355682373047
1747255305.424818,1390,3.5636403560638428
1747255306.1898046,1393,3.158635139465332
1747255306.95798,1396,3.3829870223999023
1747255307.2165043,1397,3.250685453414917
1747255307.724098,1399,3.29471492767334
1747255307.9768813,1400,3.359424591064453
1747255308.7374592,1403,3.5113987922668457
1747255309.254596,1405,3.521468162536621
1747255311.3139105,1413,3.2992255687713623
1747255312.0864532,1416,3.548820734024048
1747255312.339773,1417,3.391362190246582
1747255312.868531,1419,3.439072370529175
1747255313.391592,1421,3.394244909286499
1747255313.6505947,1422,3.4749863147735596
1747255315.903916,1431,3.525554895401001
1747255316.1596146,1432,3.4216718673706055
1747255317.1767938,1436,3.5403800010681152
1747255317.6888733,1438,3.5211002826690674
1747255317.9434254,1439,3.504222869873047
1747255318.2009215,1440,3.2697856426239014
1747255318.4585745,1441,3.396280288696289
1747255319.2305987,1444,3.4486520290374756
1747255319.7442124,1446,3.327449321746826
1747255320.0029135,1447,3.3324103355407715
1747255320.25675,1448,3.211728572845459
1747255320.5128844,1449,3.310138463973999
1747255320.772334,1450,3.4784159660339355
1747255321.026114,1451,3.1887574195861816
1747255321.2788324,1452,3.4662513732910156
1747255321.7897837,1454,3.472165584564209
1747255322.0435653,1455,3.2710602283477783
1747255322.2946775,1456,3.3580286502838135
1747255322.5483565,1457,3.283924102783203
1747255322.8020167,1458,3.608517646789551
1747255323.054446,1459,3.4354562759399414
1747255323.3098633,1460,3.283953905105591
1747255323.5668926,1461,3.4154117107391357
1747255324.0787585,1463,3.5368492603302
1747255326.0593247,1470,3.318981885910034
1747255326.828656,1473,3.340017795562744
1747255327.081959,1474,3.3546366691589355
1747255327.6056826,1476,3.4505183696746826
1747255327.8638434,1477,3.471168041229248
1747255328.8895464,1481,3.4630491733551025
1747255329.1474247,1482,3.3386731147766113
1747255329.412233,1483,3.41921067237854
1747255330.437305,1487,3.4146289825439453
1747255330.6964045,1488,3.4467430114746094
1747255330.9608588,1489,3.241903066635132
1747255331.2142966,1490,3.347963809967041
1747255331.4721618,1491,3.193932294845581
1747255331.9866567,1493,3.4981727600097656
1747255332.247158,1494,3.4494102001190186
1747255333.2643135,1498,3.33476185798645
1747255333.5176704,1499,3.304462432861328
1747255333.7691505,1500,3.3943192958831787
1747255334.27197,1502,3.23882794380188
1747255335.031922,1505,3.2396838665008545
1747255336.0624847,1509,3.398707151412964
1747255336.3189197,1510,3.4329283237457275
1747255336.5795622,1511,3.4294586181640625
1747255337.088965,1513,3.4028096199035645
1747255337.5958095,1515,3.458418846130371
1747255337.85512,1516,3.39353609085083
1747255339.647914,1523,3.3257720470428467
1747255340.4080303,1526,3.497318744659424
1747255340.91774,1528,3.501060962677002
1747255342.4424994,1534,3.393681287765503
1747255343.206796,1537,3.4074437618255615
1747255343.461948,1538,3.4402716159820557
1747255344.2233212,1541,3.356863260269165
1747255345.2297883,1545,3.304027557373047
1747255345.7376533,1547,3.461623430252075
1747255345.9932272,1548,3.4583871364593506
1747255346.7617662,1551,3.248567819595337
1747255347.0156217,1552,3.2531514167785645
1747255347.2692022,1553,3.34533953666687
1747255347.7832844,1555,3.193028450012207
1747255348.3043482,1557,3.445650577545166
1747255349.6044252,1562,3.239818811416626
1747255350.1351235,1564,3.484619617462158
1747255350.398726,1565,3.2544894218444824
1747255350.6649613,1566,3.2472996711730957
1747255351.1859722,1568,3.342463731765747
1747255351.7060702,1570,3.1887903213500977
1747255351.9641774,1571,3.3376312255859375
1747255352.2163715,1572,3.335991144180298
1747255352.468066,1573,3.500401496887207
1747255353.2305138,1576,3.3716113567352295
1747255353.7338805,1578,3.3122029304504395
1747255353.9872038,1579,3.377319574356079
1747255354.2435281,1580,3.2687413692474365
1747255354.4966633,1581,3.4075205326080322
1747255354.761571,1582,3.2949941158294678
1747255355.5376604,1585,3.506045341491699
1747255356.8135626,1590,3.3203485012054443
1747255358.1182353,1595,3.418893575668335
1747255358.377164,1596,3.496946334838867
1747255358.6369522,1597,3.353959560394287
1747255359.6611185,1601,3.434126138687134
1747255359.9165876,1602,3.4316227436065674
1747255360.171374,1603,3.231827974319458
1747255361.9538376,1610,3.4397945404052734
1747255362.207895,1611,3.342632293701172
1747255362.7129614,1613,3.3731350898742676
1747255362.9662552,1614,3.458954334259033
1747255363.4725947,1616,3.3118703365325928
1747255364.4959178,1620,3.2561182975769043
1747255365.0143337,1622,3.511751651763916
1747255365.5283928,1624,3.226633071899414
1747255366.0343263,1626,3.068779230117798
1747255366.285816,1627,3.2840025424957275
1747255367.3038177,1631,3.300537109375
1747255368.3294551,1635,3.206143617630005
1747255368.5838277,1636,3.1292405128479004
1747255368.8362906,1637,3.3243231773376465
1747255369.08909,1638,3.28779673576355
1747255369.5933166,1640,3.412245988845825
1747255369.8567967,1641,3.2584710121154785
1747255371.1256895,1646,3.039400100708008
1747255371.377204,1647,3.3262596130371094
1747255371.8872893,1649,3.3325912952423096
1747255372.3956335,1651,3.4068210124969482
1747255372.6474547,1652,3.272747039794922
1747255372.8997,1653,3.3699934482574463
1747255373.1527202,1654,3.5656518936157227
1747255373.662603,1656,3.4568727016448975
1747255374.1842127,1658,3.2117037773132324
1747255375.2039225,1662,3.3441057205200195
1747255375.716612,1664,3.427905559539795
1747255376.2293003,1666,3.3539316654205322
1747255376.9954822,1669,3.2821381092071533
1747255377.2494473,1670,3.4055731296539307
1747255378.2684329,1674,3.483423948287964
1747255379.0465698,1677,3.437974691390991
1747255379.5522926,1679,3.347940444946289
1747255379.8114984,1680,3.220191240310669
1747255380.0662203,1681,2.9620742797851562
1747255380.319544,1682,3.3855066299438477
1747255381.0808666,1685,3.3184523582458496
1747255381.332473,1686,3.370501756668091
1747255381.5884895,1687,3.4813003540039062
1747255381.8395913,1688,3.436689615249634
1747255382.093122,1689,3.4775757789611816
1747255382.348306,1690,3.406468391418457
1747255383.1149864,1693,3.3603453636169434
1747255383.3679574,1694,3.426450729370117
1747255383.6184194,1695,3.4457099437713623
1747255384.1207583,1697,3.466146230697632
1747255384.3733091,1698,3.5014073848724365
1747255384.6259937,1699,3.3128204345703125
1747255384.8804898,1700,3.414231538772583
1747255385.3907344,1702,3.386540412902832
1747255385.895512,1704,3.3095686435699463
1747255386.679795,1707,3.275656223297119
1747255387.1956272,1709,3.377227306365967
1747255387.4550385,1710,3.376290798187256
1747255387.708174,1711,3.3708338737487793
1747255387.962141,1712,3.3110804557800293
1747255389.4940634,1718,3.387437343597412
1747255389.7447088,1719,3.5048635005950928
1747255390.496697,1722,3.4352469444274902
1747255390.7492726,1723,3.2712883949279785
1747255391.0003994,1724,3.373152256011963
1747255391.253189,1725,3.2611284255981445
1747255392.5213654,1730,3.362015962600708
1747255394.565297,1738,3.396918773651123
1747255394.8194952,1739,3.3569095134735107
1747255395.0789208,1740,3.354428291320801
1747255395.8645644,1743,3.5155234336853027
1747255396.3710725,1745,3.3348724842071533
1747255397.134267,1748,3.2790071964263916
1747255397.386585,1749,3.2298076152801514
1747255397.6463544,1750,3.3636720180511475
1747255397.900571,1751,3.380974054336548
1747255398.4208868,1753,3.4756898880004883
1747255398.675652,1754,3.3360595703125
1747255399.4462955,1757,3.2373485565185547
1747255400.7160304,1762,3.256427526473999
1747255400.9673336,1763,3.4999897480010986
1747255401.4711852,1765,3.4301557540893555
1747255401.7225187,1766,3.09118390083313
1747255402.229481,1768,3.303865671157837
1747255403.9952126,1775,3.0653340816497803
1747255404.2555108,1776,3.336275577545166
1747255404.5150526,1777,3.342092275619507
1747255405.290878,1780,3.2621700763702393
1747255405.5515785,1781,3.265197992324829
1747255406.3524778,1784,3.273373603820801
1747255406.613391,1785,3.215810537338257
1747255406.8773184,1786,3.258241891860962
1747255407.1386466,1787,3.374419927597046
1747255407.6550999,1789,3.342258930206299
1747255407.9135127,1790,3.2641844749450684
1747255408.4207406,1792,3.3984832763671875
1747255408.9267886,1794,3.3282470703125
1747255409.4386706,1796,3.457338571548462
1747255409.6967385,1797,3.069514751434326
1747255410.4602637,1800,3.45989990234375
1747255410.9680133,1802,3.421065330505371
1747255411.2278087,1803,3.5767135620117188
1747255411.4802,1804,3.21537184715271
1747255412.514931,1808,3.200214385986328
1747255413.025252,1810,3.4619550704956055
1747255414.042989,1814,3.360866069793701
1747255414.551337,1816,3.389563798904419
1747255415.0687296,1818,3.074383020401001
1747255415.3357701,1819,3.3593931198120117
1747255416.3615928,1823,3.5333456993103027
1747255417.1221085,1826,3.363165855407715
1747255417.3742998,1827,3.404005289077759
1747255417.8783274,1829,3.284531831741333
1747255418.1320906,1830,3.376020908355713
1747255418.6355271,1832,3.284960985183716
1747255418.8882616,1833,3.256894111633301
1747255419.1389222,1834,3.2515130043029785
1747255419.643486,1836,3.1265904903411865
1747255419.8985581,1837,3.3400235176086426
1747255420.1535776,1838,3.4449431896209717
1747255421.7031877,1844,3.44539475440979
1747255421.9601152,1845,3.2401208877563477
1747255422.213742,1846,3.2522475719451904
1747255422.4706433,1847,3.381345748901367
1747255422.7337813,1848,3.328981876373291
1747255423.5040152,1851,3.3473474979400635
1747255424.0143092,1853,3.371354818344116
1747255424.7808087,1856,3.3945956230163574
1747255425.7922573,1860,3.226045846939087
1747255426.822839,1864,3.4603431224823
1747255427.0772803,1865,3.335313320159912
1747255427.338433,1866,3.263118028640747
1747255427.5926657,1867,3.4173011779785156
1747255428.6080277,1871,3.450645685195923
1747255428.869181,1872,3.302690267562866
1747255429.1306617,1873,3.2634482383728027
1747255429.3896723,1874,3.350532054901123
1747255429.6440144,1875,3.2415683269500732
1747255430.155034,1877,3.4235761165618896
1747255430.6668088,1879,3.4790327548980713
1747255430.9197977,1880,3.2994940280914307
1747255431.679608,1883,3.3256351947784424
1747255431.9314818,1884,3.2136776447296143
1747255432.4427178,1886,3.393781900405884
1747255432.9549687,1888,3.2061328887939453
1747255433.4617958,1890,3.3926303386688232
1747255433.7144215,1891,3.412755012512207
1747255434.73399,1895,3.2487635612487793
1747255435.7657409,1899,3.4231009483337402
1747255436.2777364,1901,3.4646143913269043
1747255436.5369527,1902,3.390340805053711
1747255437.5860703,1906,3.3202812671661377
1747255438.1156235,1908,3.2559850215911865
1747255438.3695822,1909,3.363630771636963
1747255438.6233492,1910,3.399397134780884
1747255439.3880253,1913,3.3328278064727783
1747255440.1450624,1916,3.3378419876098633
1747255440.6524715,1918,3.2652199268341064
1747255442.1574159,1924,3.4350318908691406
1747255442.4044337,1925,3.4815878868103027
1747255442.6501768,1926,3.254279851913452
1747255443.1423097,1928,3.296015501022339
1747255443.389195,1929,3.454432487487793
1747255444.1260037,1932,3.4087791442871094
1747255444.8937232,1935,3.2788116931915283
1747255445.1449783,1936,3.453026294708252
1747255445.8988757,1939,3.242279052734375
1747255446.153146,1940,3.3496572971343994
1747255446.404658,1941,3.3681082725524902
1747255446.6636539,1942,3.356374979019165
1747255447.4357758,1945,3.1357030868530273
1747255447.946354,1947,3.3483967781066895
1747255448.7193198,1950,3.3394975662231445
1747255448.97898,1951,3.266481637954712
1747255449.4868195,1953,3.4590823650360107
1747255450.2476692,1956,3.2289857864379883
1747255451.2651331,1960,3.355778932571411
1747255451.519202,1961,3.407634735107422
1747255451.7724311,1962,3.2791101932525635
1747255452.0256195,1963,3.3893706798553467
1747255452.2823985,1964,3.4334700107574463
1747255452.7892153,1966,3.4234235286712646
1747255453.0449576,1967,3.234581708908081
1747255453.3043609,1968,3.491522789001465
1747255453.5556772,1969,3.249683380126953
1747255455.0758483,1975,3.2449324131011963
1747255455.5865407,1977,3.3931727409362793
1747255455.8449354,1978,3.206425189971924
1747255456.0966458,1979,3.3572020530700684
1747255456.3486369,1980,3.3031516075134277
1747255456.600806,1981,3.4764318466186523
1747255456.8604589,1982,3.3612217903137207
1747255457.1123812,1983,3.4288394451141357
1747255457.6224132,1985,3.2801928520202637
1747255458.1365964,1987,3.2081425189971924
1747255458.3929482,1988,3.2368507385253906
1747255458.6460361,1989,3.390784502029419
1747255459.1631167,1991,3.450507879257202
1747255459.424094,1992,3.4806716442108154
1747255459.6777518,1993,3.315487861633301
1747255460.1843655,1995,3.505481719970703
1747255461.2012804,1999,3.254734992980957


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_43_494819-tag-train_loss.csv <==
Wall time,Step,Value
1747254950.5208616,0,2.3020384311676025
1747254951.3392649,3,2.283299684524536
1747254951.5826185,4,2.279778003692627
1747254953.0511012,10,2.222806930541992
1747254953.2914,11,2.200322389602661
1747254954.0190623,14,2.1400275230407715
1747254954.2628834,15,2.099367618560791
1747254954.9869926,18,1.9643110036849976
1747254955.230374,19,1.9264769554138184
1747254955.4712925,20,1.8813612461090088
1747254955.9589806,22,2.370619535446167
1747254956.1996894,23,1.9555617570877075
1747254956.944744,26,1.5532093048095703
1747254957.1915739,27,2.0729482173919678
1747254958.6786962,33,2.3562867641448975
1747254959.4109328,36,1.6275514364242554
1747254959.6610389,37,1.527302622795105
1747254959.908312,38,1.4281153678894043
1747254960.1571484,39,1.2075368165969849
1747254960.4012656,40,1.1572315692901611
1747254962.120546,47,0.9839885830879211
1747254962.3691905,48,0.7666527628898621
1747254962.6153913,49,0.6399421691894531
1747254963.1065195,51,1.0497303009033203
1747254963.3505886,52,1.1022007465362549
1747254963.8452816,54,0.6682529449462891
1747254964.6269171,57,1.1291708946228027
1747254965.3595724,60,0.7741238474845886
1747254965.6092613,61,0.627647876739502
1747254965.8583405,62,0.7048025131225586
1747254966.1040523,63,0.8400254249572754
1747254966.5906348,65,1.3174803256988525
1747254966.8385203,66,1.0475022792816162
1747254967.0817404,67,0.7437461614608765
1747254967.3309875,68,0.7258073687553406
1747254967.8206995,70,0.5380927324295044
1747254968.06568,71,0.5486287474632263
1747254969.5426927,77,1.1439521312713623
1747254970.061602,79,0.6850137114524841
1747254970.3155856,80,0.5115189552307129
1747254970.8245885,82,0.3831237852573395
1747254971.0747936,83,0.39638763666152954
1747254971.577335,85,0.3673478364944458
1747254972.5837388,89,0.420479953289032
1747254972.8371463,90,0.38659432530403137
1747254974.1083498,95,0.45907121896743774
1747254975.1997404,99,0.39031878113746643
1747254975.4704828,100,0.3504164516925812
1747254976.2398612,103,0.559709370136261
1747254977.02074,106,0.3158024847507477
1747254977.281491,107,0.4195473790168762
1747254977.809842,109,1.0012661218643188
1747254979.1120703,114,0.3321194052696228
1747254979.6199763,116,0.29431790113449097
1747254980.8905764,121,0.25143295526504517
1747254981.9116714,125,0.2380267083644867
1747254982.166686,126,0.2892559766769409
1747254982.6825569,128,0.21481052041053772
1747254983.1900902,130,0.25455909967422485
1747254983.4443774,131,0.3944988548755646
1747254983.6978078,132,0.30295348167419434
1747254984.7505822,136,0.21782518923282623
1747254985.009067,137,0.29693326354026794
1747254986.5452778,143,0.2193569839000702
1747254986.7981312,144,0.27881669998168945
1747254987.3052623,146,0.21202291548252106
1747254987.556544,147,0.21520285308361053
1747254988.329948,150,0.29426610469818115
1747254990.1541765,157,0.3196067214012146
1747254990.6575928,159,0.18445071578025818
1747254990.9168415,160,0.18949618935585022
1747254991.4231343,162,0.2951231598854065
1747254991.9303265,164,0.21896576881408691
1747254992.4402444,166,0.14910267293453217
1747254993.4643855,170,0.18403659760951996
1747254993.7203538,171,0.2617909908294678
1747254993.979084,172,0.25534117221832275
1747254994.7662916,175,0.1589299738407135
1747254995.0283291,176,0.21512845158576965
1747254995.2894912,177,0.20450574159622192
1747254995.5427694,178,0.30780619382858276
1747254996.0588381,180,0.2712482810020447
1747254996.3158188,181,0.21237462759017944
1747254997.079057,184,0.1666448712348938
1747254997.334562,185,0.1877063810825348
1747254997.5900204,186,0.278864324092865
1747254998.3649323,189,0.18727749586105347
1747254998.6237547,190,0.1975788176059723
1747254998.8945627,191,0.2460850030183792
1747254999.1611228,192,0.3346112370491028
1747254999.9412365,195,0.24649029970169067
1747255000.9770145,199,0.5217952132225037
1747255001.2358649,200,0.4152938425540924
1747255001.7457204,202,0.24400343000888824
1747255002.0015297,203,0.16915073990821838
1747255002.2615428,204,0.14829465746879578
1747255002.5160298,205,0.17880500853061676
1747255003.030856,207,0.16175124049186707
1747255003.5371625,209,0.12457720190286636
1747255004.0416787,211,0.24007108807563782
1747255004.5546725,213,0.1655409336090088
1747255005.0604944,215,0.2218264639377594
1747255005.3127398,216,0.23575490713119507
1747255005.827496,218,0.19470368325710297
1747255006.082982,219,0.18794889748096466
1747255006.3407362,220,0.17976881563663483
1747255006.5957155,221,0.15556935966014862
1747255006.8523533,222,0.23977604508399963
1747255007.3617136,224,0.20127618312835693
1747255007.6301534,225,0.1420319378376007
1747255008.6720226,229,0.1752808690071106
1747255010.1942716,235,0.1739196479320526
1747255010.7101178,237,0.14241307973861694
1747255010.974636,238,0.14209102094173431
1747255011.2277188,239,0.17021608352661133
1747255011.7356062,241,0.17353619635105133
1747255011.991525,242,0.16837476193904877
1747255012.5004191,244,0.18617689609527588
1747255012.7546327,245,0.2372078001499176
1747255013.0163739,246,0.2690204083919525
1747255013.2789493,247,0.24327105283737183
1747255014.6164672,252,0.16280758380889893
1747255014.8807313,253,0.15123404562473297
1747255015.1405325,254,0.12218896299600601
1747255015.90939,257,0.17693129181861877
1747255016.1637692,258,0.12783998250961304
1747255016.415861,259,0.13524478673934937
1747255016.67114,260,0.1490575075149536
1747255017.1803296,262,0.1408112347126007
1747255019.2241983,270,0.19350478053092957
1747255019.4858363,271,0.11929623782634735
1747255020.2608283,274,0.17980952560901642
1747255020.515234,275,0.12479492276906967
1747255020.7736847,276,0.16687370836734772
1747255021.296751,278,0.11490453779697418
1747255021.8044243,280,0.15844951570034027
1747255022.32234,282,0.13604669272899628
1747255022.5769377,283,0.19847819209098816
1747255023.0807667,285,0.1158900037407875
1747255023.5875003,287,0.1451803743839264
1747255023.8399794,288,0.10056078433990479
1747255024.3470004,290,0.136951744556427
1747255025.634818,295,0.18022918701171875
1747255025.8956583,296,0.24842093884944916
1747255026.149316,297,0.25136756896972656
1747255026.406292,298,0.16320517659187317
1747255027.9281144,304,0.19500744342803955
1747255028.4333363,306,0.08638960123062134
1747255028.9408557,308,0.10592980682849884
1747255029.2024188,309,0.11363929510116577
1747255029.986108,312,0.10873771458864212
1747255030.2377477,313,0.09399519860744476
1747255031.0106828,316,0.09601528942584991
1747255031.5290618,318,0.23144890367984772
1747255031.7847772,319,0.1739625632762909
1747255032.5534508,322,0.11844490468502045
1747255033.0661356,324,0.1548616886138916
1747255034.3838203,329,0.16612598299980164
1747255034.6388319,330,0.11860547214746475
1747255034.893962,331,0.1042926162481308
1747255035.1483893,332,0.10792283713817596
1747255036.436311,337,0.10685074329376221
1747255036.6878846,338,0.14286503195762634
1747255037.2021973,340,0.26028013229370117
1747255037.9711068,343,0.10705927759408951
1747255038.2195039,344,0.09617546945810318
1747255038.472388,345,0.09223369508981705
1747255038.7273178,346,0.08076423406600952
1747255039.245393,348,0.15019068121910095
1747255039.7606435,350,0.1364242136478424
1747255040.2628918,352,0.05044256150722504
1747255040.5150218,353,0.1559409350156784
1747255040.7649026,354,0.14954935014247894
1747255041.7975416,358,0.10312539339065552
1747255042.3141518,360,0.136085644364357
1747255042.8254485,362,0.08183345943689346
1747255043.0798829,363,0.1594662070274353
1747255043.335332,364,0.09182479977607727
1747255043.5885732,365,0.07410449534654617
1747255043.8451622,366,0.10051262378692627
1747255044.1014502,367,0.15934403240680695
1747255044.3645844,368,0.09473685920238495
1747255045.903682,374,0.13112081587314606
1747255046.7079313,377,0.09798763692378998
1747255046.9716897,378,0.06855615228414536
1747255048.7799532,385,0.11704538762569427
1747255049.0337138,386,0.10608591884374619
1747255050.046574,390,0.07663401961326599
1747255050.299656,391,0.08522521704435349
1747255050.5519834,392,0.08543369174003601
1747255050.8043199,393,0.14671702682971954
1747255051.0580268,394,0.1426650583744049
1747255051.3090541,395,0.1724860817193985
1747255051.5626433,396,0.06816194206476212
1747255051.8155215,397,0.1833193004131317
1747255052.0687099,398,0.12099000811576843
1747255052.3233604,399,0.05937936156988144
1747255052.831602,401,0.0843157023191452
1747255053.0823026,402,0.12690609693527222
1747255053.5861776,404,0.1577519178390503
1747255054.5946796,408,0.06253170222043991
1747255054.8487074,409,0.16046422719955444
1747255055.6092627,412,0.08138849586248398
1747255055.8602448,413,0.1275150179862976
1747255056.1177804,414,0.13380128145217896
1747255056.3686042,415,0.16011390089988708
1747255057.121438,418,0.3050997853279114
1747255057.880179,421,0.122902050614357
1747255058.1314006,422,0.0632554292678833
1747255058.889988,425,0.09294179081916809
1747255059.146606,426,0.09800873696804047
1747255060.189308,430,0.08695805072784424
1747255060.4545622,431,0.17207619547843933
1747255061.2396085,434,0.07602132856845856
1747255061.5041382,435,0.11779776215553284
1747255061.7740202,436,0.0899963229894638
1747255062.0367603,437,0.12845255434513092
1747255062.292419,438,0.11977587640285492
1747255062.547877,439,0.08887098729610443
1747255062.800241,440,0.1357283890247345
1747255063.054871,441,0.07070816308259964
1747255063.5690565,443,0.09739664942026138
1747255063.8423913,444,0.06346561014652252
1747255064.1192951,445,0.08508822321891785
1747255064.3783705,446,0.06532370299100876
1747255065.40739,450,0.09847957640886307
1747255065.6610205,451,0.03985302895307541
1747255065.913951,452,0.0769432783126831
1747255066.1699078,453,0.122744619846344
1747255066.4224625,454,0.08896949142217636
1747255066.9343555,456,0.060803089290857315
1747255067.4451263,458,0.06799507141113281
1747255067.9633174,460,0.06184589862823486
1747255068.2166753,461,0.08765541017055511
1747255068.9932382,464,0.14991316199302673
1747255069.2520616,465,0.05034437030553818
1747255069.5048606,466,0.09758888185024261
1747255070.011879,468,0.13508214056491852
1747255070.533958,470,0.07683967053890228
1747255071.564379,474,0.13770917057991028
1747255071.8293593,475,0.062214937061071396
1747255072.6010497,478,0.1060435101389885
1747255072.8621514,479,0.05883300304412842
1747255073.123324,480,0.12212342023849487
1747255073.3711529,481,0.10167931020259857
1747255073.6244116,482,0.08522111177444458
1747255073.876349,483,0.11455187201499939
1747255074.1287997,484,0.0446966215968132
1747255074.6333923,486,0.07930771261453629
1747255074.8893206,487,0.07401663064956665
1747255075.1476467,488,0.13058006763458252
1747255075.4025407,489,0.11435873806476593
1747255075.911542,491,0.08665184676647186
1747255076.6833942,494,0.057640671730041504
1747255077.6884017,498,0.11207662522792816
1747255078.4582186,501,0.10640197992324829
1747255078.718997,502,0.12026438862085342
1747255078.9739003,503,0.07195574045181274
1747255079.759616,506,0.08728882670402527
1747255080.2681923,508,0.07287455350160599
1747255080.5288417,509,0.09901244938373566
1747255080.785305,510,0.05816171318292618
1747255081.0481682,511,0.08354639261960983
1747255081.3007393,512,0.10926690697669983
1747255081.551987,513,0.10404928773641586
1747255081.8039076,514,0.0693311095237732
1747255082.5596316,517,0.03701484948396683
1747255082.8200173,518,0.04979896545410156
1747255083.083588,519,0.07389424741268158
1747255083.3539224,520,0.08548633754253387
1747255084.1409001,523,0.10172777622938156
1747255085.933222,530,0.09045353531837463
1747255086.7097669,533,0.0750739723443985
1747255086.9662793,534,0.15353968739509583
1747255087.4749846,536,0.06929955631494522
1747255087.730867,537,0.09407122433185577
1747255087.994733,538,0.09909884631633759
1747255088.2677267,539,0.08367479592561722
1747255088.5368063,540,0.08926452696323395
1747255089.0665667,542,0.09322404116392136
1747255089.329646,543,0.06920979171991348
1747255089.5836992,544,0.041699834167957306
1747255090.090677,546,0.06886935234069824
1747255090.3423972,547,0.034421250224113464
1747255091.108571,550,0.13036033511161804
1747255091.632471,552,0.11866605281829834
1747255092.136209,554,0.04375745356082916
1747255092.3902357,555,0.06870017200708389
1747255092.643348,556,0.09547150880098343
1747255094.181777,562,0.10493939369916916
1747255094.4323683,563,0.08111473172903061
1747255094.6868396,564,0.07168260961771011
1747255095.692458,568,0.03782499581575394
1747255096.4231598,571,0.08699861168861389
1747255096.9196906,573,0.074802465736866
1747255097.6638315,576,0.10912079364061356
1747255098.6487722,580,0.1277075856924057
1747255099.6197922,584,0.10169204324483871
1747255099.8684516,585,0.07168233394622803
1747255100.120806,586,0.0741613358259201
1747255100.6365757,588,0.043590039014816284
1747255101.1603699,590,0.039871517568826675
1747255101.4254618,591,0.047640636563301086
1747255101.6874053,592,0.05427514761686325
1747255102.223842,594,0.06910322606563568
1747255102.7416863,596,0.09724585711956024
1747255102.999733,597,0.13722020387649536
1747255103.264944,598,0.08549001812934875
1747255103.5159528,599,0.09826816618442535
1747255104.0525014,601,0.10031893849372864
1747255104.3309767,602,0.07497861981391907
1747255104.5873492,603,0.06912606954574585
1747255105.0960932,605,0.05309836193919182
1747255105.8559074,608,0.07517068088054657
1747255106.3564281,610,0.0868072509765625
1747255107.1235275,613,0.04687511548399925
1747255107.380634,614,0.06421162933111191
1747255107.8933606,616,0.03309343010187149
1747255108.400446,618,0.05237535387277603
1747255108.923043,620,0.07245437800884247
1747255109.4324248,622,0.06109484285116196
1747255109.6907969,623,0.07447391748428345
1747255110.4485466,626,0.060514383018016815
1747255110.953391,628,0.09936830401420593
1747255111.204974,629,0.06782805174589157
1747255112.2101548,633,0.09360179305076599
1747255112.7118347,635,0.05970112979412079
1747255113.2185693,637,0.06332047283649445
1747255113.982044,640,0.06974638253450394
1747255114.2337503,641,0.04244586452841759
1747255114.4860482,642,0.05308876931667328
1747255114.7380548,643,0.08674131333827972
1747255114.9929166,644,0.05489148944616318
1747255115.2455852,645,0.04764404147863388
1747255116.2689602,649,0.10080229490995407
1747255116.7751303,651,0.04850120469927788
1747255117.029007,652,0.04491957277059555
1747255117.2871842,653,0.08058557659387589
1747255117.538936,654,0.07864350080490112
1747255117.7941074,655,0.05621985346078873
1747255118.5597353,658,0.03969636559486389
1747255118.8131938,659,0.03175797313451767
1747255119.0697198,660,0.03652333468198776
1747255120.856394,667,0.05490221083164215
1747255121.6191986,670,0.023752493783831596
1747255122.9160705,675,0.1234908178448677
1747255123.1842113,676,0.09178581833839417
1747255123.438834,677,0.03712460771203041
1747255124.198924,680,0.07334405183792114
1747255124.706886,682,0.04049369692802429
1747255124.961661,683,0.11003382503986359
1747255125.2203085,684,0.04039377719163895
1747255126.003478,687,0.07731933891773224
1747255127.2796655,692,0.044383108615875244
1747255127.78913,694,0.020827338099479675
1747255128.0454054,695,0.02219177410006523
1747255128.3011703,696,0.055638108402490616
1747255128.5661724,697,0.06025707721710205
1747255129.0870543,699,0.08037269115447998
1747255129.849981,702,0.05784650146961212
1747255130.1061924,703,0.0914493203163147
1747255130.6168346,705,1.4978324174880981
1747255131.6529872,709,1.5225284099578857
1747255131.911021,710,1.2510981559753418
1747255132.4337895,712,0.7695421576499939
1747255133.2101798,715,0.3042234182357788
1747255133.7113314,717,0.251740038394928
1747255134.2219627,719,0.18109413981437683
1747255134.47792,720,0.13069936633110046
1747255134.7319162,721,0.12773576378822327
1747255135.2382936,723,0.10093662142753601
1747255135.7450478,725,0.13530457019805908
1747255135.9995124,726,0.11189509928226471
1747255136.252003,727,0.07024186849594116
1747255136.5075314,728,0.1526823341846466
1747255136.7682934,729,0.09090687334537506
1747255137.2766976,731,0.10775648802518845
1747255137.529903,732,0.10783177614212036
1747255137.7841065,733,0.13262939453125
1747255139.0803294,738,0.10020245611667633
1747255139.3369424,739,0.12310022860765457
1747255139.5968707,740,0.11146348714828491
1747255140.1075919,742,0.10604570806026459
1747255140.3676944,743,0.08707666397094727
1747255140.6226206,744,0.14364919066429138
1747255140.877382,745,0.07644660770893097
1747255142.698157,752,0.04081007093191147
1747255143.4523685,755,0.10451267659664154
1747255143.7116857,756,0.0834650844335556
1747255144.2075224,758,0.05909876152873039
1747255145.4528801,763,0.09257528185844421
1747255145.7045429,764,0.17385607957839966
1747255145.951159,765,0.3006647527217865
1747255146.692745,768,0.6218193769454956
1747255147.14596,769,0.3974761664867401
1747255147.886912,772,0.4159674048423767
1747255148.13266,773,0.21032008528709412
1747255148.6302233,775,0.21039310097694397
1747255148.8850186,776,0.13337954878807068
1747255149.379579,778,0.07416754961013794
1747255149.6296587,779,0.12217170000076294
1747255149.8774748,780,0.12587027251720428
1747255150.1253233,781,0.06932354718446732
1747255150.3753433,782,0.08143439888954163
1747255151.84006,788,0.05982089042663574
1747255152.0825672,789,0.0864943265914917
1747255152.5684934,791,0.06448915600776672
1747255153.062966,793,0.07457157969474792
1747255153.5564702,795,0.07838931679725647
1747255153.800798,796,0.05268611013889313
1747255154.545115,799,0.044218651950359344
1747255154.8013194,800,0.11415265500545502
1747255155.793338,804,0.05182141438126564
1747255156.0452385,805,0.049469172954559326
1747255156.2928317,806,0.039671897888183594
1747255156.5393865,807,0.03586437925696373
1747255157.2781858,810,0.03926895558834076
1747255158.0276225,813,0.09728362411260605
1747255159.271516,818,0.025107089430093765
1747255159.521332,819,0.04530608281493187
1747255160.0253034,821,0.06271064281463623
1747255160.2700522,822,0.039132170379161835
1747255160.5127976,823,0.0403091162443161
1747255160.9979613,825,0.04709576070308685
1747255161.2403896,826,0.06301546841859818
1747255161.48357,827,0.059350769966840744
1747255161.725709,828,0.09841006994247437
1747255162.7238533,832,0.08284534513950348
1747255162.9755738,833,0.09140162169933319
1747255163.4773133,835,0.03390410542488098
1747255163.7229054,836,0.04720320180058479
1747255163.9772332,837,0.034862544387578964
1747255164.4712746,839,0.04216696694493294
1747255164.718856,840,0.02843921072781086
1747255165.4627924,843,0.04918040335178375
1747255165.955003,845,0.08305273205041885
1747255167.171214,850,0.06887093186378479
1747255167.4129128,851,0.0701799988746643
1747255168.1480043,854,0.04863164201378822
1747255168.8744566,857,0.06563438475131989
1747255169.6074631,860,0.046676620841026306
1747255170.1050832,862,0.043591707944869995
1747255170.849153,865,0.0266948901116848
1747255171.0930488,866,0.07716259360313416
1747255172.0891972,870,0.05096939206123352
1747255172.3420343,871,0.02782360278069973
1747255174.899266,881,0.0373823344707489
1747255175.4120991,883,0.02630816400051117
1747255175.6745708,884,0.03931472450494766
1747255175.93036,885,0.09410709142684937
1747255176.184212,886,0.0438094288110733
1747255176.699039,888,0.047586292028427124
1747255177.2185593,890,0.06781028211116791
1747255177.7387385,892,0.048943039029836655
1747255178.5151286,895,0.036930229514837265
1747255179.0318844,897,0.06381140649318695
1747255179.293202,898,0.03498043864965439
1747255180.057489,901,0.038667142391204834
1747255180.3186224,902,0.03551839292049408
1747255180.8358662,904,0.03915920853614807
1747255181.3478234,906,0.09856955707073212
1747255181.599701,907,0.05950109288096428
1747255181.8513203,908,0.058196667581796646
1747255182.3568578,910,0.03677470609545708
1747255182.6122053,911,0.03990418463945389
1747255183.3677866,914,0.019607912749052048
1747255184.3888443,918,0.0712844654917717
1747255184.6487536,919,0.07394561916589737
1747255185.1574914,921,0.34945663809776306
1747255185.6718948,923,0.8589332103729248
1747255186.6968646,927,0.07869915664196014
1747255186.9502726,928,0.08197161555290222
1747255187.2060921,929,0.048190221190452576
1747255187.4663322,930,0.05005107820034027
1747255187.7217715,931,0.06935955584049225
1747255187.9853978,932,0.06283505260944366
1747255188.252195,933,0.04270077496767044
1747255188.760529,935,0.04782941937446594
1747255189.794206,939,0.0905548706650734
1747255190.299826,941,0.0856592133641243
1747255190.563495,942,0.0239357091486454
1747255191.3302407,945,0.05765504390001297
1747255192.3532088,949,0.08771112561225891
1747255193.1433196,952,0.06813642382621765
1747255193.673944,954,0.03217869997024536
1747255193.933843,955,0.02422184869647026
1747255194.1872227,956,0.016854271292686462
1747255195.1995986,960,0.05791172757744789
1747255195.7220182,962,0.05569702386856079
1747255195.9881337,963,0.031995054334402084
1747255196.2442617,964,0.08258727937936783
1747255196.4996333,965,0.05470918118953705
1747255197.017112,967,0.052687712013721466
1747255197.2696824,968,0.016771897673606873
1747255198.04175,971,0.023720640689134598
1747255199.3059332,976,0.07613955438137054
1747255199.8133936,978,0.05046023055911064
1747255200.063855,979,0.05943068861961365
1747255200.5663702,981,0.0392468199133873
1747255200.8398678,982,0.08770640194416046
1747255201.8840995,986,0.05114266276359558
1747255202.4208632,988,0.027402691543102264
1747255202.682819,989,0.04360562562942505
1747255202.941876,990,0.06643863022327423
1747255203.464037,992,0.04372557997703552
1747255203.9688325,994,0.041970670223236084
1747255204.2214165,995,0.05233025550842285
1747255204.4752724,996,0.023844266310334206
1747255204.9936225,998,0.04912465810775757
1747255205.2550397,999,0.0355246365070343
1747255205.7711926,1001,0.0665915384888649
1747255206.0306737,1002,0.01520463451743126
1747255206.2843137,1003,0.05405459553003311
1747255206.5395,1004,0.06355730444192886
1747255206.7922287,1005,0.027468282729387283
1747255207.045844,1006,0.035849638283252716
1747255208.3167233,1011,0.02119867503643036
1747255208.8258927,1013,0.0386543869972229
1747255209.3323572,1015,0.014644303359091282
1747255209.582915,1016,0.01244845986366272
1747255209.8374949,1017,0.025951046496629715
1747255211.0772774,1022,0.03174109011888504
1747255212.0729825,1026,0.025622237473726273
1747255212.5750086,1028,0.013197525404393673
1747255212.843746,1029,0.01838754490017891
1747255214.359333,1035,0.029187273234128952
1747255214.6150799,1036,0.022885140031576157
1747255214.8808722,1037,0.023442847654223442
1747255215.1388228,1038,0.013729401864111423
1747255215.40362,1039,0.024439729750156403
1747255216.4338946,1043,0.024208813905715942
1747255216.945212,1045,0.02254997007548809
1747255217.2028503,1046,0.007823461666703224
1747255218.7544951,1052,0.05570096895098686
1747255219.027593,1053,0.03999984264373779
1747255219.8217187,1056,0.034772105515003204
1747255220.3334303,1058,0.04868440330028534
1747255220.589867,1059,0.019633391872048378
1747255220.8520136,1060,0.012742176651954651
1747255221.370219,1062,0.06093793734908104
1747255222.1481435,1065,0.016132596880197525
1747255222.4015718,1066,0.014050157740712166
1747255222.6560864,1067,0.011833736672997475
1747255223.164646,1069,0.026854557916522026
1747255223.417976,1070,0.011795753613114357
1747255223.6706023,1071,0.030314384028315544
1747255223.9288836,1072,0.014846492558717728
1747255224.1824145,1073,0.02856333553791046
1747255224.4353826,1074,0.036515362560749054
1747255225.2020543,1077,0.06613751500844955
1747255225.4602518,1078,0.045636773109436035
1747255225.9642024,1080,0.030417146161198616
1747255226.2161365,1081,0.02105298452079296
1747255226.477297,1082,0.02480527013540268
1747255227.2424223,1085,0.004801841452717781
1747255227.4989228,1086,0.03271549195051193
1747255227.7552738,1087,0.028876692056655884
1747255228.7857425,1091,0.02879578247666359
1747255229.0410712,1092,0.036369726061820984
1747255229.303561,1093,0.027776245027780533
1747255230.6228848,1098,0.01694495975971222
1747255231.1387386,1100,0.030801523476839066
1747255231.6512825,1102,0.01867647096514702
1747255231.9030185,1103,0.027004607021808624
1747255232.1540601,1104,0.021269768476486206
1747255232.9163725,1107,0.029859483242034912
1747255233.1677163,1108,0.04608703777194023
1747255233.418217,1109,0.07053381204605103
1747255233.6714451,1110,0.0215439572930336
1747255233.923643,1111,0.010845188051462173
1747255234.1862879,1112,0.08526387810707092
1747255234.442307,1113,0.03958819434046745
1747255234.6978092,1114,0.0245354063808918
1747255235.204551,1116,0.0208068136125803
1747255235.9661112,1119,0.011164498515427113
1747255236.4750218,1121,0.009042136371135712
1747255236.734221,1122,0.010683458298444748
1747255237.5051208,1125,0.03575805574655533
1747255237.759105,1126,0.013471088372170925
1747255238.278995,1128,0.04801107197999954
1747255238.538824,1129,0.012968957424163818
1747255238.8007727,1130,0.035930097103118896
1747255239.056768,1131,0.02767046168446541
1747255239.306499,1132,0.033107493072748184
1747255239.8180459,1134,0.02490931563079357
1747255240.071496,1135,0.027555033564567566
1747255240.3247044,1136,0.005792634561657906
1747255241.0872264,1139,0.007071180269122124
1747255241.8546948,1142,0.027796054258942604
1747255242.6133106,1145,0.02776331454515457
1747255242.868983,1146,0.024238450452685356
1747255243.3740938,1148,0.11453758180141449
1747255243.6250713,1149,0.8148133158683777
1747255243.8777902,1150,1.4157092571258545
1747255244.13088,1151,1.4683717489242554
1747255244.3859234,1152,0.846858024597168
1747255244.639454,1153,0.5324434041976929
1747255245.1465435,1155,0.12748438119888306
1747255246.4115314,1160,0.07579214125871658
1747255246.9254086,1162,0.024796007201075554
1747255247.4383552,1164,0.06708958745002747
1747255247.9524925,1166,0.05137971043586731
1747255248.2059755,1167,0.05094567686319351
1747255249.7450175,1173,0.04877974092960358
1747255249.9984694,1174,0.04181573912501335
1747255250.5195508,1176,0.060033973306417465
1747255250.7776453,1177,0.0523565374314785
1747255251.0312057,1178,0.013741634786128998
1747255252.0558155,1182,0.049033280462026596
1747255252.5635483,1184,0.027326717972755432
1747255253.0724251,1186,0.029266782104969025
1747255253.5847685,1188,0.054212071001529694
1747255253.841678,1189,0.040282078087329865
1747255254.1008854,1190,0.04826786741614342
1747255254.8706944,1193,0.05274694040417671
1747255255.1322622,1194,0.05167305842041969
1747255255.3919206,1195,0.03532065451145172
1747255255.9043643,1197,0.03968062251806259
1747255256.1621594,1198,0.03264593705534935
1747255256.9333599,1201,0.04113774746656418
1747255257.2072208,1202,0.018946971744298935
1747255257.9917953,1205,0.016303375363349915
1747255258.2553792,1206,0.013586812652647495
1747255258.5112753,1207,0.04731205850839615
1747255259.0238163,1209,0.03556612879037857
1747255260.0389385,1213,0.04747918248176575
1747255260.2905972,1214,0.027093037962913513
1747255260.5414934,1215,0.09466178715229034
1747255261.0436091,1217,0.018572166562080383
1747255261.3001246,1218,0.04454117640852928
1747255262.5646996,1223,0.020618487149477005
1747255263.0684059,1225,0.02568359114229679
1747255263.8337643,1228,0.008369328454136848
1747255264.0885744,1229,0.03341822698712349
1747255264.855253,1232,0.048388924449682236
1747255265.110407,1233,0.009477030485868454
1747255266.4257793,1238,0.03217560797929764
1747255266.9429588,1240,0.03218180313706398
1747255267.1965196,1241,0.055530764162540436
1747255267.4504263,1242,0.033013246953487396
1747255267.7024593,1243,0.03798280656337738
1747255267.9556713,1244,0.04886530339717865
1747255268.208884,1245,0.01898079551756382
1747255268.4608035,1246,0.043052125722169876
1747255269.2163339,1249,0.015940513461828232
1747255269.4673529,1250,0.01480792835354805
1747255269.7270272,1251,0.029198747128248215
1747255269.9786706,1252,0.03565351665019989
1747255270.4866772,1254,0.014340829104185104
1747255270.9925094,1256,0.01980566792190075
1747255271.2448628,1257,0.01647195965051651
1747255272.0101004,1260,0.012910779565572739
1747255272.2639825,1261,0.04035584628582001
1747255273.0380719,1264,0.026769643649458885
1747255273.7945187,1267,0.008073722943663597
1747255274.8093998,1271,0.024823134765028954
1747255276.0747647,1276,0.030524075031280518
1747255276.3284051,1277,0.027457207441329956
1747255276.5832205,1278,0.033600468188524246
1747255277.6122298,1282,0.031967893242836
1747255278.3808973,1285,0.00722720380872488
1747255279.6693006,1290,0.012231135740876198
1747255280.4332073,1293,0.007159475237131119
1747255281.197339,1296,0.014652912504971027
1747255281.7061079,1298,0.011965962126851082
1747255281.9601653,1299,0.02434152364730835
1747255282.7210658,1302,0.030964445322752
1747255283.7366526,1306,0.00898697879165411
1747255284.7393103,1310,0.016321346163749695
1747255285.751028,1314,0.009276436641812325
1747255286.0048087,1315,0.005031391978263855
1747255287.2981362,1320,0.012706106528639793
1747255287.8075004,1322,0.0252095814794302
1747255288.0626504,1323,0.009445581585168839
1747255288.5759733,1325,0.008068601600825787
1747255288.8287454,1326,0.012547655962407589
1747255289.3346314,1328,0.0033038724213838577
1747255291.117494,1335,0.010435542091727257
1747255293.4086173,1344,0.03141014650464058
1747255293.6599576,1345,0.006910880096256733
1747255294.1751707,1347,0.009463058784604073
1747255294.427767,1348,0.03595302999019623
1747255295.2105799,1351,0.01669348031282425
1747255295.4725025,1352,0.02898857556283474
1747255295.989182,1354,0.016741080209612846
1747255297.0226634,1358,0.01861320436000824
1747255297.5341163,1360,0.05037565156817436
1747255298.5804904,1364,0.005540209822356701
1747255298.8443232,1365,0.003355449065566063
1747255299.112257,1366,0.01252586767077446
1747255299.3661094,1367,0.015285536646842957
1747255299.617433,1368,0.013147237710654736
1747255300.6349502,1372,0.007980371825397015
1747255300.8934233,1373,0.013591567054390907
1747255301.4028902,1375,0.009811541065573692
1747255301.6567242,1376,0.010066542774438858
1747255302.6831532,1380,0.04568004608154297
1747255303.9773104,1385,0.009519713930785656
1747255304.238768,1386,0.023297524079680443
1747255305.2609975,1390,0.019929567351937294
1747255306.0268085,1393,0.005203913897275925
1747255306.7929356,1396,0.011954013258218765
1747255307.0529468,1397,0.01379060372710228
1747255307.5611832,1399,0.018530460074543953
1747255307.814432,1400,0.02256002090871334
1747255308.5751374,1403,0.007471881806850433
1747255309.0887423,1405,0.006827585399150848
1747255311.1514666,1413,0.002243693917989731
1747255311.9242766,1416,0.02605922892689705
1747255312.177023,1417,0.003653157502412796
1747255312.6988494,1419,0.03667236492037773
1747255313.2277908,1421,0.006642132997512817
1747255313.4853997,1422,0.012153019197285175
1747255315.7467213,1431,0.017041727900505066
1747255315.9985,1432,0.009750986471772194
1747255317.0083203,1436,0.017216933891177177
1747255317.5258393,1438,0.026354102417826653
1747255317.7807305,1439,0.015544756315648556
1747255318.034036,1440,0.030813023447990417
1747255318.2913945,1441,0.023012466728687286
1747255319.0667276,1444,0.007195314392447472
1747255319.5818033,1446,0.022276047617197037
1747255319.8386145,1447,0.010968722403049469
1747255320.0946033,1448,0.007226669229567051
1747255320.3483999,1449,0.011613685637712479
1747255320.6082098,1450,0.004083288833498955
1747255320.8630822,1451,0.005900366231799126
1747255321.1163137,1452,0.0018143393099308014
1747255321.6255293,1454,0.006745962426066399
1747255321.8802998,1455,0.014908651821315289
1747255322.1327631,1456,0.009796824306249619
1747255322.385026,1457,0.0028275512158870697
1747255322.6386976,1458,0.010307827964425087
1747255322.8922784,1459,0.00773300975561142
1747255323.146552,1460,0.0039721764624118805
1747255323.4035225,1461,0.0358269028365612
1747255323.9139442,1463,0.004681546241044998
1747255325.895116,1470,0.005513431504368782
1747255326.6646504,1473,0.010562509298324585
1747255326.9180822,1474,0.0067441388964653015
1747255327.4375017,1476,0.007190834730863571
1747255327.7005672,1477,0.017144091427326202
1747255328.726596,1481,0.007872525602579117
1747255328.9834526,1482,0.0074186380952596664
1747255329.2495575,1483,0.023761417716741562
1747255330.2753747,1487,0.02410116046667099
1747255330.5346594,1488,0.016105592250823975
1747255330.7972753,1489,0.013309802860021591
1747255331.0511289,1490,0.0029327329248189926
1747255331.3089366,1491,0.010323112830519676
1747255331.8226433,1493,0.0030947625637054443
1747255332.0828867,1494,0.016893548890948296
1747255333.0971081,1498,0.015010093338787556
1747255333.3545907,1499,0.013131612911820412
1747255333.6057818,1500,0.026355329900979996
1747255334.1081984,1502,0.004224620759487152
1747255334.8688483,1505,0.008100117556750774
1747255335.8993452,1509,0.009305324405431747
1747255336.1549168,1510,0.005208255723118782
1747255336.4156404,1511,0.010677321814000607
1747255336.9243684,1513,0.010744395665824413
1747255337.4334633,1515,0.008958719670772552
1747255337.6934056,1516,0.0038319360464811325
1747255339.485359,1523,0.026684988290071487
1747255340.244021,1526,0.0033010318875312805
1747255340.7533152,1528,0.0177057683467865
1747255342.27977,1534,0.015560885891318321
1747255343.0428185,1537,0.0042046718299388885
1747255343.2995138,1538,0.008335493505001068
1747255344.0604892,1541,0.003918932750821114
1747255345.067078,1545,0.0179844219237566
1747255345.5747147,1547,0.0026408154517412186
1747255345.8288348,1548,0.01029939018189907
1747255346.600149,1551,0.01070592924952507
1747255346.852656,1552,0.015205278992652893
1747255347.1076703,1553,0.015954261645674706
1747255347.6208067,1555,0.005622435361146927
1747255348.1417851,1557,0.0028190352022647858
1747255349.4408734,1562,0.007974177598953247
1747255349.9713368,1564,0.026286419481039047
1747255350.235355,1565,0.04131370037794113
1747255350.4993658,1566,0.040995024144649506
1747255351.0211244,1568,0.020852303132414818
1747255351.5381675,1570,0.010804222896695137
1747255351.7965474,1571,0.020492183044552803
1747255352.0547848,1572,0.0072888657450675964
1747255352.3062477,1573,0.004180172458291054
1747255353.0648582,1576,0.0025541577488183975
1747255353.5722044,1578,0.000948568806052208
1747255353.8228893,1579,0.06184091046452522
1747255354.0767524,1580,0.009349055588245392
1747255354.3317766,1581,0.004455238580703735
1747255354.589201,1582,0.00781693309545517
1747255355.3729694,1585,0.00580306351184845
1747255356.6485386,1590,0.004371264949440956
1747255357.9564333,1595,0.008094286546111107
1747255358.214308,1596,0.0035011470317840576
1747255358.472734,1597,0.00804959237575531
1747255359.4964032,1601,0.0023665837943553925
1747255359.7511692,1602,0.007024295628070831
1747255360.0080042,1603,0.004365487955510616
1747255361.7910967,1610,0.005778301507234573
1747255362.0434966,1611,0.003555014729499817
1747255362.548717,1613,0.006524275057017803
1747255362.8023362,1614,0.006845459342002869
1747255363.3085313,1616,0.006860475987195969
1747255364.3309557,1620,0.030048370361328125
1747255364.8489578,1622,0.0369478315114975
1747255365.365663,1624,0.0040883030742406845
1747255365.8706133,1626,0.013582440093159676
1747255366.123995,1627,0.05665919929742813
1747255367.1415823,1631,0.021413080394268036
1747255368.1656427,1635,0.004066022112965584
1747255368.4201362,1636,0.002133006229996681
1747255368.674187,1637,0.02675170637667179
1747255368.9255996,1638,0.010582080110907555
1747255369.4294128,1640,0.005343534052371979
1747255369.6898527,1641,0.0021060630679130554
1747255370.962417,1646,0.03678813576698303
1747255371.214393,1647,0.021514808759093285
1747255371.7189887,1649,0.002249147742986679
1747255372.2318995,1651,0.03269533812999725
1747255372.4845467,1652,0.002664892002940178
1747255372.7365944,1653,0.008533059619367123
1747255372.9892454,1654,0.00831900630146265
1747255373.5002372,1656,0.015134070068597794
1747255374.0182192,1658,0.006720365956425667
1747255375.041473,1662,0.0030816160142421722
1747255375.551648,1664,0.008836794644594193
1747255376.0659213,1666,0.0018215440213680267
1747255376.832977,1669,0.005689278244972229
1747255377.0866575,1670,0.0026464462280273438
1747255378.106503,1674,0.00460197776556015
1747255378.8828573,1677,0.006653187796473503
1747255379.3895345,1679,0.003478303551673889
1747255379.6465554,1680,0.01514197513461113
1747255379.9004095,1681,0.03274262696504593
1747255380.1567507,1682,0.006723947823047638
1747255380.9181376,1685,0.008070437237620354
1747255381.1702814,1686,0.03758998587727547
1747255381.4222875,1687,0.0040803514420986176
1747255381.677748,1688,0.017746753990650177
1747255381.9290295,1689,0.0015591569244861603
1747255382.1829762,1690,0.0035059303045272827
1747255382.951148,1693,0.01603199727833271
1747255383.2046928,1694,0.0044997017830610275
1747255383.4561827,1695,0.007141204550862312
1747255383.9589663,1697,0.013482121750712395
1747255384.2091131,1698,0.00235741026699543
1747255384.46392,1699,0.01607060618698597
1747255384.7176054,1700,0.008739016018807888
1747255385.2268765,1702,0.0027626436203718185
1747255385.733424,1704,0.008704161271452904
1747255386.5169249,1707,0.0034257378429174423
1747255387.0318017,1709,0.00877845473587513
1747255387.291789,1710,0.012049748562276363
1747255387.5459533,1711,0.005490696057677269
1747255387.799399,1712,0.0011971239000558853
1747255389.3300164,1718,0.02769751287996769
1747255389.5819762,1719,0.011285370215773582
1747255390.3320167,1722,0.015427272766828537
1747255390.5849235,1723,0.005028765648603439
1747255390.8371882,1724,0.0014123525470495224
1747255391.08901,1725,0.0024427250027656555
1747255392.3569415,1730,0.0029249563813209534
1747255394.4017982,1738,0.007219644263386726
1747255394.6555104,1739,0.009437164291739464
1747255394.9203525,1740,0.0014303848147392273
1747255395.7001932,1743,0.00306691974401474
1747255396.2085512,1745,0.001428520306944847
1747255396.9716742,1748,0.006098932586610317
1747255397.2237587,1749,0.0016483720391988754
1747255397.4817202,1750,0.0009396802634000778
1747255397.7351844,1751,0.031694717705249786
1747255398.2506328,1753,0.002917582169175148
1747255398.5113387,1754,0.014532778412103653
1747255399.283875,1757,0.003590460866689682
1747255400.553383,1762,0.0038779620081186295
1747255400.8045642,1763,0.013797042891383171
1747255401.3070035,1765,0.0018843207508325577
1747255401.5596266,1766,0.008791990578174591
1747255402.064302,1768,0.017446890473365784
1747255403.8326385,1775,0.006215532310307026
1747255404.0910738,1776,0.005487775430083275
1747255404.3508053,1777,0.002296116203069687
1747255405.1251676,1780,0.013944270089268684
1747255405.3849685,1781,0.0024870727211236954
1747255406.1858575,1784,0.005657033994793892
1747255406.4494736,1785,0.012727119028568268
1747255406.7133987,1786,0.0037782834842801094
1747255406.9727423,1787,0.004098298028111458
1747255407.4907274,1789,0.006380259990692139
1747255407.7474844,1790,0.003590371459722519
1747255408.258312,1792,0.006121288985013962
1747255408.7640076,1794,0.001554291695356369
1747255409.2755184,1796,0.029538236558437347
1747255409.5327165,1797,0.08916845917701721
1747255410.2975738,1800,0.00870797224342823
1747255410.8059282,1802,0.002830779179930687
1747255411.0650008,1803,0.010044185444712639
1747255411.3185344,1804,0.03920532763004303
1747255412.3504252,1808,0.008238475769758224
1747255412.8625472,1810,0.0029950402677059174
1747255413.8800437,1814,0.0020017381757497787
1747255414.3884122,1816,0.04170142114162445
1747255414.9053159,1818,0.005335111171007156
1747255415.169185,1819,0.0006659757345914841
1747255416.1988618,1823,0.0027070455253124237
1747255416.9596872,1826,0.006033008918166161
1747255417.2120788,1827,0.0021407492458820343
1747255417.7161593,1829,0.0025842096656560898
1747255417.9693296,1830,0.002925574779510498
1747255418.4726377,1832,0.0032564420253038406
1747255418.7253778,1833,0.07588304579257965
1747255418.9774876,1834,0.005915265530347824
1747255419.4789212,1836,0.013343103229999542
1747255419.7341402,1837,0.01140543818473816
1747255419.9939244,1838,0.01942630112171173
1747255421.5346859,1844,0.015161293558776379
1747255421.7935972,1845,0.005924910306930542
1747255422.051309,1846,0.0031900983303785324
1747255422.3068116,1847,0.009065495803952217
1747255422.5684223,1848,0.035331666469573975
1747255423.3409677,1851,0.0029146168380975723
1747255423.8499112,1853,0.01705874316394329
1747255424.617377,1856,0.016233686357736588
1747255425.6287959,1860,0.0031992029398679733
1747255426.659798,1864,0.003090629354119301
1747255426.9142466,1865,0.00681140273809433
1747255427.1758742,1866,0.0011020302772521973
1747255427.4307475,1867,0.001946818083524704
1747255428.444241,1871,0.003597944974899292
1747255428.7051048,1872,0.010425334796309471
1747255428.9679196,1873,0.003208935260772705
1747255429.226309,1874,0.003415960818529129
1747255429.4808795,1875,0.0022228937596082687
1747255429.9921465,1877,0.0008296743035316467
1747255430.5022032,1879,0.0028044190257787704
1747255430.7573016,1880,0.002544848248362541
1747255431.5174708,1883,0.0008654110133647919
1747255431.769499,1884,0.005533487536013126
1747255432.280014,1886,0.005754092708230019
1747255432.7843518,1888,0.0019369162619113922
1747255433.2973843,1890,0.0030887722969055176
1747255433.5517173,1891,0.00590760912746191
1747255434.5713177,1895,0.0022000372409820557
1747255435.6010988,1899,0.032573308795690536
1747255436.1147106,1901,0.0118638277053833
1747255436.373979,1902,0.0041628312319517136
1747255437.4212222,1906,0.0043383073061704636
1747255437.9514306,1908,0.0017839409410953522
1747255438.2056317,1909,0.0033586956560611725
1747255438.460805,1910,0.0016731731593608856
1747255439.2242703,1913,0.00836908258497715
1747255439.982405,1916,0.010919934138655663
1747255440.4898221,1918,0.038547955453395844
1747255442.0006032,1924,0.008976537734270096
1747255442.2464244,1925,0.0031991247087717056
1747255442.4932468,1926,0.0048991236835718155
1747255442.9855514,1928,0.0014063548296689987
1747255443.230486,1929,0.002441294491291046
1747255443.9684086,1932,0.0012708287686109543
1747255444.7257967,1935,0.004664184525609016
1747255444.9828608,1936,0.05520948767662048
1747255445.7349393,1939,0.0018347389996051788
1747255445.9914703,1940,0.0041997358202934265
1747255446.2422974,1941,0.0030662138015031815
1747255446.5010047,1942,0.011485744267702103
1747255447.2729175,1945,0.010039197281002998
1747255447.782349,1947,0.002949036657810211
1747255448.5554285,1950,0.004258459433913231
1747255448.8149977,1951,0.008354106917977333
1747255449.3250408,1953,0.02796994335949421
1747255450.0835998,1956,0.0021923109889030457
1747255451.1037614,1960,0.0016766302287578583
1747255451.3571734,1961,0.0024941638112068176
1747255451.6085732,1962,0.0016513988375663757
1747255451.862033,1963,0.003946051001548767
1747255452.120101,1964,0.0006117690354585648
1747255452.6247785,1966,0.013608315959572792
1747255452.883526,1967,0.019786573946475983
1747255453.1417427,1968,0.004944004118442535
1747255453.3932755,1969,0.010723631829023361
1747255454.911347,1975,0.008053857833147049
1747255455.4238358,1977,0.003588469699025154
1747255455.6828957,1978,0.0016558393836021423
1747255455.9348419,1979,0.012458933517336845
1747255456.1868825,1980,0.0628448873758316
1747255456.4384198,1981,0.005264824256300926
1747255456.6973443,1982,0.0017256513237953186
1747255456.9504483,1983,0.0017063058912754059
1747255457.4605732,1985,0.0011095553636550903
1747255457.9739819,1987,0.005206402391195297
1747255458.2298388,1988,0.0025124363601207733
1747255458.483774,1989,0.004113941453397274
1747255458.9928937,1991,0.0024495143443346024
1747255459.2562976,1992,0.01251197513192892
1747255459.512664,1993,0.006104007363319397
1747255460.0221055,1995,0.016571857035160065
1747255461.0376363,1999,0.003929292783141136


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_50_701981-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254958.5300946,0,0.05104219540953636
1747254959.2831063,3,-0.16870445013046265
1747254959.5262136,4,-0.13169971108436584
1747254960.9870477,10,2.2126669883728027
1747254961.2337203,11,25.740224838256836
1747254961.9554298,14,-0.34194138646125793
1747254962.1992772,15,0.12159638106822968
1747254962.9247782,18,-0.11652249097824097
1747254963.166695,19,-0.12066018581390381
1747254963.4148092,20,0.027021905407309532
1747254963.8955245,22,17.494705200195312
1747254964.137983,23,25.73079490661621
1747254964.876196,26,0.015551724471151829
1747254965.1239853,27,0.5315659046173096
1747254966.6000893,33,2.1371493339538574
1747254967.335616,36,16.59119987487793
1747254967.5881286,37,17.75621223449707
1747254967.8371463,38,6.355182647705078
1747254968.0848422,39,2.4781670570373535
1747254968.3300169,40,1.4428014755249023
1747254970.0504808,47,4.565215587615967
1747254970.311358,48,8.742133140563965
1747254970.562137,49,10.58995532989502
1747254971.063558,51,3.8973259925842285
1747254971.308326,52,0.7403236031532288
1747254971.794308,54,3.492906093597412
1747254972.5375543,57,18.232288360595703
1747254973.271959,60,0.5578198432922363
1747254973.522124,61,0.7347732186317444
1747254973.7682865,62,1.2969988584518433
1747254974.0124953,63,1.4009106159210205
1747254974.507314,65,3.9392263889312744
1747254974.7606485,66,4.286860942840576
1747254975.0044868,67,4.351757049560547
1747254975.2463639,68,4.392520904541016
1747254975.7388728,70,5.917881011962891
1747254975.9844885,71,5.988163471221924
1747254977.4847612,77,5.131568431854248
1747254977.9789505,79,2.8938164710998535
1747254978.229995,80,2.623415231704712
1747254978.7446158,82,6.6883368492126465
1747254979.0056078,83,9.855731010437012
1747254979.5207093,85,7.5964155197143555
1747254980.5560417,89,3.6832988262176514
1747254980.832412,90,3.9908173084259033
1747254982.1657846,95,4.872249126434326
1747254983.210786,99,7.274199485778809
1747254983.4618053,100,8.28239917755127
1747254984.239917,103,1.9152047634124756
1747254985.0088446,106,4.947491645812988
1747254985.2657928,107,7.604828834533691
1747254985.7778,109,6.465394973754883
1747254987.0254107,114,3.676159381866455
1747254987.5142727,116,1.647684097290039
1747254988.7680287,121,4.897783279418945
1747254989.773331,125,9.412253379821777
1747254990.0343285,126,4.4751386642456055
1747254990.5411828,128,2.7920994758605957
1747254991.0280051,130,3.478154420852661
1747254991.2712195,131,3.072119951248169
1747254991.5224867,132,4.2641119956970215
1747254992.5175548,136,7.63134241104126
1747254992.7686267,137,7.893796443939209
1747254994.3053699,143,2.3013663291931152
1747254994.5587945,144,3.680663585662842
1747254995.0663233,146,3.827875852584839
1747254995.3197463,147,1.939089059829712
1747254996.0585086,150,5.908182621002197
1747254997.7850206,157,3.652693033218384
1747254998.2765255,159,3.4488437175750732
1747254998.52081,160,2.61238431930542
1747254999.0312457,162,10.932421684265137
1747254999.5502872,164,8.871339797973633
1747255000.0600178,166,2.5970041751861572
1747255001.105967,170,1.581251621246338
1747255001.3631353,171,1.8317975997924805
1747255001.6132407,172,3.1945583820343018
1747255002.3672504,175,2.4108340740203857
1747255002.614361,176,2.3121631145477295
1747255002.8762422,177,1.7092111110687256
1747255003.1233234,178,4.244822025299072
1747255003.6157618,180,5.632165908813477
1747255003.8632865,181,5.088362216949463
1747255004.623004,184,2.417928695678711
1747255004.8687747,185,3.8063199520111084
1747255005.1198304,186,3.5178732872009277
1747255005.862468,189,4.644571304321289
1747255006.1101792,190,2.7294178009033203
1747255006.353892,191,4.134404182434082
1747255006.598219,192,5.914679527282715
1747255007.325136,195,7.853418827056885
1747255008.2970004,199,6.722325801849365
1747255008.5496361,200,8.251631736755371
1747255009.0458555,202,3.0813941955566406
1747255009.2953613,203,6.402878284454346
1747255009.5433044,204,2.1810624599456787
1747255009.794,205,3.2410387992858887
1747255010.2851458,207,13.517406463623047
1747255010.7818646,209,3.1079275608062744
1747255011.2690907,211,5.4406232833862305
1747255011.7721922,213,4.335121154785156
1747255012.2623994,215,6.462563514709473
1747255012.515504,216,7.834283351898193
1747255013.012783,218,3.647428274154663
1747255013.2738857,219,3.1984260082244873
1747255013.524049,220,2.7036190032958984
1747255013.7707593,221,3.535417318344116
1747255014.0161507,222,4.1915669441223145
1747255014.5165596,224,3.3368349075317383
1747255014.763953,225,3.4777002334594727
1747255015.7547736,229,8.167984962463379
1747255017.2531643,235,9.930160522460938
1747255017.7945902,237,2.8909125328063965
1747255018.0497127,238,2.4327971935272217
1747255018.3041606,239,2.3362603187561035
1747255018.8132427,241,2.7709767818450928
1747255019.058709,242,5.783911228179932
1747255019.554452,244,3.875005006790161
1747255019.7999444,245,3.92000412940979
1747255020.0447276,246,3.6287858486175537
1747255020.289406,247,2.0613019466400146
1747255021.5282128,252,3.5553555488586426
1747255021.781847,253,2.0103671550750732
1747255022.0277648,254,3.408003330230713
1747255022.7724862,257,5.632186412811279
1747255023.0197864,258,2.962235927581787
1747255023.268217,259,1.5315996408462524
1747255023.5241766,260,2.2802131175994873
1747255024.0443764,262,3.2051687240600586
1747255026.071439,270,7.5190019607543945
1747255026.3237772,271,5.357882022857666
1747255027.1018085,274,3.243948221206665
1747255027.3675618,275,5.182866096496582
1747255027.6276004,276,3.962378978729248
1747255028.1359272,278,5.949196815490723
1747255028.6323628,280,2.680856943130493
1747255029.126212,282,2.2466635704040527
1747255029.3758543,283,3.1791837215423584
1747255029.8692453,285,1.484873652458191
1747255030.369673,287,5.29216194152832
1747255030.6151037,288,6.665592670440674
1747255031.0998251,290,7.992618560791016
1747255032.3192596,295,4.581455707550049
1747255032.564905,296,5.170138835906982
1747255032.8062007,297,5.778674125671387
1747255033.0482085,298,7.009916305541992
1747255034.571863,304,4.084388732910156
1747255035.0800445,306,5.151877403259277
1747255035.592484,308,5.5100932121276855
1747255035.849232,309,10.78634262084961
1747255036.618315,312,6.449703216552734
1747255036.8697395,313,4.905632495880127
1747255037.6389716,316,4.3590474128723145
1747255038.150114,318,9.30521011352539
1747255038.4026961,319,5.053864479064941
1747255039.1667695,322,3.8054609298706055
1747255039.6705744,324,2.82782244682312
1747255040.943723,329,3.6931304931640625
1747255041.1961899,330,2.6296894550323486
1747255041.450101,331,3.4418728351593018
1747255041.7021668,332,4.657907962799072
1747255042.9824288,337,5.078922271728516
1747255043.2354562,338,4.233767986297607
1747255043.7459886,340,2.7528390884399414
1747255044.507891,343,4.574233055114746
1747255044.764342,344,4.795058250427246
1747255045.023229,345,5.0952043533325195
1747255045.2803185,346,3.1444215774536133
1747255045.7940142,348,6.755399227142334
1747255046.3065233,350,15.075234413146973
1747255046.8201237,352,9.135869026184082
1747255047.069705,353,4.0485758781433105
1747255047.3183615,354,2.6244263648986816
1747255048.3148403,358,5.9826788902282715
1747255048.81749,360,2.3550333976745605
1747255049.3196905,362,3.754082679748535
1747255049.569359,363,1.4865583181381226
1747255049.821727,364,3.428302764892578
1747255050.0706322,365,4.7111616134643555
1747255050.325394,366,5.585082530975342
1747255050.5819137,367,2.7860429286956787
1747255050.8436208,368,3.3453097343444824
1747255052.4012516,374,2.1163933277130127
1747255053.1821814,377,3.580601215362549
1747255053.4306254,378,3.1415603160858154
1747255055.2019262,385,2.6991758346557617
1747255055.4576015,386,2.9475505352020264
1747255056.4675844,390,4.998581886291504
1747255056.7193553,391,3.9294071197509766
1747255056.9696622,392,3.318199872970581
1747255057.2207537,393,2.958204984664917
1747255057.4736836,394,4.613234519958496
1747255057.7322187,395,5.64013147354126
1747255057.978733,396,5.535547733306885
1747255058.2359395,397,4.3626861572265625
1747255058.494189,398,3.111037254333496
1747255058.7516575,399,2.3321104049682617
1747255059.2778516,401,3.493375062942505
1747255059.5379193,402,3.6540515422821045
1747255060.052956,404,2.442478656768799
1747255061.0793326,408,6.342650890350342
1747255061.3480008,409,3.37075138092041
1747255062.127313,412,3.496999740600586
1747255062.3829496,413,3.834099292755127
1747255062.6409838,414,4.372899055480957
1747255062.8962388,415,6.020547866821289
1747255063.6897511,418,3.6611931324005127
1747255064.4726264,421,9.042974472045898
1747255064.7319484,422,4.465437889099121
1747255065.4963772,425,3.2525296211242676
1747255065.7505558,426,4.253750324249268
1747255066.7838717,430,4.557491302490234
1747255067.0376658,431,2.9305014610290527
1747255067.8085067,434,7.0011115074157715
1747255068.0632482,435,2.5830140113830566
1747255068.3167913,436,3.659527540206909
1747255068.57417,437,5.356590270996094
1747255068.828494,438,4.641113758087158
1747255069.088465,439,4.611226558685303
1747255069.349866,440,2.241827964782715
1747255069.605164,441,3.3583829402923584
1747255070.114233,443,4.527209281921387
1747255070.3677146,444,3.582453966140747
1747255070.6202698,445,2.5315685272216797
1747255070.874141,446,6.595460891723633
1747255071.9297903,450,11.735947608947754
1747255072.1915953,451,8.565916061401367
1747255072.4565916,452,5.430960655212402
1747255072.719361,453,5.0427093505859375
1747255072.9824755,454,8.446166038513184
1747255073.4917507,456,11.432853698730469
1747255074.0026104,458,19.4284725189209
1747255074.5144427,460,14.349684715270996
1747255074.7634807,461,15.695046424865723
1747255075.5216508,464,2.888415813446045
1747255075.7748919,465,5.005636692047119
1747255076.0271168,466,2.8737945556640625
1747255076.553817,468,2.9863927364349365
1747255077.0680366,470,2.95882248878479
1747255078.1020632,474,4.455923557281494
1747255078.369784,475,4.954624652862549
1747255079.1536434,478,2.7907893657684326
1747255079.411436,479,5.0997114181518555
1747255079.6679058,480,3.078634262084961
1747255079.9246385,481,3.0416109561920166
1747255080.1802182,482,4.026768684387207
1747255080.4406416,483,3.294997215270996
1747255080.696733,484,4.951337814331055
1747255081.2051373,486,5.635968208312988
1747255081.4596434,487,4.848942279815674
1747255081.7152283,488,2.9624359607696533
1747255081.9680278,489,4.050312519073486
1747255082.4744563,491,5.341907501220703
1747255083.2409348,494,5.377686023712158
1747255084.2808347,498,5.9931464195251465
1747255085.0417116,501,5.396845817565918
1747255085.2941866,502,5.728274345397949
1747255085.55221,503,7.2111358642578125
1747255086.341422,506,6.9770588874816895
1747255086.8637087,508,3.343022584915161
1747255087.134315,509,4.611232757568359
1747255087.4007962,510,4.158017635345459
1747255087.6555343,511,5.660617828369141
1747255087.9107797,512,6.20506477355957
1747255088.169875,513,5.666239261627197
1747255088.4414499,514,2.9695732593536377
1747255089.2161949,517,3.1301190853118896
1747255089.4790454,518,6.385030746459961
1747255089.7338262,519,5.220715522766113
1747255089.9869702,520,6.9320807456970215
1747255090.7559493,523,3.6390349864959717
1747255092.538579,530,6.352463245391846
1747255093.2947977,533,4.109454154968262
1747255093.5495164,534,5.988636493682861
1747255094.0538414,536,4.776895999908447
1747255094.307549,537,5.284323692321777
1747255094.564468,538,4.439706325531006
1747255094.817309,539,10.495025634765625
1747255095.0760686,540,9.063453674316406
1747255095.5807276,542,4.616312026977539
1747255095.8391864,543,8.239461898803711
1747255096.0924501,544,4.9981794357299805
1747255096.6089997,546,2.9202754497528076
1747255096.862378,547,5.810062885284424
1747255097.623699,550,6.3662190437316895
1747255098.1264412,552,5.932066917419434
1747255098.6318154,554,3.703335762023926
1747255098.8817346,555,4.9812235832214355
1747255099.1369271,556,3.681469202041626
1747255100.6456811,562,5.154740810394287
1747255100.8936403,563,5.966511249542236
1747255101.1457767,564,8.684815406799316
1747255102.1506708,568,9.777772903442383
1747255102.9053028,571,3.399216890335083
1747255103.4256566,573,4.937438011169434
1747255104.2183354,576,4.9616217613220215
1747255105.2449574,580,13.86983871459961
1747255106.2599378,584,5.9186224937438965
1747255106.5110893,585,5.455164432525635
1747255106.7620163,586,5.959441184997559
1747255107.2694795,588,4.384357452392578
1747255107.7668839,590,5.869149208068848
1747255108.015361,591,3.4407687187194824
1747255108.2623227,592,4.586344242095947
1747255108.769863,594,2.2473044395446777
1747255109.2580018,596,4.383749961853027
1747255109.5034082,597,7.637967586517334
1747255109.7504103,598,4.415043830871582
1747255110.0066752,599,6.884657859802246
1747255110.5093303,601,2.356184244155884
1747255110.757566,602,5.866001129150391
1747255111.005649,603,4.9345703125
1747255111.5019941,605,6.3891472816467285
1747255112.2437172,608,6.149580001831055
1747255112.7414706,610,3.532600164413452
1747255113.4838703,613,6.077759742736816
1747255113.7310715,614,4.551870822906494
1747255114.237805,616,7.889446258544922
1747255114.7444587,618,6.7223944664001465
1747255115.2547896,620,6.069845676422119
1747255115.7487605,622,4.803610324859619
1747255115.9970436,623,10.121174812316895
1747255116.7237039,626,6.27606725692749
1747255117.2272947,628,7.586788177490234
1747255117.474018,629,7.927519798278809
1747255118.490959,633,3.635713815689087
1747255118.9945147,635,6.041132926940918
1747255119.5059676,637,3.4983396530151367
1747255120.2673967,640,7.614378929138184
1747255120.5272338,641,6.075834274291992
1747255120.7829192,642,6.569866180419922
1747255121.0566742,643,6.596462249755859
1747255121.3219109,644,9.22469425201416
1747255121.5778437,645,6.055324554443359
1747255122.5972686,649,1.9720944166183472
1747255123.106921,651,8.247468948364258
1747255123.3583286,652,7.1244425773620605
1747255123.611254,653,5.368639945983887
1747255123.8666396,654,3.363804578781128
1747255124.1234756,655,9.967583656311035
1747255124.8935416,658,12.684611320495605
1747255125.149603,659,6.464046001434326
1747255125.4046276,660,4.839415073394775
1747255127.2064571,667,4.175833225250244
1747255127.9678807,670,8.978574752807617
1747255129.2496228,675,6.80418586730957
1747255129.5097482,676,7.076957702636719
1747255129.7757344,677,5.758460998535156
1747255130.5405664,680,5.143698692321777
1747255131.0590372,682,5.06723690032959
1747255131.327644,683,3.707552671432495
1747255131.5843701,684,11.500268936157227
1747255132.3533921,687,5.180069446563721
1747255133.6273417,692,13.529328346252441
1747255134.13174,694,9.60816764831543
1747255134.3857117,695,4.186801433563232
1747255134.638615,696,5.977268218994141
1747255134.891416,697,9.36447525024414
1747255135.3950362,699,4.057402610778809
1747255136.1502955,702,4.4854655265808105
1747255136.4022102,703,5.419628620147705
1747255136.9138358,705,6.433369159698486
1747255137.934435,709,13.318949699401855
1747255138.190547,710,10.103020668029785
1747255138.6967993,712,5.040637016296387
1747255139.4597917,715,2.679896354675293
1747255139.9718356,717,2.8356289863586426
1747255140.4777277,719,8.662240028381348
1747255140.7283592,720,9.697599411010742
1747255140.9785986,721,13.110878944396973
1747255141.4824731,723,10.646644592285156
1747255141.9977431,725,8.555294036865234
1747255142.2608135,726,7.700935363769531
1747255142.5189173,727,15.619051933288574
1747255142.7717023,728,11.74527359008789
1747255143.0347953,729,10.977428436279297
1747255143.5514255,731,9.407927513122559
1747255143.8179972,732,3.3690390586853027
1747255144.0795414,733,6.4286909103393555
1747255145.3526418,738,5.251585960388184
1747255145.6041417,739,7.194191932678223
1747255145.8588006,740,1.924458622932434
1747255146.3735528,742,18.344776153564453
1747255146.625772,743,9.023411750793457
1747255146.8772428,744,9.706153869628906
1747255147.1307938,745,5.198917388916016
1747255148.8958385,752,5.9175615310668945
1747255149.6602232,755,11.380497932434082
1747255149.9146516,756,4.015477657318115
1747255150.421768,758,9.156597137451172
1747255151.6685352,763,17.741674423217773
1747255151.920799,764,7.0048909187316895
1747255152.1677077,765,12.957066535949707
1747255152.9135115,768,4.2548136711120605
1747255153.3420026,769,9.870457649230957
1747255154.1000168,772,17.831247329711914
1747255154.3503325,773,15.781966209411621
1747255154.8542194,775,9.328569412231445
1747255155.1112044,776,9.677833557128906
1747255155.6059031,778,11.808795928955078
1747255155.8548179,779,4.1686553955078125
1747255156.1032727,780,12.230072975158691
1747255156.3521762,781,5.951886177062988
1747255156.5997696,782,7.858550548553467
1747255158.0857787,788,11.371292114257812
1747255158.3330493,789,13.37692928314209
1747255158.8371367,791,6.453566074371338
1747255159.3319945,793,9.621545791625977
1747255159.8248491,795,7.375163555145264
1747255160.078505,796,7.848933696746826
1747255160.8218136,799,8.926817893981934
1747255161.069298,800,6.143054485321045
1747255162.0594513,804,10.534980773925781
1747255162.3045382,805,8.08143138885498
1747255162.5504334,806,19.135055541992188
1747255162.7953572,807,19.621721267700195
1747255163.5401647,810,39.44226837158203
1747255164.278497,813,13.147211074829102
1747255165.5135896,818,4.013640403747559
1747255165.765133,819,9.267833709716797
1747255166.2717385,821,6.067127227783203
1747255166.519768,822,11.216710090637207
1747255166.7661042,823,7.910799503326416
1747255167.2589195,825,7.5342631340026855
1747255167.5041308,826,6.296522617340088
1747255167.7491257,827,1.6622716188430786
1747255168.0055547,828,8.860701560974121
1747255168.9887583,832,6.275282859802246
1747255169.2397223,833,4.910035133361816
1747255169.7382283,835,6.539262294769287
1747255169.9903548,836,8.998108863830566
1747255170.2607238,837,8.65168285369873
1747255170.7567594,839,4.753454208374023
1747255171.0108352,840,7.254179954528809
1747255171.7749553,843,11.58813762664795
1747255172.2830055,845,3.2895889282226562
1747255173.5586567,850,5.353323936462402
1747255173.8122392,851,7.966376304626465
1747255174.5600214,854,6.113274574279785
1747255175.327228,857,6.887394905090332
1747255176.085781,860,17.19437026977539
1747255176.5937042,862,12.510327339172363
1747255177.3708608,865,2.4006543159484863
1747255177.628745,866,3.2056331634521484
1747255178.6762822,870,8.14149284362793
1747255178.947068,871,8.651021957397461
1747255181.4983988,881,6.375349044799805
1747255182.000098,883,9.615209579467773
1747255182.2505236,884,10.478226661682129
1747255182.5014887,885,6.230337619781494
1747255182.756509,886,3.5473225116729736
1747255183.264374,888,11.731061935424805
1747255183.7656956,890,3.136708974838257
1747255184.2900176,892,8.983137130737305
1747255185.0511167,895,5.208367347717285
1747255185.5639207,897,10.048325538635254
1747255185.8211713,898,14.601029396057129
1747255186.613582,901,9.836585998535156
1747255186.8677354,902,7.474081039428711
1747255187.3781557,904,16.245851516723633
1747255187.891806,906,4.965056896209717
1747255188.150142,907,11.746253967285156
1747255188.4135544,908,4.583736896514893
1747255188.9332297,910,4.85982084274292
1747255189.1821177,911,3.3639488220214844
1747255189.9445596,914,10.22600269317627
1747255190.975852,918,9.2872896194458
1747255191.2339096,919,7.293296813964844
1747255191.7453086,921,14.14163589477539
1747255192.2502668,923,55.86653518676758
1747255193.2682776,927,1.4771842956542969
1747255193.522964,928,1.7378110885620117
1747255193.778555,929,1.2884808778762817
1747255194.032701,930,1.011107325553894
1747255194.2871437,931,1.9815338850021362
1747255194.5406077,932,1.2861520051956177
1747255194.7955656,933,1.5519095659255981
1747255195.30651,935,1.5375052690505981
1747255196.3582795,939,1.9845302104949951
1747255196.8726642,941,1.2928942441940308
1747255197.1297393,942,3.4051578044891357
1747255197.895882,945,2.7089033126831055
1747255198.9241817,949,1.4585927724838257
1747255199.6830573,952,5.311682224273682
1747255200.1910768,954,2.8024330139160156
1747255200.441776,955,4.875690937042236
1747255200.6922355,956,8.259328842163086
1747255201.7119527,960,13.192529678344727
1747255202.212294,962,17.31557273864746
1747255202.4608908,963,26.881376266479492
1747255202.7114177,964,29.178911209106445
1747255202.9691687,965,4.787805557250977
1747255203.4719627,967,1.9032578468322754
1747255203.7208018,968,2.9256763458251953
1747255204.468007,971,2.794818162918091
1747255205.7259433,976,3.188511848449707
1747255206.2395504,978,3.8899571895599365
1747255206.49867,979,5.059245586395264
1747255207.0019884,981,1.6574877500534058
1747255207.2578225,982,3.975219488143921
1747255208.2925801,986,9.832070350646973
1747255208.8020594,988,3.490345001220703
1747255209.0597506,989,2.041181802749634
1747255209.310393,990,5.108579158782959
1747255209.8177614,992,5.354465961456299
1747255210.321032,994,3.6622519493103027
1747255210.5716379,995,5.360141277313232
1747255210.823029,996,2.3097052574157715
1747255211.3257632,998,5.465435028076172
1747255211.5778565,999,5.67388391494751
1747255212.0819752,1001,7.057179927825928
1747255212.3325455,1002,7.559980392456055
1747255212.5833282,1003,14.680480003356934
1747255212.8338916,1004,30.605342864990234
1747255213.085757,1005,50.40947723388672
1747255213.33722,1006,25.37060546875
1747255214.5898056,1011,1.460089087486267
1747255215.091008,1013,1.7824078798294067
1747255215.5958974,1015,1.9693435430526733
1747255215.851119,1016,1.4965753555297852
1747255216.1055324,1017,4.802921772003174
1747255217.3889563,1022,5.6103129386901855
1747255218.4312525,1026,7.306804180145264
1747255218.9359593,1028,12.293313980102539
1747255219.190962,1029,5.885757923126221
1747255220.7337875,1035,3.843348264694214
1747255220.9902592,1036,3.8133432865142822
1747255221.2512927,1037,2.7861945629119873
1747255221.518761,1038,2.789231300354004
1747255221.7749226,1039,3.5385851860046387
1747255222.7899423,1043,6.48013973236084
1747255223.2964106,1045,3.0906481742858887
1747255223.5518374,1046,5.937455177307129
1747255225.0406861,1052,6.936270236968994
1747255225.287197,1053,14.80228042602539
1747255226.0314424,1056,3.982649803161621
1747255226.545878,1058,6.596916198730469
1747255226.8001342,1059,7.248778820037842
1747255227.052053,1060,5.136375427246094
1747255227.555956,1062,2.277703046798706
1747255228.3186414,1065,9.709507942199707
1747255228.5764875,1066,3.848461389541626
1747255228.8284278,1067,7.9045305252075195
1747255229.3313844,1069,3.636091947555542
1747255229.5826933,1070,5.332195281982422
1747255229.8345263,1071,8.055856704711914
1747255230.0847664,1072,4.4554362297058105
1747255230.3393934,1073,6.464059829711914
1747255230.590529,1074,11.328837394714355
1747255231.3469143,1077,9.251158714294434
1747255231.596129,1078,7.4735822677612305
1747255232.0965583,1080,4.353900909423828
1747255232.3479333,1081,8.797301292419434
1747255232.5985727,1082,5.9326558113098145
1747255233.3507047,1085,4.6276397705078125
1747255233.6018364,1086,8.49155330657959
1747255233.85202,1087,5.077585697174072
1747255234.8589003,1091,8.500680923461914
1747255235.1174502,1092,12.980195999145508
1747255235.3739564,1093,5.245424270629883
1747255236.6536124,1098,9.57765007019043
1747255237.1695664,1100,6.654383659362793
1747255237.6862462,1102,8.345605850219727
1747255237.9384143,1103,8.176255226135254
1747255238.1939178,1104,5.522988319396973
1747255238.9546976,1107,2.2904133796691895
1747255239.207808,1108,3.9129912853240967
1747255239.4584105,1109,1.8264340162277222
1747255239.7178736,1110,4.640364170074463
1747255239.9755087,1111,2.7742576599121094
1747255240.2329469,1112,4.041554927825928
1747255240.493155,1113,4.639461994171143
1747255240.7519343,1114,7.392348766326904
1747255241.2567713,1116,4.773645401000977
1747255242.0182557,1119,4.7246880531311035
1747255242.521689,1121,19.56292152404785
1747255242.7727218,1122,8.622644424438477
1747255243.5260642,1125,5.872836112976074
1747255243.778013,1126,5.498878479003906
1747255244.2949388,1128,9.895186424255371
1747255244.5483563,1129,5.250704765319824
1747255244.8003235,1130,6.183760166168213
1747255245.0583816,1131,13.124114036560059
1747255245.3155134,1132,8.118351936340332
1747255245.8273385,1134,6.329123497009277
1747255246.083979,1135,7.566603183746338
1747255246.3398492,1136,8.311991691589355
1747255247.1001766,1139,2.5803277492523193
1747255247.8692734,1142,9.033327102661133
1747255248.6266274,1145,9.356108665466309
1747255248.8819149,1146,4.480886459350586
1747255249.40355,1148,34.832279205322266
1747255249.6753109,1149,6.715209007263184
1747255249.936269,1150,8.115913391113281
1747255250.1939876,1151,5.006137371063232
1747255250.446773,1152,4.206996917724609
1747255250.6988,1153,5.236634254455566
1747255251.2081454,1155,11.52883529663086
1747255252.4749727,1160,6.836183071136475
1747255252.988339,1162,4.482914447784424
1747255253.5028198,1164,6.889202117919922
1747255254.017717,1166,7.0583271980285645
1747255254.2727911,1167,7.1447248458862305
1747255255.813003,1173,9.801971435546875
1747255256.0694168,1174,8.028790473937988
1747255256.5795767,1176,3.2189836502075195
1747255256.8383312,1177,7.754441738128662
1747255257.0919094,1178,3.829106330871582
1747255258.1122787,1182,7.689111232757568
1747255258.6112099,1184,5.216367721557617
1747255259.1073174,1186,4.170260906219482
1747255259.601544,1188,6.465372562408447
1747255259.8482816,1189,8.744129180908203
1747255260.0957642,1190,7.1279826164245605
1747255260.8422346,1193,8.088181495666504
1747255261.092664,1194,3.6541311740875244
1747255261.3509026,1195,4.525571823120117
1747255261.860637,1197,8.21210765838623
1747255262.1138177,1198,3.2470340728759766
1747255262.8833773,1201,4.5083327293396
1747255263.140625,1202,1.952187180519104
1747255263.896658,1205,7.280834674835205
1747255264.1484678,1206,4.279096603393555
1747255264.405768,1207,10.127366065979004
1747255264.9142125,1209,2.9339025020599365
1747255265.9289958,1213,8.104610443115234
1747255266.1812854,1214,38.689029693603516
1747255266.4340336,1215,1.6935303211212158
1747255266.9363835,1217,9.853326797485352
1747255267.189116,1218,7.897863388061523
1747255268.4617443,1223,4.039542198181152
1747255268.9693003,1225,10.276761054992676
1747255269.724757,1228,6.109188556671143
1747255269.9766848,1229,17.799772262573242
1747255270.7357986,1232,14.099955558776855
1747255270.9932501,1233,9.555244445800781
1747255272.2730615,1238,4.5016188621521
1747255272.7777662,1240,5.835067272186279
1747255273.0338902,1241,7.347107410430908
1747255273.2856479,1242,16.307233810424805
1747255273.537917,1243,8.758023262023926
1747255273.7920687,1244,4.300074577331543
1747255274.044436,1245,6.70871639251709
1747255274.3025203,1246,7.951158046722412
1747255275.1115682,1249,7.649672031402588
1747255275.3634446,1250,6.922493934631348
1747255275.6206582,1251,11.151469230651855
1747255275.8738773,1252,8.89851188659668
1747255276.3858361,1254,11.758309364318848
1747255276.8895795,1256,10.056632995605469
1747255277.1425414,1257,10.692103385925293
1747255277.8934476,1260,8.32947826385498
1747255278.1432624,1261,4.378231525421143
1747255278.894328,1264,4.173380374908447
1747255279.6526713,1267,8.442826271057129
1747255280.666018,1271,14.074579238891602
1747255281.9412577,1276,6.347940444946289
1747255282.1968372,1277,12.270816802978516
1747255282.4541574,1278,12.457942962646484
1747255283.4830735,1282,15.71337604522705
1747255284.240631,1285,8.69739818572998
1747255285.5025687,1290,17.0723934173584
1747255286.274061,1293,5.444224834442139
1747255287.0296347,1296,4.034145355224609
1747255287.5334115,1298,13.214338302612305
1747255287.7859874,1299,4.4730000495910645
1747255288.54822,1302,10.625872611999512
1747255289.5558302,1306,8.617423057556152
1747255290.5684183,1310,8.034439086914062
1747255291.5777636,1314,2.6949572563171387
1747255291.8304315,1315,4.43971061706543
1747255293.0979846,1320,14.489364624023438
1747255293.6022062,1322,13.88613224029541
1747255293.8541028,1323,8.377737998962402
1747255294.3600414,1325,16.07296371459961
1747255294.618112,1326,2.770864963531494
1747255295.131367,1328,9.99714469909668
1747255296.9708178,1335,4.670896053314209
1747255299.2737346,1344,2.365823745727539
1747255299.524095,1345,10.87936782836914
1747255300.0259292,1347,15.764938354492188
1747255300.2761245,1348,9.042451858520508
1747255301.0419047,1351,5.026272296905518
1747255301.2956965,1352,5.2765398025512695
1747255301.817952,1354,15.49417781829834
1747255302.846999,1358,12.960601806640625
1747255303.3572228,1360,12.956604957580566
1747255304.4021406,1364,7.516390800476074
1747255304.655458,1365,29.511337280273438
1747255304.9119391,1366,9.063225746154785
1747255305.1673307,1367,9.501272201538086
1747255305.4205465,1368,5.9951558113098145
1747255306.4415748,1372,13.149941444396973
1747255306.7006752,1373,13.100088119506836
1747255307.2113047,1375,11.630868911743164
1747255307.462041,1376,10.075765609741211
1747255308.471129,1380,4.437224864959717
1747255309.7615457,1385,12.88903522491455
1747255310.0046928,1386,6.062468528747559
1747255310.9921076,1390,4.402992248535156
1747255311.7446845,1393,13.2412109375
1747255312.508214,1396,7.896021842956543
1747255312.759623,1397,11.436279296875
1747255313.2708993,1399,11.597456932067871
1747255313.5323353,1400,6.327189922332764
1747255314.299807,1403,10.202351570129395
1747255314.815318,1405,19.508834838867188
1747255316.8529456,1413,1.6984152793884277
1747255317.613368,1416,1.4645131826400757
1747255317.8709722,1417,11.822990417480469
1747255318.3751965,1419,4.193600654602051
1747255318.887943,1421,26.389007568359375
1747255319.1418037,1422,12.652519226074219
1747255321.4578733,1431,11.968496322631836
1747255321.7205586,1432,13.165833473205566
1747255322.7381444,1436,3.193445920944214
1747255323.2426846,1438,6.055449485778809
1747255323.4973812,1439,9.954282760620117
1747255323.7498055,1440,2.4165878295898438
1747255324.0026252,1441,15.037101745605469
1747255324.7655911,1444,12.89046859741211
1747255325.2689345,1446,9.257022857666016
1747255325.5278163,1447,4.201369762420654
1747255325.7822776,1448,12.173208236694336
1747255326.0423956,1449,7.169546604156494
1747255326.2989123,1450,1.253387212753296
1747255326.555038,1451,3.331820249557495
1747255326.8132217,1452,1.0406131744384766
1747255327.3289592,1454,16.194076538085938
1747255327.5921047,1455,15.92227554321289
1747255327.850597,1456,9.776912689208984
1747255328.1045108,1457,16.90376853942871
1747255328.3625922,1458,8.864879608154297
1747255328.6157486,1459,18.434541702270508
1747255328.8721836,1460,4.897054195404053
1747255329.1297598,1461,9.658098220825195
1747255329.653115,1463,7.480005741119385
1747255331.65391,1470,7.537489414215088
1747255332.4231005,1473,8.178930282592773
1747255332.6737788,1474,6.195565223693848
1747255333.184761,1476,4.647017955780029
1747255333.441233,1477,1.4552277326583862
1747255334.4738934,1481,23.38186264038086
1747255334.739596,1482,9.24998950958252
1747255334.9938984,1483,8.336331367492676
1747255336.0128877,1487,9.49416732788086
1747255336.2660093,1488,18.366424560546875
1747255336.5197053,1489,24.403005599975586
1747255336.77776,1490,12.431859970092773
1747255337.0322745,1491,12.398303031921387
1747255337.5354216,1493,3.7321054935455322
1747255337.787049,1494,6.557608127593994
1747255338.79501,1498,12.147977828979492
1747255339.0478735,1499,7.180385112762451
1747255339.30513,1500,8.702078819274902
1747255339.8183534,1502,3.6839590072631836
1747255340.5776985,1505,7.828854560852051
1747255341.5896826,1509,13.0337553024292
1747255341.8434412,1510,39.997596740722656
1747255342.0948753,1511,8.608031272888184
1747255342.6083922,1513,9.119656562805176
1747255343.1139646,1515,30.476024627685547
1747255343.3658643,1516,21.393020629882812
1747255345.1486468,1523,10.240081787109375
1747255345.9054585,1526,18.82854652404785
1747255346.408032,1528,13.856949806213379
1747255347.9177067,1534,9.139902114868164
1747255348.6764503,1537,6.115707874298096
1747255348.9288476,1538,4.996469974517822
1747255349.6834114,1541,2.189802408218384
1747255350.7046123,1545,5.674720764160156
1747255351.2072377,1547,3.7268762588500977
1747255351.4594975,1548,12.822033882141113
1747255352.2200775,1551,9.222121238708496
1747255352.468897,1552,7.111236095428467
1747255352.7220457,1553,1.898047924041748
1747255353.2250051,1555,11.931083679199219
1747255353.7303722,1557,29.217134475708008
1747255354.9983246,1562,4.790623664855957
1747255355.5034447,1564,2.330514907836914
1747255355.7571714,1565,9.985947608947754
1747255356.0101936,1566,7.595993995666504
1747255356.5181572,1568,10.559887886047363
1747255357.027649,1570,3.4579644203186035
1747255357.2840362,1571,4.41984224319458
1747255357.535871,1572,12.72953987121582
1747255357.7950113,1573,6.341667175292969
1747255358.552621,1576,16.428712844848633
1747255359.0706816,1578,2.290670156478882
1747255359.3316567,1579,10.869473457336426
1747255359.5932782,1580,8.809046745300293
1747255359.848854,1581,1.1068754196166992
1747255360.1090357,1582,18.619110107421875
1747255360.9001184,1585,0.40321916341781616
1747255362.1682346,1590,9.615711212158203
1747255363.4238365,1595,8.647933006286621
1747255363.676636,1596,15.329962730407715
1747255363.9289618,1597,4.944703578948975
1747255364.9495244,1601,7.282441139221191
1747255365.1998372,1602,12.810683250427246
1747255365.4508953,1603,12.54054069519043
1747255367.2195013,1610,4.730532169342041
1747255367.473842,1611,1.995608925819397
1747255367.9778867,1613,9.04861068725586
1747255368.234717,1614,16.726734161376953
1747255368.7536166,1616,27.530675888061523
1747255369.790813,1620,17.561275482177734
1747255370.303354,1622,3.7516438961029053
1747255370.808054,1624,12.732049942016602
1747255371.315958,1626,8.84411334991455
1747255371.575343,1627,6.5040178298950195
1747255372.6038775,1631,3.910569429397583
1747255373.61329,1635,14.763459205627441
1747255373.865569,1636,6.320263385772705
1747255374.1207871,1637,4.4267168045043945
1747255374.3729703,1638,14.293715476989746
1747255374.8756974,1640,23.48150062561035
1747255375.1265638,1641,31.290225982666016
1747255376.4049127,1646,7.528873920440674
1747255376.6587222,1647,4.363818168640137
1747255377.1692913,1649,33.433223724365234
1747255377.6751864,1651,36.333412170410156
1747255377.933889,1652,5.199953079223633
1747255378.1954634,1653,3.720472812652588
1747255378.4597886,1654,16.012861251831055
1747255378.980097,1656,14.31563949584961
1747255379.4909694,1658,8.675019264221191
1747255380.518274,1662,0.823807418346405
1747255381.020613,1664,17.328901290893555
1747255381.5247157,1666,14.851395606994629
1747255382.2856672,1669,9.143214225769043
1747255382.5416696,1670,13.720951080322266
1747255383.55329,1674,11.53597354888916
1747255384.323964,1677,2.222280502319336
1747255384.8250074,1679,2.4653334617614746
1747255385.0757759,1680,15.757620811462402
1747255385.3337667,1681,0.8396731615066528
1747255385.5854895,1682,20.21540641784668
1747255386.3367846,1685,1.9854565858840942
1747255386.59171,1686,17.673992156982422
1747255386.8445332,1687,1.2088826894760132
1747255387.0931783,1688,4.417171955108643
1747255387.3468843,1689,11.389169692993164
1747255387.5995529,1690,17.61725425720215
1747255388.3671854,1693,5.8944315910339355
1747255388.6303446,1694,1.8905727863311768
1747255388.888821,1695,18.579010009765625
1747255389.4116774,1697,2.545189142227173
1747255389.6641147,1698,2.7537639141082764
1747255389.9273484,1699,9.143046379089355
1747255390.1890028,1700,15.143847465515137
1747255390.7016537,1702,13.327491760253906
1747255391.214006,1704,16.30047035217285
1747255391.981008,1707,29.040645599365234
1747255392.4853597,1709,7.527848243713379
1747255392.7437143,1710,0.989178478717804
1747255392.9946487,1711,14.08576774597168
1747255393.2480187,1712,11.954501152038574
1747255394.7693977,1718,6.552781105041504
1747255395.0211325,1719,14.182811737060547
1747255395.78795,1722,11.686271667480469
1747255396.041665,1723,9.759943962097168
1747255396.2942042,1724,22.675338745117188
1747255396.5466259,1725,4.406871318817139
1747255397.8424509,1730,3.2776730060577393
1747255399.8937407,1738,18.872718811035156
1747255400.1473305,1739,5.579669952392578
1747255400.40203,1740,28.646947860717773
1747255401.1705992,1743,19.162839889526367
1747255401.6714113,1745,13.544612884521484
1747255402.4321806,1748,4.007559299468994
1747255402.6819358,1749,2.1900928020477295
1747255402.933957,1750,3.084563970565796
1747255403.1856997,1751,9.013370513916016
1747255403.6890957,1753,20.85957145690918
1747255403.9440942,1754,5.589345455169678
1747255404.7060902,1757,7.953839302062988
1747255405.970619,1762,7.733276844024658
1747255406.2364292,1763,11.995893478393555
1747255406.747252,1765,4.3901872634887695
1747255406.9979224,1766,5.92514181137085
1747255407.506352,1768,20.97260856628418
1747255409.2856638,1775,12.108031272888184
1747255409.5377686,1776,37.525814056396484
1747255409.793179,1777,10.688567161560059
1747255410.583792,1780,8.842514991760254
1747255410.8353019,1781,6.842592716217041
1747255411.5824194,1784,23.938575744628906
1747255411.8279278,1785,38.070003509521484
1747255412.0738397,1786,3.0987906455993652
1747255412.3185213,1787,9.390339851379395
1747255412.8089097,1789,5.027616500854492
1747255413.0526993,1790,1.7412445545196533
1747255413.5416162,1792,7.5860090255737305
1747255414.0321293,1794,10.015303611755371
1747255414.5325966,1796,4.64512300491333
1747255414.78136,1797,13.95722770690918
1747255415.5162704,1800,10.237190246582031
1747255416.0133164,1802,32.77552032470703
1747255416.25718,1803,13.475091934204102
1747255416.5090754,1804,7.108973026275635
1747255417.5002942,1808,13.198203086853027
1747255417.9930766,1810,15.22591495513916
1747255418.9988434,1814,10.6803560256958
1747255419.4956782,1816,14.890897750854492
1747255419.99509,1818,30.037925720214844
1747255420.2428086,1819,2.7500102519989014
1747255421.2348661,1823,6.852780818939209
1747255421.9863408,1826,25.89379119873047
1747255422.2373347,1827,25.257591247558594
1747255422.7285008,1829,14.303448677062988
1747255422.9723191,1830,8.08732795715332
1747255423.4655821,1832,9.295257568359375
1747255423.7082353,1833,0.3916621804237366
1747255423.9540136,1834,10.44763469696045
1747255424.4637117,1836,13.160082817077637
1747255424.7206602,1837,8.933642387390137
1747255424.974107,1838,18.346864700317383
1747255426.5202322,1844,16.44007110595703
1747255426.7739673,1845,10.276215553283691
1747255427.0296402,1846,23.536773681640625
1747255427.2816412,1847,14.71410846710205
1747255427.5355632,1848,10.5657958984375
1747255428.2990143,1851,8.7116117477417
1747255428.8049805,1853,1.7903399467468262
1747255429.5606694,1856,11.388619422912598
1747255430.5791306,1860,17.11688804626465
1747255431.60151,1864,1.268660068511963
1747255431.860679,1865,3.6421985626220703
1747255432.115757,1866,1.7578998804092407
1747255432.3758814,1867,1.9304308891296387
1747255433.4118927,1871,3.803574323654175
1747255433.6683428,1872,3.867421865463257
1747255433.9218967,1873,9.924491882324219
1747255434.1727836,1874,10.602211952209473
1747255434.4232326,1875,15.844449996948242
1747255434.9274793,1877,1.0438493490219116
1747255435.4356306,1879,7.242160320281982
1747255435.6879444,1880,1.9933488368988037
1747255436.4490454,1883,8.009514808654785
1747255436.7016003,1884,6.1119160652160645
1747255437.2059453,1886,4.993029594421387
1747255437.7185543,1888,16.6071834564209
1747255438.2252119,1890,11.41429615020752
1747255438.4781125,1891,12.318073272705078
1747255439.4952,1895,21.0462589263916
1747255440.5045378,1899,14.750188827514648
1747255441.0072997,1901,10.600821495056152
1747255441.2592525,1902,10.783226013183594
1747255442.2896898,1906,7.8451128005981445
1747255442.8024993,1908,31.23536491394043
1747255443.055875,1909,10.95411205291748
1747255443.3107603,1910,10.412068367004395
1747255444.070017,1913,10.28938102722168
1747255444.8306448,1916,4.895500659942627
1747255445.3339508,1918,0.3885209560394287
1747255446.8481293,1924,9.452400207519531
1747255447.1008441,1925,13.763463973999023
1747255447.3563683,1926,9.322793006896973
1747255447.8742428,1928,16.875349044799805
1747255448.1265252,1929,14.303434371948242
1747255448.8887563,1932,0.5809555649757385
1747255449.6521358,1935,7.508096694946289
1747255449.9071453,1936,0.396907240152359
1747255450.6647892,1939,3.517484664916992
1747255450.9184525,1940,13.082212448120117
1747255451.1709433,1941,9.030756950378418
1747255451.423305,1942,12.689454078674316
1747255452.1885386,1945,1.699863314628601
1747255452.6984615,1947,2.0266315937042236
1747255453.4556808,1950,3.794611692428589
1747255453.7074504,1951,0.7086848020553589
1747255454.2251992,1953,2.8156981468200684
1747255454.9845514,1956,1.1161943674087524
1747255455.9937968,1960,13.105347633361816
1747255456.2590473,1961,2.943535089492798
1747255456.519402,1962,4.137599945068359
1747255456.7772388,1963,12.030451774597168
1747255457.036928,1964,11.011106491088867
1747255457.5502095,1966,4.511566162109375
1747255457.8011184,1967,21.44622802734375
1747255458.050793,1968,12.787700653076172
1747255458.3018172,1969,14.568666458129883
1747255459.805579,1975,5.415597438812256
1747255460.3090837,1977,16.354778289794922
1747255460.5640104,1978,7.472891330718994
1747255460.8156984,1979,13.752168655395508
1747255461.0699444,1980,20.236682891845703
1747255461.3272812,1981,5.856390953063965
1747255461.589594,1982,17.902437210083008
1747255461.8399088,1983,2.7985236644744873
1747255462.3445687,1985,18.570947647094727
1747255462.8504043,1987,0.5823974013328552
1747255463.1117945,1988,16.609806060791016
1747255463.373676,1989,11.65501594543457
1747255463.8936832,1991,28.260574340820312
1747255464.1523123,1992,15.193421363830566
1747255464.4057026,1993,3.1055893898010254
1747255464.9130108,1995,15.163342475891113
1747255465.9211502,1999,12.036873817443848


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_50_701981-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254958.5302663,0,0.010208439081907272
1747254959.2833116,3,-0.03374088928103447
1747254959.5265036,4,-0.0263399425894022
1747254960.987205,10,0.442533403635025
1747254961.2339375,11,5.148045063018799
1747254961.9555838,14,-0.06838827580213547
1747254962.199452,15,0.024319276213645935
1747254962.9249098,18,-0.023304497823119164
1747254963.1668735,19,-0.02413203753530979
1747254963.41495,20,0.005404381081461906
1747254963.8956838,22,3.49894118309021
1747254964.138127,23,5.1461591720581055
1747254964.8765066,26,0.003110344987362623
1747254965.1242852,27,0.10631318390369415
1747254966.6003194,33,0.4274298846721649
1747254967.335697,36,3.31823992729187
1747254967.5883904,37,3.5512425899505615
1747254967.837231,38,1.2710365056991577
1747254968.0851216,39,0.49563342332839966
1747254968.330309,40,0.28856030106544495
1747254970.0507617,47,0.9130431413650513
1747254970.3115673,48,1.7484266757965088
1747254970.5623596,49,2.1179912090301514
1747254971.0637443,51,0.7794651985168457
1747254971.3085246,52,0.1480647176504135
1747254971.7944605,54,0.6985812187194824
1747254972.5377722,57,3.6464576721191406
1747254973.2721734,60,0.11156397312879562
1747254973.5223467,61,0.14695464074611664
1747254973.768481,62,0.25939977169036865
1747254974.0126953,63,0.2801821231842041
1747254974.5075061,65,0.7878453135490417
1747254974.7608259,66,0.8573722243309021
1747254975.0046914,67,0.8703514337539673
1747254975.246485,68,0.87850421667099
1747254975.7390378,70,1.183576226234436
1747254975.9846652,71,1.1976326704025269
1747254977.4849267,77,1.0263136625289917
1747254977.979177,79,0.5787633061408997
1747254978.2301595,80,0.5246830582618713
1747254978.7448468,82,1.3376673460006714
1747254979.0058155,83,1.9711462259292603
1747254979.5209587,85,1.5192831754684448
1747254980.5562677,89,0.7366597652435303
1747254980.8326838,90,0.7981634736061096
1747254982.1659942,95,0.9744498133659363
1747254983.2109659,99,1.4548399448394775
1747254983.4620233,100,1.656479835510254
1747254984.2401023,103,0.3830409646034241
1747254985.0090384,106,0.9894983172416687
1747254985.266009,107,1.520965814590454
1747254985.7786062,109,1.2930790185928345
1747254987.025582,114,0.735231876373291
1747254987.5144129,116,0.3295368254184723
1747254988.768373,121,0.979556679725647
1747254989.7735586,125,1.8824506998062134
1747254990.0344913,126,0.895027756690979
1747254990.541312,128,0.5584198832511902
1747254991.0281322,130,0.6956309080123901
1747254991.271419,131,0.6144239902496338
1747254991.52268,132,0.8528224229812622
1747254992.517759,136,1.526268482208252
1747254992.7688508,137,1.5787593126296997
1747254994.3056679,143,0.46027326583862305
1747254994.5590696,144,0.7361327409744263
1747254995.0666115,146,0.7655751705169678
1747254995.3199365,147,0.3878178298473358
1747254996.0586846,150,1.1816365718841553
1747254997.7851396,157,0.7305386066436768
1747254998.2766752,159,0.6897687315940857
1747254998.5209172,160,0.522476851940155
1747254999.0314746,162,2.1864843368530273
1747254999.550619,164,1.7742680311203003
1747255000.0602841,166,0.5194008350372314
1747255001.1063218,170,0.3162503242492676
1747255001.363362,171,0.36635953187942505
1747255001.6136312,172,0.6389116644859314
1747255002.3674376,175,0.4821668267250061
1747255002.6146064,176,0.4624326229095459
1747255002.876469,177,0.3418422341346741
1747255003.1234708,178,0.8489643931388855
1747255003.6159317,180,1.126433253288269
1747255003.8634605,181,1.0176724195480347
1747255004.6231563,184,0.48358574509620667
1747255004.868958,185,0.7612640261650085
1747255005.119982,186,0.7035746574401855
1747255005.862603,189,0.9289142489433289
1747255006.1103363,190,0.5458835959434509
1747255006.3540514,191,0.8268808722496033
1747255006.5983539,192,1.1829359531402588
1747255007.3252392,195,1.5706838369369507
1747255008.297159,199,1.3444651365280151
1747255008.5498285,200,1.6503263711929321
1747255009.0459917,202,0.6162788271903992
1747255009.2954795,203,1.2805756330490112
1747255009.5434463,204,0.4362125098705292
1747255009.7941442,205,0.6482077836990356
1747255010.2852688,207,2.703481435775757
1747255010.781992,209,0.6215855479240417
1747255011.2692847,211,1.0881246328353882
1747255011.7723925,213,0.8670242428779602
1747255012.2626474,215,1.2925127744674683
1747255012.5156918,216,1.5668567419052124
1747255013.0129864,218,0.7294856905937195
1747255013.2740662,219,0.6396852135658264
1747255013.5242078,220,0.5407238006591797
1747255013.7709076,221,0.7070834636688232
1747255014.016358,222,0.8383134007453918
1747255014.5167608,224,0.6673669815063477
1747255014.7641451,225,0.6955400705337524
1747255015.754926,229,1.6335970163345337
1747255017.253399,235,1.9860321283340454
1747255017.7948208,237,0.5781825184822083
1747255018.0499332,238,0.4865594506263733
1747255018.3044856,239,0.46725207567214966
1747255018.8136175,241,0.5541953444480896
1747255019.0588992,242,1.1567822694778442
1747255019.554608,244,0.7750009894371033
1747255019.8001273,245,0.784000813961029
1747255020.0449297,246,0.7257571816444397
1747255020.2895923,247,0.41226038336753845
1747255021.5283027,252,0.7110711336135864
1747255021.7820013,253,0.4020734429359436
1747255022.027927,254,0.6816006898880005
1747255022.7726502,257,1.1264373064041138
1747255023.019976,258,0.5924472212791443
1747255023.268436,259,0.306319922208786
1747255023.5244303,260,0.456042617559433
1747255024.0446415,262,0.6410337686538696
1747255026.07166,270,1.503800392150879
1747255026.3240218,271,1.071576476097107
1747255027.101947,274,0.648789644241333
1747255027.3677895,275,1.0365732908248901
1747255027.6278577,276,0.7924758195877075
1747255028.136057,278,1.1898393630981445
1747255028.6324875,280,0.5361713767051697
1747255029.1264138,282,0.44933271408081055
1747255029.3760803,283,0.6358367800712585
1747255029.8694375,285,0.2969747483730316
1747255030.3698235,287,1.0584324598312378
1747255030.615221,288,1.3331185579299927
1747255031.0999508,290,1.598523736000061
1747255032.3193824,295,0.9162911772727966
1747255032.565013,296,1.0340278148651123
1747255032.8063328,297,1.155734896659851
1747255033.0484793,298,1.4019832611083984
1747255034.5720723,304,0.8168777823448181
1747255035.0801466,306,1.0303754806518555
1747255035.5926905,308,1.1020187139511108
1747255035.8502965,309,2.157268524169922
1747255036.61853,312,1.2899407148361206
1747255036.8699589,313,0.9811264872550964
1747255037.639221,316,0.8718094825744629
1747255038.1503906,318,1.8610420227050781
1747255038.402944,319,1.010772943496704
1747255039.1669996,322,0.7610921859741211
1747255039.6711073,324,0.5655645132064819
1747255040.9439628,329,0.7386261224746704
1747255041.196519,330,0.5259379148483276
1747255041.450329,331,0.6883745789527893
1747255041.7024662,332,0.9315816164016724
1747255042.9826562,337,1.015784502029419
1747255043.2356706,338,0.8467535972595215
1747255043.74622,340,0.5505678057670593
1747255044.5081027,343,0.9148465991020203
1747255044.7645383,344,0.9590116739273071
1747255045.0234504,345,1.0190409421920776
1747255045.2805183,346,0.6288843154907227
1747255045.7942374,348,1.3510798215866089
1747255046.30681,350,3.0150468349456787
1747255046.8202982,352,1.8271738290786743
1747255047.0700068,353,0.809715211391449
1747255047.318561,354,0.5248852968215942
1747255048.3150616,358,1.1965358257293701
1747255048.817693,360,0.47100669145584106
1747255049.319873,362,0.7508165240287781
1747255049.5695875,363,0.2973116636276245
1747255049.8219092,364,0.6856605410575867
1747255050.070806,365,0.9422323107719421
1747255050.3255756,366,1.1170165538787842
1747255050.5821798,367,0.5572085976600647
1747255050.843751,368,0.6690619587898254
1747255052.4015255,374,0.42327865958213806
1747255053.1824052,377,0.7161202430725098
1747255053.43086,378,0.6283120512962341
1747255055.2021637,385,0.5398351550102234
1747255055.4578192,386,0.5895101428031921
1747255056.4678397,390,0.9997164011001587
1747255056.7196012,391,0.7858814597129822
1747255056.9699576,392,0.6636399626731873
1747255057.2210343,393,0.5916410088539124
1747255057.4739914,394,0.9226469397544861
1747255057.7323656,395,1.1280263662338257
1747255057.9789414,396,1.107109546661377
1747255058.2361782,397,0.8725372552871704
1747255058.494438,398,0.6222074627876282
1747255058.751891,399,0.46642208099365234
1747255059.2780504,401,0.6986750364303589
1747255059.5381238,402,0.7308103442192078
1747255060.0531514,404,0.48849573731422424
1747255061.0795856,408,1.268530249595642
1747255061.3482294,409,0.674150288105011
1747255062.1275449,412,0.6993999481201172
1747255062.3831768,413,0.7668198943138123
1747255062.6412213,414,0.8745798468589783
1747255062.8965154,415,1.2041095495224
1747255063.6900265,418,0.7322386503219604
1747255064.4728804,421,1.8085949420928955
1747255064.7322695,422,0.8930875658988953
1747255065.4966068,425,0.6505059599876404
1747255065.7507882,426,0.8507500886917114
1747255066.7840796,430,0.9114982485771179
1747255067.0379007,431,0.5861002802848816
1747255067.8087769,434,1.4002223014831543
1747255068.063482,435,0.5166028141975403
1747255068.3170059,436,0.7319055199623108
1747255068.574443,437,1.0713180303573608
1747255068.8287473,438,0.9282227754592896
1747255069.0887296,439,0.9222453236579895
1747255069.350069,440,0.44836559891700745
1747255069.6054108,441,0.6716765761375427
1747255070.1144993,443,0.9054418802261353
1747255070.3679187,444,0.7164908051490784
1747255070.6204846,445,0.5063137412071228
1747255070.8743658,446,1.3190921545028687
1747255071.9300547,450,2.3471896648406982
1747255072.1920679,451,1.7131832838058472
1747255072.456838,452,1.0861921310424805
1747255072.7196245,453,1.0085419416427612
1747255072.9827006,454,1.6892331838607788
1747255073.4919832,456,2.2865707874298096
1747255074.0028195,458,3.8856945037841797
1747255074.5146446,460,2.869936943054199
1747255074.7637115,461,3.1390092372894287
1747255075.5218332,464,0.57768315076828
1747255075.775071,465,1.0011273622512817
1747255076.0273516,466,0.5747589468955994
1747255076.5540693,468,0.5972785353660583
1747255077.0682526,470,0.591764509677887
1747255078.1024578,474,0.8911847472190857
1747255078.3700442,475,0.9909249544143677
1747255079.1538782,478,0.5581578612327576
1747255079.4116373,479,1.019942283630371
1747255079.6681938,480,0.615726888179779
1747255079.9248507,481,0.6083222031593323
1747255080.1850178,482,0.8053537607192993
1747255080.440944,483,0.6589994430541992
1747255080.6969337,484,0.9902675747871399
1747255081.205502,486,1.1271936893463135
1747255081.4598706,487,0.9697884917259216
1747255081.7154326,488,0.5924872159957886
1747255081.9682686,489,0.8100625276565552
1747255082.4746957,491,1.0683815479278564
1747255083.2411394,494,1.0755372047424316
1747255084.2811193,498,1.1986292600631714
1747255085.041903,501,1.0793691873550415
1747255085.2944026,502,1.1456549167633057
1747255085.552442,503,1.4422272443771362
1747255086.3416283,506,1.3954118490219116
1747255086.8639257,508,0.6686045527458191
1747255087.1356924,509,0.9222465753555298
1747255087.4009802,510,0.8316035270690918
1747255087.6557672,511,1.132123589515686
1747255087.9110136,512,1.2410129308700562
1747255088.173567,513,1.1332478523254395
1747255088.4416742,514,0.5939146876335144
1747255089.2163837,517,0.6260238289833069
1747255089.4791431,518,1.2770061492919922
1747255089.7340617,519,1.0441430807113647
1747255089.9871948,520,1.3864161968231201
1747255090.756126,523,0.7278069853782654
1747255092.5387912,530,1.270492672920227
1747255093.2949955,533,0.8218908309936523
1747255093.5497522,534,1.1977273225784302
1747255094.0540621,536,0.9553791880607605
1747255094.307741,537,1.0568647384643555
1747255094.5646791,538,0.887941300868988
1747255094.8177464,539,2.0990052223205566
1747255095.076295,540,1.8126907348632812
1747255095.5809371,542,0.9232624173164368
1747255095.8393898,543,1.6478923559188843
1747255096.0926912,544,0.9996358752250671
1747255096.6092024,546,0.5840551257133484
1747255096.8626573,547,1.1620125770568848
1747255097.6238968,550,1.27324378490448
1747255098.1266403,552,1.1864134073257446
1747255098.6320522,554,0.7406671643257141
1747255098.8819823,555,0.9962447285652161
1747255099.137158,556,0.7362938523292542
1747255100.645932,562,1.0309481620788574
1747255100.8938422,563,1.1933022737503052
1747255101.1460073,564,1.736963152885437
1747255102.1508465,568,1.9555546045303345
1747255102.9057014,571,0.6798433661460876
1747255103.4258513,573,0.9874876141548157
1747255104.21858,576,0.9923243522644043
1747255105.2451882,580,2.773967742919922
1747255106.2601805,584,1.1837245225906372
1747255106.5112813,585,1.091032862663269
1747255106.7622526,586,1.1918882131576538
1747255107.2696912,588,0.8768715262413025
1747255107.7670236,590,1.1738299131393433
1747255108.0154958,591,0.6881537437438965
1747255108.2626064,592,0.9172688722610474
1747255108.7700012,594,0.4494608938694
1747255109.2581527,596,0.8767499923706055
1747255109.5035894,597,1.5275934934616089
1747255109.7507079,598,0.8830087780952454
1747255110.0068758,599,1.3769315481185913
1747255110.509739,601,0.47123685479164124
1747255110.7578437,602,1.173200249671936
1747255111.0058184,603,0.9869140982627869
1747255111.50218,605,1.2778295278549194
1747255112.2438977,608,1.229915976524353
1747255112.7416563,610,0.7065200209617615
1747255113.4840353,613,1.2155519723892212
1747255113.7314122,614,0.9103741645812988
1747255114.238035,616,1.577889323234558
1747255114.7446356,618,1.344478964805603
1747255115.254942,620,1.213969111442566
1747255115.7488668,622,0.9607220888137817
1747255115.997152,623,2.0242350101470947
1747255116.7239554,626,1.2552134990692139
1747255117.2275157,628,1.5173577070236206
1747255117.4742424,629,1.5855039358139038
1747255118.491175,633,0.7271427512168884
1747255118.9947753,635,1.2082265615463257
1747255119.5061827,637,0.6996679306030273
1747255120.2676163,640,1.5228757858276367
1747255120.5274458,641,1.2151669263839722
1747255120.7831368,642,1.313973307609558
1747255121.057201,643,1.319292426109314
1747255121.3221724,644,1.84493887424469
1747255121.578257,645,1.2110649347305298
1747255122.5975401,649,0.3944188952445984
1747255123.1071124,651,1.6494938135147095
1747255123.3585265,652,1.4248884916305542
1747255123.6115081,653,1.0737279653549194
1747255123.8668664,654,0.6727609038352966
1747255124.123747,655,1.9935168027877808
1747255124.8937538,658,2.5369222164154053
1747255125.1498039,659,1.292809247970581
1747255125.404815,660,0.9678830504417419
1747255127.2066736,667,0.8351666331291199
1747255127.9681714,670,1.7957149744033813
1747255129.2498515,675,1.3608372211456299
1747255129.5099702,676,1.4153915643692017
1747255129.7758904,677,1.151692271232605
1747255130.540775,680,1.0287398099899292
1747255131.0592744,682,1.0134474039077759
1747255131.3278377,683,0.7415105700492859
1747255131.5845776,684,2.300053834915161
1747255132.35361,687,1.0360139608383179
1747255133.6275673,692,2.7058656215667725
1747255134.1319447,694,1.9216336011886597
1747255134.385935,695,0.8373603224754333
1747255134.638832,696,1.1954536437988281
1747255134.8916774,697,1.8728951215744019
1747255135.3952715,699,0.8114805221557617
1747255136.1505065,702,0.8970931172370911
1747255136.402457,703,1.083925724029541
1747255136.914051,705,1.286673903465271
1747255137.9351509,709,2.663789987564087
1747255138.1907728,710,2.020604133605957
1747255138.6970441,712,1.0081274509429932
1747255139.460088,715,0.5359792709350586
1747255139.972068,717,0.5671257972717285
1747255140.4780035,719,1.7324479818344116
1747255140.728585,720,1.9395198822021484
1747255140.9789112,721,2.622175931930542
1747255141.482727,723,2.129328966140747
1747255141.9980187,725,1.7110588550567627
1747255142.261027,726,1.540187120437622
1747255142.519114,727,3.1238105297088623
1747255142.771897,728,2.3490548133850098
1747255143.0350356,729,2.195485830307007
1747255143.5517278,731,1.8815854787826538
1747255143.8182046,732,0.6738077998161316
1747255144.079767,733,1.285738229751587
1747255145.3528697,738,1.0503171682357788
1747255145.6044211,739,1.4388383626937866
1747255145.8591099,740,0.38489171862602234
1747255146.3738685,742,3.6689553260803223
1747255146.6260507,743,1.8046823740005493
1747255146.8774743,744,1.9412307739257812
1747255147.13102,745,1.0397834777832031
1747255148.8960545,752,1.1835123300552368
1747255149.660466,755,2.276099681854248
1747255149.9149396,756,0.8030955195426941
1747255150.4219468,758,1.8313194513320923
1747255151.668708,763,3.548334836959839
1747255151.9209864,764,1.4009782075881958
1747255152.1678855,765,2.5914132595062256
1747255152.9136887,768,0.85096275806427
1747255153.342213,769,1.9740915298461914
1747255154.1002293,772,3.5662496089935303
1747255154.3505077,773,3.15639328956604
1747255154.8544672,775,1.8657139539718628
1747255155.1113753,776,1.935566782951355
1747255155.6060941,778,2.3617591857910156
1747255155.8549929,779,0.8337311148643494
1747255156.103462,780,2.446014642715454
1747255156.352409,781,1.1903772354125977
1747255156.5999005,782,1.5717101097106934
1747255158.0859702,788,2.2742583751678467
1747255158.3333,789,2.6753859519958496
1747255158.83733,791,1.2907131910324097
1747255159.3322237,793,1.9243091344833374
1747255159.825073,795,1.4750326871871948
1747255160.078627,796,1.569786787033081
1747255160.8219757,799,1.7853635549545288
1747255161.069666,800,1.228610873222351
1747255162.059637,804,2.1069962978363037
1747255162.3047159,805,1.616286277770996
1747255162.5506272,806,3.8270111083984375
1747255162.7955592,807,3.924344301223755
1747255163.5403426,810,7.888453960418701
1747255164.2786653,813,2.6294422149658203
1747255165.5138123,818,0.8027281165122986
1747255165.7653334,819,1.8535667657852173
1747255166.271965,821,1.2134255170822144
1747255166.519982,822,2.243342161178589
1747255166.7662773,823,1.5821598768234253
1747255167.2590914,825,1.506852626800537
1747255167.5043695,826,1.2593045234680176
1747255167.7493908,827,0.3324543237686157
1747255168.0057244,828,1.772140383720398
1747255168.988959,832,1.255056619644165
1747255169.2398777,833,0.9820070266723633
1747255169.7384782,835,1.3078525066375732
1747255169.9906116,836,1.799621820449829
1747255170.2609196,837,1.7303365468978882
1747255170.7569706,839,0.9506908655166626
1747255171.0110586,840,1.4508360624313354
1747255171.7752163,843,2.3176276683807373
1747255172.2832465,845,0.6579177975654602
1747255173.558895,850,1.0706647634506226
1747255173.8124666,851,1.5932753086090088
1747255174.5602295,854,1.222654938697815
1747255175.3274937,857,1.3774789571762085
1747255176.0859873,860,3.4388740062713623
1747255176.5939183,862,2.502065420150757
1747255177.3710945,865,0.4801308810710907
1747255177.6289632,866,0.6411266326904297
1747255178.6765082,870,1.6282986402511597
1747255178.947165,871,1.730204463005066
1747255181.4986193,881,1.2750698328018188
1747255182.0003614,883,1.9230419397354126
1747255182.2507474,884,2.0956454277038574
1747255182.5017374,885,1.2460675239562988
1747255182.7567017,886,0.7094644904136658
1747255183.2645752,888,2.346212387084961
1747255183.7659552,890,0.6273418068885803
1747255184.2904966,892,1.796627402305603
1747255185.051397,895,1.0416735410690308
1747255185.5641816,897,2.0096652507781982
1747255185.8214304,898,2.92020583152771
1747255186.6140172,901,1.9673172235488892
1747255186.8680081,902,1.4948161840438843
1747255187.37856,904,3.2491703033447266
1747255187.8920317,906,0.9930114150047302
1747255188.1503842,907,2.3492507934570312
1747255188.4138496,908,0.9167473912239075
1747255188.93357,910,0.9719641804695129
1747255189.1822147,911,0.6727897524833679
1747255189.9448225,914,2.0452005863189697
1747255190.9760973,918,1.8574579954147339
1747255191.2341511,919,1.4586594104766846
1747255191.7455447,921,2.828327178955078
1747255192.2505047,923,11.173307418823242
1747255193.268475,927,0.2954368591308594
1747255193.5232482,928,0.3475622236728668
1747255193.778818,929,0.2576961815357208
1747255194.032953,930,0.20222146809101105
1747255194.2873478,931,0.3963067829608917
1747255194.5408747,932,0.25723040103912354
1747255194.7957914,933,0.3103819191455841
1747255195.306772,935,0.30750104784965515
1747255196.35851,939,0.3969060480594635
1747255196.872895,941,0.2585788667201996
1747255197.129965,942,0.6810315847396851
1747255197.8960817,945,0.5417806506156921
1747255198.9244716,949,0.29171857237815857
1747255199.6832771,952,1.0623364448547363
1747255200.191298,954,0.5604866147041321
1747255200.4420285,955,0.9751381874084473
1747255200.692485,956,1.651865839958191
1747255201.7122712,960,2.6385059356689453
1747255202.212613,962,3.4631145000457764
1747255202.4611402,963,5.376275539398193
1747255202.7116945,964,5.835782527923584
1747255202.9694297,965,0.9575611352920532
1747255203.4722145,967,0.3806515634059906
1747255203.7210112,968,0.585135281085968
1747255204.46828,971,0.5589636564254761
1747255205.7261574,976,0.6377024054527283
1747255206.2398102,978,0.7779914736747742
1747255206.498889,979,1.0118491649627686
1747255207.002214,981,0.33149755001068115
1747255207.2580445,982,0.7950438857078552
1747255208.292868,986,1.9664140939712524
1747255208.8023415,988,0.6980690360069275
1747255209.0599957,989,0.4082363545894623
1747255209.3106165,990,1.0217158794403076
1747255209.8179808,992,1.0708931684494019
1747255210.321259,994,0.7324504256248474
1747255210.571841,995,1.0720282793045044
1747255210.8233063,996,0.46194106340408325
1747255211.326,998,1.093087077140808
1747255211.57808,999,1.1347768306732178
1747255212.0822165,1001,1.4114359617233276
1747255212.3327546,1002,1.5119961500167847
1747255212.5835268,1003,2.936095952987671
1747255212.8340995,1004,6.121068477630615
1747255213.086013,1005,10.08189582824707
1747255213.3374758,1006,5.074120998382568
1747255214.5900445,1011,0.2920178174972534
1747255215.0912142,1013,0.3564815819263458
1747255215.5961525,1015,0.39386871457099915
1747255215.8513503,1016,0.29931506514549255
1747255216.1056397,1017,0.9605843424797058
1747255217.389164,1022,1.1220625638961792
1747255218.431547,1026,1.4613608121871948
1747255218.9362094,1028,2.458662748336792
1747255219.1912093,1029,1.1771515607833862
1747255220.7340043,1035,0.7686696648597717
1747255220.9905028,1036,0.7626686692237854
1747255221.2515807,1037,0.5572389364242554
1747255221.5189645,1038,0.5578462481498718
1747255221.775188,1039,0.7077170610427856
1747255222.7901874,1043,1.2960280179977417
1747255223.2966304,1045,0.6181296706199646
1747255223.5520663,1046,1.1874910593032837
1747255225.0408442,1052,1.3872541189193726
1747255225.287345,1053,2.960456132888794
1747255226.0316553,1056,0.7965299487113953
1747255226.5460908,1058,1.3193832635879517
1747255226.8003457,1059,1.4497557878494263
1747255227.0522442,1060,1.0272750854492188
1747255227.55623,1062,0.45554062724113464
1747255228.3188713,1065,1.9419015645980835
1747255228.5767426,1066,0.7696923017501831
1747255228.828668,1067,1.5809061527252197
1747255229.3316603,1069,0.7272183895111084
1747255229.5829215,1070,1.0664390325546265
1747255229.834746,1071,1.6111713647842407
1747255230.0850325,1072,0.8910872340202332
1747255230.3395934,1073,1.2928119897842407
1747255230.5907438,1074,2.2657675743103027
1747255231.3471537,1077,1.8502317667007446
1747255231.5963616,1078,1.4947165250778198
1747255232.0967782,1080,0.8707801699638367
1747255232.3481805,1081,1.7594603300094604
1747255232.5987952,1082,1.1865311861038208
1747255233.350949,1085,0.9255279898643494
1747255233.602037,1086,1.6983107328414917
1747255233.852204,1087,1.0155171155929565
1747255234.8590977,1091,1.7001361846923828
1747255235.1177003,1092,2.596039295196533
1747255235.3743212,1093,1.0490849018096924
1747255236.6537495,1098,1.9155300855636597
1747255237.1697953,1100,1.3308767080307007
1747255237.686565,1102,1.6691211462020874
1747255237.9386737,1103,1.6352510452270508
1747255238.1941392,1104,1.1045976877212524
1747255238.9549434,1107,0.4580826759338379
1747255239.2080324,1108,0.7825982570648193
1747255239.4592657,1109,0.36528679728507996
1747255239.7181063,1110,0.9280728697776794
1747255239.9757297,1111,0.5548515319824219
1747255240.233207,1112,0.8083109855651855
1747255240.4932845,1113,0.9278923869132996
1747255240.752173,1114,1.478469729423523
1747255241.2569666,1116,0.9547290802001953
1747255242.0184903,1119,0.9449376463890076
1747255242.5218792,1121,3.9125843048095703
1747255242.772918,1122,1.7245289087295532
1747255243.526311,1125,1.1745672225952148
1747255243.7782578,1126,1.0997756719589233
1747255244.2952232,1128,1.9790372848510742
1747255244.5486422,1129,1.0501409769058228
1747255244.800609,1130,1.2367520332336426
1747255245.058597,1131,2.6248228549957275
1747255245.3157496,1132,1.6236704587936401
1747255245.827613,1134,1.2658246755599976
1747255246.0841777,1135,1.5133206844329834
1747255246.3400836,1136,1.662398338317871
1747255247.1002738,1139,0.5160655379295349
1747255247.8695796,1142,1.8066654205322266
1747255248.6268873,1145,1.8712217807769775
1747255248.882095,1146,0.8961772918701172
1747255249.4037838,1148,6.966455936431885
1747255249.6769311,1149,1.3430417776107788
1747255249.9365168,1150,1.6231826543807983
1747255250.1942801,1151,1.0012274980545044
1747255250.446991,1152,0.8413993716239929
1747255250.6990328,1153,1.047326922416687
1747255251.2083733,1155,2.305767059326172
1747255252.475177,1160,1.367236614227295
1747255252.9885669,1162,0.8965829014778137
1747255253.5030851,1164,1.3778403997421265
1747255254.0178359,1166,1.411665439605713
1747255254.2729828,1167,1.4289449453353882
1747255255.8132472,1173,1.960394263267517
1747255256.0697446,1174,1.6057580709457397
1747255256.5798392,1176,0.6437967419624329
1747255256.838633,1177,1.5508884191513062
1747255257.0921135,1178,0.7658212780952454
1747255258.112489,1182,1.5378222465515137
1747255258.611361,1184,1.0432735681533813
1747255259.1075528,1186,0.8340522050857544
1747255259.601706,1188,1.2930744886398315
1747255259.848466,1189,1.7488259077072144
1747255260.0959191,1190,1.4255965948104858
1747255260.8424497,1193,1.6176363229751587
1747255261.0929022,1194,0.7308262586593628
1747255261.3511033,1195,0.9051143527030945
1747255261.8608365,1197,1.6424216032028198
1747255262.114135,1198,0.6494068503379822
1747255262.8836255,1201,0.9016665816307068
1747255263.140883,1202,0.39043745398521423
1747255263.8968785,1205,1.4561669826507568
1747255264.1487093,1206,0.8558193445205688
1747255264.4060588,1207,2.0254733562469482
1747255264.914395,1209,0.5867804884910583
1747255265.9292433,1213,1.6209220886230469
1747255266.1816437,1214,7.7378058433532715
1747255266.4342809,1215,0.3387060761451721
1747255266.9366436,1217,1.9706653356552124
1747255267.1893976,1218,1.5795726776123047
1747255268.461958,1223,0.8079084753990173
1747255268.9695835,1225,2.055352210998535
1747255269.7249477,1228,1.2218377590179443
1747255269.9768782,1229,3.5599544048309326
1747255270.7359962,1232,2.819991111755371
1747255270.9936633,1233,1.9110488891601562
1747255272.2733216,1238,0.9003238081932068
1747255272.7779722,1240,1.1670135259628296
1747255273.0341532,1241,1.4694215059280396
1747255273.2858446,1242,3.261446714401245
1747255273.538159,1243,1.751604676246643
1747255273.7922852,1244,0.8600149154663086
1747255274.0446522,1245,1.3417433500289917
1747255274.3027997,1246,1.5902316570281982
1747255275.1118248,1249,1.5299344062805176
1747255275.3637629,1250,1.3844988346099854
1747255275.6208522,1251,2.2302939891815186
1747255275.8741193,1252,1.7797024250030518
1747255276.3860922,1254,2.3516619205474854
1747255276.8897843,1256,2.011326551437378
1747255277.142781,1257,2.138420820236206
1747255277.8936846,1260,1.665895700454712
1747255278.143519,1261,0.8756462931632996
1747255278.8945704,1264,0.8346760869026184
1747255279.6529255,1267,1.6885652542114258
1747255280.66621,1271,2.814915895462036
1747255281.9416637,1276,1.2695881128311157
1747255282.197111,1277,2.4541633129119873
1747255282.4543934,1278,2.491588592529297
1747255283.4832764,1282,3.1426751613616943
1747255284.240834,1285,1.739479660987854
1747255285.5028217,1290,3.4144787788391113
1747255286.2742927,1293,1.0888450145721436
1747255287.029871,1296,0.8068290948867798
1747255287.5337129,1298,2.6428678035736084
1747255287.786196,1299,0.8946000337600708
1747255288.548423,1302,2.1251745223999023
1747255289.5561337,1306,1.7234846353530884
1747255290.5686295,1310,1.6068878173828125
1747255291.5779853,1314,0.5389914512634277
1747255291.8307145,1315,0.8879421353340149
1747255293.0981834,1320,2.8978729248046875
1747255293.602421,1322,2.777226448059082
1747255293.8543499,1323,1.6755475997924805
1747255294.3602846,1325,3.214592695236206
1747255294.6183798,1326,0.5541729927062988
1747255295.1316617,1328,1.9994289875030518
1747255296.9711325,1335,0.9341792464256287
1747255299.273957,1344,0.47316476702690125
1747255299.5243273,1345,2.1758735179901123
1747255300.0261686,1347,3.1529877185821533
1747255300.276411,1348,1.8084903955459595
1747255301.0422108,1351,1.0052545070648193
1747255301.2959466,1352,1.0553079843521118
1747255301.818163,1354,3.0988357067108154
1747255302.8473272,1358,2.592120409011841
1747255303.3575974,1360,2.5913209915161133
1747255304.402365,1364,1.503278136253357
1747255304.6556962,1365,5.9022674560546875
1747255304.9121885,1366,1.8126451969146729
1747255305.1675348,1367,1.900254487991333
1747255305.4208133,1368,1.1990312337875366
1747255306.4418676,1372,2.629988431930542
1747255306.7007716,1373,2.6200177669525146
1747255307.2115123,1375,2.326173782348633
1747255307.4622772,1376,2.015153169631958
1747255308.4713306,1380,0.8874449729919434
1747255309.7616773,1385,2.5778071880340576
1747255310.0048268,1386,1.2124937772750854
1747255310.9923425,1390,0.8805984854698181
1747255311.744918,1393,2.648242235183716
1747255312.5084956,1396,1.5792044401168823
1747255312.75994,1397,2.2872560024261475
1747255313.2710683,1399,2.319491386413574
1747255313.5326016,1400,1.2654379606246948
1747255314.3000772,1403,2.0404703617095947
1747255314.8157718,1405,3.9017670154571533
1747255316.8531382,1413,0.33968305587768555
1747255317.6137156,1416,0.2929026484489441
1747255317.8711627,1417,2.364598035812378
1747255318.375418,1419,0.8387201428413391
1747255318.888181,1421,5.277801513671875
1747255319.1420503,1422,2.530503988265991
1747255321.4579737,1431,2.3936994075775146
1747255321.720721,1432,2.633166790008545
1747255322.738379,1436,0.6386892199516296
1747255323.242894,1438,1.2110899686813354
1747255323.4976835,1439,1.9908565282821655
1747255323.7500696,1440,0.4833175837993622
1747255324.002876,1441,3.007420301437378
1747255324.7658606,1444,2.5780937671661377
1747255325.269182,1446,1.8514045476913452
1747255325.5280387,1447,0.8402739763259888
1747255325.7824829,1448,2.4346415996551514
1747255326.0426073,1449,1.433909296989441
1747255326.2992277,1450,0.2506774365901947
1747255326.555298,1451,0.6663640737533569
1747255326.8137717,1452,0.2081226408481598
1747255327.3292084,1454,3.2388153076171875
1747255327.5923853,1455,3.184455156326294
1747255327.8508086,1456,1.9553825855255127
1747255328.104712,1457,3.380753755569458
1747255328.3628266,1458,1.7729759216308594
1747255328.61601,1459,3.686908483505249
1747255328.8724186,1460,0.9794108271598816
1747255329.1300066,1461,1.931619644165039
1747255329.6534023,1463,1.496001124382019
1747255331.6541123,1470,1.5074979066848755
1747255332.4233253,1473,1.6357860565185547
1747255332.6740103,1474,1.2391130924224854
1747255333.184982,1476,0.9294036030769348
1747255333.4417872,1477,0.29104554653167725
1747255334.4741547,1481,4.676372528076172
1747255334.7398405,1482,1.849997878074646
1747255334.9941585,1483,1.6672662496566772
1747255336.013118,1487,1.8988335132598877
1747255336.2662778,1488,3.6732850074768066
1747255336.519959,1489,4.880601406097412
1747255336.777981,1490,2.4863719940185547
1747255337.0324876,1491,2.479660749435425
1747255337.5356295,1493,0.7464210987091064
1747255337.7872696,1494,1.3115216493606567
1747255338.7952569,1498,2.429595708847046
1747255339.048115,1499,1.4360769987106323
1747255339.3053727,1500,1.7404158115386963
1747255339.818573,1502,0.7367917895317078
1747255340.5779047,1505,1.5657709836959839
1747255341.590501,1509,2.6067512035369873
1747255341.8436415,1510,7.999519348144531
1747255342.0950963,1511,1.7216062545776367
1747255342.6086068,1513,1.823931336402893
1747255343.1141934,1515,6.095204830169678
1747255343.366119,1516,4.278604030609131
1747255345.148756,1523,2.048016309738159
1747255345.9056928,1526,3.765709400177002
1747255346.4082675,1528,2.771389961242676
1747255347.9179287,1534,1.827980399131775
1747255348.6766806,1537,1.2231415510177612
1747255348.9290404,1538,0.9992939829826355
1747255349.6837113,1541,0.4379604756832123
1747255350.7048397,1545,1.134944200515747
1747255351.2074432,1547,0.7453752756118774
1747255351.4597473,1548,2.5644068717956543
1747255352.220316,1551,1.8444242477416992
1747255352.4691834,1552,1.422247290611267
1747255352.7223356,1553,0.3796095848083496
1747255353.2252073,1555,2.386216878890991
1747255353.730663,1557,5.8434271812438965
1747255354.998596,1562,0.9581247568130493
1747255355.5036561,1564,0.4661029875278473
1747255355.7575796,1565,1.9971895217895508
1747255356.0104308,1566,1.5191987752914429
1747255356.518373,1568,2.1119775772094727
1747255357.0279603,1570,0.6915928721427917
1747255357.2843063,1571,0.8839684724807739
1747255357.5362108,1572,2.545907974243164
1747255357.7952945,1573,1.2683334350585938
1747255358.55291,1576,3.2857425212860107
1747255359.0708885,1578,0.4581340253353119
1747255359.3319502,1579,2.1738946437835693
1747255359.5937693,1580,1.7618093490600586
1747255359.8490853,1581,0.22137509286403656
1747255360.1092713,1582,3.7238221168518066
1747255360.9003334,1585,0.08064383268356323
1747255362.1684816,1590,1.9231423139572144
1747255363.4240775,1595,1.7295866012573242
1747255363.6769006,1596,3.065992593765259
1747255363.9292629,1597,0.9889407157897949
1747255364.9497151,1601,1.4564882516860962
1747255365.2000906,1602,2.562136650085449
1747255365.4511392,1603,2.508108139038086
1747255367.2197282,1610,0.9461064338684082
1747255367.4741094,1611,0.39912179112434387
1747255367.9781141,1613,1.8097221851348877
1747255368.234948,1614,3.3453469276428223
1747255368.7538455,1616,5.5061354637146
1747255369.7910287,1620,3.5122551918029785
1747255370.303559,1622,0.750328779220581
1747255370.8082771,1624,2.546410083770752
1747255371.3162332,1626,1.7688226699829102
1747255371.5755668,1627,1.300803542137146
1747255372.6041129,1631,0.7821139097213745
1747255373.6137457,1635,2.9526917934417725
1747255373.865775,1636,1.2640527486801147
1747255374.1209776,1637,0.8853433728218079
1747255374.3731647,1638,2.858743190765381
1747255374.8759153,1640,4.696300029754639
1747255375.126767,1641,6.258045196533203
1747255376.405176,1646,1.5057748556137085
1747255376.658946,1647,0.8727636337280273
1747255377.1698642,1649,6.686645030975342
1747255377.6754158,1651,7.2666826248168945
1747255377.9341917,1652,1.0399906635284424
1747255378.1958115,1653,0.7440945506095886
1747255378.4600742,1654,3.2025723457336426
1747255378.9803226,1656,2.8631279468536377
1747255379.4912198,1658,1.7350038290023804
1747255380.5185163,1662,0.164761483669281
1747255381.0208676,1664,3.465780258178711
1747255381.524968,1666,2.9702792167663574
1747255382.2858732,1669,1.8286428451538086
1747255382.5418813,1670,2.744190216064453
1747255383.5536838,1674,2.307194709777832
1747255384.3242137,1677,0.4444561004638672
1747255384.8252232,1679,0.4930666983127594
1747255385.076155,1680,3.151524305343628
1747255385.3339717,1681,0.16793464124202728
1747255385.5856898,1682,4.043081283569336
1747255386.3369734,1685,0.3970913290977478
1747255386.5919724,1686,3.5347983837127686
1747255386.844796,1687,0.24177654087543488
1747255387.093385,1688,0.8834344148635864
1747255387.34716,1689,2.277833938598633
1747255387.5997756,1690,3.5234508514404297
1747255388.3674366,1693,1.1788862943649292
1747255388.6305673,1694,0.3781145513057709
1747255388.889132,1695,3.715801954269409
1747255389.4118927,1697,0.5090378522872925
1747255389.6643384,1698,0.5507528185844421
1747255389.9275663,1699,1.8286093473434448
1747255390.189265,1700,3.0287694931030273
1747255390.7018988,1702,2.6654984951019287
1747255391.2142715,1704,3.260094165802002
1747255391.9812794,1707,5.80812931060791
1747255392.4860694,1709,1.5055696964263916
1747255392.7440953,1710,0.19783569872379303
1747255392.9949234,1711,2.8171536922454834
1747255393.2482305,1712,2.3909003734588623
1747255394.769763,1718,1.3105562925338745
1747255395.0215073,1719,2.836562395095825
1747255395.7883584,1722,2.337254285812378
1747255396.041874,1723,1.9519888162612915
1747255396.2944272,1724,4.535068035125732
1747255396.546833,1725,0.8813742995262146
1747255397.8426955,1730,0.6555346250534058
1747255399.893943,1738,3.7745437622070312
1747255400.1475906,1739,1.1159340143203735
1747255400.4022896,1740,5.729389667510986
1747255401.1708026,1743,3.8325679302215576
1747255401.6717033,1745,2.7089226245880127
1747255402.432435,1748,0.8015118837356567
1747255402.6821256,1749,0.4380185604095459
1747255402.9341805,1750,0.6169127821922302
1747255403.1859617,1751,1.8026741743087769
1747255403.6893706,1753,4.171914577484131
1747255403.9443002,1754,1.1178691387176514
1747255404.7063556,1757,1.5907678604125977
1747255405.9708543,1762,1.5466554164886475
1747255406.2366872,1763,2.3991787433624268
1747255406.7474663,1765,0.8780374526977539
1747255406.998098,1766,1.1850284337997437
1747255407.5065794,1768,4.194521903991699
1747255409.2858667,1775,2.4216063022613525
1747255409.5379581,1776,7.505162715911865
1747255409.7933986,1777,2.1377134323120117
1747255410.5840304,1780,1.7685030698776245
1747255410.8354843,1781,1.368518590927124
1747255411.582623,1784,4.787715435028076
1747255411.8280935,1785,7.6140007972717285
1747255412.0740283,1786,0.619758129119873
1747255412.3186958,1787,1.878067970275879
1747255412.8090625,1789,1.0055233240127563
1747255413.052845,1790,0.3482489287853241
1747255413.541794,1792,1.5172017812728882
1747255414.032282,1794,2.003060817718506
1747255414.5327482,1796,0.9290246367454529
1747255414.7815251,1797,2.79144549369812
1747255415.5164285,1800,2.047438144683838
1747255416.0135534,1802,6.5551042556762695
1747255416.2574484,1803,2.6950185298919678
1747255416.5092947,1804,1.4217946529388428
1747255417.5004458,1808,2.6396405696868896
1747255417.9933624,1810,3.045182943344116
1747255418.9990523,1814,2.13607120513916
1747255419.4958515,1816,2.978179693222046
1747255419.9951892,1818,6.007585048675537
1747255420.242973,1819,0.5500020384788513
1747255421.2350144,1823,1.3705562353134155
1747255421.9864807,1826,5.178758144378662
1747255422.237761,1827,5.051518440246582
1747255422.7286184,1829,2.860689878463745
1747255422.9724357,1830,1.617465615272522
1747255423.465719,1832,1.8590515851974487
1747255423.708365,1833,0.07833243906497955
1747255423.9542384,1834,2.089526891708374
1747255424.463961,1836,2.632016658782959
1747255424.7208998,1837,1.7867285013198853
1747255424.9743104,1838,3.669373035430908
1747255426.5204375,1844,3.2880141735076904
1747255426.7741997,1845,2.0552432537078857
1747255427.0298693,1846,4.70735502243042
1747255427.2818816,1847,2.942821741104126
1747255427.5357792,1848,2.1131591796875
1747255428.2992592,1851,1.742322325706482
1747255428.80522,1853,0.35806798934936523
1747255429.5608954,1856,2.277724027633667
1747255430.5794065,1860,3.423377752304077
1747255431.6019711,1864,0.25373202562332153
1747255431.8608851,1865,0.7284397482872009
1747255432.1159644,1866,0.3515799939632416
1747255432.3761785,1867,0.38608619570732117
1747255433.4121013,1871,0.7607148885726929
1747255433.668627,1872,0.7734844088554382
1747255433.9221146,1873,1.9848984479904175
1747255434.1729853,1874,2.1204423904418945
1747255434.4234354,1875,3.1688899993896484
1747255434.9277537,1877,0.20876987278461456
1747255435.4359303,1879,1.4484320878982544
1747255435.6882317,1880,0.3986697793006897
1747255436.4492655,1883,1.601902961730957
1747255436.701866,1884,1.2223832607269287
1747255437.206183,1886,0.9986059069633484
1747255437.718769,1888,3.321436643600464
1747255438.2254674,1890,2.2828593254089355
1747255438.478324,1891,2.4636147022247314
1747255439.495412,1895,4.209251880645752
1747255440.504779,1899,2.950037717819214
1747255441.007495,1901,2.120164394378662
1747255441.2595117,1902,2.1566452980041504
1747255442.289948,1906,1.569022536277771
1747255442.802709,1908,6.247073173522949
1747255443.0565946,1909,2.1908223628997803
1747255443.3110044,1910,2.082413673400879
1747255444.0702488,1913,2.0578763484954834
1747255444.8308783,1916,0.9791001677513123
1747255445.3341577,1918,0.07770419120788574
1747255446.8483446,1924,1.8904800415039062
1747255447.1010733,1925,2.752692937850952
1747255447.3565774,1926,1.8645585775375366
1747255447.8744814,1928,3.3750698566436768
1747255448.1267424,1929,2.860687017440796
1747255448.8889976,1932,0.11619111150503159
1747255449.6523476,1935,1.5016193389892578
1747255449.9073167,1936,0.07938145101070404
1747255450.6649992,1939,0.7034969329833984
1747255450.9186563,1940,2.6164424419403076
1747255451.1711617,1941,1.8061513900756836
1747255451.423504,1942,2.537890911102295
1747255452.188756,1945,0.33997267484664917
1747255452.6986787,1947,0.40532633662223816
1747255453.4558961,1950,0.7589223384857178
1747255453.7076666,1951,0.1417369693517685
1747255454.2254343,1953,0.5631396174430847
1747255454.984822,1956,0.22323887050151825
1747255455.994036,1960,2.6210696697235107
1747255456.2592824,1961,0.5887070298194885
1747255456.5197077,1962,0.8275200128555298
1747255456.777497,1963,2.406090497970581
1747255457.0371466,1964,2.202221393585205
1747255457.550503,1966,0.902313232421875
1747255457.801376,1967,4.28924560546875
1747255458.0510497,1968,2.55754017829895
1747255458.3020248,1969,2.9137332439422607
1747255459.8058207,1975,1.083119511604309
1747255460.3092735,1977,3.270955801010132
1747255460.5642211,1978,1.494578242301941
1747255460.8159473,1979,2.7504336833953857
1747255461.0701835,1980,4.047336578369141
1747255461.3275735,1981,1.1712782382965088
1747255461.5898376,1982,3.5804874897003174
1747255461.8401225,1983,0.5597047209739685
1747255462.3447766,1985,3.7141895294189453
1747255462.8506622,1987,0.11647947877645493
1747255463.1120248,1988,3.3219611644744873
1747255463.3739164,1989,2.331003189086914
1747255463.8939004,1991,5.6521148681640625
1747255464.1525154,1992,3.038684368133545
1747255464.4059806,1993,0.621117889881134
1747255464.9132388,1995,3.0326685905456543
1747255465.9214022,1999,2.407374858856201


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_50_701981-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254958.5461953,0,1.3601574897766113
1747254959.2984657,3,1.325265645980835
1747254959.5417728,4,1.3131976127624512
1747254961.0004814,10,1.2943676710128784
1747254961.2472456,11,1.119821310043335
1747254961.9689739,14,1.355627417564392
1747254962.2122278,15,1.4179764986038208
1747254962.9385085,18,1.3572521209716797
1747254963.1824026,19,1.4853168725967407
1747254963.4280002,20,1.597901463508606
1747254963.90906,22,1.3373461961746216
1747254964.1514256,23,1.097344994544983
1747254964.8952863,26,1.2437702417373657
1747254965.1432514,27,1.3329238891601562
1747254966.615971,33,1.9890462160110474
1747254967.3519225,36,1.590994119644165
1747254967.6062694,37,1.2924538850784302
1747254967.8554876,38,1.726062536239624
1747254968.1011825,39,1.5075453519821167
1747254968.3480341,40,2.2175447940826416
1747254970.0695395,47,3.1236586570739746
1747254970.3277302,48,2.8008205890655518
1747254970.5784156,49,2.7358410358428955
1747254971.079817,51,2.0406723022460938
1747254971.3225338,52,3.0889992713928223
1747254971.808193,54,3.326018810272217
1747254972.553422,57,2.0574791431427
1747254973.287955,60,2.999558687210083
1747254973.5404606,61,3.0826826095581055
1747254973.7841961,62,3.3853728771209717
1747254974.031513,63,3.305469036102295
1747254974.5271916,65,3.203218460083008
1747254974.7774575,66,3.0545175075531006
1747254975.019803,67,3.7738020420074463
1747254975.2624428,68,3.466890335083008
1747254975.755584,70,2.8159892559051514
1747254976.0008981,71,3.640822172164917
1747254977.5015056,77,3.3740358352661133
1747254977.996346,79,3.390455484390259
1747254978.24728,80,3.4579391479492188
1747254978.7663262,82,3.635486125946045
1747254979.0314028,83,3.336507558822632
1747254979.542946,85,3.0843827724456787
1747254980.5839832,89,3.1821401119232178
1747254980.8618326,90,3.6752941608428955
1747254982.1887138,95,3.725597620010376
1747254983.230046,99,3.275963068008423
1747254983.4842885,100,2.8668549060821533
1747254984.2626584,103,3.901580572128296
1747254985.0287209,106,3.8557522296905518
1747254985.2839298,107,3.4200403690338135
1747254985.7951787,109,3.269740104675293
1747254987.0390656,114,3.5067431926727295
1747254987.5283012,116,3.748826503753662
1747254988.7820165,121,3.875447988510132
1747254989.7903898,125,3.1031503677368164
1747254990.048309,126,3.077308177947998
1747254990.5545766,128,4.136872291564941
1747254991.0421348,130,3.911980628967285
1747254991.287447,131,4.010260105133057
1747254991.5388026,132,3.8324267864227295
1747254992.5391655,136,3.5621790885925293
1747254992.7968135,137,3.695010185241699
1747254994.3291016,143,3.987978219985962
1747254994.582544,144,3.9829635620117188
1747254995.09023,146,3.8819665908813477
1747254995.3366735,147,3.8660340309143066
1747254996.072515,150,3.567237138748169
1747254997.7983608,157,3.8699705600738525
1747254998.2911363,159,4.015051364898682
1747254998.5355678,160,3.7831177711486816
1747254999.0535295,162,3.6090848445892334
1747254999.5724735,164,3.433948040008545
1747255000.0821784,166,3.467832565307617
1747255001.1297863,170,4.117005348205566
1747255001.3847597,171,3.7657036781311035
1747255001.6355138,172,4.016327381134033
1747255002.3841088,175,3.86139178276062
1747255002.6323628,176,3.923664093017578
1747255002.8940954,177,4.053999423980713
1747255003.139063,178,3.9793946743011475
1747255003.634052,180,3.9429004192352295
1747255003.8807015,181,3.5060105323791504
1747255004.6391065,184,3.753758192062378
1747255004.88597,185,3.7537858486175537
1747255005.137161,186,3.806553602218628
1747255005.8761814,189,3.6194944381713867
1747255006.124018,190,3.8701393604278564
1747255006.368227,191,4.0156731605529785
1747255006.6116521,192,3.4944396018981934
1747255007.3390958,195,3.701484441757202
1747255008.313223,199,3.545520544052124
1747255008.5649168,200,3.930938482284546
1747255009.060516,202,4.069810390472412
1747255009.3098752,203,3.858306884765625
1747255009.5573719,204,3.9532721042633057
1747255009.8077643,205,3.9642021656036377
1747255010.2998922,207,3.9325356483459473
1747255010.7968533,209,3.9883809089660645
1747255011.286339,211,3.9583961963653564
1747255011.7879076,213,3.9455745220184326
1747255012.2785761,215,3.8954555988311768
1747255012.534135,216,3.7074224948883057
1747255013.0311997,218,3.9977309703826904
1747255013.290655,219,3.812866449356079
1747255013.54044,220,4.029071807861328
1747255013.7872832,221,3.851111650466919
1747255014.03523,222,3.7633564472198486
1747255014.5361989,224,3.891817569732666
1747255014.7806873,225,3.5496952533721924
1747255015.7707818,229,3.686049699783325
1747255017.2701116,235,2.788200616836548
1747255017.8117812,237,3.8859524726867676
1747255018.0665803,238,4.348170280456543
1747255018.3209355,239,4.396459579467773
1747255018.8299527,241,4.0290937423706055
1747255019.0769246,242,3.8983426094055176
1747255019.5712013,244,4.189245700836182
1747255019.8167229,245,4.215086936950684
1747255020.0614355,246,4.1703314781188965
1747255020.3068502,247,4.230890274047852
1747255021.5456507,252,4.221499919891357
1747255021.798261,253,4.187739849090576
1747255022.0446916,254,4.143864154815674
1747255022.7896125,257,4.085190773010254
1747255023.0357955,258,4.1688385009765625
1747255023.2906997,259,4.060128211975098
1747255023.5454555,260,4.199952602386475
1747255024.0660918,262,4.151090145111084
1747255026.093484,270,4.013726234436035
1747255026.3460565,271,3.879073143005371
1747255027.117874,274,3.776709794998169
1747255027.389992,275,4.128066539764404
1747255027.650264,276,4.019461154937744
1747255028.1514683,278,3.9181134700775146
1747255028.6486928,280,4.174073219299316
1747255029.1425714,282,3.9277288913726807
1747255029.391834,283,3.8672120571136475
1747255029.8832994,285,3.6717686653137207
1747255030.3835676,287,3.999986171722412
1747255030.6286669,288,3.955400228500366
1747255031.1141334,290,3.974047899246216
1747255032.334451,295,3.841783046722412
1747255032.5783966,296,4.055441856384277
1747255032.8200378,297,4.0245280265808105
1747255033.0665505,298,3.9024665355682373
1747255034.595435,304,3.799849033355713
1747255035.0993295,306,3.9842276573181152
1747255035.6204224,308,4.086033821105957
1747255035.873971,309,3.7548553943634033
1747255036.640185,312,3.849053382873535
1747255036.9007366,313,4.0500946044921875
1747255037.6608624,316,4.016246795654297
1747255038.1724722,318,3.813107967376709
1747255038.4243164,319,3.7055346965789795
1747255039.189085,322,4.067783832550049
1747255039.694282,324,3.992997646331787
1747255040.9675975,329,3.9629008769989014
1747255041.221901,330,3.820435047149658
1747255041.472893,331,4.1404948234558105
1747255041.7294228,332,4.037447929382324
1747255043.005256,337,4.053283214569092
1747255043.2581391,338,3.6313605308532715
1747255043.770676,340,3.8217644691467285
1747255044.5312977,343,4.0024638175964355
1747255044.7880213,344,3.8849453926086426
1747255045.0467165,345,4.094165325164795
1747255045.3050134,346,3.987104654312134
1747255045.8159397,348,3.7320663928985596
1747255046.3309114,350,2.9493064880371094
1747255046.8385,352,3.571507215499878
1747255047.0903955,353,4.104907989501953
1747255047.3373742,354,4.041509628295898
1747255048.3357975,358,3.723964214324951
1747255048.8392475,360,4.168762683868408
1747255049.338586,362,3.785996437072754
1747255049.5898485,363,4.125385284423828
1747255049.8408184,364,3.8623440265655518
1747255050.0902514,365,3.9830856323242188
1747255050.345342,366,4.022086143493652
1747255050.605879,367,3.878016948699951
1747255050.8581936,368,3.924583911895752
1747255052.4256945,374,4.0333380699157715
1747255053.2011118,377,3.9453623294830322
1747255053.4534805,378,4.0540852546691895
1747255055.22788,385,3.9017183780670166
1747255055.481065,386,3.836329936981201
1747255056.489239,390,4.047235488891602
1747255056.74068,391,3.9377503395080566
1747255056.9913163,392,3.879669427871704
1747255057.2436202,393,3.9608824253082275
1747255057.495887,394,3.819521903991699
1747255057.746523,395,3.930684804916382
1747255057.9980376,396,4.030853748321533
1747255058.2542872,397,3.870932102203369
1747255058.5156884,398,3.886701822280884
1747255058.7729719,399,3.898244619369507
1747255059.2996204,401,3.80469012260437
1747255059.560259,402,4.021546363830566
1747255060.0743933,404,3.8552467823028564
1747255061.100982,408,3.5660505294799805
1747255061.3699849,409,4.0105671882629395
1747255062.149459,412,3.933424949645996
1747255062.4068294,413,3.915804862976074
1747255062.662431,414,3.853300094604492
1747255062.920717,415,3.9004263877868652
1747255063.715843,418,3.850616693496704
1747255064.4989297,421,3.596766471862793
1747255064.7549334,422,3.95634126663208
1747255065.5185726,425,4.015936851501465
1747255065.7719202,426,4.000823020935059
1747255066.805825,430,3.8593854904174805
1747255067.0594378,431,3.7618818283081055
1747255067.831492,434,3.906365156173706
1747255068.0862677,435,3.7102088928222656
1747255068.3417203,436,3.8162214756011963
1747255068.5982702,437,3.789811611175537
1747255068.8524742,438,3.428313970565796
1747255069.1131098,439,3.78910756111145
1747255069.37217,440,3.9178946018218994
1747255069.6273851,441,3.978649854660034
1747255070.1366742,443,3.891982078552246
1747255070.3893814,444,3.8795878887176514
1747255070.642037,445,3.8219923973083496
1747255070.8962896,446,3.9555788040161133
1747255071.953482,450,3.5515687465667725
1747255072.2154455,451,3.8664472103118896
1747255072.4814537,452,3.9363155364990234
1747255072.743826,453,4.000748634338379
1747255073.0095978,454,3.9447479248046875
1747255073.5201735,456,3.481339454650879
1747255074.0254898,458,3.3282389640808105
1747255074.5346818,460,3.322056770324707
1747255074.784671,461,3.7496867179870605
1747255075.5408547,464,4.057642936706543
1747255075.7942286,465,4.005351543426514
1747255076.047077,466,4.091225624084473
1747255076.574034,468,4.104371547698975
1747255077.0905254,470,3.914034843444824
1747255078.1314974,474,4.034308910369873
1747255078.3910162,475,3.9304726123809814
1747255079.1769278,478,4.080804347991943
1747255079.4344573,479,3.8773036003112793
1747255079.6918004,480,3.8119139671325684
1747255079.9481478,481,3.807518720626831
1747255080.208033,482,4.102370738983154
1747255080.4633398,483,3.791349411010742
1747255080.7189157,484,3.9515488147735596
1747255081.2286339,486,3.732250452041626
1747255081.4819424,487,3.8660387992858887
1747255081.7369037,488,3.812997341156006
1747255081.9895716,489,3.9330320358276367
1747255082.4965365,491,3.9443461894989014
1747255083.261598,494,3.937751054763794
1747255084.3023531,498,3.7389726638793945
1747255085.0627818,501,3.9070956707000732
1747255085.3143919,502,3.9318525791168213
1747255085.5724194,503,3.9817497730255127
1747255086.3629217,506,3.7244887351989746
1747255086.8928905,508,3.882195472717285
1747255087.159557,509,3.9630250930786133
1747255087.4228983,510,3.9818925857543945
1747255087.6786299,511,4.061929225921631
1747255087.9333687,512,3.8904707431793213
1747255088.2009964,513,3.9380884170532227
1747255088.45761,514,3.711110830307007
1747255089.2412503,517,3.94191312789917
1747255089.5029602,518,3.922567367553711
1747255089.7569106,519,3.9383950233459473
1747255090.009639,520,3.988372802734375
1747255090.7793787,523,3.745638370513916
1747255092.558785,530,3.8338940143585205
1747255093.314229,533,3.8997409343719482
1747255093.5716739,534,3.8198020458221436
1747255094.076872,536,3.806312322616577
1747255094.3294764,537,3.952472448348999
1747255094.5868623,538,3.8828682899475098
1747255094.8394399,539,3.9394724369049072
1747255095.0975728,540,3.8306632041931152
1747255095.6024296,542,3.8942461013793945
1747255095.8609319,543,3.830551862716675
1747255096.1145074,544,3.9882850646972656
1747255096.6303701,546,3.74922776222229
1747255096.8849928,547,3.7051753997802734
1747255097.645315,550,3.8390073776245117
1747255098.1456747,552,3.6731276512145996
1747255098.6512856,554,3.853929281234741
1747255098.9026878,555,3.8549904823303223
1747255099.155979,556,3.821587562561035
1747255100.6647787,562,3.9925525188446045
1747255100.9148655,563,3.6787939071655273
1747255101.1653893,564,3.742443561553955
1747255102.1705954,568,3.8497848510742188
1747255102.9319272,571,3.9401493072509766
1747255103.455272,573,3.811438798904419
1747255104.2405486,576,3.7954821586608887
1747255105.2686884,580,3.9190750122070312
1747255106.2813857,584,3.7790796756744385
1747255106.532676,585,3.942702531814575
1747255106.783887,586,3.8909246921539307
1747255107.2945373,588,3.89681077003479
1747255107.7803943,590,3.942639112472534
1747255108.0309346,591,3.8362278938293457
1747255108.2836254,592,3.8642380237579346
1747255108.7845623,594,3.9152026176452637
1747255109.2754092,596,3.8633365631103516
1747255109.5187562,597,3.7255709171295166
1747255109.772372,598,3.9501633644104004
1747255110.02748,599,3.784780263900757
1747255110.5302095,601,3.7922523021698
1747255110.7756634,602,3.9931130409240723
1747255111.023874,603,3.9874002933502197
1747255111.51901,605,3.8845460414886475
1747255112.2631533,608,3.9319517612457275
1747255112.7602339,610,3.921900987625122
1747255113.5015612,613,3.970640182495117
1747255113.753288,614,3.989661693572998
1747255114.258022,616,3.9076335430145264
1747255114.7709446,618,3.9615345001220703
1747255115.269037,620,3.5992774963378906
1747255115.7628312,622,3.9716033935546875
1747255116.0109785,623,4.04996395111084
1747255116.7433045,626,3.7110342979431152
1747255117.2450206,628,3.798245906829834
1747255117.4918916,629,3.9428560733795166
1747255118.5095248,633,3.8492796421051025
1747255119.0157332,635,3.8439202308654785
1747255119.5282848,637,3.6995370388031006
1747255120.2909842,640,3.9237279891967773
1747255120.549331,641,3.7478749752044678
1747255120.8108075,642,3.737478017807007
1747255121.0834124,643,3.7502779960632324
1747255121.344565,644,3.8555359840393066
1747255121.6018708,645,3.45088791847229
1747255122.6186316,649,3.666658401489258
1747255123.127928,651,3.8416922092437744
1747255123.3810408,652,3.826232433319092
1747255123.6347442,653,3.7369706630706787
1747255123.8906841,654,3.8699851036071777
1747255124.1461866,655,3.7948644161224365
1747255124.9177125,658,3.7141733169555664
1747255125.1729014,659,3.857917547225952
1747255125.425666,660,3.924203872680664
1747255127.2304265,667,3.8719732761383057
1747255127.9921062,670,3.7665421962738037
1747255129.2731073,675,3.713162899017334
1747255129.535518,676,3.7867462635040283
1747255129.7949715,677,3.5922656059265137
1747255130.569049,680,3.6415743827819824
1747255131.0821085,682,3.8278591632843018
1747255131.3513174,683,3.837993621826172
1747255131.6074452,684,3.755535125732422
1747255132.376197,687,3.7436647415161133
1747255133.6456165,692,3.751019239425659
1747255134.1539176,694,3.8161487579345703
1747255134.4094758,695,3.6928625106811523
1747255134.661946,696,3.8374695777893066
1747255134.9141607,697,3.7081799507141113
1747255135.4175613,699,3.7346692085266113
1747255136.1723487,702,3.671035051345825
1747255136.4255097,703,3.862447738647461
1747255136.9358313,705,3.7673540115356445
1747255137.9574978,709,3.7728195190429688
1747255138.212697,710,3.54813551902771
1747255138.719011,712,3.7747981548309326
1747255139.4843912,715,3.707059860229492
1747255139.9936833,717,3.8561489582061768
1747255140.4991128,719,3.7763025760650635
1747255140.750031,720,3.7223727703094482
1747255141.0023746,721,3.700824022293091
1747255141.5067234,723,3.824557304382324
1747255142.0194955,725,3.9124104976654053
1747255142.2824507,726,3.7897958755493164
1747255142.5409424,727,3.670396327972412
1747255142.8004205,728,3.8488950729370117
1747255143.0570247,729,3.618515968322754
1747255143.5753114,731,3.799046039581299
1747255143.8421085,732,3.673985004425049
1747255144.1008797,733,3.6529879570007324
1747255145.3748353,738,3.817014455795288
1747255145.6281393,739,3.8392415046691895
1747255145.882197,740,3.8838725090026855
1747255146.3977447,742,3.7601218223571777
1747255146.648957,743,3.6831398010253906
1747255146.901181,744,3.7855331897735596
1747255147.1539538,745,3.8703181743621826
1747255148.9182298,752,3.7174975872039795
1747255149.6829102,755,3.7462196350097656
1747255149.9357648,756,3.7205770015716553
1747255150.4407487,758,3.836458683013916
1747255151.6880817,763,3.552669048309326
1747255151.9387498,764,3.7673072814941406
1747255152.1854272,765,3.8001022338867188
1747255152.9309056,768,3.8522121906280518
1747255153.3610997,769,3.8316898345947266
1747255154.1195514,772,3.724928617477417
1747255154.3738391,773,3.8896892070770264
1747255154.8723564,775,3.775986671447754
1747255155.1289542,776,3.734464406967163
1747255155.6237013,778,3.7268946170806885
1747255155.871923,779,3.8253629207611084
1747255156.1212406,780,3.6284332275390625
1747255156.366854,781,3.8648836612701416
1747255156.6143353,782,3.867084264755249
1747255158.102362,788,3.6515588760375977
1747255158.3499303,789,3.648585557937622
1747255158.855029,791,3.816467523574829
1747255159.348512,793,3.6930978298187256
1747255159.8470502,795,3.782731294631958
1747255160.0921822,796,3.884735584259033
1747255160.83888,799,3.831536293029785
1747255161.0871027,800,3.7596004009246826
1747255162.0765233,804,3.6837451457977295
1747255162.321669,805,3.8840579986572266
1747255162.5672536,806,3.8530373573303223
1747255162.8128498,807,3.7415080070495605
1747255163.558064,810,3.675859212875366
1747255164.2946317,813,3.8339967727661133
1747255165.534883,818,3.8657608032226562
1747255165.7863262,819,4.103715896606445
1747255166.291759,821,3.907058000564575
1747255166.538259,822,4.109403133392334
1747255166.785123,823,4.018331527709961
1747255167.276338,825,3.984438896179199
1747255167.5212817,826,3.9636638164520264
1747255167.770489,827,4.024818420410156
1747255168.0199378,828,4.041604042053223
1747255169.0076275,832,4.022757530212402
1747255169.2591653,833,3.9639806747436523
1747255169.7586854,835,3.8533878326416016
1747255170.0113518,836,3.8325161933898926
1747255170.2794392,837,3.904649496078491
1747255170.7728872,839,3.9886674880981445
1747255171.0332391,840,4.117615222930908
1747255171.7969654,843,3.8331828117370605
1747255172.3049078,845,4.039589881896973
1747255173.580593,850,4.057457447052002
1747255173.830573,851,3.9869093894958496
1747255174.582664,854,4.044180870056152
1747255175.3497388,857,4.041541576385498
1747255176.1084492,860,3.96205997467041
1747255176.6164398,862,3.8220245838165283
1747255177.399502,865,3.9132766723632812
1747255177.651744,866,3.9938836097717285
1747255178.7031827,870,3.824506998062134
1747255178.9743733,871,4.037197589874268
1747255181.5199556,881,3.823730707168579
1747255182.02193,883,3.9550628662109375
1747255182.2719142,884,3.86624813079834
1747255182.5243475,885,3.9790992736816406
1747255182.7784061,886,3.9490883350372314
1747255183.2866127,888,3.9889297485351562
1747255183.7883968,890,3.952847480773926
1747255184.3134215,892,3.9536585807800293
1747255185.0738788,895,3.740084409713745
1747255185.58541,897,3.8768129348754883
1747255185.851932,898,3.789980173110962
1747255186.6366549,901,3.8298182487487793
1747255186.8903167,902,3.8684520721435547
1747255187.4026928,904,3.791898488998413
1747255187.9140935,906,3.8160107135772705
1747255188.1740367,907,3.9311327934265137
1747255188.4367464,908,3.9861092567443848
1747255188.9511964,910,3.82938551902771
1747255189.2060282,911,3.9851431846618652
1747255189.9708564,914,3.998610019683838
1747255191.0040145,918,3.9289910793304443
1747255191.2573783,919,3.9570281505584717
1747255191.7691395,921,3.038438320159912
1747255192.2742646,923,2.2712061405181885
1747255193.2909412,927,3.12190318107605
1747255193.54687,928,3.49118971824646
1747255193.8002288,929,3.5854005813598633
1747255194.054314,930,3.774381637573242
1747255194.3088923,931,3.9088633060455322
1747255194.5637743,932,3.981431245803833
1747255194.8186624,933,4.056375503540039
1747255195.3283107,935,4.106903553009033
1747255196.3837888,939,4.019989490509033
1747255196.895791,941,4.203835964202881
1747255197.152207,942,4.450714588165283
1747255197.9172647,945,4.304804801940918
1747255198.9431145,949,4.093325614929199
1747255199.7060766,952,4.208896160125732
1747255200.2132454,954,4.364287853240967
1747255200.4640694,955,4.242385387420654
1747255200.7139757,956,4.323496341705322
1747255201.7361653,960,3.7868809700012207
1747255202.234015,962,3.826284646987915
1747255202.4832284,963,3.6459801197052
1747255202.7335334,964,2.1974103450775146
1747255202.990682,965,2.5214779376983643
1747255203.4938104,967,4.340479373931885
1747255203.7427413,968,4.542873382568359
1747255204.489523,971,4.6174187660217285
1747255205.7480896,976,4.499913215637207
1747255206.262503,978,4.6378021240234375
1747255206.5211525,979,4.597272872924805
1747255207.0258005,981,4.657853126525879
1747255207.2795887,982,4.603330612182617
1747255208.3178434,986,4.634199142456055
1747255208.8236682,988,4.553414821624756
1747255209.0796897,989,4.606034278869629
1747255209.3316226,990,4.505683422088623
1747255209.8394163,992,4.36669921875
1747255210.3425379,994,4.626046180725098
1747255210.593399,995,4.468033313751221
1747255210.8456054,996,4.1713175773620605
1747255211.3484209,998,4.572866916656494
1747255211.6004941,999,4.566201210021973
1747255212.1035943,1001,4.465455532073975
1747255212.3541696,1002,4.4372878074646
1747255212.6051705,1003,4.523975849151611
1747255212.8562646,1004,3.8731138706207275
1747255213.1077461,1005,3.6895430088043213
1747255213.3585858,1006,2.0300536155700684
1747255214.6113372,1011,4.417412281036377
1747255215.1121294,1013,4.693748474121094
1747255215.618964,1015,4.6086015701293945
1747255215.8745098,1016,4.78090763092041
1747255216.1368883,1017,4.863278865814209
1747255217.4145985,1022,4.720822811126709
1747255218.4539845,1026,4.8349080085754395
1747255218.9607222,1028,4.798389434814453
1747255219.2205896,1029,4.534978866577148
1747255220.7548559,1035,4.470057487487793
1747255221.0142295,1036,4.604513645172119
1747255221.2822773,1037,4.67606258392334
1747255221.5433683,1038,4.722999572753906
1747255221.7982657,1039,4.853298664093018
1747255222.8128376,1043,4.60550594329834
1747255223.322452,1045,4.740387916564941
1747255223.5747132,1046,4.615792751312256
1747255225.059388,1052,4.7733283042907715
1747255225.3023996,1053,4.662275791168213
1747255226.053999,1056,4.668299674987793
1747255226.5692418,1058,4.7503981590271
1747255226.8220727,1059,4.826667308807373
1747255227.074742,1060,4.588928699493408
1747255227.5773575,1062,4.734820365905762
1747255228.3425746,1065,4.722064018249512
1747255228.5996404,1066,4.640501022338867
1747255228.8502793,1067,4.521789073944092
1747255229.354612,1069,4.686925411224365
1747255229.6055377,1070,4.605372905731201
1747255229.8561594,1071,4.348488807678223
1747255230.1103373,1072,4.532792568206787
1747255230.362169,1073,4.588336944580078
1747255230.6128948,1074,4.558692455291748
1747255231.3683915,1077,4.563854217529297
1747255231.6174963,1078,4.605916500091553
1747255232.1195908,1080,4.709901809692383
1747255232.370357,1081,4.697190761566162
1747255232.6204464,1082,4.47694730758667
1747255233.3727074,1085,4.677555561065674
1747255233.6233165,1086,4.581250190734863
1747255233.873422,1087,4.513483047485352
1747255234.8813012,1091,4.315885066986084
1747255235.1395545,1092,4.589406967163086
1747255235.3972034,1093,4.402710914611816
1747255236.6763637,1098,4.781866550445557
1747255237.1960366,1100,4.511220455169678
1747255237.7087343,1102,4.4916887283325195
1747255237.962605,1103,4.575967311859131
1747255238.2154217,1104,4.596743106842041
1747255238.977721,1107,4.646115303039551
1747255239.2267299,1108,4.28048038482666
1747255239.4812963,1109,4.593395709991455
1747255239.7398367,1110,4.549820423126221
1747255239.998951,1111,4.594988822937012
1747255240.2579677,1112,4.73428201675415
1747255240.5153308,1113,4.482208251953125
1747255240.774849,1114,3.909766435623169
1747255241.2805676,1116,4.494729518890381
1747255242.0425487,1119,4.5880513191223145
1747255242.543563,1121,4.651963710784912
1747255242.7952256,1122,4.550348281860352
1747255243.5493777,1125,4.619348526000977
1747255243.800527,1126,4.3443193435668945
1747255244.3184555,1128,4.618490695953369
1747255244.5703137,1129,4.5252861976623535
1747255244.8228307,1130,4.499117851257324
1747255245.0800862,1131,4.252931594848633
1747255245.3372917,1132,4.414128303527832
1747255245.8498447,1134,4.621725559234619
1747255246.1095247,1135,4.559770107269287
1747255246.363157,1136,4.586923122406006
1747255247.1250262,1139,4.5349907875061035
1747255247.8908422,1142,4.648310661315918
1747255248.6499152,1145,4.615781784057617
1747255248.9035203,1146,4.317498207092285
1747255249.43473,1148,4.245262622833252
1747255249.6983066,1149,4.3208489418029785
1747255249.9590917,1150,4.627452850341797
1747255250.2157092,1151,4.536546230316162
1747255250.467703,1152,4.579990863800049
1747255250.7209198,1153,4.643402099609375
1747255251.2320101,1155,4.582809925079346
1747255252.4968636,1160,4.6395111083984375
1747255253.0092149,1162,4.554224967956543
1747255253.5243795,1164,4.650563716888428
1747255254.0407069,1166,4.69378137588501
1747255254.291935,1167,4.571395397186279
1747255255.8394856,1173,4.571870803833008
1747255256.0955696,1174,4.584506988525391
1747255256.6059148,1176,4.542004108428955
1747255256.8635092,1177,4.356956481933594
1747255257.1200159,1178,4.558344841003418
1747255258.1302176,1182,4.31992769241333
1747255258.6292317,1184,4.527738571166992
1747255259.123848,1186,4.605775356292725
1747255259.6197267,1188,4.513650894165039
1747255259.867027,1189,4.400898456573486
1747255260.1120963,1190,4.242711067199707
1747255260.8637264,1193,4.440567493438721
1747255261.1144125,1194,4.133495330810547
1747255261.3735895,1195,4.3368635177612305
1747255261.8840544,1197,4.451080799102783
1747255262.1421642,1198,4.507987976074219
1747255262.9076505,1201,4.415990829467773
1747255263.1627054,1202,4.546417713165283
1747255263.9192433,1205,4.532651424407959
1747255264.1700747,1206,4.492501258850098
1747255264.4290633,1207,4.415031909942627
1747255264.9380255,1209,4.445799350738525
1747255265.950159,1213,4.395534038543701
1747255266.2043045,1214,4.439234733581543
1747255266.4562283,1215,4.381974697113037
1747255266.9582155,1217,4.504961013793945
1747255267.2129648,1218,4.372790813446045
1747255268.4865398,1223,4.470064163208008
1747255268.9920907,1225,4.587404727935791
1747255269.7466733,1228,4.401495933532715
1747255269.999351,1229,4.474582672119141
1747255270.758237,1232,4.289130210876465
1747255271.017896,1233,4.465237617492676
1747255272.2954125,1238,4.446168899536133
1747255272.8014517,1240,4.523488998413086
1747255273.055302,1241,4.430328369140625
1747255273.307307,1242,4.257574558258057
1747255273.5600915,1243,4.269508361816406
1747255273.8140812,1244,4.332037448883057
1747255274.0660422,1245,4.418588638305664
1747255274.3342085,1246,4.333933353424072
1747255275.1347902,1249,4.152663230895996
1747255275.3888807,1250,4.420787334442139
1747255275.64347,1251,4.240518569946289
1747255275.8975098,1252,3.8544719219207764
1747255276.4102316,1254,4.069026947021484
1747255276.9124804,1256,4.527653217315674
1747255277.1642456,1257,4.54502534866333
1747255277.9161315,1260,4.358641147613525
1747255278.1664839,1261,4.49502420425415
1747255278.916843,1264,4.407702922821045
1747255279.6774108,1267,4.432887077331543
1747255280.6889966,1271,4.396635055541992
1747255281.9670894,1276,4.278112411499023
1747255282.2238963,1277,4.498708248138428
1747255282.4764364,1278,4.477056980133057
1747255283.5053105,1282,4.200667858123779
1747255284.2626064,1285,4.316853046417236
1747255285.524502,1290,4.438324928283691
1747255286.296877,1293,4.342830657958984
1747255287.0505788,1296,4.510811805725098
1747255287.5564125,1298,4.423213481903076
1747255287.811718,1299,4.339444160461426
1747255288.5693383,1302,4.392024040222168
1747255289.57908,1306,4.380576133728027
1747255290.5901678,1310,4.335991382598877
1747255291.5997245,1314,4.414534091949463
1747255291.8512647,1315,4.54148006439209
1747255293.1209574,1320,4.11637544631958
1747255293.6244433,1322,4.316742897033691
1747255293.8749926,1323,4.3612895011901855
1747255294.3836145,1325,4.508011817932129
1747255294.6392503,1326,4.382911682128906
1747255295.1523323,1328,4.395338535308838
1747255296.9936688,1335,4.521490097045898
1747255299.296076,1344,4.490220069885254
1747255299.5436623,1345,4.343216419219971
1747255300.0480058,1347,4.287291049957275
1747255300.299407,1348,4.458345890045166
1747255301.0640612,1351,4.265527725219727
1747255301.3214746,1352,4.4570393562316895
1747255301.8465288,1354,4.284687042236328
1747255302.8697548,1358,4.230696201324463
1747255303.382234,1360,4.376287460327148
1747255304.4258082,1364,4.5894904136657715
1747255304.6817641,1365,4.3980183601379395
1747255304.9366786,1366,4.5192389488220215
1747255305.19069,1367,4.338552951812744
1747255305.44292,1368,4.437435626983643
1747255306.4709811,1372,4.290756702423096
1747255306.7255876,1373,4.160271644592285
1747255307.2329972,1375,4.379365921020508
1747255307.4838438,1376,4.333662986755371
1747255308.4931762,1380,4.182596683502197
1747255309.775017,1385,4.198114395141602
1747255310.018345,1386,4.214237689971924
1747255311.0147188,1390,4.4881086349487305
1747255311.7666094,1393,4.17148494720459
1747255312.5310402,1396,4.355846881866455
1747255312.7836907,1397,4.239522933959961
1747255313.2925518,1399,4.2258429527282715
1747255313.5563257,1400,4.316123962402344
1747255314.3248155,1403,4.455137729644775
1747255314.8382738,1405,4.384674072265625
1747255316.8742783,1413,4.234496593475342
1747255317.6354334,1416,4.39526891708374
1747255317.8925486,1417,4.225827217102051
1747255318.3967338,1419,4.36741304397583
1747255318.9104881,1421,4.4218621253967285
1747255319.1631222,1422,4.32029914855957
1747255321.484896,1431,4.291034698486328
1747255321.7427208,1432,4.487234592437744
1747255322.7604725,1436,4.522338390350342
1747255323.2660713,1438,4.443827152252197
1747255323.5201757,1439,4.381702899932861
1747255323.7727199,1440,4.2912068367004395
1747255324.0250807,1441,4.380774021148682
1747255324.7872953,1444,4.36238431930542
1747255325.2931197,1446,4.473372459411621
1747255325.5497031,1447,4.382888317108154
1747255325.807198,1448,4.315556049346924
1747255326.0653021,1449,4.224031925201416
1747255326.3209016,1450,4.550349712371826
1747255326.5780716,1451,4.359355449676514
1747255326.8376377,1452,4.491745948791504
1747255327.3567333,1454,4.287791728973389
1747255327.6223993,1455,4.3112640380859375
1747255327.876166,1456,4.404216766357422
1747255328.1266289,1457,4.428961753845215
1747255328.3864772,1458,4.399546146392822
1747255328.6397483,1459,4.48861837387085
1747255328.8944466,1460,4.295644283294678
1747255329.1519446,1461,4.333234786987305
1747255329.6722448,1463,4.421261310577393
1747255331.6775088,1470,4.1280059814453125
1747255332.4452379,1473,4.296787261962891
1747255332.6954844,1474,4.3590264320373535
1747255333.2060566,1476,4.353237152099609
1747255333.4627883,1477,4.42585563659668
1747255334.5025887,1481,4.452474117279053
1747255334.7609994,1482,4.259443283081055
1747255335.0190895,1483,4.427759170532227
1747255336.035569,1487,4.37298059463501
1747255336.289284,1488,4.33969259262085
1747255336.542766,1489,4.184775352478027
1747255336.8012722,1490,4.383993625640869
1747255337.0537262,1491,4.1753339767456055
1747255337.5574324,1493,4.48056173324585
1747255337.8093174,1494,4.4377570152282715
1747255338.8196092,1498,4.314581394195557
1747255339.0725856,1499,4.112462520599365
1747255339.3291945,1500,4.080245494842529
1747255339.840604,1502,4.17186975479126
1747255340.6004608,1505,4.302171230316162
1747255341.6122637,1509,4.207564830780029
1747255341.865972,1510,4.3059916496276855
1747255342.1169946,1511,4.3837385177612305
1747255342.6306636,1513,4.431016445159912
1747255343.1361585,1515,4.441424369812012
1747255343.3882222,1516,4.4077630043029785
1747255345.174471,1523,4.450876712799072
1747255345.927061,1526,4.405481338500977
1747255346.4298408,1528,4.2827653884887695
1747255347.9398847,1534,4.409949779510498
1747255348.698651,1537,4.38068962097168
1747255348.9498014,1538,4.390494346618652
1747255349.7051487,1541,4.413756370544434
1747255350.7269635,1545,4.326821804046631
1747255351.230652,1547,4.433721542358398
1747255351.4807675,1548,4.444061756134033
1747255352.241795,1551,4.11868953704834
1747255352.4933445,1552,4.208311080932617
1747255352.7449358,1553,4.381231784820557
1747255353.2477124,1555,4.154372692108154
1747255353.753884,1557,4.38250207901001
1747255355.0201,1562,4.3256120681762695
1747255355.5276449,1564,4.436610221862793
1747255355.7799335,1565,4.319236755371094
1747255356.0330513,1566,4.269728183746338
1747255356.5411828,1568,4.4843292236328125
1747255357.0510938,1570,4.408370018005371
1747255357.3054414,1571,4.413039684295654
1747255357.558497,1572,4.335504055023193
1747255357.8162665,1573,4.521944522857666
1747255358.5769963,1576,4.444256782531738
1747255359.0932527,1578,4.294437885284424
1747255359.3562896,1579,4.3493876457214355
1747255359.6183646,1580,4.272222995758057
1747255359.868283,1581,4.421424388885498
1747255360.130765,1582,4.348754405975342
1747255360.9225461,1585,4.4565348625183105
1747255362.1917646,1590,4.143935680389404
1747255363.4475698,1595,4.468473434448242
1747255363.6996598,1596,4.428680896759033
1747255363.951429,1597,4.38794469833374
1747255364.9703462,1601,4.3247880935668945
1747255365.2219296,1602,4.3368611335754395
1747255365.4724956,1603,4.2113261222839355
1747255367.2420783,1610,4.344229698181152
1747255367.4961011,1611,4.325265884399414
1747255368.0001507,1613,4.4607014656066895
1747255368.2585502,1614,4.240072250366211
1747255368.7808297,1616,4.1423468589782715
1747255369.8133283,1620,4.248717308044434
1747255370.3256528,1622,4.475227355957031
1747255370.8299708,1624,4.3126020431518555
1747255371.3393612,1626,4.043447494506836
1747255371.5978055,1627,4.3875017166137695
1747255372.6270134,1631,4.380715847015381
1747255373.6353798,1635,4.3716278076171875
1747255373.8879254,1636,4.138330936431885
1747255374.1428258,1637,4.332480430603027
1747255374.395068,1638,4.3242692947387695
1747255374.8942964,1640,4.30640983581543
1747255375.1486514,1641,4.365749359130859
1747255376.4278095,1646,4.079041957855225
1747255376.6830072,1647,4.379662990570068
1747255377.1912696,1649,4.267412185668945
1747255377.6972992,1651,4.34504508972168
1747255377.958222,1652,4.31679105758667
1747255378.220276,1653,4.410672664642334
1747255378.486359,1654,4.45652437210083
1747255379.007314,1656,4.326873302459717
1747255379.5135522,1658,4.187419891357422
1747255380.5406675,1662,4.426141738891602
1747255381.0429876,1664,4.248636722564697
1747255381.5465603,1666,4.257235527038574
1747255382.3101084,1669,4.179670333862305
1747255382.5654728,1670,4.383460998535156
1747255383.5748398,1674,4.3627471923828125
1747255384.3450253,1677,4.459006309509277
1747255384.8467088,1679,4.4149651527404785
1747255385.1009479,1680,4.377824306488037
1747255385.355635,1681,4.12335205078125
1747255385.6062703,1682,4.274722576141357
1747255386.363563,1685,4.207777500152588
1747255386.6160853,1686,4.389277935028076
1747255386.8655035,1687,4.307747840881348
1747255387.1169765,1688,4.244709491729736
1747255387.3705482,1689,4.406735897064209
1747255387.6240532,1690,4.410890102386475
1747255388.3921914,1693,4.399233818054199
1747255388.6528337,1694,4.376011371612549
1747255388.9131715,1695,4.470400810241699
1747255389.435161,1697,4.337615966796875
1747255389.697452,1698,4.3992414474487305
1747255389.951411,1699,4.174745559692383
1747255390.216553,1700,4.369207382202148
1747255390.7281508,1702,4.38958215713501
1747255391.235587,1704,4.27960729598999
1747255392.004377,1707,4.297691822052002
1747255392.509516,1709,4.388571739196777
1747255392.765362,1710,4.367024898529053
1747255393.0182338,1711,4.232247352600098
1747255393.268918,1712,4.319284439086914
1747255394.7907538,1718,4.350154399871826
1747255395.0393012,1719,4.438701152801514
1747255395.811649,1722,4.3942718505859375
1747255396.0651588,1723,4.225536346435547
1747255396.3171177,1724,4.284652233123779
1747255396.5678673,1725,4.137903690338135
1747255397.867269,1730,4.235583305358887
1747255399.917813,1738,4.358002185821533
1747255400.1709805,1739,4.208765029907227
1747255400.4261703,1740,4.307174205780029
1747255401.192656,1743,4.386088848114014
1747255401.697442,1745,4.179800033569336
1747255402.4539802,1748,4.028911113739014
1747255402.7054574,1749,3.997368097305298
1747255402.9575248,1750,4.2914628982543945
1747255403.2075944,1751,4.276168346405029
1747255403.710627,1753,4.403290271759033
1747255403.9667516,1754,4.234804153442383
1747255404.7277343,1757,4.321629047393799
1747255405.99359,1762,4.232254981994629
1747255406.259794,1763,4.24132776260376
1747255406.769425,1765,4.316465377807617
1747255407.021759,1766,3.975553512573242
1747255407.5285301,1768,4.282354354858398
1747255409.3080018,1775,4.101346492767334
1747255409.5597167,1776,4.079363822937012
1747255409.8149917,1777,4.308629035949707
1747255410.6019073,1780,4.297153949737549
1747255410.85231,1781,4.332907676696777
1747255411.5985289,1784,4.302532196044922
1747255411.8432572,1785,4.2246198654174805
1747255412.0899553,1786,4.294361114501953
1747255412.3352864,1787,4.391124248504639
1747255412.8240504,1789,4.271099090576172
1747255413.0681598,1790,4.218324661254883
1747255413.5580435,1792,4.325395107269287
1747255414.04981,1794,4.193177700042725
1747255414.548987,1796,4.257755756378174
1747255414.797507,1797,4.18548059463501
1747255415.5321674,1800,4.306975841522217
1747255416.0287304,1802,4.359595775604248
1747255416.2728505,1803,4.360880374908447
1747255416.5245483,1804,4.299088954925537
1747255417.517799,1808,4.069141864776611
1747255418.0130713,1810,4.433558464050293
1747255419.0185392,1814,4.293470859527588
1747255419.5138705,1816,4.362439155578613
1747255420.0111947,1818,4.093744277954102
1747255420.257919,1819,4.307680130004883
1747255421.2501287,1823,4.388730049133301
1747255422.0002716,1826,4.33069372177124
1747255422.2519884,1827,4.378004550933838
1747255422.7429683,1829,4.2973175048828125
1747255422.9862638,1830,4.238570213317871
1747255423.4796324,1832,4.312020778656006
1747255423.7220669,1833,4.221958160400391
1747255423.9772246,1834,4.217096328735352
1747255424.4867268,1836,4.097115993499756
1747255424.7423794,1837,4.262753963470459
1747255424.9964728,1838,4.370068550109863
1747255426.543792,1844,4.332716464996338
1747255426.7967553,1845,4.4087419509887695
1747255427.052217,1846,4.304571151733398
1747255427.3063085,1847,4.428290843963623
1747255427.5610192,1848,4.461612701416016
1747255428.3212502,1851,4.446186065673828
1747255428.8266249,1853,4.453794479370117
1747255429.5840409,1856,4.428284645080566
1747255430.6032867,1860,4.372276782989502
1747255431.623772,1864,4.418219089508057
1747255431.8850253,1865,4.396867275238037
1747255432.1394994,1866,4.290709495544434
1747255432.400396,1867,4.399563312530518
1747255433.436287,1871,4.35340690612793
1747255433.6926155,1872,4.259765148162842
1747255433.9440145,1873,4.2855916023254395
1747255434.1943145,1874,4.28924560546875
1747255434.4445794,1875,4.375574588775635
1747255434.9505687,1877,4.373945236206055
1747255435.4589205,1879,4.467790126800537
1747255435.7141368,1880,4.385879993438721
1747255436.472499,1883,4.3960771560668945
1747255436.722436,1884,4.304684162139893
1747255437.2283676,1886,4.44939661026001
1747255437.7424154,1888,4.345550060272217
1747255438.2486007,1890,4.325634002685547
1747255438.5022051,1891,4.3800201416015625
1747255439.518221,1895,4.239753723144531
1747255440.5267754,1899,4.4591755867004395
1747255441.0299044,1901,4.4127607345581055
1747255441.2818286,1902,4.480961799621582
1747255442.3114395,1906,4.2350873947143555
1747255442.826243,1908,4.305812358856201
1747255443.0791922,1909,4.371186256408691
1747255443.3330278,1910,4.2421746253967285
1747255444.0924118,1913,4.238155841827393
1747255444.8524735,1916,4.372748374938965
1747255445.3518875,1918,4.424239158630371
1747255446.8711567,1924,4.4160895347595215
1747255447.1224775,1925,4.4774169921875
1747255447.3785195,1926,4.3112969398498535
1747255447.8971379,1928,4.33569860458374
1747255448.149084,1929,4.407538890838623
1747255448.9113133,1932,4.385168075561523
1747255449.6753423,1935,4.381845474243164
1747255449.928878,1936,4.472630977630615
1747255450.6862159,1939,4.3034844398498535
1747255450.9404345,1940,4.3712382316589355
1747255451.1925848,1941,4.382951736450195
1747255451.4452775,1942,4.409435272216797
1747255452.2121723,1945,4.298051357269287
1747255452.7203104,1947,4.27392053604126
1747255453.477791,1950,4.451640605926514
1747255453.7297993,1951,4.270561218261719
1747255454.2478054,1953,4.488963603973389
1747255455.0070086,1956,4.30145788192749
1747255456.020272,1960,4.224234580993652
1747255456.2817292,1961,4.31089973449707
1747255456.5420492,1962,4.1905598640441895
1747255456.806013,1963,4.291759490966797
1747255457.0644536,1964,4.405608177185059
1747255457.5727603,1966,4.4284186363220215
1747255457.822699,1967,4.203132629394531
1747255458.072758,1968,4.4699530601501465
1747255458.323261,1969,4.316458702087402
1747255459.827597,1975,4.364083766937256
1747255460.3300502,1977,4.322588920593262
1747255460.5856848,1978,4.383334636688232
1747255460.8376615,1979,4.457431793212891
1747255461.0909944,1980,4.4307708740234375
1747255461.3536685,1981,4.408361434936523
1747255461.6109529,1982,4.350559234619141
1747255461.8592432,1983,4.486449718475342
1747255462.3668814,1985,4.347543239593506
1747255462.8719883,1987,4.167586803436279
1747255463.1339684,1988,4.222803115844727
1747255463.4007049,1989,4.371118545532227
1747255463.9163291,1991,4.461483955383301
1747255464.175456,1992,4.549084186553955
1747255464.4281857,1993,4.292891025543213
1747255464.9342923,1995,4.423905372619629
1747255465.9438536,1999,4.347671985626221


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_50_701981-tag-train_loss.csv <==
Wall time,Step,Value
1747254958.34297,0,2.3020384311676025
1747254959.1431348,3,2.2637343406677246
1747254959.3864012,4,2.2538952827453613
1747254960.847273,10,1.9961066246032715
1747254961.094037,11,2.2575440406799316
1747254961.8157334,14,2.1257827281951904
1747254962.0596247,15,2.0193581581115723
1747254962.7850716,18,2.148939609527588
1747254963.0270317,19,2.0630152225494385
1747254963.2751305,20,1.9355368614196777
1747254963.7555144,22,2.0147409439086914
1747254963.9978218,23,2.7337050437927246
1747254964.7361429,26,2.1486330032348633
1747254964.9837642,27,2.059149742126465
1747254966.4598699,33,1.903508186340332
1747254967.195838,36,1.4853935241699219
1747254967.4481666,37,2.0355632305145264
1747254967.6972444,38,1.9641802310943604
1747254967.944814,39,1.8295283317565918
1747254968.1900551,40,1.6905884742736816
1747254969.9100766,47,0.9556334614753723
1747254970.171032,48,0.8869982957839966
1747254970.4215589,49,1.4671610593795776
1747254970.923595,51,1.4938805103302002
1747254971.1682873,52,1.016225814819336
1747254971.6545885,54,0.6460039615631104
1747254972.3975065,57,1.6581039428710938
1747254973.1320744,60,1.2705427408218384
1747254973.3819087,61,1.3219590187072754
1747254973.6282787,62,1.1165502071380615
1747254973.872614,63,1.0980502367019653
1747254974.3672643,65,1.139959454536438
1747254974.6206698,66,1.0047016143798828
1747254974.8644457,67,0.9741499423980713
1747254975.1063788,68,1.007885217666626
1747254975.5987246,70,0.9180739521980286
1747254975.844218,71,0.9266387224197388
1747254977.3448148,77,0.6567869186401367
1747254977.838931,79,0.5488642454147339
1747254978.090017,80,0.46642589569091797
1747254978.6043465,82,0.4448942542076111
1747254978.865219,83,0.5957822799682617
1747254979.3802912,85,0.7310316562652588
1747254980.4157817,89,0.5838146209716797
1747254980.6919634,90,0.49315062165260315
1747254982.0254915,95,0.5418118238449097
1747254983.0703924,99,0.5387316942214966
1747254983.3213844,100,0.5816525220870972
1747254984.0994694,103,0.40569794178009033
1747254984.8687212,106,0.3864598274230957
1747254985.1256962,107,0.4614153504371643
1747254985.6377482,109,0.4611121118068695
1747254986.8856912,114,0.5784561038017273
1747254987.3743873,116,0.2933937609195709
1747254988.6276464,121,0.2559260129928589
1747254989.6333556,125,0.48387590050697327
1747254989.892635,126,0.45636194944381714
1747254990.4012897,128,0.19325324892997742
1747254990.888066,130,0.15191902220249176
1747254991.1313963,131,0.2862427830696106
1747254991.3824818,132,0.1723606139421463
1747254992.3771977,136,0.2963789105415344
1747254992.6283836,137,0.3702957332134247
1747254994.165169,143,0.18371853232383728
1747254994.4187398,144,0.25195229053497314
1747254994.9261796,146,0.19874970614910126
1747254995.1793392,147,0.19694702327251434
1747254995.918037,150,0.2949436604976654
1747254997.645132,157,0.29892414808273315
1747254998.1366384,159,0.14793378114700317
1747254998.38067,160,0.16134314239025116
1747254998.8909442,162,0.30789488554000854
1747254999.4100432,164,0.4041449725627899
1747254999.9195454,166,0.16253367066383362
1747255000.9657016,170,0.15531718730926514
1747255001.222979,171,0.21891100704669952
1747255001.473076,172,0.24379687011241913
1747255002.227308,175,0.12017061561346054
1747255002.4743366,176,0.16470162570476532
1747255002.736129,177,0.1787663996219635
1747255002.9832466,178,0.24927502870559692
1747255003.4757988,180,0.21214216947555542
1747255003.7231688,181,0.19834372401237488
1747255004.4831617,184,0.1616378128528595
1747255004.7288826,185,0.1770867109298706
1747255004.9798176,186,0.28604352474212646
1747255005.722858,189,0.16568370163440704
1747255005.970434,190,0.1630285382270813
1747255006.2140749,191,0.22062663733959198
1747255006.4584117,192,0.3359949588775635
1747255007.1850967,195,0.17338499426841736
1747255008.157178,199,0.3250301778316498
1747255008.4094687,200,0.3025156855583191
1747255008.905849,202,0.18777668476104736
1747255009.155382,203,0.14408743381500244
1747255009.4036465,204,0.11063375324010849
1747255009.654387,205,0.12988491356372833
1747255010.1454508,207,0.16197022795677185
1747255010.642236,209,0.10123535990715027
1747255011.1285245,211,0.18101418018341064
1747255011.6323524,213,0.11450332403182983
1747255012.1224155,215,0.19129954278469086
1747255012.3756812,216,0.2128036916255951
1747255012.8727326,218,0.14924609661102295
1747255013.1337261,219,0.15026473999023438
1747255013.3842552,220,0.1420964002609253
1747255013.6309323,221,0.10920022428035736
1747255013.8763976,222,0.18687132000923157
1747255014.3765776,224,0.18697839975357056
1747255014.6242416,225,0.12393742799758911
1747255015.6144354,229,0.1566271334886551
1747255017.1130693,235,0.564740777015686
1747255017.65367,237,0.2024485021829605
1747255017.909526,238,0.18984094262123108
1747255018.1637876,239,0.21521326899528503
1747255018.6732528,241,0.17158667743206024
1747255018.9188406,242,0.1474713832139969
1747255019.4146788,244,0.16342060267925262
1747255019.6597881,245,0.18075686693191528
1747255019.9048316,246,0.1508445143699646
1747255020.1494102,247,0.13898232579231262
1747255021.388404,252,0.1524231731891632
1747255021.6419487,253,0.13201141357421875
1747255021.8875856,254,0.12170858681201935
1747255022.6325514,257,0.17141109704971313
1747255022.8792946,258,0.11879540979862213
1747255023.1276746,259,0.12449119240045547
1747255023.3841352,260,0.14503422379493713
1747255023.90437,262,0.137599378824234
1747255025.9310174,270,0.16381780803203583
1747255026.1833153,271,0.1361091136932373
1747255026.9618905,274,0.16288939118385315
1747255027.2269928,275,0.13362546265125275
1747255027.4875858,276,0.12230122089385986
1747255027.9959705,278,0.1079578846693039
1747255028.492677,280,0.11230859160423279
1747255028.986029,282,0.12255937606096268
1747255029.2348945,283,0.15839916467666626
1747255029.729462,285,0.10431016981601715
1747255030.2299905,287,0.15081217885017395
1747255030.4753182,288,0.09071464836597443
1747255030.9601808,290,0.13518287241458893
1747255032.1796145,295,0.1456345021724701
1747255032.425085,296,0.12578067183494568
1747255032.66624,297,0.10612951219081879
1747255032.9080894,298,0.09392651915550232
1747255034.4292188,304,0.13358229398727417
1747255034.9398134,306,0.0747600868344307
1747255035.4521458,308,0.110817551612854
1747255035.708859,309,0.10466646403074265
1747255036.4781964,312,0.11638687551021576
1747255036.729339,313,0.0898137167096138
1747255037.4984336,316,0.10102327913045883
1747255038.0095656,318,0.2528584599494934
1747255038.261816,319,0.2035956084728241
1747255039.026473,322,0.06150379031896591
1747255039.5283134,324,0.1324702352285385
1747255040.8036003,329,0.13353440165519714
1747255041.056039,330,0.10179659724235535
1747255041.3096948,331,0.0802488848567009
1747255041.5621123,332,0.10301336646080017
1747255042.8422592,337,0.06253370642662048
1747255043.0954437,338,0.06331293284893036
1747255043.6056244,340,0.13610431551933289
1747255044.3679008,343,0.08359429240226746
1747255044.6243012,344,0.07890177518129349
1747255044.883044,345,0.06338135898113251
1747255045.1401844,346,0.0705580860376358
1747255045.653227,348,0.14927780628204346
1747255046.166378,350,0.33286765217781067
1747255046.6799858,352,0.11534102261066437
1747255046.9297285,353,0.15364274382591248
1747255047.178368,354,0.1118205338716507
1747255048.1746802,358,0.09175477921962738
1747255048.6774707,360,0.11568709462881088
1747255049.1797695,362,0.07303711026906967
1747255049.429223,363,0.18630357086658478
1747255049.6811397,364,0.07040092349052429
1747255049.930585,365,0.06869076192378998
1747255050.1849926,366,0.08375237137079239
1747255050.4418545,367,0.14081239700317383
1747255050.7038734,368,0.08169347047805786
1747255052.2608652,374,0.11427706480026245
1747255053.0418396,377,0.07987549901008606
1747255053.2903926,378,0.04151129722595215
1747255055.061604,385,0.10529585182666779
1747255055.317267,386,0.07259227335453033
1747255056.327119,390,0.049009062349796295
1747255056.57869,391,0.0743148922920227
1747255056.829225,392,0.07655235379934311
1747255057.0798094,393,0.12565472722053528
1747255057.3331993,394,0.09241483360528946
1747255057.5921426,395,0.15126802027225494
1747255057.8386624,396,0.07705503702163696
1747255058.0950046,397,0.1632331907749176
1747255058.3538141,398,0.09911403059959412
1747255058.611532,399,0.04575914517045021
1747255059.1374896,401,0.07413284480571747
1747255059.3979053,402,0.1101529449224472
1747255059.912844,404,0.1346154361963272
1747255060.93934,408,0.07294207066297531
1747255061.2078426,409,0.1553388088941574
1747255061.9871128,412,0.06635154038667679
1747255062.2427418,413,0.09895402193069458
1747255062.5006838,414,0.07758253812789917
1747255062.755849,415,0.08346690982580185
1747255063.549302,418,0.15784133970737457
1747255064.3325603,421,0.07361799478530884
1747255064.5909104,422,0.034037090837955475
1747255065.356128,425,0.07103176414966583
1747255065.6104155,426,0.04779719188809395
1747255066.643546,430,0.07209701836109161
1747255066.8972113,431,0.13085444271564484
1747255067.6679473,434,0.04892253130674362
1747255067.923139,435,0.08536723256111145
1747255068.1763875,436,0.07113144546747208
1747255068.4338017,437,0.09597466886043549
1747255068.6881688,438,0.10234694927930832
1747255068.9483173,439,0.07231760025024414
1747255069.2093577,440,0.12036645412445068
1747255069.4651492,441,0.056689053773880005
1747255069.974243,443,0.08840123564004898
1747255070.227634,444,0.044987939298152924
1747255070.4801147,445,0.05487701669335365
1747255070.734197,446,0.03936242312192917
1747255071.789505,450,0.09784185886383057
1747255072.0514152,451,0.042823515832424164
1747255072.3162866,452,0.05371939390897751
1747255072.5792875,453,0.08939187973737717
1747255072.8424127,454,0.07416177541017532
1747255073.3516905,456,0.11481145024299622
1747255073.8623943,458,0.21708394587039948
1747255074.3743596,460,0.20297583937644958
1747255074.6230369,461,0.24466845393180847
1747255075.38174,464,0.13587182760238647
1747255075.634808,465,0.03510025888681412
1747255075.887153,466,0.07207890599966049
1747255076.4133658,468,0.09765608608722687
1747255076.9274933,470,0.07138525694608688
1747255077.9620204,474,0.0969512015581131
1747255078.2295077,475,0.033613935112953186
1747255079.0131662,478,0.09327034652233124
1747255079.267566,479,0.05368991941213608
1747255079.5271657,480,0.09066678583621979
1747255079.78452,481,0.0822715237736702
1747255080.040021,482,0.07851158082485199
1747255080.3001902,483,0.10007752478122711
1747255080.5566244,484,0.02658405341207981
1747255081.0647595,486,0.08287053555250168
1747255081.3192906,487,0.06531691551208496
1747255081.5749931,488,0.11723531782627106
1747255081.827983,489,0.07590900361537933
1747255082.3343363,491,0.060394465923309326
1747255083.100732,494,0.04585583135485649
1747255084.140732,498,0.07227379083633423
1747255084.901688,501,0.052779555320739746
1747255085.1539364,502,0.06943007558584213
1747255085.4122915,503,0.07433990389108658
1747255086.201374,506,0.08256508409976959
1747255086.7234464,508,0.04044703394174576
1747255086.9939594,509,0.08467448502779007
1747255087.2602024,510,0.03755710646510124
1747255087.5152726,511,0.06698955595493317
1747255087.770582,512,0.09836721420288086
1747255088.0283785,513,0.0816841721534729
1747255088.2950387,514,0.05934843793511391
1747255089.0758464,517,0.028720062226057053
1747255089.3392391,518,0.0416998527944088
1747255089.5929935,519,0.0601932592689991
1747255089.8467913,520,0.05544246360659599
1747255090.6155238,523,0.10483144223690033
1747255092.3987026,530,0.08484743535518646
1747255093.1548908,533,0.055137284100055695
1747255093.409113,534,0.1424436718225479
1747255093.9136314,536,0.056839846074581146
1747255094.1673136,537,0.07478325068950653
1747255094.4242828,538,0.09701941907405853
1747255094.6770453,539,0.05436765402555466
1747255094.9359396,540,0.0542084276676178
1747255095.4405282,542,0.07458405196666718
1747255095.698945,543,0.05555197596549988
1747255095.9521167,544,0.02892209030687809
1747255096.468488,546,0.05742264911532402
1747255096.7223144,547,0.034794729202985764
1747255097.48335,550,0.10163775086402893
1747255097.9866087,552,0.09751066565513611
1747255098.4915438,554,0.02637607976794243
1747255098.7413762,555,0.07072854042053223
1747255098.9969099,556,0.09134267270565033
1747255100.5052783,562,0.08928029239177704
1747255100.7531493,563,0.07455230504274368
1747255101.0056632,564,0.05844848230481148
1747255102.0105324,568,0.028810186311602592
1747255102.7649074,571,0.07532892376184464
1747255103.285172,573,0.050532266497612
1747255104.078064,576,0.07891794294118881
1747255105.1045244,580,0.12245410680770874
1747255106.119643,584,0.04290015995502472
1747255106.3705597,585,0.07543580234050751
1747255106.6217759,586,0.061136238276958466
1747255107.1292167,588,0.044491782784461975
1747255107.627249,590,0.04038786143064499
1747255107.8757284,591,0.05668950080871582
1747255108.1221104,592,0.05479917675256729
1747255108.6297147,594,0.061883047223091125
1747255109.1182628,596,0.08398139476776123
1747255109.3636284,597,0.10768602043390274
1747255109.6099243,598,0.04964222013950348
1747255109.8666723,599,0.06406768411397934
1747255110.3693054,601,0.10866834223270416
1747255110.6174035,602,0.056570760905742645
1747255110.865324,603,0.0388636589050293
1747255111.3617973,605,0.042967747896909714
1747255112.1036963,608,0.057726189494132996
1747255112.6012166,610,0.0675279051065445
1747255113.3439462,613,0.03333568572998047
1747255113.5909722,614,0.041866738349199295
1747255114.0979376,616,0.03144638240337372
1747255114.6041822,618,0.04615677148103714
1747255115.1147838,620,0.046501822769641876
1747255115.608984,622,0.04394861310720444
1747255115.8572779,623,0.06622312217950821
1747255116.5835907,626,0.05329097807407379
1747255117.087374,628,0.08337777853012085
1747255117.3337219,629,0.04238051176071167
1747255118.3504624,633,0.05773639678955078
1747255118.8544877,635,0.026728177443146706
1747255119.3659825,637,0.0346582792699337
1747255120.1274514,640,0.04198092222213745
1747255120.3871465,641,0.010847741737961769
1747255120.6429484,642,0.028937604278326035
1747255120.9164648,643,0.0900978147983551
1747255121.181504,644,0.04288598522543907
1747255121.4375799,645,0.04850716143846512
1747255122.4567957,649,0.06945788860321045
1747255122.9664357,651,0.020325161516666412
1747255123.2179751,652,0.027748996391892433
1747255123.4709158,653,0.05391678959131241
1747255123.7265332,654,0.05969810113310814
1747255123.9822826,655,0.045073218643665314
1747255124.753421,658,0.00960337184369564
1747255125.008946,659,0.017416993156075478
1747255125.2641635,660,0.03179020807147026
1747255127.066116,667,0.0430310033261776
1747255127.8277402,670,0.011588606983423233
1747255129.109088,675,0.06974952667951584
1747255129.369286,676,0.07408873736858368
1747255129.6350982,677,0.017843879759311676
1747255130.4004235,680,0.03489125519990921
1747255130.9187582,682,0.04572803154587746
1747255131.1871517,683,0.10069939494132996
1747255131.4440553,684,0.03776147589087486
1747255132.2132695,687,0.0570744052529335
1747255133.4869654,692,0.021776508539915085
1747255133.9913595,694,0.014140849933028221
1747255134.2452862,695,0.015417816117405891
1747255134.4984183,696,0.05630885809659958
1747255134.7511506,697,0.02963101863861084
1747255135.254708,699,0.054322171956300735
1747255136.0101771,702,0.039414823055267334
1747255136.2620497,703,0.026279868558049202
1747255136.7733593,705,0.07635688036680222
1747255137.7940278,709,0.052563540637493134
1747255138.0494065,710,0.021658193320035934
1747255138.5563042,712,0.02465156465768814
1747255139.3195102,715,0.016410913318395615
1747255139.8316708,717,0.046036720275878906
1747255140.3373144,719,0.02145092748105526
1747255140.587743,720,0.04574918746948242
1747255140.8385394,721,0.027757838368415833
1747255141.3421574,723,0.01239021122455597
1747255141.8573713,725,0.04958216845989227
1747255142.1200147,726,0.05333434045314789
1747255142.378744,727,0.026129264384508133
1747255142.6316779,728,0.05186149850487709
1747255142.8945982,729,0.05357852578163147
1747255143.410911,731,0.019625550135970116
1747255143.6775877,732,0.06463076174259186
1747255143.9391737,733,0.0685650110244751
1747255145.212078,738,0.02079135552048683
1747255145.4636528,739,0.020062975585460663
1747255145.7186165,740,0.03881492465734482
1747255146.2333753,742,0.04579640179872513
1747255146.485267,743,0.030022012069821358
1747255146.7369719,744,0.050427936017513275
1747255146.9905498,745,0.02558678574860096
1747255148.7553596,752,0.03545917943120003
1747255149.5197456,755,0.027324441820383072
1747255149.774336,756,0.046725496649742126
1747255150.281777,758,0.008603867143392563
1747255151.5286338,763,0.02156524360179901
1747255151.7807972,764,0.0837898701429367
1747255152.0277498,765,0.05195756256580353
1747255152.7731323,768,0.03929763659834862
1747255153.2016459,769,0.03661405295133591
1747255153.959891,772,0.008882090449333191
1747255154.210113,773,0.007613908499479294
1747255154.7140744,775,0.05037683621048927
1747255154.9709837,776,0.03861113265156746
1747255155.4660113,778,0.03432890772819519
1747255155.714928,779,0.10731538385152817
1747255155.9630518,780,0.05185936391353607
1747255156.2119997,781,0.03800521418452263
1747255156.4599476,782,0.03257149085402489
1747255157.945627,788,0.05354978144168854
1747255158.192895,789,0.030648574233055115
1747255158.6931071,791,0.05351222679018974
1747255159.1913264,793,0.027182668447494507
1747255159.6844618,795,0.03315827623009682
1747255159.9388075,796,0.014447001740336418
1747255160.6812313,799,0.006479222327470779
1747255160.9293897,800,0.037596482783555984
1747255161.9195085,804,0.038919202983379364
1747255162.1644905,805,0.010488814674317837
1747255162.4101846,806,0.0070943525061011314
1747255162.6552935,807,0.027204737067222595
1747255163.4001064,810,0.08302351832389832
1747255164.1386082,813,0.20217153429985046
1747255165.3736932,818,0.025197695940732956
1747255165.6251616,819,0.035889238119125366
1747255166.1314714,821,0.02915213257074356
1747255166.3798347,822,0.01851697266101837
1747255166.6259727,823,0.014637468382716179
1747255167.1190665,825,0.033817727118730545
1747255167.3639028,826,0.047892771661281586
1747255167.6088624,827,0.04183931648731232
1747255167.8651323,828,0.06797092407941818
1747255168.848725,832,0.042388495057821274
1747255169.0995097,833,0.08066780865192413
1747255169.5980058,835,0.03440562263131142
1747255169.85031,836,0.03784450143575668
1747255170.1204383,837,0.015161847695708275
1747255170.6167665,839,0.02654058113694191
1747255170.870642,840,0.014987743459641933
1747255171.6348588,843,0.02793390117585659
1747255172.1429622,845,0.06997702270746231
1747255173.4185677,850,0.04065679758787155
1747255173.6718483,851,0.015470189042389393
1747255174.4198802,854,0.04553461819887161
1747255175.187219,857,0.03461063653230667
1747255175.9458268,860,0.014146910980343819
1747255176.4532764,862,0.021529780700802803
1747255177.230619,865,0.022365445271134377
1747255177.4883463,866,0.05750536173582077
1747255178.5361884,870,0.029047638177871704
1747255178.8005717,871,0.013039401732385159
1747255181.3583097,881,0.023156074807047844
1747255181.8599982,883,0.005937354639172554
1747255182.110368,884,0.012952582910656929
1747255182.3615048,885,0.07037907093763351
1747255182.6161854,886,0.02477315440773964
1747255183.124252,888,0.023574484512209892
1747255183.6253538,890,0.05695546418428421
1747255184.1490126,892,0.03446539491415024
1747255184.910837,895,0.03130360692739487
1747255185.4234273,897,0.04029516503214836
1747255185.6808794,898,0.03289831429719925
1747255186.4729326,901,0.03938905522227287
1747255186.7270813,902,0.014833136461675167
1747255187.2378895,904,0.025145210325717926
1747255187.7515411,906,0.06254079192876816
1747255188.0098133,907,0.019054416567087173
1747255188.2730522,908,0.046748086810112
1747255188.7927954,910,0.03593792766332626
1747255189.0420687,911,0.023443931713700294
1747255189.8044603,914,0.011083865538239479
1747255190.8357456,918,0.025568000972270966
1747255191.0938437,919,0.08467724919319153
1747255191.604625,921,1.1400985717773438
1747255192.110262,923,2.025113582611084
1747255193.1278188,927,1.1594586372375488
1747255193.3826787,928,0.945195198059082
1747255193.638464,929,0.8570735454559326
1747255193.8920794,930,0.8517442941665649
1747255194.146597,931,0.7708207964897156
1747255194.4002614,932,0.6904655694961548
1747255194.6551912,933,0.6998782753944397
1747255195.1662807,935,0.7409461736679077
1747255196.217852,939,0.599845290184021
1747255196.7325046,941,0.6601752638816833
1747255196.9895637,942,0.5618941783905029
1747255197.7558708,945,0.6220202445983887
1747255198.7834609,949,0.4110238552093506
1747255199.5429387,952,0.3080101013183594
1747255200.0509646,954,0.17478732764720917
1747255200.3016899,955,0.11978808045387268
1747255200.5521817,956,0.09511463344097137
1747255201.5718517,960,0.13365229964256287
1747255202.0719821,962,0.24311867356300354
1747255202.3208282,963,0.549801230430603
1747255202.5714326,964,1.0071965456008911
1747255202.8229902,965,0.7134525775909424
1747255203.3318691,967,0.26150500774383545
1747255203.5805058,968,0.10284988582134247
1747255204.3274982,971,0.14655348658561707
1747255205.5857933,976,0.08697675168514252
1747255206.0991201,978,0.11555221676826477
1747255206.3579788,979,0.12554559111595154
1747255206.8614573,981,0.10276909172534943
1747255207.1172583,982,0.10420791059732437
1747255208.1522613,986,0.07447792589664459
1747255208.6616817,988,0.0760970413684845
1747255208.9195006,989,0.06166165694594383
1747255209.1702523,990,0.11392652988433838
1747255209.6775644,992,0.0749111920595169
1747255210.180389,994,0.09869790077209473
1747255210.4314156,995,0.07371615618467331
1747255210.6822886,996,0.06338698416948318
1747255211.1856084,998,0.07495704293251038
1747255211.4374757,999,0.06920377910137177
1747255211.9417777,1001,0.09124640375375748
1747255212.1923418,1002,0.03622104972600937
1747255212.442986,1003,0.10089273005723953
1747255212.6936452,1004,0.16287729144096375
1747255212.9453876,1005,0.8664591908454895
1747255213.1967726,1006,1.7662659883499146
1747255214.4495833,1011,0.4624057412147522
1747255214.950455,1013,0.3279109597206116
1747255215.45525,1015,0.291387140750885
1747255215.710908,1016,0.2172771692276001
1747255215.9649553,1017,0.2442232072353363
1747255217.2485132,1022,0.16116678714752197
1747255218.2904925,1026,0.09053747355937958
1747255218.7932785,1028,0.08544692397117615
1747255219.0502477,1029,0.10918710380792618
1747255220.5934815,1035,0.13053594529628754
1747255220.8498275,1036,0.0548049733042717
1747255221.111037,1037,0.046900246292352676
1747255221.3787687,1038,0.06349323689937592
1747255221.6346083,1039,0.04831152781844139
1747255222.649669,1043,0.09083223342895508
1747255223.1559021,1045,0.10491903126239777
1747255223.4118543,1046,0.03198377788066864
1747255224.9005334,1052,0.09213040769100189
1747255225.1472082,1053,0.10479747503995895
1747255225.8911452,1056,0.06942473351955414
1747255226.405289,1058,0.07432369887828827
1747255226.6599436,1059,0.023875027894973755
1747255226.9117918,1060,0.018817756325006485
1747255227.415613,1062,0.07910550385713577
1747255228.1787007,1065,0.0192647036164999
1747255228.43658,1066,0.04530569911003113
1747255228.6881726,1067,0.0315258651971817
1747255229.1910002,1069,0.04908817633986473
1747255229.4426265,1070,0.05800280719995499
1747255229.6938198,1071,0.054876938462257385
1747255229.9445753,1072,0.024042803794145584
1747255230.1990669,1073,0.05231111869215965
1747255230.4503174,1074,0.06219789758324623
1747255231.2068624,1077,0.12113741785287857
1747255231.4561152,1078,0.10019241273403168
1747255231.956573,1080,0.0459994412958622
1747255232.2079673,1081,0.06722500920295715
1747255232.4585638,1082,0.0529007688164711
1747255233.210576,1085,0.022837713360786438
1747255233.461548,1086,0.05619734525680542
1747255233.7115355,1087,0.02543070912361145
1747255234.718543,1091,0.053711503744125366
1747255234.977141,1092,0.117397241294384
1747255235.23318,1093,0.06511622667312622
1747255236.5131178,1098,0.026501722633838654
1747255237.0289776,1100,0.04928673803806305
1747255237.5461452,1102,0.03689764440059662
1747255237.7975025,1103,0.05241268128156662
1747255238.0536828,1104,0.024490857496857643
1747255238.8143847,1107,0.060598187148571014
1747255239.0674942,1108,0.042094700038433075
1747255239.318088,1109,0.08283933997154236
1747255239.5775218,1110,0.03542668744921684
1747255239.8353171,1111,0.032029807567596436
1747255240.0924666,1112,0.11962537467479706
1747255240.351805,1113,0.05472482740879059
1747255240.610571,1114,0.030603252351284027
1747255241.116616,1116,0.059269219636917114
1747255241.877674,1119,0.025289567187428474
1747255242.3815494,1121,0.014993119053542614
1747255242.6325107,1122,0.0134055744856596
1747255243.385977,1125,0.038435421884059906
1747255243.6379206,1126,0.015465760603547096
1747255244.1483207,1128,0.04377139359712601
1747255244.4081562,1129,0.0265022162348032
1747255244.6600783,1130,0.032831355929374695
1747255244.9180255,1131,0.037443000823259354
1747255245.175362,1132,0.04510638862848282
1747255245.6869752,1134,0.01000119373202324
1747255245.943806,1135,0.02776624634861946
1747255246.1993675,1136,0.00738266296684742
1747255246.9595494,1139,0.02863180637359619
1747255247.7287781,1142,0.024129703640937805
1747255248.4864943,1145,0.04334887117147446
1747255248.74186,1146,0.04735666140913963
1747255249.2631829,1148,0.11407046765089035
1747255249.5306818,1149,0.11687009036540985
1747255249.796062,1150,0.052609194070100784
1747255250.0535378,1151,0.04471706598997116
1747255250.3065627,1152,0.04561363905668259
1747255250.558598,1153,0.05967441946268082
1747255251.0681307,1155,0.02565395087003708
1747255252.3349004,1160,0.04251186549663544
1747255252.8479064,1162,0.0049939509481191635
1747255253.3624709,1164,0.028822077438235283
1747255253.8776932,1166,0.03886865824460983
1747255254.1324794,1167,0.02792477421462536
1747255255.6727467,1173,0.04990395903587341
1747255255.9289882,1174,0.021023277193307877
1747255256.4393215,1176,0.0628630742430687
1747255256.6979585,1177,0.013418581336736679
1747255256.9517736,1178,0.01563587412238121
1747255257.9724371,1182,0.05029115825891495
1747255258.4711988,1184,0.007945947349071503
1747255258.9672954,1186,0.015079924836754799
1747255259.4615688,1188,0.038851551711559296
1747255259.7081761,1189,0.023458655923604965
1747255259.9556284,1190,0.044919416308403015
1747255260.7017434,1193,0.05241326242685318
1747255260.952499,1194,0.06815710663795471
1747255261.2105708,1195,0.05450918525457382
1747255261.7204702,1197,0.030659178271889687
1747255261.9737089,1198,0.03832302242517471
1747255262.7419825,1201,0.04079817235469818
1747255263.0003827,1202,0.02862711250782013
1747255263.756434,1205,0.006898583844304085
1747255264.0081038,1206,0.008572632446885109
1747255264.2587185,1207,0.041418444365262985
1747255264.7738008,1209,0.034590572118759155
1747255265.788705,1213,0.05537617951631546
1747255266.0409865,1214,0.01905396208167076
1747255266.2936978,1215,0.09545423090457916
1747255266.7961092,1217,0.027236122637987137
1747255267.0486605,1218,0.04774243384599686
1747255268.3213816,1223,0.022884901612997055
1747255268.8292668,1225,0.013915369287133217
1747255269.584424,1228,0.005488592199981213
1747255269.8365192,1229,0.028860103338956833
1747255270.5954795,1232,0.054278403520584106
1747255270.8531976,1233,0.025999221950769424
1747255272.1329863,1238,0.0649503767490387
1747255272.637563,1240,0.03803125396370888
1747255272.8935206,1241,0.028258346021175385
1747255273.1453133,1242,0.017692802473902702
1747255273.3974278,1243,0.03656855970621109
1747255273.6519778,1244,0.059875745326280594
1747255273.9044116,1245,0.020160455256700516
1747255274.1625772,1246,0.04840153455734253
1747255274.9714618,1249,0.013610681518912315
1747255275.2232945,1250,0.009230995550751686
1747255275.4796994,1251,0.0303379874676466
1747255275.7334595,1252,0.06356483697891235
1747255276.2451067,1254,0.027113094925880432
1747255276.7497165,1256,0.010475097224116325
1747255277.0020127,1257,0.01855168677866459
1747255277.7529879,1260,0.02846231497824192
1747255278.0032344,1261,0.04996747151017189
1747255278.7541714,1264,0.02474670484662056
1747255279.5124874,1267,0.012400560081005096
1747255280.5255864,1271,0.018431853502988815
1747255281.8010201,1276,0.020509790629148483
1747255282.0565782,1277,0.024245204403996468
1747255282.313899,1278,0.025348369032144547
1747255283.342835,1282,0.045030660927295685
1747255284.100582,1285,0.011101074516773224
1747255285.3623686,1290,0.00975805427879095
1747255286.1337905,1293,0.007430160418152809
1747255286.8890848,1296,0.014903731644153595
1747255287.3929908,1298,0.009646196849644184
1747255287.6456146,1299,0.041694290935993195
1747255288.4081573,1302,0.02142205275595188
1747255289.4154494,1306,0.018444379791617393
1747255290.4282775,1310,0.01711260713636875
1747255291.43776,1314,0.015786774456501007
1747255291.690305,1315,0.007303375750780106
1747255292.957171,1320,0.005419768393039703
1747255293.4619882,1322,0.025235099717974663
1747255293.713815,1323,0.008084051311016083
1747255294.2199275,1325,0.006609558127820492
1747255294.4777296,1326,0.022936655208468437
1747255294.9912977,1328,0.011378556489944458
1747255296.8302903,1335,0.0031986255198717117
1747255299.1330547,1344,0.04272115230560303
1747255299.3839624,1345,0.004321279935538769
1747255299.8853333,1347,0.013058084063231945
1747255300.1356418,1348,0.04238080978393555
1747255300.9017725,1351,0.02012179046869278
1747255301.155135,1352,0.019643444567918777
1747255301.6776288,1354,0.023985309526324272
1747255302.7067847,1358,0.023127608001232147
1747255303.2167366,1360,0.07201928645372391
1747255304.2618802,1364,0.0025114770978689194
1747255304.5154428,1365,0.006421372294425964
1747255304.771494,1366,0.015820331871509552
1747255305.0270817,1367,0.022786900401115417
1747255305.2799325,1368,0.0195782408118248
1747255306.3006446,1372,0.010555957444012165
1747255306.5606122,1373,0.011414161883294582
1747255307.0711825,1375,0.008624643087387085
1747255307.3220286,1376,0.010969030670821667
1747255308.3308735,1380,0.04686538130044937
1747255309.621266,1385,0.015138411894440651
1747255309.864748,1386,0.023132989183068275
1747255310.8519242,1390,0.027291150763630867
1747255311.6042407,1393,0.012918013148009777
1747255312.36784,1396,0.008833661675453186
1747255312.6187696,1397,0.01973210647702217
1747255313.129564,1399,0.015046162530779839
1747255313.3837798,1400,0.02438325248658657
1747255314.1590114,1403,0.03231935575604439
1747255314.6753302,1405,0.01192694902420044
1747255316.7124388,1413,0.0018560253083705902
1747255317.4731274,1416,0.026588134467601776
1747255317.730908,1417,0.009854326024651527
1747255318.2349653,1419,0.04702901095151901
1747255318.7477756,1421,0.009331273846328259
1747255319.0014136,1422,0.016978338360786438
1747255321.3178558,1431,0.029483601450920105
1747255321.580161,1432,0.011085242964327335
1747255322.597601,1436,0.030151233077049255
1747255323.1024227,1438,0.03893116116523743
1747255323.3569674,1439,0.011196158826351166
1747255323.6097054,1440,0.02804366499185562
1747255323.8621933,1441,0.02971385046839714
1747255324.6255317,1444,0.003882192075252533
1747255325.1284482,1446,0.022389009594917297
1747255325.3876092,1447,0.013554827310144901
1747255325.641999,1448,0.01288636028766632
1747255325.901813,1449,0.028206145390868187
1747255326.1587968,1450,0.017674341797828674
1747255326.41495,1451,0.0033494047820568085
1747255326.6729457,1452,0.0009417794644832611
1747255327.1889045,1454,0.01656559482216835
1747255327.4519954,1455,0.013032934628427029
1747255327.7102907,1456,0.02098935656249523
1747255327.9645407,1457,0.0037672482430934906
1747255328.2223008,1458,0.00796886533498764
1747255328.475972,1459,0.0073316991329193115
1747255328.7318625,1460,0.00355532206594944
1747255328.989607,1461,0.020333264023065567
1747255329.5126982,1463,0.01315133087337017
1747255331.5137067,1470,0.00780969113111496
1747255332.2827218,1473,0.019692357629537582
1747255332.5337465,1474,0.005363167263567448
1747255333.044634,1476,0.005988750606775284
1747255333.3010385,1477,0.03480899706482887
1747255334.3332095,1481,0.00798586755990982
1747255334.598764,1482,0.01237450074404478
1747255334.8535407,1483,0.016933811828494072
1747255335.872728,1487,0.021411344408988953
1747255336.1258128,1488,0.00708448700606823
1747255336.3794336,1489,0.009906582534313202
1747255336.637751,1490,0.0019761640578508377
1747255336.8921807,1491,0.009124722331762314
1747255337.39512,1493,0.002092348411679268
1747255337.6469362,1494,0.006776409223675728
1747255338.6547816,1498,0.02178647369146347
1747255338.907759,1499,0.015026241540908813
1747255339.164902,1500,0.0422588512301445
1747255339.678236,1502,0.002622883766889572
1747255340.4377306,1505,0.009220988489687443
1747255341.4495318,1509,0.007207035087049007
1747255341.7030404,1510,0.006105424836277962
1747255341.9546812,1511,0.006773442029953003
1747255342.4678679,1513,0.007899919524788857
1747255342.9737034,1515,0.004322076216340065
1747255343.2256482,1516,0.0057635437697172165
1747255345.0081735,1523,0.013115056790411472
1747255345.7650368,1526,0.012365659698843956
1747255346.2677453,1528,0.03880834951996803
1747255347.7774708,1534,0.021439898759126663
1747255348.5359766,1537,0.002302860841155052
1747255348.788511,1538,0.004652203992009163
1747255349.5432718,1541,0.0018007010221481323
1747255350.5643852,1545,0.01703481748700142
1747255351.0668867,1547,0.005747166462242603
1747255351.319174,1548,0.006577208638191223
1747255352.0799885,1551,0.05141214281320572
1747255352.328845,1552,0.0467853881418705
1747255352.5817888,1553,0.017996709793806076
1747255353.084712,1555,0.009805917739868164
1747255353.590066,1557,0.00818624347448349
1747255354.857901,1562,0.005105271935462952
1747255355.3632686,1564,0.031149357557296753
1747255355.6170933,1565,0.007888341322541237
1747255355.870043,1566,0.055963024497032166
1747255356.3778584,1568,0.007189054042100906
1747255356.887398,1570,0.014684485271573067
1747255357.1438413,1571,0.024953031912446022
1747255357.3957012,1572,0.015704549849033356
1747255357.6548815,1573,0.004870620556175709
1747255358.4122698,1576,0.005587056279182434
1747255358.9307115,1578,0.0009107403457164764
1747255359.1914294,1579,0.06311341375112534
1747255359.4529407,1580,0.010312440805137157
1747255359.708785,1581,0.0013292226940393448
1747255359.9650486,1582,0.006200859323143959
1747255360.7597466,1585,0.028079433366656303
1747255362.0279326,1590,0.0034874603152275085
1747255363.283416,1595,0.023264335468411446
1747255363.5363207,1596,0.008580511435866356
1747255363.788809,1597,0.009747887030243874
1747255364.8093808,1601,0.001477876678109169
1747255365.0594332,1602,0.016004502773284912
1747255365.3107553,1603,0.011805795133113861
1747255367.079562,1610,0.01663733832538128
1747255367.3334584,1611,0.022550329566001892
1747255367.8376193,1613,0.009280422702431679
1747255368.0947354,1614,0.0029891282320022583
1747255368.6134925,1616,0.009925158694386482
1747255369.6507127,1620,0.022616267204284668
1747255370.1631944,1622,0.045038118958473206
1747255370.6678712,1624,0.006553461775183678
1747255371.1756103,1626,0.017488526180386543
1747255371.435126,1627,0.027347516268491745
1747255372.4633088,1631,0.03100402280688286
1747255373.4732487,1635,0.0027396883815526962
1747255373.724974,1636,0.0014970898628234863
1747255373.9806056,1637,0.02432282827794552
1747255374.2327354,1638,0.016782907769083977
1747255374.735435,1640,0.010791610926389694
1747255374.986392,1641,0.010097716003656387
1747255376.264752,1646,0.02824629843235016
1747255376.5184743,1647,0.01665571518242359
1747255377.0291793,1649,0.014012224040925503
1747255377.5349622,1651,0.04154219478368759
1747255377.793689,1652,0.0025940565392374992
1747255378.0550625,1653,0.017038468271493912
1747255378.3191156,1654,0.020296918228268623
1747255378.839415,1656,0.025051280856132507
1747255379.3506284,1658,0.0036946572363376617
1747255380.378251,1662,0.02172347530722618
1747255380.880146,1664,0.009565858170390129
1747255381.3837566,1666,0.003491520881652832
1747255382.1449394,1669,0.005474034696817398
1747255382.4012897,1670,0.0031643155962228775
1747255383.4127953,1674,0.011387534439563751
1747255384.18369,1677,0.016002187505364418
1747255384.684772,1679,0.0017836596816778183
1747255384.9355853,1680,0.009705414064228535
1747255385.1931698,1681,0.031624242663383484
1747255385.4451241,1682,0.007329022511839867
1747255386.1966145,1685,0.023874402046203613
1747255386.451569,1686,0.02841179445385933
1747255386.7044728,1687,0.0008736196905374527
1747255386.9531612,1688,0.005028538405895233
1747255387.2064385,1689,0.002239832654595375
1747255387.4593332,1690,0.0019604675471782684
1747255388.2272773,1693,0.013461655005812645
1747255388.490155,1694,0.010881801135838032
1747255388.7484581,1695,0.009068022482097149
1747255389.2707965,1697,0.0006466228514909744
1747255389.5239134,1698,0.01673763617873192
1747255389.7870286,1699,0.028913769870996475
1747255390.0484982,1700,0.006880873814225197
1747255390.5612423,1702,0.00536008458584547
1747255391.0737708,1704,0.017626972869038582
1747255391.8404174,1707,0.0037616249173879623
1747255392.3451257,1709,0.003917704336345196
1747255392.6035466,1710,0.033134445548057556
1747255392.8541968,1711,0.0075968187302351
1747255393.107766,1712,0.014654116705060005
1747255394.6291544,1718,0.023222120478749275
1747255394.8804169,1719,0.004593860357999802
1747255395.6475208,1722,0.011400237679481506
1747255395.9011726,1723,0.0034150145947933197
1747255396.1540165,1724,0.0018839836120605469
1747255396.4061296,1725,0.0010934825986623764
1747255397.7022882,1730,0.0010363608598709106
1747255399.753205,1738,0.010590549558401108
1747255400.006462,1739,0.010971189476549625
1747255400.261327,1740,0.008472565561532974
1747255401.030419,1743,0.00601927749812603
1747255401.5312073,1745,0.0028951596468687057
1747255402.2917848,1748,0.017936041578650475
1747255402.541791,1749,0.014142842963337898
1747255402.7932944,1750,0.0011948402971029282
1747255403.0453906,1751,0.05052512511610985
1747255403.5487053,1753,0.017016742378473282
1747255403.8034987,1754,0.039768122136592865
1747255404.5658178,1757,0.02131734974682331
1747255405.8304965,1762,0.003954289481043816
1747255406.09563,1763,0.033318180590867996
1747255406.6069834,1765,0.0020784251391887665
1747255406.857801,1766,0.010796546936035156
1747255407.36612,1768,0.03306751698255539
1747255409.1455903,1775,0.02098798379302025
1747255409.3972619,1776,0.004952015355229378
1747255409.6530135,1777,0.004998179152607918
1747255410.4437456,1780,0.014358045533299446
1747255410.6949055,1781,0.0029203547164797783
1747255411.4423864,1784,0.005175677128136158
1747255411.6881502,1785,0.006368553265929222
1747255411.9340088,1786,0.0026800986379384995
1747255412.1786208,1787,0.003193596377968788
1747255412.668816,1789,0.003209540620446205
1747255412.9128034,1790,0.0020035021007061005
1747255413.401505,1792,0.011950893327593803
1747255413.8922088,1794,0.005668576806783676
1747255414.3926415,1796,0.018696527928113937
1747255414.6415877,1797,0.020517606288194656
1747255415.3764653,1800,0.0038821902126073837
1747255415.8731596,1802,0.007808372378349304
1747255416.1171665,1803,0.01190170831978321
1747255416.3691998,1804,0.03369735926389694
1747255417.3602495,1808,0.016429070383310318
1747255417.8528597,1810,0.011097504757344723
1747255418.8590019,1814,0.0062372758984565735
1747255419.3556309,1816,0.03829183429479599
1747255419.8553011,1818,0.004468392580747604
1747255420.1022456,1819,0.0009591411799192429
1747255421.0949821,1823,0.0023345239460468292
1747255421.8466368,1826,0.00562032125890255
1747255422.0971024,1827,0.0083780437707901
1747255422.5888345,1829,0.0020440053194761276
1747255422.8325605,1830,0.0028382334858179092
1747255423.3258142,1832,0.004568132571876049
1747255423.5685573,1833,0.07745358347892761
1747255423.8137922,1834,0.0015347357839345932
1747255424.3232453,1836,0.008941756561398506
1747255424.5805411,1837,0.0020869430154561996
1747255424.8340187,1838,0.03231849521398544
1747255426.3800097,1844,0.004672696813941002
1747255426.6339824,1845,0.006988216191530228
1747255426.889061,1846,0.0036812424659729004
1747255427.141397,1847,0.007056005299091339
1747255427.3952882,1848,0.02590000629425049
1747255428.1588554,1851,0.00479059386998415
1747255428.664731,1853,0.013586064800620079
1747255429.4204876,1856,0.027949417009949684
1747255430.438993,1860,0.006770731881260872
1747255431.4611747,1864,0.0012667253613471985
1747255431.7204316,1865,0.003002312034368515
1747255431.9753668,1866,0.0009450297802686691
1747255432.2356744,1867,0.0010160170495510101
1747255433.2716184,1871,0.0015151184052228928
1747255433.528124,1872,0.012241749092936516
1747255433.781829,1873,0.008054965175688267
1747255434.032607,1874,0.006803452968597412
1747255434.2829523,1875,0.012419061735272408
1747255434.7871435,1877,0.0007859114557504654
1747255435.2954752,1879,0.002319417893886566
1747255435.5477102,1880,0.0008531995117664337
1747255436.3084455,1883,0.001505393534898758
1747255436.5612972,1884,0.014465237967669964
1747255437.0644815,1886,0.0030644163489341736
1747255437.5782447,1888,0.0026458129286766052
1747255438.0847826,1890,0.002802649512887001
1747255438.3374095,1891,0.0068856412544846535
1747255439.3546128,1895,0.009576650336384773
1747255440.364167,1899,0.030276881530880928
1747255440.8670087,1901,0.004014486446976662
1747255441.1191998,1902,0.0017569232732057571
1747255442.1491325,1906,0.0019511803984642029
1747255442.662139,1908,0.0033628102391958237
1747255442.9154274,1909,0.011114398017525673
1747255443.1706164,1910,0.029695365577936172
1747255443.9295807,1913,0.048845693469047546
1747255444.6901512,1916,0.028590727597475052
1747255445.1932151,1918,0.03411799669265747
1747255446.7080157,1924,0.002737395465373993
1747255446.9602823,1925,0.004106814041733742
1747255447.216358,1926,0.0028299689292907715
1747255447.7342093,1928,0.0016170330345630646
1747255447.986394,1929,0.0017305314540863037
1747255448.7485895,1932,0.00034210458397865295
1747255449.5119226,1935,0.0014259424060583115
1747255449.7670484,1936,0.04684481397271156
1747255450.5246375,1939,0.0018766149878501892
1747255450.778316,1940,0.004480702802538872
1747255451.030914,1941,0.007051332853734493
1747255451.282724,1942,0.012187941931188107
1747255452.0484269,1945,0.0008357781916856766
1747255452.5581908,1947,0.0008518137037754059
1747255453.3156207,1950,0.001599438488483429
1747255453.5674033,1951,0.0006329212337732315
1747255454.084822,1953,0.017742790281772614
1747255454.844439,1956,0.00045020692050457
1747255455.853459,1960,0.017145823687314987
1747255456.1186607,1961,0.0013685263693332672
1747255456.3790545,1962,0.00251566618680954
1747255456.6367989,1963,0.005643803626298904
1747255456.8967605,1964,0.008375709876418114
1747255457.4097927,1966,0.007806901820003986
1747255457.6610692,1967,0.008134400472044945
1747255457.910479,1968,0.0037051402032375336
1747255458.1611683,1969,0.004221968352794647
1747255459.6650913,1975,0.015665072947740555
1747255460.1689506,1977,0.004346385598182678
1747255460.4239523,1978,0.001825176179409027
1747255460.6754737,1979,0.017820876091718674
1747255460.9293702,1980,0.05813587084412575
1747255461.1869745,1981,0.0013568848371505737
1747255461.4490805,1982,0.0024645235389471054
1747255461.699972,1983,0.0012043658643960953
1747255462.2043972,1985,0.0033627040684223175
1747255462.7103057,1987,0.027792295441031456
1747255462.9716258,1988,0.006502585485577583
1747255463.2336025,1989,0.00675513781607151
1747255463.7534227,1991,0.005309073254466057
1747255464.012091,1992,0.003170829266309738
1747255464.2648852,1993,0.0011417828500270844
1747255464.7728217,1995,0.008301474153995514
1747255465.7807457,1999,0.007039280608296394


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_58_917896-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254966.3691766,0,0.05104219540953636
1747254967.1242328,3,-0.2320045381784439
1747254967.3701646,4,-0.12978988885879517
1747254968.8421247,10,0.16089192032814026
1747254969.086892,11,-0.03199708089232445
1747254969.8389323,14,-0.47133007645606995
1747254970.0864747,15,0.46697866916656494
1747254970.841945,18,-0.16462868452072144
1747254971.0970156,19,-0.16479437053203583
1747254971.343861,20,-0.21964699029922485
1747254971.8412693,22,0.0636238157749176
1747254972.0878098,23,7.906672477722168
1747254972.8427677,26,-0.10815809667110443
1747254973.0926332,27,0.30752256512641907
1747254974.579685,33,1.2259081602096558
1747254975.3268597,36,7.395059585571289
1747254975.5771205,37,0.2520260512828827
1747254975.8268368,38,0.20639988780021667
1747254976.0729773,39,0.9818488955497742
1747254976.3187654,40,1.033591628074646
1747254978.1052756,47,3.930992603302002
1747254978.358311,48,1.0331100225448608
1747254978.6164997,49,0.48100224137306213
1747254979.1144874,51,4.304262638092041
1747254979.3594909,52,4.635194301605225
1747254979.846656,54,8.529991149902344
1747254980.581787,57,1.227627158164978
1747254981.31498,60,1.6988354921340942
1747254981.564742,61,5.465103626251221
1747254981.8199499,62,4.6094770431518555
1747254982.073959,63,1.6383365392684937
1747254982.573811,65,3.855113983154297
1747254982.838787,66,6.513212203979492
1747254983.096148,67,6.715417861938477
1747254983.34311,68,2.265850782394409
1747254983.8516612,70,4.735595703125
1747254984.105169,71,2.643261432647705
1747254985.6027095,77,2.5297515392303467
1747254986.0951176,79,7.17889928817749
1747254986.344366,80,11.303037643432617
1747254986.838471,82,0.612012505531311
1747254987.0850253,83,1.5242719650268555
1747254987.57909,85,1.8844408988952637
1747254988.5744836,89,4.712520599365234
1747254988.8225012,90,1.9639164209365845
1747254990.1194663,95,7.622871398925781
1747254991.1405244,99,1.8859796524047852
1747254991.4034717,100,2.692239761352539
1747254992.1602952,103,2.52577543258667
1747254992.9196,106,7.679190635681152
1747254993.1892273,107,4.7471184730529785
1747254993.6975265,109,4.417397975921631
1747254994.9472783,114,6.17371940612793
1747254995.4425297,116,2.800508499145508
1747254996.7086143,121,3.4664227962493896
1747254997.7026799,125,6.389921188354492
1747254997.9498446,126,2.9209718704223633
1747254998.4428062,128,4.373222351074219
1747254998.933981,130,3.2214624881744385
1747254999.1836996,131,5.089977264404297
1747254999.4274046,132,5.227170944213867
1747255000.423493,136,1.3521724939346313
1747255000.6730072,137,3.2762720584869385
1747255002.150066,143,1.2011237144470215
1747255002.3950949,144,2.6982877254486084
1747255002.8905473,146,2.051600933074951
1747255003.1449142,147,2.9983057975769043
1747255003.941053,150,3.9491240978240967
1747255005.7118034,157,1.9567524194717407
1747255006.2121944,159,4.476128578186035
1747255006.4624546,160,6.35404109954834
1747255006.9662557,162,2.3788459300994873
1747255007.4676938,164,2.3665778636932373
1747255007.9677167,166,1.0805644989013672
1747255008.9714684,170,5.86625862121582
1747255009.2208939,171,5.997762203216553
1747255009.4708412,172,2.538217544555664
1747255010.2254696,175,3.405789375305176
1747255010.4691863,176,3.1716859340667725
1747255010.7138557,177,3.1517326831817627
1747255010.9576783,178,2.8096132278442383
1747255011.4440238,180,3.127697229385376
1747255011.6934888,181,4.206921577453613
1747255012.4348235,184,5.709928512573242
1747255012.6813385,185,2.732055425643921
1747255012.9284377,186,1.671677589416504
1747255013.6855478,189,3.8204736709594727
1747255013.937485,190,6.694305419921875
1747255014.1889272,191,6.439871788024902
1747255014.4337757,192,18.97962188720703
1747255015.176498,195,3.206810235977173
1747255016.1780741,199,2.259540557861328
1747255016.43105,200,6.0680131912231445
1747255016.92134,202,2.3931570053100586
1747255017.1662471,203,2.181027412414551
1747255017.4111521,204,2.144153356552124
1747255017.660361,205,2.467644453048706
1747255018.1491709,207,9.752318382263184
1747255018.6433754,209,2.839973211288452
1747255019.127798,211,2.949176549911499
1747255019.61452,213,1.8970059156417847
1747255020.1035924,215,6.905152797698975
1747255020.3467896,216,4.878942012786865
1747255020.833386,218,3.0984644889831543
1747255021.0924976,219,3.026466131210327
1747255021.3417544,220,3.415173292160034
1747255021.592564,221,2.981489419937134
1747255021.8468165,222,2.050337076187134
1747255022.343447,224,3.882603168487549
1747255022.592016,225,6.1055684089660645
1747255023.6003847,229,4.009381294250488
1747255025.0973175,235,3.4700114727020264
1747255025.596394,237,4.887707710266113
1747255025.8463721,238,3.4444875717163086
1747255026.09449,239,4.136451244354248
1747255026.5972812,241,3.035996198654175
1747255026.8465433,242,3.8971076011657715
1747255027.364155,244,4.7624616622924805
1747255027.629567,245,7.220655918121338
1747255027.8930104,246,7.090118885040283
1747255028.145774,247,3.5091001987457275
1747255029.4177537,252,2.675377607345581
1747255029.6780732,253,2.470186948776245
1747255029.9324062,254,3.584163188934326
1747255030.6806192,257,6.17205286026001
1747255030.9297004,258,2.720745086669922
1747255031.1785717,259,1.1881985664367676
1747255031.431075,260,2.369314193725586
1747255031.9348803,262,3.45198655128479
1747255034.003991,270,5.333911895751953
1747255034.2827606,271,2.757932424545288
1747255035.0566573,274,2.2829742431640625
1747255035.3113446,275,7.133850574493408
1747255035.569108,276,2.9120073318481445
1747255036.0802534,278,3.457535982131958
1747255036.5909977,280,4.063208103179932
1747255037.1060839,282,1.4658385515213013
1747255037.3633204,283,1.487939476966858
1747255037.865737,285,1.529945969581604
1747255038.369569,287,6.405921936035156
1747255038.6223361,288,9.392120361328125
1747255039.1212332,290,3.5524306297302246
1747255040.3675413,295,3.09089994430542
1747255040.6105871,296,1.9902679920196533
1747255040.8540967,297,1.849031925201416
1747255041.0958893,298,2.19814133644104
1747255042.5610194,304,5.618218421936035
1747255043.0503201,306,3.2896809577941895
1747255043.5715544,308,2.8295960426330566
1747255043.8273547,309,5.295013904571533
1747255044.5992906,312,3.9872419834136963
1747255044.8563192,313,3.5392346382141113
1747255045.6311245,316,3.4841043949127197
1747255046.1271079,318,7.6021270751953125
1747255046.3732886,319,4.043656826019287
1747255047.1255212,322,2.6813745498657227
1747255047.632912,324,2.352850914001465
1747255048.8807786,329,2.720675468444824
1747255049.135071,330,2.32096529006958
1747255049.3837256,331,3.3849704265594482
1747255049.6302664,332,3.068913698196411
1747255050.8758438,337,4.967948913574219
1747255051.123896,338,3.5404889583587646
1747255051.634256,340,3.138516664505005
1747255052.3948421,343,3.1731314659118652
1747255052.6504729,344,3.9021315574645996
1747255052.9046106,345,1.9280920028686523
1747255053.155222,346,4.33235502243042
1747255053.652824,348,6.693530559539795
1747255054.147488,350,6.89406156539917
1747255054.6472757,352,3.503666877746582
1747255054.895148,353,3.477266550064087
1747255055.1430278,354,1.3089879751205444
1747255056.1414018,358,12.88504695892334
1747255056.6416492,360,3.3402955532073975
1747255057.1513138,362,2.891294479370117
1747255057.4097803,363,1.7694432735443115
1747255057.673289,364,2.182199239730835
1747255057.9203725,365,5.952393531799316
1747255058.1749926,366,4.297680854797363
1747255058.4207253,367,1.925182580947876
1747255058.6678877,368,2.75053334236145
1747255060.1551456,374,2.4030818939208984
1747255060.8949773,377,3.576814889907837
1747255061.1410887,378,3.128863573074341
1747255062.9150229,385,6.667529582977295
1747255063.1744268,386,3.698500156402588
1747255064.2112186,390,3.3540122509002686
1747255064.4661891,391,2.8525924682617188
1747255064.721273,392,2.3375496864318848
1747255064.9698563,393,2.768812656402588
1747255065.2192812,394,3.97574520111084
1747255065.4671006,395,3.4299166202545166
1747255065.715948,396,4.719274997711182
1747255065.962694,397,3.081709146499634
1747255066.209662,398,3.8379733562469482
1747255066.4562986,399,3.389943838119507
1747255066.9530506,401,4.237329959869385
1747255067.2029684,402,3.3408772945404053
1747255067.707587,404,3.395193338394165
1747255068.7007437,408,3.166264533996582
1747255068.9476554,409,2.4511404037475586
1747255069.6910589,412,3.007556676864624
1747255069.9399006,413,4.446763038635254
1747255070.187012,414,4.7104878425598145
1747255070.4416757,415,4.1508259773254395
1747255071.2059069,418,1.7569606304168701
1747255071.958288,421,3.7551398277282715
1747255072.205306,422,5.93439245223999
1747255072.9682424,425,3.309129238128662
1747255073.2209525,426,5.161010265350342
1747255074.2458367,430,2.344904899597168
1747255074.498247,431,2.588134765625
1747255075.2596774,434,5.010354995727539
1747255075.513751,435,2.234238624572754
1747255075.7668054,436,4.487819194793701
1747255076.0224357,437,2.87320613861084
1747255076.2827911,438,5.486142158508301
1747255076.5465581,439,3.639876127243042
1747255076.8036485,440,3.363980770111084
1747255077.0562062,441,3.4769697189331055
1747255077.5635657,443,4.953813552856445
1747255077.8196313,444,4.182296276092529
1747255078.074489,445,3.060175895690918
1747255078.3358572,446,2.7761056423187256
1747255079.3516498,450,4.135525226593018
1747255079.598711,451,5.329443454742432
1747255079.8505259,452,3.199183702468872
1747255080.098839,453,2.7317631244659424
1747255080.34862,454,5.890701770782471
1747255080.8533285,456,3.121678590774536
1747255081.348518,458,5.844894886016846
1747255081.84739,460,6.233433723449707
1747255082.0938554,461,1.9807461500167847
1747255082.8359506,464,2.7692160606384277
1747255083.0902293,465,5.817660331726074
1747255083.3368475,466,2.839097499847412
1747255083.8318825,468,2.87105655670166
1747255084.324464,470,1.373931884765625
1747255085.3253772,474,5.0542192459106445
1747255085.5736768,475,4.587342262268066
1747255086.3511465,478,3.7069215774536133
1747255086.6105132,479,5.756420612335205
1747255086.881147,480,4.798781394958496
1747255087.1387467,481,3.858952760696411
1747255087.3919106,482,4.293410301208496
1747255087.6387358,483,3.738896369934082
1747255087.888406,484,5.628486156463623
1747255088.4086435,486,6.649687767028809
1747255088.6631284,487,3.991429567337036
1747255088.9159243,488,3.677582025527954
1747255089.1662219,489,7.672572135925293
1747255089.6626086,491,5.390947341918945
1747255090.4156117,494,6.428680896759033
1747255091.4020662,498,7.316014289855957
1747255092.143717,501,14.098250389099121
1747255092.3901038,502,6.7638349533081055
1747255092.6385386,503,6.5893683433532715
1747255093.380275,506,4.3434672355651855
1747255093.885509,508,4.941919803619385
1747255094.1301923,509,3.3599131107330322
1747255094.3739605,510,3.823972225189209
1747255094.6164422,511,5.877554416656494
1747255094.8600748,512,4.937842845916748
1747255095.1053958,513,5.004814624786377
1747255095.351872,514,6.3000874519348145
1747255096.1163719,517,3.404635190963745
1747255096.3718786,518,5.905606269836426
1747255096.6260405,519,4.580894470214844
1747255096.880266,520,5.251804351806641
1747255097.664343,523,3.259082794189453
1747255099.4826481,530,9.15749740600586
1747255100.2521164,533,6.830322742462158
1747255100.506495,534,10.078226089477539
1747255101.0399632,536,3.657606840133667
1747255101.2968748,537,3.065040111541748
1747255101.558158,538,4.451052188873291
1747255101.8197207,539,5.625726699829102
1747255102.0912578,540,2.9021060466766357
1747255102.6168146,542,3.5965638160705566
1747255102.8749855,543,3.0053670406341553
1747255103.1267335,544,4.408860206604004
1747255103.656793,546,4.02877950668335
1747255103.9193769,547,3.234135150909424
1747255104.7057893,550,4.085803508758545
1747255105.215603,552,3.3831698894500732
1747255105.7087884,554,5.605042934417725
1747255105.9570832,555,1.9924228191375732
1747255106.2096558,556,3.56192684173584
1747255107.7172837,562,2.3439571857452393
1747255107.9733806,563,6.4982123374938965
1747255108.2235641,564,9.005731582641602
1747255109.228729,568,9.735054969787598
1747255109.9829726,571,1.8502532243728638
1747255110.4787889,573,1.9791008234024048
1747255111.2220542,576,2.134786367416382
1747255112.2252946,580,9.542177200317383
1747255113.2182684,584,5.731905937194824
1747255113.471607,585,4.617974758148193
1747255113.7222476,586,5.035942554473877
1747255114.2305965,588,4.7251505851745605
1747255114.740473,590,4.7151618003845215
1747255115.000202,591,1.9938386678695679
1747255115.2584474,592,2.5529685020446777
1747255115.7652142,594,4.260591983795166
1747255116.258239,596,3.3601913452148438
1747255116.5020654,597,7.868566989898682
1747255116.7511106,598,3.402437686920166
1747255116.994326,599,5.104740619659424
1747255117.4843817,601,3.0099713802337646
1747255117.7295625,602,3.390951633453369
1747255117.9814954,603,4.0463128089904785
1747255118.4752002,605,4.276042938232422
1747255119.219341,608,6.83397912979126
1747255119.714316,610,1.964761734008789
1747255120.4469059,613,6.285552501678467
1747255120.692046,614,4.14186429977417
1747255121.186061,616,6.199003219604492
1747255121.6849413,618,5.01914119720459
1747255122.1874096,620,7.2410993576049805
1747255122.6878285,622,3.8675551414489746
1747255122.9349895,623,6.5910797119140625
1747255123.6842587,626,15.606897354125977
1747255124.1819124,628,8.233728408813477
1747255124.4273474,629,7.800033092498779
1747255125.4224062,633,5.975916862487793
1747255125.9221282,635,1.8620482683181763
1747255126.4390225,637,3.752356767654419
1747255127.1946926,640,7.600469589233398
1747255127.4440641,641,3.9728643894195557
1747255127.6998188,642,2.6132264137268066
1747255127.9567232,643,3.3207859992980957
1747255128.2083938,644,5.345527648925781
1747255128.4573956,645,1.5337382555007935
1747255129.4947016,649,2.749366283416748
1747255129.9968462,651,3.94602108001709
1747255130.2504954,652,4.8013787269592285
1747255130.5090199,653,5.664456844329834
1747255130.7633295,654,4.182743549346924
1747255131.0187042,655,4.524427890777588
1747255131.771714,658,6.089379787445068
1747255132.0216744,659,6.14235258102417
1747255132.2709105,660,4.697718620300293
1747255134.042975,667,4.182206630706787
1747255134.7901008,670,6.99978494644165
1747255136.0220888,675,6.826603412628174
1747255136.2676256,676,3.633408546447754
1747255136.513747,677,6.00632381439209
1747255137.2600584,680,5.216468811035156
1747255137.75212,682,6.400806427001953
1747255137.9987812,683,2.056326389312744
1747255138.2476976,684,6.073060989379883
1747255138.9970207,687,5.917235851287842
1747255140.2551122,692,6.057076454162598
1747255140.7563856,694,8.70279312133789
1747255141.0053387,695,2.041670322418213
1747255141.2530077,696,3.2092673778533936
1747255141.5017784,697,8.66263484954834
1747255142.0061526,699,4.63346004486084
1747255142.7567976,702,8.6234130859375
1747255143.0023246,703,5.187788963317871
1747255143.4901338,705,3.2935025691986084
1747255144.464121,709,18.398780822753906
1747255144.7200089,710,8.08263874053955
1747255145.2199447,712,1.724810004234314
1747255145.9541545,715,1.790963053703308
1747255146.4398627,717,1.7031006813049316
1747255146.9318783,719,3.6843349933624268
1747255147.1820376,720,5.526902198791504
1747255147.432564,721,7.733067989349365
1747255147.9458027,723,1.1325494050979614
1747255148.4317408,725,4.0584282875061035
1747255148.6750019,726,6.667749881744385
1747255148.9273465,727,4.491257667541504
1747255149.1756487,728,6.626786231994629
1747255149.4204082,729,7.308483600616455
1747255149.9204197,731,3.92490291595459
1747255150.1657915,732,5.573702335357666
1747255150.4156902,733,6.054405689239502
1747255151.6520302,738,5.784610748291016
1747255151.9027965,739,7.320488929748535
1747255152.146977,740,3.5997440814971924
1747255152.6344414,742,13.881848335266113
1747255152.8779116,743,7.5103960037231445
1747255153.1211705,744,9.107070922851562
1747255153.364573,745,11.977788925170898
1747255155.1243532,752,5.457163333892822
1747255155.8684516,755,8.967528343200684
1747255156.11663,756,7.105348587036133
1747255156.6105933,758,4.526777744293213
1747255157.8607287,763,4.725428581237793
1747255158.1137962,764,4.765222549438477
1747255158.3601904,765,6.017364025115967
1747255159.1223366,768,5.019777297973633
1747255159.451329,769,6.523894786834717
1747255160.2244236,772,3.811851978302002
1747255160.477527,773,15.750815391540527
1747255160.984624,775,6.142197132110596
1747255161.2428715,776,10.235906600952148
1747255161.7515397,778,5.186330795288086
1747255161.999867,779,3.070587635040283
1747255162.2518766,780,8.295560836791992
1747255162.5016277,781,8.466225624084473
1747255162.7498934,782,8.590802192687988
1747255164.2389524,788,4.54787015914917
1747255164.4981172,789,4.463839054107666
1747255164.9962661,791,3.669409990310669
1747255165.492659,793,10.024754524230957
1747255165.9881997,795,4.811400413513184
1747255166.2366638,796,9.493345260620117
1747255166.9816964,799,5.783625602722168
1747255167.2300086,800,5.643667221069336
1747255168.2099743,804,6.66715669631958
1747255168.4546027,805,6.85623836517334
1747255168.69953,806,1.5339235067367554
1747255168.9550347,807,15.454200744628906
1747255169.6865742,810,18.203310012817383
1747255170.4195716,813,3.611733913421631
1747255171.6419945,818,8.137776374816895
1747255171.8929765,819,5.042947769165039
1747255172.3890915,821,12.680983543395996
1747255172.6355698,822,8.458396911621094
1747255172.8824873,823,7.107875347137451
1747255173.3816607,825,12.426504135131836
1747255173.6271818,826,6.166943550109863
1747255173.8742032,827,1.2455370426177979
1747255174.1225739,828,2.111867904663086
1747255175.1025248,832,7.6043381690979
1747255175.3507736,833,7.65354585647583
1747255175.8492563,835,8.657218933105469
1747255176.0983787,836,7.780533790588379
1747255176.3548532,837,5.832217216491699
1747255176.8600538,839,9.54564094543457
1747255177.1100733,840,2.9895591735839844
1747255177.8619666,843,21.92417335510254
1747255178.3550808,845,35.79130554199219
1747255179.5935838,850,nan
1747255179.8381915,851,nan
1747255180.5770829,854,nan
1747255181.3180308,857,nan
1747255182.058699,860,nan
1747255182.5583532,862,nan
1747255183.297785,865,nan
1747255183.544087,866,nan
1747255184.5538268,870,nan
1747255184.8075275,871,nan
1747255187.3056822,881,nan
1747255187.7911913,883,nan
1747255188.0339417,884,nan
1747255188.2766507,885,nan
1747255188.5193977,886,nan
1747255189.0061612,888,nan
1747255189.493481,890,nan
1747255189.9802363,892,nan
1747255190.7167933,895,nan
1747255191.2169173,897,nan
1747255191.4608192,898,nan
1747255192.1993525,901,nan
1747255192.4422307,902,nan
1747255192.927147,904,nan
1747255193.4195127,906,nan
1747255193.6661325,907,nan
1747255193.9177682,908,nan
1747255194.4135218,910,nan
1747255194.6600397,911,nan
1747255195.4016135,914,nan
1747255196.3963223,918,nan
1747255196.6471128,919,nan
1747255197.153156,921,nan
1747255197.6486297,923,nan
1747255198.659462,927,nan
1747255198.9190118,928,nan
1747255199.1720457,929,nan
1747255199.4214687,930,nan
1747255199.6718194,931,nan
1747255199.918363,932,nan
1747255200.1641762,933,nan
1747255200.6607034,935,nan
1747255201.6503165,939,nan
1747255202.1469717,941,nan
1747255202.3928194,942,nan
1747255203.1310663,945,nan
1747255204.1322913,949,nan
1747255204.8783765,952,nan
1747255205.394044,954,nan
1747255205.6446133,955,nan
1747255205.8933718,956,nan
1747255206.8851256,960,nan
1747255207.370509,962,nan
1747255207.6165159,963,nan
1747255207.8608737,964,nan
1747255208.1035764,965,nan
1747255208.5880368,967,nan
1747255208.8362775,968,nan
1747255209.567256,971,nan
1747255210.7825055,976,nan
1747255211.2776535,978,nan
1747255211.52071,979,nan
1747255212.0295775,981,nan
1747255212.2763138,982,nan
1747255213.2586002,986,nan
1747255213.759862,988,nan
1747255214.0132093,989,nan
1747255214.2658632,990,nan
1747255214.7699015,992,nan
1747255215.309092,994,nan
1747255215.5644116,995,nan
1747255215.8198721,996,nan
1747255216.350464,998,nan
1747255216.604449,999,nan
1747255217.1056936,1001,nan
1747255217.3596256,1002,nan
1747255217.6106975,1003,nan
1747255217.8675942,1004,nan
1747255218.1214077,1005,nan
1747255218.3784604,1006,nan
1747255219.67251,1011,nan
1747255220.1843174,1013,nan
1747255220.6950731,1015,nan
1747255220.9482095,1016,nan
1747255221.198787,1017,nan
1747255222.4620788,1022,nan
1747255223.4571297,1026,nan
1747255223.949992,1028,nan
1747255224.1984963,1029,nan
1747255225.6832874,1035,nan
1747255225.9291165,1036,nan
1747255226.1777735,1037,nan
1747255226.4252899,1038,nan
1747255226.675912,1039,nan
1747255227.6655648,1043,nan
1747255228.1602514,1045,nan
1747255228.412394,1046,nan
1747255229.9069123,1052,nan
1747255230.1559267,1053,nan
1747255230.8988047,1056,nan
1747255231.3913963,1058,nan
1747255231.6378183,1059,nan
1747255231.884285,1060,nan
1747255232.3761752,1062,nan
1747255233.116654,1065,nan
1747255233.3630724,1066,nan
1747255233.6155655,1067,nan
1747255234.1143155,1069,nan
1747255234.3620496,1070,nan
1747255234.6122105,1071,nan
1747255234.8640192,1072,nan
1747255235.1187892,1073,nan
1747255235.364729,1074,nan
1747255236.117315,1077,nan
1747255236.3706248,1078,nan
1747255236.882307,1080,nan
1747255237.146878,1081,nan
1747255237.4060931,1082,nan
1747255238.1713495,1085,nan
1747255238.4227855,1086,nan
1747255238.670293,1087,nan
1747255239.6801407,1091,nan
1747255239.9319472,1092,nan
1747255240.183087,1093,nan
1747255241.4232192,1098,nan
1747255241.930731,1100,nan
1747255242.4391434,1102,nan
1747255242.702446,1103,nan
1747255242.960892,1104,nan
1747255243.7188442,1107,nan
1747255243.9692378,1108,nan
1747255244.226452,1109,nan
1747255244.4758544,1110,nan
1747255244.7226539,1111,nan
1747255244.9769447,1112,nan
1747255245.2259772,1113,nan
1747255245.4730093,1114,nan
1747255245.968899,1116,nan
1747255246.7259092,1119,nan
1747255247.2199087,1121,nan
1747255247.465612,1122,nan
1747255248.2097306,1125,nan
1747255248.456394,1126,nan
1747255248.9528344,1128,nan
1747255249.1998672,1129,nan
1747255249.4485612,1130,nan
1747255249.7023277,1131,nan
1747255249.9545257,1132,nan
1747255250.4657605,1134,nan
1747255250.7176359,1135,nan
1747255250.9703424,1136,nan
1747255251.7213154,1139,nan
1747255252.483239,1142,nan
1747255253.250409,1145,nan
1747255253.50806,1146,nan
1747255254.0027242,1148,nan
1747255254.254413,1149,nan
1747255254.504426,1150,nan
1747255254.7616465,1151,nan
1747255255.0162387,1152,nan
1747255255.275395,1153,nan
1747255255.778278,1155,nan
1747255257.0127187,1160,nan
1747255257.5106819,1162,nan
1747255258.0066438,1164,nan
1747255258.4969182,1166,nan
1747255258.7428808,1167,nan
1747255260.232834,1173,nan
1747255260.4793427,1174,nan
1747255260.970883,1176,nan
1747255261.217978,1177,nan
1747255261.4646735,1178,nan
1747255262.4650283,1182,nan
1747255262.969092,1184,nan
1747255263.46962,1186,nan
1747255263.9666247,1188,nan
1747255264.2154737,1189,nan
1747255264.4665172,1190,nan
1747255265.2032611,1193,nan
1747255265.4448526,1194,nan
1747255265.6871154,1195,nan
1747255266.1758034,1197,nan
1747255266.418643,1198,nan
1747255267.154125,1201,nan
1747255267.397831,1202,nan
1747255268.1336665,1205,nan
1747255268.3799205,1206,nan
1747255268.6260872,1207,nan
1747255269.1187458,1209,nan
1747255270.1032877,1213,nan
1747255270.3477433,1214,nan
1747255270.5981684,1215,nan
1747255271.0863094,1217,nan
1747255271.3297632,1218,nan
1747255272.561044,1223,nan
1747255273.0580204,1225,nan
1747255273.8036551,1228,nan
1747255274.0559397,1229,nan
1747255274.840373,1232,nan
1747255275.087622,1233,nan
1747255276.3223484,1238,nan
1747255276.8174546,1240,nan
1747255277.0640862,1241,nan
1747255277.3112395,1242,nan
1747255277.5571132,1243,nan
1747255277.81073,1244,nan
1747255278.063792,1245,nan
1747255278.316717,1246,nan
1747255279.0801768,1249,nan
1747255279.332603,1250,nan
1747255279.5973582,1251,nan
1747255279.8458638,1252,nan
1747255280.3399081,1254,nan
1747255280.8550515,1256,nan
1747255281.1026952,1257,nan
1747255281.8516831,1260,nan
1747255282.107772,1261,nan
1747255282.8667889,1264,nan
1747255283.6163018,1267,nan
1747255284.6115644,1271,nan
1747255285.8497334,1276,nan
1747255286.097473,1277,nan
1747255286.3443563,1278,nan
1747255287.3387682,1282,nan
1747255288.0842848,1285,nan
1747255289.3350267,1290,nan
1747255290.0983386,1293,nan
1747255290.8454251,1296,nan
1747255291.3470607,1298,nan
1747255291.6006653,1299,nan
1747255292.366,1302,nan
1747255293.3673913,1306,nan
1747255294.3720553,1310,nan
1747255295.39111,1314,nan
1747255295.6508808,1315,nan
1747255296.934492,1320,nan
1747255297.4266276,1322,nan
1747255297.682919,1323,nan
1747255298.1741083,1325,nan
1747255298.423682,1326,nan
1747255298.9116116,1328,nan
1747255300.6485324,1335,nan
1747255302.8624723,1344,nan
1747255303.110669,1345,nan
1747255303.622431,1347,nan
1747255303.8692298,1348,nan
1747255304.627462,1351,nan
1747255304.8762705,1352,nan
1747255305.3729537,1354,nan
1747255306.3675628,1358,nan
1747255306.8686452,1360,nan
1747255307.8673759,1364,nan
1747255308.114773,1365,nan
1747255308.3712215,1366,nan
1747255308.6211975,1367,nan
1747255308.8717742,1368,nan
1747255309.854886,1372,nan
1747255310.103847,1373,nan
1747255310.6105464,1375,nan
1747255310.8552349,1376,nan
1747255311.8310268,1380,nan
1747255313.0693336,1385,nan
1747255313.3137085,1386,nan
1747255314.3099334,1390,nan
1747255315.0778952,1393,nan
1747255315.8439112,1396,nan
1747255316.0982044,1397,nan
1747255316.6076064,1399,nan
1747255316.8696885,1400,nan
1747255317.642292,1403,nan
1747255318.1537004,1405,nan
1747255320.1660967,1413,nan
1747255320.9241393,1416,nan
1747255321.1692848,1417,nan
1747255321.6638908,1419,nan
1747255322.1588516,1421,nan
1747255322.4027636,1422,nan
1747255324.5900886,1431,nan
1747255324.8419507,1432,nan
1747255325.8132007,1436,nan
1747255326.3155239,1438,nan
1747255326.5702505,1439,nan
1747255326.8188424,1440,nan
1747255327.0759113,1441,nan
1747255327.8416219,1444,nan
1747255328.3421395,1446,nan
1747255328.5887876,1447,nan
1747255328.834628,1448,nan
1747255329.0835617,1449,nan
1747255329.330895,1450,nan
1747255329.5808089,1451,nan
1747255329.8319316,1452,nan
1747255330.3335483,1454,nan
1747255330.5866275,1455,nan
1747255330.8325176,1456,nan
1747255331.0791273,1457,nan
1747255331.326662,1458,nan
1747255331.572694,1459,nan
1747255331.8187103,1460,nan
1747255332.0638363,1461,nan
1747255332.5652018,1463,nan
1747255334.38917,1470,nan
1747255335.150393,1473,nan
1747255335.4108045,1474,nan
1747255335.9188445,1476,nan
1747255336.172191,1477,nan
1747255337.189037,1481,nan
1747255337.442086,1482,nan
1747255337.6937232,1483,nan
1747255338.690326,1487,nan
1747255338.9388745,1488,nan
1747255339.1899405,1489,nan
1747255339.4404852,1490,nan
1747255339.691893,1491,nan
1747255340.2069554,1493,nan
1747255340.4654539,1494,nan
1747255341.4777102,1498,nan
1747255341.729134,1499,nan
1747255341.983509,1500,nan
1747255342.4972374,1502,nan
1747255343.248905,1505,nan
1747255344.2410889,1509,nan
1747255344.4963834,1510,nan
1747255344.7462292,1511,nan
1747255345.244934,1513,nan
1747255345.7486157,1515,nan
1747255345.9957016,1516,nan
1747255347.775794,1523,nan
1747255348.5533915,1526,nan
1747255349.0675507,1528,nan
1747255350.6094244,1534,nan
1747255351.344029,1537,nan
1747255351.5918117,1538,nan
1747255352.3320107,1541,nan
1747255353.3163307,1545,nan
1747255353.8091884,1547,nan
1747255354.0566192,1548,nan
1747255354.798346,1551,nan
1747255355.0453665,1552,nan
1747255355.2895944,1553,nan
1747255355.7804992,1555,nan
1747255356.2837322,1557,nan
1747255357.5569556,1562,nan
1747255358.0609283,1564,nan
1747255358.3101676,1565,nan
1747255358.5610807,1566,nan
1747255359.0681093,1568,nan
1747255359.5748603,1570,nan
1747255359.8259904,1571,nan
1747255360.082116,1572,nan
1747255360.33762,1573,nan
1747255361.094268,1576,nan
1747255361.5916922,1578,nan
1747255361.841132,1579,nan
1747255362.0959377,1580,nan
1747255362.347336,1581,nan
1747255362.5995796,1582,nan
1747255363.348167,1585,nan
1747255364.5925462,1590,nan
1747255365.8308609,1595,nan
1747255366.074709,1596,nan
1747255366.3192089,1597,nan
1747255367.294268,1601,nan
1747255367.539895,1602,nan
1747255367.7845685,1603,nan
1747255369.4979768,1610,nan
1747255369.741509,1611,nan
1747255370.235294,1613,nan
1747255370.4815466,1614,nan
1747255370.9683807,1616,nan
1747255371.9550629,1620,nan
1747255372.4429495,1622,nan
1747255372.9331195,1624,nan
1747255373.4225137,1626,nan
1747255373.670239,1627,nan
1747255374.6862297,1631,nan
1747255375.6987836,1635,nan
1747255375.9484096,1636,nan
1747255376.197645,1637,nan
1747255376.445123,1638,nan
1747255376.9453027,1640,nan
1747255377.198687,1641,nan
1747255378.4654832,1646,nan
1747255378.7167253,1647,nan
1747255379.2154133,1649,nan
1747255379.71447,1651,nan
1747255379.9610436,1652,nan
1747255380.2093534,1653,nan
1747255380.455094,1654,nan
1747255380.9487188,1656,nan
1747255381.4430366,1658,nan
1747255382.427243,1662,nan
1747255382.9203436,1664,nan
1747255383.4198446,1666,nan
1747255384.1553414,1669,nan
1747255384.3987591,1670,nan
1747255385.392934,1674,nan
1747255386.1417994,1677,nan
1747255386.650118,1679,nan
1747255386.8949687,1680,nan
1747255387.140452,1681,nan
1747255387.3914542,1682,nan
1747255388.1294174,1685,nan
1747255388.3781667,1686,nan
1747255388.6317291,1687,nan
1747255388.8822029,1688,nan
1747255389.1306233,1689,nan
1747255389.3781955,1690,nan
1747255390.122272,1693,nan
1747255390.3704221,1694,nan
1747255390.6160376,1695,nan
1747255391.1095917,1697,nan
1747255391.3550787,1698,nan
1747255391.6001723,1699,nan
1747255391.8454638,1700,nan
1747255392.339487,1702,nan
1747255392.8296778,1704,nan
1747255393.566126,1707,nan
1747255394.0612218,1709,nan
1747255394.311365,1710,nan
1747255394.5581064,1711,nan
1747255394.8051434,1712,nan
1747255396.305298,1718,nan
1747255396.5578752,1719,nan
1747255397.30883,1722,nan
1747255397.5557184,1723,nan
1747255397.8030956,1724,nan
1747255398.0471308,1725,nan
1747255399.2807992,1730,nan
1747255401.2516887,1738,nan
1747255401.4974985,1739,nan
1747255401.7435632,1740,nan
1747255402.4882689,1743,nan
1747255402.9815269,1745,nan
1747255403.7291512,1748,nan
1747255403.9817858,1749,nan
1747255404.2357576,1750,nan
1747255404.4857543,1751,nan
1747255404.984525,1753,nan
1747255405.2362142,1754,nan
1747255405.9818301,1757,nan
1747255407.222318,1762,nan
1747255407.4688668,1763,nan
1747255407.9665365,1765,nan
1747255408.2126179,1766,nan
1747255408.7040367,1768,nan
1747255410.4443998,1775,nan
1747255410.7000813,1776,nan
1747255410.9597158,1777,nan
1747255411.7197096,1780,nan
1747255411.9731793,1781,nan
1747255412.721811,1784,nan
1747255412.9684696,1785,nan
1747255413.2157018,1786,nan
1747255413.4643855,1787,nan
1747255413.9606948,1789,nan
1747255414.2072144,1790,nan
1747255414.703977,1792,nan
1747255415.1998816,1794,nan
1747255415.6995647,1796,nan
1747255415.9475522,1797,nan
1747255416.7267506,1800,nan
1747255417.2310228,1802,nan
1747255417.4794002,1803,nan
1747255417.7261822,1804,nan
1747255418.7222443,1808,nan
1747255419.2175577,1810,nan
1747255420.2273822,1814,nan
1747255420.727293,1816,nan
1747255421.2268813,1818,nan
1747255421.476728,1819,nan
1747255422.4740255,1823,nan
1747255423.2352095,1826,nan
1747255423.489693,1827,nan
1747255423.9861133,1829,nan
1747255424.234011,1830,nan
1747255424.7279258,1832,nan
1747255424.9835334,1833,nan
1747255425.2355983,1834,nan
1747255425.7457614,1836,nan
1747255426.0015771,1837,nan
1747255426.2617574,1838,nan
1747255427.746148,1844,nan
1747255427.9955876,1845,nan
1747255428.2395282,1846,nan
1747255428.490637,1847,nan
1747255428.7393024,1848,nan
1747255429.488848,1851,nan
1747255429.989241,1853,nan
1747255430.7343907,1856,nan
1747255431.726448,1860,nan
1747255432.7256916,1864,nan
1747255432.9745955,1865,nan
1747255433.2219903,1866,nan
1747255433.467232,1867,nan
1747255434.4642222,1871,nan
1747255434.7164493,1872,nan
1747255434.9735374,1873,nan
1747255435.227127,1874,nan
1747255435.4763544,1875,nan
1747255435.980117,1877,nan
1747255436.4743278,1879,nan
1747255436.7264986,1880,nan
1747255437.4750526,1883,nan
1747255437.7203348,1884,nan
1747255438.2062912,1886,nan
1747255438.6920853,1888,nan
1747255439.1759264,1890,nan
1747255439.4194586,1891,nan
1747255440.3958051,1895,nan
1747255441.3878064,1899,nan
1747255441.8779614,1901,nan
1747255442.1219242,1902,nan
1747255443.0995374,1906,nan
1747255443.5869744,1908,nan
1747255443.8371556,1909,nan
1747255444.0891356,1910,nan
1747255444.8421013,1913,nan
1747255445.597147,1916,nan
1747255446.0989072,1918,nan
1747255447.618232,1924,nan
1747255447.866576,1925,nan
1747255448.1175015,1926,nan
1747255448.615745,1928,nan
1747255448.8653867,1929,nan
1747255449.6144075,1932,nan
1747255450.3592315,1935,nan
1747255450.6060667,1936,nan
1747255451.3634634,1939,nan
1747255451.6192868,1940,nan
1747255451.8668225,1941,nan
1747255452.114292,1942,nan
1747255452.859572,1945,nan
1747255453.3581798,1947,nan
1747255454.100121,1950,nan
1747255454.3464394,1951,nan
1747255454.850597,1953,nan
1747255455.5953283,1956,nan
1747255456.5851197,1960,nan
1747255456.8423417,1961,nan
1747255457.108351,1962,nan
1747255457.364031,1963,nan
1747255457.6261687,1964,nan
1747255458.1369383,1966,nan
1747255458.392811,1967,nan
1747255458.640893,1968,nan
1747255458.8891773,1969,nan
1747255460.376068,1975,nan
1747255460.8802538,1977,nan
1747255461.1260982,1978,nan
1747255461.372759,1979,nan
1747255461.6183126,1980,nan
1747255461.8656507,1981,nan
1747255462.1137726,1982,nan
1747255462.369285,1983,nan
1747255462.8689554,1985,nan
1747255463.3663108,1987,nan
1747255463.6255794,1988,nan
1747255463.87639,1989,nan
1747255464.3729928,1991,nan
1747255464.6195788,1992,nan
1747255464.8662617,1993,nan
1747255465.3596697,1995,nan
1747255466.3544807,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_58_917896-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254966.3693311,0,0.015312659554183483
1747254967.1244292,3,-0.06960136443376541
1747254967.3703308,4,-0.03893696889281273
1747254968.842217,10,0.04826757684350014
1747254969.0869846,11,-0.009599125012755394
1747254969.8390648,14,-0.14139902591705322
1747254970.0866437,15,0.1400936096906662
1747254970.8421047,18,-0.04938860610127449
1747254971.0971098,19,-0.04943831264972687
1747254971.344027,20,-0.06589409708976746
1747254971.841634,22,0.01908714510500431
1747254972.087967,23,2.372001886367798
1747254972.8429348,26,-0.03244743123650551
1747254973.0928392,27,0.09225676953792572
1747254974.5798564,33,0.3677724599838257
1747254975.3270597,36,2.218518018722534
1747254975.5772653,37,0.07560782134532928
1747254975.8270476,38,0.06191996857523918
1747254976.0731568,39,0.2945546805858612
1747254976.3190238,40,0.3100774884223938
1747254978.1056147,47,1.1792978048324585
1747254978.3585682,48,0.30993300676345825
1747254978.6167073,49,0.1443006843328476
1747254979.1146,51,1.2912788391113281
1747254979.3596065,52,1.3905583620071411
1747254979.8468058,54,2.558997392654419
1747254980.582043,57,0.36828815937042236
1747254981.3151326,60,0.5096506476402283
1747254981.5648844,61,1.639531135559082
1747254981.8201315,62,1.3828431367874146
1747254982.0740845,63,0.49150097370147705
1747254982.5739553,65,1.156534194946289
1747254982.8389983,66,1.9539637565612793
1747254983.0963407,67,2.0146255493164062
1747254983.343292,68,0.6797552704811096
1747254983.8518722,70,1.420678734779358
1747254984.1054034,71,0.7929784655570984
1747254985.60287,77,0.7589254975318909
1747254986.09534,79,2.153669834136963
1747254986.344491,80,3.390911340713501
1747254986.8386602,82,0.18360376358032227
1747254987.0852041,83,0.45728161931037903
1747254987.579236,85,0.565332293510437
1747254988.5746415,89,1.413756251335144
1747254988.8226545,90,0.5891749262809753
1747254990.119624,95,2.2868614196777344
1747254991.140694,99,0.5657939314842224
1747254991.403646,100,0.8076719641685486
1747254992.160447,103,0.7577326893806458
1747254992.9201286,106,2.3037571907043457
1747254993.1894326,107,1.4241355657577515
1747254993.6980836,109,1.3252193927764893
1747254994.9475093,114,1.8521158695220947
1747254995.4426847,116,0.8401525616645813
1747254996.7087727,121,1.0399268865585327
1747254997.7028368,125,1.9169764518737793
1747254997.9500036,126,0.8762915730476379
1747254998.442928,128,1.3119667768478394
1747254998.9341505,130,0.9664387702941895
1747254999.1838236,131,1.5269932746887207
1747254999.427532,132,1.5681513547897339
1747255000.4236329,136,0.4056517779827118
1747255000.6731133,137,0.9828816652297974
1747255002.150201,143,0.36033713817596436
1747255002.3952281,144,0.8094863295555115
1747255002.8907332,146,0.6154803037643433
1747255003.145187,147,0.8994917869567871
1747255003.9412303,150,1.1847373247146606
1747255005.712018,157,0.5870257616043091
1747255006.2123747,159,1.3428386449813843
1747255006.4626849,160,1.9062124490737915
1747255006.9665043,162,0.7136538028717041
1747255007.4678693,164,0.7099733948707581
1747255007.9679086,166,0.3241693675518036
1747255008.9716296,170,1.7598776817321777
1747255009.2210746,171,1.7993286848068237
1747255009.4710097,172,0.761465311050415
1747255010.2256036,175,1.0217368602752686
1747255010.469304,176,0.9515058398246765
1747255010.7139719,177,0.9455198645591736
1747255010.957804,178,0.8428840041160583
1747255011.444152,180,0.9383091926574707
1747255011.6936505,181,1.262076497077942
1747255012.4349573,184,1.7129786014556885
1747255012.6815922,185,0.8196166753768921
1747255012.928592,186,0.5015032887458801
1747255013.6856828,189,1.1461421251296997
1747255013.9376264,190,2.008291721343994
1747255014.1890576,191,1.9319616556167603
1747255014.4339328,192,5.693886756896973
1747255015.1766617,195,0.9620431065559387
1747255016.1782417,199,0.6778621673583984
1747255016.4313066,200,1.820404052734375
1747255016.9215355,202,0.7179471254348755
1747255017.166379,203,0.6543082594871521
1747255017.411299,204,0.643246054649353
1747255017.660484,205,0.7402933835983276
1747255018.1493268,207,2.9256956577301025
1747255018.6434968,209,0.8519920110702515
1747255019.127921,211,0.8847529888153076
1747255019.614649,213,0.5691018104553223
1747255020.103716,215,2.0715458393096924
1747255020.3469126,216,1.4636826515197754
1747255020.833612,218,0.9295393824577332
1747255021.09275,219,0.9079398512840271
1747255021.341965,220,1.0245519876480103
1747255021.5928562,221,0.894446849822998
1747255021.84699,222,0.615101158618927
1747255022.3436277,224,1.1647809743881226
1747255022.592198,225,1.8316706418991089
1747255023.6005604,229,1.2028144598007202
1747255025.097606,235,1.0410034656524658
1747255025.5966065,237,1.4663124084472656
1747255025.8465564,238,1.0333462953567505
1747255026.0947263,239,1.2409354448318481
1747255026.5976715,241,0.9107989072799683
1747255026.8467042,242,1.1691323518753052
1747255027.3644218,244,1.4287385940551758
1747255027.629791,245,2.166196823120117
1747255027.8931868,246,2.1270358562469482
1747255028.145979,247,1.0527300834655762
1747255029.417917,252,0.8026133179664612
1747255029.6782482,253,0.7410560846328735
1747255029.9325292,254,1.0752489566802979
1747255030.6807883,257,1.8516159057617188
1747255030.929901,258,0.8162235617637634
1747255031.1787276,259,0.3564595878124237
1747255031.4312496,260,0.7107942700386047
1747255031.9350905,262,1.0355960130691528
1747255034.0041826,270,1.6001735925674438
1747255034.2829065,271,0.8273797631263733
1747255035.056821,274,0.6848922967910767
1747255035.311736,275,2.14015531539917
1747255035.5692677,276,0.8736022114753723
1747255036.080419,278,1.037260890007019
1747255036.5911555,280,1.2189624309539795
1747255037.1062894,282,0.43975159525871277
1747255037.3634884,283,0.4463818669319153
1747255037.8658903,285,0.45898380875587463
1747255038.3697312,287,1.9217766523361206
1747255038.6224704,288,2.817636251449585
1747255039.1213388,290,1.0657292604446411
1747255040.3676546,295,0.9272699952125549
1747255040.6107166,296,0.597080409526825
1747255040.854218,297,0.5547096133232117
1747255041.0960164,298,0.6594424247741699
1747255042.5611694,304,1.6854655742645264
1747255043.0504704,306,0.9869043231010437
1747255043.5717568,308,0.8488788604736328
1747255043.8279092,309,1.5885041952133179
1747255044.599535,312,1.1961725950241089
1747255044.856542,313,1.0617704391479492
1747255045.6312847,316,1.0452313423156738
1747255046.127243,318,2.2806382179260254
1747255046.3734558,319,1.213097095489502
1747255047.1256099,322,0.8044124245643616
1747255047.6330864,324,0.7058553099632263
1747255048.881037,329,0.816202700138092
1747255049.1352293,330,0.696289598941803
1747255049.3839064,331,1.0154911279678345
1747255049.6304865,332,0.9206741452217102
1747255050.876005,337,1.4903846979141235
1747255051.12406,338,1.062146782875061
1747255051.6344943,340,0.9415550231933594
1747255052.3950338,343,0.9519394636154175
1747255052.6506352,344,1.1706395149230957
1747255052.9047947,345,0.5784276127815247
1747255053.1554115,346,1.2997065782546997
1747255053.6529698,348,2.00805926322937
1747255054.1477797,350,2.068218469619751
1747255054.6474268,352,1.0511001348495483
1747255054.8953197,353,1.043179988861084
1747255055.1431885,354,0.39269641041755676
1747255056.141608,358,3.8655142784118652
1747255056.64187,360,1.0020886659622192
1747255057.1515167,362,0.8673883676528931
1747255057.410055,363,0.5308330059051514
1747255057.6736689,364,0.6546598076820374
1747255057.9206626,365,1.7857180833816528
1747255058.1751626,366,1.289304256439209
1747255058.4208772,367,0.5775548219680786
1747255058.6681252,368,0.825160026550293
1747255060.1553056,374,0.7209246158599854
1747255060.895135,377,1.0730445384979248
1747255061.1412628,378,0.938659131526947
1747255062.9152064,385,2.0002589225769043
1747255063.174641,386,1.10955011844635
1747255064.2113519,390,1.0062037706375122
1747255064.4663508,391,0.8557778000831604
1747255064.7214425,392,0.7012649178504944
1747255064.9700656,393,0.8306438326835632
1747255065.2194598,394,1.1927236318588257
1747255065.4672797,395,1.028975009918213
1747255065.7160983,396,1.4157825708389282
1747255065.9628875,397,0.9245128035545349
1747255066.2098596,398,1.1513921022415161
1747255066.4565043,399,1.016983151435852
1747255066.9532638,401,1.2711989879608154
1747255067.2031422,402,1.0022631883621216
1747255067.7077878,404,1.0185580253601074
1747255068.7009344,408,0.9498794078826904
1747255068.9478812,409,0.7353421449661255
1747255069.691338,412,0.9022670388221741
1747255069.940064,413,1.334028959274292
1747255070.18717,414,1.4131463766098022
1747255070.4418628,415,1.2452478408813477
1747255071.2060592,418,0.5270882248878479
1747255071.9584546,421,1.1265419721603394
1747255072.2056825,422,1.780317783355713
1747255072.9684553,425,0.9927387833595276
1747255073.2211215,426,1.5483031272888184
1747255074.2460532,430,0.7034714818000793
1747255074.4984472,431,0.776440441608429
1747255075.2599034,434,1.5031065940856934
1747255075.5140145,435,0.670271635055542
1747255075.7670317,436,1.3463457822799683
1747255076.0226972,437,0.8619619011878967
1747255076.2830207,438,1.6458426713943481
1747255076.5467489,439,1.0919629335403442
1747255076.8038325,440,1.009194254875183
1747255077.0563884,441,1.0430909395217896
1747255077.5637708,443,1.4861440658569336
1747255077.8198802,444,1.2546889781951904
1747255078.074706,445,0.9180527925491333
1747255078.3360715,446,0.8328317403793335
1747255079.3518097,450,1.2406575679779053
1747255079.5989594,451,1.5988330841064453
1747255079.8507013,452,0.9597551226615906
1747255080.0990477,453,0.8195289969444275
1747255080.3488297,454,1.767210602760315
1747255080.853698,456,0.9365035891532898
1747255081.3487298,458,1.7534685134887695
1747255081.8476057,460,1.870030164718628
1747255082.0939968,461,0.5942238569259644
1747255082.8361611,464,0.8307648301124573
1747255083.0904055,465,1.745298147201538
1747255083.3370576,466,0.8517292737960815
1747255083.8320324,468,0.861316978931427
1747255084.32468,470,0.4121795892715454
1747255085.3254783,474,1.516265869140625
1747255085.5739868,475,1.3762027025222778
1747255086.3513644,478,1.1120765209197998
1747255086.6106853,479,1.7269262075424194
1747255086.8814387,480,1.4396344423294067
1747255087.1391833,481,1.1576858758926392
1747255087.392096,482,1.2880231142044067
1747255087.6389616,483,1.1216689348220825
1747255087.888639,484,1.6885459423065186
1747255088.4088242,486,1.9949064254760742
1747255088.6632438,487,1.1974289417266846
1747255088.9160628,488,1.1032747030258179
1747255089.1663814,489,2.301771640777588
1747255089.6627483,491,1.6172842979431152
1747255090.415746,494,1.9286043643951416
1747255091.4022233,498,2.1948044300079346
1747255092.1438503,501,4.229475498199463
1747255092.3902564,502,2.0291504859924316
1747255092.6386902,503,1.9768105745315552
1747255093.380492,506,1.3030402660369873
1747255093.8856435,508,1.4825760126113892
1747255094.1306493,509,1.0079740285873413
1747255094.3740828,510,1.1471917629241943
1747255094.6165857,511,1.7632664442062378
1747255094.8601844,512,1.4813529253005981
1747255095.1055906,513,1.5014444589614868
1747255095.3520617,514,1.890026330947876
1747255096.1165812,517,1.0213905572891235
1747255096.3721383,518,1.7716819047927856
1747255096.6261852,519,1.3742684125900269
1747255096.8804817,520,1.575541377067566
1747255097.6646335,523,0.9777248501777649
1747255099.482846,530,2.7472493648529053
1747255100.2523408,533,2.0490968227386475
1747255100.506714,534,3.023468017578125
1747255101.0401673,536,1.0972820520401
1747255101.297107,537,0.9195120930671692
1747255101.5584047,538,1.3353157043457031
1747255101.819949,539,1.6877180337905884
1747255102.0914865,540,0.8706318736076355
1747255102.6170013,542,1.0789692401885986
1747255102.875139,543,0.9016101360321045
1747255103.1268904,544,1.3226580619812012
1747255103.656984,546,1.2086338996887207
1747255103.9196162,547,0.970240592956543
1747255104.7059574,550,1.2257411479949951
1747255105.2157578,552,1.0149509906768799
1747255105.7089422,554,1.6815129518508911
1747255105.957251,555,0.5977268815040588
1747255106.209828,556,1.0685781240463257
1747255107.7176478,562,0.7031871676445007
1747255107.9736369,563,1.9494637250900269
1747255108.2237148,564,2.7017195224761963
1747255109.2289112,568,2.9205164909362793
1747255109.9834094,571,0.555076003074646
1747255110.4790096,573,0.5937302708625793
1747255111.2221951,576,0.6404359340667725
1747255112.2254825,580,2.8626532554626465
1747255113.2184753,584,1.719571828842163
1747255113.4718325,585,1.385392427444458
1747255113.722502,586,1.5107828378677368
1747255114.2307472,588,1.417545199394226
1747255114.740661,590,1.414548635482788
1747255115.0003543,591,0.5981516242027283
1747255115.2586143,592,0.7658905982971191
1747255115.7654536,594,1.2781776189804077
1747255116.2583673,596,1.0080574750900269
1747255116.5022209,597,2.360570192337036
1747255116.751295,598,1.0207313299179077
1747255116.9944558,599,1.5314222574234009
1747255117.4845066,601,0.9029914736747742
1747255117.7296884,602,1.0172855854034424
1747255117.981654,603,1.2138938903808594
1747255118.475428,605,1.2828129529953003
1747255119.2194722,608,2.0501937866210938
1747255119.7144642,610,0.5894285440444946
1747255120.4470363,613,1.885665774345398
1747255120.6921787,614,1.2425593137741089
1747255121.1862466,616,1.8597010374069214
1747255121.6851523,618,1.5057424306869507
1747255122.187666,620,2.172329902648926
1747255122.6880233,622,1.160266637802124
1747255122.935142,623,1.9773240089416504
1747255123.684425,626,4.682069301605225
1747255124.1821113,628,2.470118522644043
1747255124.4275334,629,2.340009927749634
1747255125.4225972,633,1.7927751541137695
1747255125.9223309,635,0.5586144924163818
1747255126.4392433,637,1.1257070302963257
1747255127.1948488,640,2.2801408767700195
1747255127.4442918,641,1.1918593645095825
1747255127.699989,642,0.7839679718017578
1747255127.9569008,643,0.9962358474731445
1747255128.208619,644,1.6036583185195923
1747255128.457624,645,0.4601214826107025
1747255129.494861,649,0.8248099088668823
1747255129.9970324,651,1.1838064193725586
1747255130.2507424,652,1.4404137134552002
1747255130.5091681,653,1.699337124824524
1747255130.7634869,654,1.254823088645935
1747255131.0188577,655,1.3573284149169922
1747255131.7718823,658,1.82681405544281
1747255132.021845,659,1.8427058458328247
1747255132.2710843,660,1.409315586090088
1747255134.0430927,667,1.254662036895752
1747255134.790224,670,2.099935531616211
1747255136.0222676,675,2.047981023788452
1747255136.2677531,676,1.0900225639343262
1747255136.5138714,677,1.8018971681594849
1747255137.2602398,680,1.5649406909942627
1747255137.7523646,682,1.9202419519424438
1747255137.9990592,683,0.6168979406356812
1747255138.2478578,684,1.8219183683395386
1747255138.9972067,687,1.7751708030700684
1747255140.255276,692,1.8171230554580688
1747255140.756567,694,2.610837936401367
1747255141.0055375,695,0.6125011444091797
1747255141.25321,696,0.962780237197876
1747255141.5019698,697,2.5987906455993652
1747255142.0063741,699,1.390038013458252
1747255142.756927,702,2.587023973464966
1747255143.002458,703,1.556336760520935
1747255143.4902608,705,0.9880508184432983
1747255144.4648504,709,5.519634246826172
1747255144.7201815,710,2.4247918128967285
1747255145.2200723,712,0.5174430012702942
1747255145.95428,715,0.5372889637947083
1747255146.4399908,717,0.5109302401542664
1747255146.9320061,719,1.1053005456924438
1747255147.1822085,720,1.658070683479309
1747255147.4327383,721,2.319920539855957
1747255147.9459362,723,0.3397648334503174
1747255148.4318674,725,1.2175285816192627
1747255148.6751673,726,2.0003249645233154
1747255148.9275336,727,1.3473773002624512
1747255149.1758084,728,1.9880359172821045
1747255149.4205325,729,2.192545175552368
1747255149.9205418,731,1.1774709224700928
1747255150.1659412,732,1.6721107959747314
1747255150.4158146,733,1.8163217306137085
1747255151.6521544,738,1.7353832721710205
1747255151.9029212,739,2.1961467266082764
1747255152.1470995,740,1.0799232721328735
1747255152.6345634,742,4.164554595947266
1747255152.8780413,743,2.2531189918518066
1747255153.1213264,744,2.732121467590332
1747255153.3647203,745,3.593336820602417
1747255155.1245372,752,1.6371490955352783
1747255155.8686295,755,2.690258502960205
1747255156.1168592,756,2.1316046714782715
1747255156.6108742,758,1.3580334186553955
1747255157.860903,763,1.4176286458969116
1747255158.113995,764,1.4295668601989746
1747255158.360361,765,1.8052092790603638
1747255159.1225111,768,1.5059332847595215
1747255159.4515507,769,1.957168459892273
1747255160.224554,772,1.1435556411743164
1747255160.4776328,773,4.725244998931885
1747255160.984764,775,1.8426592350006104
1747255161.24308,776,3.070772171020508
1747255161.7517786,778,1.5558992624282837
1747255162.0000582,779,0.9211763143539429
1747255162.2520711,780,2.488668441772461
1747255162.5018582,781,2.539867877960205
1747255162.7500873,782,2.5772407054901123
1747255164.2390835,788,1.364361047744751
1747255164.4982495,789,1.3391517400741577
1747255164.9964197,791,1.1008230447769165
1747255165.4928403,793,3.0074265003204346
1747255165.9884324,795,1.443420171737671
1747255166.2368495,796,2.848003625869751
1747255166.981868,799,1.7350877523422241
1747255167.2301776,800,1.6931002140045166
1747255168.2100914,804,2.0001471042633057
1747255168.454725,805,2.0568716526031494
1747255168.699654,806,0.46017706394195557
1747255168.9551575,807,4.636260509490967
1747255169.6866946,810,5.46099328994751
1747255170.419718,813,1.0835201740264893
1747255171.6421165,818,2.441333055496216
1747255171.8932078,819,1.5128843784332275
1747255172.3892567,821,3.804295301437378
1747255172.6357327,822,2.5375192165374756
1747255172.8826725,823,2.1323626041412354
1747255173.3818655,825,3.7279512882232666
1747255173.627356,826,1.8500831127166748
1747255173.8744254,827,0.3736611306667328
1747255174.1227617,828,0.6335604190826416
1747255175.1026585,832,2.281301498413086
1747255175.3509917,833,2.2960638999938965
1747255175.8495128,835,2.597165822982788
1747255176.0985272,836,2.334160327911377
1747255176.3550072,837,1.7496652603149414
1747255176.8602304,839,2.863692283630371
1747255177.1102362,840,0.8968678116798401
1747255177.8621216,843,6.577252388000488
1747255178.355254,845,10.73739242553711
1747255179.5937693,850,nan
1747255179.8383596,851,nan
1747255180.577243,854,nan
1747255181.3181777,857,nan
1747255182.058864,860,nan
1747255182.5585425,862,nan
1747255183.2979364,865,nan
1747255183.5442696,866,nan
1747255184.5540133,870,nan
1747255184.8076534,871,nan
1747255187.3058047,881,nan
1747255187.7913127,883,nan
1747255188.0340679,884,nan
1747255188.2767713,885,nan
1747255188.5195253,886,nan
1747255189.006312,888,nan
1747255189.493623,890,nan
1747255189.9803736,892,nan
1747255190.7169015,895,nan
1747255191.217024,897,nan
1747255191.460927,898,nan
1747255192.1994762,901,nan
1747255192.442387,902,nan
1747255192.927271,904,nan
1747255193.4196963,906,nan
1747255193.666313,907,nan
1747255193.9180076,908,nan
1747255194.413696,910,nan
1747255194.660316,911,nan
1747255195.4017808,914,nan
1747255196.3965402,918,nan
1747255196.6472886,919,nan
1747255197.1533263,921,nan
1747255197.648854,923,nan
1747255198.659686,927,nan
1747255198.919291,928,nan
1747255199.1721866,929,nan
1747255199.4216752,930,nan
1747255199.6720161,931,nan
1747255199.9185991,932,nan
1747255200.1644003,933,nan
1747255200.6609004,935,nan
1747255201.6505206,939,nan
1747255202.1471298,941,nan
1747255202.3929667,942,nan
1747255203.1312351,945,nan
1747255204.1324449,949,nan
1747255204.8785295,952,nan
1747255205.394137,954,nan
1747255205.644777,955,nan
1747255205.893683,956,nan
1747255206.8852448,960,nan
1747255207.3706884,962,nan
1747255207.6166685,963,nan
1747255207.8610053,964,nan
1747255208.1037412,965,nan
1747255208.5881634,967,nan
1747255208.836416,968,nan
1747255209.5673807,971,nan
1747255210.7826664,976,nan
1747255211.2777832,978,nan
1747255211.52091,979,nan
1747255212.0299585,981,nan
1747255212.2764482,982,nan
1747255213.258692,986,nan
1747255213.7600105,988,nan
1747255214.0135891,989,nan
1747255214.2660124,990,nan
1747255214.770073,992,nan
1747255215.3093197,994,nan
1747255215.5646207,995,nan
1747255215.8200672,996,nan
1747255216.3506448,998,nan
1747255216.6046753,999,nan
1747255217.1058617,1001,nan
1747255217.3598506,1002,nan
1747255217.6109307,1003,nan
1747255217.8677647,1004,nan
1747255218.1215851,1005,nan
1747255218.3786705,1006,nan
1747255219.672722,1011,nan
1747255220.184552,1013,nan
1747255220.6952426,1015,nan
1747255220.9483893,1016,nan
1747255221.1990092,1017,nan
1747255222.4622767,1022,nan
1747255223.4573154,1026,nan
1747255223.9501438,1028,nan
1747255224.1986473,1029,nan
1747255225.6834865,1035,nan
1747255225.929309,1036,nan
1747255226.1779776,1037,nan
1747255226.4255326,1038,nan
1747255226.6760526,1039,nan
1747255227.665737,1043,nan
1747255228.1604261,1045,nan
1747255228.412614,1046,nan
1747255229.9071698,1052,nan
1747255230.1560771,1053,nan
1747255230.8989737,1056,nan
1747255231.39153,1058,nan
1747255231.6381187,1059,nan
1747255231.8845453,1060,nan
1747255232.3764226,1062,nan
1747255233.1168835,1065,nan
1747255233.3632786,1066,nan
1747255233.6157398,1067,nan
1747255234.1145113,1069,nan
1747255234.362188,1070,nan
1747255234.6123698,1071,nan
1747255234.864189,1072,nan
1747255235.1189594,1073,nan
1747255235.3649285,1074,nan
1747255236.1179457,1077,nan
1747255236.370789,1078,nan
1747255236.882462,1080,nan
1747255237.1470857,1081,nan
1747255237.4064183,1082,nan
1747255238.1715586,1085,nan
1747255238.4230678,1086,nan
1747255238.6705196,1087,nan
1747255239.6803026,1091,nan
1747255239.9321496,1092,nan
1747255240.1832337,1093,nan
1747255241.4233756,1098,nan
1747255241.9309094,1100,nan
1747255242.4392688,1102,nan
1747255242.7025795,1103,nan
1747255242.961167,1104,nan
1747255243.7189548,1107,nan
1747255243.9693632,1108,nan
1747255244.2270374,1109,nan
1747255244.475976,1110,nan
1747255244.7227817,1111,nan
1747255244.9771326,1112,nan
1747255245.226195,1113,nan
1747255245.4732385,1114,nan
1747255245.969068,1116,nan
1747255246.7260735,1119,nan
1747255247.2202294,1121,nan
1747255247.4657743,1122,nan
1747255248.2099054,1125,nan
1747255248.4565458,1126,nan
1747255248.9529905,1128,nan
1747255249.2000947,1129,nan
1747255249.4488604,1130,nan
1747255249.7025156,1131,nan
1747255249.9547553,1132,nan
1747255250.4659197,1134,nan
1747255250.7178662,1135,nan
1747255250.9704974,1136,nan
1747255251.721518,1139,nan
1747255252.4833918,1142,nan
1747255253.2506084,1145,nan
1747255253.5082045,1146,nan
1747255254.0029104,1148,nan
1747255254.2546804,1149,nan
1747255254.5047445,1150,nan
1747255254.7617822,1151,nan
1747255255.0165014,1152,nan
1747255255.2755458,1153,nan
1747255255.778465,1155,nan
1747255257.0129852,1160,nan
1747255257.5109415,1162,nan
1747255258.0068057,1164,nan
1747255258.4970832,1166,nan
1747255258.7430599,1167,nan
1747255260.232981,1173,nan
1747255260.4794755,1174,nan
1747255260.9710877,1176,nan
1747255261.2181246,1177,nan
1747255261.46483,1178,nan
1747255262.465274,1182,nan
1747255262.969315,1184,nan
1747255263.469832,1186,nan
1747255263.9667695,1188,nan
1747255264.2156975,1189,nan
1747255264.4666967,1190,nan
1747255265.203411,1193,nan
1747255265.4449744,1194,nan
1747255265.6872451,1195,nan
1747255266.1759346,1197,nan
1747255266.4187999,1198,nan
1747255267.1542664,1201,nan
1747255267.3980024,1202,nan
1747255268.1338563,1205,nan
1747255268.3800802,1206,nan
1747255268.6262388,1207,nan
1747255269.1189091,1209,nan
1747255270.1034658,1213,nan
1747255270.3479993,1214,nan
1747255270.5982943,1215,nan
1747255271.0864477,1217,nan
1747255271.3298914,1218,nan
1747255272.5611694,1223,nan
1747255273.0581608,1225,nan
1747255273.803876,1228,nan
1747255274.0561357,1229,nan
1747255274.840586,1232,nan
1747255275.0878243,1233,nan
1747255276.3225741,1238,nan
1747255276.8176675,1240,nan
1747255277.064269,1241,nan
1747255277.3114352,1242,nan
1747255277.5573814,1243,nan
1747255277.8109803,1244,nan
1747255278.0639884,1245,nan
1747255278.3169687,1246,nan
1747255279.080387,1249,nan
1747255279.3328114,1250,nan
1747255279.597849,1251,nan
1747255279.8460057,1252,nan
1747255280.3400717,1254,nan
1747255280.8551488,1256,nan
1747255281.102881,1257,nan
1747255281.8518486,1260,nan
1747255282.1079774,1261,nan
1747255282.8669422,1264,nan
1747255283.6164622,1267,nan
1747255284.6117806,1271,nan
1747255285.8499033,1276,nan
1747255286.0976968,1277,nan
1747255286.3445883,1278,nan
1747255287.3389955,1282,nan
1747255288.0844593,1285,nan
1747255289.3351967,1290,nan
1747255290.0986128,1293,nan
1747255290.8455799,1296,nan
1747255291.3472571,1298,nan
1747255291.600836,1299,nan
1747255292.366267,1302,nan
1747255293.3675632,1306,nan
1747255294.3722496,1310,nan
1747255295.3912745,1314,nan
1747255295.6510596,1315,nan
1747255296.934625,1320,nan
1747255297.4267588,1322,nan
1747255297.6830342,1323,nan
1747255298.174242,1325,nan
1747255298.4237928,1326,nan
1747255298.9117358,1328,nan
1747255300.64865,1335,nan
1747255302.8626425,1344,nan
1747255303.1108265,1345,nan
1747255303.6226335,1347,nan
1747255303.8694518,1348,nan
1747255304.6276317,1351,nan
1747255304.8764439,1352,nan
1747255305.3731146,1354,nan
1747255306.3677876,1358,nan
1747255306.8688705,1360,nan
1747255307.8675709,1364,nan
1747255308.1150277,1365,nan
1747255308.3713977,1366,nan
1747255308.6213837,1367,nan
1747255308.8719752,1368,nan
1747255309.8550234,1372,nan
1747255310.1039734,1373,nan
1747255310.6106744,1375,nan
1747255310.8553593,1376,nan
1747255311.8311884,1380,nan
1747255313.069494,1385,nan
1747255313.3138366,1386,nan
1747255314.3101141,1390,nan
1747255315.0780735,1393,nan
1747255315.8440676,1396,nan
1747255316.0984316,1397,nan
1747255316.6077888,1399,nan
1747255316.8698468,1400,nan
1747255317.6425455,1403,nan
1747255318.1538827,1405,nan
1747255320.166236,1413,nan
1747255320.9242575,1416,nan
1747255321.1696737,1417,nan
1747255321.6640193,1419,nan
1747255322.1589813,1421,nan
1747255322.4029043,1422,nan
1747255324.5903466,1431,nan
1747255324.8420782,1432,nan
1747255325.8140385,1436,nan
1747255326.3156981,1438,nan
1747255326.5704167,1439,nan
1747255326.8190162,1440,nan
1747255327.0761335,1441,nan
1747255327.8418267,1444,nan
1747255328.3423405,1446,nan
1747255328.588979,1447,nan
1747255328.8348076,1448,nan
1747255329.0837255,1449,nan
1747255329.3310928,1450,nan
1747255329.581051,1451,nan
1747255329.8320842,1452,nan
1747255330.3337247,1454,nan
1747255330.5868409,1455,nan
1747255330.832684,1456,nan
1747255331.07934,1457,nan
1747255331.326846,1458,nan
1747255331.5728707,1459,nan
1747255331.818911,1460,nan
1747255332.0640445,1461,nan
1747255332.5654273,1463,nan
1747255334.3892932,1470,nan
1747255335.1506345,1473,nan
1747255335.4110746,1474,nan
1747255335.919054,1476,nan
1747255336.172451,1477,nan
1747255337.18929,1481,nan
1747255337.4422812,1482,nan
1747255337.693995,1483,nan
1747255338.6905603,1487,nan
1747255338.9391236,1488,nan
1747255339.1901019,1489,nan
1747255339.440677,1490,nan
1747255339.692103,1491,nan
1747255340.2071357,1493,nan
1747255340.4656203,1494,nan
1747255341.4779072,1498,nan
1747255341.7293077,1499,nan
1747255341.9836695,1500,nan
1747255342.4974306,1502,nan
1747255343.249107,1505,nan
1747255344.2416875,1509,nan
1747255344.4965415,1510,nan
1747255344.7465289,1511,nan
1747255345.2450964,1513,nan
1747255345.748806,1515,nan
1747255345.9958737,1516,nan
1747255347.7759235,1523,nan
1747255348.553812,1526,nan
1747255349.0677435,1528,nan
1747255350.609563,1534,nan
1747255351.3442097,1537,nan
1747255351.5920162,1538,nan
1747255352.332241,1541,nan
1747255353.3164825,1545,nan
1747255353.809339,1547,nan
1747255354.056778,1548,nan
1747255354.79861,1551,nan
1747255355.0455804,1552,nan
1747255355.289772,1553,nan
1747255355.7807083,1555,nan
1747255356.2839746,1557,nan
1747255357.5570598,1562,nan
1747255358.0610352,1564,nan
1747255358.3102853,1565,nan
1747255358.5611854,1566,nan
1747255359.0682693,1568,nan
1747255359.5750268,1570,nan
1747255359.8262303,1571,nan
1747255360.0823123,1572,nan
1747255360.3378043,1573,nan
1747255361.0944428,1576,nan
1747255361.5919168,1578,nan
1747255361.8413305,1579,nan
1747255362.0962083,1580,nan
1747255362.3475664,1581,nan
1747255362.5998123,1582,nan
1747255363.3483849,1585,nan
1747255364.5926733,1590,nan
1747255365.8309996,1595,nan
1747255366.0748336,1596,nan
1747255366.3193321,1597,nan
1747255367.2944,1601,nan
1747255367.5400245,1602,nan
1747255367.7846832,1603,nan
1747255369.4980881,1610,nan
1747255369.7416635,1611,nan
1747255370.2354505,1613,nan
1747255370.4816952,1614,nan
1747255370.968504,1616,nan
1747255371.955199,1620,nan
1747255372.4430423,1622,nan
1747255372.9332564,1624,nan
1747255373.4227166,1626,nan
1747255373.6705344,1627,nan
1747255374.6865044,1631,nan
1747255375.6989179,1635,nan
1747255375.948683,1636,nan
1747255376.1978757,1637,nan
1747255376.4453247,1638,nan
1747255376.9454906,1640,nan
1747255377.1989002,1641,nan
1747255378.4656444,1646,nan
1747255378.7168941,1647,nan
1747255379.2156038,1649,nan
1747255379.7146568,1651,nan
1747255379.9611654,1652,nan
1747255380.2095256,1653,nan
1747255380.4552329,1654,nan
1747255380.9488797,1656,nan
1747255381.44339,1658,nan
1747255382.4273756,1662,nan
1747255382.9204743,1664,nan
1747255383.4199967,1666,nan
1747255384.1554668,1669,nan
1747255384.3988855,1670,nan
1747255385.3930924,1674,nan
1747255386.1419544,1677,nan
1747255386.6502402,1679,nan
1747255386.8950863,1680,nan
1747255387.140571,1681,nan
1747255387.3915749,1682,nan
1747255388.1295521,1685,nan
1747255388.3783195,1686,nan
1747255388.6319654,1687,nan
1747255388.882381,1688,nan
1747255389.1307817,1689,nan
1747255389.3783896,1690,nan
1747255390.1224446,1693,nan
1747255390.3705933,1694,nan
1747255390.6161938,1695,nan
1747255391.1097493,1697,nan
1747255391.355235,1698,nan
1747255391.6003258,1699,nan
1747255391.8456454,1700,nan
1747255392.3396385,1702,nan
1747255392.8298328,1704,nan
1747255393.5663204,1707,nan
1747255394.0619197,1709,nan
1747255394.311516,1710,nan
1747255394.5582726,1711,nan
1747255394.8053362,1712,nan
1747255396.305424,1718,nan
1747255396.5579922,1719,nan
1747255397.308961,1722,nan
1747255397.5558517,1723,nan
1747255397.8032181,1724,nan
1747255398.0472536,1725,nan
1747255399.2809026,1730,nan
1747255401.251847,1738,nan
1747255401.4976552,1739,nan
1747255401.7437286,1740,nan
1747255402.4884586,1743,nan
1747255402.9816885,1745,nan
1747255403.729343,1748,nan
1747255403.9819667,1749,nan
1747255404.235924,1750,nan
1747255404.485933,1751,nan
1747255404.9846923,1753,nan
1747255405.2363994,1754,nan
1747255405.9819837,1757,nan
1747255407.222554,1762,nan
1747255407.469097,1763,nan
1747255407.966784,1765,nan
1747255408.2128057,1766,nan
1747255408.7042336,1768,nan
1747255410.4446132,1775,nan
1747255410.7003157,1776,nan
1747255410.9598768,1777,nan
1747255411.719923,1780,nan
1747255411.9733865,1781,nan
1747255412.7220092,1784,nan
1747255412.9687104,1785,nan
1747255413.2159066,1786,nan
1747255413.4645388,1787,nan
1747255413.9608989,1789,nan
1747255414.2074506,1790,nan
1747255414.7041764,1792,nan
1747255415.2001247,1794,nan
1747255415.6997957,1796,nan
1747255415.9476967,1797,nan
1747255416.7269862,1800,nan
1747255417.231241,1802,nan
1747255417.4796042,1803,nan
1747255417.7263849,1804,nan
1747255418.722404,1808,nan
1747255419.2176902,1810,nan
1747255420.2276514,1814,nan
1747255420.7275774,1816,nan
1747255421.2271268,1818,nan
1747255421.4769454,1819,nan
1747255422.4742281,1823,nan
1747255423.2353845,1826,nan
1747255423.489829,1827,nan
1747255423.986251,1829,nan
1747255424.234171,1830,nan
1747255424.7281883,1832,nan
1747255424.9836943,1833,nan
1747255425.2357938,1834,nan
1747255425.7459888,1836,nan
1747255426.001731,1837,nan
1747255426.2619584,1838,nan
1747255427.74632,1844,nan
1747255427.9957187,1845,nan
1747255428.239667,1846,nan
1747255428.4908035,1847,nan
1747255428.7395325,1848,nan
1747255429.4890187,1851,nan
1747255429.989767,1853,nan
1747255430.7345421,1856,nan
1747255431.7267342,1860,nan
1747255432.725846,1864,nan
1747255432.9747515,1865,nan
1747255433.2222018,1866,nan
1747255433.4675143,1867,nan
1747255434.4644144,1871,nan
1747255434.7166858,1872,nan
1747255434.9737468,1873,nan
1747255435.227302,1874,nan
1747255435.4765956,1875,nan
1747255435.9803143,1877,nan
1747255436.4746342,1879,nan
1747255436.726683,1880,nan
1747255437.47526,1883,nan
1747255437.7204902,1884,nan
1747255438.206417,1886,nan
1747255438.6922119,1888,nan
1747255439.1760516,1890,nan
1747255439.4195867,1891,nan
1747255440.3959403,1895,nan
1747255441.388092,1899,nan
1747255441.8781066,1901,nan
1747255442.122054,1902,nan
1747255443.099699,1906,nan
1747255443.5871067,1908,nan
1747255443.8376288,1909,nan
1747255444.089255,1910,nan
1747255444.8422198,1913,nan
1747255445.5972762,1916,nan
1747255446.0990446,1918,nan
1747255447.618383,1924,nan
1747255447.8667657,1925,nan
1747255448.1176863,1926,nan
1747255448.615925,1928,nan
1747255448.865676,1929,nan
1747255449.6145678,1932,nan
1747255450.3594944,1935,nan
1747255450.6063144,1936,nan
1747255451.363682,1939,nan
1747255451.6193864,1940,nan
1747255451.8670378,1941,nan
1747255452.1144924,1942,nan
1747255452.8597481,1945,nan
1747255453.3583174,1947,nan
1747255454.100277,1950,nan
1747255454.346619,1951,nan
1747255454.8507543,1953,nan
1747255455.5954819,1956,nan
1747255456.5852814,1960,nan
1747255456.842529,1961,nan
1747255457.1085079,1962,nan
1747255457.3642724,1963,nan
1747255457.6263132,1964,nan
1747255458.137127,1966,nan
1747255458.393002,1967,nan
1747255458.64107,1968,nan
1747255458.8893933,1969,nan
1747255460.376221,1975,nan
1747255460.8804567,1977,nan
1747255461.1262486,1978,nan
1747255461.3729608,1979,nan
1747255461.6184993,1980,nan
1747255461.8657484,1981,nan
1747255462.1139271,1982,nan
1747255462.3694549,1983,nan
1747255462.8690987,1985,nan
1747255463.366522,1987,nan
1747255463.6257544,1988,nan
1747255463.8765466,1989,nan
1747255464.3731508,1991,nan
1747255464.6197069,1992,nan
1747255464.8664107,1993,nan
1747255465.3598194,1995,nan
1747255466.3546302,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_58_917896-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254966.3864124,0,1.3601574897766113
1747254967.1386616,3,1.2997031211853027
1747254967.384654,4,1.284366250038147
1747254968.8578293,10,1.2830852270126343
1747254969.102644,11,1.4172205924987793
1747254969.8528824,14,1.6995693445205688
1747254970.1030092,15,1.7091559171676636
1747254970.8591337,18,1.2839618921279907
1747254971.1133857,19,1.2713947296142578
1747254971.3609915,20,1.2945324182510376
1747254971.8575218,22,1.5511497259140015
1747254972.1037674,23,1.2509584426879883
1747254972.8586178,26,1.7613766193389893
1747254973.1085901,27,2.1394388675689697
1747254974.5959575,33,1.1307833194732666
1747254975.3432124,36,1.0549649000167847
1747254975.5943067,37,1.6018565893173218
1747254975.8429031,38,1.153840184211731
1747254976.0888934,39,1.290804147720337
1747254976.3361483,40,1.897741675376892
1747254978.1267638,47,1.480653166770935
1747254978.3803036,48,2.266927480697632
1747254978.6381614,49,2.4102420806884766
1747254979.1285727,51,2.563875675201416
1747254979.3735094,52,2.1887078285217285
1747254979.8610542,54,2.013922929763794
1747254980.597703,57,2.1170084476470947
1747254981.3295486,60,2.685258150100708
1747254981.5875766,61,3.353398084640503
1747254981.83595,62,3.0333852767944336
1747254982.0889335,63,3.0981156826019287
1747254982.5909288,65,2.5386013984680176
1747254982.8560214,66,3.297243356704712
1747254983.1126196,67,2.4787843227386475
1747254983.3604877,68,2.288787603378296
1747254983.8681512,70,3.662499189376831
1747254984.1219351,71,3.2028865814208984
1747254985.618915,77,2.506772994995117
1747254986.1126242,79,2.556809186935425
1747254986.3632865,80,2.962130308151245
1747254986.8551536,82,2.4408774375915527
1747254987.1018934,83,3.2418766021728516
1747254987.5958862,85,3.413454055786133
1747254988.590876,89,3.1678311824798584
1747254988.8422058,90,3.2708852291107178
1747254990.13617,95,3.9385457038879395
1747254991.1606154,99,3.545645236968994
1747254991.421002,100,4.238561153411865
1747254992.1764545,103,3.7379207611083984
1747254992.9434712,106,3.873504161834717
1747254993.2049136,107,3.9028666019439697
1747254993.7167733,109,3.3895156383514404
1747254994.9661534,114,3.3988256454467773
1747254995.460282,116,3.4684102535247803
1747254996.7261794,121,4.533928871154785
1747254997.7168856,125,3.472738027572632
1747254997.9638534,126,4.399961471557617
1747254998.4566774,128,4.6689839363098145
1747254998.9477682,130,4.314387321472168
1747254999.1975498,131,3.98138427734375
1747254999.4419234,132,4.015594005584717
1747255000.4377456,136,4.300748825073242
1747255000.6870873,137,4.272428512573242
1747255002.1640108,143,4.430241107940674
1747255002.4089448,144,4.46582555770874
1747255002.9098608,146,4.548575401306152
1747255003.1674948,147,4.161856651306152
1747255003.9598856,150,3.8144428730010986
1747255005.7301412,157,3.6599905490875244
1747255006.2318454,159,3.251410484313965
1747255006.482853,160,4.089206218719482
1747255006.9863055,162,4.158576488494873
1747255007.4866018,164,4.023845195770264
1747255007.9879055,166,3.910815954208374
1747255008.9904008,170,4.337070465087891
1747255009.240593,171,3.7183022499084473
1747255009.4899874,172,3.894137382507324
1747255010.2392383,175,4.239984035491943
1747255010.4837563,176,4.325324535369873
1747255010.7274966,177,4.372463703155518
1747255010.9713438,178,4.3717875480651855
1747255011.4579792,180,4.4658002853393555
1747255011.7085557,181,3.9596290588378906
1747255012.449123,184,3.6608402729034424
1747255012.6981921,185,3.9832658767700195
1747255012.9425204,186,4.027289390563965
1747255013.6997578,189,4.180750370025635
1747255013.9514368,190,3.6445181369781494
1747255014.2027144,191,3.8754160404205322
1747255014.4477775,192,4.187004089355469
1747255015.1945782,195,3.539947032928467
1747255016.1970596,199,4.099554538726807
1747255016.4466136,200,4.270831108093262
1747255016.9353242,202,4.588508605957031
1747255017.1804183,203,3.6926791667938232
1747255017.4249208,204,4.452377796173096
1747255017.6740062,205,4.149699687957764
1747255018.1636636,207,4.390326976776123
1747255018.6570818,209,3.8350448608398438
1747255019.1420302,211,4.269989967346191
1747255019.6284177,213,4.535044193267822
1747255020.1174567,215,4.391209602355957
1747255020.3604946,216,3.998096227645874
1747255020.8522224,218,4.409158706665039
1747255021.1110485,219,4.015322685241699
1747255021.362184,220,4.313462734222412
1747255021.6122255,221,4.1554341316223145
1747255021.8657093,222,4.10084342956543
1747255022.3629417,224,4.236891269683838
1747255022.6113577,225,3.5394530296325684
1747255023.6193032,229,4.2195963859558105
1747255025.1152985,235,3.5072824954986572
1747255025.6145034,237,3.7929694652557373
1747255025.8646731,238,4.384571075439453
1747255026.115403,239,4.486477851867676
1747255026.6166782,241,4.09706974029541
1747255026.8659923,242,3.932011365890503
1747255027.388893,244,4.133225917816162
1747255027.6536646,245,4.213723182678223
1747255027.9121974,246,4.211958885192871
1747255028.1644716,247,3.8641700744628906
1747255029.4360292,252,4.1561784744262695
1747255029.6939518,253,4.172935485839844
1747255029.9471757,254,4.279955863952637
1747255030.6993735,257,3.883942127227783
1747255030.948754,258,4.156848430633545
1747255031.1990836,259,4.344156265258789
1747255031.4501197,260,4.403605937957764
1747255031.9537752,262,4.235419273376465
1747255034.025183,270,4.106894016265869
1747255034.3032923,271,3.810549736022949
1747255035.07553,274,4.009988784790039
1747255035.332334,275,4.390882968902588
1747255035.5954435,276,3.8294222354888916
1747255036.1031368,278,4.067183971405029
1747255036.6088047,280,4.212069511413574
1747255037.1308842,282,4.04109525680542
1747255037.3809059,283,3.8508517742156982
1747255037.885976,285,3.6128878593444824
1747255038.385008,287,4.344710350036621
1747255038.6379676,288,3.7550082206726074
1747255039.136878,290,3.7114028930664062
1747255040.3817005,295,4.309545516967773
1747255040.6251268,296,4.179101467132568
1747255040.8679914,297,4.110872268676758
1747255041.109779,298,4.056128978729248
1747255042.5776076,304,3.6685545444488525
1747255043.0675952,306,4.460512161254883
1747255043.5930722,308,4.334036827087402
1747255043.8500361,309,4.092928409576416
1747255044.6211796,312,4.073549747467041
1747255044.8778152,313,4.261790752410889
1747255045.647765,316,4.107390403747559
1747255046.141595,318,3.9201555252075195
1747255046.3873732,319,3.8677239418029785
1747255047.1441863,322,4.0519938468933105
1747255047.651512,324,4.197991371154785
1747255048.8972352,329,4.229489326477051
1747255049.1539109,330,4.171036243438721
1747255049.401144,331,4.395930290222168
1747255049.6482058,332,3.936469793319702
1747255050.893551,337,4.316994667053223
1747255051.1439967,338,3.5348451137542725
1747255051.660573,340,4.025832653045654
1747255052.41206,343,3.847965717315674
1747255052.6675088,344,4.043614387512207
1747255052.9222653,345,4.199756145477295
1747255053.1721897,346,3.856332540512085
1747255053.6695027,348,3.7258341312408447
1747255054.1658459,350,2.9732542037963867
1747255054.66523,352,4.018813133239746
1747255054.9115782,353,4.272514820098877
1747255055.1595938,354,4.035742282867432
1747255056.1593134,358,3.676018238067627
1747255056.6621795,360,4.139641761779785
1747255057.169543,362,4.141297817230225
1747255057.4288006,363,4.325390338897705
1747255057.6902068,364,3.697526216506958
1747255057.9378026,365,3.6232008934020996
1747255058.191002,366,4.263339519500732
1747255058.4380207,367,3.7930264472961426
1747255058.6865935,368,3.843266248703003
1747255060.1720715,374,4.119293212890625
1747255060.9119976,377,3.8874034881591797
1747255061.158605,378,4.139383316040039
1747255062.9438045,385,4.311367034912109
1747255063.203536,386,3.856656551361084
1747255064.2315087,390,4.283237934112549
1747255064.4875379,391,4.198730945587158
1747255064.7386427,392,4.283910751342773
1747255064.9880922,393,3.819159984588623
1747255065.236307,394,4.228618621826172
1747255065.4848273,395,4.24018669128418
1747255065.7325222,396,4.0585174560546875
1747255065.9797866,397,4.239496231079102
1747255066.2266357,398,3.7695183753967285
1747255066.47341,399,4.151057243347168
1747255066.971841,401,3.701857805252075
1747255067.2217739,402,4.380718231201172
1747255067.7254562,404,3.8214051723480225
1747255068.7168217,408,3.9461379051208496
1747255068.965117,409,4.550111770629883
1747255069.709547,412,4.182642936706543
1747255069.9564874,413,4.4249653816223145
1747255070.2061682,414,4.2757720947265625
1747255070.4585145,415,3.924722671508789
1747255071.223603,418,4.393754959106445
1747255071.9763734,421,3.5763585567474365
1747255072.2290437,422,3.903836488723755
1747255072.9852874,425,4.218415260314941
1747255073.246678,426,4.474257469177246
1747255074.2691472,430,4.22541618347168
1747255074.5211914,431,4.080902099609375
1747255075.282798,434,4.16044807434082
1747255075.5355158,435,3.9400382041931152
1747255075.790327,436,4.174125671386719
1747255076.0461102,437,4.042019367218018
1747255076.3050933,438,3.954498767852783
1747255076.5678885,439,3.8385202884674072
1747255076.8257933,440,4.386379718780518
1747255077.0776231,441,4.314635276794434
1747255077.5871878,443,4.228999614715576
1747255077.8410926,444,4.159303188323975
1747255078.100851,445,4.173735618591309
1747255078.3550098,446,4.3997483253479
1747255079.3686016,450,4.151743412017822
1747255079.6149602,451,4.384982109069824
1747255079.8692214,452,3.9131553173065186
1747255080.1181347,453,4.155087947845459
1747255080.367762,454,4.22499942779541
1747255080.8696969,456,4.133341312408447
1747255081.3669357,458,4.375809669494629
1747255081.8635995,460,4.072734832763672
1747255082.1101298,461,3.851585626602173
1747255082.8546767,464,4.12324333190918
1747255083.1064272,465,4.1483941078186035
1747255083.3530169,466,4.39852237701416
1747255083.8481355,468,4.354061603546143
1747255084.3433342,470,3.8947832584381104
1747255085.3440473,474,4.297152042388916
1747255085.59243,475,4.153842926025391
1747255086.378735,478,4.228023529052734
1747255086.6415825,479,4.083648204803467
1747255086.9001467,480,3.996009588241577
1747255087.1563637,481,3.7783710956573486
1747255087.409106,482,4.396379470825195
1747255087.6597855,483,3.751096248626709
1747255087.9131842,484,3.982980728149414
1747255088.422973,486,3.82958722114563
1747255088.6771946,487,4.09722375869751
1747255088.9299076,488,4.000108242034912
1747255089.1801205,489,4.023755073547363
1747255089.6793003,491,4.179774284362793
1747255090.4296546,494,4.066385269165039
1747255091.418952,498,3.94840407371521
1747255092.160149,501,3.866567373275757
1747255092.406633,502,3.914032220840454
1747255092.6551466,503,4.0554351806640625
1747255093.398175,506,3.9677083492279053
1747255093.8998199,508,4.002631664276123
1747255094.1442785,509,4.155229568481445
1747255094.3879101,510,4.164112567901611
1747255094.630374,511,4.404132843017578
1747255094.8738244,512,4.412940502166748
1747255095.1217697,513,4.155015468597412
1747255095.3782985,514,3.890713930130005
1747255096.1389673,517,4.255139350891113
1747255096.39424,518,3.9806783199310303
1747255096.648398,519,4.134357452392578
1747255096.9032059,520,4.17586088180542
1747255097.6884973,523,3.6581876277923584
1747255099.5054612,530,3.7736780643463135
1747255100.274277,533,4.213209629058838
1747255100.5299497,534,3.6482760906219482
1747255101.0616264,536,3.4290030002593994
1747255101.3191483,537,4.010234832763672
1747255101.5805218,538,4.375759601593018
1747255101.842051,539,4.2402825355529785
1747255102.115081,540,4.415716171264648
1747255102.6362655,542,4.399059772491455
1747255102.8932347,543,4.127677917480469
1747255103.1446345,544,4.495631217956543
1747255103.6797822,546,4.131415367126465
1747255103.942586,547,4.116319179534912
1747255104.7227676,550,4.190268039703369
1747255105.2330165,552,3.9505929946899414
1747255105.726091,554,4.1740570068359375
1747255105.97618,555,4.31448221206665
1747255106.2307389,556,4.2759480476379395
1747255107.7415826,562,4.303150177001953
1747255107.9924214,563,4.3702712059021
1747255108.2409263,564,4.081361770629883
1747255109.2474093,568,4.375130653381348
1747255109.9999573,571,4.192739963531494
1747255110.497876,573,3.9495909214019775
1747255111.2386985,576,4.134364604949951
1747255112.2436638,580,4.296243190765381
1747255113.2412524,584,4.033123016357422
1747255113.4893184,585,4.182969093322754
1747255113.7409387,586,4.0448431968688965
1747255114.2497568,588,4.003377914428711
1747255114.761601,590,4.36909818649292
1747255115.016757,591,4.249635696411133
1747255115.2855148,592,4.310855865478516
1747255115.783197,594,4.150397300720215
1747255116.272511,596,4.041186809539795
1747255116.5168502,597,4.008507251739502
1747255116.7658331,598,4.201137542724609
1747255117.0106297,599,3.8946480751037598
1747255117.4988575,601,4.085841178894043
1747255117.743859,602,4.144302845001221
1747255117.9996717,603,4.246361255645752
1747255118.4903197,605,4.250148773193359
1747255119.234009,608,4.110061168670654
1747255119.7284536,610,4.262841701507568
1747255120.4610476,613,4.1882548332214355
1747255120.7064338,614,4.294492244720459
1747255121.2031717,616,4.016462802886963
1747255121.7016175,618,4.467282772064209
1747255122.206083,620,3.620227098464966
1747255122.7050354,622,4.313743591308594
1747255122.951287,623,4.509395599365234
1747255123.7005262,626,4.085310459136963
1747255124.198146,628,3.5570456981658936
1747255124.445553,629,3.8160688877105713
1747255125.4398265,633,4.117408752441406
1747255125.9383268,635,4.329913139343262
1747255126.4571214,637,4.207970142364502
1747255127.212673,640,4.551473140716553
1747255127.4617214,641,4.289378643035889
1747255127.71723,642,4.340820789337158
1747255127.9769588,643,4.208984375
1747255128.227241,644,4.562251091003418
1747255128.482934,645,4.020236968994141
1747255129.5130982,649,4.0941057205200195
1747255130.0134616,651,4.480740547180176
1747255130.2700148,652,4.297719955444336
1747255130.525894,653,4.260735034942627
1747255130.7808475,654,4.325099945068359
1747255131.0358233,655,4.45188570022583
1747255131.789354,658,4.309959411621094
1747255132.0407965,659,4.399740219116211
1747255132.2909968,660,4.437104225158691
1747255134.0572472,667,4.302506923675537
1747255134.8045754,670,4.303915023803711
1747255136.0376136,675,3.8324639797210693
1747255136.2832053,676,4.33135461807251
1747255136.5288885,677,4.274457931518555
1747255137.2764,680,4.227987766265869
1747255137.7686334,682,4.317733287811279
1747255138.0168865,683,4.2431416511535645
1747255138.2647755,684,4.285913467407227
1747255139.0136354,687,4.259636878967285
1747255140.2724903,692,4.426185607910156
1747255140.7752714,694,4.363338470458984
1747255141.0221314,695,4.027083396911621
1747255141.2711463,696,4.211391448974609
1747255141.5170486,697,4.300940036773682
1747255142.0254602,699,4.327156066894531
1747255142.7709746,702,4.179125785827637
1747255143.0169415,703,4.353366851806641
1747255143.5043392,705,4.174605846405029
1747255144.484686,709,4.0648193359375
1747255144.7389054,710,3.8346123695373535
1747255145.2341805,712,4.22752571105957
1747255145.9678016,715,4.119753360748291
1747255146.454071,717,4.299046516418457
1747255146.9480581,719,4.313042163848877
1747255147.2007859,720,3.9011378288269043
1747255147.4513261,721,4.374532222747803
1747255147.9598584,723,4.328629970550537
1747255148.4457476,725,4.275323867797852
1747255148.6943097,726,4.393381595611572
1747255148.9427495,727,4.17410135269165
1747255149.1909475,728,4.494441032409668
1747255149.436582,729,4.3238019943237305
1747255149.9344845,731,4.048196792602539
1747255150.1797435,732,4.252737045288086
1747255150.4298558,733,4.276094913482666
1747255151.6689286,738,4.12051248550415
1747255151.9168687,739,3.946725845336914
1747255152.1608531,740,4.162780284881592
1747255152.648676,742,4.121138095855713
1747255152.8920772,743,4.23213005065918
1747255153.1363554,744,4.4066853523254395
1747255153.3802276,745,4.385508060455322
1747255155.1422005,752,3.9344823360443115
1747255155.8860564,755,4.087008476257324
1747255156.1336021,756,3.949488878250122
1747255156.627539,758,4.255903720855713
1747255157.8801725,763,4.142489433288574
1747255158.1307507,764,4.192931175231934
1747255158.3762312,765,4.280730247497559
1747255159.1399322,768,4.242089748382568
1747255159.478567,769,4.3987555503845215
1747255160.2473178,772,3.9041264057159424
1747255160.4974182,773,4.2647318840026855
1747255161.006918,775,4.353501319885254
1747255161.26769,776,4.081681251525879
1747255161.7707765,778,4.183470249176025
1747255162.0185797,779,4.423977851867676
1747255162.2699246,780,3.7018051147460938
1747255162.5204606,781,4.4025750160217285
1747255162.7680593,782,4.26657772064209
1747255164.2605824,788,4.20478630065918
1747255164.5141885,789,4.174778938293457
1747255165.0144458,791,4.31038236618042
1747255165.5105906,793,4.305099964141846
1747255166.0070603,795,4.340818881988525
1747255166.2548535,796,4.312644004821777
1747255166.9995425,799,4.37153959274292
1747255167.2468963,800,4.223993301391602
1747255168.2241733,804,4.091200351715088
1747255168.4685404,805,4.221357822418213
1747255168.7137733,806,4.268054485321045
1747255168.9689188,807,4.290818691253662
1747255169.7003138,810,4.104443550109863
1747255170.4344416,813,4.075658798217773
1747255171.65848,818,4.140084743499756
1747255171.912188,819,4.301772117614746
1747255172.4062333,821,4.334415912628174
1747255172.6524866,822,4.333245277404785
1747255172.9018874,823,4.062028884887695
1747255173.3979745,825,4.213617324829102
1747255173.6438856,826,4.037325859069824
1747255173.891823,827,4.077270984649658
1747255174.136699,828,4.323575019836426
1747255175.1175466,832,4.254970550537109
1747255175.3693702,833,4.376791000366211
1747255175.867858,835,4.1811323165893555
1747255176.1173227,836,4.043728828430176
1747255176.3723133,837,4.049097537994385
1747255176.8793857,839,3.9648237228393555
1747255177.1280427,840,4.34768533706665
1747255177.8784606,843,3.883849620819092
1747255178.3733087,845,1.9990835189819336
1747255179.6096723,850,nan
1747255179.8561335,851,nan
1747255180.5972385,854,nan
1747255181.3363533,857,nan
1747255182.0808604,860,nan
1747255182.5745566,862,nan
1747255183.3147004,865,nan
1747255183.5619633,866,nan
1747255184.5723329,870,nan
1747255184.8219612,871,nan
1747255187.319875,881,nan
1747255187.8049026,883,nan
1747255188.047835,884,nan
1747255188.2905257,885,nan
1747255188.533101,886,nan
1747255189.0232146,888,nan
1747255189.5079195,890,nan
1747255189.9943633,892,nan
1747255190.7310822,895,nan
1747255191.2309918,897,nan
1747255191.475683,898,nan
1747255192.2132406,901,nan
1747255192.4560971,902,nan
1747255192.940845,904,nan
1747255193.4372451,906,nan
1747255193.684978,907,nan
1747255193.9357514,908,nan
1747255194.4310126,910,nan
1747255194.6791892,911,nan
1747255195.417993,914,nan
1747255196.4151344,918,nan
1747255196.665979,919,nan
1747255197.1704724,921,nan
1747255197.669382,923,nan
1747255198.67832,927,nan
1747255198.9369648,928,nan
1747255199.1914704,929,nan
1747255199.4395363,930,nan
1747255199.6888785,931,nan
1747255199.9358814,932,nan
1747255200.18144,933,nan
1747255200.6780918,935,nan
1747255201.668328,939,nan
1747255202.1632938,941,nan
1747255202.4095871,942,nan
1747255203.1512003,945,nan
1747255204.1500587,949,nan
1747255204.8990755,952,nan
1747255205.414947,954,nan
1747255205.6639764,955,nan
1747255205.911397,956,nan
1747255206.8992565,960,nan
1747255207.3850062,962,nan
1747255207.630609,963,nan
1747255207.8747091,964,nan
1747255208.1176379,965,nan
1747255208.6026044,967,nan
1747255208.8501594,968,nan
1747255209.5813982,971,nan
1747255210.799916,976,nan
1747255211.2927508,978,nan
1747255211.5400383,979,nan
1747255212.0449836,981,nan
1747255212.2916136,982,nan
1747255213.276978,986,nan
1747255213.782829,988,nan
1747255214.0322511,989,nan
1747255214.2833705,990,nan
1747255214.7949486,992,nan
1747255215.3308468,994,nan
1747255215.5832603,995,nan
1747255215.8403301,996,nan
1747255216.367574,998,nan
1747255216.6239777,999,nan
1747255217.1254513,1001,nan
1747255217.3786023,1002,nan
1747255217.6295233,1003,nan
1747255217.885334,1004,nan
1747255218.1405025,1005,nan
1747255218.3977711,1006,nan
1747255219.6906629,1011,nan
1747255220.2016158,1013,nan
1747255220.712106,1015,nan
1747255220.9649096,1016,nan
1747255221.2175474,1017,nan
1747255222.4796884,1022,nan
1747255223.474168,1026,nan
1747255223.9679494,1028,nan
1747255224.215286,1029,nan
1747255225.699675,1035,nan
1747255225.947332,1036,nan
1747255226.196052,1037,nan
1747255226.446073,1038,nan
1747255226.6938357,1039,nan
1747255227.6852207,1043,nan
1747255228.1768458,1045,nan
1747255228.4290278,1046,nan
1747255229.925835,1052,nan
1747255230.172742,1053,nan
1747255230.9154694,1056,nan
1747255231.4084117,1058,nan
1747255231.655487,1059,nan
1747255231.9020174,1060,nan
1747255232.3935742,1062,nan
1747255233.1346471,1065,nan
1747255233.3802297,1066,nan
1747255233.6331222,1067,nan
1747255234.1304684,1069,nan
1747255234.3796582,1070,nan
1747255234.6287625,1071,nan
1747255234.8811061,1072,nan
1747255235.1351378,1073,nan
1747255235.382649,1074,nan
1747255236.1376097,1077,nan
1747255236.3877149,1078,nan
1747255236.9007726,1080,nan
1747255237.1697736,1081,nan
1747255237.4283447,1082,nan
1747255238.1911345,1085,nan
1747255238.4404185,1086,nan
1747255238.6892014,1087,nan
1747255239.6966178,1091,nan
1747255239.9482388,1092,nan
1747255240.1994364,1093,nan
1747255241.43999,1098,nan
1747255241.9501872,1100,nan
1747255242.4536676,1102,nan
1747255242.7179692,1103,nan
1747255242.9767702,1104,nan
1747255243.7327526,1107,nan
1747255243.9835896,1108,nan
1747255244.2416632,1109,nan
1747255244.4906778,1110,nan
1747255244.7369146,1111,nan
1747255244.9940937,1112,nan
1747255245.2432091,1113,nan
1747255245.4913316,1114,nan
1747255245.9874132,1116,nan
1747255246.7441447,1119,nan
1747255247.2372615,1121,nan
1747255247.4834335,1122,nan
1747255248.2262003,1125,nan
1747255248.4729857,1126,nan
1747255248.969124,1128,nan
1747255249.2180736,1129,nan
1747255249.465066,1130,nan
1747255249.723478,1131,nan
1747255249.9756215,1132,nan
1747255250.4829898,1134,nan
1747255250.7400084,1135,nan
1747255250.9873486,1136,nan
1747255251.7379966,1139,nan
1747255252.5013993,1142,nan
1747255253.268908,1145,nan
1747255253.524265,1146,nan
1747255254.0211415,1148,nan
1747255254.2728066,1149,nan
1747255254.5243053,1150,nan
1747255254.7763271,1151,nan
1747255255.0356982,1152,nan
1747255255.2943716,1153,nan
1747255255.7944942,1155,nan
1747255257.0304189,1160,nan
1747255257.5286915,1162,nan
1747255258.0225363,1164,nan
1747255258.5132465,1166,nan
1747255258.7586648,1167,nan
1747255260.2508793,1173,nan
1747255260.4954236,1174,nan
1747255260.9894617,1176,nan
1747255261.2340848,1177,nan
1747255261.4813864,1178,nan
1747255262.4819283,1182,nan
1747255262.9864845,1184,nan
1747255263.4870746,1186,nan
1747255263.983046,1188,nan
1747255264.2341123,1189,nan
1747255264.4837296,1190,nan
1747255265.2169623,1193,nan
1747255265.45896,1194,nan
1747255265.7011652,1195,nan
1747255266.1898215,1197,nan
1747255266.432503,1198,nan
1747255267.1683152,1201,nan
1747255267.411836,1202,nan
1747255268.1500108,1205,nan
1747255268.3965664,1206,nan
1747255268.6434972,1207,nan
1747255269.1371987,1209,nan
1747255270.1184626,1213,nan
1747255270.3672242,1214,nan
1747255270.6121511,1215,nan
1747255271.1015031,1217,nan
1747255271.3443718,1218,nan
1747255272.5784562,1223,nan
1747255273.0727944,1225,nan
1747255273.8239608,1228,nan
1747255274.0764296,1229,nan
1747255274.8570428,1232,nan
1747255275.1040866,1233,nan
1747255276.3400338,1238,nan
1747255276.8337727,1240,nan
1747255277.0810483,1241,nan
1747255277.3274226,1242,nan
1747255277.580359,1243,nan
1747255277.8326247,1244,nan
1747255278.0852437,1245,nan
1747255278.3399508,1246,nan
1747255279.1021674,1249,nan
1747255279.3592563,1250,nan
1747255279.616197,1251,nan
1747255279.8628056,1252,nan
1747255280.363486,1254,nan
1747255280.8740342,1256,nan
1747255281.123446,1257,nan
1747255281.875158,1260,nan
1747255282.1252446,1261,nan
1747255282.8853116,1264,nan
1747255283.632502,1267,nan
1747255284.6308718,1271,nan
1747255285.8666465,1276,nan
1747255286.113754,1277,nan
1747255286.3630133,1278,nan
1747255287.3561327,1282,nan
1747255288.1037135,1285,nan
1747255289.3533154,1290,nan
1747255290.115997,1293,nan
1747255290.8621473,1296,nan
1747255291.3665156,1298,nan
1747255291.6279442,1299,nan
1747255292.3864837,1302,nan
1747255293.385902,1306,nan
1747255294.3908172,1310,nan
1747255295.408921,1314,nan
1747255295.6780772,1315,nan
1747255296.9485555,1320,nan
1747255297.4450748,1322,nan
1747255297.697051,1323,nan
1747255298.1879337,1325,nan
1747255298.437533,1326,nan
1747255298.925654,1328,nan
1747255300.6661792,1335,nan
1747255302.8798487,1344,nan
1747255303.1308692,1345,nan
1747255303.6392703,1347,nan
1747255303.8854423,1348,nan
1747255304.6435897,1351,nan
1747255304.8934343,1352,nan
1747255305.390363,1354,nan
1747255306.3895454,1358,nan
1747255306.8857343,1360,nan
1747255307.8841162,1364,nan
1747255308.1317585,1365,nan
1747255308.3902519,1366,nan
1747255308.6399562,1367,nan
1747255308.89064,1368,nan
1747255309.8690393,1372,nan
1747255310.12325,1373,nan
1747255310.6245584,1375,nan
1747255310.8697917,1376,nan
1747255311.8462098,1380,nan
1747255313.0831754,1385,nan
1747255313.32786,1386,nan
1747255314.3270736,1390,nan
1747255315.095538,1393,nan
1747255315.8636906,1396,nan
1747255316.11503,1397,nan
1747255316.6275272,1399,nan
1747255316.8874252,1400,nan
1747255317.663311,1403,nan
1747255318.1709018,1405,nan
1747255320.1802046,1413,nan
1747255320.9381995,1416,nan
1747255321.1834526,1417,nan
1747255321.6814337,1419,nan
1747255322.1731875,1421,nan
1747255322.416509,1422,nan
1747255324.6109042,1431,nan
1747255324.855819,1432,nan
1747255325.8335176,1436,nan
1747255326.3343928,1438,nan
1747255326.5879016,1439,nan
1747255326.8385847,1440,nan
1747255327.0948265,1441,nan
1747255327.8592193,1444,nan
1747255328.3588865,1446,nan
1747255328.605363,1447,nan
1747255328.8538241,1448,nan
1747255329.1024065,1449,nan
1747255329.347909,1450,nan
1747255329.5992959,1451,nan
1747255329.8495083,1452,nan
1747255330.3513823,1454,nan
1747255330.6026776,1455,nan
1747255330.8495095,1456,nan
1747255331.0974836,1457,nan
1747255331.3434515,1458,nan
1747255331.5890431,1459,nan
1747255331.8349743,1460,nan
1747255332.0799408,1461,nan
1747255332.5825913,1463,nan
1747255334.4039493,1470,nan
1747255335.1717007,1473,nan
1747255335.4340262,1474,nan
1747255335.9422235,1476,nan
1747255336.1935785,1477,nan
1747255337.2107096,1481,nan
1747255337.4640205,1482,nan
1747255337.7149725,1483,nan
1747255338.7066417,1487,nan
1747255338.9572299,1488,nan
1747255339.2084217,1489,nan
1747255339.4581208,1490,nan
1747255339.708602,1491,nan
1747255340.225762,1493,nan
1747255340.481926,1494,nan
1747255341.4958065,1498,nan
1747255341.7471764,1499,nan
1747255342.0003133,1500,nan
1747255342.513948,1502,nan
1747255343.2657647,1505,nan
1747255344.259435,1509,nan
1747255344.513559,1510,nan
1747255344.7627654,1511,nan
1747255345.2618918,1513,nan
1747255345.7654061,1515,nan
1747255346.0135007,1516,nan
1747255347.790515,1523,nan
1747255348.5708337,1526,nan
1747255349.0861852,1528,nan
1747255350.6230915,1534,nan
1747255351.3619626,1537,nan
1747255351.6097567,1538,nan
1747255352.3509233,1541,nan
1747255353.3337092,1545,nan
1747255353.8258913,1547,nan
1747255354.0746698,1548,nan
1747255354.8155813,1551,nan
1747255355.0616817,1552,nan
1747255355.3059666,1553,nan
1747255355.7985275,1555,nan
1747255356.3012033,1557,nan
1747255357.5710871,1562,nan
1747255358.0749674,1564,nan
1747255358.324285,1565,nan
1747255358.574937,1566,nan
1747255359.085723,1568,nan
1747255359.5939205,1570,nan
1747255359.842914,1571,nan
1747255360.0989828,1572,nan
1747255360.355538,1573,nan
1747255361.1127176,1576,nan
1747255361.6086137,1578,nan
1747255361.8593917,1579,nan
1747255362.1156762,1580,nan
1747255362.3652294,1581,nan
1747255362.6167545,1582,nan
1747255363.371058,1585,nan
1747255364.6143987,1590,nan
1747255365.8449748,1595,nan
1747255366.0891528,1596,nan
1747255366.3331692,1597,nan
1747255367.3084497,1601,nan
1747255367.5536802,1602,nan
1747255367.7986608,1603,nan
1747255369.511866,1610,nan
1747255369.7565107,1611,nan
1747255370.2509599,1613,nan
1747255370.4962957,1614,nan
1747255370.983139,1616,nan
1747255371.9695659,1620,nan
1747255372.4587345,1622,nan
1747255372.9482956,1624,nan
1747255373.437572,1626,nan
1747255373.6934726,1627,nan
1747255374.7054029,1631,nan
1747255375.7126973,1635,nan
1747255375.9673023,1636,nan
1747255376.2146277,1637,nan
1747255376.4633021,1638,nan
1747255376.9632525,1640,nan
1747255377.2144592,1641,nan
1747255378.4835918,1646,nan
1747255378.733663,1647,nan
1747255379.2323668,1649,nan
1747255379.7312336,1651,nan
1747255379.9789379,1652,nan
1747255380.2250772,1653,nan
1747255380.471053,1654,nan
1747255380.9638631,1656,nan
1747255381.458049,1658,nan
1747255382.4422672,1662,nan
1747255382.9351091,1664,nan
1747255383.4353707,1666,nan
1747255384.1700306,1669,nan
1747255384.412809,1670,nan
1747255385.4087262,1674,nan
1747255386.1563892,1677,nan
1747255386.6652443,1679,nan
1747255386.909606,1680,nan
1747255387.1553967,1681,nan
1747255387.4064538,1682,nan
1747255388.1480324,1685,nan
1747255388.3963091,1686,nan
1747255388.6494825,1687,nan
1747255388.9003413,1688,nan
1747255389.148191,1689,nan
1747255389.3954365,1690,nan
1747255390.1394231,1693,nan
1747255390.3874145,1694,nan
1747255390.6327007,1695,nan
1747255391.126582,1697,nan
1747255391.371738,1698,nan
1747255391.6165903,1699,nan
1747255391.8628933,1700,nan
1747255392.3561985,1702,nan
1747255392.8455887,1704,nan
1747255393.5827043,1707,nan
1747255394.0814478,1709,nan
1747255394.3287468,1710,nan
1747255394.5758164,1711,nan
1747255394.823191,1712,nan
1747255396.3197799,1718,nan
1747255396.5722148,1719,nan
1747255397.323061,1722,nan
1747255397.569783,1723,nan
1747255397.8170805,1724,nan
1747255398.0649772,1725,nan
1747255399.2948115,1730,nan
1747255401.2686265,1738,nan
1747255401.5142498,1739,nan
1747255401.7602658,1740,nan
1747255402.504481,1743,nan
1747255402.999212,1745,nan
1747255403.7463946,1748,nan
1747255403.997923,1749,nan
1747255404.2533116,1750,nan
1747255404.50379,1751,nan
1747255405.0006568,1753,nan
1747255405.2536235,1754,nan
1747255405.9990113,1757,nan
1747255407.2392778,1762,nan
1747255407.4872627,1763,nan
1747255407.9826498,1765,nan
1747255408.2303448,1766,nan
1747255408.7216854,1768,nan
1747255410.4628294,1775,nan
1747255410.720777,1776,nan
1747255410.9800558,1777,nan
1747255411.7370255,1780,nan
1747255411.989963,1781,nan
1747255412.7383935,1784,nan
1747255412.9851615,1785,nan
1747255413.2335472,1786,nan
1747255413.480375,1787,nan
1747255413.977091,1789,nan
1747255414.2257507,1790,nan
1747255414.7200282,1792,nan
1747255415.217458,1794,nan
1747255415.71683,1796,nan
1747255415.964611,1797,nan
1747255416.745405,1800,nan
1747255417.250196,1802,nan
1747255417.4971006,1803,nan
1747255417.74482,1804,nan
1747255418.73824,1808,nan
1747255419.2357163,1810,nan
1747255420.2449172,1814,nan
1747255420.7456427,1816,nan
1747255421.2450895,1818,nan
1747255421.4950392,1819,nan
1747255422.4933875,1823,nan
1747255423.251422,1826,nan
1747255423.5046475,1827,nan
1747255424.0032067,1829,nan
1747255424.2495153,1830,nan
1747255424.7467186,1832,nan
1747255425.0009289,1833,nan
1747255425.2544663,1834,nan
1747255425.7643602,1836,nan
1747255426.0202503,1837,nan
1747255426.2791505,1838,nan
1747255427.7640245,1844,nan
1747255428.0103996,1845,nan
1747255428.2540689,1846,nan
1747255428.5093215,1847,nan
1747255428.7571409,1848,nan
1747255429.5102406,1851,nan
1747255430.0103865,1853,nan
1747255430.751491,1856,nan
1747255431.7489219,1860,nan
1747255432.7434504,1864,nan
1747255432.9906127,1865,nan
1747255433.2381947,1866,nan
1747255433.4839427,1867,nan
1747255434.4827554,1871,nan
1747255434.7355719,1872,nan
1747255434.9929461,1873,nan
1747255435.2449684,1874,nan
1747255435.494522,1875,nan
1747255435.9963968,1877,nan
1747255436.4929833,1879,nan
1747255436.7444057,1880,nan
1747255437.4917462,1883,nan
1747255437.734138,1884,nan
1747255438.2204537,1886,nan
1747255438.7065506,1888,nan
1747255439.1904845,1890,nan
1747255439.4336076,1891,nan
1747255440.4129457,1895,nan
1747255441.4041872,1899,nan
1747255441.892106,1901,nan
1747255442.1388571,1902,nan
1747255443.1140807,1906,nan
1747255443.6040497,1908,nan
1747255443.8579276,1909,nan
1747255444.1065123,1910,nan
1747255444.856781,1913,nan
1747255445.6115365,1916,nan
1747255446.122526,1918,nan
1747255447.635368,1924,nan
1747255447.885321,1925,nan
1747255448.1362803,1926,nan
1747255448.6339054,1928,nan
1747255448.8838544,1929,nan
1747255449.6327264,1932,nan
1747255450.3752487,1935,nan
1747255450.6241071,1936,nan
1747255451.3834398,1939,nan
1747255451.6370666,1940,nan
1747255451.8847558,1941,nan
1747255452.132684,1942,nan
1747255452.8770218,1945,nan
1747255453.3745182,1947,nan
1747255454.1163602,1950,nan
1747255454.3626883,1951,nan
1747255454.8671563,1953,nan
1747255455.6122682,1956,nan
1747255456.6014946,1960,nan
1747255456.861857,1961,nan
1747255457.1293933,1962,nan
1747255457.385193,1963,nan
1747255457.6464462,1964,nan
1747255458.1574743,1966,nan
1747255458.410981,1967,nan
1747255458.6597672,1968,nan
1747255458.9070988,1969,nan
1747255460.3946712,1975,nan
1747255460.8975685,1977,nan
1747255461.1420908,1978,nan
1747255461.389149,1979,nan
1747255461.6351275,1980,nan
1747255461.8830662,1981,nan
1747255462.1317804,1982,nan
1747255462.3858151,1983,nan
1747255462.8868344,1985,nan
1747255463.3827763,1987,nan
1747255463.642016,1988,nan
1747255463.8931894,1989,nan
1747255464.3890603,1991,nan
1747255464.6357315,1992,nan
1747255464.8831558,1993,nan
1747255465.3762267,1995,nan
1747255466.3716702,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_35_58_917896-tag-train_loss.csv <==
Wall time,Step,Value
1747254966.174019,0,2.3020384311676025
1747254966.9834938,3,2.242666244506836
1747254967.2294848,4,2.2211875915527344
1747254968.7014692,10,2.291253089904785
1747254968.9461987,11,2.2750368118286133
1747254969.6909237,14,2.1094202995300293
1747254969.9454312,15,2.004426956176758
1747254970.695056,18,2.252654552459717
1747254970.955997,19,2.2362313270568848
1747254971.2028613,20,2.1832070350646973
1747254971.7004304,22,2.042469024658203
1747254971.9469464,23,2.0696680545806885
1747254972.7016234,26,1.8980759382247925
1747254972.9515426,27,1.677335262298584
1747254974.438471,33,2.1324350833892822
1747254975.1859498,36,2.191056251525879
1747254975.4362526,37,2.1518311500549316
1747254975.6858797,38,2.026703119277954
1747254975.931911,39,1.8923046588897705
1747254976.177953,40,1.7986185550689697
1747254977.9640555,47,1.8656725883483887
1747254978.217238,48,1.6857236623764038
1747254978.4752908,49,1.6022485494613647
1747254978.9738772,51,1.3805209398269653
1747254979.2188823,52,1.2532339096069336
1747254979.7058008,54,1.9728296995162964
1747254980.440696,57,1.8029725551605225
1747254981.1742766,60,1.449390172958374
1747254981.4240026,61,1.2380831241607666
1747254981.6788712,62,1.3803383111953735
1747254981.933104,63,1.3391571044921875
1747254982.4324336,65,1.1926342248916626
1747254982.6976824,66,1.2492961883544922
1747254982.9553697,67,1.381158709526062
1747254983.202264,68,1.332092046737671
1747254983.7107549,70,1.0181831121444702
1747254983.9641268,71,1.0807511806488037
1747254985.4616382,77,1.2551133632659912
1747254985.9541037,79,1.1962143182754517
1747254986.2033384,80,1.2736809253692627
1747254986.6974354,82,1.1104141473770142
1747254986.9441462,83,0.9395464658737183
1747254987.438251,85,0.8293643593788147
1747254988.43338,89,0.881209135055542
1747254988.681326,90,0.8516091108322144
1747254989.9784887,95,0.6179730892181396
1747254990.999555,99,0.6777657866477966
1747254991.2625365,100,0.4520195424556732
1747254992.0193925,103,0.7225314378738403
1747254992.7769847,106,0.5351632237434387
1747254993.048146,107,0.705054759979248
1747254993.556321,109,0.46343374252319336
1747254994.8064566,114,0.7412197589874268
1747254995.3013973,116,0.6075302362442017
1747254996.5676148,121,0.3119087815284729
1747254997.5616438,125,0.3162955343723297
1747254997.8088095,126,0.41878756880760193
1747254998.3018937,128,0.21252885460853577
1747254998.792992,130,0.19303655624389648
1747254999.0428472,131,0.35305824875831604
1747254999.2867475,132,0.33639955520629883
1747255000.2825642,136,0.2139328122138977
1747255000.5323362,137,0.28567400574684143
1747255002.0094295,143,0.2247239500284195
1747255002.2544658,144,0.2584506869316101
1747255002.7496138,146,0.21815720200538635
1747255003.0014117,147,0.2377464771270752
1747255003.8001726,150,0.35239624977111816
1747255005.5709178,157,0.941186249256134
1747255006.0711443,159,0.91734778881073
1747255006.3215375,160,0.8405948877334595
1747255006.8250303,162,0.6316853165626526
1747255007.3267934,164,0.5577133297920227
1747255007.8266006,166,0.7161290645599365
1747255008.8305495,170,0.46418923139572144
1747255009.0800347,171,0.6034799814224243
1747255009.3299994,172,0.6366620659828186
1747255010.084568,175,0.3360534906387329
1747255010.3285167,176,0.4549092948436737
1747255010.572883,177,0.43902894854545593
1747255010.8168354,178,0.5110961198806763
1747255011.3033395,180,0.5008289813995361
1747255011.552638,181,0.39747118949890137
1747255012.2942069,184,0.5211843252182007
1747255012.5405807,185,0.43699491024017334
1747255012.7874491,186,0.33000385761260986
1747255013.5446436,189,0.4533577561378479
1747255013.796706,190,0.48824575543403625
1747255014.0482001,191,0.5488312840461731
1747255014.292884,192,0.5997611284255981
1747255015.0354214,195,0.6579087972640991
1747255016.0369294,199,0.3243269622325897
1747255016.290125,200,0.3964129090309143
1747255016.7805989,202,0.36192286014556885
1747255017.0255196,203,0.18694564700126648
1747255017.270132,204,0.19029667973518372
1747255017.5195386,205,0.1611776053905487
1747255018.008195,207,0.19704964756965637
1747255018.5025713,209,0.14742667973041534
1747255018.9870574,211,0.2264406681060791
1747255019.473824,213,0.1258355677127838
1747255019.962927,215,0.2478364109992981
1747255020.206185,216,0.22214052081108093
1747255020.6924276,218,0.19499841332435608
1747255020.951162,219,0.17613722383975983
1747255021.2005703,220,0.19069933891296387
1747255021.4512439,221,0.19545674324035645
1747255021.7056477,222,0.211818128824234
1747255022.202447,224,0.2560701370239258
1747255022.4507911,225,0.1638106405735016
1747255023.4592373,229,0.2029157280921936
1747255024.956425,235,0.21808496117591858
1747255025.4553826,237,0.15785662829875946
1747255025.7049992,238,0.1290166676044464
1747255025.9533107,239,0.16311371326446533
1747255026.4562488,241,0.17090949416160583
1747255026.7053978,242,0.1510734111070633
1747255027.2229059,244,0.17930614948272705
1747255027.4880617,245,0.19543680548667908
1747255027.7520487,246,0.23827022314071655
1747255028.0047228,247,0.16841009259223938
1747255029.2767184,252,0.1531727910041809
1747255029.5369005,253,0.12896496057510376
1747255029.7917547,254,0.13725849986076355
1747255030.539561,257,0.18940921127796173
1747255030.7888846,258,0.15283004939556122
1747255031.0376606,259,0.1350633203983307
1747255031.2901862,260,0.1490202397108078
1747255031.7942107,262,0.15113648772239685
1747255033.862732,270,0.15938881039619446
1747255034.1417983,271,0.1230793222784996
1747255034.915952,274,0.16000135242938995
1747255035.1706903,275,0.1641780585050583
1747255035.4284782,276,0.19081561267375946
1747255035.9395535,278,0.14648917317390442
1747255036.450365,280,0.12079104781150818
1747255036.9651182,282,0.13554105162620544
1747255037.2223701,283,0.1600375473499298
1747255037.7249606,285,0.10954301804304123
1747255038.2287993,287,0.18365761637687683
1747255038.4818418,288,0.14649561047554016
1747255038.980607,290,0.15144795179367065
1747255040.2270234,295,0.10703220963478088
1747255040.4692824,296,0.16280582547187805
1747255040.7133439,297,0.10149383544921875
1747255040.9554183,298,0.09390933811664581
1747255042.420261,304,0.14801602065563202
1747255042.9093719,306,0.08297239243984222
1747255043.430336,308,0.12753808498382568
1747255043.686403,309,0.0791354551911354
1747255044.4584131,312,0.09887968003749847
1747255044.7153494,313,0.11431429535150528
1747255045.4903471,316,0.1241249218583107
1747255045.9866512,318,0.302179753780365
1747255046.2327466,319,0.2777193784713745
1747255046.9846494,322,0.05622125789523125
1747255047.4921901,324,0.17744192481040955
1747255048.739839,329,0.12509621679782867
1747255048.9940553,330,0.11060186475515366
1747255049.24276,331,0.07682178914546967
1747255049.489226,332,0.09457652270793915
1747255050.7346249,337,0.10194288194179535
1747255050.9832263,338,0.0888555720448494
1747255051.493559,340,0.1252642273902893
1747255052.254145,343,0.08771853148937225
1747255052.5097475,344,0.07417461276054382
1747255052.7637005,345,0.07818998396396637
1747255053.0140939,346,0.08070558309555054
1747255053.5120091,348,0.2378157675266266
1747255054.006516,350,0.30605754256248474
1747255054.5064237,352,0.07892672717571259
1747255054.7542393,353,0.12093079835176468
1747255055.0023198,354,0.1286095380783081
1747255056.0006657,358,0.11555129289627075
1747255056.500676,360,0.16462372243404388
1747255057.0107455,362,0.07821924984455109
1747255057.26871,363,0.19108758866786957
1747255057.5324478,364,0.08852414041757584
1747255057.779654,365,0.08073581755161285
1747255058.0338907,366,0.1147441416978836
1747255058.2800858,367,0.15604081749916077
1747255058.5269961,368,0.07771499454975128
1747255060.0144653,374,0.11660436540842056
1747255060.7542114,377,0.07933558523654938
1747255061.0003266,378,0.04547538980841637
1747255062.7741406,385,0.19940155744552612
1747255063.032899,386,0.12461234629154205
1747255064.070412,390,0.06884552538394928
1747255064.325484,391,0.08228781074285507
1747255064.5806642,392,0.11642022430896759
1747255064.829056,393,0.12180066108703613
1747255065.0787246,394,0.08164599537849426
1747255065.3264341,395,0.16606482863426208
1747255065.5752082,396,0.06607319414615631
1747255065.8219433,397,0.16528454422950745
1747255066.0686698,398,0.1035076230764389
1747255066.3156497,399,0.04749832674860954
1747255066.8123672,401,0.059917934238910675
1747255067.061385,402,0.09880414605140686
1747255067.5664911,404,0.1590368151664734
1747255068.5600731,408,0.07702548801898956
1747255068.807013,409,0.1461552083492279
1747255069.5503469,412,0.07517972588539124
1747255069.7990856,413,0.11300201714038849
1747255070.0462866,414,0.08054652810096741
1747255070.300677,415,0.12968116998672485
1747255071.065078,418,0.15550832450389862
1747255071.8171546,421,0.07578985393047333
1747255072.0645778,422,0.04286307469010353
1747255072.827651,425,0.08745446801185608
1747255073.0799484,426,0.04527982324361801
1747255074.1049223,430,0.08395648002624512
1747255074.3573368,431,0.14713957905769348
1747255075.1186125,434,0.055729225277900696
1747255075.3727467,435,0.10223065316677094
1747255075.6258025,436,0.0641280859708786
1747255075.8811884,437,0.0812062919139862
1747255076.1417058,438,0.09911496937274933
1747255076.4053183,439,0.07522831112146378
1747255076.6627934,440,0.12365692853927612
1747255076.9151661,441,0.06720062345266342
1747255077.4221287,443,0.09280906617641449
1747255077.6787114,444,0.06731875240802765
1747255077.9334183,445,0.05378112941980362
1747255078.194796,446,0.03690274804830551
1747255079.2107508,450,0.08125624805688858
1747255079.4579449,451,0.042750075459480286
1747255079.7094421,452,0.052819445729255676
1747255079.958199,453,0.107475146651268
1747255080.2078846,454,0.07865339517593384
1747255080.7125301,456,0.05332401394844055
1747255081.2078013,458,0.06851229071617126
1747255081.7064602,460,0.035272520035505295
1747255081.953119,461,0.05105998367071152
1747255082.6947608,464,0.14635714888572693
1747255082.9489608,465,0.024745551869273186
1747255083.1958585,466,0.0657988041639328
1747255083.6905644,468,0.11057089269161224
1747255084.183517,470,0.08751422166824341
1747255085.1848655,474,0.12163636833429337
1747255085.4328313,475,0.042106471955776215
1747255086.2104597,478,0.07868464291095734
1747255086.4697075,479,0.04079122096300125
1747255086.735281,480,0.08702988922595978
1747255086.997303,481,0.08712752163410187
1747255087.247324,482,0.08197127282619476
1747255087.4978273,483,0.10948070883750916
1747255087.7477431,484,0.03630169481039047
1747255088.2678993,486,0.06527077406644821
1747255088.5226357,487,0.05223451554775238
1747255088.7755113,488,0.11616168916225433
1747255089.025562,489,0.07791584730148315
1747255089.5221639,491,0.059244439005851746
1747255090.2748787,494,0.062212176620960236
1747255091.2614787,498,0.0834958404302597
1747255092.0024345,501,0.10750418156385422
1747255092.2494771,502,0.1201021671295166
1747255092.4977193,503,0.08904846012592316
1747255093.2395012,506,0.06541642546653748
1747255093.7448015,508,0.061342425644397736
1747255093.9895031,509,0.0877256691455841
1747255094.2333748,510,0.033758822828531265
1747255094.4760437,511,0.04771227389574051
1747255094.719387,512,0.09926155209541321
1747255094.962004,513,0.10615476220846176
1747255095.2109087,514,0.07564859092235565
1747255095.975253,517,0.0321381576359272
1747255096.230951,518,0.0410793200135231
1747255096.4850113,519,0.055513884872198105
1747255096.739227,520,0.05912028253078461
1747255097.5233479,523,0.08917666971683502
1747255099.3417912,530,0.10059086978435516
1747255100.111146,533,0.14134785532951355
1747255100.3652294,534,0.2738802134990692
1747255100.8984728,536,0.1720946729183197
1747255101.1557765,537,0.11092851310968399
1747255101.4176538,538,0.11284448206424713
1747255101.6786578,539,0.08086398988962173
1747255101.950448,540,0.03204474598169327
1747255102.4754045,542,0.06710263341665268
1747255102.734295,543,0.04142489284276962
1747255102.9861553,544,0.03615124151110649
1747255103.515822,546,0.06838306784629822
1747255103.778588,547,0.04566209763288498
1747255104.5650184,550,0.10890048742294312
1747255105.07488,552,0.07749742269515991
1747255105.5679176,554,0.04051738977432251
1747255105.8144999,555,0.06947578489780426
1747255106.0670505,556,0.07782257348299026
1747255107.576518,562,0.09236855804920197
1747255107.8325188,563,0.06474435329437256
1747255108.0826168,564,0.09791800379753113
1747255109.0879734,568,0.019893992692232132
1747255109.8421829,571,0.0906686782836914
1747255110.337785,573,0.0630841925740242
1747255111.0814793,576,0.08097968995571136
1747255112.0846775,580,0.13395507633686066
1747255113.07725,584,0.034724436700344086
1747255113.330743,585,0.07887058705091476
1747255113.5811677,586,0.06383887678384781
1747255114.089869,588,0.047274645417928696
1747255114.5994308,590,0.021773867309093475
1747255114.8592486,591,0.0658782422542572
1747255115.1176867,592,0.03569086641073227
1747255115.6242664,594,0.08006419241428375
1747255116.117764,596,0.07862696051597595
1747255116.3611069,597,0.10379277169704437
1747255116.6093638,598,0.051002904772758484
1747255116.8536642,599,0.07599897682666779
1747255117.3438969,601,0.08747408539056778
1747255117.5886927,602,0.04254109412431717
1747255117.8409061,603,0.029281362891197205
1747255118.3342474,605,0.04481349140405655
1747255119.0789237,608,0.07079290598630905
1747255119.5735426,610,0.07579424232244492
1747255120.306075,613,0.027133168652653694
1747255120.551507,614,0.043417301028966904
1747255121.0445414,616,0.045921217650175095
1747255121.5439749,618,0.0336589477956295
1747255122.040955,620,0.09800238162279129
1747255122.5471373,622,0.054443538188934326
1747255122.794185,623,0.07212961465120316
1747255123.5433776,626,0.12635502219200134
1747255124.0408244,628,0.430937260389328
1747255124.2866123,629,0.2619853615760803
1747255125.2813652,633,0.06337936222553253
1747255125.7813983,635,0.0360134020447731
1747255126.2978332,637,0.04228641837835312
1747255127.0536537,640,0.04691867530345917
1747255127.3032136,641,0.026539567857980728
1747255127.5588534,642,0.04268944263458252
1747255127.8160138,643,0.06912931054830551
1747255128.0677173,644,0.04123570770025253
1747255128.3166378,645,0.05568630248308182
1747255129.3538404,649,0.07575845718383789
1747255129.8562772,651,0.02539745159447193
1747255130.1097696,652,0.03063899464905262
1747255130.3683681,653,0.06006365641951561
1747255130.6226227,654,0.05475480854511261
1747255130.8780327,655,0.05017680674791336
1747255131.63118,658,0.016370300203561783
1747255131.8809543,659,0.01593763194978237
1747255132.1303518,660,0.03990529105067253
1747255133.902532,667,0.04810498282313347
1747255134.6496973,670,0.009190447628498077
1747255135.881271,675,0.10172919929027557
1747255136.1271327,676,0.0802723839879036
1747255136.373169,677,0.013487217016518116
1747255137.1193478,680,0.04722565412521362
1747255137.6114588,682,0.060605667531490326
1747255137.8581717,683,0.11411650478839874
1747255138.1070035,684,0.0210135355591774
1747255138.8563986,687,0.0628262460231781
1747255140.1141725,692,0.02025263011455536
1747255140.6154842,694,0.012192478403449059
1747255140.8644803,695,0.016381405293941498
1747255141.1122808,696,0.06230056658387184
1747255141.3608243,697,0.01914331503212452
1747255141.8650749,699,0.08142802864313126
1747255142.6163378,702,0.03199043124914169
1747255142.8617153,703,0.03775691241025925
1747255143.349703,705,0.05665396898984909
1747255144.323056,709,0.06691748648881912
1747255144.5792043,710,0.050844237208366394
1747255145.0795178,712,0.03879302740097046
1747255145.8136125,715,0.017905257642269135
1747255146.2992878,717,0.07673374563455582
1747255146.7911074,719,0.03123289905488491
1747255147.041396,720,0.05227170139551163
1747255147.2916934,721,0.028572063893079758
1747255147.8051438,723,0.0028470661491155624
1747255148.2911255,725,0.04816174507141113
1747255148.5343263,726,0.03666604682803154
1747255148.786398,727,0.024407988414168358
1747255149.0351603,728,0.04116589576005936
1747255149.2797935,729,0.053244318813085556
1747255149.7798228,731,0.013367840088903904
1747255150.0252187,732,0.06671983003616333
1747255150.2752235,733,0.06186804175376892
1747255151.5115714,738,0.03729706257581711
1747255151.7623842,739,0.01337068248540163
1747255152.0064425,740,0.048404742032289505
1747255152.4940286,742,0.04113265872001648
1747255152.7372591,743,0.028038399294018745
1747255152.980646,744,0.07534986734390259
1747255153.2238824,745,0.04765307158231735
1747255154.9837635,752,0.023398002609610558
1747255155.727795,755,0.054156478494405746
1747255155.976127,756,0.05018603429198265
1747255156.469908,758,0.010455413721501827
1747255157.7199457,763,0.017306990921497345
1747255157.973041,764,0.07011459022760391
1747255158.2190895,765,0.0379583016037941
1747255158.981596,768,0.0339464507997036
1747255159.3105547,769,0.06439097225666046
1747255160.0807743,772,0.006046254187822342
1747255160.3364127,773,0.015899864956736565
1747255160.8437088,775,0.08852966129779816
1747255161.1022532,776,0.04948510602116585
1747255161.6107547,778,0.026513298973441124
1747255161.8588212,779,0.06375385075807571
1747255162.110977,780,0.06459775567054749
1747255162.3605924,781,0.03932151198387146
1747255162.608952,782,0.037778858095407486
1747255164.0979936,788,0.02860490418970585
1747255164.3571796,789,0.02358444780111313
1747255164.8554244,791,0.05180441215634346
1747255165.3517613,793,0.03224695473909378
1747255165.8474586,795,0.027499832212924957
1747255166.0959866,796,0.027077004313468933
1747255166.8407798,799,0.007696773856878281
1747255167.089442,800,0.043148741126060486
1747255168.0694005,804,0.02568698301911354
1747255168.3136287,805,0.011999111622571945
1747255168.5591812,806,0.03507467359304428
1747255168.8145647,807,0.0362669974565506
1747255169.545946,810,0.06651443988084793
1747255170.2788212,813,0.046414315700531006
1747255171.5015886,818,0.016017567366361618
1747255171.7521162,819,0.01245097815990448
1747255172.2484627,821,0.024730363860726357
1747255172.494721,822,0.022233787924051285
1747255172.7414446,823,0.006003952585160732
1747255173.2405386,825,0.056631576269865036
1747255173.4862983,826,0.05763418972492218
1747255173.7331119,827,0.04621971771121025
1747255173.9815488,828,0.051745761185884476
1747255174.9619737,832,0.05288619548082352
1747255175.2096102,833,0.0733441412448883
1747255175.7085187,835,0.02066398784518242
1747255175.9574087,836,0.06546574831008911
1747255176.214083,837,0.01802833005785942
1747255176.7194736,839,0.02293267846107483
1747255176.9692824,840,0.03071652166545391
1747255177.7211614,843,0.6895236372947693
1747255178.2143693,845,2.742280960083008
1747255179.4528298,850,nan
1747255179.697207,851,nan
1747255180.436397,854,nan
1747255181.1772466,857,nan
1747255181.9178386,860,nan
1747255182.417291,862,nan
1747255183.1570606,865,nan
1747255183.402942,866,nan
1747255184.4126344,870,nan
1747255184.6669905,871,nan
1747255187.1649582,881,nan
1747255187.6503747,883,nan
1747255187.892917,884,nan
1747255188.1360712,885,nan
1747255188.3787036,886,nan
1747255188.8651946,888,nan
1747255189.3524563,890,nan
1747255189.8395085,892,nan
1747255190.576017,895,nan
1747255191.0762107,897,nan
1747255191.3202856,898,nan
1747255192.05883,901,nan
1747255192.3017738,902,nan
1747255192.7865856,904,nan
1747255193.278376,906,nan
1747255193.5249949,907,nan
1747255193.7763238,908,nan
1747255194.2721548,910,nan
1747255194.51899,911,nan
1747255195.2603602,914,nan
1747255196.2551835,918,nan
1747255196.5063221,919,nan
1747255197.0124624,921,nan
1747255197.507857,923,nan
1747255198.5187778,927,nan
1747255198.7776601,928,nan
1747255199.031005,929,nan
1747255199.280611,930,nan
1747255199.5309637,931,nan
1747255199.7776182,932,nan
1747255200.0233762,933,nan
1747255200.519962,935,nan
1747255201.5094125,939,nan
1747255202.0061178,941,nan
1747255202.252027,942,nan
1747255202.9901361,945,nan
1747255203.991552,949,nan
1747255204.737623,952,nan
1747255205.2531543,954,nan
1747255205.5036185,955,nan
1747255205.7525694,956,nan
1747255206.7443838,960,nan
1747255207.229963,962,nan
1747255207.4756072,963,nan
1747255207.7202291,964,nan
1747255207.9629886,965,nan
1747255208.4474885,967,nan
1747255208.6956637,968,nan
1747255209.4267094,971,nan
1747255210.6418624,976,nan
1747255211.136543,978,nan
1747255211.3800075,979,nan
1747255211.8889518,981,nan
1747255212.1357288,982,nan
1747255213.1181133,986,nan
1747255213.6187837,988,nan
1747255213.87227,989,nan
1747255214.1248913,990,nan
1747255214.6289883,992,nan
1747255215.1680558,994,nan
1747255215.4236262,995,nan
1747255215.67923,996,nan
1747255216.2095237,998,nan
1747255216.4634197,999,nan
1747255216.964736,1001,nan
1747255217.2186809,1002,nan
1747255217.4698389,1003,nan
1747255217.7268062,1004,nan
1747255217.9805403,1005,nan
1747255218.2371469,1006,nan
1747255219.5313907,1011,nan
1747255220.0436232,1013,nan
1747255220.554409,1015,nan
1747255220.807248,1016,nan
1747255221.057839,1017,nan
1747255222.3212144,1022,nan
1747255223.3163629,1026,nan
1747255223.8090754,1028,nan
1747255224.0573568,1029,nan
1747255225.5424335,1035,nan
1747255225.7883046,1036,nan
1747255226.036838,1037,nan
1747255226.2841232,1038,nan
1747255226.5350003,1039,nan
1747255227.5246694,1043,nan
1747255228.019477,1045,nan
1747255228.2716992,1046,nan
1747255229.766197,1052,nan
1747255230.0148375,1053,nan
1747255230.7581174,1056,nan
1747255231.2503157,1058,nan
1747255231.4968388,1059,nan
1747255231.7431936,1060,nan
1747255232.2352436,1062,nan
1747255232.975534,1065,nan
1747255233.2223687,1066,nan
1747255233.4747138,1067,nan
1747255233.9732723,1069,nan
1747255234.2212098,1070,nan
1747255234.4715025,1071,nan
1747255234.7228777,1072,nan
1747255234.977968,1073,nan
1747255235.2238557,1074,nan
1747255235.976506,1077,nan
1747255236.2297888,1078,nan
1747255236.7413883,1080,nan
1747255237.0062168,1081,nan
1747255237.2651196,1082,nan
1747255238.0304213,1085,nan
1747255238.282007,1086,nan
1747255238.5295188,1087,nan
1747255239.5392883,1091,nan
1747255239.7912,1092,nan
1747255240.0421374,1093,nan
1747255241.2824495,1098,nan
1747255241.7898312,1100,nan
1747255242.298434,1102,nan
1747255242.5618248,1103,nan
1747255242.82028,1104,nan
1747255243.5782416,1107,nan
1747255243.8286572,1108,nan
1747255244.085618,1109,nan
1747255244.335356,1110,nan
1747255244.581775,1111,nan
1747255244.8361304,1112,nan
1747255245.0849762,1113,nan
1747255245.3322535,1114,nan
1747255245.827849,1116,nan
1747255246.5845077,1119,nan
1747255247.0790975,1121,nan
1747255247.3248248,1122,nan
1747255248.0690227,1125,nan
1747255248.3155138,1126,nan
1747255248.8120377,1128,nan
1747255249.059024,1129,nan
1747255249.3076303,1130,nan
1747255249.5614107,1131,nan
1747255249.8134782,1132,nan
1747255250.324877,1134,nan
1747255250.5767636,1135,nan
1747255250.829243,1136,nan
1747255251.580554,1139,nan
1747255252.3423984,1142,nan
1747255253.109475,1145,nan
1747255253.366857,1146,nan
1747255253.8618627,1148,nan
1747255254.1133099,1149,nan
1747255254.3633366,1150,nan
1747255254.6206443,1151,nan
1747255254.8751144,1152,nan
1747255255.1343224,1153,nan
1747255255.6371672,1155,nan
1747255256.8720906,1160,nan
1747255257.369942,1162,nan
1747255257.8660471,1164,nan
1747255258.355854,1166,nan
1747255258.6015735,1167,nan
1747255260.0918543,1173,nan
1747255260.338481,1174,nan
1747255260.8299308,1176,nan
1747255261.0770292,1177,nan
1747255261.3239808,1178,nan
1747255262.32418,1182,nan
1747255262.8284035,1184,nan
1747255263.3284295,1186,nan
1747255263.8256876,1188,nan
1747255264.0746174,1189,nan
1747255264.3256679,1190,nan
1747255265.0627172,1193,nan
1747255265.3042011,1194,nan
1747255265.5465615,1195,nan
1747255266.0351174,1197,nan
1747255266.278147,1198,nan
1747255267.0134144,1201,nan
1747255267.2572262,1202,nan
1747255267.9926472,1205,nan
1747255268.2387788,1206,nan
1747255268.485077,1207,nan
1747255268.977633,1209,nan
1747255269.9622476,1213,nan
1747255270.20695,1214,nan
1747255270.457245,1215,nan
1747255270.9453692,1217,nan
1747255271.1890972,1218,nan
1747255272.4200664,1223,nan
1747255272.9171093,1225,nan
1747255273.6628656,1228,nan
1747255273.9151871,1229,nan
1747255274.6996036,1232,nan
1747255274.9468632,1233,nan
1747255276.1810656,1238,nan
1747255276.6765497,1240,nan
1747255276.9231622,1241,nan
1747255277.1704469,1242,nan
1747255277.4163826,1243,nan
1747255277.6697097,1244,nan
1747255277.922749,1245,nan
1747255278.1754234,1246,nan
1747255278.9391816,1249,nan
1747255279.1913996,1250,nan
1747255279.456236,1251,nan
1747255279.7048457,1252,nan
1747255280.1988962,1254,nan
1747255280.714227,1256,nan
1747255280.9618917,1257,nan
1747255281.710874,1260,nan
1747255281.9663758,1261,nan
1747255282.725766,1264,nan
1747255283.4753096,1267,nan
1747255284.4707513,1271,nan
1747255285.7085104,1276,nan
1747255285.9566202,1277,nan
1747255286.203536,1278,nan
1747255287.1978354,1282,nan
1747255287.9431427,1285,nan
1747255289.1941803,1290,nan
1747255289.9572432,1293,nan
1747255290.704597,1296,nan
1747255291.205818,1298,nan
1747255291.4595845,1299,nan
1747255292.2248993,1302,nan
1747255293.2266657,1306,nan
1747255294.2313151,1310,nan
1747255295.2504385,1314,nan
1747255295.5101843,1315,nan
1747255296.7935343,1320,nan
1747255297.2860107,1322,nan
1747255297.5424116,1323,nan
1747255298.0332205,1325,nan
1747255298.2831311,1326,nan
1747255298.7710593,1328,nan
1747255300.5076735,1335,nan
1747255302.7217572,1344,nan
1747255302.9697707,1345,nan
1747255303.4815514,1347,nan
1747255303.7284904,1348,nan
1747255304.477807,1351,nan
1747255304.7353895,1352,nan
1747255305.2318974,1354,nan
1747255306.226883,1358,nan
1747255306.7279282,1360,nan
1747255307.7266781,1364,nan
1747255307.9734013,1365,nan
1747255308.2300708,1366,nan
1747255308.4804218,1367,nan
1747255308.7308354,1368,nan
1747255309.7143629,1372,nan
1747255309.9628017,1373,nan
1747255310.4698904,1375,nan
1747255310.714384,1376,nan
1747255311.6901383,1380,nan
1747255312.9286916,1385,nan
1747255313.172664,1386,nan
1747255314.1687262,1390,nan
1747255314.936882,1393,nan
1747255315.7026358,1396,nan
1747255315.9569778,1397,nan
1747255316.4668217,1399,nan
1747255316.728661,1400,nan
1747255317.501267,1403,nan
1747255318.0126677,1405,nan
1747255320.0254953,1413,nan
1747255320.7835188,1416,nan
1747255321.0286574,1417,nan
1747255321.523317,1419,nan
1747255322.0182629,1421,nan
1747255322.2622173,1422,nan
1747255324.4480207,1431,nan
1747255324.7012477,1432,nan
1747255325.670559,1436,nan
1747255326.1744158,1438,nan
1747255326.4287033,1439,nan
1747255326.6779757,1440,nan
1747255326.9348502,1441,nan
1747255327.700717,1444,nan
1747255328.2010999,1446,nan
1747255328.447914,1447,nan
1747255328.6937754,1448,nan
1747255328.9427524,1449,nan
1747255329.190232,1450,nan
1747255329.4402633,1451,nan
1747255329.6909144,1452,nan
1747255330.192582,1454,nan
1747255330.4456136,1455,nan
1747255330.69169,1456,nan
1747255330.9382584,1457,nan
1747255331.1859064,1458,nan
1747255331.4316776,1459,nan
1747255331.6773286,1460,nan
1747255331.9229882,1461,nan
1747255332.4244134,1463,nan
1747255334.2484758,1470,nan
1747255335.0092418,1473,nan
1747255335.2698014,1474,nan
1747255335.7778099,1476,nan
1747255336.0309987,1477,nan
1747255337.0479715,1481,nan
1747255337.3009174,1482,nan
1747255337.5526123,1483,nan
1747255338.5490615,1487,nan
1747255338.797495,1488,nan
1747255339.0486894,1489,nan
1747255339.299665,1490,nan
1747255339.5506144,1491,nan
1747255340.0662897,1493,nan
1747255340.3246624,1494,nan
1747255341.3365076,1498,nan
1747255341.588317,1499,nan
1747255341.8428524,1500,nan
1747255342.3563004,1502,nan
1747255343.1079564,1505,nan
1747255344.10002,1509,nan
1747255344.3553529,1510,nan
1747255344.605123,1511,nan
1747255345.1037922,1513,nan
1747255345.6078446,1515,nan
1747255345.8547766,1516,nan
1747255347.635158,1523,nan
1747255348.4123075,1526,nan
1747255348.9249759,1528,nan
1747255350.468527,1534,nan
1747255351.203031,1537,nan
1747255351.4510329,1538,nan
1747255352.1911354,1541,nan
1747255353.1752996,1545,nan
1747255353.6684785,1547,nan
1747255353.9159286,1548,nan
1747255354.657456,1551,nan
1747255354.904574,1552,nan
1747255355.148722,1553,nan
1747255355.639322,1555,nan
1747255356.142363,1557,nan
1747255357.4163039,1562,nan
1747255357.9202094,1564,nan
1747255358.1694944,1565,nan
1747255358.4204621,1566,nan
1747255358.927271,1568,nan
1747255359.4340925,1570,nan
1747255359.6851327,1571,nan
1747255359.9410503,1572,nan
1747255360.1966927,1573,nan
1747255360.9535327,1576,nan
1747255361.4507704,1578,nan
1747255361.7001712,1579,nan
1747255361.9549718,1580,nan
1747255362.2065625,1581,nan
1747255362.4586027,1582,nan
1747255363.2073605,1585,nan
1747255364.4516547,1590,nan
1747255365.6902304,1595,nan
1747255365.9339955,1596,nan
1747255366.1786673,1597,nan
1747255367.153661,1601,nan
1747255367.3993223,1602,nan
1747255367.6434245,1603,nan
1747255369.3571856,1610,nan
1747255369.6006155,1611,nan
1747255370.0947378,1613,nan
1747255370.3406277,1614,nan
1747255370.827703,1616,nan
1747255371.814511,1620,nan
1747255372.3024175,1622,nan
1747255372.7920544,1624,nan
1747255373.2818897,1626,nan
1747255373.5274923,1627,nan
1747255374.5451238,1631,nan
1747255375.557617,1635,nan
1747255375.807607,1636,nan
1747255376.0566537,1637,nan
1747255376.303919,1638,nan
1747255376.8047416,1640,nan
1747255377.057955,1641,nan
1747255378.3244736,1646,nan
1747255378.575664,1647,nan
1747255379.074563,1649,nan
1747255379.5736842,1651,nan
1747255379.8199275,1652,nan
1747255380.0686967,1653,nan
1747255380.3145204,1654,nan
1747255380.8080118,1656,nan
1747255381.3024201,1658,nan
1747255382.2865481,1662,nan
1747255382.7797613,1664,nan
1747255383.2793221,1666,nan
1747255384.014607,1669,nan
1747255384.2582333,1670,nan
1747255385.252237,1674,nan
1747255386.001172,1677,nan
1747255386.509246,1679,nan
1747255386.7543945,1680,nan
1747255386.9999413,1681,nan
1747255387.2507002,1682,nan
1747255387.9887176,1685,nan
1747255388.2373414,1686,nan
1747255388.4908795,1687,nan
1747255388.7413397,1688,nan
1747255388.9898615,1689,nan
1747255389.237272,1690,nan
1747255389.9814134,1693,nan
1747255390.2296066,1694,nan
1747255390.4749088,1695,nan
1747255390.968744,1697,nan
1747255391.214362,1698,nan
1747255391.4594254,1699,nan
1747255391.7046008,1700,nan
1747255392.1986115,1702,nan
1747255392.6889844,1704,nan
1747255393.4254768,1707,nan
1747255393.9204893,1709,nan
1747255394.1706579,1710,nan
1747255394.4173806,1711,nan
1747255394.6644056,1712,nan
1747255396.1646807,1718,nan
1747255396.417167,1719,nan
1747255397.168255,1722,nan
1747255397.4151,1723,nan
1747255397.6625202,1724,nan
1747255397.9065788,1725,nan
1747255399.1401017,1730,nan
1747255401.111006,1738,nan
1747255401.3566408,1739,nan
1747255401.6027625,1740,nan
1747255402.3471873,1743,nan
1747255402.8403194,1745,nan
1747255403.5883892,1748,nan
1747255403.8408449,1749,nan
1747255404.0949535,1750,nan
1747255404.3443522,1751,nan
1747255404.8437345,1753,nan
1747255405.09531,1754,nan
1747255405.8409004,1757,nan
1747255407.0814042,1762,nan
1747255407.328068,1763,nan
1747255407.8252337,1765,nan
1747255408.0716178,1766,nan
1747255408.5632648,1768,nan
1747255410.303474,1775,nan
1747255410.5590453,1776,nan
1747255410.818138,1777,nan
1747255411.5788755,1780,nan
1747255411.832223,1781,nan
1747255412.5806391,1784,nan
1747255412.8275847,1785,nan
1747255413.0747352,1786,nan
1747255413.323332,1787,nan
1747255413.8196404,1789,nan
1747255414.0663707,1790,nan
1747255414.5633678,1792,nan
1747255415.058714,1794,nan
1747255415.558614,1796,nan
1747255415.806702,1797,nan
1747255416.5857341,1800,nan
1747255417.0902324,1802,nan
1747255417.3386457,1803,nan
1747255417.5854354,1804,nan
1747255418.5813577,1808,nan
1747255419.076658,1810,nan
1747255420.0862794,1814,nan
1747255420.5864365,1816,nan
1747255421.0860744,1818,nan
1747255421.3357887,1819,nan
1747255422.3329556,1823,nan
1747255423.094237,1826,nan
1747255423.3491178,1827,nan
1747255423.8455887,1829,nan
1747255424.092904,1830,nan
1747255424.5870988,1832,nan
1747255424.842678,1833,nan
1747255425.0943155,1834,nan
1747255425.6046119,1836,nan
1747255425.8600855,1837,nan
1747255426.1208334,1838,nan
1747255427.605252,1844,nan
1747255427.854902,1845,nan
1747255428.0988932,1846,nan
1747255428.3498065,1847,nan
1747255428.5985894,1848,nan
1747255429.3475275,1851,nan
1747255429.8482728,1853,nan
1747255430.5936627,1856,nan
1747255431.5855849,1860,nan
1747255432.5846303,1864,nan
1747255432.8337471,1865,nan
1747255433.0810874,1866,nan
1747255433.3263044,1867,nan
1747255434.3233182,1871,nan
1747255434.5756764,1872,nan
1747255434.8326058,1873,nan
1747255435.0858898,1874,nan
1747255435.3353736,1875,nan
1747255435.839322,1877,nan
1747255436.3334355,1879,nan
1747255436.585642,1880,nan
1747255437.3342943,1883,nan
1747255437.579421,1884,nan
1747255438.0656703,1886,nan
1747255438.5513563,1888,nan
1747255439.0353913,1890,nan
1747255439.2787578,1891,nan
1747255440.2531643,1895,nan
1747255441.247271,1899,nan
1747255441.7372344,1901,nan
1747255441.9810565,1902,nan
1747255442.9589086,1906,nan
1747255443.4455926,1908,nan
1747255443.6962416,1909,nan
1747255443.948486,1910,nan
1747255444.7013142,1913,nan
1747255445.4564118,1916,nan
1747255445.9580667,1918,nan
1747255447.4777088,1924,nan
1747255447.7257445,1925,nan
1747255447.9767482,1926,nan
1747255448.475013,1928,nan
1747255448.724584,1929,nan
1747255449.473434,1932,nan
1747255450.218098,1935,nan
1747255450.465119,1936,nan
1747255451.222571,1939,nan
1747255451.478336,1940,nan
1747255451.7259207,1941,nan
1747255451.9734952,1942,nan
1747255452.718678,1945,nan
1747255453.217141,1947,nan
1747255453.959233,1950,nan
1747255454.2058125,1951,nan
1747255454.709804,1953,nan
1747255455.4543881,1956,nan
1747255456.4442647,1960,nan
1747255456.7012455,1961,nan
1747255456.9677107,1962,nan
1747255457.2228682,1963,nan
1747255457.4850585,1964,nan
1747255457.9962301,1966,nan
1747255458.2520146,1967,nan
1747255458.500034,1968,nan
1747255458.7483592,1969,nan
1747255460.2345257,1975,nan
1747255460.7394478,1977,nan
1747255460.9852502,1978,nan
1747255461.2314909,1979,nan
1747255461.477652,1980,nan
1747255461.7249346,1981,nan
1747255461.9726686,1982,nan
1747255462.2284544,1983,nan
1747255462.728247,1985,nan
1747255463.2252765,1987,nan
1747255463.4848287,1988,nan
1747255463.735569,1989,nan
1747255464.2320476,1991,nan
1747255464.4786434,1992,nan
1747255464.7255247,1993,nan
1747255465.2189188,1995,nan
1747255466.2135425,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_05_242444-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254973.0163937,0,0.05104219540953636
1747254973.8046749,3,-0.27040812373161316
1747254974.0518315,4,-0.007485297508537769
1747254975.545366,10,0.8226721882820129
1747254975.7938914,11,36.10647201538086
1747254976.5421314,14,-0.07809875160455704
1747254976.8155305,15,-0.008867266587913036
1747254977.581371,18,0.25537818670272827
1747254977.8309345,19,4.200412273406982
1747254978.0783565,20,-0.031934596598148346
1747254978.5711565,22,11.37813949584961
1747254978.8179271,23,14.222825050354004
1747254979.5517702,26,-0.07107248157262802
1747254979.7963889,27,-0.20837204158306122
1747254981.2964523,33,1.309221863746643
1747254982.0753648,36,5.677949905395508
1747254982.3312612,37,2.171903133392334
1747254982.582282,38,0.32047227025032043
1747254982.8420014,39,0.7676261067390442
1747254983.102024,40,3.4542887210845947
1747254984.8816564,47,6.723578929901123
1747254985.1276226,48,1.7691786289215088
1747254985.374211,49,0.24620294570922852
1747254985.8692307,51,4.053410053253174
1747254986.1167746,52,6.6068115234375
1747254986.611685,54,2.8041768074035645
1747254987.3512828,57,5.541438102722168
1747254988.0909657,60,2.3866488933563232
1747254988.3380332,61,0.8092636466026306
1747254988.5848825,62,2.6139180660247803
1747254988.833951,63,1.8647000789642334
1747254989.3390906,65,7.988563060760498
1747254989.5988157,66,1.6049070358276367
1747254989.8568437,67,3.5484859943389893
1747254990.1163304,68,1.0475914478302002
1747254990.6417928,70,3.708627223968506
1747254990.9114587,71,1.4249037504196167
1747254992.4303603,77,1.8542120456695557
1747254992.927849,79,0.8420426249504089
1747254993.2012005,80,0.8129613995552063
1747254993.7195268,82,5.135258197784424
1747254993.9656863,83,3.071154832839966
1747254994.4620173,85,1.5446803569793701
1747254995.4600203,89,10.373719215393066
1747254995.7081182,90,5.080092906951904
1747254996.9846623,95,0.8014676570892334
1747254997.982516,99,2.899739980697632
1747254998.2292871,100,16.37692642211914
1747254998.9724603,103,1.770046353340149
1747254999.721051,106,1.6762588024139404
1747254999.9677846,107,2.6398956775665283
1747255000.4638133,109,2.2209699153900146
1747255001.6872065,114,3.14294695854187
1747255002.1777766,116,4.752843856811523
1747255003.411818,121,4.987929344177246
1747255004.3883348,125,2.1037235260009766
1747255004.641833,126,1.8393820524215698
1747255005.139252,128,2.6853678226470947
1747255005.6406684,130,2.2741823196411133
1747255005.8939078,131,1.4073894023895264
1747255006.140032,132,1.5964584350585938
1747255007.1481934,136,2.6768243312835693
1747255007.3932707,137,2.829777479171753
1747255008.8763673,143,1.6861138343811035
1747255009.1252344,144,1.531630516052246
1747255009.620055,146,3.110245943069458
1747255009.8659706,147,2.2561521530151367
1747255010.6036026,150,4.981388568878174
1747255012.323835,157,4.053662300109863
1747255012.811486,159,4.282623291015625
1747255013.061799,160,4.980025768280029
1747255013.5521646,162,2.2332875728607178
1747255014.0436301,164,3.8707995414733887
1747255014.538822,166,1.5194494724273682
1747255015.5336866,170,4.1569719314575195
1747255015.779159,171,2.5069644451141357
1747255016.0267088,172,1.9852821826934814
1747255016.7729335,175,3.6644082069396973
1747255017.0188458,176,2.520580530166626
1747255017.2673848,177,3.436959981918335
1747255017.5187485,178,1.9878017902374268
1747255018.0253603,180,4.865113735198975
1747255018.2718797,181,5.6899943351745605
1747255019.0185914,184,4.117494106292725
1747255019.266503,185,4.488089084625244
1747255019.5138488,186,11.724344253540039
1747255020.2713318,189,2.007718324661255
1747255020.5226145,190,1.0636099576950073
1747255020.7696114,191,2.1919219493865967
1747255021.0194762,192,2.8529434204101562
1747255021.7709942,195,3.838193416595459
1747255022.7511466,199,5.2798871994018555
1747255022.9982984,200,5.085134983062744
1747255023.4983096,202,1.9907621145248413
1747255023.7491233,203,1.929437518119812
1747255024.0016797,204,1.9202711582183838
1747255024.250672,205,3.7511346340179443
1747255024.7479353,207,5.076161861419678
1747255025.240694,209,1.0617666244506836
1747255025.7366886,211,2.9208600521087646
1747255026.2326407,213,2.0886929035186768
1747255026.7237492,215,3.497870683670044
1747255026.9673495,216,3.2846004962921143
1747255027.45546,218,6.545126438140869
1747255027.7010684,219,6.754175662994385
1747255027.945077,220,4.769546985626221
1747255028.1922402,221,3.9489126205444336
1747255028.434535,222,3.534073829650879
1747255028.9296606,224,1.779708743095398
1747255029.1737547,225,1.6681408882141113
1747255030.1649525,229,3.7187631130218506
1747255031.6385581,235,1.575982928276062
1747255032.1228309,237,3.808262348175049
1747255032.367988,238,5.115458011627197
1747255032.6109555,239,3.436971426010132
1747255033.095878,241,2.9175519943237305
1747255033.337875,242,4.704564094543457
1747255033.8269222,244,3.2815778255462646
1747255034.0689826,245,6.061249732971191
1747255034.3117416,246,4.152132511138916
1747255034.5554557,247,3.597230911254883
1747255035.8331316,252,4.926060676574707
1747255036.085115,253,2.525744915008545
1747255036.336691,254,2.4334769248962402
1747255037.088886,257,2.924370288848877
1747255037.3378084,258,2.7258527278900146
1747255037.5837789,259,4.104833602905273
1747255037.8284168,260,2.357163190841675
1747255038.3206105,262,2.8231382369995117
1747255040.274781,270,7.406127452850342
1747255040.516989,271,3.0024869441986084
1747255041.2597644,274,2.265869379043579
1747255041.507207,275,6.692272186279297
1747255041.7546122,276,9.17788028717041
1747255042.2562604,278,2.2342052459716797
1747255042.7458482,280,2.059373140335083
1747255043.2424152,282,3.9260056018829346
1747255043.4861422,283,2.840250015258789
1747255043.978968,285,1.437822699546814
1747255044.4639716,287,3.213383674621582
1747255044.7089922,288,5.662841320037842
1747255045.1976905,290,2.659125804901123
1747255046.4272714,295,3.2073521614074707
1747255046.6718304,296,2.9868240356445312
1747255046.9185407,297,2.8789219856262207
1747255047.1654766,298,1.8866031169891357
1747255048.6610963,304,4.1845479011535645
1747255049.1613255,306,3.478419065475464
1747255049.655268,308,1.74608314037323
1747255049.9021149,309,14.385026931762695
1747255050.6490242,312,3.4280474185943604
1747255050.8942418,313,3.2729060649871826
1747255051.6584313,316,4.0820159912109375
1747255052.1580026,318,4.659715175628662
1747255052.4098272,319,3.040989875793457
1747255053.1588337,322,2.0342214107513428
1747255053.6578045,324,3.344048500061035
1747255054.9015644,329,1.743247389793396
1747255055.1471176,330,3.011291742324829
1747255055.3946288,331,2.6980230808258057
1747255055.6473048,332,2.7383041381835938
1747255056.8994107,337,4.505535125732422
1747255057.1502378,338,3.23734450340271
1747255057.655746,340,3.0623936653137207
1747255058.4132197,343,13.48713207244873
1747255058.6603358,344,11.500081062316895
1747255058.9137623,345,3.104158878326416
1747255059.1608953,346,5.423330783843994
1747255059.652063,348,2.673511028289795
1747255060.148615,350,6.524303913116455
1747255060.641713,352,3.408655881881714
1747255060.8870244,353,1.5533370971679688
1747255061.1342745,354,1.6235026121139526
1747255062.1554716,358,5.8350510597229
1747255062.6580405,360,2.5246522426605225
1747255063.1630557,362,2.638688802719116
1747255063.4150724,363,1.3689913749694824
1747255063.6669931,364,1.6640349626541138
1747255063.9196146,365,2.008694648742676
1747255064.1700456,366,3.6036112308502197
1747255064.4176297,367,2.023837089538574
1747255064.66292,368,3.18359375
1747255066.1582668,374,2.7298638820648193
1747255066.8911574,377,2.960204839706421
1747255067.1382678,378,2.7599191665649414
1747255068.8795786,385,5.969640254974365
1747255069.126619,386,2.998542308807373
1747255070.1230042,390,2.4722917079925537
1747255070.3851917,391,8.759927749633789
1747255070.6335838,392,1.9711999893188477
1747255070.8835824,393,3.108776569366455
1747255071.1380832,394,3.623265027999878
1747255071.3820288,395,3.2512733936309814
1747255071.6272736,396,4.417311191558838
1747255071.8832471,397,2.3654515743255615
1747255072.1271427,398,2.5768418312072754
1747255072.3750792,399,2.413386344909668
1747255072.874683,401,3.293337821960449
1747255073.129272,402,2.70745849609375
1747255073.6402416,404,3.2022595405578613
1747255074.6695476,408,2.966299295425415
1747255074.929838,409,3.0855298042297363
1747255075.6944296,412,2.4788477420806885
1747255075.945737,413,3.0186920166015625
1747255076.2014058,414,3.6295177936553955
1747255076.452819,415,6.230249881744385
1747255077.211606,418,3.33294415473938
1747255077.975082,421,2.638490915298462
1747255078.2267754,422,2.716890811920166
1747255078.9900138,425,3.531177520751953
1747255079.240525,426,2.5917470455169678
1747255080.2476907,430,1.6980390548706055
1747255080.500143,431,2.021604061126709
1747255081.2541814,434,3.657743215560913
1747255081.503858,435,2.1604247093200684
1747255081.7561877,436,3.24265456199646
1747255082.0015724,437,2.9709086418151855
1747255082.2457016,438,1.7622270584106445
1747255082.4903834,439,2.1565966606140137
1747255082.739117,440,1.9637755155563354
1747255082.9840987,441,3.751110792160034
1747255083.4961097,443,10.739964485168457
1747255083.7454262,444,2.061715841293335
1747255083.9944863,445,3.343764066696167
1747255084.239367,446,3.154050827026367
1747255085.221823,450,4.482444763183594
1747255085.4661062,451,3.8453354835510254
1747255085.7105417,452,11.210302352905273
1747255085.9537652,453,3.250922918319702
1747255086.1961787,454,4.414746284484863
1747255086.688197,456,1.3400976657867432
1747255087.1757724,458,9.722311973571777
1747255087.6698108,460,3.913536548614502
1747255087.9264812,461,3.008011817932129
1747255088.6982598,464,3.354194402694702
1747255088.9496984,465,1.8467447757720947
1747255089.1972175,466,3.465001106262207
1747255089.71612,468,4.947140693664551
1747255090.2235956,470,2.456286668777466
1747255091.2332413,474,4.1943464279174805
1747255091.4813304,475,7.322408676147461
1747255092.2286546,478,1.5841065645217896
1747255092.4735582,479,3.355795383453369
1747255092.7178173,480,9.630331993103027
1747255092.9648273,481,5.223081111907959
1747255093.2126377,482,2.706733465194702
1747255093.4601872,483,4.3712544441223145
1747255093.7074008,484,3.405796766281128
1747255094.1938694,486,2.5256097316741943
1747255094.4355738,487,2.54689884185791
1747255094.6783133,488,4.153822422027588
1747255094.9220176,489,6.712707996368408
1747255095.4141335,491,3.55049991607666
1747255096.157505,494,3.682399272918701
1747255097.1498673,498,6.158109664916992
1747255097.9008253,501,3.894033908843994
1747255098.1519186,502,3.1031785011291504
1747255098.4025228,503,2.1713802814483643
1747255099.1302035,506,2.843045949935913
1747255099.6154232,508,6.794921398162842
1747255099.8577013,509,9.415925025939941
1747255100.101529,510,3.6530208587646484
1747255100.3436115,511,3.9844017028808594
1747255100.5858386,512,4.143553256988525
1747255100.8278875,513,5.4434685707092285
1747255101.070097,514,5.846365451812744
1747255101.829769,517,4.205439567565918
1747255102.0939798,518,3.863962173461914
1747255102.3447964,519,3.058734893798828
1747255102.5946975,520,3.1394782066345215
1747255103.3256514,523,2.4965620040893555
1747255105.048747,530,3.395353317260742
1747255105.786296,533,3.12636399269104
1747255106.0306787,534,2.3755030632019043
1747255106.5190809,536,1.7536470890045166
1747255106.767657,537,3.951935291290283
1747255107.0180962,538,3.8579156398773193
1747255107.269005,539,5.020947456359863
1747255107.513851,540,4.227142810821533
1747255108.014132,542,2.1621625423431396
1747255108.266106,543,4.591062545776367
1747255108.511059,544,2.100424289703369
1747255109.0084612,546,1.400577425956726
1747255109.2501357,547,2.785113573074341
1747255109.9938042,550,4.954998970031738
1747255110.4859538,552,4.143388748168945
1747255110.9807997,554,2.6492886543273926
1747255111.227485,555,4.0815534591674805
1747255111.4741008,556,4.372204303741455
1747255112.9538941,562,6.795363903045654
1747255113.20386,563,3.6623024940490723
1747255113.4550176,564,3.015716791152954
1747255114.4475033,568,4.549466609954834
1747255115.1794112,571,3.8388729095458984
1747255115.673533,573,3.1257405281066895
1747255116.4093316,576,2.2562389373779297
1747255117.388654,580,1.9763226509094238
1747255118.3781126,584,4.622843265533447
1747255118.6218832,585,3.4316084384918213
1747255118.8659537,586,2.1150007247924805
1747255119.355491,588,4.4065399169921875
1747255119.845723,590,5.260034561157227
1747255120.0951004,591,2.207852840423584
1747255120.3372054,592,2.4759533405303955
1747255120.8217328,594,2.5504164695739746
1747255121.314146,596,2.096128463745117
1747255121.5574522,597,2.2279446125030518
1747255121.8053017,598,3.69751238822937
1747255122.0476136,599,3.4642488956451416
1747255122.5589626,601,2.626647472381592
1747255122.8109455,602,3.485948085784912
1747255123.0652792,603,2.09689998626709
1747255123.5665405,605,2.6049087047576904
1747255124.30747,608,2.5519609451293945
1747255124.800188,610,3.9798152446746826
1747255125.5417807,613,3.379802942276001
1747255125.7928724,614,2.928762674331665
1747255126.2799342,616,2.7875592708587646
1747255126.7761753,618,3.8985226154327393
1747255127.2711403,620,3.6464414596557617
1747255127.76785,622,4.005802631378174
1747255128.0150018,623,5.608556747436523
1747255128.7589655,626,5.083702087402344
1747255129.2611384,628,3.0167784690856934
1747255129.5215676,629,3.749911308288574
1747255130.5352905,633,4.16937780380249
1747255131.0354736,635,7.490399360656738
1747255131.5360966,637,2.344122886657715
1747255132.2794178,640,6.883738040924072
1747255132.5279322,641,3.9624290466308594
1747255132.7770405,642,1.542567491531372
1747255133.0291297,643,2.6947109699249268
1747255133.2803335,644,3.1941134929656982
1747255133.5298758,645,3.850912570953369
1747255134.527982,649,1.9225915670394897
1747255135.0204566,651,3.025874137878418
1747255135.2657804,652,4.5903730392456055
1747255135.5110915,653,4.077061176300049
1747255135.7558575,654,5.813633441925049
1747255136.0032237,655,5.19201135635376
1747255136.7431252,658,6.201953887939453
1747255136.9873002,659,3.7054367065429688
1747255137.231114,660,2.427525043487549
1747255138.9584,667,3.5091021060943604
1747255139.7086964,670,1.3359609842300415
1747255140.9317813,675,2.352156639099121
1747255141.1761377,676,6.085415363311768
1747255141.4217865,677,4.335832595825195
1747255142.1619833,680,5.8223466873168945
1747255142.6506238,682,5.4272780418396
1747255142.90087,683,2.4119112491607666
1747255143.1470716,684,3.451728343963623
1747255143.8844197,687,3.110196590423584
1747255145.1153445,692,4.8509602546691895
1747255145.611403,694,2.2143070697784424
1747255145.8650904,695,2.2943851947784424
1747255146.1172848,696,3.9675869941711426
1747255146.3614495,697,4.384785175323486
1747255146.853748,699,4.848623752593994
1747255147.5877545,702,4.719149112701416
1747255147.832461,703,3.510098695755005
1747255148.3223507,705,4.699749946594238
1747255149.302499,709,9.856392860412598
1747255149.5510187,710,6.211279392242432
1747255150.0392776,712,3.0855748653411865
1747255150.7718966,715,3.9755589962005615
1747255151.2640605,717,2.3427574634552
1747255151.7574363,719,5.065914630889893
1747255151.9998755,720,7.473503589630127
1747255152.2436256,721,5.057792663574219
1747255152.7284746,723,2.8849892616271973
1747255153.2178283,725,7.435218334197998
1747255153.4619062,726,1.8144018650054932
1747255153.706489,727,4.030821323394775
1747255153.9546404,728,9.072053909301758
1747255154.2008522,729,6.149796962738037
1747255154.6936653,731,6.306497097015381
1747255154.9576647,732,2.424697160720825
1747255155.2038863,733,10.836918830871582
1747255156.4394321,738,3.9569361209869385
1747255156.6855266,739,2.895493745803833
1747255156.9314845,740,4.385794639587402
1747255157.4256394,742,15.394905090332031
1747255157.6764395,743,7.463323593139648
1747255157.925073,744,4.523017883300781
1747255158.1772954,745,2.5325050354003906
1747255159.9601996,752,9.469366073608398
1747255160.7228124,755,2.9898617267608643
1747255160.9766362,756,4.4926676750183105
1747255161.477935,758,4.802587032318115
1747255162.7128816,763,6.1951189041137695
1747255162.9589918,764,3.3211312294006348
1747255163.2040076,765,6.909613132476807
1747255163.952533,768,5.282230854034424
1747255164.2834234,769,3.3378071784973145
1747255165.0244806,772,4.569732189178467
1747255165.2715044,773,5.217103481292725
1747255165.7690313,775,5.91877555847168
1747255166.014338,776,2.2837390899658203
1747255166.5043776,778,3.1245272159576416
1747255166.752543,779,7.303236484527588
1747255166.9985132,780,6.6974382400512695
1747255167.2450294,781,7.8689093589782715
1747255167.4915524,782,8.437596321105957
1747255168.9839287,788,2.6171131134033203
1747255169.2343738,789,4.197831153869629
1747255169.7297328,791,3.075824022293091
1747255170.222356,793,4.953018665313721
1747255170.7195756,795,2.750189781188965
1747255170.965832,796,3.089630126953125
1747255171.702846,799,5.2932610511779785
1747255171.9492657,800,2.445305585861206
1747255172.9353693,804,6.086463451385498
1747255173.1824553,805,4.59304141998291
1747255173.4291043,806,10.412455558776855
1747255173.6736376,807,3.3544199466705322
1747255174.4171226,810,6.023026943206787
1747255175.1566095,813,1.6183327436447144
1747255176.3735836,818,8.342384338378906
1747255176.630572,819,3.2024431228637695
1747255177.1311285,821,5.084713459014893
1747255177.3911848,822,2.9431231021881104
1747255177.6402056,823,6.077760219573975
1747255178.1542337,825,9.04960823059082
1747255178.410594,826,4.109609127044678
1747255178.6656084,827,4.893309116363525
1747255178.9246087,828,6.139233112335205
1747255179.9229724,832,6.690752029418945
1747255180.1711464,833,9.635802268981934
1747255180.6758323,835,11.636954307556152
1747255180.9220307,836,8.497408866882324
1747255181.1723928,837,9.801502227783203
1747255181.6643312,839,2.4992635250091553
1747255181.9122381,840,13.737543106079102
1747255182.650446,843,11.873086929321289
1747255183.1436758,845,1.6121395826339722
1747255184.3650594,850,7.16856575012207
1747255184.6081126,851,16.463428497314453
1747255185.3464234,854,5.253920555114746
1747255186.1004858,857,2.706700563430786
1747255186.8482857,860,5.281379699707031
1747255187.3519917,862,4.462329864501953
1747255188.0964394,865,1.0849575996398926
1747255188.3432634,866,6.453731536865234
1747255189.3424652,870,6.853931903839111
1747255189.59005,871,5.674887657165527
1747255192.0530035,881,5.963222026824951
1747255192.5446343,883,12.532849311828613
1747255192.7917762,884,6.354415416717529
1747255193.0416062,885,32.69462203979492
1747255193.2954838,886,10.165492057800293
1747255193.8093143,888,4.402296543121338
1747255194.3132944,890,3.5922491550445557
1747255194.813428,892,4.126426696777344
1747255195.573643,895,6.122076988220215
1747255196.0761244,897,2.3273534774780273
1747255196.3275316,898,6.1746625900268555
1747255197.0688195,901,3.5547680854797363
1747255197.3145702,902,5.628767013549805
1747255197.8041337,904,8.171645164489746
1747255198.2997801,906,3.725125789642334
1747255198.5455525,907,3.2436230182647705
1747255198.7934306,908,3.6612462997436523
1747255199.290015,910,1.8276679515838623
1747255199.5335457,911,3.23915696144104
1747255200.263647,914,3.2141380310058594
1747255201.2476525,918,2.354621410369873
1747255201.502462,919,5.761032581329346
1747255202.021019,921,5.927842617034912
1747255202.531735,923,3.4289772510528564
1747255203.5183358,927,11.864968299865723
1747255203.7639363,928,4.864538192749023
1747255204.008215,929,4.184844017028809
1747255204.2558384,930,6.440489292144775
1747255204.4991326,931,2.3711791038513184
1747255204.746022,932,6.048429012298584
1747255204.9903204,933,9.603671073913574
1747255205.480433,935,2.899963140487671
1747255206.4846199,939,5.835331439971924
1747255206.9761992,941,4.940478324890137
1747255207.2242343,942,8.264166831970215
1747255207.9645898,945,5.343766689300537
1747255208.9708185,949,6.407629489898682
1747255209.742882,952,4.631628036499023
1747255210.2442682,954,10.274086952209473
1747255210.4911366,955,0.5982466340065002
1747255210.7395427,956,24.963998794555664
1747255211.7510126,960,1.885204553604126
1747255212.2471201,962,7.790966033935547
1747255212.496408,963,8.102136611938477
1747255212.7443957,964,2.603569746017456
1747255212.9926536,965,3.2395787239074707
1747255213.4862225,967,3.849336862564087
1747255213.7395155,968,5.8129658699035645
1747255214.5044184,971,8.271500587463379
1747255215.809109,976,9.761245727539062
1747255216.343166,978,10.065513610839844
1747255216.6033785,979,5.62018346786499
1747255217.1195917,981,6.896908760070801
1747255217.3824441,982,2.3706514835357666
1747255218.4050589,986,5.864889621734619
1747255218.922109,988,7.801177024841309
1747255219.1806197,989,0.8893569707870483
1747255219.4371867,990,5.1838178634643555
1747255219.9348807,992,2.916964530944824
1747255220.4438896,994,3.1218149662017822
1747255220.702513,995,5.97257137298584
1747255220.9536889,996,4.938421249389648
1747255221.4874885,998,11.626728057861328
1747255221.7345164,999,3.3468008041381836
1747255222.2301474,1001,2.605780839920044
1747255222.4836624,1002,2.3969345092773438
1747255222.7295938,1003,5.713066577911377
1747255222.9754727,1004,4.332441329956055
1747255223.2218084,1005,11.947941780090332
1747255223.4700596,1006,7.769504547119141
1747255224.719102,1011,6.27968168258667
1747255225.2127492,1013,2.636643648147583
1747255225.7040622,1015,3.692930221557617
1747255225.9540186,1016,1.2660651206970215
1747255226.1983654,1017,5.696869850158691
1747255227.4325418,1022,1.6432431936264038
1747255228.4306874,1026,16.940649032592773
1747255228.9375257,1028,6.132102966308594
1747255229.1912873,1029,5.0338263511657715
1747255230.6824124,1035,11.383260726928711
1747255230.9266841,1036,11.225866317749023
1747255231.1713562,1037,8.298308372497559
1747255231.4151769,1038,4.942171573638916
1747255231.658114,1039,4.100481986999512
1747255232.6385229,1043,5.417143821716309
1747255233.1287532,1045,6.807618141174316
1747255233.373556,1046,2.148582696914673
1747255234.8690984,1052,18.423852920532227
1747255235.1287682,1053,11.622906684875488
1747255235.8755238,1056,3.300931453704834
1747255236.3793676,1058,12.668047904968262
1747255236.631195,1059,3.0870463848114014
1747255236.8834927,1060,10.25209903717041
1747255237.388346,1062,9.736273765563965
1747255238.134183,1065,8.078097343444824
1747255238.3809803,1066,7.064986705780029
1747255238.628596,1067,14.517753601074219
1747255239.1202915,1069,4.707874774932861
1747255239.3821118,1070,6.355311870574951
1747255239.6348736,1071,3.0533194541931152
1747255239.8876836,1072,1.5428155660629272
1747255240.1445954,1073,2.939301013946533
1747255240.4017532,1074,9.048604011535645
1747255241.1620944,1077,4.782139301300049
1747255241.4121506,1078,6.923863887786865
1747255241.917514,1080,5.191877841949463
1747255242.1706388,1081,2.5585033893585205
1747255242.4284923,1082,2.3035621643066406
1747255243.2052464,1085,5.83494234085083
1747255243.4599302,1086,3.2240917682647705
1747255243.7099142,1087,3.7834393978118896
1747255244.7286036,1091,8.59501838684082
1747255244.9804611,1092,1.910662293434143
1747255245.2302566,1093,6.29809045791626
1747255246.465757,1098,4.0681939125061035
1747255246.9616525,1100,4.698555946350098
1747255247.4536548,1102,5.037330150604248
1747255247.6954718,1103,2.174144744873047
1747255247.939354,1104,6.360424041748047
1747255248.674739,1107,0.8460349440574646
1747255248.9226906,1108,7.651637077331543
1747255249.1640327,1109,3.7165162563323975
1747255249.4219553,1110,6.171874523162842
1747255249.680437,1111,4.070399761199951
1747255249.9349713,1112,3.417973279953003
1747255250.1939971,1113,5.937782287597656
1747255250.4532394,1114,8.195833206176758
1747255250.9764,1116,8.034103393554688
1747255251.745663,1119,4.825889587402344
1747255252.2549722,1121,7.685276508331299
1747255252.5027921,1122,5.815609931945801
1747255253.2594602,1125,7.16084098815918
1747255253.5139046,1126,10.623068809509277
1747255254.0203123,1128,4.3836236000061035
1747255254.2665684,1129,3.7061891555786133
1747255254.512847,1130,4.304981231689453
1747255254.7657926,1131,6.105674743652344
1747255255.0201817,1132,11.957685470581055
1747255255.536828,1134,2.2679026126861572
1747255255.8008547,1135,5.245046138763428
1747255256.0615008,1136,3.2601921558380127
1747255256.8276072,1139,11.83482551574707
1747255257.592496,1142,3.2270114421844482
1747255258.346505,1145,11.277761459350586
1747255258.594501,1146,4.142872333526611
1747255259.0857446,1148,5.778773784637451
1747255259.3312058,1149,6.161839485168457
1747255259.5787642,1150,3.926448106765747
1747255259.8254995,1151,4.284881591796875
1747255260.0712378,1152,5.380252361297607
1747255260.315254,1153,1.586459755897522
1747255260.8152938,1155,2.9460766315460205
1747255262.0686946,1160,1.8034676313400269
1747255262.575598,1162,8.449764251708984
1747255263.0718486,1164,2.8659136295318604
1747255263.5731807,1166,3.8767430782318115
1747255263.8267996,1167,12.978931427001953
1747255265.3101444,1173,2.512561559677124
1747255265.5568173,1174,6.270420551300049
1747255266.0581787,1176,6.980007648468018
1747255266.3147871,1177,5.126214981079102
1747255266.5588772,1178,8.740222930908203
1747255267.5590134,1182,13.075911521911621
1747255268.060592,1184,16.63976287841797
1747255268.5475843,1186,12.768811225891113
1747255269.0364676,1188,6.3901519775390625
1747255269.280686,1189,6.760385036468506
1747255269.5400376,1190,3.1523165702819824
1747255270.3091128,1193,7.278659820556641
1747255270.5605755,1194,3.064340114593506
1747255270.812277,1195,4.185837745666504
1747255271.317833,1197,3.680659294128418
1747255271.5686316,1198,8.966864585876465
1747255272.338349,1201,10.59149169921875
1747255272.589481,1202,4.532441139221191
1747255273.334515,1205,20.858198165893555
1747255273.5832589,1206,5.577355861663818
1747255273.8320615,1207,6.869859218597412
1747255274.3288364,1209,8.959256172180176
1747255275.35089,1213,4.358944416046143
1747255275.5998466,1214,2.684224843978882
1747255275.8457143,1215,3.0287160873413086
1747255276.3377802,1217,7.935653209686279
1747255276.5835595,1218,4.198575019836426
1747255277.8224664,1223,3.3446359634399414
1747255278.319951,1225,5.800092697143555
1747255279.0490067,1228,8.442497253417969
1747255279.2941446,1229,6.611303806304932
1747255280.0337882,1232,5.038299083709717
1747255280.276414,1233,18.481842041015625
1747255281.4827774,1238,6.324975490570068
1747255281.965849,1240,9.525452613830566
1747255282.2105255,1241,9.988014221191406
1747255282.4609644,1242,3.5988826751708984
1747255282.7100155,1243,8.105523109436035
1747255282.9586132,1244,8.053467750549316
1747255283.2023628,1245,5.420475959777832
1747255283.446798,1246,6.048460006713867
1747255284.185896,1249,5.398400783538818
1747255284.4305735,1250,4.695459842681885
1747255284.6754644,1251,6.789152145385742
1747255284.9198105,1252,1.7099474668502808
1747255285.4084978,1254,2.2522151470184326
1747255285.9032695,1256,21.132457733154297
1747255286.1513443,1257,4.952528476715088
1747255286.8968492,1260,10.736928939819336
1747255287.143776,1261,11.970405578613281
1747255287.8826392,1264,6.49686336517334
1747255288.6289556,1267,5.213624000549316
1747255289.611013,1271,2.4922213554382324
1747255290.862859,1276,5.978775978088379
1747255291.1126702,1277,3.6829988956451416
1747255291.364888,1278,13.518745422363281
1747255292.3718872,1282,8.423251152038574
1747255293.1332943,1285,8.210062980651855
1747255294.3886507,1290,3.6047232151031494
1747255295.1457884,1293,4.855838298797607
1747255295.8967848,1296,1.8365617990493774
1747255296.398234,1298,6.624722480773926
1747255296.6501665,1299,6.995758533477783
1747255297.3874278,1302,5.583552837371826
1747255298.3589597,1306,4.226442337036133
1747255299.3334742,1310,2.9001352787017822
1747255300.315059,1314,12.90860652923584
1747255300.5571067,1315,3.9244580268859863
1747255301.8060818,1320,0.56439608335495
1747255302.3103194,1322,8.046297073364258
1747255302.5564423,1323,4.496866703033447
1747255303.0476923,1325,1.5002925395965576
1747255303.293428,1326,7.462411403656006
1747255303.7844284,1328,0.6469569206237793
1747255305.5119007,1335,3.3964436054229736
1747255307.7311602,1344,3.490109920501709
1747255307.9762926,1345,9.178317070007324
1747255308.477896,1347,12.05016803741455
1747255308.7281697,1348,10.77245807647705
1747255309.4749804,1351,11.996126174926758
1747255309.727338,1352,10.208168983459473
1747255310.2272112,1354,12.806978225708008
1747255311.2141159,1358,4.755777835845947
1747255311.7030926,1360,5.9203877449035645
1747255312.6831427,1364,10.375004768371582
1747255312.926244,1365,3.6084463596343994
1747255313.1725984,1366,0.8480111360549927
1747255313.4166698,1367,9.945283889770508
1747255313.6635177,1368,7.179429531097412
1747255314.6433356,1372,14.193050384521484
1747255314.889825,1373,21.943933486938477
1747255315.3777037,1375,3.017660140991211
1747255315.6206691,1376,5.776427745819092
1747255316.6139657,1380,5.0058817863464355
1747255317.8758893,1385,2.4117183685302734
1747255318.1281962,1386,1.6420668363571167
1747255319.118995,1390,5.0889668464660645
1747255319.8656883,1393,2.53446102142334
1747255320.5957801,1396,4.012743949890137
1747255320.8383102,1397,3.2033514976501465
1747255321.322828,1399,3.195305347442627
1747255321.5666125,1400,4.34384298324585
1747255322.2943573,1403,4.157594680786133
1747255322.79969,1405,2.7464144229888916
1747255324.7600822,1413,5.357557773590088
1747255325.5023954,1416,9.174884796142578
1747255325.749779,1417,4.599175453186035
1747255326.2429705,1419,10.96483325958252
1747255326.7325895,1421,1.6556661128997803
1747255326.9776464,1422,3.3501884937286377
1747255329.2016962,1431,2.5020391941070557
1747255329.4471283,1432,7.0534234046936035
1747255330.4519608,1436,4.27099084854126
1747255330.9635153,1438,4.484615325927734
1747255331.2126224,1439,3.6922807693481445
1747255331.4659135,1440,2.2259480953216553
1747255331.7162828,1441,7.105438232421875
1747255332.4657967,1444,9.39748477935791
1747255332.9598997,1446,3.7143714427948
1747255333.2140393,1447,8.001570701599121
1747255333.4718995,1448,8.013528823852539
1747255333.7156172,1449,7.955503463745117
1747255333.959297,1450,1.98062264919281
1747255334.2136261,1451,9.564672470092773
1747255334.4616296,1452,0.7169751524925232
1747255334.9607925,1454,5.616173267364502
1747255335.2067459,1455,7.7069926261901855
1747255335.449117,1456,8.436039924621582
1747255335.6932175,1457,13.611602783203125
1747255335.935123,1458,4.527068614959717
1747255336.181182,1459,9.74828815460205
1747255336.4313743,1460,3.3682830333709717
1747255336.673663,1461,8.724405288696289
1747255337.1595578,1463,5.7185282707214355
1747255338.9532871,1470,4.7353715896606445
1747255339.6964078,1473,9.164102554321289
1747255339.9438672,1474,5.735712051391602
1747255340.432242,1476,5.01924991607666
1747255340.677082,1477,15.674846649169922
1747255341.6499367,1481,13.87869930267334
1747255341.892781,1482,3.949791431427002
1747255342.1356466,1483,9.051351547241211
1747255343.136934,1487,10.80723762512207
1747255343.382261,1488,9.172065734863281
1747255343.6279619,1489,11.654682159423828
1747255343.875187,1490,5.423299789428711
1747255344.1239347,1491,10.100525856018066
1747255344.6150227,1493,1.5355281829833984
1747255344.8576086,1494,3.6573588848114014
1747255345.8236885,1498,17.880027770996094
1747255346.0656488,1499,4.4136834144592285
1747255346.305835,1500,8.092231750488281
1747255346.799297,1502,4.625545024871826
1747255347.5420644,1505,14.06752872467041
1747255348.5654664,1509,5.093756675720215
1747255348.831421,1510,27.668771743774414
1747255349.0867765,1511,4.099522113800049
1747255349.6159842,1513,4.605804920196533
1747255350.137918,1515,7.045013904571533
1747255350.3967075,1516,14.438385963439941
1747255352.1517713,1523,4.207472801208496
1747255352.9118023,1526,5.774918079376221
1747255353.4080243,1528,1.4494457244873047
1747255354.8901331,1534,7.171255588531494
1747255355.6243362,1537,5.611505508422852
1747255355.8680456,1538,13.988214492797852
1747255356.5994558,1541,4.0009236335754395
1747255357.603191,1545,7.9943318367004395
1747255358.1024399,1547,2.3895437717437744
1747255358.3477576,1548,12.08603572845459
1747255359.096556,1551,9.677695274353027
1747255359.356126,1552,7.6509809494018555
1747255359.6051054,1553,4.686004161834717
1747255360.1118844,1555,9.411219596862793
1747255360.6104906,1557,1.0008198022842407
1747255361.849491,1562,4.06769323348999
1747255362.353785,1564,0.6965744495391846
1747255362.6077332,1565,3.695770025253296
1747255362.8544655,1566,7.4398298263549805
1747255363.3559813,1568,1.7283515930175781
1747255363.8529658,1570,8.310409545898438
1747255364.1047127,1571,8.134416580200195
1747255364.352963,1572,7.2816925048828125
1747255364.5967312,1573,3.2071375846862793
1747255365.3272047,1576,1.6751863956451416
1747255365.8105307,1578,5.629842281341553
1747255366.0512328,1579,5.101881980895996
1747255366.292375,1580,10.244672775268555
1747255366.5335808,1581,14.598039627075195
1747255366.7776935,1582,6.529372692108154
1747255367.5131083,1585,2.21996808052063
1747255368.73168,1590,6.524505615234375
1747255369.9545534,1595,6.077817440032959
1747255370.201863,1596,4.275974273681641
1747255370.448713,1597,13.874382019042969
1747255371.4348867,1601,4.247560024261475
1747255371.6798532,1602,10.878949165344238
1747255371.9257987,1603,14.694517135620117
1747255373.6467686,1610,3.6497485637664795
1747255373.89307,1611,2.2575132846832275
1747255374.3960266,1613,11.081034660339355
1747255374.6481466,1614,12.07431697845459
1747255375.1453283,1616,5.171482563018799
1747255376.16454,1620,10.325878143310547
1747255376.6755054,1622,7.736058235168457
1747255377.1876721,1624,13.999388694763184
1747255377.6904,1626,1.8278712034225464
1747255377.9390733,1627,3.408838987350464
1747255378.9247293,1631,3.111489772796631
1747255379.9096944,1635,10.109498023986816
1747255380.153438,1636,7.041491508483887
1747255380.3967004,1637,6.417181968688965
1747255380.6418104,1638,2.540140390396118
1747255381.1353242,1640,7.801460266113281
1747255381.3792272,1641,15.932783126831055
1747255382.596241,1646,6.723483085632324
1747255382.8372562,1647,9.880188941955566
1747255383.3256426,1649,17.112850189208984
1747255383.8162553,1651,6.891666412353516
1747255384.06745,1652,10.324928283691406
1747255384.3170595,1653,2.0269594192504883
1747255384.5654635,1654,5.902271747589111
1747255385.0509996,1656,5.029087543487549
1747255385.5414264,1658,6.339870929718018
1747255386.508044,1662,8.298629760742188
1747255386.9939444,1664,5.036622047424316
1747255387.4754949,1666,2.654763698577881
1747255388.2108936,1669,3.8099493980407715
1747255388.464229,1670,10.524211883544922
1747255389.4620898,1674,1.8226004838943481
1747255390.2094188,1677,11.299079895019531
1747255390.717117,1679,6.854140758514404
1747255390.9717472,1680,20.24261474609375
1747255391.2217827,1681,8.953996658325195
1747255391.4712212,1682,2.6378798484802246
1747255392.2097661,1685,7.983621120452881
1747255392.458224,1686,8.876060485839844
1747255392.7032099,1687,18.298505783081055
1747255392.9472835,1688,13.484271049499512
1747255393.191121,1689,11.966806411743164
1747255393.4368372,1690,18.706727981567383
1747255394.1751137,1693,2.949885606765747
1747255394.4214306,1694,1.7177602052688599
1747255394.6676414,1695,47.0511474609375
1747255395.156172,1697,16.045991897583008
1747255395.4007816,1698,12.238070487976074
1747255395.6456993,1699,8.50035572052002
1747255395.8919082,1700,17.43931007385254
1747255396.381587,1702,4.834300518035889
1747255396.876347,1704,10.035582542419434
1747255397.6165059,1707,10.930956840515137
1747255398.111566,1709,4.830253601074219
1747255398.3668962,1710,5.880894660949707
1747255398.6211867,1711,6.695734977722168
1747255398.8673587,1712,9.148639678955078
1747255400.3420925,1718,3.351853609085083
1747255400.5906873,1719,21.972936630249023
1747255401.3366356,1722,3.0922439098358154
1747255401.5833895,1723,10.55150032043457
1747255401.8289306,1724,10.534001350402832
1747255402.0757976,1725,27.89470863342285
1747255403.3067465,1730,3.6531453132629395
1747255405.3098643,1738,7.621575355529785
1747255405.567257,1739,16.21961212158203
1747255405.8291085,1740,2.1640803813934326
1747255406.599325,1743,16.240930557250977
1747255407.0998201,1745,14.526790618896484
1747255407.8469198,1748,1.7141623497009277
1747255408.0908158,1749,5.195730686187744
1747255408.3363497,1750,10.26518440246582
1747255408.580165,1751,5.867119789123535
1747255409.0674355,1753,3.180872917175293
1747255409.3112917,1754,1.3260082006454468
1747255410.0693054,1757,8.259920120239258
1747255411.3034708,1762,8.414786338806152
1747255411.5446196,1763,2.3149168491363525
1747255412.0277731,1765,1.828096628189087
1747255412.2679212,1766,0.8159332275390625
1747255412.7518451,1768,6.42291259765625
1747255414.4728823,1775,1.2223823070526123
1747255414.7262766,1776,4.1171393394470215
1747255414.9725206,1777,11.464720726013184
1747255415.7142763,1780,8.574797630310059
1747255415.9640973,1781,2.7180163860321045
1747255416.7235756,1784,10.39210319519043
1747255416.9726653,1785,4.318649768829346
1747255417.218843,1786,3.4628798961639404
1747255417.465103,1787,5.709564208984375
1747255417.955327,1789,14.291577339172363
1747255418.201639,1790,19.41558074951172
1747255418.6939533,1792,2.6778130531311035
1747255419.1901374,1794,8.488508224487305
1747255419.6849263,1796,12.177200317382812
1747255419.9322743,1797,7.7777099609375
1747255420.6771772,1800,11.230815887451172
1747255421.1799712,1802,4.122297763824463
1747255421.425513,1803,3.3736095428466797
1747255421.668662,1804,4.518200397491455
1747255422.670217,1808,5.230184078216553
1747255423.1649885,1810,1.1994842290878296
1747255424.143404,1814,5.032960414886475
1747255424.6327577,1816,5.507737636566162
1747255425.1258142,1818,2.8147785663604736
1747255425.379324,1819,2.1301450729370117
1747255426.3719869,1823,4.765010833740234
1747255427.1040747,1826,10.554277420043945
1747255427.3525007,1827,7.637036323547363
1747255427.8483505,1829,12.387357711791992
1747255428.0982342,1830,13.057516098022461
1747255428.6004438,1832,15.772796630859375
1747255428.8484926,1833,4.354963779449463
1747255429.0910325,1834,1.4077280759811401
1747255429.5826404,1836,7.512497425079346
1747255429.827912,1837,3.3681485652923584
1747255430.0774136,1838,6.43198823928833
1747255431.5850015,1844,3.000429153442383
1747255431.8282125,1845,13.826754570007324
1747255432.0704472,1846,12.882611274719238
1747255432.3124545,1847,15.513524055480957
1747255432.5542028,1848,4.3809428215026855
1747255433.280981,1851,3.567613363265991
1747255433.76541,1853,7.655594825744629
1747255434.4954116,1856,2.6850714683532715
1747255435.487639,1860,9.306353569030762
1747255436.5305316,1864,4.290003776550293
1747255436.785958,1865,7.721036911010742
1747255437.040569,1866,13.973687171936035
1747255437.298819,1867,17.10018539428711
1747255438.3218942,1871,6.447848796844482
1747255438.5694118,1872,1.4392428398132324
1747255438.822322,1873,10.90272045135498
1747255439.0698855,1874,11.297147750854492
1747255439.3150818,1875,9.464492797851562
1747255439.806086,1877,9.749773979187012
1747255440.3001544,1879,10.999295234680176
1747255440.5457299,1880,1.3100415468215942
1747255441.2824008,1883,7.024896144866943
1747255441.5329115,1884,5.579632759094238
1747255442.0269163,1886,8.539339065551758
1747255442.5154645,1888,3.6578867435455322
1747255443.003784,1890,0.8546081781387329
1747255443.2500165,1891,2.133730888366699
1747255444.2312164,1895,17.89252281188965
1747255445.2064047,1899,1.5023751258850098
1747255445.6989894,1901,7.307026386260986
1747255445.9520612,1902,8.624651908874512
1747255446.9392242,1906,11.92332649230957
1747255447.4354048,1908,14.799656867980957
1747255447.6837506,1909,0.6252027153968811
1747255447.9373045,1910,12.320919036865234
1747255448.6896174,1913,1.7135835886001587
1747255449.429646,1916,10.868030548095703
1747255449.9289072,1918,2.2916650772094727
1747255451.4280255,1924,9.685867309570312
1747255451.6707954,1925,14.40708065032959
1747255451.9184878,1926,4.594867706298828
1747255452.407495,1928,3.9747960567474365
1747255452.648231,1929,6.410247325897217
1747255453.3843825,1932,0.9784212112426758
1747255454.1098633,1935,1.9102712869644165
1747255454.3573384,1936,3.95354962348938
1747255455.1053085,1939,2.733264684677124
1747255455.357811,1940,6.339994430541992
1747255455.6028693,1941,5.290794849395752
1747255455.848661,1942,5.019822120666504
1747255456.589466,1945,7.226523399353027
1747255457.1011024,1947,5.625075817108154
1747255457.8597379,1950,5.13887882232666
1747255458.1064668,1951,5.503513336181641
1747255458.6003523,1953,6.355465412139893
1747255459.3361237,1956,8.076688766479492
1747255460.3297448,1960,2.092270851135254
1747255460.580432,1961,1.2047886848449707
1747255460.8275487,1962,2.217097043991089
1747255461.0752866,1963,5.956961154937744
1747255461.337481,1964,7.885488986968994
1747255461.8227315,1966,4.858339309692383
1747255462.0678136,1967,4.1422576904296875
1747255462.3103147,1968,16.509042739868164
1747255462.5532827,1969,6.874479293823242
1747255464.0258324,1975,6.8593645095825195
1747255464.5221024,1977,9.682580947875977
1747255464.7753456,1978,9.646783828735352
1747255465.0284925,1979,2.4320690631866455
1747255465.2840755,1980,0.5997114181518555
1747255465.5500114,1981,3.152743101119995
1747255465.805148,1982,0.8869441151618958
1747255466.065038,1983,2.2524430751800537
1747255466.5715804,1985,8.298694610595703
1747255467.074174,1987,2.576432704925537
1747255467.3257918,1988,10.715409278869629
1747255467.5772529,1989,2.882673978805542
1747255468.079735,1991,2.506974220275879
1747255468.33156,1992,11.032594680786133
1747255468.5836132,1993,1.2987014055252075
1747255469.088546,1995,0.2744205594062805
1747255470.0891554,1999,8.54016399383545


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_05_242444-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254973.016557,0,0.020416878163814545
1747254973.804904,3,-0.1081632524728775
1747254974.0520074,4,-0.002994118956848979
1747254975.545577,10,0.3290688693523407
1747254975.7940357,11,14.442588806152344
1747254976.5423057,14,-0.031239500269293785
1747254976.8157108,15,-0.0035469066351652145
1747254977.581661,18,0.10215127468109131
1747254977.831045,19,1.6801649332046509
1747254978.0784948,20,-0.012773838825523853
1747254978.5713458,22,4.551255702972412
1747254978.8181527,23,5.6891303062438965
1747254979.551915,26,-0.02842899225652218
1747254979.7965426,27,-0.0833488181233406
1747254981.296629,33,0.5236887335777283
1747254982.0755358,36,2.2711799144744873
1747254982.3314462,37,0.8687612414360046
1747254982.582471,38,0.12818890810012817
1747254982.8421547,39,0.3070504367351532
1747254983.1021502,40,1.3817155361175537
1747254984.8818195,47,2.689431667327881
1747254985.1277776,48,0.7076714634895325
1747254985.3743696,49,0.0984811782836914
1747254985.8695996,51,1.6213639974594116
1747254986.1169298,52,2.6427247524261475
1747254986.6118338,54,1.1216707229614258
1747254987.351434,57,2.2165753841400146
1747254988.0911503,60,0.9546595811843872
1747254988.3382432,61,0.3237054646015167
1747254988.5850527,62,1.045567274093628
1747254988.8341177,63,0.7458800673484802
1747254989.339219,65,3.195425271987915
1747254989.5989523,66,0.6419628262519836
1747254989.8571098,67,1.4193943738937378
1747254990.116637,68,0.4190365970134735
1747254990.6420486,70,1.4834508895874023
1747254990.911724,71,0.5699614882469177
1747254992.4304464,77,0.7416848540306091
1747254992.9280536,79,0.33681705594062805
1747254993.2014673,80,0.32518455386161804
1747254993.7197065,82,2.054103374481201
1747254993.9658687,83,1.2284619808197021
1747254994.4621818,85,0.6178721785545349
1747254995.4601598,89,4.1494879722595215
1747254995.7083554,90,2.0320372581481934
1747254996.984828,95,0.32058706879615784
1747254997.9826694,99,1.1598960161209106
1747254998.229684,100,6.5507707595825195
1747254998.9726543,103,0.7080185413360596
1747254999.7212257,106,0.670503556728363
1747254999.9679503,107,1.0559582710266113
1747255000.4642503,109,0.8883879780769348
1747255001.687339,114,1.257178783416748
1747255002.1779015,116,1.9011375904083252
1747255003.4119446,121,1.9951717853546143
1747255004.3886166,125,0.8414894342422485
1747255004.642052,126,0.7357528209686279
1747255005.1394415,128,1.07414710521698
1747255005.6408415,130,0.9096729159355164
1747255005.8940656,131,0.5629557967185974
1747255006.1401913,132,0.6385833621025085
1747255007.148339,136,1.0707297325134277
1747255007.3935924,137,1.131911039352417
1747255008.8765233,143,0.6744455695152283
1747255009.125586,144,0.6126522421836853
1747255009.6202676,146,1.244098424911499
1747255009.8662093,147,0.9024608731269836
1747255010.6037529,150,1.9925554990768433
1747255012.323981,157,1.6214649677276611
1747255012.8116777,159,1.713049292564392
1747255013.0619724,160,1.9920103549957275
1747255013.5523224,162,0.8933150172233582
1747255014.0437973,164,1.5483198165893555
1747255014.5390031,166,0.6077798008918762
1747255015.5338395,170,1.66278874874115
1747255015.779329,171,1.0027858018875122
1747255016.026883,172,0.7941128611564636
1747255016.773095,175,1.4657633304595947
1747255017.0190315,176,1.0082322359085083
1747255017.2675343,177,1.374783992767334
1747255017.518907,178,0.7951207160949707
1747255018.0255435,180,1.9460455179214478
1747255018.2720242,181,2.2759978771209717
1747255019.0187736,184,1.6469976902008057
1747255019.2666712,185,1.7952356338500977
1747255019.5140202,186,4.689737796783447
1747255020.2714777,189,0.8030873537063599
1747255020.52277,190,0.42544397711753845
1747255020.769764,191,0.8767687678337097
1747255021.0196223,192,1.1411774158477783
1747255021.7711642,195,1.5352773666381836
1747255022.751363,199,2.111954927444458
1747255022.9985235,200,2.0340540409088135
1747255023.4984925,202,0.7963048815727234
1747255023.749268,203,0.7717750072479248
1747255024.0018702,204,0.7681084871292114
1747255024.250846,205,1.5004538297653198
1747255024.7480764,207,2.0304648876190186
1747255025.2408462,209,0.42470666766166687
1747255025.7368436,211,1.1683440208435059
1747255026.2328165,213,0.8354771733283997
1747255026.7238753,215,1.3991483449935913
1747255026.9674764,216,1.3138402700424194
1747255027.4555824,218,2.6180505752563477
1747255027.7012029,219,2.7016704082489014
1747255027.9452004,220,1.9078187942504883
1747255028.1923585,221,1.5795650482177734
1747255028.4346545,222,1.4136295318603516
1747255028.9297912,224,0.7118834853172302
1747255029.1739526,225,0.6672563552856445
1747255030.1650786,229,1.487505316734314
1747255031.6387472,235,0.6303932070732117
1747255032.122961,237,1.5233049392700195
1747255032.3681178,238,2.0461833477020264
1747255032.6110864,239,1.3747886419296265
1747255033.0960422,241,1.1670207977294922
1747255033.3380032,242,1.8818256855010986
1747255033.827043,244,1.3126311302185059
1747255034.0690918,245,2.424499988555908
1747255034.3118706,246,1.6608530282974243
1747255034.555572,247,1.4388923645019531
1747255035.8333626,252,1.9704242944717407
1747255036.0852792,253,1.0102980136871338
1747255036.3368607,254,0.9733907580375671
1747255037.0890644,257,1.1697481870651245
1747255037.3380332,258,1.0903410911560059
1747255037.583926,259,1.6419334411621094
1747255037.8286374,260,0.9428653120994568
1747255038.3207686,262,1.1292552947998047
1747255040.274953,270,2.9624509811401367
1747255040.5171423,271,1.200994849205017
1747255041.2598991,274,0.9063477516174316
1747255041.507332,275,2.6769089698791504
1747255041.7547314,276,3.671152114868164
1747255042.2563887,278,0.8936821222305298
1747255042.7459846,280,0.8237492442131042
1747255043.2425518,282,1.5704022645950317
1747255043.4862764,283,1.1361000537872314
1747255043.9790936,285,0.5751290917396545
1747255044.464094,287,1.2853535413742065
1747255044.7092068,288,2.265136480331421
1747255045.1978555,290,1.063650369644165
1747255046.4274411,295,1.2829408645629883
1747255046.672077,296,1.1947296857833862
1747255046.9187157,297,1.1515687704086304
1747255047.1656487,298,0.7546412348747253
1747255048.6613154,304,1.6738191843032837
1747255049.161619,306,1.3913676738739014
1747255049.6554294,308,0.6984332799911499
1747255049.9026418,309,5.7540106773376465
1747255050.6492066,312,1.3712190389633179
1747255050.8944046,313,1.3091624975204468
1747255051.6586719,316,1.632806420326233
1747255052.1581547,318,1.8638861179351807
1747255052.4099593,319,1.2163959741592407
1747255053.1590452,322,0.8136885762214661
1747255053.6579673,324,1.337619423866272
1747255054.9017189,329,0.6972989439964294
1747255055.1472712,330,1.2045167684555054
1747255055.3948085,331,1.0792092084884644
1747255055.647465,332,1.0953216552734375
1747255056.8995583,337,1.8022140264511108
1747255057.1504912,338,1.2949378490447998
1747255057.6559038,340,1.2249574661254883
1747255058.413549,343,5.394853115081787
1747255058.660498,344,4.600032329559326
1747255058.913952,345,1.2416635751724243
1747255059.1610565,346,2.169332265853882
1747255059.6522248,348,1.0694044828414917
1747255060.1488197,350,2.6097216606140137
1747255060.6419353,352,1.3634623289108276
1747255060.887181,353,0.6213348507881165
1747255061.1344218,354,0.649401068687439
1747255062.1556575,358,2.3340203762054443
1747255062.6582158,360,1.009860873222351
1747255063.1632144,362,1.0554755926132202
1747255063.4151914,363,0.5475965738296509
1747255063.6671188,364,0.6656140089035034
1747255063.919816,365,0.8034778833389282
1747255064.1701984,366,1.4414445161819458
1747255064.4178605,367,0.8095348477363586
1747255064.663075,368,1.2734375
1747255066.1584187,374,1.0919455289840698
1747255066.8913906,377,1.1840819120407104
1747255067.138463,378,1.1039676666259766
1747255068.8797517,385,2.3878562450408936
1747255069.1267843,386,1.199416995048523
1747255070.1231718,390,0.9889166951179504
1747255070.3853242,391,3.5039710998535156
1747255070.6337192,392,0.7884799838066101
1747255070.8837152,393,1.2435106039047241
1747255071.138204,394,1.4493060111999512
1747255071.3821514,395,1.3005093336105347
1747255071.6274624,396,1.766924500465393
1747255071.8833797,397,0.9461806416511536
1747255072.1272724,398,1.0307368040084839
1747255072.3753302,399,0.9653545618057251
1747255072.8749616,401,1.3173351287841797
1747255073.1294792,402,1.082983374595642
1747255073.6404932,404,1.2809038162231445
1747255074.6698086,408,1.186519742012024
1747255074.9300623,409,1.2342119216918945
1747255075.6946325,412,0.9915391206741333
1747255075.9459715,413,1.2074768543243408
1747255076.201718,414,1.4518071413040161
1747255076.4530697,415,2.4921000003814697
1747255077.2118185,418,1.3331776857376099
1747255077.9752638,421,1.0553964376449585
1747255078.2269754,422,1.0867563486099243
1747255078.9902449,425,1.412471055984497
1747255079.2407084,426,1.036698818206787
1747255080.2479093,430,0.6792156100273132
1747255080.5003812,431,0.8086416125297546
1747255081.254398,434,1.463097333908081
1747255081.5040364,435,0.8641698956489563
1747255081.7563336,436,1.297061800956726
1747255082.0017192,437,1.1883634328842163
1747255082.2458766,438,0.7048908472061157
1747255082.4905314,439,0.8626386523246765
1747255082.7392807,440,0.785510241985321
1747255082.9841895,441,1.5004442930221558
1747255083.4962654,443,4.295985698699951
1747255083.7455919,444,0.8246863484382629
1747255083.9946065,445,1.3375056982040405
1747255084.239534,446,1.2616204023361206
1747255085.2219656,450,1.7929779291152954
1747255085.4662523,451,1.538134217262268
1747255085.71069,452,4.484120845794678
1747255085.9539733,453,1.300369143486023
1747255086.1963303,454,1.765898585319519
1747255086.6883311,456,0.5360390543937683
1747255087.1758966,458,3.8889248371124268
1747255087.6699603,460,1.5654146671295166
1747255087.9266841,461,1.2032047510147095
1747255088.6983836,464,1.3416777849197388
1747255088.9498842,465,0.7386979460716248
1747255089.1973972,466,1.3860005140304565
1747255089.716292,468,1.9788563251495361
1747255090.2237659,470,0.9825146794319153
1747255091.2335124,474,1.6777385473251343
1747255091.4815757,475,2.9289634227752686
1747255092.228824,478,0.6336426138877869
1747255092.4737258,479,1.3423181772232056
1747255092.717971,480,3.852132797241211
1747255092.9650493,481,2.0892324447631836
1747255093.2127266,482,1.0826934576034546
1747255093.460366,483,1.7485017776489258
1747255093.7075167,484,1.362318754196167
1747255094.194002,486,1.0102438926696777
1747255094.4356995,487,1.0187596082687378
1747255094.6784358,488,1.6615289449691772
1747255094.9221342,489,2.6850831508636475
1747255095.414266,491,1.420199990272522
1747255096.1576362,494,1.4729597568511963
1747255097.1499896,498,2.4632439613342285
1747255097.9009573,501,1.5576136112213135
1747255098.1520348,502,1.2412713766098022
1747255098.4027028,503,0.8685521483421326
1747255099.1303265,506,1.1372183561325073
1747255099.6155462,508,2.717968702316284
1747255099.8581088,509,3.7663700580596924
1747255100.1016524,510,1.4612083435058594
1747255100.3437316,511,1.5937607288360596
1747255100.585966,512,1.657421350479126
1747255100.828009,513,2.1773874759674072
1747255101.070189,514,2.3385462760925293
1747255101.8299344,517,1.682175874710083
1747255102.094117,518,1.5455849170684814
1747255102.3449242,519,1.2234939336776733
1747255102.5948272,520,1.2557913064956665
1747255103.3258035,523,0.9986248016357422
1747255105.0489047,530,1.358141303062439
1747255105.7864506,533,1.250545620918274
1747255106.0308683,534,0.9502012133598328
1747255106.5192368,536,0.7014588713645935
1747255106.76787,537,1.580774188041687
1747255107.0182369,538,1.5431662797927856
1747255107.2691877,539,2.0083789825439453
1747255107.5140042,540,1.690857172012329
1747255108.0143375,542,0.8648650050163269
1747255108.2662675,543,1.8364250659942627
1747255108.5112584,544,0.8401697278022766
1747255109.0085804,546,0.5602309703826904
1747255109.2502296,547,1.11404550075531
1747255109.9939828,550,1.9819996356964111
1747255110.4860735,552,1.657355546951294
1747255110.9809163,554,1.0597155094146729
1747255111.2276347,555,1.63262140750885
1747255111.4742193,556,1.7488816976547241
1747255112.9540591,562,2.7181456089019775
1747255113.2040486,563,1.464920997619629
1747255113.4552262,564,1.2062867879867554
1747255114.447617,568,1.8197866678237915
1747255115.179613,571,1.5355491638183594
1747255115.6737397,573,1.2502962350845337
1747255116.4095874,576,0.9024955630302429
1747255117.3888452,580,0.7905290722846985
1747255118.3782887,584,1.849137306213379
1747255118.6220305,585,1.3726433515548706
1747255118.8661115,586,0.8460003137588501
1747255119.3556628,588,1.7626160383224487
1747255119.845942,590,2.1040139198303223
1747255120.0952215,591,0.8831411600112915
1747255120.337311,592,0.9903813600540161
1747255120.8218591,594,1.0201666355133057
1747255121.3143017,596,0.8384513854980469
1747255121.5575924,597,0.8911778330802917
1747255121.8054194,598,1.479004979133606
1747255122.0477066,599,1.3856996297836304
1747255122.5592194,601,1.0506590604782104
1747255122.8112504,602,1.3943792581558228
1747255123.0654993,603,0.8387600183486938
1747255123.56673,605,1.0419634580612183
1747255124.307619,608,1.0207843780517578
1747255124.8003802,610,1.591926097869873
1747255125.5419307,613,1.3519212007522583
1747255125.793056,614,1.171505093574524
1747255126.2801282,616,1.1150237321853638
1747255126.7763383,618,1.5594090223312378
1747255127.2713413,620,1.4585765600204468
1747255127.7680118,622,1.6023210287094116
1747255128.0151644,623,2.243422746658325
1747255128.7592256,626,2.0334808826446533
1747255129.2613115,628,1.2067114114761353
1747255129.5216913,629,1.4999645948410034
1747255130.5355132,633,1.6677511930465698
1747255131.0356672,635,2.996159791946411
1747255131.5362613,637,0.9376491904258728
1747255132.2795577,640,2.753495216369629
1747255132.5281088,641,1.5849716663360596
1747255132.7772224,642,0.6170269846916199
1747255133.0292811,643,1.0778844356536865
1747255133.2805126,644,1.277645468711853
1747255133.5300262,645,1.5403650999069214
1747255134.5281396,649,0.7690366506576538
1747255135.020608,651,1.210349678993225
1747255135.2659366,652,1.8361492156982422
1747255135.5112333,653,1.6308244466781616
1747255135.7560046,654,2.325453519821167
1747255136.0033736,655,2.0768046379089355
1747255136.7432702,658,2.4807815551757812
1747255136.9874537,659,1.4821747541427612
1747255137.2312677,660,0.9710100293159485
1747255138.9585757,667,1.403640866279602
1747255139.7088761,670,0.5343844294548035
1747255140.9319336,675,0.9408626556396484
1747255141.176342,676,2.434166193008423
1747255141.4220037,677,1.7343330383300781
1747255142.162168,680,2.3289387226104736
1747255142.650783,682,2.1709113121032715
1747255142.901029,683,0.9647645354270935
1747255143.1472514,684,1.380691409111023
1747255143.884578,687,1.2440786361694336
1747255145.115508,692,1.9403841495513916
1747255145.6116376,694,0.885722815990448
1747255145.865259,695,0.9177541136741638
1747255146.1175861,696,1.587034821510315
1747255146.3617134,697,1.7539141178131104
1747255146.8539016,699,1.9394495487213135
1747255147.587911,702,1.8876596689224243
1747255147.8326077,703,1.4040395021438599
1747255148.322496,705,1.8798999786376953
1747255149.3029764,709,3.9425570964813232
1747255149.551108,710,2.4845118522644043
1747255150.039435,712,1.2342299222946167
1747255150.7720816,715,1.5902236700057983
1747255151.2642689,717,0.9371029734611511
1747255151.757603,719,2.0263659954071045
1747255152.000041,720,2.9894015789031982
1747255152.2437892,721,2.0231170654296875
1747255152.7286608,723,1.1539957523345947
1747255153.217966,725,2.9740874767303467
1747255153.4620702,726,0.7257607579231262
1747255153.7067134,727,1.6123285293579102
1747255153.9547944,728,3.628821611404419
1747255154.2010076,729,2.459918737411499
1747255154.6939986,731,2.5225989818573
1747255154.957837,732,0.9698788523674011
1747255155.2040854,733,4.334767818450928
1747255156.4395835,738,1.5827745199203491
1747255156.685695,739,1.1581975221633911
1747255156.9316454,740,1.7543178796768188
1747255157.4258037,742,6.157962322235107
1747255157.6766346,743,2.9853293895721436
1747255157.9251678,744,1.8092072010040283
1747255158.1775427,745,1.0130020380020142
1747255159.9603698,752,3.7877464294433594
1747255160.7229896,755,1.1959446668624878
1747255160.976749,756,1.7970670461654663
1747255161.4781058,758,1.921034812927246
1747255162.713019,763,2.4780476093292236
1747255162.9591556,764,1.328452467918396
1747255163.2041838,765,2.763845205307007
1747255163.9526813,768,2.1128923892974854
1747255164.2835896,769,1.3351229429244995
1747255165.0246687,772,1.8278928995132446
1747255165.2717314,773,2.086841344833374
1747255165.7691963,775,2.3675103187561035
1747255166.0144825,776,0.913495659828186
1747255166.5045393,778,1.2498109340667725
1747255166.7526903,779,2.921294689178467
1747255166.9986613,780,2.6789753437042236
1747255167.245184,781,3.1475636959075928
1747255167.491699,782,3.3750386238098145
1747255168.984122,788,1.0468453168869019
1747255169.2345667,789,1.6791324615478516
1747255169.7299385,791,1.2303296327590942
1747255170.2225788,793,1.9812074899673462
1747255170.719767,795,1.1000759601593018
1747255170.9660213,796,1.2358521223068237
1747255171.7030458,799,2.117304563522339
1747255171.9496,800,0.9781222343444824
1747255172.9356148,804,2.4345853328704834
1747255173.1826456,805,1.8372166156768799
1747255173.429284,806,4.164982318878174
1747255173.6737947,807,1.3417680263519287
1747255174.4173234,810,2.4092109203338623
1747255175.1567824,813,0.6473330855369568
1747255176.3737988,818,3.33695387840271
1747255176.6306643,819,1.2809772491455078
1747255177.1312246,821,2.0338854789733887
1747255177.3914378,822,1.1772493124008179
1747255177.6404016,823,2.4311041831970215
1747255178.1544464,825,3.6198432445526123
1747255178.4107287,826,1.643843650817871
1747255178.6659327,827,1.957323670387268
1747255178.9248579,828,2.455693244934082
1747255179.9231532,832,2.6763007640838623
1747255180.1713705,833,3.854321002960205
1747255180.6760285,835,4.654781818389893
1747255180.9222214,836,3.398963689804077
1747255181.1725523,837,3.9206008911132812
1747255181.6645598,839,0.99970543384552
1747255181.9124691,840,5.4950175285339355
1747255182.6507006,843,4.749234676361084
1747255183.143879,845,0.6448558568954468
1747255184.3651755,850,2.8674263954162598
1747255184.608343,851,6.585371494293213
1747255185.3466005,854,2.1015682220458984
1747255186.1006696,857,1.0826802253723145
1747255186.8485014,860,2.1125519275665283
1747255187.3522084,862,1.784932017326355
1747255188.0966256,865,0.43398305773735046
1747255188.343464,866,2.5814926624298096
1747255189.3426738,870,2.741572856903076
1747255189.5902457,871,2.2699551582336426
1747255192.0532455,881,2.385288953781128
1747255192.5448089,883,5.013139724731445
1747255192.7920432,884,2.5417661666870117
1747255193.0417879,885,13.077849388122559
1747255193.2956488,886,4.066196918487549
1747255193.8095038,888,1.7609186172485352
1747255194.313574,890,1.4368996620178223
1747255194.8135698,892,1.6505707502365112
1747255195.5737927,895,2.4488308429718018
1747255196.0762773,897,0.9309414029121399
1747255196.32771,898,2.469865083694458
1747255197.0689766,901,1.4219073057174683
1747255197.3147283,902,2.251506805419922
1747255197.8042853,904,3.26865816116333
1747255198.299931,906,1.4900503158569336
1747255198.545707,907,1.2974492311477661
1747255198.7935798,908,1.464498519897461
1747255199.2901852,910,0.7310671806335449
1747255199.5336807,911,1.295662760734558
1747255200.2637653,914,1.2856552600860596
1747255201.247804,918,0.9418485760688782
1747255201.502589,919,2.304413080215454
1747255202.0212193,921,2.3711371421813965
1747255202.531969,923,1.3715909719467163
1747255203.5185819,927,4.745987415313721
1747255203.7641165,928,1.9458153247833252
1747255204.0083897,929,1.6739376783370972
1747255204.2559936,930,2.57619571685791
1747255204.499293,931,0.9484716653823853
1747255204.746176,932,2.4193716049194336
1747255204.9904625,933,3.841468572616577
1747255205.4805863,935,1.1599853038787842
1747255206.4848568,939,2.334132671356201
1747255206.9764163,941,1.9761914014816284
1747255207.2244782,942,3.30566668510437
1747255207.9647784,945,2.1375067234039307
1747255208.9726732,949,2.56305193901062
1747255209.7430758,952,1.8526512384414673
1747255210.2444339,954,4.109634876251221
1747255210.4913237,955,0.23929865658283234
1747255210.7396922,956,9.985599517822266
1747255211.7512085,960,0.7540818452835083
1747255212.2472765,962,3.1163864135742188
1747255212.4965556,963,3.2408547401428223
1747255212.7445807,964,1.0414279699325562
1747255212.9928393,965,1.295831561088562
1747255213.4864004,967,1.5397347211837769
1747255213.739698,968,2.3251864910125732
1747255214.504704,971,3.3086001873016357
1747255215.8095598,976,3.904498338699341
1747255216.3432677,978,4.026205539703369
1747255216.6036296,979,2.2480733394622803
1747255217.1198432,981,2.758763551712036
1747255217.3826687,982,0.9482606053352356
1747255218.4053795,986,2.3459558486938477
1747255218.9223602,988,3.1204707622528076
1747255219.1808336,989,0.35574278235435486
1747255219.4372816,990,2.0735270977020264
1747255219.9350536,992,1.1667858362197876
1747255220.444051,994,1.2487260103225708
1747255220.7027314,995,2.389028549194336
1747255220.9539297,996,1.9753684997558594
1747255221.487641,998,4.650691509246826
1747255221.7346761,999,1.3387203216552734
1747255222.2302942,1001,1.0423123836517334
1747255222.4838326,1002,0.9587737917900085
1747255222.729772,1003,2.285226583480835
1747255222.9756267,1004,1.7329765558242798
1747255223.2219827,1005,4.779176712036133
1747255223.4702463,1006,3.107801914215088
1747255224.7192824,1011,2.5118727684020996
1747255225.212958,1013,1.0546574592590332
1747255225.7042358,1015,1.4771721363067627
1747255225.9541862,1016,0.5064260363578796
1747255226.198538,1017,2.278748035430908
1747255227.432743,1022,0.6572973132133484
1747255228.4307811,1026,6.776259899139404
1747255228.9376707,1028,2.452841281890869
1747255229.191544,1029,2.0135304927825928
1747255230.6825583,1035,4.553304195404053
1747255230.926841,1036,4.490346431732178
1747255231.1715164,1037,3.3193233013153076
1747255231.415342,1038,1.9768686294555664
1747255231.6582723,1039,1.6401928663253784
1747255232.6386862,1043,2.1668574810028076
1747255233.128918,1045,2.7230472564697266
1747255233.3737214,1046,0.859433114528656
1747255234.8692398,1052,7.369541168212891
1747255235.128884,1053,4.649162769317627
1747255235.8756895,1056,1.3203725814819336
1747255236.3795836,1058,5.067219257354736
1747255236.6313822,1059,1.2348185777664185
1747255236.883647,1060,4.100839614868164
1747255237.3885117,1062,3.8945095539093018
1747255238.1343627,1065,3.231239080429077
1747255238.3811321,1066,2.8259947299957275
1747255238.6287515,1067,5.807101726531982
1747255239.120492,1069,1.8831499814987183
1747255239.3823643,1070,2.5421247482299805
1747255239.6351185,1071,1.221327781677246
1747255239.887964,1072,0.6171262264251709
1747255240.1448627,1073,1.175720453262329
1747255240.4020088,1074,3.6194417476654053
1747255241.1623137,1077,1.9128557443618774
1747255241.4123762,1078,2.769545555114746
1747255241.917737,1080,2.076751232147217
1747255242.1708462,1081,1.0234013795852661
1747255242.4287255,1082,0.9214248657226562
1747255243.20566,1085,2.333976984024048
1747255243.4601893,1086,1.2896367311477661
1747255243.710142,1087,1.5133757591247559
1747255244.7287705,1091,3.438007354736328
1747255244.980575,1092,0.7642649412155151
1747255245.2304611,1093,2.5192363262176514
1747255246.465888,1098,1.6272776126861572
1747255246.9617958,1100,1.8794224262237549
1747255247.4537835,1102,2.014932155609131
1747255247.6955945,1103,0.8696579337120056
1747255247.9394705,1104,2.5441696643829346
1747255248.6748698,1107,0.3384139835834503
1747255248.9228177,1108,3.060654878616333
1747255249.1644874,1109,1.486606478691101
1747255249.4222815,1110,2.468749761581421
1747255249.680662,1111,1.6281598806381226
1747255249.9352057,1112,1.3671892881393433
1747255250.194228,1113,2.375113010406494
1747255250.453753,1114,3.2783334255218506
1747255250.976623,1116,3.213641405105591
1747255251.7458975,1119,1.9303559064865112
1747255252.2551827,1121,3.074110746383667
1747255252.5028853,1122,2.3262441158294678
1747255253.259681,1125,2.8643364906311035
1747255253.5141335,1126,4.249227523803711
1747255254.0204556,1128,1.7534494400024414
1747255254.2667847,1129,1.4824756383895874
1747255254.512997,1130,1.7219924926757812
1747255254.765977,1131,2.442270040512085
1747255255.0204031,1132,4.783074378967285
1747255255.5370836,1134,0.9071610569953918
1747255255.8010483,1135,2.0980184078216553
1747255256.0617652,1136,1.304076910018921
1747255256.827858,1139,4.7339301109313965
1747255257.5927336,1142,1.2908046245574951
1747255258.3466856,1145,4.511104583740234
1747255258.5946622,1146,1.6571489572525024
1747255259.0859423,1148,2.311509609222412
1747255259.331413,1149,2.464735746383667
1747255259.5789032,1150,1.5705792903900146
1747255259.8256667,1151,1.713952660560608
1747255260.0713975,1152,2.1521010398864746
1747255260.3154154,1153,0.6345838904380798
1747255260.815495,1155,1.1784306764602661
1747255262.068847,1160,0.7213870882987976
1747255262.5757442,1162,3.3799057006835938
1747255263.072019,1164,1.1463655233383179
1747255263.5734625,1166,1.5506972074508667
1747255263.8269517,1167,5.191572666168213
1747255265.3103158,1173,1.0050246715545654
1747255265.556921,1174,2.5081682205200195
1747255266.0583987,1176,2.7920031547546387
1747255266.31492,1177,2.0504860877990723
1747255266.5589952,1178,3.496089220046997
1747255267.559154,1182,5.230364799499512
1747255268.0607204,1184,6.655905246734619
1747255268.547702,1186,5.107524394989014
1747255269.0365891,1188,2.556060791015625
1747255269.2808044,1189,2.7041540145874023
1747255269.5402591,1190,1.260926604270935
1747255270.3093827,1193,2.911463975906372
1747255270.5607748,1194,1.2257360219955444
1747255270.8124685,1195,1.6743351221084595
1747255271.318075,1197,1.4722636938095093
1747255271.568899,1198,3.5867459774017334
1747255272.338555,1201,4.236596584320068
1747255272.5897038,1202,1.8129764795303345
1747255273.3347044,1205,8.343279838562012
1747255273.5834544,1206,2.230942487716675
1747255273.83222,1207,2.747943639755249
1747255274.3290272,1209,3.583702564239502
1747255275.3511016,1213,1.7435778379440308
1747255275.6000302,1214,1.0736899375915527
1747255275.8459165,1215,1.2114864587783813
1747255276.3379645,1217,3.1742613315582275
1747255276.583714,1218,1.6794300079345703
1747255277.82259,1223,1.3378543853759766
1747255278.3200786,1225,2.3200371265411377
1747255279.049137,1228,3.3769989013671875
1747255279.2942755,1229,2.644521474838257
1747255280.033945,1232,2.015319585800171
1747255280.2765296,1233,7.392736911773682
1747255281.4829695,1238,2.5299901962280273
1747255281.9659743,1240,3.810181140899658
1747255282.2106688,1241,3.9952056407928467
1747255282.461087,1242,1.439553141593933
1747255282.7102048,1243,3.2422091960906982
1747255282.958747,1244,3.2213871479034424
1747255283.2024548,1245,2.1681904792785645
1747255283.4469342,1246,2.419384002685547
1747255284.1860182,1249,2.159360408782959
1747255284.43079,1250,1.8781839609146118
1747255284.6756322,1251,2.715660810470581
1747255284.9199252,1252,0.6839789748191833
1747255285.4086385,1254,0.900886058807373
1747255285.903413,1256,8.452982902526855
1747255286.151468,1257,1.9810113906860352
1747255286.897024,1260,4.294771671295166
1747255287.1439333,1261,4.7881622314453125
1747255287.882805,1264,2.598745346069336
1747255288.6291037,1267,2.085449695587158
1747255289.6111693,1271,0.9968885779380798
1747255290.8630364,1276,2.391510486602783
1747255291.1129065,1277,1.4731996059417725
1747255291.3650866,1278,5.407498359680176
1747255292.3720334,1282,3.369300603866577
1747255293.1334867,1285,3.284025192260742
1747255294.3888597,1290,1.4418892860412598
1747255295.1459298,1293,1.9423353672027588
1747255295.8969254,1296,0.7346247434616089
1747255296.3983927,1298,2.6498889923095703
1747255296.6503022,1299,2.7983033657073975
1747255297.3875701,1302,2.2334210872650146
1747255298.359088,1306,1.6905769109725952
1747255299.3336136,1310,1.160054087638855
1747255300.3151805,1314,5.163442611694336
1747255300.557283,1315,1.5697832107543945
1747255301.8062475,1320,0.22575843334197998
1747255302.3105366,1322,3.2185189723968506
1747255302.556649,1323,1.7987467050552368
1747255303.047887,1325,0.600117027759552
1747255303.2936423,1326,2.984964609146118
1747255303.7846813,1328,0.2587827742099762
1747255305.5120888,1335,1.3585774898529053
1747255307.731325,1344,1.3960440158843994
1747255307.9764805,1345,3.6713268756866455
1747255308.4781268,1347,4.820067405700684
1747255308.7283573,1348,4.308983325958252
1747255309.4751763,1351,4.798450469970703
1747255309.727524,1352,4.083267688751221
1747255310.2273574,1354,5.122791290283203
1747255311.2142859,1358,1.9023112058639526
1747255311.7032425,1360,2.3681552410125732
1747255312.6833315,1364,4.1500020027160645
1747255312.9263892,1365,1.4433785676956177
1747255313.172778,1366,0.33920446038246155
1747255313.417062,1367,3.9781136512756348
1747255313.6636403,1368,2.871771812438965
1747255314.6435354,1372,5.677220344543457
1747255314.8900428,1373,8.777573585510254
1747255315.3778527,1375,1.2070640325546265
1747255315.6208336,1376,2.3105711936950684
1747255316.614158,1380,2.002352714538574
1747255317.876114,1385,0.9646873474121094
1747255318.1283786,1386,0.6568267345428467
1747255319.1192234,1390,2.0355868339538574
1747255319.8658123,1393,1.013784408569336
1747255320.5958948,1396,1.6050976514816284
1747255320.8384256,1397,1.2813405990600586
1747255321.3229449,1399,1.2781221866607666
1747255321.5667348,1400,1.7375372648239136
1747255322.2944803,1403,1.663037896156311
1747255322.7998695,1405,1.0985658168792725
1747255324.7602417,1413,2.1430232524871826
1747255325.5026243,1416,3.6699540615081787
1747255325.750025,1417,1.839670181274414
1747255326.2431169,1419,4.3859333992004395
1747255326.7327724,1421,0.6622664332389832
1747255326.9777408,1422,1.3400753736495972
1747255329.2019238,1431,1.000815749168396
1747255329.447312,1432,2.8213694095611572
1747255330.452169,1436,1.708396315574646
1747255330.9636877,1438,1.7938461303710938
1747255331.2127612,1439,1.4769123792648315
1747255331.466076,1440,0.8903792500495911
1747255331.716719,1441,2.842175245285034
1747255332.46594,1444,3.7589938640594482
1747255332.9600835,1446,1.4857486486434937
1747255333.2142832,1447,3.2006282806396484
1747255333.472068,1448,3.205411672592163
1747255333.7157402,1449,3.182201385498047
1747255333.9594338,1450,0.7922490835189819
1747255334.2137544,1451,3.825869083404541
1747255334.461751,1452,0.28679007291793823
1747255334.9608963,1454,2.246469259262085
1747255335.2068584,1455,3.082797050476074
1747255335.4492464,1456,3.3744161128997803
1747255335.6933374,1457,5.44464111328125
1747255335.9352653,1458,1.8108274936676025
1747255336.1813016,1459,3.899315357208252
1747255336.4315124,1460,1.3473132848739624
1747255336.6737795,1461,3.4897620677948
1747255337.1596985,1463,2.2874114513397217
1747255338.9533985,1470,1.8941487073898315
1747255339.6965654,1473,3.6656410694122314
1747255339.9439874,1474,2.2942848205566406
1747255340.4323747,1476,2.007699966430664
1747255340.6772022,1477,6.269938945770264
1747255341.6500628,1481,5.551479816436768
1747255341.8929088,1482,1.5799165964126587
1747255342.135844,1483,3.6205406188964844
1747255343.1371157,1487,4.322895050048828
1747255343.3824081,1488,3.6688263416290283
1747255343.6281404,1489,4.661872863769531
1747255343.8753428,1490,2.1693198680877686
1747255344.1241007,1491,4.040210247039795
1747255344.615144,1493,0.6142112612724304
1747255344.8577323,1494,1.4629435539245605
1747255345.8238173,1498,7.152011394500732
1747255346.065778,1499,1.7654733657836914
1747255346.3060286,1500,3.2368927001953125
1747255346.799457,1502,1.8502180576324463
1747255347.54221,1505,5.627011775970459
1747255348.5659833,1509,2.0375027656555176
1747255348.8315136,1510,11.067508697509766
1747255349.0869963,1511,1.6398088932037354
1747255349.6160674,1513,1.8423219919204712
1747255350.1383636,1515,2.8180055618286133
1747255350.3968563,1516,5.775354385375977
1747255352.15192,1523,1.6829891204833984
1747255352.9119554,1526,2.309967279434204
1747255353.4081833,1528,0.5797783136367798
1747255354.8903902,1534,2.868502378463745
1747255355.6245282,1537,2.2446022033691406
1747255355.8682427,1538,5.595285892486572
1747255356.5996153,1541,1.6003694534301758
1747255357.6033618,1545,3.19773268699646
1747255358.1025782,1547,0.9558175206184387
1747255358.347924,1548,4.834414482116699
1747255359.09674,1551,3.8710782527923584
1747255359.3564167,1552,3.060392379760742
1747255359.6053042,1553,1.8744016885757446
1747255360.1120462,1555,3.7644879817962646
1747255360.610637,1557,0.4003279209136963
1747255361.8496933,1562,1.627077341079712
1747255362.3539507,1564,0.27862977981567383
1747255362.607902,1565,1.478308081626892
1747255362.854709,1566,2.9759318828582764
1747255363.356167,1568,0.6913406252861023
1747255363.8531468,1570,3.3241639137268066
1747255364.1049252,1571,3.2537667751312256
1747255364.353088,1572,2.912677049636841
1747255364.596899,1573,1.2828550338745117
1747255365.3273306,1576,0.6700745820999146
1747255365.810645,1578,2.251936912536621
1747255366.0513544,1579,2.04075288772583
1747255366.2924972,1580,4.097869396209717
1747255366.533701,1581,5.8392157554626465
1747255366.7778213,1582,2.6117491722106934
1747255367.5132143,1585,0.8879872560501099
1747255368.7318044,1590,2.60980224609375
1747255369.9547668,1595,2.4311270713806152
1747255370.202046,1596,1.7103897333145142
1747255370.448904,1597,5.549752712249756
1747255371.435102,1601,1.6990240812301636
1747255371.6800022,1602,4.351579666137695
1747255371.9259691,1603,5.877807140350342
1747255373.6469212,1610,1.4598994255065918
1747255373.893217,1611,0.9030053019523621
1747255374.3962328,1613,4.4324140548706055
1747255374.6483133,1614,4.829726696014404
1747255375.1457665,1616,2.0685930252075195
1747255376.1647723,1620,4.130351543426514
1747255376.6756792,1622,3.094423294067383
1747255377.1878471,1624,5.599755764007568
1747255377.690562,1626,0.7311484813690186
1747255377.939206,1627,1.3635356426239014
1747255378.9248567,1631,1.2445958852767944
1747255379.9098918,1635,4.04379940032959
1747255380.1535792,1636,2.816596746444702
1747255380.3968728,1637,2.5668728351593018
1747255380.6419563,1638,1.0160561800003052
1747255381.1354692,1640,3.12058424949646
1747255381.3793762,1641,6.37311315536499
1747255382.596394,1646,2.6893932819366455
1747255382.837374,1647,3.952075719833374
1747255383.325816,1649,6.845139980316162
1747255383.8163848,1651,2.756666660308838
1747255384.0675755,1652,4.129971504211426
1747255384.317165,1653,0.8107838034629822
1747255384.5655918,1654,2.3609087467193604
1747255385.0510983,1656,2.0116350650787354
1747255385.5415337,1658,2.5359485149383545
1747255386.5081735,1662,3.3194520473480225
1747255386.99408,1664,2.014648914337158
1747255387.4756732,1666,1.0619055032730103
1747255388.2110088,1669,1.5239797830581665
1747255388.464458,1670,4.2096848487854
1747255389.4622512,1674,0.7290402054786682
1747255390.2096872,1677,4.519631862640381
1747255390.7172914,1679,2.7416563034057617
1747255390.9718971,1680,8.0970458984375
1747255391.2219517,1681,3.5815987586975098
1747255391.471366,1682,1.0551519393920898
1747255392.2099185,1685,3.193448543548584
1747255392.4584022,1686,3.550424337387085
1747255392.7033656,1687,7.31940221786499
1747255392.9474275,1688,5.3937087059021
1747255393.191271,1689,4.786722660064697
1747255393.436985,1690,7.482691287994385
1747255394.1752722,1693,1.1799542903900146
1747255394.4219093,1694,0.6871041059494019
1747255394.6678145,1695,18.820459365844727
1747255395.1563303,1697,6.418396949768066
1747255395.400977,1698,4.895228385925293
1747255395.6458507,1699,3.4001424312591553
1747255395.892054,1700,6.975724220275879
1747255396.3817413,1702,1.9337202310562134
1747255396.8765545,1704,4.014233112335205
1747255397.616684,1707,4.372382640838623
1747255398.1121237,1709,1.9321014881134033
1747255398.3670566,1710,2.352357864379883
1747255398.6214247,1711,2.6782939434051514
1747255398.8675864,1712,3.6594560146331787
1747255400.3423424,1718,1.340741515159607
1747255400.5967767,1719,8.789175033569336
1747255401.3368304,1722,1.236897587776184
1747255401.583626,1723,4.220600128173828
1747255401.8291497,1724,4.2136006355285645
1747255402.0760171,1725,11.157883644104004
1747255403.3069155,1730,1.4612581729888916
1747255405.3099835,1738,3.0486302375793457
1747255405.5674188,1739,6.487844944000244
1747255405.8292146,1740,0.865632176399231
1747255406.5994184,1743,6.496372222900391
1747255407.099968,1745,5.810716152191162
1747255407.8471,1748,0.6856649518013
1747255408.0910003,1749,2.0782923698425293
1747255408.3365812,1750,4.10607385635376
1747255408.5803423,1751,2.3468480110168457
1747255409.0675776,1753,1.272349238395691
1747255409.3114798,1754,0.5304033160209656
1747255410.0695887,1757,3.3039681911468506
1747255411.3036468,1762,3.3659145832061768
1747255411.5447648,1763,0.925966739654541
1747255412.0278842,1765,0.7312386631965637
1747255412.2680562,1766,0.32637330889701843
1747255412.7519767,1768,2.569164991378784
1747255414.4730568,1775,0.4889529347419739
1747255414.7264764,1776,1.6468557119369507
1747255414.972648,1777,4.585888385772705
1747255415.7144673,1780,3.4299190044403076
1747255415.9643137,1781,1.0872066020965576
1747255416.7237508,1784,4.156841278076172
1747255416.9728136,1785,1.7274599075317383
1747255417.218983,1786,1.385151982307434
1747255417.465272,1787,2.283825635910034
1747255417.9554672,1789,5.716630935668945
1747255418.2017977,1790,7.766232490539551
1747255418.694122,1792,1.0711252689361572
1747255419.1903055,1794,3.3954033851623535
1747255419.685093,1796,4.870880126953125
1747255419.9324212,1797,3.111083984375
1747255420.6773977,1800,4.492326259613037
1747255421.1801074,1802,1.6489191055297852
1747255421.4256444,1803,1.349443793296814
1747255421.6688075,1804,1.80728018283844
1747255422.6703649,1808,2.092073678970337
1747255423.1652355,1810,0.4797936975955963
1747255424.1435556,1814,2.0131843090057373
1747255424.6329587,1816,2.2030951976776123
1747255425.1259892,1818,1.1259114742279053
1747255425.379469,1819,0.8520580530166626
1747255426.3721502,1823,1.9060043096542358
1747255427.1042309,1826,4.221711158752441
1747255427.35265,1827,3.054814577102661
1747255427.848695,1829,4.9549431800842285
1747255428.0983925,1830,5.223006725311279
1747255428.6005688,1832,6.309118747711182
1747255428.8486125,1833,1.741985559463501
1747255429.091152,1834,0.5630912184715271
1747255429.5827684,1836,3.0049989223480225
1747255429.8280413,1837,1.3472594022750854
1747255430.077787,1838,2.5727953910827637
1747255431.5851328,1844,1.200171709060669
1747255431.8283608,1845,5.530702114105225
1747255432.0706089,1846,5.153044700622559
1747255432.3125834,1847,6.205409526824951
1747255432.5543203,1848,1.7523771524429321
1747255433.2811074,1851,1.4270453453063965
1747255433.7655458,1853,3.0622379779815674
1747255434.4955285,1856,1.0740286111831665
1747255435.4877565,1860,3.722541570663452
1747255436.5307956,1864,1.7160015106201172
1747255436.7862246,1865,3.0884149074554443
1747255437.040786,1866,5.589475154876709
1747255437.299077,1867,6.840074062347412
1747255438.3220336,1871,2.579139471054077
1747255438.5695605,1872,0.575697124004364
1747255438.822478,1873,4.361088275909424
1747255439.070048,1874,4.518859386444092
1747255439.3152368,1875,3.785797119140625
1747255439.8062284,1877,3.899909734725952
1747255440.3003254,1879,4.399718284606934
1747255440.5458882,1880,0.5240166187286377
1747255441.2825625,1883,2.8099584579467773
1747255441.5330784,1884,2.2318532466888428
1747255442.0270464,1886,3.4157357215881348
1747255442.5155952,1888,1.463154673576355
1747255443.0039155,1890,0.34184327721595764
1747255443.250132,1891,0.8534923791885376
1747255444.2313504,1895,7.157009124755859
1747255445.2065558,1899,0.6009500622749329
1747255445.6991713,1901,2.9228105545043945
1747255445.9522266,1902,3.4498608112335205
1747255446.9393737,1906,4.7693305015563965
1747255447.4355571,1908,5.919862747192383
1747255447.684239,1909,0.2500810921192169
1747255447.9376528,1910,4.928367614746094
1747255448.6898017,1913,0.6854334473609924
1747255449.4298792,1916,4.347212314605713
1747255449.929134,1918,0.9166660308837891
1747255451.4281533,1924,3.874346971511841
1747255451.670947,1925,5.762832164764404
1747255451.9186258,1926,1.837947130203247
1747255452.4076107,1928,1.5899184942245483
1747255452.6483533,1929,2.564099073410034
1747255453.3844895,1932,0.39136847853660583
1747255454.1099975,1935,0.7641085386276245
1747255454.3574784,1936,1.581419825553894
1747255455.1055636,1939,1.0933059453964233
1747255455.3580267,1940,2.5359978675842285
1747255455.603022,1941,2.1163179874420166
1747255455.8488088,1942,2.0079288482666016
1747255456.5896323,1945,2.8906095027923584
1747255457.101314,1947,2.250030279159546
1747255457.8599696,1950,2.055551528930664
1747255458.1066804,1951,2.2014052867889404
1747255458.600522,1953,2.5421862602233887
1747255459.3363037,1956,3.230675458908081
1747255460.3299425,1960,0.8369083404541016
1747255460.58065,1961,0.4819154739379883
1747255460.827714,1962,0.8868388533592224
1747255461.0755048,1963,2.382784605026245
1747255461.33763,1964,3.154195547103882
1747255461.8228536,1966,1.943335771560669
1747255462.0679414,1967,1.6569031476974487
1747255462.3104403,1968,6.603617191314697
1747255462.553599,1969,2.7497918605804443
1747255464.0260155,1975,2.743745803833008
1747255464.522309,1977,3.873032331466675
1747255464.7755365,1978,3.8587136268615723
1747255465.0286465,1979,0.9728276133537292
1747255465.284243,1980,0.23988457024097443
1747255465.5502384,1981,1.2610973119735718
1747255465.8053942,1982,0.35477766394615173
1747255466.0652323,1983,0.9009772539138794
1747255466.5717795,1985,3.3194777965545654
1747255467.0743785,1987,1.0305731296539307
1747255467.3259656,1988,4.286163806915283
1747255467.5775054,1989,1.1530696153640747
1747255468.0799491,1991,1.0027897357940674
1747255468.33175,1992,4.4130377769470215
1747255468.5838652,1993,0.5194805860519409
1747255469.0887756,1995,0.10976822674274445
1747255470.0892603,1999,3.4160656929016113


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_05_242444-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254973.032199,0,1.3601574897766113
1747254973.8206851,3,1.2755999565124512
1747254974.0683017,4,1.269959807395935
1747254975.5636363,10,1.6879452466964722
1747254975.809573,11,1.0918223857879639
1747254976.562334,14,1.1221871376037598
1747254976.8327875,15,1.0749114751815796
1747254977.5976934,18,1.2686773538589478
1747254977.8473701,19,1.042270302772522
1747254978.0941594,20,1.156569242477417
1747254978.5872464,22,1.1347421407699585
1747254978.8336592,23,1.0131218433380127
1747254979.567388,26,1.4730815887451172
1747254979.81528,27,1.5553689002990723
1747254981.312125,33,1.603629231452942
1747254982.0944047,36,1.3073476552963257
1747254982.3509598,37,1.0720269680023193
1747254982.6019218,38,1.9006868600845337
1747254982.856255,39,1.8737033605575562
1747254983.1165137,40,1.731546401977539
1747254984.897449,47,2.2694482803344727
1747254985.1436906,48,1.9681124687194824
1747254985.3927357,49,2.0179219245910645
1747254985.8865502,51,1.9980615377426147
1747254986.1330156,52,1.877322793006897
1747254986.6280165,54,1.9922653436660767
1747254987.3673742,57,1.504530429840088
1747254988.108507,60,2.3710744380950928
1747254988.3557065,61,2.2894375324249268
1747254988.601195,62,2.346613883972168
1747254988.8483157,63,2.2297308444976807
1747254989.3529928,65,1.5103811025619507
1747254989.6130555,66,1.3588805198669434
1747254989.8794947,67,2.095552444458008
1747254990.1405847,68,2.531010627746582
1747254990.6765308,70,2.0741920471191406
1747254990.9437907,71,3.285893201828003
1747254992.4459317,77,2.223731517791748
1747254992.9439657,79,2.9200758934020996
1747254993.2242646,80,2.584439277648926
1747254993.7366662,82,2.717180013656616
1747254993.982516,83,2.592418670654297
1747254994.4812746,85,3.0715091228485107
1747254995.4766653,89,2.946322441101074
1747254995.7337122,90,2.4290027618408203
1747254997.0030413,95,4.421789646148682
1747254997.9981952,99,3.068120241165161
1747254998.2464795,100,3.2799668312072754
1747254998.990783,103,3.680147647857666
1747254999.7380705,106,4.126931667327881
1747254999.9846008,107,4.3714423179626465
1747255000.4777994,109,4.015425682067871
1747255001.7005396,114,3.166659116744995
1747255002.1925526,116,2.361015558242798
1747255003.4257944,121,3.0673797130584717
1747255004.41302,125,3.6052892208099365
1747255004.6590018,126,3.8183236122131348
1747255005.157136,128,4.533437728881836
1747255005.6568468,130,4.433028221130371
1747255005.910436,131,4.434816837310791
1747255006.15707,132,4.345245361328125
1747255007.1640618,136,3.804758310317993
1747255007.4095116,137,3.5848474502563477
1747255008.8952844,143,4.015811920166016
1747255009.1434724,144,4.381839752197266
1747255009.636578,146,4.144896030426025
1747255009.8815978,147,4.517946720123291
1747255010.619971,150,4.088649749755859
1747255012.339357,157,4.276679992675781
1747255012.827137,159,4.282596588134766
1747255013.0774617,160,4.339090824127197
1747255013.568192,162,4.33195686340332
1747255014.0601163,164,4.0152153968811035
1747255014.5553727,166,4.623652935028076
1747255015.5499656,170,4.6605706214904785
1747255015.796065,171,3.4235169887542725
1747255016.0428169,172,4.772171497344971
1747255016.7900562,175,4.532198905944824
1747255017.0360577,176,4.821890354156494
1747255017.2862654,177,4.508182525634766
1747255017.5359447,178,4.553359031677246
1747255018.0410924,180,4.283952713012695
1747255018.2885382,181,3.617138147354126
1747255019.03607,184,4.764901638031006
1747255019.2835033,185,4.599562168121338
1747255019.5301456,186,4.101721286773682
1747255020.287824,189,3.9694888591766357
1747255020.5391917,190,4.646291255950928
1747255020.7862792,191,4.817943572998047
1747255021.03749,192,4.29224157333374
1747255021.7884939,195,4.539398193359375
1747255022.768054,199,4.023721694946289
1747255023.0154598,200,4.362233638763428
1747255023.5183868,202,4.2478508949279785
1747255023.7670262,203,4.24550199508667
1747255024.0195851,204,4.73492956161499
1747255024.2694924,205,4.519315242767334
1747255024.7642372,207,4.596099376678467
1747255025.2574267,209,4.6623430252075195
1747255025.7561905,211,4.382076263427734
1747255026.2488844,213,4.61251163482666
1747255026.737636,215,4.464663028717041
1747255026.9834385,216,4.05701208114624
1747255027.4691765,218,4.700375556945801
1747255027.7145753,219,3.6747004985809326
1747255027.9597864,220,4.533577919006348
1747255028.2060764,221,4.082986354827881
1747255028.4482987,222,4.242119789123535
1747255028.9436014,224,4.25608491897583
1747255029.1874018,225,3.7182178497314453
1747255030.178717,229,4.296817779541016
1747255031.65259,235,4.263542175292969
1747255032.1365433,237,4.164775848388672
1747255032.3817582,238,4.513635635375977
1747255032.6241796,239,4.385043621063232
1747255033.1097188,241,4.133551120758057
1747255033.351822,242,3.9015941619873047
1747255033.8415668,244,4.365455150604248
1747255034.0836651,245,4.36918306350708
1747255034.3261797,246,4.30462646484375
1747255034.5751784,247,4.389779567718506
1747255035.8549464,252,4.351194381713867
1747255036.101864,253,4.493581771850586
1747255036.3545275,254,4.656620025634766
1747255037.1044538,257,3.9834976196289062
1747255037.3534472,258,4.517853260040283
1747255037.5996208,259,4.510934352874756
1747255037.845343,260,4.541599273681641
1747255038.338293,262,4.368006229400635
1747255040.2884579,270,4.234262466430664
1747255040.53117,271,3.3692030906677246
1747255041.2731557,274,4.171379566192627
1747255041.5208232,275,4.448855400085449
1747255041.7681234,276,3.8404314517974854
1747255042.270257,278,4.243650436401367
1747255042.7603827,280,4.5779876708984375
1747255043.2561662,282,4.286632537841797
1747255043.4998703,283,3.8712239265441895
1747255043.9939616,285,3.8499608039855957
1747255044.477868,287,4.529721260070801
1747255044.7257628,288,4.4141926765441895
1747255045.2144482,290,4.283327102661133
1747255046.443389,295,4.377503871917725
1747255046.6892018,296,4.521794319152832
1747255046.9357872,297,4.490121841430664
1747255047.1834,298,4.209309101104736
1747255048.6802158,304,4.092122554779053
1747255049.1772728,306,4.644575595855713
1747255049.6724007,308,4.467249870300293
1747255049.9224417,309,4.026994228363037
1747255050.6658788,312,4.027724266052246
1747255050.912732,313,4.460819721221924
1747255051.6747456,316,4.451583385467529
1747255052.17392,318,4.3619465827941895
1747255052.4250433,319,3.8764193058013916
1747255053.1759803,322,4.677311420440674
1747255053.6743114,324,4.356637001037598
1747255054.9181607,329,4.331715106964111
1747255055.1638377,330,4.429169654846191
1747255055.4140904,331,4.564777374267578
1747255055.6661785,332,4.4874372482299805
1747255056.9157083,337,4.438511371612549
1747255057.1681516,338,3.9376440048217773
1747255057.671689,340,4.3638715744018555
1747255058.4290967,343,4.255334377288818
1747255058.6781332,344,3.716423988342285
1747255058.9299893,345,4.12216854095459
1747255059.1767156,346,3.387033462524414
1747255059.6679316,348,4.61437463760376
1747255060.1643891,350,3.5731499195098877
1747255060.6574883,352,4.367981433868408
1747255060.9042594,353,4.63297176361084
1747255061.1554685,354,4.276584148406982
1747255062.1700025,358,3.591829538345337
1747255062.676693,360,4.454452037811279
1747255063.1793897,362,4.5412797927856445
1747255063.4291728,363,4.546281814575195
1747255063.6821542,364,4.1498332023620605
1747255063.936169,365,4.295488357543945
1747255064.1879966,366,4.634957790374756
1747255064.4337358,367,4.181549549102783
1747255064.6795642,368,4.198035717010498
1747255066.174444,374,4.503188610076904
1747255066.9109037,377,4.220608711242676
1747255067.1548867,378,4.634428024291992
1747255068.8934565,385,4.1828789710998535
1747255069.1437547,386,3.8971121311187744
1747255070.1457462,390,4.819836139678955
1747255070.4003863,391,4.63865327835083
1747255070.6478736,392,4.420413970947266
1747255070.8974538,393,3.8276021480560303
1747255071.1515915,394,4.752740383148193
1747255071.3956907,395,4.568594932556152
1747255071.6445398,396,4.432476043701172
1747255071.8974872,397,4.481378555297852
1747255072.1451042,398,4.487340450286865
1747255072.393436,399,4.381150722503662
1747255072.897987,401,3.9290316104888916
1747255073.151447,402,4.6839165687561035
1747255073.6641405,404,4.3944902420043945
1747255074.6929667,408,4.290264129638672
1747255074.9526377,409,4.702034950256348
1747255075.7165878,412,4.449711322784424
1747255075.9682374,413,4.35942268371582
1747255076.2247574,414,4.495273113250732
1747255076.4799478,415,4.348789691925049
1747255077.233961,418,4.133961200714111
1747255077.9975152,421,4.535229206085205
1747255078.2485614,422,4.4671950340271
1747255079.0117862,425,4.507759094238281
1747255079.2634907,426,4.785715103149414
1747255080.2708242,430,4.364564418792725
1747255080.5224457,431,4.570019245147705
1747255081.2754226,434,4.380060195922852
1747255081.5251565,435,4.317356109619141
1747255081.7724946,436,4.310961723327637
1747255082.017644,437,4.520482540130615
1747255082.2620814,438,4.376686096191406
1747255082.5069113,439,4.709402561187744
1747255082.7560918,440,4.64594841003418
1747255083.0015512,441,4.466522216796875
1747255083.5121562,443,4.445114612579346
1747255083.7594154,444,4.497185707092285
1747255084.009563,445,4.086892127990723
1747255084.2553892,446,4.645626068115234
1747255085.2380533,450,4.001705646514893
1747255085.482478,451,4.487877368927002
1747255085.7267172,452,4.401124954223633
1747255085.9694533,453,4.570008754730225
1747255086.2130105,454,4.535242080688477
1747255086.7026284,456,4.597035884857178
1747255087.1942163,458,4.685418605804443
1747255087.691217,460,4.532125949859619
1747255087.9512556,461,4.30742883682251
1747255088.7189767,464,4.553474426269531
1747255088.9670513,465,4.273940086364746
1747255089.2204502,466,4.481854438781738
1747255089.7344875,468,4.445189476013184
1747255090.2398286,470,4.255342960357666
1747255091.2515042,474,4.5043463706970215
1747255091.500141,475,4.208334922790527
1747255092.2449694,478,4.535513877868652
1747255092.4893954,479,4.329433917999268
1747255092.734005,480,4.395517826080322
1747255092.982511,481,4.22404670715332
1747255093.230766,482,4.669069766998291
1747255093.4748013,483,4.335671424865723
1747255093.7218242,484,4.063548564910889
1747255094.20771,486,4.263989448547363
1747255094.4496963,487,4.263655662536621
1747255094.6926932,488,4.330484867095947
1747255094.9356394,489,4.347450256347656
1747255095.4277751,491,4.490196704864502
1747255096.1733742,494,4.168052673339844
1747255097.1668918,498,4.164769172668457
1747255097.9146347,501,4.481035232543945
1747255098.1657145,502,4.372941970825195
1747255098.416295,503,4.483492851257324
1747255099.1436687,506,4.340746879577637
1747255099.6290836,508,4.277375221252441
1747255099.8718045,509,4.558408260345459
1747255100.1153483,510,4.454010009765625
1747255100.3574023,511,4.710974216461182
1747255100.5994966,512,4.607498645782471
1747255100.8412387,513,4.45395565032959
1747255101.0884159,514,4.034023284912109
1747255101.85242,517,4.524171352386475
1747255102.108446,518,4.312066555023193
1747255102.3588083,519,4.326879978179932
1747255102.6086595,520,4.374767303466797
1747255103.3396604,523,4.052916526794434
1747255105.0655088,530,4.251958847045898
1747255105.803046,533,4.435443878173828
1747255106.048597,534,4.237059593200684
1747255106.5367868,536,4.011507987976074
1747255106.7859483,537,4.482454299926758
1747255107.0342789,538,4.381677627563477
1747255107.285458,539,4.46218204498291
1747255107.5297792,540,4.371861934661865
1747255108.0318892,542,4.482607364654541
1747255108.281996,543,4.491202354431152
1747255108.5294657,544,4.633955001831055
1747255109.0219712,546,4.3772454261779785
1747255109.2678123,547,4.3389739990234375
1747255110.0133376,550,4.232154369354248
1747255110.499611,552,4.469667434692383
1747255110.9942064,554,4.559479236602783
1747255111.2420957,555,4.43317985534668
1747255111.4877117,556,4.423751354217529
1747255112.9714885,562,4.077612400054932
1747255113.2208474,563,4.574381351470947
1747255113.4712968,564,4.7033281326293945
1747255114.4642582,568,4.580318927764893
1747255115.1958282,571,4.706470012664795
1747255115.6896203,573,4.6331024169921875
1747255116.4250169,576,4.651247978210449
1747255117.405978,580,4.814659118652344
1747255118.3936975,584,4.222762584686279
1747255118.6371562,585,4.7233171463012695
1747255118.881471,586,4.522343158721924
1747255119.3724718,588,4.595615386962891
1747255119.8638496,590,4.76815128326416
1747255120.109123,591,4.618852138519287
1747255120.351414,592,4.718314170837402
1747255120.8360405,594,4.689938545227051
1747255121.3285496,596,4.526864051818848
1747255121.5735939,597,4.426000118255615
1747255121.8187964,598,4.553471088409424
1747255122.0736709,599,4.212106704711914
1747255122.582026,601,4.653306007385254
1747255122.8320131,602,4.571760654449463
1747255123.0820951,603,4.748630523681641
1747255123.5838425,605,4.520659446716309
1747255124.3241653,608,4.689699172973633
1747255124.81711,610,4.62024450302124
1747255125.561404,613,4.554537296295166
1747255125.8093996,614,4.556371212005615
1747255126.29719,616,4.568004608154297
1747255126.7928977,618,4.824392795562744
1747255127.287855,620,4.150105953216553
1747255127.7848425,622,4.61747407913208
1747255128.0327895,623,4.836387634277344
1747255128.781059,626,4.590916633605957
1747255129.2876925,628,4.598379135131836
1747255129.535187,629,4.712565898895264
1747255130.5522873,633,4.509155750274658
1747255131.0530653,635,4.561191082000732
1747255131.5529234,637,4.182065486907959
1747255132.2992046,640,4.613714218139648
1747255132.5457428,641,4.388921737670898
1747255132.7949414,642,4.443582057952881
1747255133.0449631,643,4.502991199493408
1747255133.2975035,644,4.553360462188721
1747255133.5472205,645,4.453680515289307
1747255134.5447004,649,4.389451026916504
1747255135.0367258,651,4.723331928253174
1747255135.2820692,652,4.590402126312256
1747255135.5268111,653,4.320339202880859
1747255135.7719462,654,4.4391279220581055
1747255136.0188053,655,4.403761863708496
1747255136.7587953,658,4.490114212036133
1747255137.0031717,659,4.5949320793151855
1747255137.247333,660,4.585397243499756
1747255138.974951,667,4.558956623077393
1747255139.7243276,670,4.463599681854248
1747255140.9490726,675,4.338320255279541
1747255141.194131,676,4.682894229888916
1747255141.438378,677,4.335876941680908
1747255142.179369,680,4.358810901641846
1747255142.6663392,682,4.229322910308838
1747255142.917753,683,4.293249130249023
1747255143.1641567,684,4.507107734680176
1747255143.9017375,687,4.4711222648620605
1747255145.1334078,692,4.553661823272705
1747255145.6292365,694,4.593480587005615
1747255145.8835433,695,4.332869052886963
1747255146.1332428,696,4.528896331787109
1747255146.3773308,697,4.277610778808594
1747255146.8710434,699,4.613921642303467
1747255147.6032946,702,4.414983749389648
1747255147.8486717,703,4.533650875091553
1747255148.3377118,705,4.5756754875183105
1747255149.3214989,709,4.3935980796813965
1747255149.567274,710,4.373686790466309
1747255150.0553555,712,4.3813276290893555
1747255150.7887912,715,4.250314712524414
1747255151.2875931,717,4.542228698730469
1747255151.7734933,719,4.3860249519348145
1747255152.0168386,720,4.157262802124023
1747255152.259084,721,4.58829402923584
1747255152.7444792,723,4.440041542053223
1747255153.2346056,725,4.537135601043701
1747255153.4793591,726,4.615020751953125
1747255153.724413,727,4.2601823806762695
1747255153.9718757,728,4.4931559562683105
1747255154.2175424,729,4.52858829498291
1747255154.7184403,731,4.284459590911865
1747255154.9740868,732,4.506266117095947
1747255155.2207904,733,4.404345989227295
1747255156.4571161,738,4.4689507484436035
1747255156.7026522,739,4.569500923156738
1747255156.9484482,740,4.35939359664917
1747255157.442115,742,4.278050422668457
1747255157.6930826,743,3.9375414848327637
1747255157.94777,744,4.172698497772217
1747255158.2033513,745,4.443674087524414
1747255159.976983,752,4.386409282684326
1747255160.7389183,755,4.366826057434082
1747255160.9912424,756,4.397700309753418
1747255161.4942513,758,4.456165313720703
1747255162.728829,763,4.321075439453125
1747255162.9749396,764,4.320761680603027
1747255163.2208333,765,4.4424872398376465
1747255163.968641,768,4.464892864227295
1747255164.2994878,769,4.591767311096191
1747255165.0407865,772,4.268558502197266
1747255165.2882385,773,4.648974418640137
1747255165.7857263,775,4.537408828735352
1747255166.0304754,776,4.086031436920166
1747255166.5216055,778,4.0617451667785645
1747255166.7699203,779,4.423845291137695
1747255167.015516,780,3.9213128089904785
1747255167.2629519,781,4.367688179016113
1747255167.5079763,782,4.449400901794434
1747255169.000133,788,4.294197082519531
1747255169.251283,789,4.409050464630127
1747255169.7458942,791,4.427218437194824
1747255170.2415516,793,4.515427112579346
1747255170.7359931,795,4.256491661071777
1747255170.9819517,796,4.386785507202148
1747255171.7193024,799,4.510209083557129
1747255171.9658253,800,4.3599853515625
1747255172.9533248,804,4.3075079917907715
1747255173.198091,805,4.376669883728027
1747255173.4446967,806,4.412273406982422
1747255173.6890647,807,4.445528030395508
1747255174.4351575,810,4.154205322265625
1747255175.1713507,813,4.473364353179932
1747255176.4008994,818,4.2320475578308105
1747255176.6477349,819,4.5064873695373535
1747255177.153749,821,4.3425469398498535
1747255177.4108672,822,4.514622211456299
1747255177.664251,823,4.3231072425842285
1747255178.1783943,825,4.33895206451416
1747255178.4283793,826,4.441174030303955
1747255178.6860452,827,4.130673885345459
1747255178.9433389,828,4.372195243835449
1747255179.9407322,832,4.347098350524902
1747255180.1898975,833,4.419291019439697
1747255180.6926568,835,3.823511838912964
1747255180.9410856,836,4.31203556060791
1747255181.1882706,837,3.8418524265289307
1747255181.6827612,839,4.341633319854736
1747255181.929143,840,4.349110126495361
1747255182.6682882,843,4.375385284423828
1747255183.1615655,845,4.716701507568359
1747255184.3791122,850,4.347977638244629
1747255184.626058,851,4.284974575042725
1747255185.362395,854,4.369832515716553
1747255186.1178033,857,4.568320274353027
1747255186.8641868,860,4.251446723937988
1747255187.3700671,862,4.0733256340026855
1747255188.1137002,865,4.4135284423828125
1747255188.3600683,866,4.46261739730835
1747255189.3603206,870,4.391658306121826
1747255189.6085205,871,4.575297832489014
1747255192.0689087,881,4.318684101104736
1747255192.5604596,883,4.481675148010254
1747255192.8093204,884,4.398848533630371
1747255193.059479,885,4.342097759246826
1747255193.311591,886,3.9838595390319824
1747255193.826046,888,4.545098781585693
1747255194.3320827,890,4.376519203186035
1747255194.8351152,892,4.583417892456055
1747255195.590055,895,4.137727737426758
1747255196.0925481,897,4.247918128967285
1747255196.34581,898,4.360235214233398
1747255197.0854318,901,4.3835978507995605
1747255197.3307736,902,4.564023971557617
1747255197.8198073,904,4.472303867340088
1747255198.316277,906,4.295868873596191
1747255198.5618029,907,4.405817031860352
1747255198.810071,908,4.283792495727539
1747255199.3039992,910,4.471164703369141
1747255199.547304,911,4.498116493225098
1747255200.2776036,914,4.537030220031738
1747255201.2667012,918,4.490799427032471
1747255201.5170772,919,4.545716762542725
1747255202.0396757,921,4.387015342712402
1747255202.5475464,923,4.2032036781311035
1747255203.5351293,927,4.199580669403076
1747255203.7803397,928,4.378670692443848
1747255204.0247736,929,4.085381984710693
1747255204.2721965,930,4.485010623931885
1747255204.5151854,931,4.308113098144531
1747255204.7622359,932,4.416129112243652
1747255205.0074754,933,4.570462703704834
1747255205.498607,935,4.1944499015808105
1747255206.5011308,939,4.427311420440674
1747255206.994444,941,4.259922027587891
1747255207.2429013,942,4.471739292144775
1747255207.981382,945,4.3751373291015625
1747255208.9985,949,4.492424011230469
1747255209.7609622,952,4.307683944702148
1747255210.2604685,954,4.236256122589111
1747255210.5081036,955,4.342776775360107
1747255210.7563674,956,4.271982669830322
1747255211.7676678,960,4.3849968910217285
1747255212.265431,962,4.416421890258789
1747255212.512762,963,4.417828559875488
1747255212.7609293,964,4.27799654006958
1747255213.0087786,965,4.167640686035156
1747255213.50458,967,4.510118007659912
1747255213.7561839,968,4.441887378692627
1747255214.5283186,971,4.198854923248291
1747255215.8313792,976,4.132376194000244
1747255216.366389,978,4.022950649261475
1747255216.6280825,979,3.949801445007324
1747255217.1448677,981,4.450229644775391
1747255217.4050796,982,4.485705852508545
1747255218.4247692,986,4.50288200378418
1747255218.948966,988,4.19249963760376
1747255219.201116,989,4.4746503829956055
1747255219.456764,990,4.247054576873779
1747255219.9519048,992,4.356303691864014
1747255220.4606116,994,4.630703449249268
1747255220.7193542,995,4.479637145996094
1747255220.9710684,996,4.38888692855835
1747255221.503134,998,4.3662848472595215
1747255221.750838,999,4.570559024810791
1747255222.2470725,1001,4.666101932525635
1747255222.5002706,1002,4.4634013175964355
1747255222.7456286,1003,4.737220287322998
1747255222.9923465,1004,4.5675578117370605
1747255223.2384117,1005,4.632040023803711
1747255223.486277,1006,4.478944778442383
1747255224.7354593,1011,4.254166126251221
1747255225.2292943,1013,4.500085830688477
1747255225.7203872,1015,4.263417720794678
1747255225.9701571,1016,4.3301825523376465
1747255226.2150004,1017,4.507297515869141
1747255227.4492393,1022,4.6164140701293945
1747255228.457707,1026,4.44171667098999
1747255228.953244,1028,4.380923271179199
1747255229.2081635,1029,4.3730292320251465
1747255230.6985824,1035,4.430826187133789
1747255230.9428513,1036,4.56302547454834
1747255231.18787,1037,4.467008113861084
1747255231.4306037,1038,4.321022033691406
1747255231.6755707,1039,4.490382671356201
1747255232.6555183,1043,4.424838542938232
1747255233.145992,1045,4.451123237609863
1747255233.3948882,1046,4.442754745483398
1747255234.8990507,1052,4.427302360534668
1747255235.1445007,1053,4.4353179931640625
1747255235.893614,1056,4.4170660972595215
1747255236.3983917,1058,4.3461713790893555
1747255236.648327,1059,4.528435707092285
1747255236.8999875,1060,4.375302791595459
1747255237.404829,1062,4.610074043273926
1747255238.1510367,1065,4.49210262298584
1747255238.3974562,1066,4.486005783081055
1747255238.6470666,1067,4.468774318695068
1747255239.1470275,1069,4.473798751831055
1747255239.4057066,1070,3.879532814025879
1747255239.6582158,1071,4.340053558349609
1747255239.9100611,1072,4.043413162231445
1747255240.166904,1073,4.4831719398498535
1747255240.425094,1074,4.471428871154785
1747255241.183432,1077,4.493844509124756
1747255241.4333966,1078,4.443355560302734
1747255241.9396808,1080,4.251992225646973
1747255242.1921704,1081,4.453133583068848
1747255242.4518282,1082,4.2009758949279785
1747255243.2293541,1085,4.445700645446777
1747255243.4812365,1086,4.4145731925964355
1747255243.7313445,1087,4.558156967163086
1747255244.7480037,1091,4.386263370513916
1747255244.9952965,1092,4.539353370666504
1747255245.2456794,1093,4.061172962188721
1747255246.4833896,1098,4.582547187805176
1747255246.9790194,1100,4.5323991775512695
1747255247.4670186,1102,4.344874858856201
1747255247.7093863,1103,4.358603000640869
1747255247.952917,1104,4.505633354187012
1747255248.6886034,1107,4.50087308883667
1747255248.9363964,1108,4.604793548583984
1747255249.1904497,1109,4.611236095428467
1747255249.4467936,1110,4.114475250244141
1747255249.701788,1111,4.300700664520264
1747255249.9563751,1112,4.573873519897461
1747255250.2162886,1113,4.551417827606201
1747255250.4814594,1114,4.264177322387695
1747255250.999045,1116,4.477669715881348
1747255251.7711115,1119,4.475663661956787
1747255252.272835,1121,4.437876224517822
1747255252.5259285,1122,4.516227722167969
1747255253.285036,1125,3.999904155731201
1747255253.5341754,1126,4.0309906005859375
1747255254.0376735,1128,4.49378776550293
1747255254.2829857,1129,4.315330505371094
1747255254.5328867,1130,4.441117286682129
1747255254.7852528,1131,3.9982552528381348
1747255255.0382714,1132,4.442928314208984
1747255255.5615623,1134,4.378370761871338
1747255255.8257728,1135,4.611175537109375
1747255256.0867708,1136,4.591800689697266
1747255256.8527093,1139,4.501414775848389
1747255257.6111922,1142,4.437661170959473
1747255258.3637676,1145,4.393924236297607
1747255258.6116667,1146,4.473628520965576
1747255259.1023872,1148,3.866272449493408
1747255259.3488524,1149,4.241805553436279
1747255259.5970054,1150,4.333110332489014
1747255259.8427646,1151,4.426294326782227
1747255260.0868697,1152,4.681463718414307
1747255260.3324978,1153,4.448268890380859
1747255260.834569,1155,4.442760944366455
1747255262.0863805,1160,4.507511138916016
1747255262.5922403,1162,4.457025051116943
1747255263.0892437,1164,4.466310501098633
1747255263.5912087,1166,4.499421119689941
1747255263.8445437,1167,4.356541633605957
1747255265.3272638,1173,4.557733535766602
1747255265.5744057,1174,4.546955585479736
1747255266.0796514,1176,4.493764400482178
1747255266.3292615,1177,4.34235954284668
1747255266.574295,1178,4.303363800048828
1747255267.5737817,1182,3.947622776031494
1747255268.0745084,1184,4.2692694664001465
1747255268.5623848,1186,4.548712253570557
1747255269.051289,1188,4.458596229553223
1747255269.3069239,1189,4.617643356323242
1747255269.5633006,1190,4.4458699226379395
1747255270.330657,1193,4.545367240905762
1747255270.5820467,1194,4.012617588043213
1747255270.8353126,1195,4.66293478012085
1747255271.3391552,1197,4.574976444244385
1747255271.5905397,1198,4.4584197998046875
1747255272.3609426,1201,4.220310688018799
1747255272.6084027,1202,4.257657527923584
1747255273.3502812,1205,4.409404754638672
1747255273.6011055,1206,4.014487266540527
1747255273.848326,1207,4.239121913909912
1747255274.3520663,1209,4.361055850982666
1747255275.3678892,1213,4.241588115692139
1747255275.6169565,1214,4.2002105712890625
1747255275.8627927,1215,4.388818264007568
1747255276.355211,1217,4.228240489959717
1747255276.6003504,1218,4.109029293060303
1747255277.8364573,1223,4.460414409637451
1747255278.3341208,1225,4.571771144866943
1747255279.0637412,1228,4.37192964553833
1747255279.3079562,1229,4.549703598022461
1747255280.0477648,1232,4.636356830596924
1747255280.2901115,1233,4.627029895782471
1747255281.4967332,1238,4.368017673492432
1747255281.9812374,1240,4.22157096862793
1747255282.224555,1241,4.4250593185424805
1747255282.4757903,1242,4.459569931030273
1747255282.7270875,1243,4.61007022857666
1747255282.9729102,1244,4.469117641448975
1747255283.217995,1245,4.376681804656982
1747255283.462588,1246,4.3965654373168945
1747255284.2010694,1249,4.5736918449401855
1747255284.4455593,1250,4.394137382507324
1747255284.6903489,1251,4.215548992156982
1747255284.934529,1252,4.390650272369385
1747255285.4286315,1254,4.403152942657471
1747255285.9179602,1256,4.603054523468018
1747255286.1675243,1257,4.571800231933594
1747255286.9144576,1260,4.348268508911133
1747255287.160677,1261,4.329906463623047
1747255287.899342,1264,4.393304824829102
1747255288.6444132,1267,4.541600227355957
1747255289.635293,1271,4.5505757331848145
1747255290.8830502,1276,4.439396858215332
1747255291.1307187,1277,4.658050060272217
1747255291.385549,1278,4.363953590393066
1747255292.3923028,1282,4.058073997497559
1747255293.1519606,1285,4.335247039794922
1747255294.4057522,1290,4.625854015350342
1747255295.1603765,1293,4.5961151123046875
1747255295.9109442,1296,4.596139907836914
1747255296.4124067,1298,4.485359191894531
1747255296.6636386,1299,4.530396938323975
1747255297.4013205,1302,4.576452732086182
1747255298.3730798,1306,4.569410800933838
1747255299.3474016,1310,4.51038122177124
1747255300.3285868,1314,4.263650417327881
1747255300.5760372,1315,4.452885150909424
1747255301.8201787,1320,4.12583065032959
1747255302.3260086,1322,4.4629621505737305
1747255302.5739663,1323,4.372512340545654
1747255303.064668,1325,4.46076774597168
1747255303.309743,1326,4.311129570007324
1747255303.8017535,1328,4.290081977844238
1747255305.5295353,1335,4.544955253601074
1747255307.748105,1344,4.386742115020752
1747255307.995039,1345,4.649868965148926
1747255308.495486,1347,4.300797939300537
1747255308.7444463,1348,4.5671467781066895
1747255309.4919033,1351,4.302914619445801
1747255309.7443233,1352,4.33303689956665
1747255310.2439024,1354,4.396166801452637
1747255311.2300236,1358,4.400257110595703
1747255311.7191086,1360,4.401559352874756
1747255312.6991224,1364,4.305331707000732
1747255312.941813,1365,4.569187641143799
1747255313.188258,1366,4.347894191741943
1747255313.433032,1367,4.4926252365112305
1747255313.676882,1368,4.190589904785156
1747255314.6596775,1372,4.513920307159424
1747255314.906569,1373,4.4339118003845215
1747255315.393092,1375,4.148539066314697
1747255315.637037,1376,4.3538103103637695
1747255316.6315203,1380,4.3748626708984375
1747255317.8932343,1385,4.1704277992248535
1747255318.1455288,1386,4.312749862670898
1747255319.1368608,1390,4.418180465698242
1747255319.8793201,1393,4.19923210144043
1747255320.609291,1396,4.350404262542725
1747255320.8520691,1397,4.336925506591797
1747255321.3372169,1399,4.293966293334961
1747255321.5802934,1400,4.2647576332092285
1747255322.313125,1403,3.9674689769744873
1747255322.818598,1405,4.3167219161987305
1747255324.7767165,1413,4.277072429656982
1747255325.5207446,1416,4.32316780090332
1747255325.7683587,1417,4.09834098815918
1747255326.2589512,1419,4.298548221588135
1747255326.7489533,1421,4.502202987670898
1747255326.9941516,1422,4.541575908660889
1747255329.2182329,1431,4.4159040451049805
1747255329.46574,1432,4.599225044250488
1747255330.4695556,1436,4.502708911895752
1747255330.9822216,1438,4.524987697601318
1747255331.2384868,1439,4.4892168045043945
1747255331.4880712,1440,4.384936332702637
1747255331.7333167,1441,4.382848262786865
1747255332.4824612,1444,4.52057409286499
1747255332.9789534,1446,4.415273189544678
1747255333.2366848,1447,4.550693035125732
1747255333.4864035,1448,4.374617099761963
1747255333.7314086,1449,4.062817573547363
1747255333.974001,1450,4.461455821990967
1747255334.2273428,1451,4.377345085144043
1747255334.4750965,1452,4.480213165283203
1747255334.9747202,1454,4.3441481590271
1747255335.2201612,1455,4.348870754241943
1747255335.4628925,1456,4.562524318695068
1747255335.7070282,1457,4.58868932723999
1747255335.949491,1458,4.159073829650879
1747255336.1965227,1459,4.529738426208496
1747255336.4449973,1460,4.509766101837158
1747255336.6876302,1461,4.645834922790527
1747255337.1750276,1463,4.338321685791016
1747255338.9690022,1470,3.997486114501953
1747255339.709994,1473,4.367490768432617
1747255339.9578426,1474,4.392642498016357
1747255340.4458725,1476,4.296284198760986
1747255340.6905284,1477,4.287181854248047
1747255341.6651793,1481,4.474422931671143
1747255341.9082935,1482,4.512210369110107
1747255342.1537485,1483,4.3917951583862305
1747255343.1533628,1487,4.263747215270996
1747255343.3987546,1488,4.373357772827148
1747255343.6454866,1489,4.261438369750977
1747255343.8925228,1490,4.276407241821289
1747255344.1404972,1491,4.326837062835693
1747255344.6291142,1493,4.319636344909668
1747255344.8713884,1494,4.52077579498291
1747255345.8373995,1498,4.393784046173096
1747255346.0792027,1499,4.481656074523926
1747255346.3233035,1500,4.319728374481201
1747255346.8164713,1502,3.9600179195404053
1747255347.5624058,1505,4.3445658683776855
1747255348.5947936,1509,4.440659523010254
1747255348.8559008,1510,4.1734185218811035
1747255349.1183252,1511,4.440925598144531
1747255349.6391964,1513,4.443451881408691
1747255350.1564572,1515,4.5489935874938965
1747255350.4193685,1516,4.4818291664123535
1747255352.1682367,1523,4.621022701263428
1747255352.9287603,1526,4.387279033660889
1747255353.425082,1528,4.619745254516602
1747255354.9063323,1534,4.412744998931885
1747255355.6401932,1537,4.4365105628967285
1747255355.8837101,1538,4.510185241699219
1747255356.6168604,1541,4.414348602294922
1747255357.621261,1545,4.427664756774902
1747255358.1183658,1547,4.40334415435791
1747255358.3643625,1548,4.448764801025391
1747255359.119129,1551,4.413846492767334
1747255359.3769212,1552,4.349498748779297
1747255359.621802,1553,4.32553768157959
1747255360.1279964,1555,4.4401021003723145
1747255360.6262515,1557,4.259620666503906
1747255361.8669882,1562,4.370088577270508
1747255362.3704572,1564,4.48781681060791
1747255362.6251793,1565,4.3917646408081055
1747255362.872767,1566,4.227014064788818
1747255363.3725798,1568,4.428979873657227
1747255363.871134,1570,4.505505084991455
1747255364.1239486,1571,4.488483905792236
1747255364.367469,1572,4.456350803375244
1747255364.611873,1573,4.533949375152588
1747255365.34073,1576,4.4417290687561035
1747255365.8240027,1578,4.253823280334473
1747255366.0648773,1579,4.338728904724121
1747255366.306251,1580,4.529260635375977
1747255366.5481029,1581,4.506401062011719
1747255366.791605,1582,4.424346923828125
1747255367.5267587,1585,4.4881672859191895
1747255368.7461977,1590,4.47140645980835
1747255369.9709349,1595,4.339978218078613
1747255370.2193115,1596,4.359702110290527
1747255370.4649067,1597,4.405180931091309
1747255371.4517663,1601,4.297463893890381
1747255371.6979074,1602,4.309396266937256
1747255371.9415727,1603,4.435473918914795
1747255373.6623447,1610,4.221138000488281
1747255373.9112456,1611,4.262537956237793
1747255374.414048,1613,4.318600177764893
1747255374.666464,1614,4.222651481628418
1747255375.1638534,1616,3.8988516330718994
1747255376.1816983,1620,4.356717586517334
1747255376.6954534,1622,4.366389751434326
1747255377.205318,1624,4.506800651550293
1747255377.705253,1626,4.3746209144592285
1747255377.9527318,1627,4.548374176025391
1747255378.9379776,1631,4.375080585479736
1747255379.9232936,1635,4.647500514984131
1747255380.1676884,1636,4.530467510223389
1747255380.412098,1637,4.301849365234375
1747255380.6578681,1638,4.369636058807373
1747255381.1514492,1640,4.5304999351501465
1747255381.3952832,1641,4.629839897155762
1747255382.6102846,1646,4.181617259979248
1747255382.8536036,1647,4.592255115509033
1747255383.3398137,1649,4.619752883911133
1747255383.8320591,1651,4.380303859710693
1747255384.081588,1652,4.507160186767578
1747255384.3307102,1653,4.648401737213135
1747255384.579657,1654,4.453001499176025
1747255385.0673957,1656,4.550951957702637
1747255385.5546536,1658,4.418484687805176
1747255386.521371,1662,4.683724403381348
1747255387.0073113,1664,4.467290878295898
1747255387.4913306,1666,4.529411792755127
1747255388.2248044,1669,4.563533782958984
1747255388.4836533,1670,4.523627758026123
1747255389.4786973,1674,4.5133585929870605
1747255390.228727,1677,4.503712177276611
1747255390.7376072,1679,4.570384502410889
1747255390.9881713,1680,4.556276798248291
1747255391.237768,1681,4.515736103057861
1747255391.4872596,1682,4.607994556427002
1747255392.2266302,1685,4.612598419189453
1747255392.4739513,1686,4.602982044219971
1747255392.7190306,1687,4.596446514129639
1747255392.9642694,1688,4.471273899078369
1747255393.2099981,1689,4.269248008728027
1747255393.4535651,1690,4.418203830718994
1747255394.1938615,1693,4.4339375495910645
1747255394.4404278,1694,4.4305806159973145
1747255394.684501,1695,4.525729656219482
1747255395.1727073,1697,4.51005220413208
1747255395.4176064,1698,4.5928544998168945
1747255395.6620336,1699,4.440985679626465
1747255395.9082992,1700,4.441441535949707
1747255396.3977191,1702,4.5818915367126465
1747255396.8957558,1704,4.3639116287231445
1747255397.634924,1707,4.200732707977295
1747255398.1314251,1709,3.9135565757751465
1747255398.3831856,1710,4.269773006439209
1747255398.6374395,1711,4.383857250213623
1747255398.8833601,1712,4.294042110443115
1747255400.3587525,1718,4.369361400604248
1747255400.6124074,1719,4.341496467590332
1747255401.3544767,1722,4.460159778594971
1747255401.600091,1723,4.6159515380859375
1747255401.8473618,1724,4.566373348236084
1747255402.0924687,1725,4.382749080657959
1747255403.3240361,1730,4.578866004943848
1747255405.3397593,1738,4.364165306091309
1747255405.5934799,1739,4.242609977722168
1747255405.8503573,1740,4.289151668548584
1747255406.6167018,1743,4.3308539390563965
1747255407.119378,1745,4.329214572906494
1747255407.8632336,1748,4.62205696105957
1747255408.107488,1749,4.0855278968811035
1747255408.3526952,1750,4.439827919006348
1747255408.5965059,1751,4.203965663909912
1747255409.0838568,1753,4.623508453369141
1747255409.3322074,1754,4.439540863037109
1747255410.0841007,1757,4.365872383117676
1747255411.3172543,1762,4.644603729248047
1747255411.5587597,1763,4.411839962005615
1747255412.041188,1765,4.57919454574585
1747255412.2813225,1766,4.363986015319824
1747255412.7661407,1768,4.161075592041016
1747255414.4920597,1775,4.3977766036987305
1747255414.7425842,1776,4.554131507873535
1747255414.9887671,1777,4.4696784019470215
1747255415.7328532,1780,4.600858211517334
1747255415.9862702,1781,4.509456157684326
1747255416.7431188,1784,4.248045921325684
1747255416.989869,1785,4.287689208984375
1747255417.2363515,1786,4.281435489654541
1747255417.4819534,1787,4.261491298675537
1747255417.9724133,1789,4.311445236206055
1747255418.2189145,1790,4.461298942565918
1747255418.7109668,1792,4.477501392364502
1747255419.2066329,1794,4.21904182434082
1747255419.7017214,1796,4.5542826652526855
1747255419.948936,1797,4.564591884613037
1747255420.6937983,1800,4.251565456390381
1747255421.1943877,1802,4.529973030090332
1747255421.4388642,1803,4.457607269287109
1747255421.6858985,1804,4.370274066925049
1747255422.6882489,1808,4.082578182220459
1747255423.1810308,1810,4.55399751663208
1747255424.1597881,1814,4.49848747253418
1747255424.6514287,1816,4.5330810546875
1747255425.141795,1818,4.665980815887451
1747255425.3973038,1819,4.522590160369873
1747255426.3877046,1823,4.133777618408203
1747255427.1196642,1826,4.351650714874268
1747255427.3666973,1827,4.623998165130615
1747255427.8680806,1829,4.547359466552734
1747255428.1205828,1830,4.590677261352539
1747255428.6146386,1832,4.568826675415039
1747255428.8621416,1833,4.478049278259277
1747255429.107335,1834,4.537228107452393
1747255429.597283,1836,4.466987609863281
1747255429.8422472,1837,4.557688236236572
1747255430.09166,1838,4.564492702484131
1747255431.59862,1844,4.148707866668701
1747255431.84218,1845,4.582452774047852
1747255432.0842247,1846,4.394418716430664
1747255432.3262684,1847,4.245174884796143
1747255432.5681286,1848,4.679637908935547
1747255433.2946796,1851,4.528173923492432
1747255433.7795088,1853,4.617958068847656
1747255434.5092928,1856,4.2827372550964355
1747255435.5052009,1860,4.472022533416748
1747255436.5563848,1864,4.3391289710998535
1747255436.8099017,1865,4.6961212158203125
1747255437.0631702,1866,4.407095432281494
1747255437.3209944,1867,4.493549823760986
1747255438.3385224,1871,4.482595920562744
1747255438.5858068,1872,4.502437114715576
1747255438.839277,1873,4.626438140869141
1747255439.0854306,1874,4.58659553527832
1747255439.3308928,1875,4.412266731262207
1747255439.8229363,1877,4.46713924407959
1747255440.3157306,1879,4.54660177230835
1747255440.5621688,1880,4.594175815582275
1747255441.3024998,1883,4.587953567504883
1747255441.546871,1884,4.328319072723389
1747255442.0414138,1886,4.537808895111084
1747255442.529607,1888,4.444130897521973
1747255443.0189269,1890,4.404506683349609
1747255443.265242,1891,4.573770046234131
1747255444.2452958,1895,4.459295272827148
1747255445.220433,1899,4.3933820724487305
1747255445.721369,1901,4.407434463500977
1747255445.9687696,1902,4.608771800994873
1747255446.9555926,1906,4.574311256408691
1747255447.4520366,1908,4.571555137634277
1747255447.7026465,1909,4.319711685180664
1747255447.9600017,1910,4.495955944061279
1747255448.7038186,1913,4.45286226272583
1747255449.449865,1916,3.3769195079803467
1747255449.9456093,1918,4.512139320373535
1747255451.441631,1924,4.591166973114014
1747255451.6855984,1925,4.713413238525391
1747255451.932764,1926,4.62057638168335
1747255452.4215348,1928,4.345775604248047
1747255452.6621134,1929,4.436646461486816
1747255453.3985212,1932,4.348846435546875
1747255454.1234696,1935,4.482661247253418
1747255454.3728404,1936,4.443511486053467
1747255455.1219838,1939,4.53354549407959
1747255455.3736525,1940,4.578061103820801
1747255455.6191597,1941,4.425094127655029
1747255455.8663218,1942,4.550412654876709
1747255456.6083856,1945,4.572284698486328
1747255457.1177597,1947,4.3504767417907715
1747255457.876285,1950,4.4950408935546875
1747255458.1249795,1951,4.352269649505615
1747255458.6164715,1953,4.637791156768799
1747255459.3522894,1956,4.581245422363281
1747255460.3480923,1960,4.49748420715332
1747255460.5975435,1961,4.510623931884766
1747255460.8438437,1962,4.528834342956543
1747255461.0936937,1963,4.44918966293335
1747255461.3514247,1964,4.453678131103516
1747255461.8369715,1966,4.465909481048584
1747255462.0819545,1967,4.2841267585754395
1747255462.3242314,1968,4.496322154998779
1747255462.5671277,1969,4.607817649841309
1747255464.0428467,1975,4.614896297454834
1747255464.5407016,1977,4.583019733428955
1747255464.7932756,1978,4.7118916511535645
1747255465.0481718,1979,4.6674346923828125
1747255465.30658,1980,4.708078861236572
1747255465.5725365,1981,4.7004075050354
1747255465.8277218,1982,4.449930667877197
1747255466.0866466,1983,4.627463340759277
1747255466.5931804,1985,4.673451900482178
1747255467.0956566,1987,4.629866600036621
1747255467.3478603,1988,4.6463942527771
1747255467.5988424,1989,4.641846656799316
1747255468.1017725,1991,4.600434303283691
1747255468.353579,1992,4.544834613800049
1747255468.6053016,1993,4.534586429595947
1747255469.1103256,1995,4.656042575836182
1747255470.1036916,1999,4.595367431640625


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_0.8_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_05_242444-tag-train_loss.csv <==
Wall time,Step,Value
1747254972.8209527,0,2.3020384311676025
1747254973.6642222,3,2.2192375659942627
1747254973.9114947,4,2.1779160499572754
1747254975.4048493,10,1.9864678382873535
1747254975.6534245,11,2.7072031497955322
1747254976.4017308,14,2.2515058517456055
1747254976.675268,15,2.2237625122070312
1747254977.441182,18,2.164095878601074
1747254977.6901643,19,2.1204679012298584
1747254977.937353,20,2.1706299781799316
1747254978.4309337,22,1.954464077949524
1747254978.6777074,23,2.6208763122558594
1747254979.411596,26,2.289883613586426
1747254979.6561525,27,2.2719969749450684
1747254981.1561568,33,2.0001957416534424
1747254981.9349754,36,2.048168420791626
1747254982.1909325,37,2.1415047645568848
1747254982.441807,38,1.980372428894043
1747254982.7013927,39,1.8140239715576172
1747254982.961954,40,1.840262770652771
1747254984.7412322,47,1.7304877042770386
1747254984.9874444,48,1.7567400932312012
1747254985.2338896,49,1.639731526374817
1747254985.728627,51,1.6039918661117554
1747254985.9761367,52,1.7459337711334229
1747254986.471496,54,1.74642813205719
1747254987.2110832,57,1.986181378364563
1747254987.9507532,60,1.6284277439117432
1747254988.197585,61,1.4379971027374268
1747254988.444524,62,1.4378420114517212
1747254988.6931274,63,1.4205996990203857
1747254989.1988928,65,1.7567965984344482
1747254989.4585917,66,1.7553467750549316
1747254989.7162483,67,1.6009442806243896
1747254989.9757411,68,1.413637399673462
1747254990.5010476,70,1.574288249015808
1747254990.7706966,71,1.5114116668701172
1747254992.290115,77,1.655592441558838
1747254992.7872198,79,1.5268549919128418
1747254993.060721,80,1.2390443086624146
1747254993.57942,82,1.3270035982131958
1747254993.8254704,83,1.4312770366668701
1747254994.320707,85,1.1834793090820312
1747254995.319787,89,1.19026517868042
1747254995.5679812,90,1.4290984869003296
1747254996.844364,95,0.757194459438324
1747254997.8419926,99,0.9986982941627502
1747254998.089205,100,0.8497007489204407
1747254998.8323963,103,0.962597131729126
1747254999.5806065,106,0.6192721128463745
1747254999.827558,107,0.6682349443435669
1747255000.3236136,109,0.7481281757354736
1747255001.5472662,114,0.8855535984039307
1747255002.0374942,116,0.8625620603561401
1747255003.2716067,121,0.6550748348236084
1747255004.2481487,125,0.534885585308075
1747255004.5013907,126,0.47107672691345215
1747255004.999062,128,0.4529227316379547
1747255005.497654,130,0.3748844861984253
1747255005.7536874,131,0.4743388295173645
1747255005.9994473,132,0.3723388612270355
1747255007.0077412,136,0.6965547800064087
1747255007.252701,137,0.6065765619277954
1747255008.7361174,143,0.4246028661727905
1747255008.9848785,144,0.4206446409225464
1747255009.4798477,146,0.34384244680404663
1747255009.725768,147,0.33952462673187256
1747255010.4634013,150,0.45886850357055664
1747255012.1837738,157,0.5120178461074829
1747255012.6713684,159,0.4065007269382477
1747255012.915332,160,0.4730035662651062
1747255013.4120696,162,0.43991509079933167
1747255013.9033778,164,0.33386874198913574
1747255014.3983696,166,0.21116724610328674
1747255015.39332,170,0.21401134133338928
1747255015.638677,171,0.26085835695266724
1747255015.8866742,172,0.3056144416332245
1747255016.6328235,175,0.15978118777275085
1747255016.8787906,176,0.1926739513874054
1747255017.127153,177,0.21660944819450378
1747255017.3786204,178,0.25074708461761475
1747255017.885053,180,0.3029256761074066
1747255018.1315577,181,0.3583974838256836
1747255018.8784657,184,0.19828978180885315
1747255019.1262383,185,0.2848820090293884
1747255019.373768,186,0.5019626021385193
1747255020.1311946,189,0.4106422960758209
1747255020.3824716,190,0.3342357873916626
1747255020.6293879,191,0.3833126723766327
1747255020.8794153,192,0.3074904978275299
1747255021.630799,195,0.18905629217624664
1747255022.610946,199,0.35777851939201355
1747255022.857408,200,0.40982070565223694
1747255023.358062,202,0.3519589602947235
1747255023.608849,203,0.14098399877548218
1747255023.86146,204,0.1760687530040741
1747255024.1105967,205,0.17166565358638763
1747255024.6077797,207,0.16106340289115906
1747255025.100431,209,0.09727919846773148
1747255025.5966752,211,0.173526331782341
1747255026.092287,213,0.10125593841075897
1747255026.583591,215,0.18072044849395752
1747255026.827276,216,0.22745981812477112
1747255027.3156316,218,0.17864269018173218
1747255027.5611126,219,0.22177627682685852
1747255027.8051379,220,0.23355965316295624
1747255028.052316,221,0.15466943383216858
1747255028.2946815,222,0.24571940302848816
1747255028.7894006,224,0.1865304410457611
1747255029.032611,225,0.16772300004959106
1747255030.0249944,229,0.17839065194129944
1747255031.498726,235,0.17525814473628998
1747255031.982949,237,0.1329151690006256
1747255032.2275321,238,0.11886268854141235
1747255032.4709017,239,0.1574198305606842
1747255032.9554646,241,0.18017685413360596
1747255033.1979914,242,0.16465547680854797
1747255033.6869063,244,0.17425203323364258
1747255033.9288757,245,0.18999618291854858
1747255034.171899,246,0.25538814067840576
1747255034.4151528,247,0.20098839700222015
1747255035.6929445,252,0.15098100900650024
1747255035.9449873,253,0.12668034434318542
1747255036.1964426,254,0.13040077686309814
1747255036.9487326,257,0.1552409827709198
1747255037.197744,258,0.10627473145723343
1747255037.4435935,259,0.11535400152206421
1747255037.6883419,260,0.13136617839336395
1747255038.1806858,262,0.13892072439193726
1747255040.1349137,270,0.15199825167655945
1747255040.376864,271,0.14968885481357574
1747255041.1199346,274,0.15538525581359863
1747255041.367242,275,0.1883198618888855
1747255041.6146257,276,0.30155834555625916
1747255042.1161513,278,0.14724740386009216
1747255042.6055763,280,0.13217605650424957
1747255043.102335,282,0.14258965849876404
1747255043.346275,283,0.1810935139656067
1747255043.839099,285,0.12464939057826996
1747255044.3239915,287,0.15072913467884064
1747255044.5678372,288,0.09577077627182007
1747255045.0572536,290,0.1240428239107132
1747255046.2867615,295,0.11635120958089828
1747255046.5315819,296,0.13419482111930847
1747255046.778235,297,0.13126078248023987
1747255047.0253098,298,0.09211567044258118
1747255048.520753,304,0.2045837640762329
1747255049.0210943,306,0.059543855488300323
1747255049.5151978,308,0.12762853503227234
1747255049.7620034,309,0.16028647124767303
1747255050.5089889,312,0.13378487527370453
1747255050.754194,313,0.08233156055212021
1747255051.511967,316,0.10554639995098114
1747255052.0180082,318,0.2887328267097473
1747255052.2684436,319,0.18792906403541565
1747255053.0184329,322,0.057390861213207245
1747255053.5171971,324,0.13782277703285217
1747255054.7609746,329,0.1330549120903015
1747255055.006841,330,0.11406819522380829
1747255055.254432,331,0.07455620169639587
1747255055.5070183,332,0.09518968313932419
1747255056.7593713,337,0.08251708745956421
1747255057.0102763,338,0.07284793257713318
1747255057.5156975,340,0.12738677859306335
1747255058.2730348,343,0.16098271310329437
1747255058.520132,344,0.29284682869911194
1747255058.7732031,345,0.3446134328842163
1747255059.0204973,346,0.1657630354166031
1747255059.5119305,348,0.1260264366865158
1747255060.0085497,350,0.15699702501296997
1747255060.5016365,352,0.048022642731666565
1747255060.746957,353,0.1327032893896103
1747255060.9941003,354,0.13618813455104828
1747255062.0155904,358,0.2331176996231079
1747255062.5178008,360,0.15658894181251526
1747255063.023221,362,0.07956773042678833
1747255063.2748544,363,0.17619986832141876
1747255063.5264382,364,0.07970217615365982
1747255063.7795253,365,0.06454082578420639
1747255064.0297294,366,0.09895972907543182
1747255064.2772057,367,0.16201335191726685
1747255064.522827,368,0.10084453970193863
1747255066.0181563,374,0.11914229393005371
1747255066.7510715,377,0.08803413808345795
1747255066.9981875,378,0.050825320184230804
1747255068.7393167,385,0.3633163869380951
1747255068.9844553,386,0.3497229814529419
1747255069.9830542,390,0.07458232343196869
1747255070.2452333,391,0.10940638929605484
1747255070.493559,392,0.11866842210292816
1747255070.7436786,393,0.14728757739067078
1747255070.9981737,394,0.09635958075523376
1747255071.2416935,395,0.17953254282474518
1747255071.4869943,396,0.07629111409187317
1747255071.743245,397,0.14993919432163239
1747255071.986949,398,0.0986342653632164
1747255072.2348828,399,0.06496221572160721
1747255072.7343578,401,0.08409030735492706
1747255072.9889357,402,0.11125381290912628
1747255073.4996634,404,0.13390696048736572
1747255074.5289643,408,0.05815060809254646
1747255074.7894118,409,0.12204589694738388
1747255075.553972,412,0.07615680992603302
1747255075.8054297,413,0.10572998225688934
1747255076.0611207,414,0.09779418259859085
1747255076.3128312,415,0.15253233909606934
1747255077.0710814,418,0.632034420967102
1747255077.8348095,421,0.11396181583404541
1747255078.0864182,422,0.07192859798669815
1747255078.849801,425,0.1096232682466507
1747255079.1002855,426,0.06984219700098038
1747255080.107423,430,0.09156914055347443
1747255080.3594387,431,0.1278868019580841
1747255081.1137924,434,0.07050713151693344
1747255081.3634284,435,0.09699898958206177
1747255081.6155453,436,0.06041395291686058
1747255081.861611,437,0.11847758293151855
1747255082.105633,438,0.07970090210437775
1747255082.3504043,439,0.0795205608010292
1747255082.5990922,440,0.14181767404079437
1747255082.8437352,441,0.06265178322792053
1747255083.3558424,443,0.1002531349658966
1747255083.605642,444,0.07069173455238342
1747255083.8543558,445,0.046470336616039276
1747255084.0992029,446,0.03603922575712204
1747255085.08187,450,0.10311412066221237
1747255085.3258536,451,0.04358827322721481
1747255085.5706015,452,0.055390000343322754
1747255085.8133082,453,0.10183873027563095
1747255086.0560446,454,0.09118805825710297
1747255086.548152,456,0.06468240171670914
1747255087.0359108,458,0.07767236232757568
1747255087.5294542,460,0.05301608890295029
1747255087.7858808,461,0.05397019907832146
1747255088.558189,464,0.12810945510864258
1747255088.8095748,465,0.03910740092396736
1747255089.0569723,466,0.06430649012327194
1747255089.5758135,468,0.1103568822145462
1747255090.0833147,470,0.06958924233913422
1747255091.0931203,474,0.16331756114959717
1747255091.3410661,475,0.09086088836193085
1747255092.0885448,478,0.09458953142166138
1747255092.3333254,479,0.0679195448756218
1747255092.5777209,480,0.1031511053442955
1747255092.82482,481,0.07953456789255142
1747255093.0726533,482,0.06256800144910812
1747255093.3198245,483,0.12696489691734314
1747255093.5672293,484,0.07222635298967361
1747255094.0540407,486,0.06945803761482239
1747255094.2957616,487,0.05168113857507706
1747255094.538304,488,0.1152624860405922
1747255094.7822163,489,0.07482930272817612
1747255095.2743258,491,0.05672018975019455
1747255096.0176878,494,0.06094026193022728
1747255097.009932,498,0.08280622959136963
1747255097.76069,501,0.09159844368696213
1747255098.0120635,502,0.10421068221330643
1747255098.2622972,503,0.06775752454996109
1747255098.9903839,506,0.07248513400554657
1747255099.475463,508,0.05107686668634415
1747255099.7177052,509,0.09004249423742294
1747255099.9617398,510,0.04375619441270828
1747255100.2038214,511,0.061331164091825485
1747255100.4460578,512,0.10253578424453735
1747255100.6880481,513,0.1192023977637291
1747255100.9301617,514,0.08727996051311493
1747255101.6889796,517,0.03965286165475845
1747255101.9540431,518,0.057526879012584686
1747255102.2047005,519,0.07613904029130936
1747255102.454823,520,0.06596623361110687
1747255103.185659,523,0.1074540764093399
1747255104.9086707,530,0.08885902166366577
1747255105.6463864,533,0.09375469386577606
1747255105.8905897,534,0.1485539823770523
1747255106.37893,536,0.1331658959388733
1747255106.627644,537,0.08870922029018402
1747255106.8780293,538,0.08970440924167633
1747255107.12899,539,0.046662479639053345
1747255107.3733754,540,0.07837574928998947
1747255107.8737464,542,0.07138711214065552
1747255108.1253257,543,0.03592950478196144
1747255108.3707788,544,0.02706116810441017
1747255108.8686023,546,0.06094568595290184
1747255109.1101785,547,0.027098508551716805
1747255109.8537285,550,0.13418951630592346
1747255110.34616,552,0.08593200892210007
1747255110.840941,554,0.0384039431810379
1747255111.0875137,555,0.08451684564352036
1747255111.33426,556,0.0816032662987709
1747255112.813933,562,0.11203470081090927
1747255113.0638425,563,0.08893189579248428
1747255113.3148162,564,0.06825776398181915
1747255114.3075671,568,0.04529661685228348
1747255115.0394876,571,0.09720964729785919
1747255115.532744,573,0.07491444796323776
1747255116.2691052,576,0.10365668684244156
1747255117.248227,580,0.07023078203201294
1747255118.2380393,584,0.06531774997711182
1747255118.4816203,585,0.06123237684369087
1747255118.7259746,586,0.09141192585229874
1747255119.2153997,588,0.0403473824262619
1747255119.7055168,590,0.025306766852736473
1747255119.9551575,591,0.08005807548761368
1747255120.1972063,592,0.053890518844127655
1747255120.6816366,594,0.08680164068937302
1747255121.1740496,596,0.08793811500072479
1747255121.4174988,597,0.11454755067825317
1747255121.6653137,598,0.05863597244024277
1747255121.907834,599,0.07231513410806656
1747255122.4182398,601,0.10640397667884827
1747255122.6703658,602,0.08163955807685852
1747255122.9249206,603,0.048040423542261124
1747255123.4262962,605,0.06388445198535919
1747255124.1673737,608,0.06370024383068085
1747255124.6600814,610,0.04966459423303604
1747255125.401776,613,0.05680620297789574
1747255125.6527274,614,0.06986827403306961
1747255126.1400132,616,0.027140438556671143
1747255126.6361148,618,0.047903791069984436
1747255127.1310782,620,0.03826765716075897
1747255127.627682,622,0.05409408360719681
1747255127.874706,623,0.0617813766002655
1747255128.618742,626,0.04657123610377312
1747255129.1209295,628,0.07313179969787598
1747255129.3817465,629,0.07680986821651459
1747255130.3944156,633,0.07453298568725586
1747255130.895539,635,0.026057904586195946
1747255131.3958812,637,0.06514081358909607
1747255132.1392727,640,0.04496520385146141
1747255132.3879833,641,0.03422529250383377
1747255132.6371176,642,0.04895398020744324
1747255132.889179,643,0.08153913170099258
1747255133.1403556,644,0.03425031155347824
1747255133.3899326,645,0.031687766313552856
1747255134.387783,649,0.07464326918125153
1747255134.880416,651,0.01944078505039215
1747255135.125757,652,0.046236589550971985
1747255135.371152,653,0.0636214017868042
1747255135.6157553,654,0.05267507582902908
1747255135.863074,655,0.06744985282421112
1747255136.6028237,658,0.06569860130548477
1747255136.8470552,659,0.027972206473350525
1747255137.0911446,660,0.047801874577999115
1747255138.8180134,667,0.04963938519358635
1747255139.5685241,670,0.004623799584805965
1747255140.7917962,675,0.0769655853509903
1747255141.0359182,676,0.09172515571117401
1747255141.2815514,677,0.0215209499001503
1747255142.022101,680,0.0509585402905941
1747255142.5106113,682,0.028183558955788612
1747255142.7608402,683,0.12216783314943314
1747255143.0069563,684,0.033848632127046585
1747255143.744335,687,0.07699669897556305
1747255144.9751413,692,0.03203978389501572
1747255145.471305,694,0.008103878237307072
1747255145.7249138,695,0.019937928766012192
1747255145.977026,696,0.0766744613647461
1747255146.2213564,697,0.026854664087295532
1747255146.713017,699,0.06652126461267471
1747255147.4477603,702,0.054423172026872635
1747255147.692366,703,0.05903109163045883
1747255148.1819718,705,0.050190601497888565
1747255149.1623187,709,0.028002791106700897
1747255149.411066,710,0.01907174661755562
1747255149.8993516,712,0.026446819305419922
1747255150.6319292,715,0.016424376517534256
1747255151.123859,717,0.08356766402721405
1747255151.6170497,719,0.02851487509906292
1747255151.8599305,720,0.0534561462700367
1747255152.1034608,721,0.028564583510160446
1747255152.5881896,723,0.005704918876290321
1747255153.077893,725,0.035475846379995346
1747255153.3215878,726,0.04848434776067734
1747255153.5660334,727,0.04270651564002037
1747255153.8142827,728,0.04350455850362778
1747255154.0608695,729,0.05682118982076645
1747255154.5533435,731,0.013905657455325127
1747255154.8176405,732,0.07464414834976196
1747255155.0634882,733,0.06602753698825836
1747255156.299562,738,0.036402441561222076
1747255156.5455322,739,0.022795945405960083
1747255156.7913547,740,0.015493289567530155
1747255157.2850502,742,0.08969639241695404
1747255157.5355659,743,0.1544954776763916
1747255157.7847893,744,0.0869019478559494
1747255158.037216,745,0.048421066254377365
1747255159.8200336,752,0.044138118624687195
1747255160.582976,755,0.037811413407325745
1747255160.8367379,756,0.042525533586740494
1747255161.3378527,758,0.022620990872383118
1747255162.5727508,763,0.030908364802598953
1747255162.8187973,764,0.09485526382923126
1747255163.0639973,765,0.07111614942550659
1747255163.8124633,768,0.038990944623947144
1747255164.1433542,769,0.07243740558624268
1747255164.8845787,772,0.00814090482890606
1747255165.131311,773,0.01289623137563467
1747255165.6291432,775,0.10637405514717102
1747255165.8742423,776,0.09767520427703857
1747255166.3643844,778,0.01855841837823391
1747255166.6122246,779,0.0697060376405716
1747255166.8586273,780,0.05462402105331421
1747255167.1050038,781,0.03084033541381359
1747255167.3516078,782,0.04292695224285126
1747255168.8435962,788,0.046896204352378845
1747255169.0942547,789,0.02446802332997322
1747255169.5895967,791,0.05965856835246086
1747255170.0824046,793,0.024754371494054794
1747255170.5795715,795,0.03300723060965538
1747255170.8257504,796,0.017737969756126404
1747255171.5627944,799,0.033410605043172836
1747255171.8093097,800,0.06666983664035797
1747255172.7954009,804,0.023141395300626755
1747255173.0423667,805,0.013566950336098671
1747255173.288917,806,0.011583676561713219
1747255173.5335019,807,0.030184943228960037
1747255174.2770092,810,0.05820528045296669
1747255175.016682,813,0.0651795044541359
1747255176.2336257,818,0.017757445573806763
1747255176.4905655,819,0.010985580272972584
1747255176.991011,821,0.015487096272408962
1747255177.245083,822,0.019641302525997162
1747255177.5002778,823,0.005968468263745308
1747255178.0139902,825,0.04183739796280861
1747255178.2705014,826,0.04962729662656784
1747255178.5253727,827,0.05015324056148529
1747255178.784243,828,0.06457222998142242
1747255179.782913,832,0.05998890474438667
1747255180.031149,833,0.12702305614948273
1747255180.5358481,835,0.05364718660712242
1747255180.78121,836,0.07954688370227814
1747255181.0323243,837,0.025427183136343956
1747255181.5244853,839,0.04623609408736229
1747255181.7721465,840,0.016197800636291504
1747255182.5105772,843,0.02613769844174385
1747255183.003708,845,0.05667955428361893
1747255184.225173,850,0.045138269662857056
1747255184.4678762,851,0.028207644820213318
1747255185.206484,854,0.07629486918449402
1747255185.9601464,857,0.06580638885498047
1747255186.7080889,860,0.033498961478471756
1747255187.2119849,862,0.046495094895362854
1747255187.9564126,865,0.030149349942803383
1747255188.2032337,866,0.023030253127217293
1747255189.202223,870,0.018547717481851578
1747255189.449973,871,0.009301015175879002
1747255191.912869,881,0.026289694011211395
1747255192.4043076,883,0.003908189013600349
1747255192.6502683,884,0.027582019567489624
1747255192.9012172,885,0.13926135003566742
1747255193.1553495,886,0.0936146080493927
1747255193.668976,888,0.04949209839105606
1747255194.1733415,890,0.07425548136234283
1747255194.6735148,892,0.034272365272045135
1747255195.4334025,895,0.044542841613292694
1747255195.9360263,897,0.06694638729095459
1747255196.1872876,898,0.014174295589327812
1747255196.9288187,901,0.05379146337509155
1747255197.1743286,902,0.019756080582737923
1747255197.6641471,904,0.02559283934533596
1747255198.1596491,906,0.06162214279174805
1747255198.405335,907,0.025677235797047615
1747255198.6535227,908,0.0709715187549591
1747255199.1499488,910,0.034072306007146835
1747255199.3935206,911,0.03412911295890808
1747255200.123843,914,0.013361903838813305
1747255201.107039,918,0.03298339247703552
1747255201.3626566,919,0.05706647038459778
1747255201.8808515,921,0.045123979449272156
1747255202.3916152,923,0.026253093034029007
1747255203.3783302,927,0.03041946329176426
1747255203.6240084,928,0.08551454544067383
1747255203.8680224,929,0.032640162855386734
1747255204.115857,930,0.011276978999376297
1747255204.3591876,931,0.06869237124919891
1747255204.605618,932,0.02810417115688324
1747255204.8504205,933,0.013091206550598145
1747255205.3402066,935,0.03457687050104141
1747255206.3445,939,0.027788858860731125
1747255206.83578,941,0.025651898235082626
1747255207.084166,942,0.008591612800955772
1747255207.8244607,945,0.032900191843509674
1747255208.829903,949,0.0206286758184433
1747255209.6028364,952,0.028026210144162178
1747255210.1041446,954,0.01326044648885727
1747255210.3511102,955,0.018564753234386444
1747255210.5992298,956,0.023421388119459152
1747255211.6110797,960,0.07763312757015228
1747255212.1069329,962,0.021679462864995003
1747255212.356316,963,0.026939889416098595
1747255212.6043303,964,0.08914874494075775
1747255212.852153,965,0.05407380685210228
1747255213.346224,967,0.03131156414747238
1747255213.599327,968,0.009966718032956123
1747255214.3640008,971,0.017337433993816376
1747255215.6688652,976,0.14748363196849823
1747255216.2025743,978,0.07891969382762909
1747255216.4627802,979,0.0643492117524147
1747255216.9793217,981,0.043211497366428375
1747255217.2419221,982,0.0952722430229187
1747255218.2643373,986,0.023812785744667053
1747255218.7820082,988,0.035173967480659485
1747255219.0401282,989,0.027952441945672035
1747255219.2971454,990,0.0688086524605751
1747255219.7949817,992,0.06829539686441422
1747255220.3039732,994,0.06092139333486557
1747255220.562213,995,0.05697375535964966
1747255220.8133821,996,0.01228269375860691
1747255221.3472495,998,0.030620183795690536
1747255221.5942924,999,0.05040491744875908
1747255222.0900097,1001,0.0734264925122261
1747255222.3435667,1002,0.005738916806876659
1747255222.5896232,1003,0.02876293659210205
1747255222.8354337,1004,0.029577648267149925
1747255223.0818586,1005,0.018032167106866837
1747255223.329952,1006,0.023699598386883736
1747255224.5786772,1011,0.017208131030201912
1747255225.0727215,1013,0.05260729417204857
1747255225.563981,1015,0.009563914500176907
1747255225.8138704,1016,0.0035243788734078407
1747255226.058049,1017,0.011303823441267014
1747255227.2925355,1022,0.02843938209116459
1747255228.2905066,1026,0.01533353142440319
1747255228.7972162,1028,0.0090700164437294
1747255229.050667,1029,0.007812772877514362
1747255230.5423563,1035,0.029589246958494186
1747255230.786541,1036,0.012676664628088474
1747255231.0312316,1037,0.027542851865291595
1747255231.2748418,1038,0.016882937401533127
1747255231.517815,1039,0.026869013905525208
1747255232.4984674,1043,0.01299724355340004
1747255232.9882083,1045,0.025523681193590164
1747255233.2332869,1046,0.0017057526856660843
1747255234.7284522,1052,0.027687080204486847
1747255234.9884372,1053,0.06663778424263
1747255235.735427,1056,0.0311144832521677
1747255236.239294,1058,0.03531801700592041
1747255236.4910343,1059,0.004765395075082779
1747255236.7436082,1060,0.016117030754685402
1747255237.2479916,1062,0.008637024089694023
1747255237.994188,1065,0.010446229949593544
1747255238.239987,1066,0.020249497145414352
1747255238.4884624,1067,0.10269492864608765
1747255238.9805543,1069,0.19219069182872772
1747255239.2412083,1070,0.10974837094545364
1747255239.4945524,1071,0.064007468521595
1747255239.7470052,1072,0.013542471453547478
1747255240.0038695,1073,0.04173882305622101
1747255240.2619054,1074,0.03805254027247429
1747255241.0216393,1077,0.083938829600811
1747255241.271568,1078,0.038648124784231186
1747255241.776978,1080,0.020997777581214905
1747255242.030434,1081,0.0288838017731905
1747255242.2878985,1082,0.043662846088409424
1747255243.0649002,1085,0.003828996792435646
1747255243.3193507,1086,0.043255530297756195
1747255243.5695837,1087,0.030382700264453888
1747255244.5883942,1091,0.039820700883865356
1747255244.8406417,1092,0.03541085124015808
1747255245.0900757,1093,0.02179592289030552
1747255246.3255284,1098,0.014465177431702614
1747255246.8216248,1100,0.02804161235690117
1747255247.3135312,1102,0.031138978898525238
1747255247.5555813,1103,0.03926403075456619
1747255247.799311,1104,0.013576718047261238
1747255248.5349495,1107,0.034091562032699585
1747255248.7827685,1108,0.012167166918516159
1747255249.0242078,1109,0.04105096310377121
1747255249.2799697,1110,0.04962960258126259
1747255249.540208,1111,0.025469008833169937
1747255249.79469,1112,0.07825078815221786
1747255250.0536802,1113,0.04340197518467903
1747255250.3129141,1114,0.020258605480194092
1747255250.8361256,1116,0.025873946025967598
1747255251.601391,1119,0.03384964540600777
1747255252.1139731,1121,0.005320310592651367
1747255252.363018,1122,0.004145382903516293
1747255253.1193018,1125,0.03038562461733818
1747255253.373557,1126,0.0246172733604908
1747255253.8802094,1128,0.0321880578994751
1747255254.1263623,1129,0.0046091387048363686
1747255254.3728247,1130,0.027469567954540253
1747255254.6251004,1131,0.0344182550907135
1747255254.8800566,1132,0.013141395524144173
1747255255.3964684,1134,0.027457788586616516
1747255255.6597083,1135,0.03591497614979744
1747255255.9213848,1136,0.0022395960986614227
1747255256.6871934,1139,0.0075826700776815414
1747255257.452562,1142,0.04461514204740524
1747255258.2066383,1145,0.0217418409883976
1747255258.4544246,1146,0.013664820231497288
1747255258.945378,1148,0.031860169023275375
1747255259.1910005,1149,0.05551236867904663
1747255259.438515,1150,0.010900506749749184
1747255259.6853166,1151,0.024378778412938118
1747255259.931191,1152,0.010270865634083748
1747255260.1749606,1153,0.04176873341202736
1747255260.6749668,1155,0.004750676453113556
1747255261.9287627,1160,0.025104157626628876
1747255262.43557,1162,0.005743058398365974
1747255262.9319048,1164,0.0056838383898139
1747255263.433035,1166,0.030963288620114326
1747255263.6864157,1167,0.02283085510134697
1747255265.1700346,1173,0.002798442728817463
1747255265.4162586,1174,0.007616179063916206
1747255265.9180322,1176,0.015362335368990898
1747255266.1745481,1177,0.0062930285930633545
1747255266.419085,1178,0.00214325450360775
1747255267.4192355,1182,0.03017304465174675
1747255267.9206383,1184,0.014979556202888489
1747255268.4077306,1186,0.0030256938189268112
1747255268.8963501,1188,0.016138501465320587
1747255269.1402235,1189,0.011905856430530548
1747255269.3997054,1190,0.033895254135131836
1747255270.1682873,1193,0.044902388006448746
1747255270.4202557,1194,0.0913955569267273
1747255270.6716497,1195,0.04634533450007439
1747255271.1770668,1197,0.06082526594400406
1747255271.428298,1198,0.018482884392142296
1747255272.1975236,1201,0.029257213696837425
1747255272.4493854,1202,0.06352880597114563
1747255273.193858,1205,0.009867498651146889
1747255273.4431882,1206,0.01309842336922884
1747255273.69178,1207,0.04371745139360428
1747255274.188579,1209,0.04196014255285263
1747255275.2105553,1213,0.05601424723863602
1747255275.4596355,1214,0.0057920063845813274
1747255275.7052093,1215,0.06197625398635864
1747255276.1972,1217,0.02242782525718212
1747255276.4436665,1218,0.03585817664861679
1747255277.6823838,1223,0.008105377666652203
1747255278.180099,1225,0.011080745607614517
1747255278.90896,1228,0.0077645499259233475
1747255279.154041,1229,0.017459716647863388
1747255279.8936782,1232,0.02519957534968853
1747255280.1362154,1233,0.005592023953795433
1747255281.3427055,1238,0.029155341908335686
1747255281.8258686,1240,0.05067506060004234
1747255282.0706966,1241,0.042952701449394226
1747255282.3209746,1242,0.020707430317997932
1747255282.5699031,1243,0.064175546169281
1747255282.8184428,1244,0.06358668208122253
1747255283.0626132,1245,0.03529064357280731
1747255283.3069854,1246,0.0176791213452816
1747255284.045886,1249,0.01920422725379467
1747255284.2902045,1250,0.004997672513127327
1747255284.5356002,1251,0.009912597015500069
1747255284.7796793,1252,0.04014267772436142
1747255285.2686508,1254,0.00246993824839592
1747255285.763205,1256,0.008051378652453423
1747255286.0113804,1257,0.006426610052585602
1747255286.7565548,1260,0.027119237929582596
1747255287.0034702,1261,0.05400994047522545
1747255287.7426462,1264,0.027297865599393845
1747255288.4887195,1267,0.011281263083219528
1747255289.4707494,1271,0.03369320183992386
1747255290.7226284,1276,0.007813740521669388
1747255290.972622,1277,0.058420926332473755
1747255291.2245228,1278,0.03169409558176994
1747255292.2320025,1282,0.01746748760342598
1747255292.992844,1285,0.005649423226714134
1747255294.2487392,1290,0.002328038215637207
1747255295.0056698,1293,0.01108572818338871
1747255295.756719,1296,0.03434401750564575
1747255296.2585025,1298,0.013687714003026485
1747255296.5103278,1299,0.04270100221037865
1747255297.2474313,1302,0.021212413907051086
1747255298.2191024,1306,0.003377804532647133
1747255299.193046,1310,0.029151689261198044
1747255300.175086,1314,0.011859823018312454
1747255300.4167821,1315,0.0063072554767131805
1747255301.6647677,1320,0.0015944167971611023
1747255302.1691718,1322,0.017881974577903748
1747255302.4161446,1323,0.018046412616968155
1747255302.9077272,1325,0.002510577440261841
1747255303.153114,1326,0.023118698969483376
1747255303.6444793,1328,0.0007669068872928619
1747255305.3714097,1335,0.0014704428613185883
1747255307.5906737,1344,0.021191053092479706
1747255307.836333,1345,0.002317674458026886
1747255308.3379602,1347,0.008173493668437004
1747255308.5882938,1348,0.044083259999752045
1747255309.3350918,1351,0.01709272526204586
1747255309.587421,1352,0.007215419784188271
1747255310.0871992,1354,0.016463447362184525
1747255311.0742385,1358,0.023947667330503464
1747255311.5629501,1360,0.053301773965358734
1747255312.5428464,1364,0.050759077072143555
1747255312.786097,1365,0.003840092569589615
1747255313.0322783,1366,0.030766872689127922
1747255313.276615,1367,0.015311572700738907
1747255313.5234282,1368,0.008780539967119694
1747255314.5026395,1372,0.0079744141548872
1747255314.7497082,1373,0.026870887726545334
1747255315.2376502,1375,0.03528217971324921
1747255315.4807134,1376,0.005781203508377075
1747255316.4737883,1380,0.07272841036319733
1747255317.7358944,1385,0.03156040236353874
1747255317.9880679,1386,0.031007416546344757
1747255318.979125,1390,0.03503773361444473
1747255319.7256992,1393,0.008017339743673801
1747255320.4559147,1396,0.01692957431077957
1747255320.6978264,1397,0.026693599298596382
1747255321.1830754,1399,0.017927777022123337
1747255321.4266496,1400,0.00879618152976036
1747255322.1540809,1403,0.015038679353892803
1747255322.6592731,1405,0.002873491495847702
1747255324.6200125,1413,0.0019133053719997406
1747255325.3622122,1416,0.019476404413580894
1747255325.6097975,1417,0.0036899447441101074
1747255326.1030846,1419,0.009959720075130463
1747255326.592695,1421,0.02458171546459198
1747255326.837776,1422,0.011737421154975891
1747255329.0616374,1431,0.011947489343583584
1747255329.3071637,1432,0.013883113861083984
1747255330.3118362,1436,0.013973250985145569
1747255330.8233533,1438,0.017565641552209854
1747255331.0726483,1439,0.0032986924052238464
1747255331.325571,1440,0.011843320913612843
1747255331.5763638,1441,0.017914844676852226
1747255332.3255527,1444,0.0022301841527223587
1747255332.8197887,1446,0.03859642148017883
1747255333.0741234,1447,0.0029315734282135963
1747255333.3317819,1448,0.00614774227142334
1747255333.5756729,1449,0.00952206738293171
1747255333.81956,1450,0.001997845247387886
1747255334.0736866,1451,0.0062355902045965195
1747255334.3219056,1452,0.0007650479674339294
1747255334.8209558,1454,0.005838521756231785
1747255335.0669017,1455,0.006982140243053436
1747255335.3091943,1456,0.016212332993745804
1747255335.553327,1457,0.012045243754982948
1747255335.7953765,1458,0.04271172732114792
1747255336.0409284,1459,0.009756699204444885
1747255336.2914522,1460,0.002439146861433983
1747255336.533556,1461,0.015956534072756767
1747255337.019378,1463,0.001612398773431778
1747255338.8132539,1470,0.0032883845269680023
1747255339.5559914,1473,0.009288536384701729
1747255339.804022,1474,0.004016349092125893
1747255340.2924883,1476,0.004154559224843979
1747255340.537156,1477,0.029783323407173157
1747255341.5099158,1481,0.012066716328263283
1747255341.7526505,1482,0.005026625469326973
1747255341.9956386,1483,0.017338041216135025
1747255342.9966607,1487,0.018038498237729073
1747255343.2422903,1488,0.02640054188668728
1747255343.4878483,1489,0.014364238828420639
1747255343.73503,1490,0.0028903745114803314
1747255343.9835749,1491,0.02587096393108368
1747255344.4752975,1493,0.0014372263103723526
1747255344.717654,1494,0.02157990261912346
1747255345.683468,1498,0.013333266600966454
1747255345.925051,1499,0.02915988676249981
1747255346.1658223,1500,0.0291407760232687
1747255346.6586704,1502,0.048652298748493195
1747255347.4019272,1505,0.01922188699245453
1747255348.4255638,1509,0.004226282238960266
1747255348.6911619,1510,0.008964529260993004
1747255348.9465613,1511,0.03126586228609085
1747255349.4754794,1513,0.034369755536317825
1747255349.9978764,1515,0.014268705621361732
1747255350.2563574,1516,0.007616836577653885
1747255352.0113556,1523,0.019524049013853073
1747255352.7711892,1526,0.0027789101004600525
1747255353.2680163,1528,0.02420426346361637
1747255354.7497458,1534,0.010848833248019218
1747255355.4841223,1537,0.01172367762774229
1747255355.7281513,1538,0.0036418382078409195
1747255356.4593852,1541,0.0015830304473638535
1747255357.4629362,1545,0.01638788916170597
1747255357.9624221,1547,0.002318117767572403
1747255358.2076557,1548,0.008847985416650772
1747255358.9563046,1551,0.00840076245367527
1747255359.2155812,1552,0.00306609645485878
1747255359.464613,1553,0.015620596706867218
1747255359.9714289,1555,0.018928689882159233
1747255360.470423,1557,0.02082461304962635
1747255361.7095778,1562,0.013441935181617737
1747255362.2136667,1564,0.031207241117954254
1747255362.4677773,1565,0.022958198562264442
1747255362.7141728,1566,0.12896955013275146
1747255363.2160118,1568,0.02101280353963375
1747255363.7127452,1570,0.009059358388185501
1747255363.9644423,1571,0.01956356316804886
1747255364.213144,1572,0.007541371509432793
1747255364.4568715,1573,0.00567169114947319
1747255365.187314,1576,0.0011945609003305435
1747255365.6704576,1578,0.0013333335518836975
1747255365.9111767,1579,0.06232726573944092
1747255366.1524463,1580,0.008666103705763817
1747255366.3936667,1581,0.005607448518276215
1747255366.6372209,1582,0.008523293770849705
1747255367.3732603,1585,0.0011138878762722015
1747255368.591882,1590,0.004277631640434265
1747255369.8144677,1595,0.0024590566754341125
1747255370.0618627,1596,0.0016386546194553375
1747255370.3087373,1597,0.005985960364341736
1747255371.2945592,1601,0.0018616728484630585
1747255371.5398695,1602,0.0223408080637455
1747255371.7855878,1603,0.01767836883664131
1747255373.5066037,1610,0.02493896707892418
1747255373.7527742,1611,0.0511307530105114
1747255374.2560072,1613,0.025883859023451805
1747255374.5081925,1614,0.06269409507513046
1747255375.0051022,1616,0.04088066518306732
1747255376.024249,1620,0.031294502317905426
1747255376.5355337,1622,0.027868416160345078
1747255377.0473578,1624,0.012893430888652802
1747255377.5502286,1626,0.02324952371418476
1747255377.799135,1627,0.03127847984433174
1747255378.7848375,1631,0.07816730439662933
1747255379.769199,1635,0.00543786957859993
1747255380.0131588,1636,0.004480838775634766
1747255380.2566764,1637,0.03365819528698921
1747255380.501578,1638,0.01688976213335991
1747255380.9954495,1640,0.007317524403333664
1747255381.2391417,1641,0.0026292260736227036
1747255382.45645,1646,0.03618769347667694
1747255382.6974268,1647,0.0256921648979187
1747255383.1857061,1649,0.00364758912473917
1747255383.676477,1651,0.020578229799866676
1747255383.9272034,1652,0.00823267549276352
1747255384.1771026,1653,0.03760417550802231
1747255384.4250867,1654,0.015477098524570465
1747255384.910316,1656,0.013751043006777763
1747255385.4014215,1658,0.0037275925278663635
1747255386.367892,1662,0.004066728986799717
1747255386.8542228,1664,0.003612358123064041
1747255387.335693,1666,0.0016418490558862686
1747255388.0711646,1669,0.002522282302379608
1747255388.324061,1670,0.007471339777112007
1747255389.3217335,1674,0.0004811752587556839
1747255390.0689678,1677,0.009221350774168968
1747255390.5767636,1679,0.010900385677814484
1747255390.8315258,1680,0.01016147155314684
1747255391.0817072,1681,0.03762930631637573
1747255391.3311684,1682,0.04077138751745224
1747255392.069885,1685,0.0019484739750623703
1747255392.3182278,1686,0.005550894886255264
1747255392.563137,1687,0.00686134397983551
1747255392.8073945,1688,0.018659083172678947
1747255393.0511498,1689,0.012275462970137596
1747255393.2968771,1690,0.004138866439461708
1747255394.0352113,1693,0.013577857986092567
1747255394.2813733,1694,0.001301513984799385
1747255394.5275502,1695,0.004929637536406517
1747255395.0158615,1697,0.0031177829951047897
1747255395.2606812,1698,0.0018286313861608505
1747255395.5054018,1699,0.014473820105195045
1747255395.751778,1700,0.014388619922101498
1747255396.2414722,1702,0.0029175039380788803
1747255396.7356749,1704,0.03878958150744438
1747255397.4762583,1707,0.046619199216365814
1747255397.9711406,1709,0.008821763098239899
1747255398.2266026,1710,0.02538798190653324
1747255398.4811053,1711,0.0024794358760118484
1747255398.7270768,1712,0.013176838867366314
1747255400.2016275,1718,0.013639114797115326
1747255400.449569,1719,0.009480806067585945
1747255401.196622,1722,0.021093428134918213
1747255401.4432826,1723,0.009152447804808617
1747255401.688797,1724,0.009993527084589005
1747255401.9356995,1725,0.0024461057037115097
1747255403.1665096,1730,0.0021603871136903763
1747255405.1692698,1738,0.013811049982905388
1747255405.427002,1739,0.02338242344558239
1747255405.6890476,1740,0.0036384351551532745
1747255406.4591794,1743,0.003970474004745483
1747255406.9597063,1745,0.006565205752849579
1747255407.7068183,1748,0.03835942968726158
1747255407.950731,1749,0.011248912662267685
1747255408.1964228,1750,0.005107734352350235
1747255408.4401798,1751,0.039975740015506744
1747255408.9272876,1753,0.003360055387020111
1747255409.1712706,1754,0.027694229036569595
1747255409.9291098,1757,0.01558610051870346
1747255411.1636248,1762,0.004292825236916542
1747255411.40476,1763,0.029964853078126907
1747255411.8875937,1765,0.0014546047896146774
1747255412.1279476,1766,0.019154559820890427
1747255412.6118336,1768,0.041175566613674164
1747255414.3327422,1775,0.0014984197914600372
1747255414.5857954,1776,0.0019149351865053177
1747255414.8325925,1777,0.0031641442328691483
1747255415.574046,1780,0.010039168410003185
1747255415.8240097,1781,0.0022302865982055664
1747255416.5830114,1784,0.01801189035177231
1747255416.8327065,1785,0.009240925312042236
1747255417.0785997,1786,0.004183177836239338
1747255417.3246336,1787,0.0054781753569841385
1747255417.8150697,1789,0.0037285592406988144
1747255418.0612042,1790,0.0039434172213077545
1747255418.5537462,1792,0.0014596283435821533
1747255419.0495553,1794,0.06380042433738708
1747255419.5449817,1796,0.01770513691008091
1747255419.7917466,1797,0.048254936933517456
1747255420.53682,1800,0.004191115498542786
1747255421.0398426,1802,0.0028534680604934692
1747255421.2849722,1803,0.007889539934694767
1747255421.528645,1804,0.03907669335603714
1747255422.529771,1808,0.010215402580797672
1747255423.0247662,1810,0.01311821211129427
1747255424.0031476,1814,0.01655546948313713
1747255424.4927027,1816,0.022885894402861595
1747255424.9857483,1818,0.0013446230441331863
1747255425.238918,1819,0.0011738166213035583
1747255426.231712,1823,0.011143956333398819
1747255426.9643116,1826,0.04029027745127678
1747255427.212468,1827,0.009530555456876755
1747255427.708271,1829,0.0018109660595655441
1747255427.9579914,1830,0.013849249109625816
1747255428.4607117,1832,0.021401429548859596
1747255428.7084074,1833,0.07299113273620605
1747255428.9511676,1834,0.039360661059617996
1747255429.4426947,1836,0.0020960289984941483
1747255429.688131,1837,0.002456037327647209
1747255429.9376233,1838,0.023354919627308846
1747255431.445146,1844,0.027571091428399086
1747255431.6883848,1845,0.007315313443541527
1747255431.9307272,1846,0.01631951332092285
1747255432.172543,1847,0.007522189989686012
1747255432.4144177,1848,0.022849496454000473
1747255433.1402202,1851,0.0036825984716415405
1747255433.625165,1853,0.007598482072353363
1747255434.3554416,1856,0.026457302272319794
1747255435.3477798,1860,0.007471363991498947
1747255436.3901803,1864,0.011656489223241806
1747255436.6455042,1865,0.008066301234066486
1747255436.900154,1866,0.006524280644953251
1747255437.1585712,1867,0.0070428671315312386
1747255438.1812716,1871,0.003100097179412842
1747255438.4291036,1872,0.018429720774292946
1747255438.6823587,1873,0.020732741802930832
1747255438.9299078,1874,0.011010865680873394
1747255439.174993,1875,0.012360644526779652
1747255439.6661744,1877,0.0032065007835626602
1747255440.15979,1879,0.003899000585079193
1747255440.4053826,1880,0.0010561365634202957
1747255441.1423612,1883,0.0019629690796136856
1747255441.392937,1884,0.01311913225799799
1747255441.8871644,1886,0.007122715935111046
1747255442.375627,1888,0.0016450025141239166
1747255442.8639624,1890,0.00046378374099731445
1747255443.1096845,1891,0.011730773374438286
1747255444.0914688,1895,0.006427838001400232
1747255445.0665982,1899,0.018309788778424263
1747255445.5587192,1901,0.011680439114570618
1747255445.8118436,1902,0.0063325706869363785
1747255446.799214,1906,0.0035553472116589546
1747255447.295464,1908,0.0071150027215480804
1747255447.5433943,1909,0.048056237399578094
1747255447.7972732,1910,0.01642381027340889
1747255448.5489073,1913,0.01714799553155899
1747255449.2871227,1916,0.12272339314222336
1747255449.7889214,1918,0.0354958139359951
1747255451.2882705,1924,0.011427752673625946
1747255451.530797,1925,0.012800842523574829
1747255451.7786825,1926,0.017590897157788277
1747255452.2671835,1928,0.0029792217537760735
1747255452.5083637,1929,0.01548437587916851
1747255453.2441778,1932,0.0315181165933609
1747255453.969727,1935,0.015363875776529312
1747255454.2169256,1936,0.04417484253644943
1747255454.9647412,1939,0.0012128036469221115
1747255455.2170427,1940,0.0032877232879400253
1747255455.4622748,1941,0.013969307765364647
1747255455.7084146,1942,0.01026976853609085
1747255456.449213,1945,0.004898674786090851
1747255456.960858,1947,0.002955107018351555
1747255457.7198157,1950,0.04945448413491249
1747255457.966497,1951,0.004921207204461098
1747255458.4604464,1953,0.022404290735721588
1747255459.1956034,1956,0.006674833595752716
1747255460.1895638,1960,0.0034907516092061996
1747255460.440432,1961,0.016579989343881607
1747255460.6868215,1962,0.0045608943328261375
1747255460.9353034,1963,0.004076013341546059
1747255461.1976027,1964,0.002986779436469078
1747255461.682927,1966,0.02375755086541176
1747255461.928007,1967,0.009717032313346863
1747255462.1703923,1968,0.0034482618793845177
1747255462.4135163,1969,0.0063294824212789536
1747255463.8850205,1975,0.0025063492357730865
1747255464.3821955,1977,0.0026938989758491516
1747255464.6352904,1978,0.005399102345108986
1747255464.8884094,1979,0.0021169986575841904
1747255465.1439562,1980,0.04072033241391182
1747255465.409508,1981,0.001639295369386673
1747255465.6647172,1982,0.0009855236858129501
1747255465.9248095,1983,0.001977093517780304
1747255466.4303718,1985,0.0035111531615257263
1747255466.9340644,1987,0.00226793996989727
1747255467.1855345,1988,0.003221645951271057
1747255467.4367414,1989,0.0015594810247421265
1747255467.9394438,1991,0.0011405553668737411
1747255468.1912851,1992,0.006983182393014431
1747255468.4430554,1993,0.0009723566472530365
1747255468.9483583,1995,0.0006209518760442734
1747255469.949315,1999,0.002313554286956787


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_11_243757-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254977.166928,0,0.05104219540953636
1747254977.9318116,3,-0.27854251861572266
1747254978.193234,4,0.30375027656555176
1747254979.6487982,10,-0.20781312882900238
1747254979.8898892,11,6.718443393707275
1747254980.6126208,14,-0.2346234917640686
1747254980.8540106,15,-0.3074291944503784
1747254981.6160479,18,7.439979076385498
1747254981.8663135,19,8.189793586730957
1747254982.112003,20,-0.20691423118114471
1747254982.606029,22,0.03600193187594414
1747254982.8725853,23,11.188643455505371
1747254983.6249049,26,5.959611415863037
1747254983.8733864,27,-0.06535575538873672
1747254985.3847492,33,0.7049230337142944
1747254986.1245701,36,6.5698370933532715
1747254986.3743527,37,0.10313870012760162
1747254986.6214564,38,0.0322021059691906
1747254986.8641682,39,0.3242151141166687
1747254987.109883,40,2.077293634414673
1747254988.8479562,47,12.744718551635742
1747254989.093698,48,25.705833435058594
1747254989.3447998,49,39.90739440917969
1747254989.8441138,51,-0.37946999073028564
1747254990.1075952,52,-0.41136547923088074
1747254990.6232548,54,0.43227770924568176
1747254991.3814838,57,1.0803587436676025
1747254992.122386,60,-0.10403727740049362
1747254992.3703866,61,0.0287418644875288
1747254992.6163783,62,2.569622278213501
1747254992.8699367,63,1.0075503587722778
1747254993.3729632,65,0.35666948556900024
1747254993.6244164,66,1.2180083990097046
1747254993.8708088,67,3.901266098022461
1747254994.1249976,68,3.848578453063965
1747254994.6256256,70,0.39776548743247986
1747254994.8732848,71,1.1106047630310059
1747254996.3514736,77,3.242870807647705
1747254996.835843,79,1.4007461071014404
1747254997.086592,80,7.529170513153076
1747254997.571335,82,0.10715841501951218
1747254997.813681,83,0.1925547868013382
1747254998.3086457,85,2.9507362842559814
1747254999.3073804,89,0.007132502272725105
1747254999.5655193,90,0.44536057114601135
1747255000.8265712,95,7.882802963256836
1747255001.8244781,99,4.455141067504883
1747255002.0677474,100,1.6324340105056763
1747255002.8190038,103,20.75286293029785
1747255003.5730903,106,0.018821677193045616
1747255003.8227932,107,0.16357426345348358
1747255004.3186748,109,3.256150484085083
1747255005.5527306,114,2.2679474353790283
1747255006.0421672,116,6.438969612121582
1747255007.2741199,121,10.49397087097168
1747255008.2728648,125,1.3591207265853882
1747255008.5175378,126,2.4026622772216797
1747255009.0114114,128,1.4997888803482056
1747255009.5025294,130,5.2059221267700195
1747255009.7473454,131,3.2753958702087402
1747255009.988665,132,0.4852284789085388
1747255010.9667914,136,2.9350924491882324
1747255011.208093,137,2.1516611576080322
1747255012.6855452,143,5.048985958099365
1747255012.9416528,144,5.823760032653809
1747255013.4387426,146,0.9266197681427002
1747255013.6976757,147,1.0405076742172241
1747255014.4496365,150,5.511427402496338
1747255016.2148414,157,2.3628122806549072
1747255016.7175534,159,1.51212739944458
1747255016.9671972,160,1.9924408197402954
1747255017.4569478,162,3.1761889457702637
1747255017.9593174,164,2.289875030517578
1747255018.470826,166,2.0210232734680176
1747255019.4677823,170,4.898383140563965
1747255019.7122142,171,4.752364158630371
1747255019.958471,172,12.794410705566406
1747255020.6922405,175,2.2051823139190674
1747255020.9383938,176,0.5543637275695801
1747255021.1960924,177,0.645128071308136
1747255021.4601455,178,3.0369696617126465
1747255021.9545949,180,3.79919695854187
1747255022.2125318,181,2.989509105682373
1747255022.9794989,184,2.4661104679107666
1747255023.2301931,185,2.070997476577759
1747255023.483704,186,2.788400888442993
1747255024.2448208,189,3.9563074111938477
1747255024.4951136,190,2.317312717437744
1747255024.7496035,191,1.7891343832015991
1747255025.0138426,192,1.8831651210784912
1747255025.7499192,195,6.116878509521484
1747255026.7293358,199,1.3798036575317383
1747255026.9786742,200,1.4148313999176025
1747255027.4627035,202,3.423588752746582
1747255027.7077878,203,5.931639194488525
1747255027.9494853,204,0.8433057069778442
1747255028.2008936,205,1.1253793239593506
1747255028.6937943,207,2.5707719326019287
1747255029.1796548,209,2.042046546936035
1747255029.6806452,211,4.267514705657959
1747255030.1905985,213,0.5230269432067871
1747255030.6856904,215,1.710807204246521
1747255030.9355662,216,1.968379259109497
1747255031.4370387,218,2.687229871749878
1747255031.6930082,219,4.271617412567139
1747255031.9477358,220,2.6324522495269775
1747255032.196501,221,1.2152153253555298
1747255032.4485326,222,1.282365083694458
1747255032.9577808,224,1.890620231628418
1747255033.2140586,225,3.129467725753784
1747255034.2022052,229,5.489269733428955
1747255035.672504,235,1.8806604146957397
1747255036.1729739,237,2.2670462131500244
1747255036.417672,238,4.847134113311768
1747255036.6611812,239,6.920857906341553
1747255037.1571639,241,1.9563751220703125
1747255037.405704,242,4.315133571624756
1747255037.898468,244,2.5414090156555176
1747255038.140415,245,2.442690372467041
1747255038.3845828,246,1.9736801385879517
1747255038.6378999,247,4.831930160522461
1747255039.883571,252,5.635753154754639
1747255040.1382768,253,4.204498291015625
1747255040.392423,254,3.6421058177948
1747255041.1505253,257,1.2716344594955444
1747255041.4057803,258,1.6606324911117554
1747255041.663769,259,11.965274810791016
1747255041.9090784,260,1.8156291246414185
1747255042.4082441,262,2.311544179916382
1747255044.3897066,270,3.909895420074463
1747255044.6335952,271,1.8614177703857422
1747255045.372422,274,1.9049276113510132
1747255045.6202984,275,4.015819549560547
1747255045.8658042,276,4.1547980308532715
1747255046.3549938,278,5.02224063873291
1747255046.8519342,280,2.035588502883911
1747255047.344439,282,4.827415466308594
1747255047.5902956,283,1.2604848146438599
1747255048.0877385,285,2.6902005672454834
1747255048.5992255,287,1.6185259819030762
1747255048.849843,288,4.424642562866211
1747255049.3508205,290,1.7434355020523071
1747255050.6020708,295,3.4095215797424316
1747255050.8557305,296,3.52467679977417
1747255051.1028595,297,7.431787014007568
1747255051.3480322,298,2.9359846115112305
1747255052.847225,304,5.825021743774414
1747255053.3491013,306,2.4238181114196777
1747255053.8447793,308,1.3038330078125
1747255054.092728,309,2.903085470199585
1747255054.8407257,312,6.903191089630127
1747255055.088737,313,2.2670862674713135
1747255055.838176,316,1.300818681716919
1747255056.3376415,318,2.1517772674560547
1747255056.5815916,319,2.4754159450531006
1747255057.313503,322,3.8814010620117188
1747255057.8034246,324,2.342101573944092
1747255059.052127,329,2.5880205631256104
1747255059.2973588,330,3.5997486114501953
1747255059.553984,331,1.6001763343811035
1747255059.804835,332,2.945965528488159
1747255061.1067843,337,4.315526485443115
1747255061.36865,338,12.588025093078613
1747255061.8705893,340,11.687610626220703
1747255062.613731,343,2.41683030128479
1747255062.8689134,344,2.4092066287994385
1747255063.1272042,345,4.148857116699219
1747255063.3757753,346,3.5991451740264893
1747255063.8748639,348,3.5518691539764404
1747255064.3632133,350,3.3116605281829834
1747255064.8558688,352,4.751341342926025
1747255065.1037025,353,2.785385847091675
1747255065.3463876,354,3.2605538368225098
1747255066.3210945,358,16.329978942871094
1747255066.8110538,360,4.066471576690674
1747255067.2997453,362,0.9369915127754211
1747255067.5512507,363,0.9370854496955872
1747255067.7968028,364,0.8967074155807495
1747255068.041259,365,4.9796295166015625
1747255068.2842631,366,1.787662148475647
1747255068.5308297,367,2.9795477390289307
1747255068.7736688,368,2.860377311706543
1747255070.2249048,374,2.125006675720215
1747255070.965938,377,1.8920576572418213
1747255071.2151084,378,3.9629666805267334
1747255072.9745483,385,2.109287738800049
1747255073.2245157,386,5.254214763641357
1747255074.2336204,390,5.003116607666016
1747255074.485529,391,12.420028686523438
1747255074.7362878,392,6.446595668792725
1747255074.9898314,393,2.910992383956909
1747255075.243993,394,4.687808513641357
1747255075.496125,395,1.934037685394287
1747255075.7430503,396,1.820225477218628
1747255075.9911404,397,1.8649061918258667
1747255076.237322,398,3.9213879108428955
1747255076.4843159,399,3.2481117248535156
1747255076.9760032,401,3.9845340251922607
1747255077.221699,402,1.891991138458252
1747255077.722281,404,2.4530222415924072
1747255078.7119048,408,2.6635611057281494
1747255078.9561226,409,3.457864284515381
1747255079.695357,412,1.6699514389038086
1747255079.9394226,413,4.845253944396973
1747255080.1851,414,3.196077346801758
1747255080.429794,415,2.0575551986694336
1747255081.183199,418,1.7274423837661743
1747255081.926965,421,4.510341644287109
1747255082.1739645,422,1.8395427465438843
1747255082.9296389,425,2.638421058654785
1747255083.1852202,426,2.2142012119293213
1747255084.1818976,430,1.6408483982086182
1747255084.4276478,431,2.5003795623779297
1747255085.1704776,434,4.146897315979004
1747255085.4161503,435,2.198350191116333
1747255085.665296,436,2.0729525089263916
1747255085.9194262,437,3.212036371231079
1747255086.1708121,438,2.7672252655029297
1747255086.4234,439,1.1705656051635742
1747255086.6712766,440,2.6860127449035645
1747255086.9156823,441,2.208594560623169
1747255087.4119177,443,2.5762038230895996
1747255087.6622424,444,2.3475403785705566
1747255087.9167254,445,2.947131872177124
1747255088.163333,446,4.13430643081665
1747255089.197721,450,6.8954644203186035
1747255089.455348,451,5.145918846130371
1747255089.7024493,452,3.3403677940368652
1747255089.9521692,453,4.349759578704834
1747255090.201601,454,1.2307549715042114
1747255090.7003038,456,3.73518967628479
1747255091.1999233,458,2.725482702255249
1747255091.7038348,460,4.156171798706055
1747255091.950981,461,2.796079635620117
1747255092.6967118,464,2.7785098552703857
1747255092.945844,465,4.842223644256592
1747255093.1988852,466,2.413248300552368
1747255093.6996078,468,2.668506383895874
1747255094.2025583,470,2.709031820297241
1747255095.1923509,474,2.1571459770202637
1747255095.43794,475,5.561890125274658
1747255096.1808789,478,2.935239553451538
1747255096.4337084,479,2.97737193107605
1747255096.6819365,480,1.9717479944229126
1747255096.931199,481,2.1862151622772217
1747255097.181041,482,1.5485433340072632
1747255097.4285424,483,1.8745521306991577
1747255097.6830163,484,3.069801092147827
1747255098.1966295,486,7.98848819732666
1747255098.4499197,487,5.675724983215332
1747255098.7069113,488,3.1274638175964355
1747255098.954493,489,3.6370625495910645
1747255099.4508667,491,3.336212158203125
1747255100.18098,494,4.263611316680908
1747255101.154291,498,3.7967638969421387
1747255101.8873732,501,8.109631538391113
1747255102.1392379,502,3.4846158027648926
1747255102.38194,503,2.2530252933502197
1747255103.1482916,506,1.2017103433609009
1747255103.665265,508,2.6473491191864014
1747255103.9320858,509,2.2204020023345947
1747255104.1910973,510,3.282768726348877
1747255104.4449172,511,4.068917274475098
1747255104.695046,512,4.9407572746276855
1747255104.9479542,513,7.390275478363037
1747255105.1979141,514,4.182614803314209
1747255105.9369504,517,2.7559473514556885
1747255106.1864338,518,1.875150203704834
1747255106.4404168,519,2.8980636596679688
1747255106.6914058,520,1.8557695150375366
1747255107.4364655,523,1.9806891679763794
1747255109.1798031,530,1.7403267621994019
1747255109.908777,533,4.419865131378174
1747255110.1551642,534,3.736215591430664
1747255110.6457717,536,3.1430790424346924
1747255110.9010031,537,2.906359910964966
1747255111.1535883,538,2.8386857509613037
1747255111.4057457,539,2.890927314758301
1747255111.6666694,540,1.9944778680801392
1747255112.1807003,542,1.849045753479004
1747255112.437731,543,2.085813283920288
1747255112.6892052,544,1.5122982263565063
1747255113.2002819,546,1.6920732259750366
1747255113.4629834,547,2.67730712890625
1747255114.2239308,550,2.411303997039795
1747255114.7346187,552,3.933026075363159
1747255115.2464876,554,3.5174903869628906
1747255115.502337,555,2.627131462097168
1747255115.7588823,556,3.9165210723876953
1747255117.3123505,562,2.360337018966675
1747255117.5648713,563,1.4825236797332764
1747255117.8178222,564,4.0713605880737305
1747255118.8350306,568,11.821173667907715
1747255119.5865285,571,2.560088634490967
1747255120.088791,573,2.172489881515503
1747255120.8439922,576,4.0999298095703125
1747255121.8481286,580,5.508798599243164
1747255122.857808,584,1.7013353109359741
1747255123.1106017,585,2.332063913345337
1747255123.3631074,586,5.12965726852417
1747255123.8822196,588,5.762679100036621
1747255124.3759413,590,3.7209155559539795
1747255124.622245,591,6.544644832611084
1747255124.8718543,592,4.619682312011719
1747255125.3692915,594,5.770883560180664
1747255125.8708487,596,1.7162739038467407
1747255126.1212678,597,4.867545127868652
1747255126.3699896,598,1.2686114311218262
1747255126.6165764,599,4.118903160095215
1747255127.114025,601,4.786005973815918
1747255127.3594258,602,7.578209400177002
1747255127.6058018,603,4.275241851806641
1747255128.1013296,605,3.5917813777923584
1747255128.843227,608,2.8701066970825195
1747255129.330887,610,4.8663716316223145
1747255130.0605283,613,3.2687253952026367
1747255130.3055894,614,2.9271209239959717
1747255130.812751,616,1.947417974472046
1747255131.3237724,618,3.3198816776275635
1747255131.8224118,620,3.4032399654388428
1747255132.3233953,622,3.773987293243408
1747255132.5724602,623,3.0791845321655273
1747255133.320526,626,2.495961904525757
1747255133.8184574,628,4.534976482391357
1747255134.069816,629,2.9389867782592773
1747255135.069535,633,2.9179556369781494
1747255135.562003,635,4.31557559967041
1747255136.057955,637,2.033449411392212
1747255136.798953,640,3.9571385383605957
1747255137.0524313,641,3.7603883743286133
1747255137.3041162,642,2.6113882064819336
1747255137.554412,643,2.6752266883850098
1747255137.8078892,644,3.2401857376098633
1747255138.0565546,645,3.363022565841675
1747255139.0637164,649,4.0974555015563965
1747255139.5613685,651,2.1964058876037598
1747255139.8105767,652,2.8757381439208984
1747255140.0559006,653,3.0497162342071533
1747255140.3024502,654,3.510049819946289
1747255140.5499802,655,2.9506871700286865
1747255141.292779,658,4.134677886962891
1747255141.542498,659,2.0458407402038574
1747255141.7911894,660,4.012073993682861
1747255143.5411239,667,3.267829418182373
1747255144.289549,670,4.505998134613037
1747255145.5190418,675,4.173911094665527
1747255145.7638946,676,4.644387245178223
1747255146.008057,677,2.4244251251220703
1747255146.7402744,680,4.1643290519714355
1747255147.2285905,682,3.455712080001831
1747255147.4724503,683,4.461867809295654
1747255147.7195346,684,3.4533848762512207
1747255148.4557993,687,12.307052612304688
1747255149.6830003,692,5.271292686462402
1747255150.184725,694,3.1274216175079346
1747255150.430427,695,1.6495234966278076
1747255150.6769767,696,10.467926979064941
1747255150.929911,697,7.528170108795166
1747255151.4287124,699,1.5471993684768677
1747255152.1754289,702,2.5483102798461914
1747255152.4266014,703,5.736733436584473
1747255152.9203067,705,2.867980718612671
1747255153.9113834,709,4.9748759269714355
1747255154.161706,710,3.5281975269317627
1747255154.6549523,712,5.039590358734131
1747255155.4217186,715,3.0926265716552734
1747255155.909563,717,2.7395598888397217
1747255156.3993928,719,3.498633861541748
1747255156.6451938,720,3.9410696029663086
1747255156.894263,721,2.8687796592712402
1747255157.3906274,723,1.9775832891464233
1747255157.9000382,725,7.010815620422363
1747255158.1580918,726,2.3154823780059814
1747255158.4246197,727,4.112792491912842
1747255158.6749892,728,6.04583740234375
1747255158.936825,729,5.7243571281433105
1747255159.441397,731,2.606497049331665
1747255159.6959343,732,8.217732429504395
1747255159.9516966,733,2.458343267440796
1747255161.2339747,738,2.170320749282837
1747255161.4877036,739,3.5983808040618896
1747255161.7417786,740,4.513664245605469
1747255162.2461457,742,8.803079605102539
1747255162.4934478,743,3.109133005142212
1747255162.741147,744,4.676855087280273
1747255162.9883988,745,3.568415641784668
1747255164.7419503,752,5.182596683502197
1747255165.4857779,755,4.781823635101318
1747255165.7327607,756,2.2978594303131104
1747255166.221869,758,3.390394926071167
1747255167.452823,763,5.2386956214904785
1747255167.699965,764,3.164691686630249
1747255167.9466205,765,3.769381284713745
1747255168.70618,768,0.8957089185714722
1747255169.0460286,769,3.4583330154418945
1747255169.780413,772,6.863544464111328
1747255170.0250866,773,5.5687103271484375
1747255170.518677,775,3.567500352859497
1747255170.7777114,776,8.118428230285645
1747255171.274792,778,3.7052345275878906
1747255171.527838,779,1.6544777154922485
1747255171.7836843,780,7.0384674072265625
1747255172.035338,781,4.5108771324157715
1747255172.2903428,782,3.221708297729492
1747255173.7847812,788,1.7989448308944702
1747255174.0308611,789,1.2212772369384766
1747255174.5322888,791,4.153782367706299
1747255175.0240853,793,6.2849812507629395
1747255175.5170636,795,3.9800264835357666
1747255175.7587366,796,21.357999801635742
1747255176.4815006,799,5.246423244476318
1747255176.724591,800,4.81757116317749
1747255177.7035038,804,1.9128515720367432
1747255177.94887,805,3.04532527923584
1747255178.19347,806,1.8172749280929565
1747255178.438553,807,4.326810836791992
1747255179.1860023,810,6.674851417541504
1747255179.9500186,813,4.162295341491699
1747255181.2032807,818,1.7286570072174072
1747255181.450458,819,5.850671291351318
1747255181.947151,821,19.213529586791992
1747255182.1943617,822,5.726201057434082
1747255182.4394674,823,3.6227452754974365
1747255182.9341853,825,9.04454231262207
1747255183.182315,826,3.432469129562378
1747255183.4293327,827,1.4810121059417725
1747255183.6775973,828,2.1598899364471436
1747255184.6765206,832,2.5538277626037598
1747255184.9284368,833,1.8492294549942017
1747255185.4341884,835,2.9937679767608643
1747255185.6810486,836,5.656917095184326
1747255185.9297152,837,6.014811038970947
1747255186.4187071,839,4.306148052215576
1747255186.6650538,840,6.976169586181641
1747255187.4012735,843,3.724766254425049
1747255187.904502,845,2.3549981117248535
1747255189.1652925,850,6.315783500671387
1747255189.4217985,851,4.499709129333496
1747255190.170384,854,6.665918350219727
1747255190.9136963,857,2.1585538387298584
1747255191.6499977,860,4.885188579559326
1747255192.143072,862,4.525038242340088
1747255192.889752,865,1.8715462684631348
1747255193.1420927,866,5.8084001541137695
1747255194.1358063,870,1.6699565649032593
1747255194.3787549,871,2.2324371337890625
1747255196.8511837,881,2.790510654449463
1747255197.3462305,883,0.46030473709106445
1747255197.5977087,884,4.169679164886475
1747255197.8401647,885,4.1660966873168945
1747255198.0833342,886,3.4358694553375244
1747255198.5733263,888,3.210710287094116
1747255199.0683923,890,3.418375253677368
1747255199.564106,892,2.4628238677978516
1747255200.2989118,895,4.258728504180908
1747255200.7910805,897,1.4326602220535278
1747255201.0448654,898,4.144576549530029
1747255201.789443,901,1.7138798236846924
1747255202.0444026,902,1.558334469795227
1747255202.5555725,904,1.5957279205322266
1747255203.0716696,906,1.5518064498901367
1747255203.3230815,907,6.176165580749512
1747255203.5767515,908,1.1774122714996338
1747255204.0828848,910,3.6768808364868164
1747255204.3300965,911,5.090900421142578
1747255205.070635,914,7.678902626037598
1747255206.0494862,918,4.02707576751709
1747255206.2963085,919,2.792496681213379
1747255206.786386,921,5.651214122772217
1747255207.2773323,923,4.603779315948486
1747255208.2859852,927,6.849328994750977
1747255208.533937,928,3.8723533153533936
1747255208.7794325,929,3.2097511291503906
1747255209.025679,930,7.640157699584961
1747255209.2705595,931,1.4603240489959717
1747255209.516282,932,3.316985845565796
1747255209.7597485,933,2.145129919052124
1747255210.2490392,935,3.702437162399292
1747255211.251844,939,4.761496067047119
1747255211.7609973,941,6.4061784744262695
1747255212.009688,942,3.5753674507141113
1747255212.7523339,945,3.4853925704956055
1747255213.7514987,949,3.808358907699585
1747255214.5201087,952,3.5648672580718994
1747255215.040453,954,4.174689292907715
1747255215.3058698,955,1.855924367904663
1747255215.569616,956,5.242665767669678
1747255216.594475,960,5.153497695922852
1747255217.0939496,962,2.5464789867401123
1747255217.3493037,963,2.732076406478882
1747255217.6117976,964,4.238584518432617
1747255217.8718796,965,3.922896146774292
1747255218.3893907,967,2.1823997497558594
1747255218.6435654,968,3.400304079055786
1747255219.4049737,971,1.575029969215393
1747255220.6465032,976,6.000089645385742
1747255221.1436653,978,2.794459104537964
1747255221.390264,979,4.623547077178955
1747255221.8852477,981,1.8514419794082642
1747255222.1319413,982,3.6311612129211426
1747255223.119045,986,3.9620471000671387
1747255223.6104121,988,4.141599655151367
1747255223.863986,989,7.443824768066406
1747255224.1146777,990,3.9640724658966064
1747255224.607008,992,3.185957908630371
1747255225.0980036,994,4.972827434539795
1747255225.3478727,995,1.876678466796875
1747255225.5918114,996,0.5039633512496948
1747255226.080804,998,2.6716861724853516
1747255226.3278682,999,4.150376796722412
1747255226.8207457,1001,2.09735107421875
1747255227.065286,1002,7.429860591888428
1747255227.3129587,1003,3.8116676807403564
1747255227.5666711,1004,7.653841018676758
1747255227.8137214,1005,3.185821771621704
1747255228.059896,1006,2.7956061363220215
1747255229.301762,1011,2.6449315547943115
1747255229.8032477,1013,3.816279411315918
1747255230.2969697,1015,3.9659817218780518
1747255230.5442665,1016,1.7506886720657349
1747255230.790097,1017,6.0113420486450195
1747255232.0288382,1022,3.704704523086548
1747255233.0156703,1026,2.3820738792419434
1747255233.5110009,1028,8.8125
1747255233.761842,1029,3.0371663570404053
1747255235.2411623,1035,5.132115840911865
1747255235.4901128,1036,5.093351364135742
1747255235.7408102,1037,0.7482357025146484
1747255235.9914336,1038,1.628404140472412
1747255236.2399166,1039,3.1476759910583496
1747255237.2334266,1043,4.35232400894165
1747255237.7254107,1045,1.9630122184753418
1747255237.9735844,1046,2.497411012649536
1747255239.4736695,1052,5.617642402648926
1747255239.7284427,1053,2.4612834453582764
1747255240.489702,1056,4.120691776275635
1747255240.9983773,1058,3.1381404399871826
1747255241.2443075,1059,5.947719097137451
1747255241.490856,1060,6.803201675415039
1747255241.9845195,1062,9.292898178100586
1747255242.7231224,1065,6.8866496086120605
1747255242.9669986,1066,4.8990373611450195
1747255243.218541,1067,11.762749671936035
1747255243.7217808,1069,9.027433395385742
1747255243.9671626,1070,7.825271129608154
1747255244.212348,1071,6.749477386474609
1747255244.4619193,1072,4.65750789642334
1747255244.714846,1073,3.5882720947265625
1747255244.9695392,1074,2.3685755729675293
1747255245.711479,1077,4.939811706542969
1747255245.9535372,1078,2.768320322036743
1747255246.4428794,1080,6.254928112030029
1747255246.6916816,1081,4.7382941246032715
1747255246.939983,1082,2.43683123588562
1747255247.6671119,1085,3.3905186653137207
1747255247.9089847,1086,3.870194911956787
1747255248.1517134,1087,5.831104278564453
1747255249.147922,1091,1.7953892946243286
1747255249.4027789,1092,6.895804405212402
1747255249.653948,1093,2.233713388442993
1747255250.9078093,1098,1.4491536617279053
1747255251.4078789,1100,0.964076042175293
1747255251.9018958,1102,6.829187393188477
1747255252.1484294,1103,1.3245031833648682
1747255252.393595,1104,2.7446086406707764
1747255253.1348886,1107,3.226386785507202
1747255253.3796277,1108,2.6973354816436768
1747255253.6235647,1109,0.8398569226264954
1747255253.8697112,1110,7.954824924468994
1747255254.113722,1111,1.7636563777923584
1747255254.3591368,1112,1.7520681619644165
1747255254.6089175,1113,5.775402545928955
1747255254.8545332,1114,2.1028835773468018
1747255255.3497021,1116,3.937492609024048
1747255256.0858378,1119,1.4280693531036377
1747255256.5842197,1121,1.528454303741455
1747255256.8327582,1122,4.421300411224365
1747255257.588019,1125,3.243405818939209
1747255257.8363686,1126,9.663522720336914
1747255258.3400083,1128,2.3255972862243652
1747255258.5860178,1129,5.828592300415039
1747255258.8317966,1130,3.5206758975982666
1747255259.0765018,1131,5.536327362060547
1747255259.32158,1132,9.151383399963379
1747255259.8142407,1134,7.352666854858398
1747255260.0606658,1135,6.857371807098389
1747255260.3067164,1136,2.87076735496521
1747255261.0529578,1139,17.32874298095703
1747255261.8105657,1142,11.723825454711914
1747255262.5560935,1145,14.811524391174316
1747255262.8036342,1146,2.9988701343536377
1747255263.2976897,1148,1.2955459356307983
1747255263.5451174,1149,1.0042433738708496
1747255263.7898753,1150,0.866610050201416
1747255264.0345268,1151,3.88171648979187
1747255264.2801306,1152,1.3434616327285767
1747255264.5285616,1153,0.9310553073883057
1747255265.038016,1155,2.822067975997925
1747255266.2958233,1160,1.3850442171096802
1747255266.7971916,1162,2.439358711242676
1747255267.2963839,1164,4.975510120391846
1747255267.8028567,1166,5.019810199737549
1747255268.0561314,1167,0.2637504041194916
1747255269.5466056,1173,1.747092366218567
1747255269.7915277,1174,4.53300666809082
1747255270.2796803,1176,1.1751148700714111
1747255270.52536,1177,2.222050905227661
1747255270.7698152,1178,1.6806279420852661
1747255271.7668161,1182,1.7515515089035034
1747255272.2667966,1184,0.9763875603675842
1747255272.7597425,1186,5.809239387512207
1747255273.2500997,1188,2.129883050918579
1747255273.494705,1189,6.713221073150635
1747255273.740153,1190,9.909875869750977
1747255274.4739842,1193,2.2269232273101807
1747255274.7206135,1194,3.968010187149048
1747255274.9665036,1195,4.753837585449219
1747255275.466178,1197,1.230576753616333
1747255275.7198312,1198,0.9067139029502869
1747255276.4739316,1201,3.378743886947632
1747255276.7288144,1202,5.136358737945557
1747255277.477243,1205,4.907045841217041
1747255277.728022,1206,3.59883189201355
1747255277.977058,1207,4.161996841430664
1747255278.4719658,1209,5.136268138885498
1747255279.4580789,1213,2.9357826709747314
1747255279.7026272,1214,0.36283084750175476
1747255279.9488869,1215,1.063612461090088
1747255280.4413316,1217,4.799135684967041
1747255280.687164,1218,1.8648625612258911
1747255281.9315045,1223,2.24668288230896
1747255282.4313617,1225,3.1088454723358154
1747255283.1800487,1228,3.294421911239624
1747255283.4285338,1229,16.36902618408203
1747255284.192746,1232,3.0435826778411865
1747255284.4441307,1233,1.7210643291473389
1747255285.6753223,1238,0.9066993594169617
1747255286.1681406,1240,1.3995723724365234
1747255286.4181557,1241,5.796332836151123
1747255286.6725419,1242,10.026597023010254
1747255286.9207118,1243,6.3768181800842285
1747255287.168829,1244,7.087201118469238
1747255287.415859,1245,5.085205554962158
1747255287.661697,1246,3.9474854469299316
1747255288.4057887,1249,3.438495397567749
1747255288.6585078,1250,7.936059474945068
1747255288.9096754,1251,4.849503040313721
1747255289.1533058,1252,1.8874711990356445
1747255289.6530337,1254,4.905513286590576
1747255290.1449454,1256,9.478281021118164
1747255290.3890913,1257,4.1753997802734375
1747255291.1249034,1260,2.9478142261505127
1747255291.3752944,1261,6.372937202453613
1747255292.1441684,1264,7.650557994842529
1747255292.9007466,1267,1.7642778158187866
1747255293.89583,1271,3.8129026889801025
1747255295.1634119,1276,6.351588726043701
1747255295.4135866,1277,2.7505602836608887
1747255295.664698,1278,3.8665196895599365
1747255296.6763375,1282,6.578756332397461
1747255297.4352176,1285,5.868984222412109
1747255298.6806846,1290,4.236547946929932
1747255299.4182441,1293,1.8850979804992676
1747255300.1594095,1296,8.874761581420898
1747255300.6527061,1298,18.02408218383789
1747255300.908142,1299,7.230906963348389
1747255301.6521277,1302,2.121447801589966
1747255302.631487,1306,5.980881214141846
1747255303.6401553,1310,3.932784080505371
1747255304.640602,1314,2.779493808746338
1747255304.8876593,1315,5.6291046142578125
1747255306.1324599,1320,3.5231552124023438
1747255306.6293273,1322,8.760791778564453
1747255306.8815758,1323,1.8084096908569336
1747255307.3759298,1325,5.5306315422058105
1747255307.624358,1326,3.9188809394836426
1747255308.1230497,1328,23.387554168701172
1747255309.8677762,1335,2.214655876159668
1747255312.100467,1344,6.45508337020874
1747255312.342459,1345,4.369225978851318
1747255312.8490396,1347,4.533322811126709
1747255313.1044674,1348,2.717463254928589
1747255313.8510096,1351,7.310146808624268
1747255314.0969565,1352,4.992824554443359
1747255314.5920837,1354,2.2677714824676514
1747255315.5885339,1358,1.5015599727630615
1747255316.0827823,1360,7.427226543426514
1747255317.0681098,1364,5.83908224105835
1747255317.3102612,1365,2.1312153339385986
1747255317.5516312,1366,5.052680015563965
1747255317.792827,1367,9.05456829071045
1747255318.0342748,1368,8.211590766906738
1747255319.0129035,1372,4.711215972900391
1747255319.2593045,1373,3.3221564292907715
1747255319.7544234,1375,7.613728046417236
1747255319.9990273,1376,5.519375801086426
1747255320.982307,1380,1.7160266637802124
1747255322.2032905,1385,1.7635612487792969
1747255322.4579024,1386,0.5225751996040344
1747255323.4588885,1390,14.959519386291504
1747255324.203726,1393,4.312974452972412
1747255324.9627569,1396,6.308223247528076
1747255325.2100961,1397,2.7741360664367676
1747255325.703268,1399,2.6481823921203613
1747255325.9514635,1400,3.2678890228271484
1747255326.707895,1403,3.015991449356079
1747255327.2,1405,1.5514020919799805
1747255329.196684,1413,10.236960411071777
1747255329.938306,1416,0.393705815076828
1747255330.1909766,1417,4.759398937225342
1747255330.7048461,1419,1.5773319005966187
1747255331.1964228,1421,3.692789077758789
1747255331.4505186,1422,1.7259994745254517
1747255333.7010353,1431,3.707988739013672
1747255333.952645,1432,3.1480188369750977
1747255334.9575467,1436,3.8486387729644775
1747255335.4907622,1438,7.684733867645264
1747255335.7378397,1439,5.32436466217041
1747255335.9843986,1440,0.7146517634391785
1747255336.2308934,1441,2.688812732696533
1747255336.9689882,1444,4.45107364654541
1747255337.460758,1446,2.257526159286499
1747255337.705771,1447,7.515450477600098
1747255337.9537294,1448,6.193309307098389
1747255338.19988,1449,6.11706018447876
1747255338.4513826,1450,1.3488245010375977
1747255338.7092009,1451,2.276486396789551
1747255338.9612062,1452,9.01677131652832
1747255339.4710426,1454,6.993241786956787
1747255339.71803,1455,2.260918140411377
1747255339.964256,1456,3.283082962036133
1747255340.222579,1457,5.127038955688477
1747255340.4712627,1458,11.732380867004395
1747255340.7207897,1459,2.8765921592712402
1747255340.9751976,1460,6.633068561553955
1747255341.2320702,1461,1.9425158500671387
1747255341.7353964,1463,5.224203109741211
1747255343.5503488,1470,2.1624345779418945
1747255344.2906816,1473,9.638686180114746
1747255344.5342042,1474,1.8143208026885986
1747255345.0245316,1476,6.1224894523620605
1747255345.274375,1477,5.645256042480469
1747255346.2658,1481,1.6350812911987305
1747255346.512669,1482,13.601205825805664
1747255346.7640247,1483,9.442574501037598
1747255347.7801254,1487,2.0151000022888184
1747255348.0374231,1488,3.7620277404785156
1747255348.3004956,1489,25.408876419067383
1747255348.55694,1490,16.996503829956055
1747255348.8205945,1491,0.9521219730377197
1747255349.3520174,1493,8.732696533203125
1747255349.614371,1494,3.0681545734405518
1747255350.6362288,1498,2.4079251289367676
1747255350.8860905,1499,7.346940040588379
1747255351.1388843,1500,5.680104732513428
1747255351.6398032,1502,1.4265022277832031
1747255352.3834906,1505,6.457345008850098
1747255353.3693395,1509,4.331659317016602
1747255353.6221647,1510,4.247036933898926
1747255353.8683956,1511,4.445377349853516
1747255354.3608885,1513,2.8952150344848633
1747255354.8528004,1515,3.8235268592834473
1747255355.098883,1516,6.784847259521484
1747255356.820156,1523,7.132893085479736
1747255357.5690856,1526,3.094104528427124
1747255358.0666542,1528,6.856827735900879
1747255359.5871594,1534,6.380097389221191
1747255360.3377895,1537,0.39570921659469604
1747255360.5818894,1538,6.749307155609131
1747255361.3159618,1541,5.349143028259277
1747255362.2939582,1545,2.6468937397003174
1747255362.7822256,1547,7.264625072479248
1747255363.0257647,1548,12.17695426940918
1747255363.7730536,1551,5.061981201171875
1747255364.0188258,1552,5.5998215675354
1747255364.2636867,1553,3.4860994815826416
1747255364.7509627,1555,7.469771385192871
1747255365.2536786,1557,9.568266868591309
1747255366.4796696,1562,7.937620639801025
1747255366.976896,1564,6.893572807312012
1747255367.2280996,1565,6.2054362297058105
1747255367.4813292,1566,7.790954113006592
1747255367.9834926,1568,8.348838806152344
1747255368.4732206,1570,3.2698986530303955
1747255368.7160604,1571,8.534849166870117
1747255368.9582343,1572,10.156704902648926
1747255369.2035267,1573,3.8341243267059326
1747255369.9461002,1576,11.593768119812012
1747255370.4616296,1578,0.7287999391555786
1747255370.7090814,1579,13.352937698364258
1747255370.9529839,1580,5.235452175140381
1747255371.1968617,1581,1.6041244268417358
1747255371.4452367,1582,0.8746220469474792
1747255372.1794152,1585,9.352766036987305
1747255373.4124475,1590,4.358185768127441
1747255374.6545043,1595,5.760245323181152
1747255374.9031963,1596,2.131352424621582
1747255375.1545823,1597,6.090960502624512
1747255376.157694,1601,7.4755539894104
1747255376.4106698,1602,5.731457233428955
1747255376.6707637,1603,4.737880706787109
1747255378.4303544,1610,9.428378105163574
1747255378.6797678,1611,11.880491256713867
1747255379.1825485,1613,15.851232528686523
1747255379.4324057,1614,3.1202468872070312
1747255379.9321544,1616,8.872695922851562
1747255380.9403884,1620,4.202198028564453
1747255381.44641,1622,2.122652530670166
1747255381.945249,1624,3.2391083240509033
1747255382.4380155,1626,6.222297668457031
1747255382.6896555,1627,8.767864227294922
1747255383.692581,1631,6.478178024291992
1747255384.6914072,1635,7.816156387329102
1747255384.9407015,1636,4.674531936645508
1747255385.1924965,1637,2.075540542602539
1747255385.4367297,1638,1.6945387125015259
1747255385.9226289,1640,0.9426323175430298
1747255386.168448,1641,3.7331156730651855
1747255387.4216092,1646,4.117340564727783
1747255387.6689193,1647,5.442295074462891
1747255388.1636407,1649,5.477659702301025
1747255388.6558259,1651,4.663105010986328
1747255388.9041529,1652,3.221842050552368
1747255389.1536133,1653,7.91126823425293
1747255389.4004188,1654,3.6729815006256104
1747255389.905885,1656,7.849857330322266
1747255390.414041,1658,2.9119863510131836
1747255391.4039893,1662,1.9086095094680786
1747255391.898669,1664,7.261520862579346
1747255392.392223,1666,3.454796075820923
1747255393.143375,1669,15.325952529907227
1747255393.3903863,1670,3.8338778018951416
1747255394.3939545,1674,3.0378708839416504
1747255395.1412752,1677,4.87159538269043
1747255395.631163,1679,1.7188056707382202
1747255395.8746064,1680,7.019815444946289
1747255396.1201627,1681,4.247803688049316
1747255396.365987,1682,7.017959117889404
1747255397.103945,1685,5.2200822830200195
1747255397.3494625,1686,0.6225857138633728
1747255397.5982847,1687,5.755181312561035
1747255397.8544285,1688,3.9204189777374268
1747255398.1050255,1689,7.105854034423828
1747255398.3481724,1690,2.8843464851379395
1747255399.0877635,1693,2.8644957542419434
1747255399.3330162,1694,5.122358322143555
1747255399.5793328,1695,6.034409523010254
1747255400.0776386,1697,4.556992530822754
1747255400.3264115,1698,2.8414628505706787
1747255400.5701256,1699,16.997108459472656
1747255400.8177936,1700,4.046154499053955
1747255401.3144348,1702,15.572752952575684
1747255401.8191483,1704,3.218395233154297
1747255402.5536058,1707,5.428016185760498
1747255403.0478256,1709,4.41939115524292
1747255403.294676,1710,6.187958717346191
1747255403.5436587,1711,3.0605719089508057
1747255403.787895,1712,2.786546468734741
1747255405.2935765,1718,5.625070095062256
1747255405.5539463,1719,6.729793548583984
1747255406.3094277,1722,14.305706977844238
1747255406.5565906,1723,1.1263139247894287
1747255406.8017292,1724,23.934371948242188
1747255407.0495725,1725,2.4755923748016357
1747255408.3077464,1730,9.253411293029785
1747255410.3356774,1738,8.92776870727539
1747255410.6043978,1739,15.052450180053711
1747255410.862387,1740,5.884681224822998
1747255411.6095934,1743,5.266396999359131
1747255412.1129956,1745,5.081394672393799
1747255412.8560514,1748,3.058567762374878
1747255413.1011152,1749,10.600020408630371
1747255413.3478231,1750,10.666804313659668
1747255413.5935225,1751,2.840731620788574
1747255414.0884902,1753,11.039706230163574
1747255414.3388026,1754,8.23864459991455
1747255415.0696442,1757,4.835772514343262
1747255416.3114946,1762,6.14762020111084
1747255416.5535038,1763,2.016227960586548
1747255417.0417747,1765,3.797487497329712
1747255417.2842977,1766,0.35239478945732117
1747255417.7691095,1768,3.4827821254730225
1747255419.47539,1775,0.5672963261604309
1747255419.7213242,1776,7.898180961608887
1747255419.9745264,1777,8.435290336608887
1747255420.7150228,1780,11.306090354919434
1747255420.962948,1781,2.300417423248291
1747255421.714792,1784,15.785819053649902
1747255421.9628992,1785,7.107105731964111
1747255422.2085552,1786,4.039462566375732
1747255422.454805,1787,7.257923126220703
1747255422.947794,1789,2.121046543121338
1747255423.1945913,1790,6.849247932434082
1747255423.6988263,1792,4.797226905822754
1747255424.1907666,1794,6.641997814178467
1747255424.6840572,1796,7.662910461425781
1747255424.9279308,1797,2.4285888671875
1747255425.6689677,1800,9.69868278503418
1747255426.1587787,1802,5.94193172454834
1747255426.4051244,1803,4.940084457397461
1747255426.6500208,1804,2.885658025741577
1747255427.629548,1808,11.374775886535645
1747255428.1218703,1810,5.133695125579834
1747255429.1226974,1814,3.3738675117492676
1747255429.6263812,1816,0.8114715814590454
1747255430.118627,1818,7.561777591705322
1747255430.3722599,1819,2.013394832611084
1747255431.3927245,1823,5.275445938110352
1747255432.1345012,1826,7.483152866363525
1747255432.3828747,1827,9.967421531677246
1747255432.873026,1829,7.592151641845703
1747255433.118496,1830,33.446834564208984
1747255433.6085777,1832,17.3204345703125
1747255433.852927,1833,3.2981245517730713
1747255434.1041274,1834,2.561662197113037
1747255434.5928602,1836,1.1171886920928955
1747255434.8397796,1837,9.399295806884766
1747255435.0842397,1838,2.2740869522094727
1747255436.561829,1844,3.3012516498565674
1747255436.8098,1845,12.410265922546387
1747255437.0607817,1846,3.636927604675293
1747255437.317075,1847,7.488919258117676
1747255437.5727038,1848,0.5911078453063965
1747255438.33182,1851,4.436957836151123
1747255438.8324912,1853,0.8547618389129639
1747255439.5771248,1856,3.864323854446411
1747255440.5643058,1860,2.991471529006958
1747255441.5589538,1864,5.328209400177002
1747255441.8017316,1865,3.410205125808716
1747255442.0471206,1866,6.238709926605225
1747255442.2976642,1867,3.431828260421753
1747255443.2886078,1871,2.2632369995117188
1747255443.5345688,1872,7.123981475830078
1747255443.7807434,1873,4.429765701293945
1747255444.0260963,1874,2.061121940612793
1747255444.2708657,1875,12.506954193115234
1747255444.7604485,1877,4.676302433013916
1747255445.2475157,1879,13.89416217803955
1747255445.4987125,1880,5.136453151702881
1747255446.2379608,1883,2.260298252105713
1747255446.482288,1884,3.5532946586608887
1747255446.9761333,1886,2.7476587295532227
1747255447.4643724,1888,1.7201294898986816
1747255447.953688,1890,8.170923233032227
1747255448.2018392,1891,7.639177322387695
1747255449.1910355,1895,5.897833347320557
1747255450.1897025,1899,4.760313510894775
1747255450.6876502,1901,4.3340744972229
1747255450.938674,1902,4.08019495010376
1747255451.9488983,1906,1.8108717203140259
1747255452.451378,1908,4.525627613067627
1747255452.7035167,1909,6.060592174530029
1747255452.9592154,1910,7.625068187713623
1747255453.714241,1913,1.9028784036636353
1747255454.4596956,1916,9.558191299438477
1747255454.9588284,1918,1.734895944595337
1747255456.4430215,1924,9.560447692871094
1747255456.6874743,1925,2.6449944972991943
1747255456.9328802,1926,4.146538734436035
1747255457.4178288,1928,5.055760860443115
1747255457.6595113,1929,2.944807291030884
1747255458.397496,1932,6.153422832489014
1747255459.1421494,1935,6.958276271820068
1747255459.389673,1936,8.991698265075684
1747255460.1401925,1939,3.7956254482269287
1747255460.390891,1940,4.599972724914551
1747255460.638201,1941,21.722288131713867
1747255460.8910258,1942,4.752499580383301
1747255461.643809,1945,4.997346878051758
1747255462.1365862,1947,6.694620609283447
1747255462.8713317,1950,4.03152322769165
1747255463.121172,1951,4.780189514160156
1747255463.6260338,1953,1.8604265451431274
1747255464.359419,1956,5.429412841796875
1747255465.3279138,1960,4.058802127838135
1747255465.5705912,1961,0.5205768942832947
1747255465.8139513,1962,6.640988826751709
1747255466.0571654,1963,7.912121772766113
1747255466.301218,1964,6.886949062347412
1747255466.7856803,1966,0.700129508972168
1747255467.0376143,1967,2.3942503929138184
1747255467.2878807,1968,1.588860273361206
1747255467.530719,1969,7.527293682098389
1747255469.0021086,1975,7.299231052398682
1747255469.49471,1977,1.1441268920898438
1747255469.7416472,1978,2.049020767211914
1747255469.9828055,1979,15.671862602233887
1747255470.2245963,1980,14.091545104980469
1747255470.465833,1981,4.2516655921936035
1747255470.7105846,1982,3.6051204204559326
1747255470.9527001,1983,5.100926399230957
1747255471.4368448,1985,3.5325849056243896
1747255471.9210632,1987,6.440450668334961
1747255472.1628447,1988,5.3090620040893555
1747255472.4042728,1989,1.0044996738433838
1747255472.8881135,1991,2.81501841545105
1747255473.1294107,1992,10.639870643615723
1747255473.3699934,1993,2.0486273765563965
1747255473.858751,1995,6.1362433433532715
1747255474.8329625,1999,14.831634521484375


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_11_243757-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254977.167079,0,0.02552109770476818
1747254977.9319303,3,-0.13927125930786133
1747254978.193339,4,0.15187513828277588
1747254979.6489,10,-0.10390656441450119
1747254979.8900213,11,3.3592216968536377
1747254980.6127036,14,-0.1173117458820343
1747254980.8541644,15,-0.1537145972251892
1747254981.6162698,18,3.719989538192749
1747254981.8664007,19,4.0948967933654785
1747254982.1122036,20,-0.10345711559057236
1747254982.6061225,22,0.01800096593797207
1747254982.872865,23,5.5943217277526855
1747254983.6250834,26,2.9798057079315186
1747254983.8736029,27,-0.03267787769436836
1747254985.3848782,33,0.3524615168571472
1747254986.1247,36,3.2849185466766357
1747254986.374484,37,0.05156935006380081
1747254986.6215959,38,0.0161010529845953
1747254986.8642974,39,0.16210755705833435
1747254987.1100323,40,1.0386468172073364
1747254988.8480875,47,6.372359275817871
1747254989.0938222,48,12.852916717529297
1747254989.3449054,49,19.953697204589844
1747254989.8442917,51,-0.18973499536514282
1747254990.1077645,52,-0.20568273961544037
1747254990.6234155,54,0.21613885462284088
1747254991.3817048,57,0.5401793718338013
1747254992.1225538,60,-0.05201863870024681
1747254992.3705492,61,0.0143709322437644
1747254992.616543,62,1.2848111391067505
1747254992.8701015,63,0.5037751793861389
1747254993.3731875,65,0.17833474278450012
1747254993.624643,66,0.6090041995048523
1747254993.8710544,67,1.9506330490112305
1747254994.1252341,68,1.9242892265319824
1747254994.6257794,70,0.19888274371623993
1747254994.8735297,71,0.5553023815155029
1747254996.3516076,77,1.6214354038238525
1747254996.8360343,79,0.7003730535507202
1747254997.0867097,80,3.764585256576538
1747254997.5714555,82,0.05357920750975609
1747254997.8138034,83,0.0962773934006691
1747254998.3087642,85,1.4753681421279907
1747254999.3076165,89,0.0035662511363625526
1747254999.5657086,90,0.22268028557300568
1747255000.8267803,95,3.941401481628418
1747255001.8246083,99,2.2275705337524414
1747255002.0678625,100,0.8162170052528381
1747255002.8191776,103,10.376431465148926
1747255003.573271,106,0.009410838596522808
1747255003.8230436,107,0.08178713172674179
1747255004.319212,109,1.6280752420425415
1747255005.5529332,114,1.1339737176895142
1747255006.0423164,116,3.219484806060791
1747255007.2743738,121,5.24698543548584
1747255008.2729964,125,0.6795603632926941
1747255008.517677,126,1.2013311386108398
1747255009.0115316,128,0.7498944401741028
1747255009.5026486,130,2.6029610633850098
1747255009.747528,131,1.6376979351043701
1747255009.9887948,132,0.2426142394542694
1747255010.9669082,136,1.4675462245941162
1747255011.2082286,137,1.0758305788040161
1747255012.6856859,143,2.5244929790496826
1747255012.9419255,144,2.9118800163269043
1747255013.4388351,146,0.4633098840713501
1747255013.697889,147,0.5202538371086121
1747255014.4498339,150,2.755713701248169
1747255016.2150111,157,1.1814061403274536
1747255016.717676,159,0.75606369972229
1747255016.967321,160,0.9962204098701477
1747255017.4571276,162,1.5880944728851318
1747255017.959572,164,1.144937515258789
1747255018.4710205,166,1.0105116367340088
1747255019.4679856,170,2.4491915702819824
1747255019.7123659,171,2.3761820793151855
1747255019.9586635,172,6.397205352783203
1747255020.692552,175,1.1025911569595337
1747255020.9388123,176,0.27718186378479004
1747255021.1964014,177,0.322564035654068
1747255021.4603817,178,1.5184848308563232
1747255021.9547913,180,1.899598479270935
1747255022.2127697,181,1.4947545528411865
1747255022.979724,184,1.2330552339553833
1747255023.2303371,185,1.0354987382888794
1747255023.4838543,186,1.3942004442214966
1747255024.244984,189,1.9781537055969238
1747255024.4952629,190,1.158656358718872
1747255024.749755,191,0.8945671916007996
1747255025.0140436,192,0.9415825605392456
1747255025.7500436,195,3.058439254760742
1747255026.7297244,199,0.6899018287658691
1747255026.9788034,200,0.7074156999588013
1747255027.462829,202,1.711794376373291
1747255027.7079506,203,2.9658195972442627
1747255027.9496124,204,0.4216528534889221
1747255028.201025,205,0.5626896619796753
1747255028.6939645,207,1.2853859663009644
1747255029.1797798,209,1.0210232734680176
1747255029.6810706,211,2.1337573528289795
1747255030.1907551,213,0.26151347160339355
1747255030.685861,215,0.8554036021232605
1747255030.9357383,216,0.9841896295547485
1747255031.437195,218,1.343614935874939
1747255031.6932585,219,2.1358087062835693
1747255031.9479342,220,1.3162261247634888
1747255032.1967165,221,0.6076076626777649
1747255032.4486895,222,0.641182541847229
1747255032.958052,224,0.945310115814209
1747255033.2142181,225,1.564733862876892
1747255034.202357,229,2.7446348667144775
1747255035.6727283,235,0.9403302073478699
1747255036.1731927,237,1.1335231065750122
1747255036.4178884,238,2.423567056655884
1747255036.6614244,239,3.4604289531707764
1747255037.1573305,241,0.9781875610351562
1747255037.4058802,242,2.157566785812378
1747255037.8986087,244,1.2707045078277588
1747255038.1405804,245,1.2213451862335205
1747255038.3847394,246,0.9868400692939758
1747255038.6380672,247,2.4159650802612305
1747255039.8837166,252,2.8178765773773193
1747255040.1385067,253,2.1022491455078125
1747255040.3926764,254,1.8210529088974
1747255041.1507995,257,0.6358172297477722
1747255041.405988,258,0.8303162455558777
1747255041.6639445,259,5.982637405395508
1747255041.9092968,260,0.9078145623207092
1747255042.408403,262,1.155772089958191
1747255044.3898773,270,1.9549477100372314
1747255044.6337538,271,0.9307088851928711
1747255045.372583,274,0.9524638056755066
1747255045.6204922,275,2.0079097747802734
1747255045.8660336,276,2.0773990154266357
1747255046.3551426,278,2.511120319366455
1747255046.8521,280,1.0177942514419556
1747255047.3446338,282,2.413707733154297
1747255047.5904903,283,0.6302424073219299
1747255048.0879893,285,1.3451002836227417
1747255048.5993981,287,0.8092629909515381
1747255048.8500123,288,2.2123212814331055
1747255049.351028,290,0.8717177510261536
1747255050.6022682,295,1.7047607898712158
1747255050.855875,296,1.762338399887085
1747255051.102996,297,3.715893507003784
1747255051.3481624,298,1.4679923057556152
1747255052.8474288,304,2.912510871887207
1747255053.3493412,306,1.2119090557098389
1747255053.8449461,308,0.65191650390625
1747255054.093261,309,1.4515427350997925
1747255054.840958,312,3.4515955448150635
1747255055.0888677,313,1.1335431337356567
1747255055.8383048,316,0.6504093408584595
1747255056.3377798,318,1.0758886337280273
1747255056.5817096,319,1.2377079725265503
1747255057.313636,322,1.9407005310058594
1747255057.8035715,324,1.171050786972046
1747255059.0522468,329,1.2940102815628052
1747255059.2974882,330,1.7998743057250977
1747255059.55418,331,0.8000881671905518
1747255059.8050733,332,1.4729827642440796
1747255061.1068823,337,2.1577632427215576
1747255061.3688927,338,6.294012546539307
1747255061.8707607,340,5.843805313110352
1747255062.6138892,343,1.208415150642395
1747255062.8691187,344,1.2046033143997192
1747255063.1273313,345,2.0744285583496094
1747255063.3760343,346,1.7995725870132446
1747255063.8750398,348,1.7759345769882202
1747255064.3634274,350,1.6558302640914917
1747255064.8560925,352,2.3756706714630127
1747255065.1038527,353,1.3926929235458374
1747255065.3465703,354,1.6302769184112549
1747255066.3212037,358,8.164989471435547
1747255066.8112013,360,2.033235788345337
1747255067.2998905,362,0.46849575638771057
1747255067.551368,363,0.4685427248477936
1747255067.7969525,364,0.44835370779037476
1747255068.0413744,365,2.4898147583007812
1747255068.284403,366,0.8938310742378235
1747255068.5309505,367,1.4897738695144653
1747255068.773809,368,1.4301886558532715
1747255070.225034,374,1.0625033378601074
1747255070.966108,377,0.9460288286209106
1747255071.215376,378,1.9814833402633667
1747255072.9747224,385,1.0546438694000244
1747255073.2246826,386,2.6271073818206787
1747255074.2338507,390,2.501558303833008
1747255074.4857368,391,6.210014343261719
1747255074.736491,392,3.2232978343963623
1747255074.9899957,393,1.4554961919784546
1747255075.2441971,394,2.3439042568206787
1747255075.4963171,395,0.9670188426971436
1747255075.743287,396,0.910112738609314
1747255075.99135,397,0.9324530959129333
1747255076.237706,398,1.9606939554214478
1747255076.484544,399,1.6240558624267578
1747255076.9761846,401,1.9922670125961304
1747255077.2218616,402,0.945995569229126
1747255077.722433,404,1.2265111207962036
1747255078.7120943,408,1.3317805528640747
1747255078.9562745,409,1.7289321422576904
1747255079.6955163,412,0.8349757194519043
1747255079.9395669,413,2.4226269721984863
1747255080.1853411,414,1.598038673400879
1747255080.429963,415,1.0287775993347168
1747255081.183395,418,0.8637211918830872
1747255081.9271338,421,2.2551708221435547
1747255082.1742027,422,0.9197713732719421
1747255082.9298143,425,1.3192105293273926
1747255083.1856713,426,1.1071006059646606
1747255084.1820903,430,0.8204241991043091
1747255084.4278445,431,1.2501897811889648
1747255085.1706414,434,2.073448657989502
1747255085.4163165,435,1.0991750955581665
1747255085.6655927,436,1.0364762544631958
1747255085.9196355,437,1.6060181856155396
1747255086.1709607,438,1.3836126327514648
1747255086.423547,439,0.5852828025817871
1747255086.6714358,440,1.3430063724517822
1747255086.9158173,441,1.1042972803115845
1747255087.412031,443,1.2881019115447998
1747255087.6624963,444,1.1737701892852783
1747255087.9168735,445,1.473565936088562
1747255088.163509,446,2.067153215408325
1747255089.1979296,450,3.4477322101593018
1747255089.4554932,451,2.5729594230651855
1747255089.7026417,452,1.6701838970184326
1747255089.9523704,453,2.174879789352417
1747255090.2017848,454,0.6153774857521057
1747255090.7004821,456,1.867594838142395
1747255091.2000902,458,1.3627413511276245
1747255091.7040248,460,2.0780858993530273
1747255091.9511251,461,1.3980398178100586
1747255092.696856,464,1.3892549276351929
1747255092.946007,465,2.421111822128296
1747255093.1990423,466,1.206624150276184
1747255093.699786,468,1.334253191947937
1747255094.2027166,470,1.3545159101486206
1747255095.1925354,474,1.0785729885101318
1747255095.4380877,475,2.780945062637329
1747255096.181064,478,1.467619776725769
1747255096.4339063,479,1.488685965538025
1747255096.682046,480,0.9858739972114563
1747255096.9313607,481,1.0931075811386108
1747255097.1812072,482,0.7742716670036316
1747255097.4287064,483,0.9372760653495789
1747255097.6831586,484,1.5349005460739136
1747255098.1967988,486,3.99424409866333
1747255098.4501073,487,2.837862491607666
1747255098.707071,488,1.5637319087982178
1747255098.9546583,489,1.8185312747955322
1747255099.451046,491,1.6681060791015625
1747255100.181107,494,2.131805658340454
1747255101.154427,498,1.8983819484710693
1747255101.8874784,501,4.054815769195557
1747255102.1393638,502,1.7423079013824463
1747255102.3820775,503,1.1265126466751099
1747255103.1483822,506,0.6008551716804504
1747255103.6655538,508,1.3236745595932007
1747255103.932568,509,1.1102010011672974
1747255104.1912465,510,1.6413843631744385
1747255104.4451149,511,2.034458637237549
1747255104.6952446,512,2.4703786373138428
1747255104.9481075,513,3.6951377391815186
1747255105.1980643,514,2.0913074016571045
1747255105.9372263,517,1.3779736757278442
1747255106.1866093,518,0.937575101852417
1747255106.440633,519,1.4490318298339844
1747255106.6915488,520,0.9278847575187683
1747255107.4366689,523,0.9903445839881897
1747255109.1799443,530,0.8701633810997009
1747255109.908996,533,2.209932565689087
1747255110.1553416,534,1.868107795715332
1747255110.6459656,536,1.5715395212173462
1747255110.9012325,537,1.453179955482483
1747255111.1537862,538,1.4193428754806519
1747255111.405953,539,1.4454636573791504
1747255111.6668959,540,0.9972389340400696
1747255112.1809237,542,0.924522876739502
1747255112.4379568,543,1.042906641960144
1747255112.6894705,544,0.7561491131782532
1747255113.2005706,546,0.8460366129875183
1747255113.4631817,547,1.338653564453125
1747255114.2241223,550,1.2056519985198975
1747255114.7348402,552,1.9665130376815796
1747255115.2467604,554,1.7587451934814453
1747255115.5025926,555,1.313565731048584
1747255115.7591085,556,1.9582605361938477
1747255117.312577,562,1.1801685094833374
1747255117.56509,563,0.7412618398666382
1747255117.8180482,564,2.0356802940368652
1747255118.8352625,568,5.910586833953857
1747255119.5867786,571,1.2800443172454834
1747255120.088962,573,1.0862449407577515
1747255120.8442388,576,2.0499649047851562
1747255121.8483605,580,2.754399299621582
1747255122.8579803,584,0.8506676554679871
1747255123.1108136,585,1.1660319566726685
1747255123.3633008,586,2.564828634262085
1747255123.8823872,588,2.8813395500183105
1747255124.3761015,590,1.8604577779769897
1747255124.6224258,591,3.272322416305542
1747255124.8720474,592,2.3098411560058594
1747255125.3696325,594,2.885441780090332
1747255125.8710916,596,0.8581369519233704
1747255126.121452,597,2.433772563934326
1747255126.3701522,598,0.6343057155609131
1747255126.6167572,599,2.0594515800476074
1747255127.1141965,601,2.393002986907959
1747255127.3595846,602,3.789104700088501
1747255127.6060035,603,2.1376209259033203
1747255128.1016707,605,1.7958906888961792
1747255128.843353,608,1.4350533485412598
1747255129.3310497,610,2.4331858158111572
1747255130.060633,613,1.6343626976013184
1747255130.3058698,614,1.4635604619979858
1747255130.8129158,616,0.973708987236023
1747255131.32394,618,1.6599408388137817
1747255131.8226202,620,1.7016199827194214
1747255132.3235292,622,1.886993646621704
1747255132.5727024,623,1.5395922660827637
1747255133.3207612,626,1.2479809522628784
1747255133.8186798,628,2.2674882411956787
1747255134.0699835,629,1.4694933891296387
1747255135.0696862,633,1.4589778184890747
1747255135.5621467,635,2.157787799835205
1747255136.0580854,637,1.016724705696106
1747255136.7991238,640,1.9785692691802979
1747255137.0526314,641,1.8801941871643066
1747255137.3043346,642,1.3056941032409668
1747255137.5546153,643,1.3376133441925049
1747255137.8081086,644,1.6200928688049316
1747255138.0567641,645,1.6815112829208374
1747255139.0638943,649,2.0487277507781982
1747255139.5617392,651,1.0982029438018799
1747255139.8107257,652,1.4378690719604492
1747255140.056139,653,1.5248581171035767
1747255140.3026066,654,1.7550249099731445
1747255140.5501497,655,1.4753435850143433
1747255141.2930117,658,2.0673389434814453
1747255141.5426702,659,1.0229203701019287
1747255141.7913342,660,2.0060369968414307
1747255143.5412679,667,1.6339147090911865
1747255144.289738,670,2.2529990673065186
1747255145.5191982,675,2.0869555473327637
1747255145.764055,676,2.3221936225891113
1747255146.0082316,677,1.2122125625610352
1747255146.740428,680,2.0821645259857178
1747255147.2287443,682,1.7278560400009155
1747255147.4726536,683,2.230933904647827
1747255147.7197018,684,1.7266924381256104
1747255148.4559498,687,6.153526306152344
1747255149.6831589,692,2.635646343231201
1747255150.1849215,694,1.5637108087539673
1747255150.4305944,695,0.8247617483139038
1747255150.6771507,696,5.233963489532471
1747255150.9300675,697,3.764085054397583
1747255151.4288678,699,0.7735996842384338
1747255152.1755528,702,1.2741551399230957
1747255152.426718,703,2.8683667182922363
1747255152.920446,705,1.4339903593063354
1747255153.9122622,709,2.4874379634857178
1747255154.161859,710,1.7640987634658813
1747255154.6550405,712,2.5197951793670654
1747255155.421872,715,1.5463132858276367
1747255155.9097278,717,1.3697799444198608
1747255156.3996413,719,1.749316930770874
1747255156.64534,720,1.9705348014831543
1747255156.8944438,721,1.4343898296356201
1747255157.390756,723,0.9887916445732117
1747255157.9002438,725,3.5054078102111816
1747255158.158309,726,1.1577411890029907
1747255158.4248524,727,2.056396245956421
1747255158.6751492,728,3.022918701171875
1747255158.937018,729,2.8621785640716553
1747255159.4416726,731,1.3032485246658325
1747255159.6960933,732,4.108866214752197
1747255159.952071,733,1.229171633720398
1747255161.2341285,738,1.0851603746414185
1747255161.4879434,739,1.7991904020309448
1747255161.7420647,740,2.2568321228027344
1747255162.2463121,742,4.4015398025512695
1747255162.493608,743,1.554566502571106
1747255162.7413626,744,2.3384275436401367
1747255162.988597,745,1.784207820892334
1747255164.742181,752,2.5912983417510986
1747255165.4859405,755,2.390911817550659
1747255165.7329183,756,1.1489297151565552
1747255166.222019,758,1.6951974630355835
1747255167.4530125,763,2.6193478107452393
1747255167.7001505,764,1.5823458433151245
1747255167.946794,765,1.8846906423568726
1747255168.7063785,768,0.4478544592857361
1747255169.046222,769,1.7291665077209473
1747255169.780587,772,3.431772232055664
1747255170.0251756,773,2.7843551635742188
1747255170.5188496,775,1.7837501764297485
1747255170.7778807,776,4.059214115142822
1747255171.2750027,778,1.8526172637939453
1747255171.5280066,779,0.8272388577461243
1747255171.7838402,780,3.5192337036132812
1747255172.0355017,781,2.2554385662078857
1747255172.29054,782,1.610854148864746
1747255173.7850342,788,0.8994724154472351
1747255174.0310109,789,0.6106386184692383
1747255174.5324383,791,2.0768911838531494
1747255175.0242813,793,3.1424906253814697
1747255175.5171676,795,1.9900132417678833
1747255175.7588508,796,10.678999900817871
1747255176.4816585,799,2.623211622238159
1747255176.724746,800,2.408785581588745
1747255177.703722,804,0.9564257860183716
1747255177.9491055,805,1.52266263961792
1747255178.1936224,806,0.9086374640464783
1747255178.4387155,807,2.163405418395996
1747255179.18616,810,3.337425708770752
1747255179.9503863,813,2.0811476707458496
1747255181.2034495,818,0.8643285036087036
1747255181.450653,819,2.925335645675659
1747255181.947365,821,9.606764793395996
1747255182.1945262,822,2.863100528717041
1747255182.4396517,823,1.8113726377487183
1747255182.9343703,825,4.522271156311035
1747255183.182479,826,1.716234564781189
1747255183.4298353,827,0.7405060529708862
1747255183.6778367,828,1.0799449682235718
1747255184.6766703,832,1.2769138813018799
1747255184.928586,833,0.9246147274971008
1747255185.434327,835,1.4968839883804321
1747255185.6812396,836,2.828458547592163
1747255185.9299734,837,3.0074055194854736
1747255186.418873,839,2.153074026107788
1747255186.6653073,840,3.4880847930908203
1747255187.401756,843,1.8623831272125244
1747255187.9046876,845,1.1774990558624268
1747255189.1655927,850,3.1578917503356934
1747255189.4220598,851,2.249854564666748
1747255190.1705837,854,3.3329591751098633
1747255190.9138758,857,1.0792769193649292
1747255191.6501942,860,2.442594289779663
1747255192.143305,862,2.262519121170044
1747255192.8900366,865,0.9357731342315674
1747255193.1423373,866,2.9042000770568848
1747255194.1359262,870,0.8349782824516296
1747255194.3788853,871,1.1162185668945312
1747255196.8513224,881,1.3952553272247314
1747255197.3463557,883,0.23015236854553223
1747255197.5978267,884,2.0848395824432373
1747255197.840269,885,2.0830483436584473
1747255198.0834842,886,1.7179347276687622
1747255198.573568,888,1.605355143547058
1747255199.0685291,890,1.709187626838684
1747255199.5642285,892,1.2314119338989258
1747255200.2990413,895,2.129364252090454
1747255200.7912679,897,0.7163301110267639
1747255201.0449924,898,2.0722882747650146
1747255201.789731,901,0.8569399118423462
1747255202.044572,902,0.7791672348976135
1747255202.5557287,904,0.7978639602661133
1747255203.0718856,906,0.7759032249450684
1747255203.3232868,907,3.088082790374756
1747255203.5769277,908,0.5887061357498169
1747255204.0830624,910,1.8384404182434082
1747255204.330247,911,2.545450210571289
1747255205.0708456,914,3.839451313018799
1747255206.0496514,918,2.013537883758545
1747255206.2964802,919,1.3962483406066895
1747255206.786546,921,2.8256070613861084
1747255207.2775497,923,2.301889657974243
1747255208.2861383,927,3.4246644973754883
1747255208.5340867,928,1.9361766576766968
1747255208.7795858,929,1.6048755645751953
1747255209.0259185,930,3.8200788497924805
1747255209.270726,931,0.7301620244979858
1747255209.5164227,932,1.658492922782898
1747255209.7598786,933,1.072564959526062
1747255210.2491643,935,1.851218581199646
1747255211.252086,939,2.3807480335235596
1747255211.7611723,941,3.2030892372131348
1747255212.0098653,942,1.7876837253570557
1747255212.7524917,945,1.7426962852478027
1747255213.7516522,949,1.9041794538497925
1747255214.5203304,952,1.7824336290359497
1747255215.0407288,954,2.0873446464538574
1747255215.3061638,955,0.9279621839523315
1747255215.5698738,956,2.621332883834839
1747255216.594638,960,2.576748847961426
1747255217.0940912,962,1.2732394933700562
1747255217.3497322,963,1.366038203239441
1747255217.6119647,964,2.1192922592163086
1747255217.8720274,965,1.961448073387146
1747255218.389785,967,1.0911998748779297
1747255218.6437056,968,1.700152039527893
1747255219.4051678,971,0.7875149846076965
1747255220.6466563,976,3.000044822692871
1747255221.143852,978,1.397229552268982
1747255221.390443,979,2.3117735385894775
1747255221.8854532,981,0.9257209897041321
1747255222.1321535,982,1.8155806064605713
1747255223.1192064,986,1.9810235500335693
1747255223.6105647,988,2.0707998275756836
1747255223.864156,989,3.721912384033203
1747255224.1148388,990,1.9820362329483032
1747255224.607173,992,1.5929789543151855
1747255225.098173,994,2.4864137172698975
1747255225.3480222,995,0.9383392333984375
1747255225.5920293,996,0.2519816756248474
1747255226.08103,998,1.3358430862426758
1747255226.3279579,999,2.075188398361206
1747255226.8209333,1001,1.048675537109375
1747255227.0655582,1002,3.714930295944214
1747255227.3131099,1003,1.9058338403701782
1747255227.5668836,1004,3.826920509338379
1747255227.8138635,1005,1.592910885810852
1747255228.0600789,1006,1.3978030681610107
1747255229.3019316,1011,1.3224657773971558
1747255229.8035345,1013,1.908139705657959
1747255230.2971776,1015,1.9829908609390259
1747255230.544484,1016,0.8753443360328674
1747255230.7903175,1017,3.0056710243225098
1747255232.02904,1022,1.852352261543274
1747255233.0158393,1026,1.1910369396209717
1747255233.5111635,1028,4.40625
1747255233.7619967,1029,1.5185831785202026
1747255235.2415552,1035,2.5660579204559326
1747255235.4903097,1036,2.546675682067871
1747255235.7410476,1037,0.3741178512573242
1747255235.991608,1038,0.814202070236206
1747255236.2401361,1039,1.5738379955291748
1747255237.233693,1043,2.176162004470825
1747255237.725657,1045,0.9815061092376709
1747255237.973818,1046,1.248705506324768
1747255239.473845,1052,2.808821201324463
1747255239.7286263,1053,1.2306417226791382
1747255240.4899344,1056,2.0603458881378174
1747255240.9985373,1058,1.5690702199935913
1747255241.2444599,1059,2.9738595485687256
1747255241.490991,1060,3.4016008377075195
1747255241.9846447,1062,4.646449089050293
1747255242.72324,1065,3.4433248043060303
1747255242.9671235,1066,2.4495186805725098
1747255243.218719,1067,5.881374835968018
1747255243.7219198,1069,4.513716697692871
1747255243.9673612,1070,3.912635564804077
1747255244.2125323,1071,3.3747386932373047
1747255244.4621015,1072,2.32875394821167
1747255244.7150197,1073,1.7941360473632812
1747255244.9696758,1074,1.1842877864837646
1747255245.7116034,1077,2.4699058532714844
1747255245.9536655,1078,1.3841601610183716
1747255246.4429975,1080,3.1274640560150146
1747255246.6918037,1081,2.3691470623016357
1747255246.9401488,1082,1.21841561794281
1747255247.6672575,1085,1.6952593326568604
1747255247.9091127,1086,1.9350974559783936
1747255248.1518254,1087,2.9155521392822266
1747255249.148048,1091,0.8976946473121643
1747255249.4029362,1092,3.447902202606201
1747255249.6540709,1093,1.1168566942214966
1747255250.9079833,1098,0.7245768308639526
1747255251.4080496,1100,0.4820380210876465
1747255251.9020944,1102,3.4145936965942383
1747255252.1486025,1103,0.6622515916824341
1747255252.3937547,1104,1.3723043203353882
1747255253.1351037,1107,1.613193392753601
1747255253.3797784,1108,1.3486677408218384
1747255253.624308,1109,0.4199284613132477
1747255253.8699424,1110,3.977412462234497
1747255254.113873,1111,0.8818281888961792
1747255254.359301,1112,0.8760340809822083
1747255254.6091492,1113,2.8877012729644775
1747255254.854692,1114,1.0514417886734009
1747255255.3499134,1116,1.968746304512024
1747255256.0859852,1119,0.7140346765518188
1747255256.5843873,1121,0.7642271518707275
1747255256.8330142,1122,2.2106502056121826
1747255257.5881906,1125,1.6217029094696045
1747255257.8365426,1126,4.831761360168457
1747255258.3401954,1128,1.1627986431121826
1747255258.5861888,1129,2.9142961502075195
1747255258.8319514,1130,1.7603379487991333
1747255259.0766544,1131,2.7681636810302734
1747255259.3217494,1132,4.5756916999816895
1747255259.8144076,1134,3.676333427429199
1747255260.060831,1135,3.4286859035491943
1747255260.306894,1136,1.435383677482605
1747255261.0531368,1139,8.664371490478516
1747255261.810738,1142,5.861912727355957
1747255262.5562391,1145,7.405762195587158
1747255262.8037858,1146,1.4994350671768188
1747255263.2978623,1148,0.6477729678153992
1747255263.545289,1149,0.5021216869354248
1747255263.7901847,1150,0.433305025100708
1747255264.0347025,1151,1.940858244895935
1747255264.2804117,1152,0.6717308163642883
1747255264.528778,1153,0.46552765369415283
1747255265.038169,1155,1.4110339879989624
1747255266.295955,1160,0.6925221085548401
1747255266.7973676,1162,1.219679355621338
1747255267.296468,1164,2.487755060195923
1747255267.803024,1166,2.5099050998687744
1747255268.0563054,1167,0.1318752020597458
1747255269.5467837,1173,0.8735461831092834
1747255269.791689,1174,2.26650333404541
1747255270.2798808,1176,0.5875574350357056
1747255270.5255861,1177,1.1110254526138306
1747255270.7700033,1178,0.8403139710426331
1747255271.7670355,1182,0.8757757544517517
1747255272.2670074,1184,0.4881937801837921
1747255272.7598913,1186,2.9046196937561035
1747255273.2502608,1188,1.0649415254592896
1747255273.4948885,1189,3.3566105365753174
1747255273.7403154,1190,4.954937934875488
1747255274.4741614,1193,1.1134616136550903
1747255274.720826,1194,1.984005093574524
1747255274.9666777,1195,2.3769187927246094
1747255275.4665692,1197,0.6152883768081665
1747255275.7199929,1198,0.45335695147514343
1747255276.4740856,1201,1.689371943473816
1747255276.7290308,1202,2.5681793689727783
1747255277.477452,1205,2.4535229206085205
1747255277.7282567,1206,1.799415946006775
1747255277.9772816,1207,2.080998420715332
1747255278.4722104,1209,2.568134069442749
1747255279.458245,1213,1.4678913354873657
1747255279.7027788,1214,0.18141542375087738
1747255279.9490855,1215,0.531806230545044
1747255280.441621,1217,2.3995678424835205
1747255280.6873271,1218,0.9324312806129456
1747255281.9317622,1223,1.12334144115448
1747255282.4315183,1225,1.5544227361679077
1747255283.1802928,1228,1.647210955619812
1747255283.4286828,1229,8.184513092041016
1747255284.1929777,1232,1.5217913389205933
1747255284.4443252,1233,0.8605321645736694
1747255285.6754851,1238,0.45334967970848083
1747255286.168385,1240,0.6997861862182617
1747255286.4183168,1241,2.8981664180755615
1747255286.6726937,1242,5.013298511505127
1747255286.9209008,1243,3.1884090900421143
1747255287.1689844,1244,3.543600559234619
1747255287.416034,1245,2.542602777481079
1747255287.661854,1246,1.9737427234649658
1747255288.405939,1249,1.7192476987838745
1747255288.6586828,1250,3.968029737472534
1747255288.9098911,1251,2.4247515201568604
1747255289.1536117,1252,0.9437355995178223
1747255289.6532004,1254,2.452756643295288
1747255290.1450734,1256,4.739140510559082
1747255290.389267,1257,2.0876998901367188
1747255291.1250823,1260,1.4739071130752563
1747255291.3755724,1261,3.1864686012268066
1747255292.1443744,1264,3.8252789974212646
1747255292.9008346,1267,0.8821389079093933
1747255293.8959646,1271,1.9064513444900513
1747255295.1635098,1276,3.1757943630218506
1747255295.4136815,1277,1.3752801418304443
1747255295.664871,1278,1.9332598447799683
1747255296.6765275,1282,3.2893781661987305
1747255297.4353898,1285,2.9344921112060547
1747255298.6808326,1290,2.118273973464966
1747255299.4184434,1293,0.9425489902496338
1747255300.1595619,1296,4.437380790710449
1747255300.6528587,1298,9.012041091918945
1747255300.9083,1299,3.6154534816741943
1747255301.6522956,1302,1.060723900794983
1747255302.6316931,1306,2.990440607070923
1747255303.64035,1310,1.9663920402526855
1747255304.6408293,1314,1.389746904373169
1747255304.8879144,1315,2.8145523071289062
1747255306.132761,1320,1.7615776062011719
1747255306.6296382,1322,4.380395889282227
1747255306.881731,1323,0.9042048454284668
1747255307.3761332,1325,2.7653157711029053
1747255307.6245127,1326,1.9594404697418213
1747255308.123223,1328,11.693777084350586
1747255309.8679414,1335,1.107327938079834
1747255312.100755,1344,3.22754168510437
1747255312.3425505,1345,2.184612989425659
1747255312.849182,1347,2.2666614055633545
1747255313.1046813,1348,1.3587316274642944
1747255313.8511605,1351,3.655073404312134
1747255314.0971875,1352,2.4964122772216797
1747255314.5923157,1354,1.1338857412338257
1747255315.5886784,1358,0.7507799863815308
1747255316.0829105,1360,3.713613271713257
1747255317.0682254,1364,2.919541120529175
1747255317.3103933,1365,1.0656076669692993
1747255317.5517662,1366,2.5263400077819824
1747255317.7929454,1367,4.527284145355225
1747255318.0344205,1368,4.105795383453369
1747255319.013049,1372,2.3556079864501953
1747255319.2594955,1373,1.6610782146453857
1747255319.7546546,1375,3.806864023208618
1747255319.9992096,1376,2.759687900543213
1747255320.982452,1380,0.8580133318901062
1747255322.2034414,1385,0.8817806243896484
1747255322.4580975,1386,0.2612875998020172
1747255323.4590204,1390,7.479759693145752
1747255324.203847,1393,2.156487226486206
1747255324.962955,1396,3.154111623764038
1747255325.2102797,1397,1.3870680332183838
1747255325.703459,1399,1.3240911960601807
1747255325.9518647,1400,1.6339445114135742
1747255326.7080448,1403,1.5079957246780396
1747255327.2002158,1405,0.7757010459899902
1747255329.196879,1413,5.118480205535889
1747255329.9385123,1416,0.196852907538414
1747255330.1910706,1417,2.379699468612671
1747255330.7050357,1419,0.7886659502983093
1747255331.1966777,1421,1.8463945388793945
1747255331.4507036,1422,0.8629997372627258
1747255333.7011933,1431,1.853994369506836
1747255333.9528136,1432,1.5740094184875488
1747255334.9577568,1436,1.9243193864822388
1747255335.4909115,1438,3.842366933822632
1747255335.7379875,1439,2.662182331085205
1747255335.9845476,1440,0.35732588171958923
1747255336.23104,1441,1.3444063663482666
1747255336.9691503,1444,2.225536823272705
1747255337.4609137,1446,1.1287630796432495
1747255337.7059586,1447,3.757725238800049
1747255337.9538856,1448,3.0966546535491943
1747255338.2000382,1449,3.05853009223938
1747255338.4515374,1450,0.6744122505187988
1747255338.7093706,1451,1.1382431983947754
1747255338.961385,1452,4.50838565826416
1747255339.471224,1454,3.4966208934783936
1747255339.7182465,1455,1.1304590702056885
1747255339.964351,1456,1.6415414810180664
1747255340.222727,1457,2.5635194778442383
1747255340.4714148,1458,5.866190433502197
1747255340.7209837,1459,1.4382960796356201
1747255340.975419,1460,3.3165342807769775
1747255341.232251,1461,0.9712579250335693
1747255341.7355452,1463,2.6121015548706055
1747255343.550497,1470,1.0812172889709473
1747255344.2908294,1473,4.819343090057373
1747255344.5343828,1474,0.9071604013442993
1747255345.0246968,1476,3.0612447261810303
1747255345.2745311,1477,2.8226280212402344
1747255346.2659721,1481,0.8175406455993652
1747255346.5128224,1482,6.800602912902832
1747255346.7642107,1483,4.721287250518799
1747255347.7803237,1487,1.0075500011444092
1747255348.037752,1488,1.8810138702392578
1747255348.3006701,1489,12.704438209533691
1747255348.5571268,1490,8.498251914978027
1747255348.8207226,1491,0.47606098651885986
1747255349.3521156,1493,4.3663482666015625
1747255349.614542,1494,1.5340772867202759
1747255350.6364236,1498,1.2039625644683838
1747255350.8862512,1499,3.6734700202941895
1747255351.1390705,1500,2.840052366256714
1747255351.6400156,1502,0.7132511138916016
1747255352.3836944,1505,3.228672504425049
1747255353.3698206,1509,2.165829658508301
1747255353.6223292,1510,2.123518466949463
1747255353.8685682,1511,2.222688674926758
1747255354.3611524,1513,1.4476075172424316
1747255354.852935,1515,1.9117634296417236
1747255355.0990024,1516,3.392423629760742
1747255356.820353,1523,3.566446542739868
1747255357.5692415,1526,1.547052264213562
1747255358.0667746,1528,3.4284138679504395
1747255359.5873337,1534,3.1900486946105957
1747255360.3379292,1537,0.19785460829734802
1747255360.5820215,1538,3.3746535778045654
1747255361.3161354,1541,2.6745715141296387
1747255362.2941191,1545,1.3234468698501587
1747255362.7823768,1547,3.632312536239624
1747255363.0259418,1548,6.08847713470459
1747255363.7732244,1551,2.5309906005859375
1747255364.0189798,1552,2.7999107837677
1747255364.2638364,1553,1.7430497407913208
1747255364.7511306,1555,3.7348856925964355
1747255365.253832,1557,4.784133434295654
1747255366.4798186,1562,3.9688103199005127
1747255366.9770534,1564,3.446786403656006
1747255367.2282546,1565,3.1027181148529053
1747255367.4815166,1566,3.895477056503296
1747255367.9836597,1568,4.174419403076172
1747255368.4733322,1570,1.6349493265151978
1747255368.7161825,1571,4.267424583435059
1747255368.958361,1572,5.078352451324463
1747255369.203646,1573,1.9170621633529663
1747255369.9463296,1576,5.796884059906006
1747255370.4617558,1578,0.3643999695777893
1747255370.7092488,1579,6.676468849182129
1747255370.9531105,1580,2.6177260875701904
1747255371.1970541,1581,0.8020622134208679
1747255371.4454446,1582,0.4373110234737396
1747255372.1795297,1585,4.676383018493652
1747255373.4125907,1590,2.1790928840637207
1747255374.654635,1595,2.880122661590576
1747255374.9033794,1596,1.065676212310791
1747255375.1547148,1597,3.045480251312256
1747255376.1578617,1601,3.7377769947052
1747255376.4108653,1602,2.8657286167144775
1747255376.6709507,1603,2.3689403533935547
1747255378.4305258,1610,4.714189052581787
1747255378.679965,1611,5.940245628356934
1747255379.1827717,1613,7.925616264343262
1747255379.4326446,1614,1.5601234436035156
1747255379.932387,1616,4.436347961425781
1747255380.9405098,1620,2.1010990142822266
1747255381.4465442,1622,1.061326265335083
1747255381.945466,1624,1.6195541620254517
1747255382.4381497,1626,3.1111488342285156
1747255382.6898463,1627,4.383932113647461
1747255383.6927252,1631,3.239089012145996
1747255384.69154,1635,3.908078193664551
1747255384.9408555,1636,2.337265968322754
1747255385.1926548,1637,1.0377702713012695
1747255385.436849,1638,0.8472693562507629
1747255385.9228325,1640,0.4713161587715149
1747255386.1686456,1641,1.8665578365325928
1747255387.4218075,1646,2.0586702823638916
1747255387.6690917,1647,2.7211475372314453
1747255388.1638799,1649,2.7388298511505127
1747255388.6559184,1651,2.331552505493164
1747255388.9042935,1652,1.610921025276184
1747255389.1537073,1653,3.955634117126465
1747255389.4005132,1654,1.8364907503128052
1747255389.9060724,1656,3.924928665161133
1747255390.4142463,1658,1.4559931755065918
1747255391.4042497,1662,0.9543047547340393
1747255391.8988554,1664,3.630760431289673
1747255392.392443,1666,1.7273980379104614
1747255393.143539,1669,7.662976264953613
1747255393.3905544,1670,1.9169389009475708
1747255394.3942459,1674,1.5189354419708252
1747255395.141533,1677,2.435797691345215
1747255395.6313217,1679,0.8594028353691101
1747255395.8748417,1680,3.5099077224731445
1747255396.1203082,1681,2.123901844024658
1747255396.3661478,1682,3.508979558944702
1747255397.1041305,1685,2.6100411415100098
1747255397.3495557,1686,0.3112928569316864
1747255397.5984128,1687,2.8775906562805176
1747255397.8546016,1688,1.9602094888687134
1747255398.105177,1689,3.552927017211914
1747255398.3482878,1690,1.4421732425689697
1747255399.0878835,1693,1.4322478771209717
1747255399.3331556,1694,2.5611791610717773
1747255399.5794399,1695,3.017204761505127
1747255400.0777993,1697,2.278496265411377
1747255400.3265333,1698,1.4207314252853394
1747255400.5702884,1699,8.498554229736328
1747255400.8179684,1700,2.0230772495269775
1747255401.3146107,1702,7.786376476287842
1747255401.8192832,1704,1.6091976165771484
1747255402.55374,1707,2.714008092880249
1747255403.0482786,1709,2.20969557762146
1747255403.2948074,1710,3.0939793586730957
1747255403.5437906,1711,1.5302859544754028
1747255403.7880154,1712,1.3932732343673706
1747255405.2938006,1718,2.812535047531128
1747255405.554264,1719,3.364896774291992
1747255406.3096075,1722,7.152853488922119
1747255406.5567925,1723,0.5631569623947144
1747255406.8019617,1724,11.967185974121094
1747255407.0498445,1725,1.2377961874008179
1747255408.3079185,1730,4.626705646514893
1747255410.3358796,1738,4.463884353637695
1747255410.6046333,1739,7.5262250900268555
1747255410.8625782,1740,2.942340612411499
1747255411.6097724,1743,2.6331984996795654
1747255412.1131465,1745,2.5406973361968994
1747255412.85622,1748,1.529283881187439
1747255413.1013055,1749,5.3000102043151855
1747255413.3480234,1750,5.333402156829834
1747255413.5936897,1751,1.420365810394287
1747255414.088633,1753,5.519853115081787
1747255414.3389876,1754,4.119322299957275
1747255415.069778,1757,2.417886257171631
1747255416.3116188,1762,3.07381010055542
1747255416.5536356,1763,1.008113980293274
1747255417.0419073,1765,1.898743748664856
1747255417.2844188,1766,0.17619739472866058
1747255417.7692442,1768,1.7413910627365112
1747255419.4755182,1775,0.28364816308021545
1747255419.7214622,1776,3.9490904808044434
1747255419.9746563,1777,4.217645168304443
1747255420.715228,1780,5.653045177459717
1747255420.9631178,1781,1.1502087116241455
1747255421.7149665,1784,7.892909526824951
1747255421.963072,1785,3.5535528659820557
1747255422.2087078,1786,2.019731283187866
1747255422.4549599,1787,3.6289615631103516
1747255422.9480414,1789,1.060523271560669
1747255423.1947715,1790,3.424623966217041
1747255423.6990435,1792,2.398613452911377
1747255424.1909738,1794,3.3209989070892334
1747255424.6842601,1796,3.8314552307128906
1747255424.928125,1797,1.21429443359375
1747255425.6692114,1800,4.84934139251709
1747255426.1589324,1802,2.97096586227417
1747255426.4053319,1803,2.4700422286987305
1747255426.6502008,1804,1.4428290128707886
1747255427.629723,1808,5.687387943267822
1747255428.1220088,1810,2.566847562789917
1747255429.1228797,1814,1.6869337558746338
1747255429.6265829,1816,0.4057357907295227
1747255430.1188524,1818,3.780888795852661
1747255430.3723996,1819,1.006697416305542
1747255431.3934379,1823,2.637722969055176
1747255432.1346483,1826,3.7415764331817627
1747255432.3830469,1827,4.983710765838623
1747255432.873179,1829,3.7960758209228516
1747255433.1186435,1830,16.723417282104492
1747255433.6087787,1832,8.66021728515625
1747255433.853073,1833,1.6490622758865356
1747255434.1042895,1834,1.2808310985565186
1747255434.5930157,1836,0.5585943460464478
1747255434.839967,1837,4.699647903442383
1747255435.084464,1838,1.1370434761047363
1747255436.5620747,1844,1.6506258249282837
1747255436.8099523,1845,6.205132961273193
1747255437.0609431,1846,1.8184638023376465
1747255437.3172524,1847,3.744459629058838
1747255437.5728793,1848,0.29555392265319824
1747255438.3319902,1851,2.2184789180755615
1747255438.8326516,1853,0.42738091945648193
1747255439.5773065,1856,1.9321619272232056
1747255440.5645056,1860,1.495735764503479
1747255441.5591009,1864,2.664104700088501
1747255441.8018239,1865,1.705102562904358
1747255442.0472252,1866,3.1193549633026123
1747255442.2978537,1867,1.7159141302108765
1747255443.2887762,1871,1.1316184997558594
1747255443.5348055,1872,3.561990737915039
1747255443.7809124,1873,2.2148828506469727
1747255444.0262513,1874,1.0305609703063965
1747255444.271018,1875,6.253477096557617
1747255444.7606182,1877,2.338151216506958
1747255445.2477093,1879,6.947081089019775
1747255445.498869,1880,2.5682265758514404
1747255446.2381916,1883,1.1301491260528564
1747255446.4825003,1884,1.7766473293304443
1747255446.9763308,1886,1.3738293647766113
1747255447.4645264,1888,0.8600647449493408
1747255447.9539175,1890,4.085461616516113
1747255448.2020772,1891,3.8195886611938477
1747255449.1911283,1895,2.9489166736602783
1747255450.1898816,1899,2.3801567554473877
1747255450.6878946,1901,2.16703724861145
1747255450.938837,1902,2.04009747505188
1747255451.9490528,1906,0.9054358601570129
1747255452.4515626,1908,2.2628138065338135
1747255452.7040327,1909,3.0302960872650146
1747255452.9594493,1910,3.8125340938568115
1747255453.7144177,1913,0.9514392018318176
1747255454.4598784,1916,4.779095649719238
1747255454.9590786,1918,0.8674479722976685
1747255456.443212,1924,4.780223846435547
1747255456.6876664,1925,1.3224972486495972
1747255456.9330053,1926,2.0732693672180176
1747255457.4179487,1928,2.5278804302215576
1747255457.659637,1929,1.472403645515442
1747255458.397638,1932,3.076711416244507
1747255459.1422706,1935,3.479138135910034
1747255459.389804,1936,4.495849132537842
1747255460.1404004,1939,1.8978127241134644
1747255460.3910697,1940,2.2999863624572754
1747255460.6384003,1941,10.861144065856934
1747255460.891177,1942,2.3762497901916504
1747255461.6440225,1945,2.498673439025879
1747255462.1367218,1947,3.3473103046417236
1747255462.8714762,1950,2.015761613845825
1747255463.1212974,1951,2.390094757080078
1747255463.6261642,1953,0.9302132725715637
1747255464.359554,1956,2.7147064208984375
1747255465.3280458,1960,2.0294010639190674
1747255465.5707147,1961,0.26028844714164734
1747255465.814071,1962,3.3204944133758545
1747255466.0573037,1963,3.9560608863830566
1747255466.3014433,1964,3.443474531173706
1747255466.78584,1966,0.350064754486084
1747255467.0377383,1967,1.1971251964569092
1747255467.2880123,1968,0.794430136680603
1747255467.5308313,1969,3.7636468410491943
1747255469.0022385,1975,3.649615526199341
1747255469.4948363,1977,0.5720634460449219
1747255469.7418122,1978,1.024510383605957
1747255469.9829543,1979,7.835931301116943
1747255470.2247162,1980,7.045772552490234
1747255470.4659994,1981,2.1258327960968018
1747255470.7107153,1982,1.8025602102279663
1747255470.952834,1983,2.5504631996154785
1747255471.4369795,1985,1.7662924528121948
1747255471.9211907,1987,3.2202253341674805
1747255472.163011,1988,2.6545310020446777
1747255472.4044075,1989,0.5022498369216919
1747255472.888264,1991,1.407509207725525
1747255473.129548,1992,5.319935321807861
1747255473.3701239,1993,1.0243136882781982
1747255473.858886,1995,3.0681216716766357
1747255474.8331325,1999,7.4158172607421875


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_11_243757-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254977.1810188,0,1.3601574897766113
1747254977.945967,3,1.258047103881836
1747254978.2068644,4,1.263344168663025
1747254979.6625726,10,1.5575306415557861
1747254979.9034357,11,1.279764175415039
1747254980.626137,14,1.4889003038406372
1747254980.8706443,15,1.4531458616256714
1747254981.6324856,18,1.3925102949142456
1747254981.883931,19,1.1073304414749146
1747254982.1319418,20,1.1799023151397705
1747254982.6292357,22,1.1321977376937866
1747254982.8957648,23,1.0237038135528564
1747254983.6436157,26,1.0582281351089478
1747254983.8921998,27,1.3122841119766235
1747254985.4018736,33,2.2268190383911133
1747254986.138401,36,1.593292236328125
1747254986.3880816,37,1.562715768814087
1747254986.6350148,38,1.3884224891662598
1747254986.8776827,39,2.1045947074890137
1747254987.123165,40,2.294955253601074
1747254988.8652937,47,1.2919249534606934
1747254989.1152213,48,1.0251976251602173
1747254989.3597794,49,1.00096595287323
1747254989.8610778,51,1.3613981008529663
1747254990.124686,52,1.1094759702682495
1747254990.6410797,54,1.0164532661437988
1747254991.3987174,57,1.0098907947540283
1747254992.1403615,60,1.0492429733276367
1747254992.3875668,61,1.0778495073318481
1747254992.636285,62,1.0915557146072388
1747254992.8866987,63,1.8684161901474
1747254993.3910334,65,1.8783758878707886
1747254993.6423666,66,1.694841742515564
1747254993.8884456,67,1.7134181261062622
1747254994.1426523,68,1.6072165966033936
1747254994.642442,70,1.9756239652633667
1747254994.8901846,71,2.375697135925293
1747254996.3648193,77,2.634413242340088
1747254996.8497698,79,2.634495973587036
1747254997.1001325,80,2.454399824142456
1747254997.5846083,82,1.4194519519805908
1747254997.8278272,83,1.4595683813095093
1747254998.3223007,85,2.289105176925659
1747254999.330796,89,2.0721452236175537
1747254999.5875666,90,2.50523042678833
1747255000.8435652,95,1.2490055561065674
1747255001.8378673,99,2.724874258041382
1747255002.0811508,100,1.9926257133483887
1747255002.8368962,103,1.486857295036316
1747255003.5908654,106,1.9744818210601807
1747255003.840402,107,2.4532036781311035
1747255004.337337,109,3.073021173477173
1747255005.5686758,114,2.9056689739227295
1747255006.0593972,116,2.642197847366333
1747255007.290195,121,3.231262683868408
1747255008.286675,125,3.775559902191162
1747255008.5310528,126,3.3819198608398438
1747255009.0249803,128,3.1541097164154053
1747255009.5192432,130,2.9610371589660645
1747255009.7617893,131,3.162132978439331
1747255010.0033176,132,3.666503429412842
1747255010.9802358,136,3.4296352863311768
1747255011.222272,137,3.1859583854675293
1747255012.699192,143,3.8512890338897705
1747255012.9594893,144,2.882721185684204
1747255013.4614658,146,4.051324844360352
1747255013.720253,147,4.298615455627441
1747255014.467516,150,3.5092716217041016
1747255016.2317183,157,4.1878252029418945
1747255016.7322319,159,3.7365646362304688
1747255016.9818263,160,3.750960111618042
1747255017.4732895,162,3.1949431896209717
1747255017.9767625,164,3.390298843383789
1747255018.4953003,166,3.785240650177002
1747255019.4837284,170,3.6893668174743652
1747255019.729562,171,2.4704580307006836
1747255019.974705,172,3.0577609539031982
1747255020.7097964,175,2.8442583084106445
1747255020.9622371,176,3.2108988761901855
1747255021.2180948,177,3.605903148651123
1747255021.4747117,178,3.918323040008545
1747255021.9719677,180,4.199568271636963
1747255022.2323613,181,3.0944437980651855
1747255022.9962807,184,3.8444557189941406
1747255023.2473836,185,4.153439521789551
1747255023.5002515,186,3.6971895694732666
1747255024.263633,189,2.3953046798706055
1747255024.5134747,190,4.039005279541016
1747255024.7741525,191,4.378922462463379
1747255025.0306532,192,3.4271795749664307
1747255025.763957,195,4.108911037445068
1747255026.744013,199,3.7084333896636963
1747255026.9928586,200,3.828489065170288
1747255027.4762015,202,3.764239549636841
1747255027.7219222,203,3.7840845584869385
1747255027.9628725,204,4.137417793273926
1747255028.2160826,205,4.449779510498047
1747255028.708399,207,4.39999532699585
1747255029.1942391,209,4.542317867279053
1747255029.6985252,211,3.9958314895629883
1747255030.206983,213,4.301794052124023
1747255030.701653,215,4.249760150909424
1747255030.9516585,216,4.317758560180664
1747255031.4559765,218,4.038162708282471
1747255031.7123928,219,4.6326584815979
1747255031.9668355,220,4.213125228881836
1747255032.2157614,221,4.20589542388916
1747255032.4655557,222,4.743826389312744
1747255032.9745357,224,4.737615585327148
1747255033.2313726,225,4.304690361022949
1747255034.2180216,229,4.101348876953125
1747255035.6908545,235,4.103482246398926
1747255036.1899035,237,4.018858432769775
1747255036.4334269,238,5.0369391441345215
1747255036.6771133,239,3.978760004043579
1747255037.1757276,241,3.7081925868988037
1747255037.4245439,242,4.573384761810303
1747255037.9117486,244,4.872047424316406
1747255038.1553583,245,4.948203086853027
1747255038.4034867,246,4.797211170196533
1747255038.6539257,247,4.6056928634643555
1747255039.9073746,252,4.64790678024292
1747255040.1622713,253,3.9751734733581543
1747255040.4141357,254,4.353224754333496
1747255041.1738563,257,4.202101707458496
1747255041.431849,258,4.624493598937988
1747255041.6796143,259,4.437028408050537
1747255041.9261036,260,4.011852741241455
1747255042.4255812,262,4.304656028747559
1747255044.4054472,270,4.245699882507324
1747255044.6505485,271,2.78283953666687
1747255045.390646,274,3.8858518600463867
1747255045.63751,275,4.760507583618164
1747255045.8828807,276,4.309298038482666
1747255046.3706572,278,4.967507839202881
1747255046.8687408,280,5.02725887298584
1747255047.362279,282,4.495669364929199
1747255047.6080604,283,3.802886724472046
1747255048.114772,285,3.682551860809326
1747255048.6160707,287,4.816478729248047
1747255048.8660736,288,4.920527458190918
1747255049.3698416,290,4.789705276489258
1747255050.623174,295,4.881988525390625
1747255050.8712986,296,5.012181758880615
1747255051.1175315,297,4.298727989196777
1747255051.3631425,298,4.098692417144775
1747255052.8633237,304,4.590124607086182
1747255053.3674343,306,4.74599027633667
1747255053.8631787,308,4.853918552398682
1747255054.1135023,309,4.299657344818115
1747255054.8583195,312,4.676207542419434
1747255055.1031299,313,4.3756232261657715
1747255055.851945,316,4.52511739730835
1747255056.3517897,318,4.542155742645264
1747255056.5955553,319,4.605111598968506
1747255057.3274744,322,4.506460666656494
1747255057.818672,324,4.656557559967041
1747255059.0668037,329,4.654746055603027
1747255059.3115988,330,4.287099361419678
1747255059.570545,331,4.889514446258545
1747255059.8223329,332,4.748289585113525
1747255061.1337435,337,4.732149124145508
1747255061.3858416,338,3.2992031574249268
1747255061.8872516,340,3.0990915298461914
1747255062.6299007,343,4.781777858734131
1747255062.8863142,344,4.61833381652832
1747255063.1416728,345,4.679566383361816
1747255063.3940625,346,4.682809829711914
1747255063.8911684,348,3.903846502304077
1747255064.3794255,350,4.386925220489502
1747255064.8748267,352,4.589666366577148
1747255065.1194572,353,4.82273006439209
1747255065.36218,354,4.612409591674805
1747255066.334752,358,3.390056610107422
1747255066.824927,360,3.2583658695220947
1747255067.3138087,362,4.477177619934082
1747255067.5657592,363,4.808745861053467
1747255067.8109722,364,4.508153438568115
1747255068.0552378,365,4.36616325378418
1747255068.2980332,366,4.39169979095459
1747255068.544426,367,4.552262306213379
1747255068.787176,368,3.9737281799316406
1747255070.2383816,374,4.6414361000061035
1747255070.9855778,377,4.414658069610596
1747255071.2370539,378,4.711808204650879
1747255072.9906106,385,4.553389072418213
1747255073.249769,386,4.526937961578369
1747255074.2508438,390,4.84555196762085
1747255074.5015368,391,4.545252799987793
1747255074.7547429,392,4.366641044616699
1747255075.0086782,393,3.535128355026245
1747255075.260224,394,4.3899407386779785
1747255075.513389,395,4.605536937713623
1747255075.7615154,396,4.512955665588379
1747255076.0079575,397,4.960466384887695
1747255076.2557323,398,4.470919609069824
1747255076.5010939,399,4.113897323608398
1747255076.9937465,401,4.3309760093688965
1747255077.2387266,402,4.637298583984375
1747255077.7387125,404,3.6791584491729736
1747255078.727956,408,3.807697057723999
1747255078.97279,409,4.672440052032471
1747255079.7117531,412,4.701927185058594
1747255079.9555902,413,4.7717814445495605
1747255080.202272,414,4.716688632965088
1747255080.446886,415,4.58495569229126
1747255081.202457,418,4.7274932861328125
1747255081.9450514,421,4.590364933013916
1747255082.190497,422,4.682363033294678
1747255082.9478476,425,4.836489200592041
1747255083.2030637,426,4.808663845062256
1747255084.19845,430,4.76939058303833
1747255084.4445174,431,4.371794700622559
1747255085.1881106,434,4.500206470489502
1747255085.4331422,435,4.547835826873779
1747255085.6860073,436,4.714086055755615
1747255085.9369488,437,4.540054798126221
1747255086.18746,438,4.082052707672119
1747255086.4399786,439,4.456539630889893
1747255086.6849976,440,4.780371189117432
1747255086.9291275,441,4.381446361541748
1747255087.4306147,443,4.516651630401611
1747255087.680801,444,4.645913600921631
1747255087.932155,445,4.564970970153809
1747255088.1902053,446,4.960668563842773
1747255089.2175636,450,4.74493408203125
1747255089.4722512,451,4.229330539703369
1747255089.7209153,452,4.280214786529541
1747255089.9705102,453,4.05768346786499
1747255090.220095,454,4.933396339416504
1747255090.7175174,456,4.39788293838501
1747255091.216107,458,4.560662269592285
1747255091.720743,460,4.691783905029297
1747255091.9682353,461,4.158813953399658
1747255092.7147658,464,4.629614353179932
1747255092.968734,465,4.60869836807251
1747255093.2161772,466,4.628223419189453
1747255093.7162044,468,4.791825294494629
1747255094.2209468,470,4.606054306030273
1747255095.2095098,474,4.556589603424072
1747255095.4538224,475,4.586124420166016
1747255096.1974175,478,4.783247947692871
1747255096.4515963,479,4.500635147094727
1747255096.701076,480,4.370383262634277
1747255096.9517424,481,4.49688196182251
1747255097.198744,482,4.960371017456055
1747255097.4520483,483,4.5672407150268555
1747255097.7029297,484,4.310697078704834
1747255098.2125936,486,4.444115161895752
1747255098.4665556,487,4.374601364135742
1747255098.7243578,488,4.430736541748047
1747255098.9709005,489,4.587583541870117
1747255099.4671652,491,4.664984703063965
1747255100.195327,494,4.358321666717529
1747255101.168399,498,4.326779842376709
1747255101.9056153,501,4.51109504699707
1747255102.1528563,502,4.126931667327881
1747255102.3987749,503,4.747474193572998
1747255103.1671748,506,4.558753967285156
1747255103.6934502,508,4.213703632354736
1747255103.9548445,509,4.560431480407715
1747255104.2096443,510,4.8087568283081055
1747255104.4620135,511,4.750090599060059
1747255104.7115903,512,4.574716567993164
1747255104.9669285,513,4.4609293937683105
1747255105.2135963,514,4.247600555419922
1747255105.95371,517,4.856775760650635
1747255106.2027707,518,4.706577777862549
1747255106.4578016,519,4.625202178955078
1747255106.708236,520,4.6400299072265625
1747255107.453195,523,4.4010138511657715
1747255109.1935651,530,4.546272277832031
1747255109.927771,533,4.287130832672119
1747255110.172493,534,4.339898586273193
1747255110.667969,536,4.38436222076416
1747255110.9239893,537,4.56295108795166
1747255111.1765292,538,4.7177228927612305
1747255111.4300857,539,4.556477069854736
1747255111.6902814,540,4.871847152709961
1747255112.2024136,542,4.611652851104736
1747255112.45957,543,4.667576313018799
1747255112.7131507,544,4.854186534881592
1747255113.2215207,546,4.437455654144287
1747255113.4810603,547,4.636332988739014
1747255114.2465825,550,4.609114170074463
1747255114.756304,552,4.355221748352051
1747255115.2686536,554,4.726752758026123
1747255115.524918,555,4.601445198059082
1747255115.7832134,556,4.903397083282471
1747255117.335508,562,4.671121597290039
1747255117.5872462,563,4.579774856567383
1747255117.8403096,564,4.39605188369751
1747255118.857977,568,4.438549041748047
1747255119.607691,571,4.5946784019470215
1747255120.1111479,573,4.3445281982421875
1747255120.8652525,576,4.519017696380615
1747255121.871587,580,4.753199100494385
1747255122.8738494,584,4.14056921005249
1747255123.1314917,585,4.80781364440918
1747255123.3888686,586,4.354873180389404
1747255123.8992627,588,4.613963603973389
1747255124.3929744,590,4.616646766662598
1747255124.6415305,591,4.548346996307373
1747255124.888391,592,4.5696821212768555
1747255125.3868318,594,4.739119052886963
1747255125.8906672,596,4.452507495880127
1747255126.137902,597,4.534867763519287
1747255126.3859627,598,4.787180423736572
1747255126.6334758,599,4.641756057739258
1747255127.1305957,601,4.479551315307617
1747255127.3753247,602,4.578982830047607
1747255127.6217737,603,4.717437267303467
1747255128.1172974,605,4.579307556152344
1747255128.8570478,608,4.715675354003906
1747255129.3444574,610,4.866779327392578
1747255130.0740829,613,4.520249366760254
1747255130.3312895,614,5.0009284019470215
1747255130.8302987,616,4.633955955505371
1747255131.3412135,618,4.806891441345215
1747255131.841856,620,4.547837257385254
1747255132.3368087,622,4.998600006103516
1747255132.5895274,623,4.994415283203125
1747255133.3367436,626,4.538607597351074
1747255133.8359356,628,4.925539493560791
1747255134.0878842,629,4.823734283447266
1747255135.085324,633,4.619900703430176
1747255135.5789495,635,4.649333477020264
1747255136.0741234,637,4.602270603179932
1747255136.8153057,640,4.636396408081055
1747255137.0706327,641,4.527207374572754
1747255137.3209143,642,4.655955791473389
1747255137.5734675,643,4.460844039916992
1747255137.8266528,644,4.548219680786133
1747255138.0748491,645,4.47927713394165
1747255139.0806954,649,4.763510227203369
1747255139.5794575,651,4.617556095123291
1747255139.826285,652,4.601839065551758
1747255140.0726671,653,4.173670291900635
1747255140.3201077,654,4.814211845397949
1747255140.5675688,655,4.5247368812561035
1747255141.312078,658,4.592066764831543
1747255141.5591307,659,4.655656337738037
1747255141.806752,660,4.674008846282959
1747255143.5569167,667,4.7905354499816895
1747255144.3062425,670,4.791525840759277
1747255145.5354633,675,4.53546142578125
1747255145.780245,676,4.6826043128967285
1747255146.0242636,677,4.487173080444336
1747255146.756493,680,4.613702297210693
1747255147.2442405,682,4.50084114074707
1747255147.4910548,683,4.384148120880127
1747255147.7381837,684,4.605827331542969
1747255148.472034,687,4.375307083129883
1747255149.7049341,692,4.565952301025391
1747255150.202203,694,4.60258674621582
1747255150.4484022,695,4.347715854644775
1747255150.695007,696,4.7041239738464355
1747255150.9471307,697,3.9648239612579346
1747255151.4479623,699,4.638311386108398
1747255152.18974,702,4.517258167266846
1747255152.4414935,703,4.606579780578613
1747255152.9344563,705,4.5485124588012695
1747255153.9284968,709,4.41912317276001
1747255154.1777585,710,4.2310991287231445
1747255154.6708748,712,4.5233659744262695
1747255155.436372,715,4.497021675109863
1747255155.9243307,717,4.613499641418457
1747255156.4141817,719,4.438643932342529
1747255156.6601713,720,4.312423229217529
1747255156.9093935,721,4.385885238647461
1747255157.4073787,723,4.351276397705078
1747255157.920067,725,4.4558587074279785
1747255158.1780853,726,4.457924842834473
1747255158.442243,727,4.497920036315918
1747255158.7016678,728,4.549737453460693
1747255158.9563034,729,4.42484188079834
1747255159.4592526,731,4.4679036140441895
1747255159.7136242,732,4.465390205383301
1747255159.9703622,733,4.599072456359863
1747255161.2514307,738,4.473447799682617
1747255161.5061903,739,4.5568108558654785
1747255161.7606065,740,4.51479959487915
1747255162.2640502,742,4.668277263641357
1747255162.5102088,743,4.841719150543213
1747255162.759642,744,4.963367462158203
1747255163.0051477,745,4.745425701141357
1747255164.75858,752,4.388548851013184
1747255165.502711,755,4.6765828132629395
1747255165.7488723,756,4.627732753753662
1747255166.237786,758,4.5928144454956055
1747255167.4689765,763,4.344576835632324
1747255167.7167766,764,4.589938640594482
1747255167.9631896,765,4.529536724090576
1747255168.7245955,768,4.610817909240723
1747255169.0616624,769,4.80771017074585
1747255169.7966294,772,4.089910507202148
1747255170.0415566,773,4.744067192077637
1747255170.5371213,775,4.658780097961426
1747255170.7948294,776,4.92978048324585
1747255171.2941692,778,4.347446918487549
1747255171.5456426,779,4.6182403564453125
1747255171.8009694,780,4.2707061767578125
1747255172.0537775,781,4.815019607543945
1747255172.3081665,782,4.856863975524902
1747255173.802376,788,4.1664018630981445
1747255174.0468075,789,4.359209060668945
1747255174.5501487,791,4.852632522583008
1747255175.0398328,793,4.343020439147949
1747255175.530434,795,4.21071195602417
1747255175.7719386,796,4.6337175369262695
1747255176.4955027,799,4.528870105743408
1747255176.7383156,800,4.424426555633545
1747255177.7196581,804,4.835583209991455
1747255177.9646406,805,4.803144931793213
1747255178.2106307,806,4.607588291168213
1747255178.455621,807,4.539148807525635
1747255179.2091873,810,4.497588634490967
1747255179.9699569,813,4.772597789764404
1747255181.2197833,818,4.726672649383545
1747255181.4689565,819,4.428407669067383
1747255181.9635055,821,4.432983875274658
1747255182.2099664,822,4.526518821716309
1747255182.4557958,823,4.47421407699585
1747255182.9508576,825,4.468938827514648
1747255183.1985013,826,4.28020715713501
1747255183.4470513,827,3.7523062229156494
1747255183.6936584,828,4.419689178466797
1747255184.6927435,832,4.55730676651001
1747255184.944459,833,4.811102390289307
1747255185.4504578,835,4.006844997406006
1747255185.6987216,836,4.370119571685791
1747255185.9467447,837,4.295058250427246
1747255186.4367242,839,4.462343692779541
1747255186.6808572,840,4.79510498046875
1747255187.419167,843,4.063216209411621
1747255187.9211895,845,4.865358829498291
1747255189.1886454,850,4.611968994140625
1747255189.4413025,851,4.530071258544922
1747255190.188583,854,4.630795001983643
1747255190.931819,857,4.584743022918701
1747255191.6677175,860,4.782564163208008
1747255192.1613345,862,4.092633247375488
1747255192.9099147,865,4.410207748413086
1747255193.1591148,866,4.633347511291504
1747255194.1493876,870,4.350966453552246
1747255194.3922687,871,4.768127918243408
1747255196.8650563,881,4.519227981567383
1747255197.3604755,883,4.817907333374023
1747255197.611588,884,4.414619445800781
1747255197.8539188,885,4.721396446228027
1747255198.1021426,886,4.578393459320068
1747255198.587873,888,4.703444004058838
1747255199.0828164,890,4.627769947052002
1747255199.5783877,892,4.414117336273193
1747255200.3133364,895,4.370214939117432
1747255200.8072608,897,4.508071422576904
1747255201.0584474,898,4.69603967666626
1747255201.8070328,901,4.416041851043701
1747255202.0712926,902,4.7295241355896
1747255202.5785527,904,4.609619140625
1747255203.091729,906,4.58513879776001
1747255203.339624,907,4.632843971252441
1747255203.5938554,908,4.5670342445373535
1747255204.099153,910,4.4859161376953125
1747255204.3460968,911,4.897411346435547
1747255205.0870676,914,4.765338897705078
1747255206.0655603,918,4.841493606567383
1747255206.3134553,919,4.767644882202148
1747255206.802483,921,4.5911641120910645
1747255207.3060973,923,4.181299686431885
1747255208.3024187,927,4.247698783874512
1747255208.5498958,928,4.772159576416016
1747255208.7930634,929,4.5340986251831055
1747255209.039483,930,4.841728687286377
1747255209.286628,931,4.5706868171691895
1747255209.5300603,932,4.572793483734131
1747255209.775874,933,4.840391159057617
1747255210.2627046,935,4.4629926681518555
1747255211.2751675,939,4.664673328399658
1747255211.7792013,941,4.601564407348633
1747255212.0270286,942,4.735546112060547
1747255212.769473,945,4.376058101654053
1747255213.767753,949,4.878742218017578
1747255214.545252,952,4.486174583435059
1747255215.065536,954,4.509037017822266
1747255215.33312,955,4.352747917175293
1747255215.6006074,956,4.44659423828125
1747255216.6113608,960,4.762657165527344
1747255217.112427,962,4.580500602722168
1747255217.366267,963,4.67295503616333
1747255217.630798,964,4.769891262054443
1747255217.8910694,965,4.564722061157227
1747255218.4115057,967,4.854020595550537
1747255218.6574442,968,4.730795383453369
1747255219.4231563,971,4.497863292694092
1747255220.6622396,976,4.606033802032471
1747255221.1611652,978,4.67743444442749
1747255221.4066167,979,4.633175849914551
1747255221.9015574,981,4.701060771942139
1747255222.1480563,982,4.823880672454834
1747255223.1348739,986,4.5823822021484375
1747255223.6274264,988,4.246784687042236
1747255223.879946,989,4.578019618988037
1747255224.1317608,990,4.101778507232666
1747255224.6240964,992,4.4400458335876465
1747255225.1181269,994,4.673385143280029
1747255225.363759,995,4.653804779052734
1747255225.6092196,996,4.642337322235107
1747255226.097969,998,4.457684516906738
1747255226.3452702,999,4.487858772277832
1747255226.837009,1001,4.63428258895874
1747255227.0828352,1002,4.66929817199707
1747255227.3294673,1003,4.825558662414551
1747255227.5833647,1004,4.745800495147705
1747255227.8299942,1005,4.858889102935791
1747255228.0774705,1006,4.349043846130371
1747255229.3227942,1011,4.022518634796143
1747255229.819673,1013,4.769575119018555
1747255230.3145068,1015,4.510941028594971
1747255230.5611897,1016,4.725613594055176
1747255230.807566,1017,4.781548500061035
1747255232.0461545,1022,4.803339004516602
1747255233.034079,1026,4.491158485412598
1747255233.526676,1028,4.5490922927856445
1747255233.7783413,1029,4.649238586425781
1747255235.257104,1035,4.067532062530518
1747255235.508044,1036,4.396823406219482
1747255235.7599878,1037,5.003221035003662
1747255236.0094512,1038,4.64051628112793
1747255236.2563152,1039,4.767075538635254
1747255237.2507424,1043,4.773527145385742
1747255237.743301,1045,4.387821197509766
1747255237.990116,1046,4.569843769073486
1747255239.499244,1052,4.681639194488525
1747255239.7505016,1053,4.682026386260986
1747255240.5107846,1056,4.632865905761719
1747255241.0157027,1058,4.6726484298706055
1747255241.261365,1059,4.508955955505371
1747255241.5076451,1060,4.67196798324585
1747255241.9985373,1062,4.737700462341309
1747255242.7382896,1065,4.566277027130127
1747255242.9840918,1066,4.577579021453857
1747255243.2388792,1067,4.500448703765869
1747255243.7355335,1069,4.452206611633301
1747255243.9815013,1070,3.9429140090942383
1747255244.225778,1071,4.1564812660217285
1747255244.4817088,1072,4.729208946228027
1747255244.733627,1073,4.646730899810791
1747255244.9829347,1074,4.353347301483154
1747255245.7248788,1077,4.332046031951904
1747255245.9669461,1078,4.528520107269287
1747255246.456505,1080,4.386529445648193
1747255246.7050333,1081,4.674264430999756
1747255246.9538913,1082,4.323662281036377
1747255247.6808176,1085,4.49700927734375
1747255247.9239557,1086,4.583669662475586
1747255248.1656313,1087,4.4372968673706055
1747255249.162321,1091,4.461894989013672
1747255249.4169643,1092,4.630342483520508
1747255249.6679435,1093,4.145473003387451
1747255250.925985,1098,4.798775672912598
1747255251.4240127,1100,4.399977684020996
1747255251.9177728,1102,4.613336563110352
1747255252.1644714,1103,4.526603698730469
1747255252.4104502,1104,4.7341628074646
1747255253.1519625,1107,4.25449800491333
1747255253.3963428,1108,4.667375087738037
1747255253.6400166,1109,4.589291095733643
1747255253.8859236,1110,4.034118175506592
1747255254.1314778,1111,4.467636585235596
1747255254.379308,1112,4.652735710144043
1747255254.6262286,1113,4.5449042320251465
1747255254.8711944,1114,4.288115978240967
1747255255.3678486,1116,4.6680908203125
1747255256.102941,1119,4.626700401306152
1747255256.602674,1121,4.529380798339844
1747255256.8511307,1122,4.648327350616455
1747255257.6061978,1125,4.503802299499512
1747255257.8544047,1126,4.503909111022949
1747255258.3571243,1128,4.670101165771484
1747255258.6027913,1129,4.664275646209717
1747255258.8480692,1130,4.609810829162598
1747255259.092427,1131,4.261788845062256
1747255259.3374739,1132,4.536942958831787
1747255259.8318205,1134,4.54864501953125
1747255260.0775614,1135,4.522008895874023
1747255260.3248467,1136,4.750717639923096
1747255261.075385,1139,4.709418773651123
1747255261.831059,1142,4.093411922454834
1747255262.5726247,1145,3.687690258026123
1747255262.8207085,1146,4.604168891906738
1747255263.313974,1148,3.941526174545288
1747255263.5612488,1149,4.47030782699585
1747255263.8067582,1150,4.440352916717529
1747255264.0521555,1151,4.871552467346191
1747255264.2973177,1152,4.864822864532471
1747255264.5453756,1153,4.4632697105407715
1747255265.0543218,1155,5.178607940673828
1747255266.3110223,1160,5.412665367126465
1747255266.814859,1162,5.270902633666992
1747255267.3135188,1164,5.0382232666015625
1747255267.820506,1166,5.335133075714111
1747255268.0742612,1167,5.07313346862793
1747255269.562551,1173,4.979255199432373
1747255269.8076653,1174,5.0891032218933105
1747255270.2954876,1176,5.046595573425293
1747255270.541221,1177,4.9748992919921875
1747255270.7860684,1178,4.836352348327637
1747255271.7849183,1182,4.660978317260742
1747255272.2833562,1184,5.090804100036621
1747255272.776792,1186,5.421292304992676
1747255273.2663822,1188,5.165634632110596
1747255273.511675,1189,5.2644267082214355
1747255273.7571137,1190,4.279727458953857
1747255274.4908059,1193,3.7727291584014893
1747255274.7382505,1194,3.9737651348114014
1747255274.9850864,1195,3.52848482131958
1747255275.482739,1197,4.529506206512451
1747255275.7363675,1198,4.381795406341553
1747255276.4925878,1201,4.6206817626953125
1747255276.7458081,1202,4.432175159454346
1747255277.495044,1205,3.9741761684417725
1747255277.7468448,1206,4.550082683563232
1747255277.9943874,1207,4.391690254211426
1747255278.4891753,1209,3.751152992248535
1747255279.473744,1213,3.7298402786254883
1747255279.7199855,1214,3.3409276008605957
1747255279.9666228,1215,3.951808214187622
1747255280.4585621,1217,4.700895309448242
1747255280.7041357,1218,3.631199598312378
1747255281.947354,1223,4.544802188873291
1747255282.4478068,1225,4.838020324707031
1747255283.1988661,1228,4.603910446166992
1747255283.4474487,1229,4.509194374084473
1747255284.2113004,1232,4.940439224243164
1747255284.4619317,1233,5.155285835266113
1747255285.6888967,1238,4.418413162231445
1747255286.189475,1240,3.8862175941467285
1747255286.4362063,1241,4.856400489807129
1747255286.69011,1242,5.041464328765869
1747255286.9376645,1243,3.964973211288452
1747255287.1859035,1244,3.931398630142212
1747255287.4316773,1245,3.977661609649658
1747255287.678697,1246,4.75084114074707
1747255288.4217815,1249,4.972364902496338
1747255288.675973,1250,4.895461082458496
1747255288.9255936,1251,3.9811229705810547
1747255289.169468,1252,5.526848793029785
1747255289.6693335,1254,5.224482536315918
1747255290.1606998,1256,5.314560890197754
1747255290.4055517,1257,4.724188804626465
1747255291.1426494,1260,4.469014644622803
1747255291.392737,1261,5.456300735473633
1747255292.165537,1264,4.100988864898682
1747255292.9198585,1267,3.7097039222717285
1747255293.9099488,1271,3.5223493576049805
1747255295.183708,1276,3.8708741664886475
1747255295.433631,1277,5.493965148925781
1747255295.6896071,1278,5.456109046936035
1747255296.7039187,1282,3.68316388130188
1747255297.4534285,1285,3.861720561981201
1747255298.6979156,1290,4.960333347320557
1747255299.4364827,1293,5.439884662628174
1747255300.1760936,1296,5.316133975982666
1747255300.6707954,1298,4.015366077423096
1747255300.9283445,1299,3.573035955429077
1747255301.6692977,1302,3.1668007373809814
1747255302.649141,1306,4.141744613647461
1747255303.6594155,1310,4.181485652923584
1747255304.6570456,1314,3.4226012229919434
1747255304.9055338,1315,4.997098445892334
1747255306.1515598,1320,3.4734718799591064
1747255306.647119,1322,4.921550273895264
1747255306.8976362,1323,4.8664164543151855
1747255307.393062,1325,4.800894260406494
1747255307.6428077,1326,3.9292593002319336
1747255308.141575,1328,4.007365703582764
1747255309.8848646,1335,4.130268573760986
1747255312.1149075,1344,3.795581579208374
1747255312.3681347,1345,4.250108242034912
1747255312.8633,1347,4.635954856872559
1747255313.1223066,1348,5.073120594024658
1747255313.8665469,1351,4.414788246154785
1747255314.1126192,1352,4.766773700714111
1747255314.6086662,1354,5.127208232879639
1747255315.6027372,1358,4.459792613983154
1747255316.0964592,1360,4.8486433029174805
1747255317.081666,1364,4.695328235626221
1747255317.3241274,1365,5.082505702972412
1747255317.5654242,1366,4.528819561004639
1747255317.8064013,1367,4.938263893127441
1747255318.048174,1368,4.239997386932373
1747255319.0307436,1372,4.901154518127441
1747255319.2763622,1373,4.029138088226318
1747255319.7709932,1375,4.737316131591797
1747255320.0164092,1376,4.126338005065918
1747255320.9962487,1380,4.091189384460449
1747255322.2208848,1385,3.311292886734009
1747255322.4797823,1386,3.8250579833984375
1747255323.4726973,1390,4.833587646484375
1747255324.2172687,1393,4.297930717468262
1747255324.98032,1396,4.586761951446533
1747255325.2277617,1397,4.491160869598389
1747255325.7213724,1399,4.878759860992432
1747255325.9696183,1400,4.36049747467041
1747255326.723905,1403,3.884218454360962
1747255327.216943,1405,4.036224842071533
1747255329.213845,1413,4.66522741317749
1747255329.9568453,1416,4.881056785583496
1747255330.2158628,1417,4.033837795257568
1747255330.7207425,1419,4.085430145263672
1747255331.2153106,1421,5.003586292266846
1747255331.4672108,1422,4.944145202636719
1747255333.717046,1431,5.233740329742432
1747255333.9692273,1432,5.1434478759765625
1747255334.9804523,1436,5.07020902633667
1747255335.5070724,1438,4.627184867858887
1747255335.7544398,1439,4.53226900100708
1747255336.0006003,1440,5.340185642242432
1747255336.2474813,1441,5.013809680938721
1747255336.985556,1444,4.63813591003418
1747255337.4771671,1446,5.573672771453857
1747255337.7217638,1447,5.4907732009887695
1747255337.9696252,1448,5.126354217529297
1747255338.2169406,1449,4.33931303024292
1747255338.4684052,1450,5.324189186096191
1747255338.725639,1451,5.108602523803711
1747255338.980382,1452,4.749784469604492
1747255339.4878767,1454,4.368168354034424
1747255339.7342145,1455,5.057058811187744
1747255339.9851658,1456,5.071371555328369
1747255340.241692,1457,5.444340229034424
1747255340.4882693,1458,4.651010036468506
1747255340.7389765,1459,5.543177604675293
1747255340.9934175,1460,5.209591388702393
1747255341.251474,1461,5.122890472412109
1747255341.7521675,1463,5.45709228515625
1747255343.5674148,1470,4.549493789672852
1747255344.3069727,1473,4.790092945098877
1747255344.5508084,1474,4.579496383666992
1747255345.041286,1476,5.25364875793457
1747255345.290513,1477,5.469657897949219
1747255346.2833567,1481,5.472110748291016
1747255346.530934,1482,4.990364074707031
1747255346.7815611,1483,4.75419807434082
1747255347.798267,1487,3.580768585205078
1747255348.0527823,1488,4.38735818862915
1747255348.3239615,1489,4.716132640838623
1747255348.5787854,1490,4.326765537261963
1747255348.8406413,1491,5.138391494750977
1747255349.372917,1493,5.21115255355835
1747255349.6314743,1494,5.337910175323486
1747255350.6555493,1498,5.015039920806885
1747255350.9038086,1499,4.949471950531006
1747255351.1561756,1500,3.9453275203704834
1747255351.658559,1502,4.468469619750977
1747255352.4000666,1505,5.050559997558594
1747255353.386688,1509,4.459115028381348
1747255353.6387074,1510,3.9028537273406982
1747255353.8867202,1511,4.493852138519287
1747255354.3786857,1513,4.479382514953613
1747255354.867108,1515,5.220139026641846
1747255355.112831,1516,4.6414875984191895
1747255356.83892,1523,5.474371433258057
1747255357.5880423,1526,4.021553039550781
1747255358.0824728,1528,4.717669486999512
1747255359.6041117,1534,4.904326915740967
1747255360.3512015,1537,4.676913738250732
1747255360.595507,1538,5.159290790557861
1747255361.3323212,1541,5.147510528564453
1747255362.310296,1545,4.92047643661499
1747255362.7979474,1547,4.970975399017334
1747255363.042647,1548,4.8281378746032715
1747255363.7893436,1551,5.079352855682373
1747255364.0353603,1552,5.235085487365723
1747255364.2801502,1553,4.644589424133301
1747255364.7682652,1555,4.9167799949646
1747255365.2700486,1557,4.403918743133545
1747255366.4964662,1562,4.672683238983154
1747255366.9936535,1564,4.861908435821533
1747255367.2449877,1565,4.448519229888916
1747255367.4978547,1566,4.695512294769287
1747255368.0000494,1568,5.376028060913086
1747255368.4865184,1570,5.462316513061523
1747255368.7292907,1571,5.405832767486572
1747255368.9752753,1572,5.259829521179199
1747255369.2173252,1573,5.4402899742126465
1747255369.9651065,1576,5.1827192306518555
1747255370.4795544,1578,4.6836838722229
1747255370.7251513,1579,3.3757095336914062
1747255370.9692502,1580,5.373059272766113
1747255371.2150486,1581,4.554198741912842
1747255371.4611385,1582,4.531000137329102
1747255372.1931,1585,5.499701976776123
1747255373.4267144,1590,5.184906482696533
1747255374.6685793,1595,4.909753322601318
1747255374.9175255,1596,4.746581077575684
1747255375.168939,1597,5.021622657775879
1747255376.175314,1601,3.8171300888061523
1747255376.4283621,1602,4.236525058746338
1747255376.690921,1603,5.474064826965332
1747255378.446354,1610,4.438217639923096
1747255378.699389,1611,4.6210503578186035
1747255379.2012694,1613,4.694131851196289
1747255379.451422,1614,3.33268141746521
1747255379.954627,1616,3.3790946006774902
1747255380.9541268,1620,4.2034912109375
1747255381.4607396,1622,4.549221038818359
1747255381.9641263,1624,5.458491802215576
1747255382.4524002,1626,3.7513108253479004
1747255382.7042742,1627,4.171453475952148
1747255383.7075639,1631,4.862255096435547
1747255384.7074745,1635,5.419867038726807
1747255384.9577973,1636,5.104514122009277
1747255385.2060952,1637,4.657542705535889
1747255385.4506893,1638,4.630223751068115
1747255385.939127,1640,4.975523471832275
1747255386.1861515,1641,4.988534450531006
1747255387.4393651,1646,5.083731651306152
1747255387.6885414,1647,4.3400115966796875
1747255388.1808736,1649,5.252706050872803
1747255388.6759622,1651,4.965011119842529
1747255388.9196131,1652,5.404019355773926
1747255389.1725826,1653,5.528046607971191
1747255389.421777,1654,5.0599212646484375
1747255389.9242878,1656,5.435030937194824
1747255390.431542,1658,4.849248886108398
1747255391.4217072,1662,5.356176853179932
1747255391.9168568,1664,5.247519493103027
1747255392.412681,1666,5.01448392868042
1747255393.1621668,1669,5.152474880218506
1747255393.4077816,1670,5.196890354156494
1747255394.4121995,1674,5.127241611480713
1747255395.157033,1677,5.206003189086914
1747255395.6467974,1679,4.709019184112549
1747255395.8923993,1680,5.168277740478516
1747255396.1378,1681,4.858928203582764
1747255396.3834007,1682,5.047302722930908
1747255397.1205547,1685,4.900674819946289
1747255397.369756,1686,4.950807571411133
1747255397.6197023,1687,5.311718463897705
1747255397.8687131,1688,4.949963092803955
1747255398.119529,1689,4.817563533782959
1747255398.363233,1690,4.616697788238525
1747255399.1017747,1693,5.085636138916016
1747255399.3467488,1694,4.688133716583252
1747255399.592895,1695,5.461615562438965
1747255400.0917816,1697,5.004796504974365
1747255400.340643,1698,5.290013313293457
1747255400.583516,1699,4.8887410163879395
1747255400.8362718,1700,5.33717679977417
1747255401.3330414,1702,5.42832612991333
1747255401.8332398,1704,5.48222541809082
1747255402.5688996,1707,5.449422836303711
1747255403.0635912,1709,5.366866111755371
1747255403.3118904,1710,5.263767242431641
1747255403.5588605,1711,4.58715295791626
1747255403.8025553,1712,5.1343207359313965
1747255405.3096113,1718,4.912487030029297
1747255405.574774,1719,5.158087730407715
1747255406.3253067,1722,5.115351676940918
1747255406.5732918,1723,5.39583158493042
1747255406.818784,1724,5.166873455047607
1747255407.065756,1725,4.597422122955322
1747255408.3255773,1730,5.231616973876953
1747255410.368215,1738,5.137709617614746
1747255410.6228356,1739,5.3005194664001465
1747255410.8795004,1740,4.989798069000244
1747255411.6264465,1743,4.882754325866699
1747255412.1294956,1745,4.670301914215088
1747255412.8723838,1748,5.375517845153809
1747255413.1170936,1749,3.8094379901885986
1747255413.3650482,1750,5.25371789932251
1747255413.6095443,1751,4.6007161140441895
1747255414.110516,1753,5.431755065917969
1747255414.3532686,1754,5.164803981781006
1747255415.0882113,1757,5.167144775390625
1747255416.325002,1762,5.306879043579102
1747255416.5674105,1763,5.140397071838379
1747255417.0552852,1765,5.2071452140808105
1747255417.2979703,1766,5.0684590339660645
1747255417.7827744,1768,5.04445743560791
1747255419.4895625,1775,4.655251979827881
1747255419.7383027,1776,4.773833274841309
1747255419.98851,1777,5.3571858406066895
1747255420.7317102,1780,2.9756689071655273
1747255420.9813762,1781,5.24940824508667
1747255421.7317643,1784,4.7667717933654785
1747255421.9794543,1785,5.262269496917725
1747255422.2258055,1786,5.284289360046387
1747255422.4709854,1787,5.423074245452881
1747255422.9639037,1789,5.022054195404053
1747255423.2138195,1790,5.069081783294678
1747255423.7149987,1792,5.126831531524658
1747255424.2074513,1794,5.231647968292236
1747255424.700927,1796,5.3282318115234375
1747255424.9449918,1797,5.209935665130615
1747255425.6874707,1800,5.227715015411377
1747255426.1770644,1802,4.850977420806885
1747255426.4224856,1803,4.870964050292969
1747255426.666879,1804,5.119969367980957
1747255427.646247,1808,4.110519886016846
1747255428.142201,1810,4.792303562164307
1747255429.1404626,1814,4.717416286468506
1747255429.6441574,1816,4.781894207000732
1747255430.1416237,1818,5.336894989013672
1747255430.3946161,1819,4.569804668426514
1747255431.4119506,1823,4.724981784820557
1747255432.154041,1826,4.735349655151367
1747255432.3996959,1827,4.7038655281066895
1747255432.8894706,1829,5.138529300689697
1747255433.1358967,1830,4.8422160148620605
1747255433.62533,1832,4.450869083404541
1747255433.8707576,1833,4.7758708000183105
1747255434.121146,1834,4.676760196685791
1747255434.6105318,1836,4.836853981018066
1747255434.8569674,1837,5.276707649230957
1747255435.101295,1838,5.310624599456787
1747255436.5805035,1844,4.526510715484619
1747255436.8308942,1845,5.40334415435791
1747255437.085471,1846,4.313855171203613
1747255437.343844,1847,4.411919593811035
1747255437.5891347,1848,5.564682483673096
1747255438.3507934,1851,5.473366737365723
1747255438.8494837,1853,5.200506687164307
1747255439.5937707,1856,5.075554370880127
1747255440.5804095,1860,4.565119743347168
1747255441.572593,1864,4.8224778175354
1747255441.817675,1865,5.2835211753845215
1747255442.0620167,1866,4.827439308166504
1747255442.3151934,1867,4.968573570251465
1747255443.3051167,1871,4.918395519256592
1747255443.5507197,1872,5.2503557205200195
1747255443.7970555,1873,5.511945724487305
1747255444.042667,1874,5.2917914390563965
1747255444.2869945,1875,5.0576491355896
1747255444.7761943,1877,4.9886579513549805
1747255445.2636588,1879,5.076887130737305
1747255445.5143664,1880,5.049464225769043
1747255446.2537925,1883,4.9117560386657715
1747255446.5002651,1884,4.4804582595825195
1747255446.9921465,1886,5.005825042724609
1747255447.4802613,1888,4.973715305328369
1747255447.972512,1890,4.587625980377197
1747255448.219644,1891,4.874301910400391
1747255449.211092,1895,4.314006805419922
1747255450.2093315,1899,4.743101596832275
1747255450.7103155,1901,4.004257678985596
1747255450.9581192,1902,4.386916160583496
1747255451.9665675,1906,4.517889022827148
1747255452.4721074,1908,5.0787434577941895
1747255452.7226913,1909,4.803993225097656
1747255452.9767962,1910,5.09616756439209
1747255453.7305942,1913,4.149045944213867
1747255454.478137,1916,4.924727439880371
1747255454.977541,1918,5.5739359855651855
1747255456.4589446,1924,4.72553825378418
1747255456.7033913,1925,5.243111610412598
1747255456.9464798,1926,4.9797868728637695
1747255457.4315236,1928,4.791934013366699
1747255457.6731777,1929,3.971057176589966
1747255458.4118323,1932,4.202474594116211
1747255459.1559458,1935,5.21655797958374
1747255459.4035876,1936,5.144280910491943
1747255460.157967,1939,5.101735591888428
1747255460.407066,1940,5.122237205505371
1747255460.6543005,1941,5.106391429901123
1747255460.907293,1942,5.225803375244141
1747255461.661558,1945,4.6288251876831055
1747255462.1501422,1947,4.539938449859619
1747255462.8875725,1950,5.227090835571289
1747255463.1346252,1951,4.521425724029541
1747255463.6397157,1953,5.106856346130371
1747255464.3727982,1956,5.3276472091674805
1747255465.341589,1960,4.908705234527588
1747255465.584699,1961,5.091919898986816
1747255465.827812,1962,4.866726398468018
1747255466.071764,1963,4.852874755859375
1747255466.3153932,1964,4.554046154022217
1747255466.800739,1966,4.477609157562256
1747255467.0545387,1967,4.599559783935547
1747255467.3027885,1968,4.7102155685424805
1747255467.545063,1969,5.219116687774658
1747255469.015876,1975,5.24897575378418
1747255469.5076303,1977,5.064779758453369
1747255469.754686,1978,5.358154296875
1747255469.9964597,1979,5.393899917602539
1747255470.2377913,1980,5.3520917892456055
1747255470.4799938,1981,4.663838863372803
1747255470.7240736,1982,4.512955665588379
1747255470.9667044,1983,5.275042533874512
1747255471.450499,1985,5.194756507873535
1747255471.9348683,1987,4.812144756317139
1747255472.176426,1988,4.701511859893799
1747255472.4182014,1989,4.7972798347473145
1747255472.901742,1991,4.729849815368652
1747255473.14318,1992,4.750304698944092
1747255473.3835547,1993,5.087867259979248
1747255473.8722854,1995,5.050355911254883
1747255474.8464158,1999,5.29129695892334


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_11_243757-tag-train_loss.csv <==
Wall time,Step,Value
1747254976.972871,0,2.3020384311676025
1747254977.791733,3,2.1939432621002197
1747254978.0533738,4,2.1272974014282227
1747254979.5084531,10,2.13187313079834
1747254979.750061,11,1.9963874816894531
1747254980.4727998,14,2.259183406829834
1747254980.7141666,15,2.224255084991455
1747254981.475697,18,2.001573324203491
1747254981.725979,19,2.354496955871582
1747254981.971861,20,2.2500953674316406
1747254982.466073,22,2.0861434936523438
1747254982.7319524,23,2.369385004043579
1747254983.4848897,26,2.18121337890625
1747254983.7330294,27,2.2675559520721436
1747254985.2448032,33,1.758862018585205
1747254985.9847515,36,1.9592440128326416
1747254986.2343533,37,2.0794124603271484
1747254986.4815822,38,1.9188601970672607
1747254986.724221,39,1.7270536422729492
1747254986.9699953,40,1.7021851539611816
1747254988.707752,47,2.102011203765869
1747254988.9533675,48,3.227725028991699
1747254989.2048855,49,5.453112602233887
1747254989.7038157,51,2.2635555267333984
1747254989.9674067,52,2.219806432723999
1747254990.48319,54,2.0384185314178467
1747254991.241289,57,2.0527892112731934
1747254991.9823196,60,2.0626347064971924
1747254992.2304015,61,2.0417709350585938
1747254992.4764633,62,2.0346500873565674
1747254992.7297056,63,2.038876533508301
1747254993.23279,65,1.903721809387207
1747254993.4842112,66,1.7875163555145264
1747254993.730509,67,1.8914471864700317
1747254993.9848902,68,2.0408637523651123
1747254994.4858289,70,1.7997536659240723
1747254994.7330015,71,1.7234220504760742
1747254996.2115948,77,1.680465817451477
1747254996.695584,79,1.5693528652191162
1747254996.9464936,80,1.555182933807373
1747254997.4315026,82,1.8946723937988281
1747254997.6734416,83,1.6506963968276978
1747254998.1684382,85,1.68177330493927
1747254999.1668193,89,1.608849287033081
1747254999.4247296,90,1.4184831380844116
1747255000.6862798,95,1.9159033298492432
1747255001.6843483,99,1.3740696907043457
1747255001.9280434,100,1.3624327182769775
1747255002.6786048,103,3.773327350616455
1747255003.4331236,106,1.509474754333496
1747255003.682404,107,1.3640342950820923
1747255004.1786404,109,0.999004602432251
1747255005.412271,114,0.9649027585983276
1747255005.9020858,116,0.953136682510376
1747255007.1340616,121,1.3094005584716797
1747255008.1330369,125,0.8020756244659424
1747255008.3774786,126,0.8211196660995483
1747255008.871398,128,0.8913842439651489
1747255009.362358,130,0.974005401134491
1747255009.6072896,131,1.2050392627716064
1747255009.8485882,132,1.0351616144180298
1747255010.8268704,136,0.8393863439559937
1747255011.0683217,137,0.9683632254600525
1747255012.5454285,143,0.8185482025146484
1747255012.800623,144,1.4993304014205933
1747255013.297921,146,1.0821431875228882
1747255013.5574477,147,0.8493306636810303
1747255014.3093102,150,1.0648776292800903
1747255016.0745327,157,0.7766740322113037
1747255016.577745,159,0.8465090990066528
1747255016.8272731,160,0.6713552474975586
1747255017.3167126,162,0.7199332118034363
1747255017.8186066,164,0.6605122685432434
1747255018.3297079,166,0.46088480949401855
1747255019.3271754,170,0.6017830967903137
1747255019.571678,171,0.5656898617744446
1747255019.817966,172,0.7134579420089722
1747255020.5521512,175,1.242006778717041
1747255020.7982278,176,0.9432805180549622
1747255021.055962,177,0.7703554630279541
1747255021.3203645,178,0.8153765201568604
1747255021.814436,180,0.678217351436615
1747255022.072258,181,0.6447831392288208
1747255022.8386023,184,0.3476066589355469
1747255023.0894814,185,0.3898332715034485
1747255023.3429494,186,0.4822250008583069
1747255024.1047995,189,0.9422951936721802
1747255024.3547816,190,0.7088713645935059
1747255024.609375,191,0.6996204853057861
1747255024.8733323,192,0.6030405163764954
1747255025.6099806,195,0.456590473651886
1747255026.5891912,199,0.9165765047073364
1747255026.8386946,200,0.9655172824859619
1747255027.3226216,202,0.8362330198287964
1747255027.567598,203,0.935599148273468
1747255027.8095205,204,0.9573390483856201
1747255028.0607975,205,0.7171543836593628
1747255028.5533931,207,0.6343826055526733
1747255029.0395727,209,0.6439073085784912
1747255029.540208,211,0.7502971887588501
1747255030.0504484,213,0.7117767333984375
1747255030.5452945,215,0.5119403004646301
1747255030.7952929,216,0.4984447956085205
1747255031.2967966,218,0.5129629373550415
1747255031.552981,219,0.6236744523048401
1747255031.807622,220,0.5516946911811829
1747255032.0563433,221,0.4671922028064728
1747255032.3083303,222,0.4171081483364105
1747255032.817162,224,0.3056623637676239
1747255033.0739448,225,0.33871015906333923
1747255034.062061,229,0.5197569727897644
1747255035.532361,235,0.37182438373565674
1747255036.0326385,237,0.35937148332595825
1747255036.2774653,238,0.348653644323349
1747255036.5211308,239,0.646883487701416
1747255037.0168245,241,0.5080744028091431
1747255037.265417,242,0.4004720449447632
1747255037.7584848,244,0.2883877158164978
1747255038.0000708,245,0.245025172829628
1747255038.24452,246,0.3165501356124878
1747255038.497136,247,0.27801620960235596
1747255039.7435195,252,0.28242027759552
1747255039.997834,253,0.3615061640739441
1747255040.251713,254,0.3950084149837494
1747255041.0103056,257,0.2408103048801422
1747255041.2651157,258,0.21998286247253418
1747255041.5239577,259,0.19353991746902466
1747255041.7691982,260,0.23582540452480316
1747255042.2680233,262,0.18807244300842285
1747255044.2491663,270,0.20589794218540192
1747255044.4932868,271,0.16174986958503723
1747255045.2324266,274,0.20330290496349335
1747255045.4802315,275,0.21125900745391846
1747255045.7255638,276,0.22437943518161774
1747255046.2148068,278,0.11983790248632431
1747255046.7118607,280,0.23514068126678467
1747255047.2043078,282,0.32675236463546753
1747255047.4503033,283,0.4236144423484802
1747255047.9474313,285,0.21058225631713867
1747255048.4591072,287,0.18097959458827972
1747255048.7093704,288,0.10270598530769348
1747255049.2103863,290,0.1819244623184204
1747255050.461964,295,0.16628262400627136
1747255050.7157233,296,0.2796161472797394
1747255050.9627368,297,0.36548811197280884
1747255051.2080786,298,0.2625921070575714
1747255052.7070007,304,0.3027510941028595
1747255053.2088869,306,0.11441351473331451
1747255053.7047038,308,0.18242968618869781
1747255053.9525695,309,0.1781114935874939
1747255054.7007005,312,0.12449385970830917
1747255054.9486032,313,0.17062926292419434
1747255055.6983585,316,0.1384049952030182
1747255056.1975734,318,0.17692671716213226
1747255056.441569,319,0.14467644691467285
1747255057.1734412,322,0.10800901800394058
1747255057.663338,324,0.21681593358516693
1747255058.9118614,329,0.1660386025905609
1747255059.1571684,330,0.14274516701698303
1747255059.4138725,331,0.10593248903751373
1747255059.664541,332,0.11860521137714386
1747255060.9659207,337,0.12710492312908173
1747255061.2284029,338,0.18559500575065613
1747255061.7304623,340,0.3618980348110199
1747255062.4735332,343,0.12483237683773041
1747255062.728742,344,0.10337553918361664
1747255062.9869857,345,0.08138678967952728
1747255063.2352173,346,0.08525177836418152
1747255063.734602,348,0.16394099593162537
1747255064.223025,350,0.13514265418052673
1747255064.7157204,352,0.06265228241682053
1747255064.9630554,353,0.15022200345993042
1747255065.206274,354,0.20671308040618896
1747255066.1808348,358,0.7623008489608765
1747255066.6707394,360,0.500512957572937
1747255067.1595082,362,0.2716355323791504
1747255067.4113436,363,0.399728387594223
1747255067.65663,364,0.27653026580810547
1747255067.9010901,365,0.24616123735904694
1747255068.1442752,366,0.30922290682792664
1747255068.3907683,367,0.31256258487701416
1747255068.633229,368,0.3291641175746918
1747255070.084948,374,0.2945672571659088
1747255070.8251903,377,0.32602620124816895
1747255071.0735042,378,0.3461463451385498
1747255072.8341768,385,0.18424895405769348
1747255073.0837288,386,0.14431065320968628
1747255074.0933201,390,0.12263631820678711
1747255074.3452923,391,0.25408169627189636
1747255074.5959983,392,0.6135342121124268
1747255074.8492935,393,0.4208611845970154
1747255075.103634,394,0.34788399934768677
1747255075.355937,395,0.3267519474029541
1747255075.6027625,396,0.1980150043964386
1747255075.850892,397,0.33464351296424866
1747255076.097125,398,0.29245227575302124
1747255076.344213,399,0.3393765091896057
1747255076.8355446,401,0.25532329082489014
1747255077.0815086,402,0.30904173851013184
1747255077.5822327,404,0.205922931432724
1747255078.5716562,408,0.12012800574302673
1747255078.8159647,409,0.23781846463680267
1747255079.5552838,412,0.16706925630569458
1747255079.7992392,413,0.21722672879695892
1747255080.0449543,414,0.10761120170354843
1747255080.2894485,415,0.13779248297214508
1747255081.0426776,418,0.21177159249782562
1747255081.786717,421,0.08644993603229523
1747255082.0337543,422,0.07971374690532684
1747255082.7889051,425,0.15854157507419586
1747255083.0447667,426,0.09412359446287155
1747255084.041158,430,0.10070079565048218
1747255084.287082,431,0.18947254121303558
1747255085.030389,434,0.10400322824716568
1747255085.2760406,435,0.11647304892539978
1747255085.5249724,436,0.10758509486913681
1747255085.7793815,437,0.1537427455186844
1747255086.0302846,438,0.16855540871620178
1747255086.2832758,439,0.11522696167230606
1747255086.5311408,440,0.17384210228919983
1747255086.7757416,441,0.0772957131266594
1747255087.2718964,443,0.11465291678905487
1747255087.521563,444,0.06427346915006638
1747255087.7763393,445,0.07348442077636719
1747255088.023255,446,0.055763378739356995
1747255089.0571964,450,0.2537563443183899
1747255089.3151107,451,0.4745638370513916
1747255089.5624082,452,0.3539952337741852
1747255089.8120742,453,0.2533693015575409
1747255090.0610096,454,0.13025012612342834
1747255090.5602076,456,0.10080009698867798
1747255091.0599306,458,0.11517656594514847
1747255091.5635705,460,0.07569510489702225
1747255091.8107193,461,0.09615147858858109
1747255092.5565927,464,0.129412442445755
1747255092.805449,465,0.06195595860481262
1747255093.0587459,466,0.0926637053489685
1747255093.5592897,468,0.1489693820476532
1747255094.0623746,470,0.0745384618639946
1747255095.0521488,474,0.19626307487487793
1747255095.2977297,475,0.04724496230483055
1747255096.0395188,478,0.15531940758228302
1747255096.2927325,479,0.09962674975395203
1747255096.5408604,480,0.14219406247138977
1747255096.7907794,481,0.11093871295452118
1747255097.0408323,482,0.07422605901956558
1747255097.288463,483,0.11478313058614731
1747255097.5429106,484,0.05719049274921417
1747255098.0563169,486,0.10179173946380615
1747255098.309356,487,0.09791745245456696
1747255098.5666687,488,0.19033151865005493
1747255098.8142939,489,0.14220936596393585
1747255099.310916,491,0.0880681574344635
1747255100.040877,494,0.08990911394357681
1747255101.014369,498,0.0983496606349945
1747255101.7474563,501,0.15635570883750916
1747255101.9992957,502,0.27660468220710754
1747255102.2420228,503,0.0740835964679718
1747255103.0076823,506,0.09236839413642883
1747255103.5249357,508,0.0897478312253952
1747255103.791736,509,0.10797570645809174
1747255104.0507512,510,0.07666438072919846
1747255104.3047564,511,0.0732470229268074
1747255104.5547605,512,0.1335798054933548
1747255104.807827,513,0.15727393329143524
1747255105.0578225,514,0.12481237947940826
1747255105.796515,517,0.05385240167379379
1747255106.0463548,518,0.07960325479507446
1747255106.300182,519,0.10033245384693146
1747255106.5511374,520,0.07887786626815796
1747255107.2962706,523,0.1315329670906067
1747255109.0394697,530,0.08433181792497635
1747255109.7687516,533,0.11660855263471603
1747255110.0150585,534,0.27500587701797485
1747255110.505117,536,0.10850684344768524
1747255110.7605538,537,0.11513936519622803
1747255111.0128884,538,0.13057827949523926
1747255111.2655027,539,0.06339205801486969
1747255111.524061,540,0.054127395153045654
1747255112.0404344,542,0.0865662544965744
1747255112.2973647,543,0.056215547025203705
1747255112.5487905,544,0.06816424429416656
1747255113.0598068,546,0.10986489802598953
1747255113.3223915,547,0.06522040069103241
1747255114.0833063,550,0.1318737268447876
1747255114.594,552,0.08552175760269165
1747255115.1059587,554,0.05708083510398865
1747255115.3617935,555,0.12870581448078156
1747255115.618382,556,0.10671088099479675
1747255117.1716115,562,0.09823870658874512
1747255117.424354,563,0.08151347190141678
1747255117.6771204,564,0.0709068775177002
1747255118.6943517,568,0.0902983546257019
1747255119.4458196,571,0.09795322269201279
1747255119.948372,573,0.07289224117994308
1747255120.7036273,576,0.10138268768787384
1747255121.7075942,580,0.17185556888580322
1747255122.7174354,584,0.05577582120895386
1747255122.9692981,585,0.08424573391675949
1747255123.2227302,586,0.08974740654230118
1747255123.7421494,588,0.02887902408838272
1747255124.2358584,590,0.0444311685860157
1747255124.4821615,591,0.08690080046653748
1747255124.7317789,592,0.05932610481977463
1747255125.2291265,594,0.07182420045137405
1747255125.730573,596,0.12125106900930405
1747255125.9808476,597,0.13016259670257568
1747255126.2295516,598,0.08167418837547302
1747255126.4764946,599,0.10662002116441727
1747255126.9739974,601,0.144004687666893
1747255127.2190423,602,0.13450059294700623
1747255127.4655714,603,0.12080343812704086
1747255127.961167,605,0.05886935442686081
1747255128.7032495,608,0.05493256449699402
1747255129.190795,610,0.09845462441444397
1747255129.9205222,613,0.05972003936767578
1747255130.1618237,614,0.06236661970615387
1747255130.6723385,616,0.02011934109032154
1747255131.1835902,618,0.05725801736116409
1747255131.6819887,620,0.15378299355506897
1747255132.1834648,622,0.06587827205657959
1747255132.4322686,623,0.12843544781208038
1747255133.1803122,626,0.10777046531438828
1747255133.6783009,628,0.10559401661157608
1747255133.929621,629,0.09707019478082657
1747255134.9292395,633,0.10342952609062195
1747255135.4218757,635,0.02967778407037258
1747255135.9175644,637,0.0641109049320221
1747255136.6588256,640,0.07412435114383698
1747255136.912361,641,0.04403218626976013
1747255137.1640272,642,0.06708455085754395
1747255137.4142916,643,0.1638248860836029
1747255137.667471,644,0.09836665540933609
1747255137.916144,645,0.045239657163619995
1747255138.9234173,649,0.08848634362220764
1747255139.4210715,651,0.03923352062702179
1747255139.6703608,652,0.05860156565904617
1747255139.9156373,653,0.1254933923482895
1747255140.1622255,654,0.09627515822649002
1747255140.4098995,655,0.10022199898958206
1747255141.1524923,658,0.0418032705783844
1747255141.4021385,659,0.028159674257040024
1747255141.6509824,660,0.0657241940498352
1747255143.4008942,667,0.06551031768321991
1747255144.1494749,670,0.021014424040913582
1747255145.378931,675,0.10899703949689865
1747255145.6232142,676,0.10601860284805298
1747255145.8680956,677,0.024348421022295952
1747255146.6002934,680,0.054867785423994064
1747255147.0886154,682,0.03948996961116791
1747255147.332484,683,0.13781915605068207
1747255147.5791183,684,0.052009761333465576
1747255148.3157375,687,0.1219940334558487
1747255149.542736,692,0.06648845970630646
1747255150.0447328,694,0.04953998327255249
1747255150.290264,695,0.04090145230293274
1747255150.5368214,696,0.09055329859256744
1747255150.7898479,697,0.03635961562395096
1747255151.2884855,699,0.1408287137746811
1747255152.0353496,702,0.051587287336587906
1747255152.2867336,703,0.029672391712665558
1747255152.7805097,705,0.061729684472084045
1747255153.7711565,709,0.04753858223557472
1747255154.0214822,710,0.021116865798830986
1747255154.51477,712,0.046492800116539
1747255155.2818365,715,0.01853547990322113
1747255155.7692518,717,0.08435332775115967
1747255156.259344,719,0.04961235076189041
1747255156.5051315,720,0.07009314745664597
1747255156.7543879,721,0.07311780750751495
1747255157.2500722,723,0.03433088958263397
1747255157.7599123,725,0.0490923672914505
1747255158.0180023,726,0.0598822720348835
1747255158.2843046,727,0.03819410875439644
1747255158.5345373,728,0.13264550268650055
1747255158.796699,729,0.04810752719640732
1747255159.3010523,731,0.035506900399923325
1747255159.5557637,732,0.06531237065792084
1747255159.8110688,733,0.07649071514606476
1747255161.093981,738,0.09033247083425522
1747255161.3475077,739,0.08025070279836655
1747255161.6015346,740,0.056587040424346924
1747255162.106032,742,0.041021909564733505
1747255162.353041,743,0.025367142632603645
1747255162.6010845,744,0.07548469305038452
1747255162.8482845,745,0.06769347190856934
1747255164.6016836,752,0.0633365586400032
1747255165.3454838,755,0.04304198920726776
1747255165.5924325,756,0.07377966493368149
1747255166.0817327,758,0.05438552051782608
1747255167.3128126,763,0.05916135758161545
1747255167.5599878,764,0.09519912302494049
1747255167.8062687,765,0.046009283512830734
1747255168.5657523,768,0.050418950617313385
1747255168.9058802,769,0.06481150537729263
1747255169.6401036,772,0.025661012157797813
1747255169.8849218,773,0.020066985860466957
1747255170.378417,775,0.11389407515525818
1747255170.6374083,776,0.09335824102163315
1747255171.1345162,778,0.030118588358163834
1747255171.387675,779,0.09417231380939484
1747255171.6435416,780,0.08432471752166748
1747255171.8951771,781,0.07571157068014145
1747255172.150044,782,0.03330361470580101
1747255173.6432714,788,0.044743746519088745
1747255173.8905122,789,0.07286541908979416
1747255174.3921092,791,0.06861300766468048
1747255174.884031,793,0.03598319739103317
1747255175.3746984,795,0.04047161340713501
1747255175.6185696,796,0.06550322473049164
1747255176.3414202,799,0.10637003928422928
1747255176.584714,800,0.08020468056201935
1747255177.5632715,804,0.05520991235971451
1747255177.8085399,805,0.01732823997735977
1747255178.052962,806,0.020024193450808525
1747255178.29851,807,0.033229608088731766
1747255179.0449111,810,0.05381106212735176
1747255179.80993,813,0.08579111099243164
1747255181.063031,818,0.010143449530005455
1747255181.310315,819,0.02640298753976822
1747255181.8071742,821,0.04107186198234558
1747255182.054202,822,0.07315096259117126
1747255182.2994092,823,0.028876356780529022
1747255182.7941625,825,0.11519244313240051
1747255183.042317,826,0.07797908782958984
1747255183.2891295,827,0.07404039055109024
1747255183.5376322,828,0.071982242166996
1747255184.5365055,832,0.03392153978347778
1747255184.7881281,833,0.07387508451938629
1747255185.2940054,835,0.0313861258327961
1747255185.5410576,836,0.05137528479099274
1747255185.7891986,837,0.020787321031093597
1747255186.278663,839,0.03761082887649536
1747255186.5248754,840,0.01915353536605835
1747255187.260791,843,0.04521922022104263
1747255187.7642791,845,0.037287432700395584
1747255189.0251276,850,0.04361607879400253
1747255189.2816632,851,0.04742405563592911
1747255190.030327,854,0.047496497631073
1747255190.7736144,857,0.06512953341007233
1747255191.5091894,860,0.07099609076976776
1747255192.003038,862,0.03897727653384209
1747255192.749207,865,0.023308364674448967
1747255193.0020032,866,0.05476778745651245
1747255193.9955041,870,0.025897592306137085
1747255194.2389205,871,0.044555507600307465
1747255196.7112741,881,0.03833489120006561
1747255197.2062404,883,0.003755195066332817
1747255197.4579031,884,0.049475304782390594
1747255197.700179,885,0.10206690430641174
1747255197.943354,886,0.039768293499946594
1747255198.433219,888,0.08505456149578094
1747255198.928089,890,0.07194876670837402
1747255199.4242773,892,0.058138154447078705
1747255200.159048,895,0.0596296563744545
1747255200.6508474,897,0.06622955203056335
1747255200.9049594,898,0.013681365177035332
1747255201.64676,901,0.043618299067020416
1747255201.9022102,902,0.02056977152824402
1747255202.415546,904,0.02682153508067131
1747255202.9316134,906,0.06707844138145447
1747255203.1829836,907,0.05192023515701294
1747255203.436368,908,0.09976526349782944
1747255203.9409862,910,0.07138405740261078
1747255204.1900027,911,0.08466887474060059
1747255204.9304166,914,0.026734691113233566
1747255205.9091806,918,0.04477722942829132
1747255206.1554596,919,0.06921999901533127
1747255206.6461816,921,0.06609323620796204
1747255207.137054,923,0.08203946053981781
1747255208.1456785,927,0.06041260436177254
1747255208.393942,928,0.05669631063938141
1747255208.6392574,929,0.018250172957777977
1747255208.885337,930,0.011156873777508736
1747255209.1305912,931,0.07015170156955719
1747255209.3762772,932,0.03435293585062027
1747255209.6196759,933,0.06140190735459328
1747255210.1091554,935,0.06430789828300476
1747255211.1117244,939,0.0812641829252243
1747255211.6207342,941,0.045781753957271576
1747255211.8694925,942,0.005366962403059006
1747255212.6121294,945,0.04668303579092026
1747255213.6112323,949,0.06779395043849945
1747255214.3794324,952,0.06338822841644287
1747255214.9001725,954,0.03378516063094139
1747255215.1656013,955,0.031278714537620544
1747255215.4290187,956,0.016659080982208252
1747255216.4543433,960,0.08867047727108002
1747255216.9539628,962,0.05975846201181412
1747255217.209248,963,0.020918283611536026
1747255217.471726,964,0.09024227410554886
1747255217.7317371,965,0.04681152105331421
1747255218.248934,967,0.05039471387863159
1747255218.5036855,968,0.018870064988732338
1747255219.2647276,971,0.021012214943766594
1747255220.5065403,976,0.060115665197372437
1747255221.003506,978,0.10404840111732483
1747255221.2500753,979,0.0590037927031517
1747255221.7450266,981,0.043019264936447144
1747255221.9917884,982,0.11632537841796875
1747255222.9784677,986,0.047315727919340134
1747255223.4694502,988,0.05610092729330063
1747255223.72419,989,0.02219117432832718
1747255223.974207,990,0.07783970236778259
1747255224.4670212,992,0.02972131036221981
1747255224.9575,994,0.06277886033058167
1747255225.2074425,995,0.057873353362083435
1747255225.451654,996,0.034391555935144424
1747255225.9407103,998,0.030434872955083847
1747255226.187435,999,0.05296904966235161
1747255226.6806965,1001,0.07866834849119186
1747255226.9249299,1002,0.008067192509770393
1747255227.172931,1003,0.04065832123160362
1747255227.426136,1004,0.012763616628944874
1747255227.6737509,1005,0.03746507316827774
1747255227.9197066,1006,0.03240826353430748
1747255229.1612718,1011,0.053700849413871765
1747255229.6627705,1013,0.03769667446613312
1747255230.1569443,1015,0.023864079266786575
1747255230.4042585,1016,0.010499951429665089
1747255230.6498256,1017,0.020330898463726044
1747255231.888704,1022,0.026189832016825676
1747255232.8748062,1026,0.04309737682342529
1747255233.370867,1028,0.0327998585999012
1747255233.6214757,1029,0.02441655471920967
1747255235.1009948,1035,0.2725265622138977
1747255235.349484,1036,0.1585131138563156
1747255235.6005812,1037,0.05772596225142479
1747255235.8511653,1038,0.027633782476186752
1747255236.099612,1039,0.03566911816596985
1747255237.0932493,1043,0.04138706251978874
1747255237.5850859,1045,0.05847420543432236
1747255237.83315,1046,0.009975787252187729
1747255239.332976,1052,0.027164999395608902
1747255239.5881646,1053,0.0353817492723465
1747255240.349508,1056,0.02275407314300537
1747255240.858334,1058,0.042381368577480316
1747255241.104293,1059,0.011993395164608955
1747255241.35067,1060,0.018707316368818283
1747255241.8446116,1062,0.02612214908003807
1747255242.5830724,1065,0.021554531529545784
1747255242.827189,1066,0.006464257836341858
1747255243.0784953,1067,0.03728731721639633
1747255243.5817945,1069,0.09230989962816238
1747255243.8273826,1070,0.018244480714201927
1747255244.0722568,1071,0.05583175644278526
1747255244.3217368,1072,0.038104817271232605
1747255244.5745866,1073,0.10481253266334534
1747255244.8293104,1074,0.09953573346138
1747255245.5714645,1077,0.14298699796199799
1747255245.8134089,1078,0.11277098953723907
1747255246.3026996,1080,0.028536567464470863
1747255246.5516264,1081,0.04378846660256386
1747255246.8001473,1082,0.05934038758277893
1747255247.5271747,1085,0.014022641815245152
1747255247.7690837,1086,0.05260955169796944
1747255248.0118632,1087,0.03671931475400925
1747255249.008071,1091,0.030659187585115433
1747255249.2628875,1092,0.037443406879901886
1747255249.5141258,1093,0.03332316130399704
1747255250.7675738,1098,0.006620790809392929
1747255251.2677543,1100,0.03031313791871071
1747255251.7617455,1102,0.020330090075731277
1747255252.0080204,1103,0.03472193703055382
1747255252.2535512,1104,0.029266461730003357
1747255252.9947662,1107,0.0465083047747612
1747255253.2393122,1108,0.048333991318941116
1747255253.4834821,1109,0.03844094276428223
1747255253.7290955,1110,0.049217589199543
1747255253.973619,1111,0.0071722520515322685
1747255254.2189736,1112,0.08389201760292053
1747255254.4685557,1113,0.03240181505680084
1747255254.7143636,1114,0.01843854784965515
1747255255.2095819,1116,0.039256829768419266
1747255255.9455695,1119,0.024544652551412582
1747255256.444243,1121,0.00865492969751358
1747255256.692662,1122,0.006440623663365841
1747255257.4477608,1125,0.02346746250987053
1747255257.6961684,1126,0.018598387017846107
1747255258.2000432,1128,0.05160876736044884
1747255258.44608,1129,0.010725252330303192
1747255258.691875,1130,0.0330108143389225
1747255258.9364688,1131,0.03750560060143471
1747255259.181259,1132,0.027567030861973763
1747255259.6742978,1134,0.033105820417404175
1747255259.9206114,1135,0.041056081652641296
1747255260.1665945,1136,0.0039347391575574875
1747255260.9127238,1139,0.027383357286453247
1747255261.6705432,1142,0.3823107182979584
1747255262.4157543,1145,0.9495939016342163
1747255262.6632416,1146,0.6655041575431824
1747255263.1576316,1148,0.5725054144859314
1747255263.4048238,1149,0.5778030157089233
1747255263.6496499,1150,0.5852022171020508
1747255263.8942332,1151,0.41932886838912964
1747255264.1397574,1152,0.49563202261924744
1747255264.3884704,1153,0.4085400104522705
1747255264.897803,1155,0.3047848343849182
1747255266.1559684,1160,0.3676196038722992
1747255266.6573,1162,0.2173640877008438
1747255267.1559558,1164,0.2781045436859131
1747255267.6628613,1166,0.20635518431663513
1747255267.9160733,1167,0.23342886567115784
1747255269.4065592,1173,0.3824028968811035
1747255269.6515052,1174,0.2771211266517639
1747255270.1394038,1176,0.3314366042613983
1747255270.385025,1177,0.2978065013885498
1747255270.6296332,1178,0.2517716884613037
1747255271.6266963,1182,0.2884967029094696
1747255272.1266687,1184,0.2156452238559723
1747255272.6197178,1186,0.172010600566864
1747255273.110049,1188,0.1667030155658722
1747255273.3544822,1189,0.31314268708229065
1747255273.5997977,1190,1.6514360904693604
1747255274.3337264,1193,0.6606676578521729
1747255274.580003,1194,0.36739441752433777
1747255274.826473,1195,0.5954746603965759
1747255275.3259478,1197,0.407454252243042
1747255275.5797904,1198,0.26584136486053467
1747255276.3335898,1201,0.19607096910476685
1747255276.588769,1202,0.23592598736286163
1747255277.336979,1205,0.2953590154647827
1747255277.58796,1206,0.2448781430721283
1747255277.8366413,1207,0.2558107376098633
1747255278.3317192,1209,0.8135703206062317
1747255279.317174,1213,0.7341821193695068
1747255279.5623527,1214,0.4156275987625122
1747255279.8086026,1215,0.35069483518600464
1747255280.3009224,1217,0.25449955463409424
1747255280.5465615,1218,0.28015613555908203
1747255281.7914302,1223,0.08866816759109497
1747255282.2910352,1225,0.07116274535655975
1747255283.0398338,1228,0.07653305679559708
1747255283.2884114,1229,0.1766900271177292
1747255284.052278,1232,0.08239573240280151
1747255284.3038175,1233,0.07804730534553528
1747255285.5353727,1238,0.09288619458675385
1747255286.0280435,1240,0.09822625666856766
1747255286.278074,1241,0.1776958405971527
1747255286.5323784,1242,0.19041919708251953
1747255286.7807508,1243,0.4390426278114319
1747255287.0287433,1244,0.20527033507823944
1747255287.2755466,1245,0.13455817103385925
1747255287.521445,1246,0.1231372058391571
1747255288.2652724,1249,0.07785303890705109
1747255288.5181801,1250,0.04197616130113602
1747255288.7693708,1251,0.05276275426149368
1747255289.0132194,1252,0.06916271895170212
1747255289.512913,1254,0.042834069579839706
1747255290.004201,1256,0.03603111952543259
1747255290.2491324,1257,0.04830402135848999
1747255290.98469,1260,0.07666611671447754
1747255291.2309842,1261,0.11369096487760544
1747255292.0040731,1264,0.07397033274173737
1747255292.760501,1267,0.03296736627817154
1747255293.7559652,1271,0.09325463324785233
1747255295.0233603,1276,0.02548176795244217
1747255295.2736106,1277,0.05703400820493698
1747255295.5246017,1278,0.04757917299866676
1747255296.536108,1282,0.05293552950024605
1747255297.2950501,1285,0.032602448016405106
1747255298.5406387,1290,0.014855731278657913
1747255299.2781909,1293,0.035126809030771255
1747255300.019043,1296,0.09426462650299072
1747255300.5126343,1298,0.4253091514110565
1747255300.7675188,1299,0.4463769197463989
1747255301.5120249,1302,0.16330838203430176
1747255302.4914382,1306,0.029525622725486755
1747255303.4999757,1310,0.07070720195770264
1747255304.5003927,1314,0.0687067061662674
1747255304.7470565,1315,0.020678937435150146
1747255305.9923208,1320,0.06647932529449463
1747255306.488998,1322,0.053169578313827515
1747255306.7413282,1323,0.02768242172896862
1747255307.235946,1325,0.02894718013703823
1747255307.4842567,1326,0.053922928869724274
1747255307.982941,1328,0.026870427653193474
1747255309.727542,1335,0.038019996136426926
1747255311.9603724,1344,0.05569179728627205
1747255312.2023356,1345,0.006736649200320244
1747255312.7087467,1347,0.030257558450102806
1747255312.964316,1348,0.05482069402933121
1747255313.7108655,1351,0.07739287614822388
1747255313.9569068,1352,0.0694771409034729
1747255314.451318,1354,0.06548739969730377
1747255315.448714,1358,0.028037192299962044
1747255315.942441,1360,0.055989839136600494
1747255316.9282293,1364,0.005401523783802986
1747255317.1703305,1365,0.0035238098353147507
1747255317.4117181,1366,0.04078654199838638
1747255317.6529517,1367,0.04147897660732269
1747255317.8941925,1368,0.038118086755275726
1747255318.872577,1372,0.07301512360572815
1747255319.119301,1373,0.06219417601823807
1747255319.6143157,1375,0.04382115975022316
1747255319.8590252,1376,0.04661212116479874
1747255320.8423185,1380,0.06557916104793549
1747255322.0632882,1385,0.040797069668769836
1747255322.317648,1386,0.03774850070476532
1747255323.3190966,1390,0.1215621829032898
1747255324.0636103,1393,0.020920563489198685
1747255324.822708,1396,0.02386218123137951
1747255325.069922,1397,0.051663078367710114
1747255325.563232,1399,0.05189530923962593
1747255325.8113015,1400,0.040004294365644455
1747255326.5678873,1403,0.04103454202413559
1747255327.0599983,1405,0.04550499469041824
1747255329.0566225,1413,0.007533940486609936
1747255329.798022,1416,0.06625379621982574
1747255330.0470943,1417,0.010859115049242973
1747255330.564776,1419,0.028318723663687706
1747255331.0561152,1421,0.009347941726446152
1747255331.310262,1422,0.04075431451201439
1747255333.5610497,1431,0.029340796172618866
1747255333.8124802,1432,0.02523135021328926
1747255334.8170927,1436,0.022549811750650406
1747255335.3505309,1438,0.04486788064241409
1747255335.5975971,1439,0.04860743507742882
1747255335.8444195,1440,0.03900063782930374
1747255336.090904,1441,0.03502149134874344
1747255336.8288271,1444,0.01978735253214836
1747255337.320665,1446,0.03787950426340103
1747255337.5658493,1447,0.011473721824586391
1747255337.8131034,1448,0.02014666609466076
1747255338.0598576,1449,0.04760994017124176
1747255338.311341,1450,0.014601322822272778
1747255338.569047,1451,0.012431109324097633
1747255338.8206277,1452,0.012172713875770569
1747255339.3308384,1454,0.009556962177157402
1747255339.5778234,1455,0.013247429393231869
1747255339.8240492,1456,0.03965408354997635
1747255340.0819533,1457,0.022354084998369217
1747255340.3312414,1458,0.03923257812857628
1747255340.5806644,1459,0.09987704455852509
1747255340.835117,1460,0.011965379118919373
1747255341.09189,1461,0.05824924632906914
1747255341.5952475,1463,0.018631214275956154
1747255343.410348,1470,0.004273079335689545
1747255344.1507037,1473,0.022478438913822174
1747255344.3942883,1474,0.003571591340005398
1747255344.884448,1476,0.05369042605161667
1747255345.1342983,1477,0.06393168866634369
1747255346.1256409,1481,0.0077957576140761375
1747255346.3721116,1482,0.016298040747642517
1747255346.6238272,1483,0.06819035112857819
1747255347.6400988,1487,0.05563966929912567
1747255347.8972576,1488,0.018459195271134377
1747255348.160252,1489,0.014568892307579517
1747255348.4167287,1490,0.01959412917494774
1747255348.6805348,1491,0.024598022922873497
1747255349.210684,1493,0.013790680095553398
1747255349.4707687,1494,0.009064637124538422
1747255350.49612,1498,0.045422933995723724
1747255350.7459395,1499,0.04095424711704254
1747255350.998705,1500,0.027685200795531273
1747255351.4996307,1502,0.027774622663855553
1747255352.243432,1505,0.02514401078224182
1747255353.2292762,1509,0.13611958920955658
1747255353.4822493,1510,0.045485153794288635
1747255353.72834,1511,0.0245315320789814
1747255354.2207348,1513,0.047784700989723206
1747255354.7128344,1515,0.0153371412307024
1747255354.959098,1516,0.010899465531110764
1747255356.6795118,1523,0.04518928751349449
1747255357.4289877,1526,0.029709208756685257
1747255357.9268606,1528,0.08583276718854904
1747255359.446627,1534,0.02909735031425953
1747255360.1979496,1537,0.02123182639479637
1747255360.442054,1538,0.013081146404147148
1747255361.1755524,1541,0.0040549784898757935
1747255362.1538732,1545,0.026010245084762573
1747255362.6420524,1547,0.016874976456165314
1747255362.8852186,1548,0.018900452181696892
1747255363.632553,1551,0.04490174353122711
1747255363.8788755,1552,0.04201461374759674
1747255364.1235929,1553,0.033132731914520264
1747255364.6105568,1555,0.03382587432861328
1747255365.113751,1557,0.013920401223003864
1747255366.339337,1562,0.006863938644528389
1747255366.8367796,1564,0.04381785914301872
1747255367.0879116,1565,0.040711354464292526
1747255367.3411987,1566,0.029166454449295998
1747255367.8434823,1568,0.01892426796257496
1747255368.3332815,1570,0.02525278553366661
1747255368.5762146,1571,0.01655183732509613
1747255368.818218,1572,0.029256923124194145
1747255369.063703,1573,0.014485488645732403
1747255369.8054852,1576,0.006734747439622879
1747255370.3212395,1578,0.03218052536249161
1747255370.5690844,1579,0.12655827403068542
1747255370.8126135,1580,0.048861660063266754
1747255371.0567958,1581,0.013882331550121307
1747255371.3051348,1582,0.03313138335943222
1747255372.0393307,1585,0.0076856594532728195
1747255373.272554,1590,0.016058314591646194
1747255374.5147114,1595,0.010771733708679676
1747255374.7632394,1596,0.0033042822033166885
1747255375.0147643,1597,0.015532729215919971
1747255376.0176601,1601,0.008839569985866547
1747255376.2698085,1602,0.022213097661733627
1747255376.53063,1603,0.01174395065754652
1747255378.2901325,1610,0.01833799108862877
1747255378.539676,1611,0.010216495022177696
1747255379.042507,1613,0.06777731329202652
1747255379.292411,1614,0.03295110538601875
1747255379.7915921,1616,0.01954130083322525
1747255380.8003705,1620,0.04474920779466629
1747255381.3061304,1622,0.08902519941329956
1747255381.8050752,1624,0.008321858942508698
1747255382.2981927,1626,0.016696125268936157
1747255382.549711,1627,0.044983409345149994
1747255383.5527027,1631,0.04690586030483246
1747255384.5515392,1635,0.003208417445421219
1747255384.8003488,1636,0.009511354379355907
1747255385.0524049,1637,0.07276275753974915
1747255385.2968714,1638,0.049306124448776245
1747255385.782489,1640,0.034790147095918655
1747255386.0284255,1641,0.02217531017959118
1747255387.2813158,1646,0.06344470381736755
1747255387.5287676,1647,0.04954761266708374
1747255388.0236018,1649,0.014720695093274117
1747255388.5158157,1651,0.05957392603158951
1747255388.7638054,1652,0.019239675253629684
1747255389.0134418,1653,0.02865312248468399
1747255389.2602396,1654,0.02850344218313694
1747255389.765782,1656,0.018830431625247
1747255390.2739139,1658,0.019676029682159424
1747255391.263932,1662,0.020978456363081932
1747255391.7586982,1664,0.029480833560228348
1747255392.2520556,1666,0.017579959705471992
1747255393.003341,1669,0.013404034078121185
1747255393.2504232,1670,0.0063173240050673485
1747255394.2539952,1674,0.00959242507815361
1747255395.0009477,1677,0.0406767763197422
1747255395.4909387,1679,0.007645651698112488
1747255395.7344482,1680,0.04976433143019676
1747255395.9800036,1681,0.0350981242954731
1747255396.2259047,1682,0.01598247140645981
1747255396.963856,1685,0.014866804704070091
1747255397.2089796,1686,0.028841985389590263
1747255397.4580495,1687,0.017315849661827087
1747255397.7145295,1688,0.012304700911045074
1747255397.9649956,1689,0.0152733838185668
1747255398.208437,1690,0.030774809420108795
1747255398.9479885,1693,0.03143227845430374
1747255399.1929734,1694,0.017571743577718735
1747255399.439447,1695,0.021633148193359375
1747255399.9372547,1697,0.014163123443722725
1747255400.1865716,1698,0.02004767581820488
1747255400.430033,1699,0.010073663666844368
1747255400.6777236,1700,0.0480382926762104
1747255401.174097,1702,0.011994102038443089
1747255401.6787493,1704,0.01117220614105463
1747255402.413776,1707,0.010127818211913109
1747255402.9079714,1709,0.01717890426516533
1747255403.1548803,1710,0.03069700114428997
1747255403.4038968,1711,0.013547960668802261
1747255403.6480958,1712,0.0034586843103170395
1747255405.153255,1718,0.041987624019384384
1747255405.4134748,1719,0.011522283777594566
1747255406.1692524,1722,0.005599655210971832
1747255406.4160361,1723,0.007777085527777672
1747255406.6616328,1724,0.012231397442519665
1747255406.9093385,1725,0.0026652123779058456
1747255408.1676567,1730,0.018903609365224838
1747255410.1945598,1738,0.007622136734426022
1747255410.4640782,1739,0.019247999414801598
1747255410.722239,1740,0.04460076242685318
1747255411.4693134,1743,0.048170074820518494
1747255411.9729242,1745,0.03241625428199768
1747255412.715782,1748,0.041927922517061234
1747255412.9606824,1749,0.029648996889591217
1747255413.2076032,1750,0.0234779492020607
1747255413.4532297,1751,0.05883750319480896
1747255413.948335,1753,0.007568048313260078
1747255414.1985786,1754,0.034561339765787125
1747255414.9296353,1757,0.005203546956181526
1747255416.1716733,1762,0.008552704006433487
1747255416.4136457,1763,0.03827831521630287
1747255416.901969,1765,0.011820304207503796
1747255417.1444826,1766,0.027038341388106346
1747255417.6291404,1768,0.019588639959692955
1747255419.335627,1775,0.02899022400379181
1747255419.5813637,1776,0.0242275632917881
1747255419.834171,1777,0.007837478071451187
1747255420.5745876,1780,0.07392870634794235
1747255420.8229692,1781,0.021792054176330566
1747255421.5742643,1784,0.03417572006583214
1747255421.8228076,1785,0.01672310009598732
1747255422.068434,1786,0.019963985309004784
1747255422.3146863,1787,0.025700807571411133
1747255422.8074603,1789,0.013008031994104385
1747255423.054635,1790,0.01770671084523201
1747255423.5587947,1792,0.024620160460472107
1747255424.050427,1794,0.008664753288030624
1747255424.544009,1796,0.028380125761032104
1747255424.7878883,1797,0.07503011077642441
1747255425.5290022,1800,0.018573187291622162
1747255426.018635,1802,0.006464771926403046
1747255426.2646496,1803,0.013528754934668541
1747255426.5099103,1804,0.023537836968898773
1747255427.4895515,1808,0.008818970061838627
1747255427.9814382,1810,0.02304951846599579
1747255428.982602,1814,0.009408211335539818
1747255429.4862294,1816,0.03549269214272499
1747255429.9785807,1818,0.012762617319822311
1747255430.2320077,1819,0.0028755581006407738
1747255431.2525818,1823,0.021241556853055954
1747255431.9945962,1826,0.017289157956838608
1747255432.2429476,1827,0.004003934562206268
1747255432.7330189,1829,0.011868694797158241
1747255432.9785287,1830,0.08962512016296387
1747255433.4681816,1832,0.052519213408231735
1747255433.7129755,1833,0.06862838566303253
1747255433.963795,1834,0.0557427741587162
1747255434.4526548,1836,0.03255486860871315
1747255434.6994705,1837,0.009492351673543453
1747255434.9441612,1838,0.059703972190618515
1747255436.4217684,1844,0.04309642314910889
1747255436.6695611,1845,0.02110247313976288
1747255436.9204247,1846,0.030664345249533653
1747255437.176669,1847,0.034088123589754105
1747255437.4323816,1848,0.04067649692296982
1747255438.1916482,1851,0.01937010884284973
1747255438.6924589,1853,0.031682614237070084
1747255439.4367652,1856,0.019168708473443985
1747255440.424195,1860,0.004043291322886944
1747255441.4190056,1864,0.02266005054116249
1747255441.6615915,1865,0.04045820236206055
1747255441.9072256,1866,0.052399326115846634
1747255442.1569018,1867,0.005912423133850098
1747255443.1485636,1871,0.00798764731734991
1747255443.3941982,1872,0.036406196653842926
1747255443.6408038,1873,0.006427316926419735
1747255443.8859446,1874,0.012871712446212769
1747255444.1308277,1875,0.016166718676686287
1747255444.6203585,1877,0.014755613170564175
1747255445.1074708,1879,0.021667953580617905
1747255445.3586814,1880,0.007591826841235161
1747255446.097955,1883,0.026389071717858315
1747255446.342173,1884,0.018943343311548233
1747255446.8359275,1886,0.00884757749736309
1747255447.3244603,1888,0.0032497234642505646
1747255447.8135266,1890,0.010076617822051048
1747255448.061672,1891,0.015250337310135365
1747255449.0509472,1895,0.021791892126202583
1747255450.0494986,1899,0.03332553431391716
1747255450.5476048,1901,0.023593734949827194
1747255450.7978067,1902,0.014611159451305866
1747255451.8075855,1906,0.004647267051041126
1747255452.3108675,1908,0.023768112063407898
1747255452.563516,1909,0.008635645732283592
1747255452.8188958,1910,0.031858257949352264
1747255453.5741909,1913,0.017528794705867767
1747255454.3195093,1916,0.03206668049097061
1747255454.8187761,1918,0.045181598514318466
1747255456.3027432,1924,0.018680088222026825
1747255456.5472245,1925,0.013288561254739761
1747255456.792825,1926,0.05174726992845535
1747255457.2779665,1928,0.03518719971179962
1747255457.51951,1929,0.015958406031131744
1747255458.257526,1932,0.003461536020040512
1747255459.0019662,1935,0.0268850140273571
1747255459.2495086,1936,0.049735262989997864
1747255459.9998157,1939,0.00810851901769638
1747255460.2506866,1940,0.01595345139503479
1747255460.4980748,1941,0.019912898540496826
1747255460.7509937,1942,0.04907441884279251
1747255461.5036676,1945,0.03234643116593361
1747255461.9965205,1947,0.009470617398619652
1747255462.7313046,1950,0.054197512567043304
1747255462.981265,1951,0.00977235659956932
1747255463.4859693,1953,0.029349757358431816
1747255464.2191966,1956,0.0037675704807043076
1747255465.1878746,1960,0.0028993599116802216
1747255465.4301531,1961,0.01719403825700283
1747255465.6741185,1962,0.012536419555544853
1747255465.9171174,1963,0.005897981114685535
1747255466.1611722,1964,0.004953795112669468
1747255466.6458595,1966,0.020227685570716858
1747255466.8973765,1967,0.009398587048053741
1747255467.1479893,1968,0.0231487974524498
1747255467.390411,1969,0.013863039202988148
1747255468.8618157,1975,0.011671565473079681
1747255469.354855,1977,0.0019111577421426773
1747255469.601689,1978,0.00484475027769804
1747255469.8430078,1979,0.030930595472455025
1747255470.084758,1980,0.06806521117687225
1747255470.3257365,1981,0.04033229872584343
1747255470.570764,1982,0.03212028369307518
1747255470.8126888,1983,0.017069119960069656
1747255471.296768,1985,0.022928716614842415
1747255471.781187,1987,0.0224728062748909
1747255472.0230386,1988,0.059130601584911346
1747255472.2644088,1989,0.023138785734772682
1747255472.7481627,1991,0.004313691519200802
1747255472.9894493,1992,0.024762887507677078
1747255473.2300348,1993,0.04823555797338486
1747255473.7185764,1995,0.013803502544760704
1747255474.6929338,1999,0.015213235281407833


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_17_975219-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254983.7903566,0,0.05104219540953636
1747254984.545621,3,-0.23554103076457977
1747254984.786888,4,1.109599232673645
1747254986.2625618,10,0.3767050504684448
1747254986.511713,11,17.98479652404785
1747254987.261739,14,-0.09888612478971481
1747254987.502342,15,9.261615753173828
1747254988.2438478,18,4.27454948425293
1747254988.4912536,19,0.8550397157669067
1747254988.7356164,20,-0.16938631236553192
1747254989.2407095,22,0.9830155372619629
1747254989.4899545,23,8.359906196594238
1747254990.2268894,26,3.594041585922241
1747254990.4710903,27,1.311381220817566
1747254991.9520557,33,5.176052570343018
1747254992.6864612,36,19.066268920898438
1747254992.9345827,37,6.209877967834473
1747254993.1899967,38,-0.16371752321720123
1747254993.4394636,39,-0.25630852580070496
1747254993.6829114,40,-0.4055185616016388
1747254995.411944,47,-0.11782332509756088
1747254995.6608837,48,1.3580207824707031
1747254995.9057806,49,17.259906768798828
1747254996.3968432,51,0.19736716151237488
1747254996.6405373,52,5.349883556365967
1747254997.1336102,54,-0.08325399458408356
1747254997.8772795,57,-0.12221530079841614
1747254998.621042,60,-0.020895864814519882
1747254998.8683295,61,-0.09812458604574203
1747254999.1132367,62,2.4742431640625
1747254999.3572772,63,-0.28010228276252747
1747254999.8495765,65,0.5887157917022705
1747255000.100345,66,10.834095001220703
1747255000.349848,67,0.07926806062459946
1747255000.5954366,68,0.4617771804332733
1747255001.087424,70,-0.10350973159074783
1747255001.3397932,71,0.08039262890815735
1747255002.8244758,77,-0.16331394016742706
1747255003.3282819,79,1.9106637239456177
1747255003.5868595,80,0.09978725016117096
1747255004.1063392,82,3.9237966537475586
1747255004.359185,83,0.23890891671180725
1747255004.8736641,85,0.9787654280662537
1747255005.886602,89,0.07086243480443954
1747255006.1470542,90,0.5071672797203064
1747255007.4296465,95,0.2854050397872925
1747255008.4131205,99,-0.042943958193063736
1747255008.6604013,100,0.06156923249363899
1747255009.4059367,103,3.7723965644836426
1747255010.153598,106,0.5007004737854004
1747255010.4018161,107,3.088749885559082
1747255010.8974056,109,0.36114317178726196
1747255012.156107,114,0.6824148297309875
1747255012.6576166,116,0.3786861300468445
1747255013.930821,121,0.5492079854011536
1747255014.9511662,125,0.6130803823471069
1747255015.2073352,126,3.868948221206665
1747255015.7027638,128,0.49201393127441406
1747255016.201159,130,4.081851959228516
1747255016.4537325,131,1.1019715070724487
1747255016.710295,132,-0.17350395023822784
1747255017.68499,136,2.3387885093688965
1747255017.927654,137,4.13435697555542
1747255019.4154534,143,2.2660465240478516
1747255019.6649144,144,3.5496273040771484
1747255020.1635587,146,4.427967071533203
1747255020.4129603,147,2.788804054260254
1747255021.180111,150,1.0194649696350098
1747255022.9260783,157,1.0589817762374878
1747255023.4275866,159,1.6852604150772095
1747255023.6722996,160,6.603229999542236
1747255024.1628766,162,1.7480558156967163
1747255024.6599076,164,3.9134411811828613
1747255025.1519048,166,1.7330634593963623
1747255026.1326652,170,2.1810097694396973
1747255026.3770401,171,2.486327648162842
1747255026.6267087,172,5.786454200744629
1747255027.3641548,175,1.6572022438049316
1747255027.6096137,176,0.634004533290863
1747255027.8556235,177,2.0177342891693115
1747255028.105076,178,4.05334997177124
1747255028.6003985,180,0.7974812984466553
1747255028.8458712,181,1.6407698392868042
1747255029.5992038,184,2.9918906688690186
1747255029.8489287,185,4.5825395584106445
1747255030.09423,186,1.685197114944458
1747255030.8225713,189,1.9405772686004639
1747255031.06446,190,4.533689975738525
1747255031.305291,191,5.845500946044922
1747255031.5457544,192,7.446175575256348
1747255032.29044,195,3.6758086681365967
1747255033.265465,199,3.2221429347991943
1747255033.509221,200,10.98070240020752
1747255034.009609,202,2.45872163772583
1747255034.2631385,203,0.8526797890663147
1747255034.5123763,204,0.16589336097240448
1747255034.7638702,205,0.41606903076171875
1747255035.2602267,207,3.9463725090026855
1747255035.7537098,209,1.1855380535125732
1747255036.2482648,211,2.7956385612487793
1747255036.7572124,213,1.577328085899353
1747255037.2518387,215,2.0984508991241455
1747255037.4979713,216,4.899379730224609
1747255037.9881506,218,1.4978883266448975
1747255038.2421546,219,1.6873363256454468
1747255038.494544,220,1.4830442667007446
1747255038.7420683,221,4.311460971832275
1747255038.9884427,222,3.1462769508361816
1747255039.4806736,224,5.185816764831543
1747255039.7274199,225,2.6212987899780273
1747255040.717488,229,1.628418207168579
1747255042.2028134,235,3.345151901245117
1747255042.6927898,237,0.9219710826873779
1747255042.9344208,238,2.0470192432403564
1747255043.184195,239,5.6585211753845215
1747255043.674944,241,12.649147987365723
1747255043.9175086,242,7.328816890716553
1747255044.405237,244,1.876237154006958
1747255044.648642,245,1.076352834701538
1747255044.8908317,246,0.7209420800209045
1747255045.1324992,247,4.014227867126465
1747255046.3655436,252,1.9177188873291016
1747255046.6132886,253,2.9445960521698
1747255046.8635857,254,2.5709853172302246
1747255047.6135721,257,4.219039440155029
1747255047.859689,258,2.181401491165161
1747255048.1059825,259,0.33162614703178406
1747255048.3608115,260,0.8750612139701843
1747255048.8566878,262,1.1395913362503052
1747255050.8653026,270,4.196871757507324
1747255051.1108139,271,3.8578805923461914
1747255051.8710532,274,1.6706652641296387
1747255052.1338809,275,4.615407943725586
1747255052.3804,276,6.588074207305908
1747255052.8818686,278,3.7151870727539062
1747255053.3789952,280,4.738323211669922
1747255053.869555,282,5.934810638427734
1747255054.1171687,283,2.635112762451172
1747255054.6136425,285,1.870373010635376
1747255055.112444,287,2.2304890155792236
1747255055.3675468,288,1.3474334478378296
1747255055.8714206,290,1.912689447402954
1747255057.1421285,295,3.043977975845337
1747255057.403918,296,8.148680686950684
1747255057.6670327,297,4.125377655029297
1747255057.9253154,298,2.939603090286255
1747255059.417836,304,1.7792983055114746
1747255059.911517,306,1.9381916522979736
1747255060.4047842,308,11.089263916015625
1747255060.6530087,309,8.469877243041992
1747255061.3968008,312,14.783703804016113
1747255061.6552558,313,9.770605087280273
1747255062.4419093,316,52.914249420166016
1747255062.9447129,318,98.79877471923828
1747255063.1967394,319,1781.2318115234375
1747255063.9737213,322,nan
1747255064.5001156,324,nan
1747255065.7582612,329,nan
1747255066.0177913,330,nan
1747255066.2702937,331,nan
1747255066.5157123,332,nan
1747255067.7483034,337,nan
1747255067.9918437,338,nan
1747255068.4778905,340,nan
1747255069.207787,343,nan
1747255069.4566188,344,nan
1747255069.701194,345,nan
1747255069.949742,346,nan
1747255070.4459474,348,nan
1747255070.9517064,350,nan
1747255071.4429739,352,nan
1747255071.6911523,353,nan
1747255071.9434798,354,nan
1747255072.9425533,358,nan
1747255073.4370534,360,nan
1747255073.9221601,362,nan
1747255074.1715782,363,nan
1747255074.4211419,364,nan
1747255074.6722093,365,nan
1747255074.92165,366,nan
1747255075.1627703,367,nan
1747255075.4056878,368,nan
1747255076.873669,374,nan
1747255077.6187649,377,nan
1747255077.867344,378,nan
1747255079.631872,385,nan
1747255079.8780217,386,nan
1747255080.8714695,390,nan
1747255081.1159256,391,nan
1747255081.3607492,392,nan
1747255081.6064563,393,nan
1747255081.8540816,394,nan
1747255082.0996277,395,nan
1747255082.345518,396,nan
1747255082.5973372,397,nan
1747255082.842944,398,nan
1747255083.0918987,399,nan
1747255083.5900364,401,nan
1747255083.8358963,402,nan
1747255084.328516,404,nan
1747255085.3052871,408,nan
1747255085.5578191,409,nan
1747255086.310495,412,nan
1747255086.5579088,413,nan
1747255086.8038633,414,nan
1747255087.0483131,415,nan
1747255087.7803085,418,nan
1747255088.5117517,421,nan
1747255088.7581804,422,nan
1747255089.4977458,425,nan
1747255089.7425306,426,nan
1747255090.7419596,430,nan
1747255090.9891303,431,nan
1747255091.7406607,434,nan
1747255091.9910626,435,nan
1747255092.23863,436,nan
1747255092.4857652,437,nan
1747255092.733537,438,nan
1747255092.9800422,439,nan
1747255093.2295353,440,nan
1747255093.4786475,441,nan
1747255093.9742439,443,nan
1747255094.2197785,444,nan
1747255094.4655507,445,nan
1747255094.7096403,446,nan
1747255095.6896243,450,nan
1747255095.9360228,451,nan
1747255096.1832027,452,nan
1747255096.4341207,453,nan
1747255096.6855357,454,nan
1747255097.2055378,456,nan
1747255097.6944487,458,nan
1747255098.2018688,460,nan
1747255098.4546463,461,nan
1747255099.2356045,464,nan
1747255099.4879012,465,nan
1747255099.7412798,466,nan
1747255100.2572176,468,nan
1747255100.7792766,470,nan
1747255101.8182068,474,nan
1747255102.0804677,475,nan
1747255102.8561277,478,nan
1747255103.109519,479,nan
1747255103.3653104,480,nan
1747255103.6242566,481,nan
1747255103.8910515,482,nan
1747255104.1436286,483,nan
1747255104.3968663,484,nan
1747255104.9024258,486,nan
1747255105.1533113,487,nan
1747255105.3986723,488,nan
1747255105.6464586,489,nan
1747255106.14254,491,nan
1747255106.8835468,494,nan
1747255107.8597186,498,nan
1747255108.5955756,501,nan
1747255108.84463,502,nan
1747255109.0857313,503,nan
1747255109.8253896,506,nan
1747255110.3069663,508,nan
1747255110.548401,509,nan
1747255110.7942338,510,nan
1747255111.0359075,511,nan
1747255111.276406,512,nan
1747255111.5176537,513,nan
1747255111.76177,514,nan
1747255112.5092998,517,nan
1747255112.7564936,518,nan
1747255113.004456,519,nan
1747255113.2516057,520,nan
1747255114.0017517,523,nan
1747255115.7735484,530,nan
1747255116.5425022,533,nan
1747255116.7900426,534,nan
1747255117.28964,536,nan
1747255117.539567,537,nan
1747255117.787794,538,nan
1747255118.0314572,539,nan
1747255118.2740438,540,nan
1747255118.7552812,542,nan
1747255119.0002248,543,nan
1747255119.2423854,544,nan
1747255119.7397113,546,nan
1747255119.986326,547,nan
1747255120.725775,550,nan
1747255121.2173936,552,nan
1747255121.7096756,554,nan
1747255121.9561546,555,nan
1747255122.2032568,556,nan
1747255123.69196,562,nan
1747255123.9377985,563,nan
1747255124.1875174,564,nan
1747255125.1866937,568,nan
1747255125.9237378,571,nan
1747255126.428639,573,nan
1747255127.164992,576,nan
1747255128.1380131,580,nan
1747255129.1076584,584,nan
1747255129.3542573,585,nan
1747255129.5961928,586,nan
1747255130.088646,588,nan
1747255130.5721056,590,nan
1747255130.8161502,591,nan
1747255131.0736363,592,nan
1747255131.5781,594,nan
1747255132.0795267,596,nan
1747255132.330129,597,nan
1747255132.5834496,598,nan
1747255132.8295321,599,nan
1747255133.3257701,601,nan
1747255133.5755851,602,nan
1747255133.8240678,603,nan
1747255134.3290517,605,nan
1747255135.0736496,608,nan
1747255135.5686677,610,nan
1747255136.3152454,613,nan
1747255136.56365,614,nan
1747255137.0647016,616,nan
1747255137.5636854,618,nan
1747255138.0678303,620,nan
1747255138.5628872,622,nan
1747255138.8161983,623,nan
1747255139.5760117,626,nan
1747255140.0677087,628,nan
1747255140.3135593,629,nan
1747255141.3016727,633,nan
1747255141.8027203,635,nan
1747255142.3174887,637,nan
1747255143.0638158,640,nan
1747255143.311175,641,nan
1747255143.5564957,642,nan
1747255143.8051734,643,nan
1747255144.0513315,644,nan
1747255144.2989407,645,nan
1747255145.2835686,649,nan
1747255145.7751107,651,nan
1747255146.0199025,652,nan
1747255146.2646492,653,nan
1747255146.5083923,654,nan
1747255146.7541337,655,nan
1747255147.4895744,658,nan
1747255147.7363126,659,nan
1747255147.9820926,660,nan
1747255149.7058048,667,nan
1747255150.4405584,670,nan
1747255151.6818027,675,nan
1747255151.9344668,676,nan
1747255152.1797044,677,nan
1747255152.9236639,680,nan
1747255153.4256747,682,nan
1747255153.6704245,683,nan
1747255153.9169488,684,nan
1747255154.6596317,687,nan
1747255155.9219148,692,nan
1747255156.4153194,694,nan
1747255156.6609137,695,nan
1747255156.9067438,696,nan
1747255157.1513016,697,nan
1747255157.6507194,699,nan
1747255158.4196804,702,nan
1747255158.6706326,703,nan
1747255159.175596,705,nan
1747255160.199508,709,nan
1747255160.45365,710,nan
1747255160.9569712,712,nan
1747255161.7026465,715,nan
1747255162.1953716,717,nan
1747255162.688607,719,nan
1747255162.9336107,720,nan
1747255163.1834493,721,nan
1747255163.6675735,723,nan
1747255164.1578834,725,nan
1747255164.3986866,726,nan
1747255164.643238,727,nan
1747255164.893481,728,nan
1747255165.1432002,729,nan
1747255165.630496,731,nan
1747255165.876821,732,nan
1747255166.1242049,733,nan
1747255167.3572788,738,nan
1747255167.605503,739,nan
1747255167.85327,740,nan
1747255168.3428607,742,nan
1747255168.5846052,743,nan
1747255168.8258615,744,nan
1747255169.0677662,745,nan
1747255170.7774901,752,nan
1747255171.5128531,755,nan
1747255171.7581463,756,nan
1747255172.2507415,758,nan
1747255173.49441,763,nan
1747255173.7455304,764,nan
1747255173.9939954,765,nan
1747255174.7352986,768,nan
1747255175.0610054,769,nan
1747255175.8004417,772,nan
1747255176.0479329,773,nan
1747255176.5295093,775,nan
1747255176.7699177,776,nan
1747255177.263174,778,nan
1747255177.5059252,779,nan
1747255177.754587,780,nan
1747255177.9985604,781,nan
1747255178.2440982,782,nan
1747255179.7114625,788,nan
1747255179.95904,789,nan
1747255180.469297,791,nan
1747255180.9765372,793,nan
1747255181.4714131,795,nan
1747255181.71781,796,nan
1747255182.4647293,799,nan
1747255182.712891,800,nan
1747255183.7001607,804,nan
1747255183.9458084,805,nan
1747255184.195147,806,nan
1747255184.4396183,807,nan
1747255185.1780443,810,nan
1747255185.9152117,813,nan
1747255187.1340632,818,nan
1747255187.3837836,819,nan
1747255187.879494,821,nan
1747255188.1305366,822,nan
1747255188.3776038,823,nan
1747255188.8738527,825,nan
1747255189.1166346,826,nan
1747255189.3610566,827,nan
1747255189.6055453,828,nan
1747255190.5866494,832,nan
1747255190.8330534,833,nan
1747255191.3280587,835,nan
1747255191.5719244,836,nan
1747255191.8177319,837,nan
1747255192.305474,839,nan
1747255192.5511851,840,nan
1747255193.2928936,843,nan
1747255193.8046417,845,nan
1747255195.0572734,850,nan
1747255195.3127337,851,nan
1747255196.0864205,854,nan
1747255196.838909,857,nan
1747255197.5863087,860,nan
1747255198.074785,862,nan
1747255198.8071141,865,nan
1747255199.0597484,866,nan
1747255200.047231,870,nan
1747255200.291352,871,nan
1747255202.8049526,881,nan
1747255203.3067782,883,nan
1747255203.5555322,884,nan
1747255203.8045545,885,nan
1747255204.053244,886,nan
1747255204.549086,888,nan
1747255205.0439818,890,nan
1747255205.5401633,892,nan
1747255206.2733054,895,nan
1747255206.7636948,897,nan
1747255207.0103683,898,nan
1747255207.752836,901,nan
1747255207.998634,902,nan
1747255208.4855075,904,nan
1747255208.9783077,906,nan
1747255209.2319071,907,nan
1747255209.4797316,908,nan
1747255209.984837,910,nan
1747255210.2342832,911,nan
1747255210.9787767,914,nan
1747255211.9840612,918,nan
1747255212.227188,919,nan
1747255212.720979,921,nan
1747255213.204069,923,nan
1747255214.1795034,927,nan
1747255214.4275494,928,nan
1747255214.6691465,929,nan
1747255214.910737,930,nan
1747255215.1510339,931,nan
1747255215.3938475,932,nan
1747255215.6362214,933,nan
1747255216.1279094,935,nan
1747255217.138068,939,nan
1747255217.6388361,941,nan
1747255217.8946874,942,nan
1747255218.6549923,945,nan
1747255219.6696699,949,nan
1747255220.419395,952,nan
1747255220.9135532,954,nan
1747255221.165368,955,nan
1747255221.4115214,956,nan
1747255222.399103,960,nan
1747255222.8885548,962,nan
1747255223.1309128,963,nan
1747255223.3747287,964,nan
1747255223.6171691,965,nan
1747255224.1072776,967,nan
1747255224.3539565,968,nan
1747255225.0774312,971,nan
1747255226.2886536,976,nan
1747255226.7797112,978,nan
1747255227.0214474,979,nan
1747255227.5039492,981,nan
1747255227.752248,982,nan
1747255228.7316225,986,nan
1747255229.2216084,988,nan
1747255229.465734,989,nan
1747255229.7113204,990,nan
1747255230.2217274,992,nan
1747255230.7207508,994,nan
1747255230.969258,995,nan
1747255231.2178686,996,nan
1747255231.7256575,998,nan
1747255231.9719946,999,nan
1747255232.4662387,1001,nan
1747255232.710972,1002,nan
1747255232.9565763,1003,nan
1747255233.2023687,1004,nan
1747255233.4469953,1005,nan
1747255233.6968014,1006,nan
1747255234.9325833,1011,nan
1747255235.4207246,1013,nan
1747255235.9114676,1015,nan
1747255236.1555626,1016,nan
1747255236.4016252,1017,nan
1747255237.6518166,1022,nan
1747255238.6600106,1026,nan
1747255239.1646676,1028,nan
1747255239.4086447,1029,nan
1747255240.8907924,1035,nan
1747255241.1378605,1036,nan
1747255241.3849068,1037,nan
1747255241.6358104,1038,nan
1747255241.8817248,1039,nan
1747255242.8662598,1043,nan
1747255243.358591,1045,nan
1747255243.6037211,1046,nan
1747255245.083341,1052,nan
1747255245.3287857,1053,nan
1747255246.0698068,1056,nan
1747255246.5602953,1058,nan
1747255246.8150961,1059,nan
1747255247.0750074,1060,nan
1747255247.5854726,1062,nan
1747255248.3331153,1065,nan
1747255248.5777328,1066,nan
1747255248.8276675,1067,nan
1747255249.3229594,1069,nan
1747255249.563951,1070,nan
1747255249.812821,1071,nan
1747255250.0613892,1072,nan
1747255250.3036199,1073,nan
1747255250.5441275,1074,nan
1747255251.2643309,1077,nan
1747255251.5043666,1078,nan
1747255251.9866827,1080,nan
1747255252.2364812,1081,nan
1747255252.4869447,1082,nan
1747255253.2211738,1085,nan
1747255253.474198,1086,nan
1747255253.727226,1087,nan
1747255254.707739,1091,nan
1747255254.9526901,1092,nan
1747255255.1970088,1093,nan
1747255256.4234226,1098,nan
1747255256.9116828,1100,nan
1747255257.4068017,1102,nan
1747255257.6544578,1103,nan
1747255257.899173,1104,nan
1747255258.655145,1107,nan
1747255258.9020267,1108,nan
1747255259.1484072,1109,nan
1747255259.396681,1110,nan
1747255259.644071,1111,nan
1747255259.8911746,1112,nan
1747255260.137787,1113,nan
1747255260.383097,1114,nan
1747255260.8735673,1116,nan
1747255261.614007,1119,nan
1747255262.118804,1121,nan
1747255262.3700285,1122,nan
1747255263.1100996,1125,nan
1747255263.3539813,1126,nan
1747255263.8509758,1128,nan
1747255264.093829,1129,nan
1747255264.336792,1130,nan
1747255264.5819867,1131,nan
1747255264.8266222,1132,nan
1747255265.317662,1134,nan
1747255265.5634494,1135,nan
1747255265.810553,1136,nan
1747255266.5517118,1139,nan
1747255267.2981498,1142,nan
1747255268.0367427,1145,nan
1747255268.2817025,1146,nan
1747255268.7785547,1148,nan
1747255269.0223415,1149,nan
1747255269.2631845,1150,nan
1747255269.513558,1151,nan
1747255269.7542784,1152,nan
1747255269.9997582,1153,nan
1747255270.496381,1155,nan
1747255271.7118628,1160,nan
1747255272.1945825,1162,nan
1747255272.681802,1164,nan
1747255273.1697195,1166,nan
1747255273.4158635,1167,nan
1747255274.873087,1173,nan
1747255275.1222212,1174,nan
1747255275.6240203,1176,nan
1747255275.877532,1177,nan
1747255276.1321642,1178,nan
1747255277.1178412,1182,nan
1747255277.6047924,1184,nan
1747255278.0932555,1186,nan
1747255278.5889034,1188,nan
1747255278.8374608,1189,nan
1747255279.0848532,1190,nan
1747255279.8329043,1193,nan
1747255280.0796914,1194,nan
1747255280.3274632,1195,nan
1747255280.8328304,1197,nan
1747255281.080155,1198,nan
1747255281.8262308,1201,nan
1747255282.072896,1202,nan
1747255282.8079448,1205,nan
1747255283.0510566,1206,nan
1747255283.2937586,1207,nan
1747255283.7798781,1209,nan
1747255284.7657998,1213,nan
1747255285.0096326,1214,nan
1747255285.256004,1215,nan
1747255285.7636688,1217,nan
1747255286.0135484,1218,nan
1747255287.2420857,1223,nan
1747255287.7317379,1225,nan
1747255288.4730256,1228,nan
1747255288.7255979,1229,nan
1747255289.4805472,1232,nan
1747255289.7318044,1233,nan
1747255290.9735703,1238,nan
1747255291.466724,1240,nan
1747255291.7114775,1241,nan
1747255291.9562223,1242,nan
1747255292.2003076,1243,nan
1747255292.4451487,1244,nan
1747255292.6898031,1245,nan
1747255292.9342856,1246,nan
1747255293.6707199,1249,nan
1747255293.9199672,1250,nan
1747255294.1686025,1251,nan
1747255294.4180315,1252,nan
1747255294.9258816,1254,nan
1747255295.441722,1256,nan
1747255295.6856666,1257,nan
1747255296.432168,1260,nan
1747255296.68455,1261,nan
1747255297.4541507,1264,nan
1747255298.2423253,1267,nan
1747255299.2418325,1271,nan
1747255300.5009215,1276,nan
1747255300.746356,1277,nan
1747255300.9912035,1278,nan
1747255301.972682,1282,nan
1747255302.7077436,1285,nan
1747255303.948736,1290,nan
1747255304.6951709,1293,nan
1747255305.4371822,1296,nan
1747255305.9343863,1298,nan
1747255306.1805816,1299,nan
1747255306.9252353,1302,nan
1747255307.9075463,1306,nan
1747255308.8987935,1310,nan
1747255309.8708546,1314,nan
1747255310.1131122,1315,nan
1747255311.3529162,1320,nan
1747255311.8390868,1322,nan
1747255312.0818987,1323,nan
1747255312.5816474,1325,nan
1747255312.8290262,1326,nan
1747255313.3208609,1328,nan
1747255315.040583,1335,nan
1747255317.2337472,1344,nan
1747255317.4795353,1345,nan
1747255317.9720464,1347,nan
1747255318.215225,1348,nan
1747255318.9583642,1351,nan
1747255319.2148745,1352,nan
1747255319.7127304,1354,nan
1747255320.7056355,1358,nan
1747255321.1993995,1360,nan
1747255322.1990116,1364,nan
1747255322.4568944,1365,nan
1747255322.708834,1366,nan
1747255322.9573374,1367,nan
1747255323.209716,1368,nan
1747255324.2135794,1372,nan
1747255324.460986,1373,nan
1747255324.9641938,1375,nan
1747255325.218108,1376,nan
1747255326.208146,1380,nan
1747255327.45196,1385,nan
1747255327.6992824,1386,nan
1747255328.6688948,1390,nan
1747255329.4124017,1393,nan
1747255330.1669452,1396,nan
1747255330.4209323,1397,nan
1747255330.9221857,1399,nan
1747255331.1697643,1400,nan
1747255331.9122863,1403,nan
1747255332.401106,1405,nan
1747255334.376522,1413,nan
1747255335.1210265,1416,nan
1747255335.3646963,1417,nan
1747255335.8605351,1419,nan
1747255336.350881,1421,nan
1747255336.6000671,1422,nan
1747255338.8582406,1431,nan
1747255339.1127677,1432,nan
1747255340.1202192,1436,nan
1747255340.6228046,1438,nan
1747255340.872823,1439,nan
1747255341.1241028,1440,nan
1747255341.374793,1441,nan
1747255342.1273885,1444,nan
1747255342.635511,1446,nan
1747255342.8874145,1447,nan
1747255343.1457524,1448,nan
1747255343.399404,1449,nan
1747255343.6503801,1450,nan
1747255343.9003808,1451,nan
1747255344.1440673,1452,nan
1747255344.6336625,1454,nan
1747255344.884019,1455,nan
1747255345.1288574,1456,nan
1747255345.3747618,1457,nan
1747255345.6200464,1458,nan
1747255345.865461,1459,nan
1747255346.109695,1460,nan
1747255346.353765,1461,nan
1747255346.8430457,1463,nan
1747255348.6436539,1470,nan
1747255349.3794894,1473,nan
1747255349.628158,1474,nan
1747255350.134647,1476,nan
1747255350.395698,1477,nan
1747255351.4112368,1481,nan
1747255351.6623507,1482,nan
1747255351.9097915,1483,nan
1747255352.90534,1487,nan
1747255353.148156,1488,nan
1747255353.391932,1489,nan
1747255353.634079,1490,nan
1747255353.8815565,1491,nan
1747255354.3756454,1493,nan
1747255354.619187,1494,nan
1747255355.5915794,1498,nan
1747255355.8375683,1499,nan
1747255356.0794165,1500,nan
1747255356.5675335,1502,nan
1747255357.3157833,1505,nan
1747255358.3221946,1509,nan
1747255358.5774472,1510,nan
1747255358.8287814,1511,nan
1747255359.3418407,1513,nan
1747255359.856741,1515,nan
1747255360.1131434,1516,nan
1747255361.867137,1523,nan
1747255362.611675,1526,nan
1747255363.116031,1528,nan
1747255364.6073213,1534,nan
1747255365.344344,1537,nan
1747255365.5889213,1538,nan
1747255366.3306103,1541,nan
1747255367.2988975,1545,nan
1747255367.7955287,1547,nan
1747255368.0416837,1548,nan
1747255368.7787461,1551,nan
1747255369.0268502,1552,nan
1747255369.280107,1553,nan
1747255369.785178,1555,nan
1747255370.2798743,1557,nan
1747255371.5043173,1562,nan
1747255371.9951293,1564,nan
1747255372.2410975,1565,nan
1747255372.4875317,1566,nan
1747255372.9777136,1568,nan
1747255373.4672203,1570,nan
1747255373.710079,1571,nan
1747255373.9525223,1572,nan
1747255374.1963942,1573,nan
1747255374.9431264,1576,nan
1747255375.4397776,1578,nan
1747255375.6930323,1579,nan
1747255375.936187,1580,nan
1747255376.1832254,1581,nan
1747255376.4298306,1582,nan
1747255377.204177,1585,nan
1747255378.449169,1590,nan
1747255379.6866426,1595,nan
1747255379.9358277,1596,nan
1747255380.1856291,1597,nan
1747255381.1779275,1601,nan
1747255381.427971,1602,nan
1747255381.673059,1603,nan
1747255383.4058232,1610,nan
1747255383.6538422,1611,nan
1747255384.1439247,1613,nan
1747255384.3898625,1614,nan
1747255384.8863053,1616,nan
1747255385.8841045,1620,nan
1747255386.3813043,1622,nan
1747255386.8817515,1624,nan
1747255387.37914,1626,nan
1747255387.6258514,1627,nan
1747255388.616573,1631,nan
1747255389.5996928,1635,nan
1747255389.84571,1636,nan
1747255390.09926,1637,nan
1747255390.3458776,1638,nan
1747255390.839352,1640,nan
1747255391.0838184,1641,nan
1747255392.3024967,1646,nan
1747255392.5473971,1647,nan
1747255393.0367239,1649,nan
1747255393.5249453,1651,nan
1747255393.7683673,1652,nan
1747255394.011874,1653,nan
1747255394.2564719,1654,nan
1747255394.74675,1656,nan
1747255395.2355685,1658,nan
1747255396.2136366,1662,nan
1747255396.7024856,1664,nan
1747255397.1906073,1666,nan
1747255397.9209988,1669,nan
1747255398.1656847,1670,nan
1747255399.144525,1674,nan
1747255399.8788629,1677,nan
1747255400.3724775,1679,nan
1747255400.622945,1680,nan
1747255400.8695924,1681,nan
1747255401.1151705,1682,nan
1747255401.8503277,1685,nan
1747255402.0969799,1686,nan
1747255402.3391488,1687,nan
1747255402.5814989,1688,nan
1747255402.8248022,1689,nan
1747255403.0662282,1690,nan
1747255403.8075016,1693,nan
1747255404.0534253,1694,nan
1747255404.2965012,1695,nan
1747255404.798055,1697,nan
1747255405.0451717,1698,nan
1747255405.3065457,1699,nan
1747255405.564103,1700,nan
1747255406.069512,1702,nan
1747255406.5778816,1704,nan
1747255407.3073373,1707,nan
1747255407.8017228,1709,nan
1747255408.045511,1710,nan
1747255408.2873378,1711,nan
1747255408.5292478,1712,nan
1747255409.995957,1718,nan
1747255410.24744,1719,nan
1747255410.9836304,1722,nan
1747255411.2276456,1723,nan
1747255411.473643,1724,nan
1747255411.7225547,1725,nan
1747255412.977592,1730,nan
1747255414.9635897,1738,nan
1747255415.2076077,1739,nan
1747255415.4556785,1740,nan
1747255416.2075472,1743,nan
1747255416.7099915,1745,nan
1747255417.4493275,1748,nan
1747255417.6937308,1749,nan
1747255417.9380567,1750,nan
1747255418.1830454,1751,nan
1747255418.679796,1753,nan
1747255418.925645,1754,nan
1747255419.6583219,1757,nan
1747255420.9037452,1762,nan
1747255421.1561558,1763,nan
1747255421.6426957,1765,nan
1747255421.884852,1766,nan
1747255422.3734632,1768,nan
1747255424.088121,1775,nan
1747255424.3357522,1776,nan
1747255424.584683,1777,nan
1747255425.3276145,1780,nan
1747255425.5751398,1781,nan
1747255426.3138564,1784,nan
1747255426.561007,1785,nan
1747255426.8243966,1786,nan
1747255427.0911205,1787,nan
1747255427.6102045,1789,nan
1747255427.8546321,1790,nan
1747255428.3574395,1792,nan
1747255428.8552537,1794,nan
1747255429.3560324,1796,nan
1747255429.606115,1797,nan
1747255430.3550074,1800,nan
1747255430.8548088,1802,nan
1747255431.1207922,1803,nan
1747255431.3778229,1804,nan
1747255432.3673556,1808,nan
1747255432.8599553,1810,nan
1747255433.8344033,1814,nan
1747255434.32576,1816,nan
1747255434.8133984,1818,nan
1747255435.059508,1819,nan
1747255436.0479562,1823,nan
1747255436.7925544,1826,nan
1747255437.0466669,1827,nan
1747255437.55451,1829,nan
1747255437.8051848,1830,nan
1747255438.297715,1832,nan
1747255438.543031,1833,nan
1747255438.7895503,1834,nan
1747255439.2803226,1836,nan
1747255439.5319705,1837,nan
1747255439.7764666,1838,nan
1747255441.2636645,1844,nan
1747255441.5091553,1845,nan
1747255441.7597642,1846,nan
1747255442.0046222,1847,nan
1747255442.2508316,1848,nan
1747255442.9838548,1851,nan
1747255443.475669,1853,nan
1747255444.2111409,1856,nan
1747255445.1893888,1860,nan
1747255446.1713595,1864,nan
1747255446.415839,1865,nan
1747255446.6608016,1866,nan
1747255446.904256,1867,nan
1747255447.9025128,1871,nan
1747255448.1503217,1872,nan
1747255448.4003623,1873,nan
1747255448.6468508,1874,nan
1747255448.8954942,1875,nan
1747255449.4030433,1877,nan
1747255449.8976088,1879,nan
1747255450.1399198,1880,nan
1747255450.8714457,1883,nan
1747255451.1137588,1884,nan
1747255451.5985568,1886,nan
1747255452.1010265,1888,nan
1747255452.5888455,1890,nan
1747255452.8326073,1891,nan
1747255453.800523,1895,nan
1747255454.7804966,1899,nan
1747255455.269797,1901,nan
1747255455.5131226,1902,nan
1747255456.4963975,1906,nan
1747255457.0276096,1908,nan
1747255457.2800293,1909,nan
1747255457.5286484,1910,nan
1747255458.276879,1913,nan
1747255459.0183613,1916,nan
1747255459.5124147,1918,nan
1747255460.9943807,1924,nan
1747255461.2418962,1925,nan
1747255461.4957983,1926,nan
1747255462.0026972,1928,nan
1747255462.2532961,1929,nan
1747255463.008516,1932,nan
1747255463.759865,1935,nan
1747255464.0132558,1936,nan
1747255464.7683723,1939,nan
1747255465.0192993,1940,nan
1747255465.277056,1941,nan
1747255465.5338135,1942,nan
1747255466.2798324,1945,nan
1747255466.7761662,1947,nan
1747255467.5169065,1950,nan
1747255467.7601287,1951,nan
1747255468.258533,1953,nan
1747255468.9936213,1956,nan
1747255469.9894018,1960,nan
1747255470.2351737,1961,nan
1747255470.4791844,1962,nan
1747255470.7239757,1963,nan
1747255470.9710891,1964,nan
1747255471.4619129,1966,nan
1747255471.706218,1967,nan
1747255471.9523873,1968,nan
1747255472.197682,1969,nan
1747255473.6701646,1975,nan
1747255474.1577954,1977,nan
1747255474.4031827,1978,nan
1747255474.6459098,1979,nan
1747255474.8891735,1980,nan
1747255475.1324372,1981,nan
1747255475.3817337,1982,nan
1747255475.6276226,1983,nan
1747255476.1260886,1985,nan
1747255476.6162136,1987,nan
1747255476.8619525,1988,nan
1747255477.1046643,1989,nan
1747255477.5950158,1991,nan
1747255477.8385816,1992,nan
1747255478.0814252,1993,nan
1747255478.5670588,1995,nan
1747255479.5463536,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_17_975219-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254983.7905493,0,0.030625319108366966
1747254984.5457888,3,-0.14132462441921234
1747254984.7870233,4,0.6657595634460449
1747254986.2627294,10,0.22602303326129913
1747254986.5118892,11,10.790878295898438
1747254987.2619078,14,-0.05933167785406113
1747254987.5024645,15,5.55696964263916
1747254988.244017,18,2.564729690551758
1747254988.4913435,19,0.513023853302002
1747254988.7358584,20,-0.10163179039955139
1747254989.2409067,22,0.5898093581199646
1747254989.490404,23,5.015944004058838
1747254990.227035,26,2.1564249992370605
1747254990.4712355,27,0.7868287563323975
1747254991.9522045,33,3.1056315898895264
1747254992.6866548,36,11.439762115478516
1747254992.9347553,37,3.7259268760681152
1747254993.1901531,38,-0.0982305184006691
1747254993.4396286,39,-0.1537851244211197
1747254993.683063,40,-0.24331115186214447
1747254995.4121668,47,-0.07069399952888489
1747254995.6610496,48,0.8148124814033508
1747254995.9059894,49,10.355944633483887
1747254996.3969738,51,0.1184203028678894
1747254996.6406705,52,3.209930181503296
1747254997.1337306,54,-0.04995239898562431
1747254997.8776066,57,-0.07332918047904968
1747254998.621189,60,-0.012537519447505474
1747254998.8684955,61,-0.05887475237250328
1747254999.1134088,62,1.4845459461212158
1747254999.3576217,63,-0.16806137561798096
1747254999.8497488,65,0.35322949290275574
1747255000.1004856,66,6.500457286834717
1747255000.3499901,67,0.047560837119817734
1747255000.5956264,68,0.27706632018089294
1747255001.0876017,70,-0.06210584193468094
1747255001.3399212,71,0.04823558032512665
1747255002.824634,77,-0.09798836708068848
1747255003.328486,79,1.1463983058929443
1747255003.5870864,80,0.059872351586818695
1747255004.106614,82,2.354278087615967
1747255004.3594086,83,0.14334535598754883
1747255004.8738654,85,0.5872592926025391
1747255005.8868606,89,0.04251746088266373
1747255006.1472576,90,0.30430036783218384
1747255007.4299273,95,0.17124302685260773
1747255008.413662,99,-0.02576637640595436
1747255008.6605906,100,0.036941539496183395
1747255009.406138,103,2.2634379863739014
1747255010.1537971,106,0.30042028427124023
1747255010.4019961,107,1.8532500267028809
1747255010.8980663,109,0.21668590605258942
1747255012.1562767,114,0.40944892168045044
1747255012.6578114,116,0.22721168398857117
1747255013.93102,121,0.32952481508255005
1747255014.951329,125,0.3678482472896576
1747255015.2075062,126,2.321368932723999
1747255015.7029233,128,0.2952083647251129
1747255016.201333,130,2.449111223220825
1747255016.4539304,131,0.6611829400062561
1747255016.7104461,132,-0.10410237312316895
1747255017.685124,136,1.403273105621338
1747255017.927807,137,2.480614185333252
1747255019.4156904,143,1.3596279621124268
1747255019.6650782,144,2.1297764778137207
1747255020.16377,146,2.656780242919922
1747255020.4131298,147,1.673282504081726
1747255021.1802745,150,0.6116790175437927
1747255022.926274,157,0.6353890895843506
1747255023.427724,159,1.0111563205718994
1747255023.6724737,160,3.9619381427764893
1747255024.1630292,162,1.0488334894180298
1747255024.6601422,164,2.34806489944458
1747255025.1520853,166,1.0398380756378174
1747255026.1328611,170,1.3086059093475342
1747255026.3772757,171,1.491796612739563
1747255026.62694,172,3.471872568130493
1747255027.3643093,175,0.9943214058876038
1747255027.6098182,176,0.38040274381637573
1747255027.8557868,177,1.2106406688690186
1747255028.105326,178,2.4320101737976074
1747255028.6005845,180,0.4784888029098511
1747255028.8460422,181,0.9844619631767273
1747255029.599338,184,1.795134425163269
1747255029.8490858,185,2.749523878097534
1747255030.094384,186,1.0111182928085327
1747255030.8227336,189,1.16434645652771
1747255031.0646207,190,2.7202141284942627
1747255031.3054378,191,3.507300615310669
1747255031.5459137,192,4.467705726623535
1747255032.2906907,195,2.2054853439331055
1747255033.2655947,199,1.9332858324050903
1747255033.5093405,200,6.588421821594238
1747255034.0097752,202,1.4752330780029297
1747255034.263359,203,0.5116078853607178
1747255034.5125682,204,0.09953602403402328
1747255034.7640293,205,0.24964143335819244
1747255035.260438,207,2.367823600769043
1747255035.7538936,209,0.7113228440284729
1747255036.2484236,211,1.6773831844329834
1747255036.7576885,213,0.9463968873023987
1747255037.252049,215,1.259070634841919
1747255037.4981406,216,2.9396278858184814
1747255037.9883635,218,0.8987330198287964
1747255038.2423482,219,1.012401819229126
1747255038.4946876,220,0.8898265957832336
1747255038.7422695,221,2.586876630783081
1747255038.988649,222,1.8877662420272827
1747255039.4808397,224,3.111490249633789
1747255039.7275884,225,1.5727792978286743
1747255040.717639,229,0.9770509600639343
1747255042.2030065,235,2.0070912837982178
1747255042.6929045,237,0.5531826615333557
1747255042.9345496,238,1.2282116413116455
1747255043.1843576,239,3.3951127529144287
1747255043.675083,241,7.589488983154297
1747255043.9176412,242,4.397290229797363
1747255044.405342,244,1.1257423162460327
1747255044.6487942,245,0.6458117365837097
1747255044.8910158,246,0.43256527185440063
1747255045.1326206,247,2.408536911010742
1747255046.365717,252,1.1506314277648926
1747255046.6134005,253,1.7667577266693115
1747255046.8637953,254,1.5425912141799927
1747255047.6137195,257,2.531423807144165
1747255047.8598917,258,1.3088409900665283
1747255048.1060917,259,0.19897569715976715
1747255048.360988,260,0.5250367522239685
1747255048.85686,262,0.6837548017501831
1747255050.8655066,270,2.518123149871826
1747255051.1109538,271,2.3147284984588623
1747255051.871229,274,1.002399206161499
1747255052.1340406,275,2.769244909286499
1747255052.3805742,276,3.9528446197509766
1747255052.8820188,278,2.229112386703491
1747255053.3791277,280,2.842993974685669
1747255053.8696527,282,3.5608866214752197
1747255054.1174266,283,1.581067681312561
1747255054.6138537,285,1.1222238540649414
1747255055.1126418,287,1.338293433189392
1747255055.3677711,288,0.8084601163864136
1747255055.871614,290,1.147613763809204
1747255057.1424084,295,1.82638680934906
1747255057.4041371,296,4.889208793640137
1747255057.6672285,297,2.475226640701294
1747255057.9255483,298,1.7637618780136108
1747255059.4179602,304,1.0675790309906006
1747255059.9116426,306,1.1629149913787842
1747255060.404948,308,6.653558731079102
1747255060.6534638,309,5.081926345825195
1747255061.3969648,312,8.870223045349121
1747255061.655419,313,5.862363338470459
1747255062.442081,316,31.748550415039062
1747255062.9449222,318,59.279266357421875
1747255063.1970577,319,1068.7391357421875
1747255063.9740627,322,nan
1747255064.5002997,324,nan
1747255065.758479,329,nan
1747255066.0179517,330,nan
1747255066.2704444,331,nan
1747255066.5159488,332,nan
1747255067.7484658,337,nan
1747255067.9919953,338,nan
1747255068.4780514,340,nan
1747255069.2079434,343,nan
1747255069.4567735,344,nan
1747255069.7013602,345,nan
1747255069.9499176,346,nan
1747255070.4461312,348,nan
1747255070.951901,350,nan
1747255071.4431288,352,nan
1747255071.6913261,353,nan
1747255071.9436371,354,nan
1747255072.9427238,358,nan
1747255073.4371824,360,nan
1747255073.9222949,362,nan
1747255074.1717086,363,nan
1747255074.4212651,364,nan
1747255074.6723669,365,nan
1747255074.9217958,366,nan
1747255075.1629267,367,nan
1747255075.4058115,368,nan
1747255076.873882,374,nan
1747255077.6189299,377,nan
1747255077.8676646,378,nan
1747255079.6320589,385,nan
1747255079.878181,386,nan
1747255080.8716452,390,nan
1747255081.1160665,391,nan
1747255081.3609047,392,nan
1747255081.606634,393,nan
1747255081.854255,394,nan
1747255082.0997927,395,nan
1747255082.345715,396,nan
1747255082.5977206,397,nan
1747255082.843137,398,nan
1747255083.0920444,399,nan
1747255083.59016,401,nan
1747255083.836018,402,nan
1747255084.3286395,404,nan
1747255085.305407,408,nan
1747255085.5579972,409,nan
1747255086.3106542,412,nan
1747255086.55807,413,nan
1747255086.8040168,414,nan
1747255087.048466,415,nan
1747255087.7804372,418,nan
1747255088.5119467,421,nan
1747255088.758343,422,nan
1747255089.4978976,425,nan
1747255089.742692,426,nan
1747255090.7421277,430,nan
1747255090.9893713,431,nan
1747255091.7408776,434,nan
1747255091.9912722,435,nan
1747255092.2387853,436,nan
1747255092.4859293,437,nan
1747255092.733687,438,nan
1747255092.9803102,439,nan
1747255093.2298205,440,nan
1747255093.4788554,441,nan
1747255093.9744277,443,nan
1747255094.2200148,444,nan
1747255094.4657495,445,nan
1747255094.7098637,446,nan
1747255095.6898365,450,nan
1747255095.936191,451,nan
1747255096.1833708,452,nan
1747255096.4343252,453,nan
1747255096.685812,454,nan
1747255097.205705,456,nan
1747255097.694635,458,nan
1747255098.2020288,460,nan
1747255098.4548595,461,nan
1747255099.2358217,464,nan
1747255099.488091,465,nan
1747255099.741544,466,nan
1747255100.2576938,468,nan
1747255100.779501,470,nan
1747255101.8184357,474,nan
1747255102.0806737,475,nan
1747255102.8563545,478,nan
1747255103.10976,479,nan
1747255103.3655827,480,nan
1747255103.6245081,481,nan
1747255103.8912518,482,nan
1747255104.1438646,483,nan
1747255104.3970907,484,nan
1747255104.902577,486,nan
1747255105.1538935,487,nan
1747255105.3988285,488,nan
1747255105.646611,489,nan
1747255106.14269,491,nan
1747255106.883704,494,nan
1747255107.8598928,498,nan
1747255108.5958643,501,nan
1747255108.844757,502,nan
1747255109.0858717,503,nan
1747255109.8255534,506,nan
1747255110.3070986,508,nan
1747255110.5489006,509,nan
1747255110.7943716,510,nan
1747255111.0360637,511,nan
1747255111.2765288,512,nan
1747255111.5177844,513,nan
1747255111.7619328,514,nan
1747255112.5096405,517,nan
1747255112.7566507,518,nan
1747255113.0046191,519,nan
1747255113.251763,520,nan
1747255114.0019207,523,nan
1747255115.7736907,530,nan
1747255116.5427258,533,nan
1747255116.7901993,534,nan
1747255117.2897944,536,nan
1747255117.5397217,537,nan
1747255117.7879455,538,nan
1747255118.0316076,539,nan
1747255118.2741678,540,nan
1747255118.7554085,542,nan
1747255119.000364,543,nan
1747255119.2426198,544,nan
1747255119.739882,546,nan
1747255119.986513,547,nan
1747255120.725958,550,nan
1747255121.2175317,552,nan
1747255121.7098572,554,nan
1747255121.956345,555,nan
1747255122.2034342,556,nan
1747255123.6921034,562,nan
1747255123.9378877,563,nan
1747255124.187656,564,nan
1747255125.1868148,568,nan
1747255125.9238594,571,nan
1747255126.428775,573,nan
1747255127.165124,576,nan
1747255128.138134,580,nan
1747255129.1078122,584,nan
1747255129.3543801,585,nan
1747255129.5963285,586,nan
1747255130.08878,588,nan
1747255130.5722525,590,nan
1747255130.816292,591,nan
1747255131.073808,592,nan
1747255131.57829,594,nan
1747255132.0796468,596,nan
1747255132.3302476,597,nan
1747255132.5836048,598,nan
1747255132.8296733,599,nan
1747255133.3259017,601,nan
1747255133.5757976,602,nan
1747255133.8244905,603,nan
1747255134.3292599,605,nan
1747255135.0738547,608,nan
1747255135.5688627,610,nan
1747255136.3154233,613,nan
1747255136.5638108,614,nan
1747255137.064898,616,nan
1747255137.56382,618,nan
1747255138.068007,620,nan
1747255138.5630815,622,nan
1747255138.8164885,623,nan
1747255139.576202,626,nan
1747255140.0678854,628,nan
1747255140.3137944,629,nan
1747255141.3018112,633,nan
1747255141.8028746,635,nan
1747255142.317661,637,nan
1747255143.064126,640,nan
1747255143.3114076,641,nan
1747255143.5567017,642,nan
1747255143.8053634,643,nan
1747255144.0515308,644,nan
1747255144.2990377,645,nan
1747255145.2837622,649,nan
1747255145.7752724,651,nan
1747255146.0201018,652,nan
1747255146.2648346,653,nan
1747255146.5085616,654,nan
1747255146.7543225,655,nan
1747255147.489798,658,nan
1747255147.7365513,659,nan
1747255147.9822974,660,nan
1747255149.7060223,667,nan
1747255150.4407277,670,nan
1747255151.681958,675,nan
1747255151.9346154,676,nan
1747255152.1798496,677,nan
1747255152.923843,680,nan
1747255153.4258223,682,nan
1747255153.6706564,683,nan
1747255153.9171042,684,nan
1747255154.659829,687,nan
1747255155.9220748,692,nan
1747255156.41552,694,nan
1747255156.6610744,695,nan
1747255156.906897,696,nan
1747255157.1514668,697,nan
1747255157.6509182,699,nan
1747255158.4198391,702,nan
1747255158.670884,703,nan
1747255159.1757543,705,nan
1747255160.1999981,709,nan
1747255160.453799,710,nan
1747255160.9571702,712,nan
1747255161.7029233,715,nan
1747255162.195579,717,nan
1747255162.6887972,719,nan
1747255162.9337823,720,nan
1747255163.1836257,721,nan
1747255163.6677008,723,nan
1747255164.158049,725,nan
1747255164.3988144,726,nan
1747255164.6433635,727,nan
1747255164.8937619,728,nan
1747255165.14333,729,nan
1747255165.630638,731,nan
1747255165.8769438,732,nan
1747255166.124333,733,nan
1747255167.3576818,738,nan
1747255167.6056838,739,nan
1747255167.853417,740,nan
1747255168.342983,742,nan
1747255168.5847263,743,nan
1747255168.8260233,744,nan
1747255169.0679088,745,nan
1747255170.7777545,752,nan
1747255171.51303,755,nan
1747255171.758335,756,nan
1747255172.2509503,758,nan
1747255173.4946072,763,nan
1747255173.745725,764,nan
1747255173.9941404,765,nan
1747255174.735492,768,nan
1747255175.061201,769,nan
1747255175.8005729,772,nan
1747255176.0480645,773,nan
1747255176.5296497,775,nan
1747255176.7701192,776,nan
1747255177.2633295,778,nan
1747255177.5061543,779,nan
1747255177.7547607,780,nan
1747255177.9987047,781,nan
1747255178.244246,782,nan
1747255179.711668,788,nan
1747255179.9593313,789,nan
1747255180.469648,791,nan
1747255180.9766932,793,nan
1747255181.4715664,795,nan
1747255181.717989,796,nan
1747255182.464924,799,nan
1747255182.7130435,800,nan
1747255183.7003255,804,nan
1747255183.9460096,805,nan
1747255184.1953106,806,nan
1747255184.4397824,807,nan
1747255185.1782415,810,nan
1747255185.9153316,813,nan
1747255187.1341972,818,nan
1747255187.3839602,819,nan
1747255187.8796449,821,nan
1747255188.1306844,822,nan
1747255188.3777575,823,nan
1747255188.8740726,825,nan
1747255189.1167974,826,nan
1747255189.361208,827,nan
1747255189.6057017,828,nan
1747255190.586841,832,nan
1747255190.8332314,833,nan
1747255191.3282087,835,nan
1747255191.5720706,836,nan
1747255191.817896,837,nan
1747255192.3056262,839,nan
1747255192.5513437,840,nan
1747255193.2930434,843,nan
1747255193.8048217,845,nan
1747255195.0575244,850,nan
1747255195.3129494,851,nan
1747255196.0865767,854,nan
1747255196.8390586,857,nan
1747255197.5864758,860,nan
1747255198.0749211,862,nan
1747255198.8072896,865,nan
1747255199.0599568,866,nan
1747255200.047377,870,nan
1747255200.2915049,871,nan
1747255202.8051205,881,nan
1747255203.306949,883,nan
1747255203.5557418,884,nan
1747255203.8047523,885,nan
1747255204.0534496,886,nan
1747255204.5492685,888,nan
1747255205.04418,890,nan
1747255205.540359,892,nan
1747255206.2735736,895,nan
1747255206.76386,897,nan
1747255207.0105274,898,nan
1747255207.7530267,901,nan
1747255207.998786,902,nan
1747255208.4856935,904,nan
1747255208.978628,906,nan
1747255209.2321455,907,nan
1747255209.479916,908,nan
1747255209.9849815,910,nan
1747255210.234435,911,nan
1747255210.9788895,914,nan
1747255211.9841812,918,nan
1747255212.2273073,919,nan
1747255212.7210834,921,nan
1747255213.2042098,923,nan
1747255214.179649,927,nan
1747255214.4277163,928,nan
1747255214.6692533,929,nan
1747255214.910873,930,nan
1747255215.1511672,931,nan
1747255215.393986,932,nan
1747255215.636359,933,nan
1747255216.1280577,935,nan
1747255217.1382256,939,nan
1747255217.638955,941,nan
1747255217.8947794,942,nan
1747255218.6552124,945,nan
1747255219.669852,949,nan
1747255220.4195673,952,nan
1747255220.9137545,954,nan
1747255221.1655703,955,nan
1747255221.4118757,956,nan
1747255222.3992717,960,nan
1747255222.8886762,962,nan
1747255223.131039,963,nan
1747255223.3748991,964,nan
1747255223.6173012,965,nan
1747255224.1074064,967,nan
1747255224.3540833,968,nan
1747255225.077547,971,nan
1747255226.2887692,976,nan
1747255226.7798326,978,nan
1747255227.0215826,979,nan
1747255227.5040953,981,nan
1747255227.7523978,982,nan
1747255228.731791,986,nan
1747255229.221789,988,nan
1747255229.4659173,989,nan
1747255229.7115011,990,nan
1747255230.2219791,992,nan
1747255230.7210028,994,nan
1747255230.9695363,995,nan
1747255231.218066,996,nan
1747255231.7258487,998,nan
1747255231.9721553,999,nan
1747255232.4663923,1001,nan
1747255232.7111354,1002,nan
1747255232.956788,1003,nan
1747255233.202539,1004,nan
1747255233.4472072,1005,nan
1747255233.6970007,1006,nan
1747255234.9327695,1011,nan
1747255235.420917,1013,nan
1747255235.911656,1015,nan
1747255236.1557298,1016,nan
1747255236.4017184,1017,nan
1747255237.6519911,1022,nan
1747255238.6602302,1026,nan
1747255239.1648228,1028,nan
1747255239.4088116,1029,nan
1747255240.8909864,1035,nan
1747255241.1380131,1036,nan
1747255241.3850403,1037,nan
1747255241.63597,1038,nan
1747255241.8820329,1039,nan
1747255242.8664777,1043,nan
1747255243.3587127,1045,nan
1747255243.6038506,1046,nan
1747255245.0835583,1052,nan
1747255245.328998,1053,nan
1747255246.0700145,1056,nan
1747255246.5605438,1058,nan
1747255246.815257,1059,nan
1747255247.0752597,1060,nan
1747255247.5856445,1062,nan
1747255248.3333237,1065,nan
1747255248.5778978,1066,nan
1747255248.827866,1067,nan
1747255249.3231003,1069,nan
1747255249.5641267,1070,nan
1747255249.8129745,1071,nan
1747255250.0615258,1072,nan
1747255250.3037448,1073,nan
1747255250.5442488,1074,nan
1747255251.2645292,1077,nan
1747255251.5045002,1078,nan
1747255251.9868214,1080,nan
1747255252.2366607,1081,nan
1747255252.4871287,1082,nan
1747255253.221296,1085,nan
1747255253.474363,1086,nan
1747255253.7274067,1087,nan
1747255254.7079098,1091,nan
1747255254.9528701,1092,nan
1747255255.1971707,1093,nan
1747255256.4235992,1098,nan
1747255256.9118917,1100,nan
1747255257.4069645,1102,nan
1747255257.6546066,1103,nan
1747255257.8993263,1104,nan
1747255258.655321,1107,nan
1747255258.9022374,1108,nan
1747255259.1491594,1109,nan
1747255259.396868,1110,nan
1747255259.6443396,1111,nan
1747255259.8913298,1112,nan
1747255260.1379464,1113,nan
1747255260.38329,1114,nan
1747255260.8737388,1116,nan
1747255261.6142116,1119,nan
1747255262.1189654,1121,nan
1747255262.370221,1122,nan
1747255263.1102643,1125,nan
1747255263.3541672,1126,nan
1747255263.8511262,1128,nan
1747255264.093997,1129,nan
1747255264.336944,1130,nan
1747255264.5821784,1131,nan
1747255264.8267832,1132,nan
1747255265.3178096,1134,nan
1747255265.5636067,1135,nan
1747255265.8106823,1136,nan
1747255266.5518517,1139,nan
1747255267.2982392,1142,nan
1747255268.0368755,1145,nan
1747255268.2820158,1146,nan
1747255268.778711,1148,nan
1747255269.0224907,1149,nan
1747255269.2633178,1150,nan
1747255269.5136838,1151,nan
1747255269.7544177,1152,nan
1747255269.999891,1153,nan
1747255270.4965167,1155,nan
1747255271.7119796,1160,nan
1747255272.194706,1162,nan
1747255272.681927,1164,nan
1747255273.1698432,1166,nan
1747255273.4159884,1167,nan
1747255274.8732262,1173,nan
1747255275.1226175,1174,nan
1747255275.6242697,1176,nan
1747255275.877873,1177,nan
1747255276.1324134,1178,nan
1747255277.1179736,1182,nan
1747255277.6049387,1184,nan
1747255278.0935287,1186,nan
1747255278.5891047,1188,nan
1747255278.8377125,1189,nan
1747255279.08506,1190,nan
1747255279.8331723,1193,nan
1747255280.07993,1194,nan
1747255280.327661,1195,nan
1747255280.8330424,1197,nan
1747255281.080356,1198,nan
1747255281.8264503,1201,nan
1747255282.0730953,1202,nan
1747255282.8081145,1205,nan
1747255283.0512521,1206,nan
1747255283.2939692,1207,nan
1747255283.7800927,1209,nan
1747255284.7660217,1213,nan
1747255285.009811,1214,nan
1747255285.2562172,1215,nan
1747255285.7638624,1217,nan
1747255286.0137305,1218,nan
1747255287.2422369,1223,nan
1747255287.7318833,1225,nan
1747255288.4731917,1228,nan
1747255288.7257617,1229,nan
1747255289.4807289,1232,nan
1747255289.7319543,1233,nan
1747255290.973789,1238,nan
1747255291.4669626,1240,nan
1747255291.7116406,1241,nan
1747255291.9563766,1242,nan
1747255292.200543,1243,nan
1747255292.4453435,1244,nan
1747255292.6899984,1245,nan
1747255292.9344318,1246,nan
1747255293.670893,1249,nan
1747255293.9201438,1250,nan
1747255294.168771,1251,nan
1747255294.4182189,1252,nan
1747255294.926042,1254,nan
1747255295.441889,1256,nan
1747255295.68583,1257,nan
1747255296.4323316,1260,nan
1747255296.6847126,1261,nan
1747255297.45449,1264,nan
1747255298.2425358,1267,nan
1747255299.2419798,1271,nan
1747255300.501104,1276,nan
1747255300.7465303,1277,nan
1747255300.9913657,1278,nan
1747255301.9728248,1282,nan
1747255302.7079375,1285,nan
1747255303.9488945,1290,nan
1747255304.695416,1293,nan
1747255305.4374082,1296,nan
1747255305.9346023,1298,nan
1747255306.1807313,1299,nan
1747255306.9255543,1302,nan
1747255307.907702,1306,nan
1747255308.8989415,1310,nan
1747255309.8709805,1314,nan
1747255310.1132362,1315,nan
1747255311.3530285,1320,nan
1747255311.8392005,1322,nan
1747255312.0820193,1323,nan
1747255312.581773,1325,nan
1747255312.829135,1326,nan
1747255313.3209822,1328,nan
1747255315.0407054,1335,nan
1747255317.233975,1344,nan
1747255317.4797513,1345,nan
1747255317.9722285,1347,nan
1747255318.2153625,1348,nan
1747255318.9586158,1351,nan
1747255319.2150245,1352,nan
1747255319.712897,1354,nan
1747255320.7058146,1358,nan
1747255321.1996372,1360,nan
1747255322.199178,1364,nan
1747255322.4570937,1365,nan
1747255322.709061,1366,nan
1747255322.9580164,1367,nan
1747255323.209889,1368,nan
1747255324.2137446,1372,nan
1747255324.461137,1373,nan
1747255324.96435,1375,nan
1747255325.21831,1376,nan
1747255326.2083642,1380,nan
1747255327.4520986,1385,nan
1747255327.6994374,1386,nan
1747255328.669023,1390,nan
1747255329.4125087,1393,nan
1747255330.1671677,1396,nan
1747255330.4210968,1397,nan
1747255330.9223375,1399,nan
1747255331.1699483,1400,nan
1747255331.9124615,1403,nan
1747255332.4012625,1405,nan
1747255334.3766756,1413,nan
1747255335.1212165,1416,nan
1747255335.3649533,1417,nan
1747255335.860699,1419,nan
1747255336.3510375,1421,nan
1747255336.600309,1422,nan
1747255338.858486,1431,nan
1747255339.1129768,1432,nan
1747255340.120435,1436,nan
1747255340.623066,1438,nan
1747255340.8730564,1439,nan
1747255341.1243289,1440,nan
1747255341.375024,1441,nan
1747255342.1276062,1444,nan
1747255342.6357527,1446,nan
1747255342.8876057,1447,nan
1747255343.1459446,1448,nan
1747255343.3996217,1449,nan
1747255343.6506112,1450,nan
1747255343.9005542,1451,nan
1747255344.1443274,1452,nan
1747255344.633824,1454,nan
1747255344.8842127,1455,nan
1747255345.1290803,1456,nan
1747255345.375009,1457,nan
1747255345.6202452,1458,nan
1747255345.8656237,1459,nan
1747255346.1098948,1460,nan
1747255346.353917,1461,nan
1747255346.8432705,1463,nan
1747255348.6438043,1470,nan
1747255349.379668,1473,nan
1747255349.628315,1474,nan
1747255350.1348302,1476,nan
1747255350.395913,1477,nan
1747255351.4113991,1481,nan
1747255351.6625779,1482,nan
1747255351.91001,1483,nan
1747255352.9056249,1487,nan
1747255353.1482916,1488,nan
1747255353.39208,1489,nan
1747255353.634198,1490,nan
1747255353.8816786,1491,nan
1747255354.3758442,1493,nan
1747255354.6193225,1494,nan
1747255355.5917048,1498,nan
1747255355.837694,1499,nan
1747255356.0795393,1500,nan
1747255356.5676677,1502,nan
1747255357.3159544,1505,nan
1747255358.3228478,1509,nan
1747255358.5776346,1510,nan
1747255358.8290062,1511,nan
1747255359.342015,1513,nan
1747255359.8569214,1515,nan
1747255360.1133084,1516,nan
1747255361.867304,1523,nan
1747255362.6118598,1526,nan
1747255363.1161811,1528,nan
1747255364.6075087,1534,nan
1747255365.3444848,1537,nan
1747255365.5890393,1538,nan
1747255366.3307316,1541,nan
1747255367.299058,1545,nan
1747255367.7956767,1547,nan
1747255368.041835,1548,nan
1747255368.7789538,1551,nan
1747255369.0270069,1552,nan
1747255369.2802932,1553,nan
1747255369.7853315,1555,nan
1747255370.280049,1557,nan
1747255371.504471,1562,nan
1747255371.995247,1564,nan
1747255372.2412953,1565,nan
1747255372.4877017,1566,nan
1747255372.97795,1568,nan
1747255373.4673853,1570,nan
1747255373.710246,1571,nan
1747255373.952701,1572,nan
1747255374.1966436,1573,nan
1747255374.94329,1576,nan
1747255375.439959,1578,nan
1747255375.6931586,1579,nan
1747255375.9363012,1580,nan
1747255376.1834555,1581,nan
1747255376.4299302,1582,nan
1747255377.2043467,1585,nan
1747255378.449372,1590,nan
1747255379.6868217,1595,nan
1747255379.9359987,1596,nan
1747255380.185859,1597,nan
1747255381.178098,1601,nan
1747255381.428136,1602,nan
1747255381.673264,1603,nan
1747255383.406021,1610,nan
1747255383.6540039,1611,nan
1747255384.1441183,1613,nan
1747255384.3900511,1614,nan
1747255384.8864787,1616,nan
1747255385.8843215,1620,nan
1747255386.381464,1622,nan
1747255386.88198,1624,nan
1747255387.3792765,1626,nan
1747255387.6262023,1627,nan
1747255388.6167252,1631,nan
1747255389.5999017,1635,nan
1747255389.8459673,1636,nan
1747255390.0994303,1637,nan
1747255390.3460612,1638,nan
1747255390.8395224,1640,nan
1747255391.083978,1641,nan
1747255392.3026721,1646,nan
1747255392.5475698,1647,nan
1747255393.0368783,1649,nan
1747255393.5250924,1651,nan
1747255393.7685263,1652,nan
1747255394.0120416,1653,nan
1747255394.25663,1654,nan
1747255394.7469106,1656,nan
1747255395.2357311,1658,nan
1747255396.213801,1662,nan
1747255396.7026758,1664,nan
1747255397.1907682,1666,nan
1747255397.9211626,1669,nan
1747255398.1658487,1670,nan
1747255399.1447346,1674,nan
1747255399.879024,1677,nan
1747255400.3726583,1679,nan
1747255400.623135,1680,nan
1747255400.8697443,1681,nan
1747255401.1153228,1682,nan
1747255401.8505173,1685,nan
1747255402.0971143,1686,nan
1747255402.3392718,1687,nan
1747255402.581642,1688,nan
1747255402.8249097,1689,nan
1747255403.0663612,1690,nan
1747255403.8077168,1693,nan
1747255404.0535555,1694,nan
1747255404.2966635,1695,nan
1747255404.7982554,1697,nan
1747255405.0455196,1698,nan
1747255405.306787,1699,nan
1747255405.5642765,1700,nan
1747255406.069644,1702,nan
1747255406.5780506,1704,nan
1747255407.3074553,1707,nan
1747255407.8022277,1709,nan
1747255408.0456738,1710,nan
1747255408.2874577,1711,nan
1747255408.5293674,1712,nan
1747255409.9961295,1718,nan
1747255410.247627,1719,nan
1747255410.9838393,1722,nan
1747255411.2278767,1723,nan
1747255411.4737942,1724,nan
1747255411.7227144,1725,nan
1747255412.977748,1730,nan
1747255414.9637876,1738,nan
1747255415.2078328,1739,nan
1747255415.455859,1740,nan
1747255416.2077408,1743,nan
1747255416.7101665,1745,nan
1747255417.449618,1748,nan
1747255417.6938863,1749,nan
1747255417.938234,1750,nan
1747255418.1832716,1751,nan
1747255418.680019,1753,nan
1747255418.9258156,1754,nan
1747255419.6584857,1757,nan
1747255420.9040015,1762,nan
1747255421.1562853,1763,nan
1747255421.6428242,1765,nan
1747255421.8849828,1766,nan
1747255422.3735986,1768,nan
1747255424.0882897,1775,nan
1747255424.3359215,1776,nan
1747255424.5848563,1777,nan
1747255425.3277879,1780,nan
1747255425.5752695,1781,nan
1747255426.3140912,1784,nan
1747255426.561273,1785,nan
1747255426.8246899,1786,nan
1747255427.091336,1787,nan
1747255427.6104274,1789,nan
1747255427.8547275,1790,nan
1747255428.3576126,1792,nan
1747255428.85546,1794,nan
1747255429.3562481,1796,nan
1747255429.6062818,1797,nan
1747255430.3551612,1800,nan
1747255430.8549874,1802,nan
1747255431.120917,1803,nan
1747255431.3779752,1804,nan
1747255432.3675146,1808,nan
1747255432.8601055,1810,nan
1747255433.8345628,1814,nan
1747255434.3259249,1816,nan
1747255434.8135655,1818,nan
1747255435.0596578,1819,nan
1747255436.0480797,1823,nan
1747255436.792699,1826,nan
1747255437.0468369,1827,nan
1747255437.5546758,1829,nan
1747255437.8053527,1830,nan
1747255438.297881,1832,nan
1747255438.5431693,1833,nan
1747255438.7896976,1834,nan
1747255439.2804918,1836,nan
1747255439.532113,1837,nan
1747255439.776706,1838,nan
1747255441.2638235,1844,nan
1747255441.509401,1845,nan
1747255441.759986,1846,nan
1747255442.0047665,1847,nan
1747255442.2509818,1848,nan
1747255442.984011,1851,nan
1747255443.47587,1853,nan
1747255444.2112863,1856,nan
1747255445.1895485,1860,nan
1747255446.1715891,1864,nan
1747255446.4160056,1865,nan
1747255446.6609395,1866,nan
1747255446.9044123,1867,nan
1747255447.902672,1871,nan
1747255448.1506355,1872,nan
1747255448.400557,1873,nan
1747255448.6470163,1874,nan
1747255448.895662,1875,nan
1747255449.4032176,1877,nan
1747255449.897737,1879,nan
1747255450.1400528,1880,nan
1747255450.8716319,1883,nan
1747255451.113884,1884,nan
1747255451.5986798,1886,nan
1747255452.101158,1888,nan
1747255452.5889516,1890,nan
1747255452.8327308,1891,nan
1747255453.8006444,1895,nan
1747255454.780627,1899,nan
1747255455.269919,1901,nan
1747255455.5132618,1902,nan
1747255456.4966075,1906,nan
1747255457.0278902,1908,nan
1747255457.280756,1909,nan
1747255457.5288374,1910,nan
1747255458.2770805,1913,nan
1747255459.0185237,1916,nan
1747255459.512648,1918,nan
1747255460.9945755,1924,nan
1747255461.2421267,1925,nan
1747255461.4960625,1926,nan
1747255462.002927,1928,nan
1747255462.2537143,1929,nan
1747255463.0087636,1932,nan
1747255463.7600782,1935,nan
1747255464.0134776,1936,nan
1747255464.7686002,1939,nan
1747255465.0195048,1940,nan
1747255465.2772837,1941,nan
1747255465.5340695,1942,nan
1747255466.280027,1945,nan
1747255466.7763677,1947,nan
1747255467.5171301,1950,nan
1747255467.7603242,1951,nan
1747255468.2587318,1953,nan
1747255468.9938006,1956,nan
1747255469.9896643,1960,nan
1747255470.2353754,1961,nan
1747255470.4793878,1962,nan
1747255470.7241673,1963,nan
1747255470.9712644,1964,nan
1747255471.4620779,1966,nan
1747255471.70639,1967,nan
1747255471.9525554,1968,nan
1747255472.1978514,1969,nan
1747255473.670375,1975,nan
1747255474.1579447,1977,nan
1747255474.403358,1978,nan
1747255474.646074,1979,nan
1747255474.88964,1980,nan
1747255475.1327362,1981,nan
1747255475.3819437,1982,nan
1747255475.6278846,1983,nan
1747255476.1263087,1985,nan
1747255476.61642,1987,nan
1747255476.862127,1988,nan
1747255477.1048784,1989,nan
1747255477.5951734,1991,nan
1747255477.8387494,1992,nan
1747255478.0816014,1993,nan
1747255478.5673597,1995,nan
1747255479.5465455,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_17_975219-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254983.8046827,0,1.3601574897766113
1747254984.5594893,3,1.2412217855453491
1747254984.800454,4,1.2426310777664185
1747254986.2814608,10,1.2271448373794556
1747254986.5306447,11,1.0115381479263306
1747254987.2753816,14,1.2628346681594849
1747254987.5157278,15,1.0591952800750732
1747254988.2615385,18,1.0546661615371704
1747254988.5076237,19,1.0808240175247192
1747254988.751887,20,1.1727380752563477
1747254989.2568715,22,1.1584162712097168
1747254989.5073862,23,1.233435869216919
1747254990.2423172,26,1.107688546180725
1747254990.4868631,27,1.8669873476028442
1747254991.9677343,33,2.455078601837158
1747254992.7026467,36,1.0423749685287476
1747254992.9512239,37,1.7657625675201416
1747254993.2060435,38,2.3441946506500244
1747254993.455494,39,2.0728681087493896
1747254993.6990435,40,1.80143404006958
1747254995.432731,47,1.0779255628585815
1747254995.677114,48,1.2831443548202515
1747254995.9212947,49,1.016223669052124
1747254996.412206,51,1.2440451383590698
1747254996.655295,52,1.0119009017944336
1747254997.1479025,54,1.4388734102249146
1747254997.8930638,57,1.1955757141113281
1747254998.6370878,60,1.1121264696121216
1747254998.8843946,61,1.171240210533142
1747254999.1292164,62,1.069010853767395
1747254999.37325,63,1.1368621587753296
1747254999.8662107,65,1.3014914989471436
1747255000.122456,66,1.0454933643341064
1747255000.3642707,67,1.0433045625686646
1747255000.6111166,68,1.0308929681777954
1747255001.1118677,70,1.2906404733657837
1747255001.3548946,71,1.2795908451080322
1747255002.8402994,77,1.336688756942749
1747255003.3538299,79,1.326877474784851
1747255003.616873,80,1.8784657716751099
1747255004.1303139,82,1.2473556995391846
1747255004.3833666,83,1.712146520614624
1747255004.89625,85,1.9249910116195679
1747255005.9107924,89,1.0022411346435547
1747255006.1708484,90,1.0020161867141724
1747255007.4479277,95,1.0021196603775024
1747255008.4308417,99,1.0036202669143677
1747255008.6762483,100,1.0012776851654053
1747255009.4225483,103,1.0012434720993042
1747255010.171783,106,1.0241881608963013
1747255010.4176726,107,1.0098484754562378
1747255010.9161105,109,1.2757043838500977
1747255012.1747792,114,1.0249935388565063
1747255012.674529,116,1.164028525352478
1747255013.9491043,121,1.9238818883895874
1747255014.9702666,125,1.964940071105957
1747255015.2230854,126,1.741565227508545
1747255015.719251,128,1.3071807622909546
1747255016.2183332,130,1.2791942358016968
1747255016.4713192,131,1.5425782203674316
1747255016.724243,132,1.9597963094711304
1747255017.6989517,136,2.077556848526001
1747255017.950639,137,2.3699824810028076
1747255019.434503,143,3.2309670448303223
1747255019.6837282,144,3.381267786026001
1747255020.1824765,146,2.752983570098877
1747255020.4307103,147,2.639258861541748
1747255021.199237,150,3.436258554458618
1747255022.9421046,157,3.153947591781616
1747255023.4440708,159,3.4521279335021973
1747255023.6883514,160,4.460279941558838
1747255024.180379,162,2.9054715633392334
1747255024.677107,164,2.2002081871032715
1747255025.1678922,166,4.041056156158447
1747255026.1499119,170,3.0334556102752686
1747255026.3940275,171,2.0486528873443604
1747255026.6426601,172,4.305795192718506
1747255027.3801775,175,4.075201988220215
1747255027.6259282,176,4.352809429168701
1747255027.8736875,177,5.087441444396973
1747255028.1233811,178,5.1962995529174805
1747255028.6167142,180,3.878269910812378
1747255028.8629339,181,4.421723365783691
1747255029.6157029,184,4.657187461853027
1747255029.8654134,185,4.7945637702941895
1747255030.11065,186,3.2828121185302734
1747255030.8368104,189,3.9667611122131348
1747255031.0785787,190,4.585559844970703
1747255031.3191674,191,4.6594953536987305
1747255031.56003,192,3.001793146133423
1747255032.3077447,195,4.173472881317139
1747255033.2794313,199,4.7275309562683105
1747255033.530651,200,2.8067917823791504
1747255034.034673,202,2.2757580280303955
1747255034.2819233,203,2.92207407951355
1747255034.5301688,204,3.059098958969116
1747255034.783659,205,3.293140172958374
1747255035.278934,207,3.1902177333831787
1747255035.7720027,209,2.9645564556121826
1747255036.2650003,211,3.7169294357299805
1747255036.7758052,213,4.757169246673584
1747255037.2698185,215,4.366795063018799
1747255037.5155494,216,3.242511749267578
1747255038.0056758,218,2.9863805770874023
1747255038.2604048,219,4.720026016235352
1747255038.51098,220,3.92244815826416
1747255038.760029,221,3.819007396697998
1747255039.004143,222,4.859856605529785
1747255039.4987748,224,2.872065782546997
1747255039.745471,225,4.042205810546875
1747255040.73333,229,4.780224800109863
1747255042.217987,235,4.047088146209717
1747255042.7074618,237,3.9205737113952637
1747255042.94823,238,4.544243812561035
1747255043.1983907,239,4.295628070831299
1747255043.6887538,241,2.695366859436035
1747255043.9316785,242,2.6185500621795654
1747255044.4198966,244,2.3303630352020264
1747255044.6635451,245,3.568370819091797
1747255044.9053338,246,2.550208330154419
1747255045.1470754,247,3.1422600746154785
1747255046.38446,252,3.4049532413482666
1747255046.6335442,253,3.9484667778015137
1747255046.8839345,254,4.376513957977295
1747255047.6278622,257,3.7876806259155273
1747255047.8766465,258,4.188650131225586
1747255048.129777,259,2.9051291942596436
1747255048.37893,260,4.189253330230713
1747255048.876205,262,4.005426406860352
1747255050.880932,270,3.599231719970703
1747255051.1251004,271,2.8118643760681152
1747255051.888504,274,4.197108745574951
1747255052.1511064,275,4.804012775421143
1747255052.3982008,276,4.831319808959961
1747255052.8959394,278,4.189888000488281
1747255053.3931901,280,4.683743476867676
1747255053.8886933,282,4.152894973754883
1747255054.1355357,283,3.6079392433166504
1747255054.631448,285,3.937162160873413
1747255055.134956,287,5.562741756439209
1747255055.389623,288,5.3527398109436035
1747255055.8946571,290,4.570566177368164
1747255057.1649094,295,5.027620315551758
1747255057.4285197,296,5.075863361358643
1747255057.6905413,297,2.6139612197875977
1747255057.9504845,298,4.239447593688965
1747255059.4336553,304,3.9251017570495605
1747255059.9268548,306,5.7655229568481445
1747255060.419236,308,5.546868324279785
1747255060.6678226,309,4.78728723526001
1747255061.4268746,312,2.9318294525146484
1747255061.677674,313,1.368615984916687
1747255062.4634874,316,1.1450797319412231
1747255062.9659688,318,1.0173428058624268
1747255063.2196703,319,1.0000221729278564
1747255064.0009794,322,nan
1747255064.5184107,324,nan
1747255065.7752888,329,nan
1747255066.03778,330,nan
1747255066.2876441,331,nan
1747255066.5333412,332,nan
1747255067.7647688,337,nan
1747255068.0084221,338,nan
1747255068.4943883,340,nan
1747255069.2242525,343,nan
1747255069.4745362,344,nan
1747255069.7178957,345,nan
1747255069.9674616,346,nan
1747255070.4647596,348,nan
1747255070.9694278,350,nan
1747255071.4610474,352,nan
1747255071.7143216,353,nan
1747255071.9625752,354,nan
1747255072.956982,358,nan
1747255073.4522173,360,nan
1747255073.9375374,362,nan
1747255074.187367,363,nan
1747255074.4357917,364,nan
1747255074.687294,365,nan
1747255074.9352274,366,nan
1747255075.1769006,367,nan
1747255075.421005,368,nan
1747255076.8925788,374,nan
1747255077.6327543,377,nan
1747255077.8864777,378,nan
1747255079.6483443,385,nan
1747255079.8967035,386,nan
1747255080.8888555,390,nan
1747255081.1333709,391,nan
1747255081.378618,392,nan
1747255081.6249046,393,nan
1747255081.8718016,394,nan
1747255082.1178017,395,nan
1747255082.3617067,396,nan
1747255082.6141567,397,nan
1747255082.860671,398,nan
1747255083.1066666,399,nan
1747255083.6036086,401,nan
1747255083.8493874,402,nan
1747255084.3429682,404,nan
1747255085.3195815,408,nan
1747255085.5749896,409,nan
1747255086.3275568,412,nan
1747255086.5750854,413,nan
1747255086.8204465,414,nan
1747255087.0646071,415,nan
1747255087.7941377,418,nan
1747255088.5289483,421,nan
1747255088.774771,422,nan
1747255089.5152109,425,nan
1747255089.7598698,426,nan
1747255090.7595174,430,nan
1747255091.0078533,431,nan
1747255091.7598257,434,nan
1747255092.0099144,435,nan
1747255092.2563837,436,nan
1747255092.5049503,437,nan
1747255092.7517662,438,nan
1747255093.000242,439,nan
1747255093.2474995,440,nan
1747255093.4976425,441,nan
1747255093.9914718,443,nan
1747255094.23774,444,nan
1747255094.481994,445,nan
1747255094.7281246,446,nan
1747255095.706289,450,nan
1747255095.9538624,451,nan
1747255096.2000532,452,nan
1747255096.4541764,453,nan
1747255096.7157254,454,nan
1747255097.2215338,456,nan
1747255097.7126582,458,nan
1747255098.2211764,460,nan
1747255098.4812655,461,nan
1747255099.2577367,464,nan
1747255099.5105765,465,nan
1747255099.7642949,466,nan
1747255100.2807004,468,nan
1747255100.8027997,470,nan
1747255101.8406696,474,nan
1747255102.1026824,475,nan
1747255102.877953,478,nan
1747255103.132177,479,nan
1747255103.3874702,480,nan
1747255103.647159,481,nan
1747255103.9131694,482,nan
1747255104.1661851,483,nan
1747255104.4198732,484,nan
1747255104.9180286,486,nan
1747255105.1696014,487,nan
1747255105.4169946,488,nan
1747255105.6627374,489,nan
1747255106.1605322,491,nan
1747255106.9001734,494,nan
1747255107.877185,498,nan
1747255108.6110098,501,nan
1747255108.8583949,502,nan
1747255109.1006792,503,nan
1747255109.8389962,506,nan
1747255110.3204956,508,nan
1747255110.5628405,509,nan
1747255110.8086178,510,nan
1747255111.049611,511,nan
1747255111.2905633,512,nan
1747255111.533615,513,nan
1747255111.7803423,514,nan
1747255112.5276134,517,nan
1747255112.7741873,518,nan
1747255113.0214748,519,nan
1747255113.2688227,520,nan
1747255114.0182385,523,nan
1747255115.7949874,530,nan
1747255116.5611296,533,nan
1747255116.8065662,534,nan
1747255117.3066425,536,nan
1747255117.5564394,537,nan
1747255117.8041632,538,nan
1747255118.0472326,539,nan
1747255118.2880423,540,nan
1747255118.7703502,542,nan
1747255119.0143394,543,nan
1747255119.25972,544,nan
1747255119.7583694,546,nan
1747255120.0029316,547,nan
1747255120.742864,550,nan
1747255121.2339556,552,nan
1747255121.727104,554,nan
1747255121.975399,555,nan
1747255122.2218757,556,nan
1747255123.7078545,562,nan
1747255123.955536,563,nan
1747255124.2012727,564,nan
1747255125.2007432,568,nan
1747255125.9378302,571,nan
1747255126.4426441,573,nan
1747255127.1785195,576,nan
1747255128.15201,580,nan
1747255129.121836,584,nan
1747255129.3677855,585,nan
1747255129.6099982,586,nan
1747255130.1020787,588,nan
1747255130.5866067,590,nan
1747255130.8314505,591,nan
1747255131.0946398,592,nan
1747255131.596931,594,nan
1747255132.0948644,596,nan
1747255132.3534899,597,nan
1747255132.5993366,598,nan
1747255132.8452454,599,nan
1747255133.3405836,601,nan
1747255133.5925546,602,nan
1747255133.8435197,603,nan
1747255134.3473804,605,nan
1747255135.0912502,608,nan
1747255135.591155,610,nan
1747255136.3354118,613,nan
1747255136.5817409,614,nan
1747255137.0853689,616,nan
1747255137.581658,618,nan
1747255138.0876288,620,nan
1747255138.581266,622,nan
1747255138.8351042,623,nan
1747255139.593051,626,nan
1747255140.0844293,628,nan
1747255140.3302839,629,nan
1747255141.3189769,633,nan
1747255141.8232455,635,nan
1747255142.3347542,637,nan
1747255143.0824478,640,nan
1747255143.3294456,641,nan
1747255143.574278,642,nan
1747255143.8225083,643,nan
1747255144.0708811,644,nan
1747255144.3176935,645,nan
1747255145.3022702,649,nan
1747255145.7920315,651,nan
1747255146.0371153,652,nan
1747255146.2809446,653,nan
1747255146.5256379,654,nan
1747255146.7705398,655,nan
1747255147.5059848,658,nan
1747255147.7542608,659,nan
1747255148.0001392,660,nan
1747255149.7228749,667,nan
1747255150.4605048,670,nan
1747255151.7028985,675,nan
1747255151.9524662,676,nan
1747255152.1977754,677,nan
1747255152.9415364,680,nan
1747255153.4421084,682,nan
1747255153.686979,683,nan
1747255153.934546,684,nan
1747255154.6759613,687,nan
1747255155.9394271,692,nan
1747255156.4330587,694,nan
1747255156.6789355,695,nan
1747255156.9237885,696,nan
1747255157.174757,697,nan
1747255157.668912,699,nan
1747255158.4384136,702,nan
1747255158.7002146,703,nan
1747255159.1929977,705,nan
1747255160.216606,709,nan
1747255160.4705763,710,nan
1747255160.9764223,712,nan
1747255161.7210662,715,nan
1747255162.2140608,717,nan
1747255162.7051382,719,nan
1747255162.949219,720,nan
1747255163.1983938,721,nan
1747255163.6814787,723,nan
1747255164.1714792,725,nan
1747255164.4126956,726,nan
1747255164.658458,727,nan
1747255164.911883,728,nan
1747255165.157991,729,nan
1747255165.6442406,731,nan
1747255165.8913517,732,nan
1747255166.1424243,733,nan
1747255167.3720036,738,nan
1747255167.6194587,739,nan
1747255167.8673227,740,nan
1747255168.3571186,742,nan
1747255168.598604,743,nan
1747255168.8397753,744,nan
1747255169.0820289,745,nan
1747255170.7938354,752,nan
1747255171.5292513,755,nan
1747255171.7739964,756,nan
1747255172.2705522,758,nan
1747255173.5123472,763,nan
1747255173.7617419,764,nan
1747255174.010332,765,nan
1747255174.7509265,768,nan
1747255175.077797,769,nan
1747255175.815891,772,nan
1747255176.0617192,773,nan
1747255176.543169,775,nan
1747255176.7859108,776,nan
1747255177.2788565,778,nan
1747255177.5236313,779,nan
1747255177.7709002,780,nan
1747255178.0154586,781,nan
1747255178.2597246,782,nan
1747255179.7307425,788,nan
1747255179.9815686,789,nan
1747255180.4872577,791,nan
1747255180.993661,793,nan
1747255181.4876912,795,nan
1747255181.7357464,796,nan
1747255182.4818814,799,nan
1747255182.7312353,800,nan
1747255183.7156582,804,nan
1747255183.9641793,805,nan
1747255184.2117662,806,nan
1747255184.4574883,807,nan
1747255185.194041,810,nan
1747255185.9286997,813,nan
1747255187.1488829,818,nan
1747255187.402545,819,nan
1747255187.894985,821,nan
1747255188.1471412,822,nan
1747255188.3945782,823,nan
1747255188.8895657,825,nan
1747255189.1338468,826,nan
1747255189.3784697,827,nan
1747255189.624602,828,nan
1747255190.6038978,832,nan
1747255190.850125,833,nan
1747255191.3444564,835,nan
1747255191.5890017,836,nan
1747255191.8340905,837,nan
1747255192.3218625,839,nan
1747255192.5675611,840,nan
1747255193.3098683,843,nan
1747255193.8244839,845,nan
1747255195.075974,850,nan
1747255195.330055,851,nan
1747255196.1043854,854,nan
1747255196.857832,857,nan
1747255197.6034956,860,nan
1747255198.0885067,862,nan
1747255198.825089,865,nan
1747255199.0788665,866,nan
1747255200.063443,870,nan
1747255200.3075233,871,nan
1747255202.8224173,881,nan
1747255203.3246763,883,nan
1747255203.5732903,884,nan
1747255203.8232782,885,nan
1747255204.0707414,886,nan
1747255204.5667815,888,nan
1747255205.0609736,890,nan
1747255205.5561135,892,nan
1747255206.2898035,895,nan
1747255206.7827456,897,nan
1747255207.0270727,898,nan
1747255207.7695138,901,nan
1747255208.0148032,902,nan
1747255208.5035355,904,nan
1747255208.9958951,906,nan
1747255209.2502975,907,nan
1747255209.4973767,908,nan
1747255210.0025368,910,nan
1747255210.2509596,911,nan
1747255210.9975204,914,nan
1747255211.9985614,918,nan
1747255212.2419538,919,nan
1747255212.7343082,921,nan
1747255213.2180777,923,nan
1747255214.193653,927,nan
1747255214.441681,928,nan
1747255214.6832404,929,nan
1747255214.9241838,930,nan
1747255215.1654606,931,nan
1747255215.4079127,932,nan
1747255215.6500285,933,nan
1747255216.1450078,935,nan
1747255217.162754,939,nan
1747255217.6534393,941,nan
1747255217.9091978,942,nan
1747255218.6747952,945,nan
1747255219.6866224,949,nan
1747255220.4370177,952,nan
1747255220.929275,954,nan
1747255221.1822116,955,nan
1747255221.430498,956,nan
1747255222.4173148,960,nan
1747255222.9032357,962,nan
1747255223.1460898,963,nan
1747255223.3895848,964,nan
1747255223.6314912,965,nan
1747255224.1205962,967,nan
1747255224.3679283,968,nan
1747255225.0909994,971,nan
1747255226.302829,976,nan
1747255226.7939324,978,nan
1747255227.0354424,979,nan
1747255227.5219824,981,nan
1747255227.767914,982,nan
1747255228.749678,986,nan
1747255229.2380097,988,nan
1747255229.483542,989,nan
1747255229.7292347,990,nan
1747255230.238763,992,nan
1747255230.7403061,994,nan
1747255230.9870977,995,nan
1747255231.2349584,996,nan
1747255231.7412193,998,nan
1747255231.9887373,999,nan
1747255232.4823403,1001,nan
1747255232.7270892,1002,nan
1747255232.9727745,1003,nan
1747255233.2184825,1004,nan
1747255233.4659243,1005,nan
1747255233.715735,1006,nan
1747255234.949803,1011,nan
1747255235.4369562,1013,nan
1747255235.9278657,1015,nan
1747255236.1712384,1016,nan
1747255236.4178588,1017,nan
1747255237.6697395,1022,nan
1747255238.6780658,1026,nan
1747255239.1802163,1028,nan
1747255239.4253812,1029,nan
1747255240.9078782,1035,nan
1747255241.154952,1036,nan
1747255241.404057,1037,nan
1747255241.652285,1038,nan
1747255241.9006152,1039,nan
1747255242.882856,1043,nan
1747255243.3720574,1045,nan
1747255243.6194093,1046,nan
1747255245.1007507,1052,nan
1747255245.3462384,1053,nan
1747255246.0867903,1056,nan
1747255246.5794525,1058,nan
1747255246.8328235,1059,nan
1747255247.093932,1060,nan
1747255247.6027107,1062,nan
1747255248.350033,1065,nan
1747255248.594493,1066,nan
1747255248.8446364,1067,nan
1747255249.3364651,1069,nan
1747255249.5829604,1070,nan
1747255249.8311234,1071,nan
1747255250.0754235,1072,nan
1747255250.317011,1073,nan
1747255250.557745,1074,nan
1747255251.2778614,1077,nan
1747255251.5188887,1078,nan
1747255252.0058796,1080,nan
1747255252.2556415,1081,nan
1747255252.5041943,1082,nan
1747255253.2379127,1085,nan
1747255253.4925306,1086,nan
1747255253.74358,1087,nan
1747255254.724451,1091,nan
1747255254.9692316,1092,nan
1747255255.2130136,1093,nan
1747255256.4397564,1098,nan
1747255256.9285998,1100,nan
1747255257.4232755,1102,nan
1747255257.6714566,1103,nan
1747255257.9180908,1104,nan
1747255258.6742847,1107,nan
1747255258.9194794,1108,nan
1747255259.167154,1109,nan
1747255259.415319,1110,nan
1747255259.6628733,1111,nan
1747255259.909752,1112,nan
1747255260.1554127,1113,nan
1747255260.4014413,1114,nan
1747255260.8908346,1116,nan
1747255261.6327877,1119,nan
1747255262.1371734,1121,nan
1747255262.3878784,1122,nan
1747255263.125646,1125,nan
1747255263.371504,1126,nan
1747255263.8666813,1128,nan
1747255264.1102843,1129,nan
1747255264.3541245,1130,nan
1747255264.6001,1131,nan
1747255264.8441489,1132,nan
1747255265.3326309,1134,nan
1747255265.5788026,1135,nan
1747255265.8246863,1136,nan
1747255266.5664697,1139,nan
1747255267.312991,1142,nan
1747255268.0509944,1145,nan
1747255268.2985198,1146,nan
1747255268.7926917,1148,nan
1747255269.0362704,1149,nan
1747255269.2782426,1150,nan
1747255269.5277603,1151,nan
1747255269.7691312,1152,nan
1747255270.0153608,1153,nan
1747255270.5112374,1155,nan
1747255271.7258294,1160,nan
1747255272.2080953,1162,nan
1747255272.6955304,1164,nan
1747255273.1878326,1166,nan
1747255273.4295669,1167,nan
1747255274.8897734,1173,nan
1747255275.1397147,1174,nan
1747255275.64784,1176,nan
1747255275.89847,1177,nan
1747255276.1492155,1178,nan
1747255277.1316297,1182,nan
1747255277.6220458,1184,nan
1747255278.1102376,1186,nan
1747255278.6098647,1188,nan
1747255278.8560534,1189,nan
1747255279.1030974,1190,nan
1747255279.8511624,1193,nan
1747255280.0960789,1194,nan
1747255280.3438368,1195,nan
1747255280.8498538,1197,nan
1747255281.0983646,1198,nan
1747255281.8427973,1201,nan
1747255282.0893192,1202,nan
1747255282.8237658,1205,nan
1747255283.0671406,1206,nan
1747255283.3098164,1207,nan
1747255283.7985148,1209,nan
1747255284.782182,1213,nan
1747255285.027762,1214,nan
1747255285.2744672,1215,nan
1747255285.779927,1217,nan
1747255286.0306082,1218,nan
1747255287.259422,1223,nan
1747255287.7482347,1225,nan
1747255288.490821,1228,nan
1747255288.7426558,1229,nan
1747255289.4973311,1232,nan
1747255289.7490807,1233,nan
1747255290.992954,1238,nan
1747255291.483323,1240,nan
1747255291.7279196,1241,nan
1747255291.972076,1242,nan
1747255292.2168088,1243,nan
1747255292.4611351,1244,nan
1747255292.7062893,1245,nan
1747255292.949389,1246,nan
1747255293.6883452,1249,nan
1747255293.9364948,1250,nan
1747255294.1870897,1251,nan
1747255294.4445262,1252,nan
1747255294.9431782,1254,nan
1747255295.4576726,1256,nan
1747255295.702736,1257,nan
1747255296.4496472,1260,nan
1747255296.702264,1261,nan
1747255297.4776015,1264,nan
1747255298.260423,1267,nan
1747255299.2606037,1271,nan
1747255300.5174692,1276,nan
1747255300.7625952,1277,nan
1747255301.0079174,1278,nan
1747255301.9888206,1282,nan
1747255302.72601,1285,nan
1747255303.9650455,1290,nan
1747255304.711895,1293,nan
1747255305.455038,1296,nan
1747255305.9516926,1298,nan
1747255306.1983721,1299,nan
1747255306.9424052,1302,nan
1747255307.9245243,1306,nan
1747255308.9141188,1310,nan
1747255309.8846223,1314,nan
1747255310.1272204,1315,nan
1747255311.3669846,1320,nan
1747255311.852602,1322,nan
1747255312.0966182,1323,nan
1747255312.5957978,1325,nan
1747255312.8433125,1326,nan
1747255313.3349864,1328,nan
1747255315.054494,1335,nan
1747255317.2516894,1344,nan
1747255317.4961505,1345,nan
1747255317.9881017,1347,nan
1747255318.2309701,1348,nan
1747255318.9806209,1351,nan
1747255319.2316983,1352,nan
1747255319.7293932,1354,nan
1747255320.7224448,1358,nan
1747255321.2171361,1360,nan
1747255322.21954,1364,nan
1747255322.4767818,1365,nan
1747255322.7284079,1366,nan
1747255322.9759033,1367,nan
1747255323.2357085,1368,nan
1747255324.230494,1372,nan
1747255324.4781282,1373,nan
1747255324.983566,1375,nan
1747255325.2357416,1376,nan
1747255326.2264779,1380,nan
1747255327.4656546,1385,nan
1747255327.712932,1386,nan
1747255328.682237,1390,nan
1747255329.428001,1393,nan
1747255330.184417,1396,nan
1747255330.4392443,1397,nan
1747255330.9386017,1399,nan
1747255331.1857097,1400,nan
1747255331.9289842,1403,nan
1747255332.4186883,1405,nan
1747255334.3925495,1413,nan
1747255335.137926,1416,nan
1747255335.3825755,1417,nan
1747255335.8782065,1419,nan
1747255336.3675432,1421,nan
1747255336.6170616,1422,nan
1747255338.8834434,1431,nan
1747255339.1361291,1432,nan
1747255340.1433747,1436,nan
1747255340.6451623,1438,nan
1747255340.8956642,1439,nan
1747255341.1461232,1440,nan
1747255341.3974268,1441,nan
1747255342.1493068,1444,nan
1747255342.6575348,1446,nan
1747255342.9096966,1447,nan
1747255343.1697447,1448,nan
1747255343.4224904,1449,nan
1747255343.672843,1450,nan
1747255343.9177825,1451,nan
1747255344.161803,1452,nan
1747255344.6505136,1454,nan
1747255344.900787,1455,nan
1747255345.1475797,1456,nan
1747255345.3924818,1457,nan
1747255345.6376228,1458,nan
1747255345.8827674,1459,nan
1747255346.1254199,1460,nan
1747255346.3712432,1461,nan
1747255346.8587613,1463,nan
1747255348.6614857,1470,nan
1747255349.3997998,1473,nan
1747255349.6466737,1474,nan
1747255350.1559222,1476,nan
1747255350.4194677,1477,nan
1747255351.4280503,1481,nan
1747255351.681451,1482,nan
1747255351.9288557,1483,nan
1747255352.9192486,1487,nan
1747255353.1621993,1488,nan
1747255353.4058514,1489,nan
1747255353.6484203,1490,nan
1747255353.8950336,1491,nan
1747255354.3917553,1493,nan
1747255354.6338067,1494,nan
1747255355.6060116,1498,nan
1747255355.8520267,1499,nan
1747255356.0944452,1500,nan
1747255356.5816767,1502,nan
1747255357.3324773,1505,nan
1747255358.346149,1509,nan
1747255358.5997572,1510,nan
1747255358.8469498,1511,nan
1747255359.3658245,1513,nan
1747255359.8769505,1515,nan
1747255360.129465,1516,nan
1747255361.883293,1523,nan
1747255362.6298916,1526,nan
1747255363.1339934,1528,nan
1747255364.628515,1534,nan
1747255365.3619933,1537,nan
1747255365.6028016,1538,nan
1747255366.3448014,1541,nan
1747255367.314097,1545,nan
1747255367.8119695,1547,nan
1747255368.057975,1548,nan
1747255368.7967148,1551,nan
1747255369.0447202,1552,nan
1747255369.2987003,1553,nan
1747255369.8013842,1555,nan
1747255370.2963336,1557,nan
1747255371.5212083,1562,nan
1747255372.0136573,1564,nan
1747255372.2599266,1565,nan
1747255372.5041466,1566,nan
1747255372.994711,1568,nan
1747255373.483191,1570,nan
1747255373.7260923,1571,nan
1747255373.9685295,1572,nan
1747255374.212804,1573,nan
1747255374.9602723,1576,nan
1747255375.4567018,1578,nan
1747255375.7070067,1579,nan
1747255375.9501445,1580,nan
1747255376.2005937,1581,nan
1747255376.4481032,1582,nan
1747255377.2225673,1585,nan
1747255378.4660003,1590,nan
1747255379.7050736,1595,nan
1747255379.9525976,1596,nan
1747255380.2032115,1597,nan
1747255381.19534,1601,nan
1747255381.444167,1602,nan
1747255381.6903882,1603,nan
1747255383.4244695,1610,nan
1747255383.6702747,1611,nan
1747255384.1597347,1613,nan
1747255384.407797,1614,nan
1747255384.9029377,1616,nan
1747255385.9038796,1620,nan
1747255386.3971527,1622,nan
1747255386.8990116,1624,nan
1747255387.3956332,1626,nan
1747255387.643818,1627,nan
1747255388.6329067,1631,nan
1747255389.617118,1635,nan
1747255389.8649168,1636,nan
1747255390.1162512,1637,nan
1747255390.362481,1638,nan
1747255390.855997,1640,nan
1747255391.0997958,1641,nan
1747255392.3189485,1646,nan
1747255392.5635307,1647,nan
1747255393.0534394,1649,nan
1747255393.5418186,1651,nan
1747255393.7846007,1652,nan
1747255394.0286713,1653,nan
1747255394.2728913,1654,nan
1747255394.7637959,1656,nan
1747255395.25259,1658,nan
1747255396.2298634,1662,nan
1747255396.7196486,1664,nan
1747255397.20718,1666,nan
1747255397.9388218,1669,nan
1747255398.1814241,1670,nan
1747255399.1607177,1674,nan
1747255399.895857,1677,nan
1747255400.388371,1679,nan
1747255400.6410232,1680,nan
1747255400.8877296,1681,nan
1747255401.131565,1682,nan
1747255401.8677092,1685,nan
1747255402.1110582,1686,nan
1747255402.3542168,1687,nan
1747255402.5981314,1688,nan
1747255402.839469,1689,nan
1747255403.0817044,1690,nan
1747255403.824556,1693,nan
1747255404.0692165,1694,nan
1747255404.3135266,1695,nan
1747255404.8150492,1697,nan
1747255405.0724761,1698,nan
1747255405.333803,1699,nan
1747255405.5880945,1700,nan
1747255406.0897148,1702,nan
1747255406.5919194,1704,nan
1747255407.3208153,1707,nan
1747255407.8161573,1709,nan
1747255408.059381,1710,nan
1747255408.3014138,1711,nan
1747255408.5435722,1712,nan
1747255410.0154765,1718,nan
1747255410.263201,1719,nan
1747255411.0010617,1722,nan
1747255411.2464929,1723,nan
1747255411.4906583,1724,nan
1747255411.7395103,1725,nan
1747255412.9973817,1730,nan
1747255414.980624,1738,nan
1747255415.2269301,1739,nan
1747255415.4725385,1740,nan
1747255416.223614,1743,nan
1747255416.7267978,1745,nan
1747255417.465946,1748,nan
1747255417.709395,1749,nan
1747255417.9544609,1750,nan
1747255418.20169,1751,nan
1747255418.697146,1753,nan
1747255418.9419065,1754,nan
1747255419.6767209,1757,nan
1747255420.9221892,1762,nan
1747255421.1701376,1763,nan
1747255421.6564379,1765,nan
1747255421.8985646,1766,nan
1747255422.3870375,1768,nan
1747255424.1070993,1775,nan
1747255424.3547485,1776,nan
1747255424.603593,1777,nan
1747255425.3465574,1780,nan
1747255425.5891547,1781,nan
1747255426.330859,1784,nan
1747255426.5852962,1785,nan
1747255426.8547075,1786,nan
1747255427.1164646,1787,nan
1747255427.627165,1789,nan
1747255427.8722787,1790,nan
1747255428.3746343,1792,nan
1747255428.8775094,1794,nan
1747255429.3743005,1796,nan
1747255429.6233628,1797,nan
1747255430.3726447,1800,nan
1747255430.8804464,1802,nan
1747255431.135985,1803,nan
1747255431.3918056,1804,nan
1747255432.3856857,1808,nan
1747255432.8760774,1810,nan
1747255433.850553,1814,nan
1747255434.342649,1816,nan
1747255434.8306963,1818,nan
1747255435.0756805,1819,nan
1747255436.0616744,1823,nan
1747255436.8111079,1826,nan
1747255437.0639803,1827,nan
1747255437.5711684,1829,nan
1747255437.8224227,1830,nan
1747255438.3145878,1832,nan
1747255438.5600903,1833,nan
1747255438.8064768,1834,nan
1747255439.302336,1836,nan
1747255439.5490415,1837,nan
1747255439.7934494,1838,nan
1747255441.2800963,1844,nan
1747255441.527728,1845,nan
1747255441.7765927,1846,nan
1747255442.022632,1847,nan
1747255442.2664077,1848,nan
1747255443.0035095,1851,nan
1747255443.4927316,1853,nan
1747255444.2272406,1856,nan
1747255445.2063859,1860,nan
1747255446.1873882,1864,nan
1747255446.4325597,1865,nan
1747255446.675887,1866,nan
1747255446.9179676,1867,nan
1747255447.9198782,1871,nan
1747255448.167119,1872,nan
1747255448.4172404,1873,nan
1747255448.6655903,1874,nan
1747255448.9118488,1875,nan
1747255449.4221966,1877,nan
1747255449.9111762,1879,nan
1747255450.1535392,1880,nan
1747255450.8869476,1883,nan
1747255451.127362,1884,nan
1747255451.6171148,1886,nan
1747255452.114679,1888,nan
1747255452.6032023,1890,nan
1747255452.8463874,1891,nan
1747255453.8141272,1895,nan
1747255454.7974215,1899,nan
1747255455.2856126,1901,nan
1747255455.5282197,1902,nan
1747255456.5135121,1906,nan
1747255457.0469198,1908,nan
1747255457.2972407,1909,nan
1747255457.5455775,1910,nan
1747255458.2940824,1913,nan
1747255459.037124,1916,nan
1747255459.5290687,1918,nan
1747255461.0119588,1924,nan
1747255461.267654,1925,nan
1747255461.5176184,1926,nan
1747255462.024147,1928,nan
1747255462.2748847,1929,nan
1747255463.0307572,1932,nan
1747255463.7823608,1935,nan
1747255464.0359564,1936,nan
1747255464.7905734,1939,nan
1747255465.0422678,1940,nan
1747255465.3040543,1941,nan
1747255465.5567222,1942,nan
1747255466.2981892,1945,nan
1747255466.793407,1947,nan
1747255467.532676,1950,nan
1747255467.7784274,1951,nan
1747255468.274501,1953,nan
1747255469.0100307,1956,nan
1747255470.0081313,1960,nan
1747255470.2519817,1961,nan
1747255470.4956837,1962,nan
1747255470.7425451,1963,nan
1747255470.9889286,1964,nan
1747255471.4787395,1966,nan
1747255471.7253044,1967,nan
1747255471.970546,1968,nan
1747255472.2156284,1969,nan
1747255473.6879916,1975,nan
1747255474.174253,1977,nan
1747255474.4190874,1978,nan
1747255474.6624022,1979,nan
1747255474.9054573,1980,nan
1747255475.1508408,1981,nan
1747255475.3995695,1982,nan
1747255475.6450737,1983,nan
1747255476.1439552,1985,nan
1747255476.6346889,1987,nan
1747255476.8781672,1988,nan
1747255477.1211188,1989,nan
1747255477.6116729,1991,nan
1747255477.8543854,1992,nan
1747255478.0973365,1993,nan
1747255478.5858407,1995,nan
1747255479.5670958,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.2_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_17_975219-tag-train_loss.csv <==
Wall time,Step,Value
1747254983.5945966,0,2.3020384311676025
1747254984.405723,3,2.169006586074829
1747254984.647007,4,2.085282325744629
1747254986.1223946,10,2.1509389877319336
1747254986.3715143,11,2.540649890899658
1747254987.1217363,14,2.1796813011169434
1747254987.362383,15,2.301823139190674
1747254988.1035445,18,2.127774715423584
1747254988.35101,19,2.3055758476257324
1747254988.5955424,20,2.198803424835205
1747254989.1006446,22,1.9943794012069702
1747254989.3499,23,2.209993362426758
1747254990.0869226,26,1.9949179887771606
1747254990.3310862,27,2.145158529281616
1747254991.812097,33,1.8337819576263428
1747254992.546579,36,2.9677963256835938
1747254992.7941756,37,2.142348051071167
1747254993.0500631,38,2.27586030960083
1747254993.2993634,39,2.2494425773620605
1747254993.5429552,40,2.1671559810638428
1747254995.2714894,47,2.1795706748962402
1747254995.520646,48,2.126570224761963
1747254995.7654352,49,2.6584959030151367
1747254996.2570238,51,2.2628297805786133
1747254996.5007,52,2.3112645149230957
1747254996.9936454,54,2.2960221767425537
1747254997.736879,57,2.2797083854675293
1747254998.4810333,60,2.2358078956604004
1747254998.7282755,61,2.1936001777648926
1747254998.973024,62,2.22143292427063
1747254999.2168932,63,2.1924867630004883
1747254999.7093601,65,2.0871994495391846
1747254999.9603448,66,2.3477892875671387
1747255000.2095711,67,2.2198190689086914
1747255000.455584,68,2.0884249210357666
1747255000.9472418,70,2.2569804191589355
1747255001.1999621,71,2.161670446395874
1747255002.6846433,77,2.062661647796631
1747255003.188065,79,1.9371349811553955
1747255003.4467256,80,1.9849703311920166
1747255003.965712,82,2.0456581115722656
1747255004.2186258,83,2.0737452507019043
1747255004.733119,85,1.8045508861541748
1747255005.7463543,89,2.1844964027404785
1747255006.0063288,90,2.1215579509735107
1747255007.289322,95,2.1122026443481445
1747255008.2730923,99,2.128678798675537
1747255008.5202537,100,2.0386905670166016
1747255009.2658114,103,2.0046586990356445
1747255010.0131552,106,2.042609214782715
1747255010.2617648,107,1.9945659637451172
1747255010.757297,109,1.9273840188980103
1747255012.0161052,114,1.9990649223327637
1747255012.5175664,116,1.9592771530151367
1747255013.790834,121,1.8289093971252441
1747255014.8110867,125,1.680303692817688
1747255015.0672448,126,1.676548719406128
1747255015.5624719,128,1.8604581356048584
1747255016.0610995,130,1.61046302318573
1747255016.313782,131,1.8583232164382935
1747255016.5705569,132,1.5715768337249756
1747255017.5451102,136,1.687448501586914
1747255017.787836,137,1.5314359664916992
1747255019.2750819,143,1.1346731185913086
1747255019.5248144,144,1.2862482070922852
1747255020.0234272,146,1.4036800861358643
1747255020.272187,147,1.262887954711914
1747255021.0398662,150,1.0936821699142456
1747255022.7861805,157,1.2945103645324707
1747255023.2876673,159,1.0029895305633545
1747255023.5324507,160,1.1224353313446045
1747255024.0228631,162,1.359189510345459
1747255024.5200183,164,1.0632599592208862
1747255025.0116954,166,0.7581158876419067
1747255025.9921813,170,1.0152366161346436
1747255026.2369766,171,0.878391683101654
1747255026.4866543,172,0.7836079001426697
1747255027.2239165,175,0.9373804926872253
1747255027.4692252,176,0.7316929697990417
1747255027.7156854,177,0.7518961429595947
1747255027.9651127,178,0.8599585294723511
1747255028.460069,180,0.9366928339004517
1747255028.7057407,181,0.7101026773452759
1747255029.4592295,184,0.9969228506088257
1747255029.708529,185,0.9768355488777161
1747255029.9544246,186,1.0622217655181885
1747255030.682712,189,0.668323278427124
1747255030.9246242,190,0.6714972257614136
1747255031.1655855,191,0.9811646938323975
1747255031.4060187,192,1.0538842678070068
1747255032.149848,195,0.6655496954917908
1747255033.1253946,199,0.9100266695022583
1747255033.3683262,200,1.468149185180664
1747255033.8694751,202,1.596060037612915
1747255034.123041,203,1.3942087888717651
1747255034.372051,204,1.225836992263794
1747255034.6239858,205,1.029353141784668
1747255035.1202226,207,1.0194379091262817
1747255035.6134932,209,1.115921974182129
1747255036.1082785,211,1.0090548992156982
1747255036.6169086,213,0.920772910118103
1747255037.1118295,215,0.6932659149169922
1747255037.3580413,216,0.8291709423065186
1747255037.8480692,218,0.8580834865570068
1747255038.1017997,219,0.733832836151123
1747255038.3546581,220,0.7392407059669495
1747255038.6019232,221,0.7227962613105774
1747255038.8484092,222,0.783220112323761
1747255039.3405137,224,0.8255652189254761
1747255039.587429,225,0.7793894410133362
1747255040.5772874,229,0.7108787298202515
1747255042.0628052,235,0.8288472890853882
1747255042.552958,237,0.6075523495674133
1747255042.7946565,238,0.5218632817268372
1747255043.0441792,239,0.7076107263565063
1747255043.5351808,241,1.2115294933319092
1747255043.7775962,242,1.4448078870773315
1747255044.2651312,244,1.421548843383789
1747255044.508886,245,1.286417007446289
1747255044.7508898,246,1.2948057651519775
1747255044.992756,247,1.1174079179763794
1747255046.225408,252,0.7180463075637817
1747255046.4734879,253,0.7387436628341675
1747255046.7236283,254,0.7344496250152588
1747255047.4737713,257,0.8589973449707031
1747255047.7179062,258,0.9677107334136963
1747255047.9656444,259,0.8985180854797363
1747255048.2203066,260,0.7177640199661255
1747255048.716639,262,0.4557511806488037
1747255050.7253819,270,0.6628616452217102
1747255050.9707735,271,0.5941226482391357
1747255051.7308676,274,0.5336873531341553
1747255051.9939773,275,0.5480614900588989
1747255052.2405632,276,0.7456532716751099
1747255052.7418885,278,0.5976799130439758
1747255053.2386906,280,0.8167277574539185
1747255053.7296402,282,0.7149408459663391
1747255053.9771857,283,0.7074028849601746
1747255054.4734845,285,0.443623811006546
1747255054.972053,287,0.43500009179115295
1747255055.2271376,288,0.3164132833480835
1747255055.7309601,290,0.3557010889053345
1747255057.0016432,295,0.3808728754520416
1747255057.2637534,296,0.57984459400177
1747255057.5268245,297,0.7173889875411987
1747255057.7846856,298,0.4220182001590729
1747255059.2778609,304,0.3252056837081909
1747255059.771772,306,0.2710433006286621
1747255060.264974,308,0.3470412492752075
1747255060.513223,309,0.5610807538032532
1747255061.2567925,312,2.952594518661499
1747255061.5150979,313,2.294165849685669
1747255062.3012502,316,4.452210426330566
1747255062.8042312,318,3.485469341278076
1747255063.056134,319,720.9432983398438
1747255063.8334584,322,nan
1747255064.3598895,324,nan
1747255065.6184137,329,nan
1747255065.8775423,330,nan
1747255066.1299832,331,nan
1747255066.3756552,332,nan
1747255067.6081595,337,nan
1747255067.8516555,338,nan
1747255068.337836,340,nan
1747255069.0677965,343,nan
1747255069.3167026,344,nan
1747255069.5612423,345,nan
1747255069.8099008,346,nan
1747255070.3051486,348,nan
1747255070.8117108,350,nan
1747255071.3028753,352,nan
1747255071.5500946,353,nan
1747255071.8035018,354,nan
1747255072.8023198,358,nan
1747255073.2971063,360,nan
1747255073.782143,362,nan
1747255074.0317214,363,nan
1747255074.2814245,364,nan
1747255074.5322008,365,nan
1747255074.7755706,366,nan
1747255075.022877,367,nan
1747255075.265443,368,nan
1747255076.733507,374,nan
1747255077.478595,377,nan
1747255077.7273786,378,nan
1747255079.491819,385,nan
1747255079.7378101,386,nan
1747255080.7315297,390,nan
1747255080.9759455,391,nan
1747255081.2207315,392,nan
1747255081.466174,393,nan
1747255081.7141902,394,nan
1747255081.9596345,395,nan
1747255082.2055907,396,nan
1747255082.4575353,397,nan
1747255082.702802,398,nan
1747255082.9518902,399,nan
1747255083.4500003,401,nan
1747255083.6962276,402,nan
1747255084.1884706,404,nan
1747255085.1652703,408,nan
1747255085.4178793,409,nan
1747255086.1705604,412,nan
1747255086.4177318,413,nan
1747255086.66399,414,nan
1747255086.9085002,415,nan
1747255087.6395283,418,nan
1747255088.3715339,421,nan
1747255088.6181343,422,nan
1747255089.357613,425,nan
1747255089.6024323,426,nan
1747255090.6019251,430,nan
1747255090.8490014,431,nan
1747255091.6006467,434,nan
1747255091.8508954,435,nan
1747255092.0985775,436,nan
1747255092.3452687,437,nan
1747255092.5933526,438,nan
1747255092.8400786,439,nan
1747255093.0887,440,nan
1747255093.3386664,441,nan
1747255093.8341157,443,nan
1747255094.079928,444,nan
1747255094.3255022,445,nan
1747255094.5693574,446,nan
1747255095.549539,450,nan
1747255095.7959163,451,nan
1747255096.0431237,452,nan
1747255096.2936323,453,nan
1747255096.5455325,454,nan
1747255097.0655475,456,nan
1747255097.5545335,458,nan
1747255098.0616283,460,nan
1747255098.313971,461,nan
1747255099.0952802,464,nan
1747255099.347397,465,nan
1747255099.6009068,466,nan
1747255100.1167662,468,nan
1747255100.638698,470,nan
1747255101.6779397,474,nan
1747255101.94037,475,nan
1747255102.7158709,478,nan
1747255102.9690583,479,nan
1747255103.2249763,480,nan
1747255103.4841204,481,nan
1747255103.7505565,482,nan
1747255104.003523,483,nan
1747255104.2565417,484,nan
1747255104.7625062,486,nan
1747255105.013339,487,nan
1747255105.2588818,488,nan
1747255105.5065243,489,nan
1747255106.002649,491,nan
1747255106.7435918,494,nan
1747255107.7195446,498,nan
1747255108.4556737,501,nan
1747255108.7046244,502,nan
1747255108.9456656,503,nan
1747255109.6855135,506,nan
1747255110.1672463,508,nan
1747255110.408486,509,nan
1747255110.6544912,510,nan
1747255110.895979,511,nan
1747255111.1365616,512,nan
1747255111.3779547,513,nan
1747255111.6211636,514,nan
1747255112.3693786,517,nan
1747255112.616385,518,nan
1747255112.8644798,519,nan
1747255113.1116378,520,nan
1747255113.8615022,523,nan
1747255115.6332362,530,nan
1747255116.4026089,533,nan
1747255116.6497848,534,nan
1747255117.1493745,536,nan
1747255117.399713,537,nan
1747255117.6477742,538,nan
1747255117.891257,539,nan
1747255118.1340013,540,nan
1747255118.6155405,542,nan
1747255118.860075,543,nan
1747255119.1022766,544,nan
1747255119.5997913,546,nan
1747255119.8462129,547,nan
1747255120.5854843,550,nan
1747255121.0772328,552,nan
1747255121.5692713,554,nan
1747255121.8159776,555,nan
1747255122.0633411,556,nan
1747255123.5519369,562,nan
1747255123.797398,563,nan
1747255124.0477977,564,nan
1747255125.047018,568,nan
1747255125.7839077,571,nan
1747255126.288487,573,nan
1747255127.0250344,576,nan
1747255127.997788,580,nan
1747255128.96786,584,nan
1747255129.2144146,585,nan
1747255129.4562304,586,nan
1747255129.9488258,588,nan
1747255130.4321685,590,nan
1747255130.6764045,591,nan
1747255130.9330425,592,nan
1747255131.4379442,594,nan
1747255131.9397483,596,nan
1747255132.1904578,597,nan
1747255132.4436786,598,nan
1747255132.689624,599,nan
1747255133.1858487,601,nan
1747255133.4353936,602,nan
1747255133.6839278,603,nan
1747255134.1889122,605,nan
1747255134.9337437,608,nan
1747255135.4287918,610,nan
1747255136.1752517,613,nan
1747255136.4236739,614,nan
1747255136.9246008,616,nan
1747255137.4234304,618,nan
1747255137.9276938,620,nan
1747255138.4228256,622,nan
1747255138.676272,623,nan
1747255139.435717,626,nan
1747255139.9275901,628,nan
1747255140.1730957,629,nan
1747255141.161286,633,nan
1747255141.6627278,635,nan
1747255142.177019,637,nan
1747255142.9238796,640,nan
1747255143.1712687,641,nan
1747255143.416645,642,nan
1747255143.6651788,643,nan
1747255143.9111812,644,nan
1747255144.1589203,645,nan
1747255145.1434143,649,nan
1747255145.6351094,651,nan
1747255145.8798099,652,nan
1747255146.124661,653,nan
1747255146.3681812,654,nan
1747255146.6139934,655,nan
1747255147.3497682,658,nan
1747255147.5963194,659,nan
1747255147.842178,660,nan
1747255149.5657008,667,nan
1747255150.3003173,670,nan
1747255151.5419412,675,nan
1747255151.7945971,676,nan
1747255152.0398426,677,nan
1747255152.783629,680,nan
1747255153.2854881,682,nan
1747255153.530527,683,nan
1747255153.776897,684,nan
1747255154.5197542,687,nan
1747255155.7816758,692,nan
1747255156.2752984,694,nan
1747255156.5208697,695,nan
1747255156.7666237,696,nan
1747255157.0113933,697,nan
1747255157.5104306,699,nan
1747255158.279627,702,nan
1747255158.5304983,703,nan
1747255159.035508,705,nan
1747255160.0594609,709,nan
1747255160.3132813,710,nan
1747255160.8168294,712,nan
1747255161.562718,715,nan
1747255162.0554307,717,nan
1747255162.5485938,719,nan
1747255162.7930841,720,nan
1747255163.0434108,721,nan
1747255163.5275793,723,nan
1747255164.0181735,725,nan
1747255164.2588131,726,nan
1747255164.5032425,727,nan
1747255164.7536187,728,nan
1747255165.0032527,729,nan
1747255165.4905822,731,nan
1747255165.7369764,732,nan
1747255165.9841588,733,nan
1747255167.2173126,738,nan
1747255167.4650602,739,nan
1747255167.7132971,740,nan
1747255168.2029905,742,nan
1747255168.4446862,743,nan
1747255168.6860957,744,nan
1747255168.9279995,745,nan
1747255170.6372757,752,nan
1747255171.3724291,755,nan
1747255171.6181917,756,nan
1747255172.110662,758,nan
1747255173.3543723,763,nan
1747255173.6055558,764,nan
1747255173.8540294,765,nan
1747255174.595342,768,nan
1747255174.9204473,769,nan
1747255175.660169,772,nan
1747255175.9082458,773,nan
1747255176.389768,775,nan
1747255176.6295836,776,nan
1747255177.1230469,778,nan
1747255177.3659754,779,nan
1747255177.6147034,780,nan
1747255177.8583364,781,nan
1747255178.1041844,782,nan
1747255179.5713444,788,nan
1747255179.8190777,789,nan
1747255180.3286824,791,nan
1747255180.836538,793,nan
1747255181.3309371,795,nan
1747255181.5771472,796,nan
1747255182.3245368,799,nan
1747255182.5728638,800,nan
1747255183.5601313,804,nan
1747255183.8056242,805,nan
1747255184.054044,806,nan
1747255184.2996044,807,nan
1747255185.0381672,810,nan
1747255185.7753081,813,nan
1747255186.9943855,818,nan
1747255187.24398,819,nan
1747255187.7391777,821,nan
1747255187.990411,822,nan
1747255188.2375052,823,nan
1747255188.7338102,825,nan
1747255188.976736,826,nan
1747255189.2210016,827,nan
1747255189.4654715,828,nan
1747255190.446703,832,nan
1747255190.6931303,833,nan
1747255191.188127,835,nan
1747255191.4318118,836,nan
1747255191.6779222,837,nan
1747255192.1652548,839,nan
1747255192.4110208,840,nan
1747255193.1528404,843,nan
1747255193.6644623,845,nan
1747255194.9170654,850,nan
1747255195.172457,851,nan
1747255195.9465363,854,nan
1747255196.6989791,857,nan
1747255197.4461458,860,nan
1747255197.934715,862,nan
1747255198.666621,865,nan
1747255198.9173746,866,nan
1747255199.9073458,870,nan
1747255200.1514642,871,nan
1747255202.6644728,881,nan
1747255203.166538,883,nan
1747255203.415632,884,nan
1747255203.6645107,885,nan
1747255203.9129572,886,nan
1747255204.4088302,888,nan
1747255204.9038925,890,nan
1747255205.400016,892,nan
1747255206.1332445,895,nan
1747255206.623678,897,nan
1747255206.8701432,898,nan
1747255207.6126041,901,nan
1747255207.8586106,902,nan
1747255208.345595,904,nan
1747255208.8379068,906,nan
1747255209.0917478,907,nan
1747255209.3395414,908,nan
1747255209.8448896,910,nan
1747255210.093848,911,nan
1747255210.8387187,914,nan
1747255211.844121,918,nan
1747255212.087428,919,nan
1747255212.5810652,921,nan
1747255213.0641723,923,nan
1747255214.0396545,927,nan
1747255214.2876067,928,nan
1747255214.5292213,929,nan
1747255214.7706375,930,nan
1747255215.011325,931,nan
1747255215.2540894,932,nan
1747255215.4962323,933,nan
1747255215.9878554,935,nan
1747255216.9978619,939,nan
1747255217.4990556,941,nan
1747255217.7547965,942,nan
1747255218.5145252,945,nan
1747255219.5293431,949,nan
1747255220.2794015,952,nan
1747255220.7731428,954,nan
1747255221.0214243,955,nan
1747255221.2710278,956,nan
1747255222.2590778,960,nan
1747255222.7485123,962,nan
1747255222.9908302,963,nan
1747255223.2349029,964,nan
1747255223.477241,965,nan
1747255223.9672549,967,nan
1747255224.213807,968,nan
1747255224.9372227,971,nan
1747255226.1488392,976,nan
1747255226.6399195,978,nan
1747255226.8813238,979,nan
1747255227.3636672,981,nan
1747255227.612286,982,nan
1747255228.5915086,986,nan
1747255229.0814178,988,nan
1747255229.3257606,989,nan
1747255229.5709534,990,nan
1747255230.0813022,992,nan
1747255230.5804217,994,nan
1747255230.8293364,995,nan
1747255231.0779533,996,nan
1747255231.5854342,998,nan
1747255231.8320675,999,nan
1747255232.3263388,1001,nan
1747255232.5708535,1002,nan
1747255232.8164666,1003,nan
1747255233.0623877,1004,nan
1747255233.3069906,1005,nan
1747255233.5568595,1006,nan
1747255234.7927063,1011,nan
1747255235.2806776,1013,nan
1747255235.7715542,1015,nan
1747255236.0155945,1016,nan
1747255236.2618158,1017,nan
1747255237.511839,1022,nan
1747255238.5200305,1026,nan
1747255239.0247178,1028,nan
1747255239.2687144,1029,nan
1747255240.7507446,1035,nan
1747255240.997762,1036,nan
1747255241.2449274,1037,nan
1747255241.4951377,1038,nan
1747255241.741656,1039,nan
1747255242.7262607,1043,nan
1747255243.218722,1045,nan
1747255243.464009,1046,nan
1747255244.942981,1052,nan
1747255245.1887362,1053,nan
1747255245.9294815,1056,nan
1747255246.420199,1058,nan
1747255246.6750271,1059,nan
1747255246.9349868,1060,nan
1747255247.4452069,1062,nan
1747255248.1927621,1065,nan
1747255248.4375627,1066,nan
1747255248.687612,1067,nan
1747255249.1802096,1069,nan
1747255249.4241962,1070,nan
1747255249.6727316,1071,nan
1747255249.9215019,1072,nan
1747255250.1634612,1073,nan
1747255250.4043403,1074,nan
1747255251.1244452,1077,nan
1747255251.3644536,1078,nan
1747255251.8469305,1080,nan
1747255252.096158,1081,nan
1747255252.3468773,1082,nan
1747255253.0812206,1085,nan
1747255253.3341942,1086,nan
1747255253.586966,1087,nan
1747255254.5677984,1091,nan
1747255254.8124444,1092,nan
1747255255.0566833,1093,nan
1747255256.2833083,1098,nan
1747255256.7717874,1100,nan
1747255257.2668257,1102,nan
1747255257.5146644,1103,nan
1747255257.759309,1104,nan
1747255258.515145,1107,nan
1747255258.7616591,1108,nan
1747255259.0082998,1109,nan
1747255259.256395,1110,nan
1747255259.504047,1111,nan
1747255259.7507796,1112,nan
1747255259.9971366,1113,nan
1747255260.2431118,1114,nan
1747255260.7335987,1116,nan
1747255261.4740777,1119,nan
1747255261.9788578,1121,nan
1747255262.2299788,1122,nan
1747255262.9700859,1125,nan
1747255263.2134647,1126,nan
1747255263.7108612,1128,nan
1747255263.9536924,1129,nan
1747255264.19675,1130,nan
1747255264.4421108,1131,nan
1747255264.686563,1132,nan
1747255265.1775608,1134,nan
1747255265.4234273,1135,nan
1747255265.6707454,1136,nan
1747255266.4119704,1139,nan
1747255267.1584225,1142,nan
1747255267.8968227,1145,nan
1747255268.1416051,1146,nan
1747255268.6385565,1148,nan
1747255268.8825448,1149,nan
1747255269.1234565,1150,nan
1747255269.3733113,1151,nan
1747255269.6145191,1152,nan
1747255269.8595972,1153,nan
1747255270.356482,1155,nan
1747255271.5716255,1160,nan
1747255272.0548017,1162,nan
1747255272.5420444,1164,nan
1747255273.0298438,1166,nan
1747255273.2759972,1167,nan
1747255274.732986,1173,nan
1747255274.980643,1174,nan
1747255275.4841385,1176,nan
1747255275.7375507,1177,nan
1747255275.9918687,1178,nan
1747255276.9778934,1182,nan
1747255277.4649708,1184,nan
1747255277.9503386,1186,nan
1747255278.448709,1188,nan
1747255278.6974,1189,nan
1747255278.9448245,1190,nan
1747255279.6925542,1193,nan
1747255279.9397206,1194,nan
1747255280.1871288,1195,nan
1747255280.6927829,1197,nan
1747255280.940139,1198,nan
1747255281.6860533,1201,nan
1747255281.9325259,1202,nan
1747255282.6678128,1205,nan
1747255282.9110868,1206,nan
1747255283.153742,1207,nan
1747255283.6396627,1209,nan
1747255284.625667,1213,nan
1747255284.8695989,1214,nan
1747255285.1160777,1215,nan
1747255285.6237323,1217,nan
1747255285.8731172,1218,nan
1747255287.1020675,1223,nan
1747255287.591592,1225,nan
1747255288.3329542,1228,nan
1747255288.5853336,1229,nan
1747255289.3405356,1232,nan
1747255289.5919921,1233,nan
1747255290.833227,1238,nan
1747255291.3263516,1240,nan
1747255291.5715225,1241,nan
1747255291.8161361,1242,nan
1747255292.0601275,1243,nan
1747255292.3047078,1244,nan
1747255292.5490987,1245,nan
1747255292.7943628,1246,nan
1747255293.5306363,1249,nan
1747255293.7800283,1250,nan
1747255294.0284703,1251,nan
1747255294.2779827,1252,nan
1747255294.7859588,1254,nan
1747255295.3017206,1256,nan
1747255295.5456362,1257,nan
1747255296.2921562,1260,nan
1747255296.5447023,1261,nan
1747255297.3140202,1264,nan
1747255298.1022305,1267,nan
1747255299.1016636,1271,nan
1747255300.3608088,1276,nan
1747255300.6061985,1277,nan
1747255300.851317,1278,nan
1747255301.8326597,1282,nan
1747255302.567833,1285,nan
1747255303.8088346,1290,nan
1747255304.5550382,1293,nan
1747255305.2969153,1296,nan
1747255305.7942538,1298,nan
1747255306.0403063,1299,nan
1747255306.7851954,1302,nan
1747255307.7676616,1306,nan
1747255308.7575903,1310,nan
1747255309.731126,1314,nan
1747255309.9732387,1315,nan
1747255311.2129388,1320,nan
1747255311.6989012,1322,nan
1747255311.9421997,1323,nan
1747255312.441769,1325,nan
1747255312.6892252,1326,nan
1747255313.1809418,1328,nan
1747255314.9008324,1335,nan
1747255317.0937846,1344,nan
1747255317.3393283,1345,nan
1747255317.831991,1347,nan
1747255318.0752962,1348,nan
1747255318.8180285,1351,nan
1747255319.0747063,1352,nan
1747255319.572747,1354,nan
1747255320.565386,1358,nan
1747255321.0595016,1360,nan
1747255322.0591424,1364,nan
1747255322.3167048,1365,nan
1747255322.5686188,1366,nan
1747255322.8172326,1367,nan
1747255323.0696185,1368,nan
1747255324.0731008,1372,nan
1747255324.3209398,1373,nan
1747255324.8241422,1375,nan
1747255325.0781074,1376,nan
1747255326.0681455,1380,nan
1747255327.3119714,1385,nan
1747255327.559601,1386,nan
1747255328.5290887,1390,nan
1747255329.2725978,1393,nan
1747255330.026912,1396,nan
1747255330.280926,1397,nan
1747255330.7823384,1399,nan
1747255331.0294611,1400,nan
1747255331.7724283,1403,nan
1747255332.2611687,1405,nan
1747255334.2366161,1413,nan
1747255334.98101,1416,nan
1747255335.2246172,1417,nan
1747255335.7204244,1419,nan
1747255336.2109878,1421,nan
1747255336.4599993,1422,nan
1747255338.7179499,1431,nan
1747255338.9725199,1432,nan
1747255339.9798307,1436,nan
1747255340.4823005,1438,nan
1747255340.732386,1439,nan
1747255340.9839013,1440,nan
1747255341.2342763,1441,nan
1747255341.9871242,1444,nan
1747255342.495074,1446,nan
1747255342.7465162,1447,nan
1747255343.004844,1448,nan
1747255343.2591558,1449,nan
1747255343.5101125,1450,nan
1747255343.7596211,1451,nan
1747255344.0039053,1452,nan
1747255344.4934795,1454,nan
1747255344.744038,1455,nan
1747255344.9886932,1456,nan
1747255345.234486,1457,nan
1747255345.4797387,1458,nan
1747255345.725052,1459,nan
1747255345.969616,1460,nan
1747255346.2134418,1461,nan
1747255346.7030187,1463,nan
1747255348.5037708,1470,nan
1747255349.2394342,1473,nan
1747255349.4865196,1474,nan
1747255349.9945667,1476,nan
1747255350.255369,1477,nan
1747255351.2712169,1481,nan
1747255351.5223162,1482,nan
1747255351.7694032,1483,nan
1747255352.7655034,1487,nan
1747255353.0082753,1488,nan
1747255353.251999,1489,nan
1747255353.494407,1490,nan
1747255353.7418954,1491,nan
1747255354.2355993,1493,nan
1747255354.4794261,1494,nan
1747255355.4517543,1498,nan
1747255355.697754,1499,nan
1747255355.9396963,1500,nan
1747255356.4275572,1502,nan
1747255357.1756465,1505,nan
1747255358.1818628,1509,nan
1747255358.4372094,1510,nan
1747255358.6886127,1511,nan
1747255359.201967,1513,nan
1747255359.7166698,1515,nan
1747255359.9731436,1516,nan
1747255361.7273014,1523,nan
1747255362.4717782,1526,nan
1747255362.9760478,1528,nan
1747255364.4673069,1534,nan
1747255365.2045996,1537,nan
1747255365.4490972,1538,nan
1747255366.1908803,1541,nan
1747255367.1590335,1545,nan
1747255367.655557,1547,nan
1747255367.9012866,1548,nan
1747255368.6388566,1551,nan
1747255368.8867273,1552,nan
1747255369.1401043,1553,nan
1747255369.6451218,1555,nan
1747255370.139871,1557,nan
1747255371.3644707,1562,nan
1747255371.854793,1564,nan
1747255372.1009223,1565,nan
1747255372.3475394,1566,nan
1747255372.837084,1568,nan
1747255373.3270729,1570,nan
1747255373.570105,1571,nan
1747255373.8126025,1572,nan
1747255374.0564384,1573,nan
1747255374.8028493,1576,nan
1747255375.2998638,1578,nan
1747255375.5530338,1579,nan
1747255375.7964828,1580,nan
1747255376.0401058,1581,nan
1747255376.2900958,1582,nan
1747255377.064155,1585,nan
1747255378.30907,1590,nan
1747255379.5465658,1595,nan
1747255379.795588,1596,nan
1747255380.0452518,1597,nan
1747255381.0380533,1601,nan
1747255381.2880726,1602,nan
1747255381.5329962,1603,nan
1747255383.2659926,1610,nan
1747255383.51389,1611,nan
1747255384.0039754,1613,nan
1747255384.2499318,1614,nan
1747255384.7462757,1616,nan
1747255385.7441995,1620,nan
1747255386.2413838,1622,nan
1747255386.7419293,1624,nan
1747255387.238849,1626,nan
1747255387.4856248,1627,nan
1747255388.4768512,1631,nan
1747255389.4597397,1635,nan
1747255389.7055717,1636,nan
1747255389.9562304,1637,nan
1747255390.2054756,1638,nan
1747255390.699427,1640,nan
1747255390.943885,1641,nan
1747255392.1625817,1646,nan
1747255392.4071157,1647,nan
1747255392.896522,1649,nan
1747255393.3850813,1651,nan
1747255393.6285195,1652,nan
1747255393.8719623,1653,nan
1747255394.11659,1654,nan
1747255394.6068258,1656,nan
1747255395.0955925,1658,nan
1747255396.073211,1662,nan
1747255396.5625653,1664,nan
1747255397.0507429,1666,nan
1747255397.7810214,1669,nan
1747255398.0255988,1670,nan
1747255399.004647,1674,nan
1747255399.7387366,1677,nan
1747255400.232438,1679,nan
1747255400.4828963,1680,nan
1747255400.7295115,1681,nan
1747255400.9752574,1682,nan
1747255401.7099965,1685,nan
1747255401.9568942,1686,nan
1747255402.199203,1687,nan
1747255402.4416163,1688,nan
1747255402.6849258,1689,nan
1747255402.9264278,1690,nan
1747255403.6673846,1693,nan
1747255403.9133995,1694,nan
1747255404.1565928,1695,nan
1747255404.6580286,1697,nan
1747255404.9041808,1698,nan
1747255405.1660316,1699,nan
1747255405.4239676,1700,nan
1747255405.9295316,1702,nan
1747255406.4380796,1704,nan
1747255407.1676357,1707,nan
1747255407.661985,1709,nan
1747255407.905697,1710,nan
1747255408.147191,1711,nan
1747255408.38952,1712,nan
1747255409.8558152,1718,nan
1747255410.105637,1719,nan
1747255410.8433545,1722,nan
1747255411.0875041,1723,nan
1747255411.3334339,1724,nan
1747255411.5820317,1725,nan
1747255412.8376358,1730,nan
1747255414.8237185,1738,nan
1747255415.0674973,1739,nan
1747255415.3155053,1740,nan
1747255416.0674489,1743,nan
1747255416.570161,1745,nan
1747255417.3089848,1748,nan
1747255417.553851,1749,nan
1747255417.7977126,1750,nan
1747255418.0430853,1751,nan
1747255418.539917,1753,nan
1747255418.785168,1754,nan
1747255419.5179245,1757,nan
1747255420.7632117,1762,nan
1747255421.016424,1763,nan
1747255421.5028129,1765,nan
1747255421.744753,1766,nan
1747255422.2337432,1768,nan
1747255423.9479883,1775,nan
1747255424.195794,1776,nan
1747255424.4444895,1777,nan
1747255425.1874158,1780,nan
1747255425.435096,1781,nan
1747255426.1737514,1784,nan
1747255426.4205308,1785,nan
1747255426.6838872,1786,nan
1747255426.950887,1787,nan
1747255427.470172,1789,nan
1747255427.7146926,1790,nan
1747255428.21737,1792,nan
1747255428.7152305,1794,nan
1747255429.215938,1796,nan
1747255429.4658368,1797,nan
1747255430.2150838,1800,nan
1747255430.7148933,1802,nan
1747255430.9807906,1803,nan
1747255431.2374728,1804,nan
1747255432.2271621,1808,nan
1747255432.7200928,1810,nan
1747255433.694462,1814,nan
1747255434.1855326,1816,nan
1747255434.673338,1818,nan
1747255434.9196699,1819,nan
1747255435.907949,1823,nan
1747255436.6527512,1826,nan
1747255436.9063833,1827,nan
1747255437.4144907,1829,nan
1747255437.6651635,1830,nan
1747255438.1573987,1832,nan
1747255438.4031003,1833,nan
1747255438.64949,1834,nan
1747255439.1401649,1836,nan
1747255439.3921,1837,nan
1747255439.6366174,1838,nan
1747255441.1237698,1844,nan
1747255441.3689346,1845,nan
1747255441.6198096,1846,nan
1747255441.8647754,1847,nan
1747255442.1108568,1848,nan
1747255442.844004,1851,nan
1747255443.3357859,1853,nan
1747255444.0709574,1856,nan
1747255445.0494227,1860,nan
1747255446.0314393,1864,nan
1747255446.2758815,1865,nan
1747255446.520415,1866,nan
1747255446.7644162,1867,nan
1747255447.762417,1871,nan
1747255448.010272,1872,nan
1747255448.2599244,1873,nan
1747255448.5068657,1874,nan
1747255448.7554753,1875,nan
1747255449.2630453,1877,nan
1747255449.757536,1879,nan
1747255450.0000966,1880,nan
1747255450.7317355,1883,nan
1747255450.9740634,1884,nan
1747255451.4586794,1886,nan
1747255451.9607751,1888,nan
1747255452.448759,1890,nan
1747255452.692849,1891,nan
1747255453.6605253,1895,nan
1747255454.6407464,1899,nan
1747255455.1297112,1901,nan
1747255455.3730354,1902,nan
1747255456.356469,1906,nan
1747255456.8870833,1908,nan
1747255457.1394486,1909,nan
1747255457.3886101,1910,nan
1747255458.1368458,1913,nan
1747255458.8780084,1916,nan
1747255459.3722134,1918,nan
1747255460.8541791,1924,nan
1747255461.1010191,1925,nan
1747255461.3553963,1926,nan
1747255461.8626137,1928,nan
1747255462.112678,1929,nan
1747255462.868057,1932,nan
1747255463.6195588,1935,nan
1747255463.872817,1936,nan
1747255464.6278427,1939,nan
1747255464.8787794,1940,nan
1747255465.1367373,1941,nan
1747255465.3932796,1942,nan
1747255466.1398885,1945,nan
1747255466.6361556,1947,nan
1747255467.3768759,1950,nan
1747255467.6197934,1951,nan
1747255468.118647,1953,nan
1747255468.8530862,1956,nan
1747255469.849217,1960,nan
1747255470.0952578,1961,nan
1747255470.3390543,1962,nan
1747255470.5837934,1963,nan
1747255470.8309276,1964,nan
1747255471.3218114,1966,nan
1747255471.566228,1967,nan
1747255471.812461,1968,nan
1747255472.0575714,1969,nan
1747255473.5301447,1975,nan
1747255474.0173407,1977,nan
1747255474.2631848,1978,nan
1747255474.505855,1979,nan
1747255474.7490287,1980,nan
1747255474.9923315,1981,nan
1747255475.2415752,1982,nan
1747255475.4875329,1983,nan
1747255475.9859676,1985,nan
1747255476.4757156,1987,nan
1747255476.7214444,1988,nan
1747255476.964596,1989,nan
1747255477.455105,1991,nan
1747255477.6983094,1992,nan
1747255477.941174,1993,nan
1747255478.4269376,1995,nan
1747255479.4063609,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_23_978658-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254989.8930159,0,0.05104219540953636
1747254990.6477501,3,-0.15152446925640106
1747254990.8957233,4,2.5633902549743652
1747254992.3858955,10,-0.14211505651474
1747254992.631406,11,-0.05083812400698662
1747254993.382234,14,-0.015691079199314117
1747254993.6326756,15,0.030049491673707962
1747254994.384105,18,-0.08781535923480988
1747254994.6397645,19,3.658559560775757
1747254994.8868582,20,-0.41282328963279724
1747254995.3851137,22,-0.09244884550571442
1747254995.6320996,23,-0.27909716963768005
1747254996.3814378,26,0.2970106601715088
1747254996.6297798,27,0.01290412899106741
1747254998.1181114,33,0.08101368695497513
1747254998.8582203,36,-0.253108948469162
1747254999.1053329,37,0.05679243057966232
1747254999.3504775,38,0.4194256663322449
1747254999.5961692,39,5.8797125816345215
1747254999.8416536,40,0.05363832041621208
1747255001.5941374,47,-0.21614190936088562
1747255001.8446643,48,0.025139065459370613
1747255002.090758,49,4.890286922454834
1747255002.5884843,51,-0.3159136474132538
1747255002.8369565,52,-0.23449651896953583
1747255003.346432,54,0.5807703733444214
1747255004.0861752,57,0.747178852558136
1747255004.837121,60,-0.14333701133728027
1747255005.0962973,61,-0.3098924160003662
1747255005.3494399,62,-0.4166709780693054
1747255005.6062472,63,-0.04532194882631302
1747255006.1261604,65,0.3466993272304535
1747255006.3840232,66,6.052577972412109
1747255006.6378565,67,-0.11506766825914383
1747255006.9023752,68,-0.14682620763778687
1747255007.4200735,70,-0.3118594288825989
1747255007.6791315,71,-0.2945278584957123
1747255009.1918132,77,0.25270870327949524
1747255009.6838055,79,-0.10472492128610611
1747255009.930909,80,0.6454099416732788
1747255010.4198062,82,10.832274436950684
1747255010.6675558,83,8.087970733642578
1747255011.1780055,85,-0.05310295894742012
1747255012.2270958,89,-0.20998820662498474
1747255012.471565,90,-0.2401517629623413
1747255013.7178724,95,0.8709820508956909
1747255014.725236,99,0.4130428731441498
1747255014.9780343,100,4.819458961486816
1747255015.7311966,103,0.17276272177696228
1747255016.4988296,106,5.5251898765563965
1747255016.7506454,107,-0.02997630275785923
1747255017.249824,109,0.48356926441192627
1747255018.5117168,114,-0.3190982937812805
1747255019.0062366,116,0.22602607309818268
1747255020.242144,121,5.779814720153809
1747255021.230819,125,-0.08443127572536469
1747255021.4777043,126,-0.006627892609685659
1747255021.974825,128,0.14258910715579987
1747255022.4798868,130,0.53687983751297
1747255022.7325385,131,6.164036273956299
1747255022.9859073,132,3.073139190673828
1747255024.00125,136,3.8029377460479736
1747255024.2565703,137,0.8835452198982239
1747255025.7663703,143,0.6175557374954224
1747255026.0149813,144,2.202779531478882
1747255026.5181704,146,2.139617919921875
1747255026.767026,147,0.10476182401180267
1747255027.518136,150,0.9000372290611267
1747255029.2428904,157,1.2062112092971802
1747255029.73504,159,8.02968978881836
1747255029.9799862,160,4.618713855743408
1747255030.4729335,162,0.5604716539382935
1747255030.9682665,164,0.13786540925502777
1747255031.4634438,166,1.836390495300293
1747255032.466412,170,0.6154273748397827
1747255032.718372,171,2.0054588317871094
1747255032.9770005,172,7.467770099639893
1747255033.7606606,175,-0.00707555515691638
1747255034.0258195,176,0.7300447821617126
1747255034.2996182,177,0.3246077597141266
1747255034.5455472,178,4.697147369384766
1747255035.050216,180,0.8429175019264221
1747255035.3025897,181,0.1999197006225586
1747255036.0624228,184,1.0797134637832642
1747255036.30838,185,3.555525541305542
1747255036.5612273,186,1.1598243713378906
1747255037.3084102,189,4.264737129211426
1747255037.5517967,190,1.6718891859054565
1747255037.7936091,191,0.8917667865753174
1747255038.035813,192,0.8483790159225464
1747255038.778646,195,2.873758316040039
1747255039.7612195,199,2.442209005355835
1747255040.0089033,200,2.642606019973755
1747255040.505484,202,4.507055282592773
1747255040.75533,203,0.08306513726711273
1747255041.00578,204,0.4336521625518799
1747255041.2536492,205,1.296765923500061
1747255041.7500424,207,0.6684784889221191
1747255042.260654,209,2.755873203277588
1747255042.7544188,211,2.2554776668548584
1747255043.2633827,213,1.1911436319351196
1747255043.774281,215,3.941859483718872
1747255044.0286999,216,3.539457082748413
1747255044.5360715,218,1.3873491287231445
1747255044.7901216,219,2.0811915397644043
1747255045.049789,220,1.1766325235366821
1747255045.3078232,221,0.6493837237358093
1747255045.5589983,222,2.2831313610076904
1747255046.0567667,224,5.90840482711792
1747255046.322267,225,3.516369104385376
1747255047.3326008,229,0.4755845069885254
1747255048.8364966,235,2.837662935256958
1747255049.330017,237,3.240474224090576
1747255049.5791476,238,2.751511335372925
1747255049.8278384,239,4.1454668045043945
1747255050.332127,241,2.5548853874206543
1747255050.5835507,242,10.526867866516113
1747255051.082642,244,4.883571624755859
1747255051.3299594,245,5.32977294921875
1747255051.5912924,246,2.13272762298584
1747255051.8390138,247,0.7895894050598145
1747255053.0833955,252,2.08245849609375
1747255053.3363395,253,1.1543668508529663
1747255053.5830953,254,1.2688099145889282
1747255054.3296397,257,1.915236234664917
1747255054.5780332,258,1.0304583311080933
1747255054.826891,259,2.5393242835998535
1747255055.0751693,260,1.2715940475463867
1747255055.57215,262,2.532029151916504
1747255057.57088,270,0.05164153501391411
1747255057.8180816,271,0.6429488062858582
1747255058.561803,274,2.553697109222412
1747255058.8103702,275,0.9570862650871277
1747255059.0647142,276,0.8376708030700684
1747255059.5667577,278,1.2021487951278687
1747255060.0804677,280,5.971743106842041
1747255060.5860245,282,3.241807222366333
1747255060.8336542,283,4.817835330963135
1747255061.3398345,285,1.1168057918548584
1747255061.8308063,287,1.0944675207138062
1747255062.0742927,288,1.0936591625213623
1747255062.5581813,290,1.3760368824005127
1747255063.7826428,295,1.5597094297409058
1747255064.0278342,296,4.608212471008301
1747255064.2720895,297,4.653396129608154
1747255064.5256715,298,3.1637959480285645
1747255066.0140285,304,3.027367115020752
1747255066.502551,306,15.073275566101074
1747255066.9995215,308,1.6552048921585083
1747255067.2437375,309,0.7358496189117432
1747255067.9812794,312,2.2278494834899902
1747255068.226045,313,0.9649630188941956
1747255068.953789,316,0.9472798705101013
1747255069.44715,318,4.004461288452148
1747255069.6966078,319,4.183786392211914
1747255070.4344943,322,0.7103534936904907
1747255070.923249,324,2.0269384384155273
1747255072.1791117,329,1.2760024070739746
1747255072.435662,330,0.5979791283607483
1747255072.6841567,331,0.9864017963409424
1747255072.940548,332,2.9594297409057617
1747255074.1933079,337,1.3388866186141968
1747255074.4435074,338,14.559755325317383
1747255074.9504683,340,0.5892276763916016
1747255075.682354,343,1.901551604270935
1747255075.924722,344,1.2879631519317627
1747255076.1670444,345,1.7106376886367798
1747255076.4118521,346,4.884117126464844
1747255076.9111152,348,1.2466588020324707
1747255077.402776,350,5.942007064819336
1747255077.8926806,352,4.345057010650635
1747255078.144559,353,1.0302512645721436
1747255078.39771,354,1.060386300086975
1747255079.3940105,358,3.047513723373413
1747255079.8908925,360,2.0449717044830322
1747255080.3852186,362,0.8092953562736511
1747255080.6390498,363,1.144631266593933
1747255080.8854878,364,2.4549715518951416
1747255081.1287162,365,7.72831916809082
1747255081.3719282,366,3.739629030227661
1747255081.6157646,367,4.059681415557861
1747255081.8678875,368,4.815221309661865
1747255083.3487396,374,0.8724814653396606
1747255084.1019588,377,2.419278860092163
1747255084.3523848,378,2.2516863346099854
1747255086.0846276,385,7.660689830780029
1747255086.3416884,386,13.508817672729492
1747255087.3682594,390,0.47549787163734436
1747255087.62221,391,1.0213826894760132
1747255087.878729,392,1.6212469339370728
1747255088.14392,393,6.397362232208252
1747255088.4159434,394,3.124199867248535
1747255088.6763427,395,0.11807139217853546
1747255088.9317737,396,0.17565295100212097
1747255089.1855688,397,2.0027103424072266
1747255089.4410563,398,2.1979544162750244
1747255089.690713,399,1.9785678386688232
1747255090.193062,401,0.8577667474746704
1747255090.4404507,402,1.1149855852127075
1747255090.9426208,404,22.331974029541016
1747255091.938504,408,99742712.0
1747255092.1866915,409,nan
1747255092.9284449,412,nan
1747255093.176071,413,nan
1747255093.4243848,414,nan
1747255093.6711452,415,nan
1747255094.417789,418,nan
1747255095.1596673,421,nan
1747255095.4059663,422,nan
1747255096.1532674,425,nan
1747255096.4117758,426,nan
1747255097.414538,430,nan
1747255097.6761863,431,nan
1747255098.4460616,434,nan
1747255098.6998818,435,nan
1747255098.9483001,436,nan
1747255099.1971684,437,nan
1747255099.4540272,438,nan
1747255099.7043512,439,nan
1747255099.954721,440,nan
1747255100.2048526,441,nan
1747255100.6951246,443,nan
1747255100.940436,444,nan
1747255101.1891506,445,nan
1747255101.4348495,446,nan
1747255102.4152627,450,nan
1747255102.660692,451,nan
1747255102.9107332,452,nan
1747255103.159792,453,nan
1747255103.413318,454,nan
1747255103.9297845,456,nan
1747255104.449611,458,nan
1747255104.9681442,460,nan
1747255105.2329721,461,nan
1747255105.9694448,464,nan
1747255106.2136867,465,nan
1747255106.469435,466,nan
1747255106.9737103,468,nan
1747255107.4696023,470,nan
1747255108.4679732,474,nan
1747255108.7126276,475,nan
1747255109.449636,478,nan
1747255109.698221,479,nan
1747255109.9425516,480,nan
1747255110.1875923,481,nan
1747255110.4305313,482,nan
1747255110.673037,483,nan
1747255110.9170644,484,nan
1747255111.417397,486,nan
1747255111.6777182,487,nan
1747255111.9289982,488,nan
1747255112.183441,489,nan
1747255112.676891,491,nan
1747255113.4202864,494,nan
1747255114.4126756,498,nan
1747255115.1594937,501,nan
1747255115.4017844,502,nan
1747255115.6458805,503,nan
1747255116.3804753,506,nan
1747255116.8656967,508,nan
1747255117.1094143,509,nan
1747255117.354795,510,nan
1747255117.598852,511,nan
1747255117.8421733,512,nan
1747255118.085551,513,nan
1747255118.328261,514,nan
1747255119.0681102,517,nan
1747255119.3122907,518,nan
1747255119.5567153,519,nan
1747255119.8035285,520,nan
1747255120.5431714,523,nan
1747255122.2742639,530,nan
1747255123.0077355,533,nan
1747255123.252964,534,nan
1747255123.7458577,536,nan
1747255123.9910364,537,nan
1747255124.2396612,538,nan
1747255124.486144,539,nan
1747255124.7315357,540,nan
1747255125.2237482,542,nan
1747255125.4681194,543,nan
1747255125.7125328,544,nan
1747255126.2050712,546,nan
1747255126.4521885,547,nan
1747255127.1985445,550,nan
1747255127.697754,552,nan
1747255128.197781,554,nan
1747255128.4462156,555,nan
1747255128.6942012,556,nan
1747255130.1663592,562,nan
1747255130.410993,563,nan
1747255130.6600523,564,nan
1747255131.637696,568,nan
1747255132.3731508,571,nan
1747255132.8677406,573,nan
1747255133.6113405,576,nan
1747255134.5903141,580,nan
1747255135.5776556,584,nan
1747255135.8283095,585,nan
1747255136.0759792,586,nan
1747255136.5699377,588,nan
1747255137.0748231,590,nan
1747255137.328744,591,nan
1747255137.5756319,592,nan
1747255138.0721786,594,nan
1747255138.570248,596,nan
1747255138.8313327,597,nan
1747255139.0795681,598,nan
1747255139.3290808,599,nan
1747255139.829605,601,nan
1747255140.0748193,602,nan
1747255140.323437,603,nan
1747255140.8162289,605,nan
1747255141.5547009,608,nan
1747255142.0586674,610,nan
1747255142.8272576,613,nan
1747255143.0739613,614,nan
1747255143.5664294,616,nan
1747255144.0678022,618,nan
1747255144.566551,620,nan
1747255145.0660846,622,nan
1747255145.3112512,623,nan
1747255146.0478866,626,nan
1747255146.5389225,628,nan
1747255146.7833216,629,nan
1747255147.765562,633,nan
1747255148.2576663,635,nan
1747255148.7565417,637,nan
1747255149.4989614,640,nan
1747255149.747672,641,nan
1747255149.9931133,642,nan
1747255150.2380276,643,nan
1747255150.483836,644,nan
1747255150.7299385,645,nan
1747255151.712276,649,nan
1747255152.2034886,651,nan
1747255152.450882,652,nan
1747255152.7001014,653,nan
1747255152.9455628,654,nan
1747255153.1953673,655,nan
1747255153.9319053,658,nan
1747255154.174989,659,nan
1747255154.4232829,660,nan
1747255156.1406507,667,nan
1747255156.8861997,670,nan
1747255158.1492176,675,nan
1747255158.404067,676,nan
1747255158.6601548,677,nan
1747255159.4371324,680,nan
1747255159.9450655,682,nan
1747255160.2018569,683,nan
1747255160.458016,684,nan
1747255161.231384,687,nan
1747255162.485937,692,nan
1747255162.9810922,694,nan
1747255163.2271829,695,nan
1747255163.4728484,696,nan
1747255163.7277856,697,nan
1747255164.2298229,699,nan
1747255164.971299,702,nan
1747255165.2178528,703,nan
1747255165.7135131,705,nan
1747255166.6920202,709,nan
1747255166.9377923,710,nan
1747255167.4322608,712,nan
1747255168.1719112,715,nan
1747255168.6627223,717,nan
1747255169.1606708,719,nan
1747255169.4161267,720,nan
1747255169.6626194,721,nan
1747255170.154162,723,nan
1747255170.6454499,725,nan
1747255170.8918824,726,nan
1747255171.1374257,727,nan
1747255171.3855402,728,nan
1747255171.631511,729,nan
1747255172.1218834,731,nan
1747255172.3666759,732,nan
1747255172.6132433,733,nan
1747255173.848807,738,nan
1747255174.1015651,739,nan
1747255174.3480146,740,nan
1747255174.844558,742,nan
1747255175.094775,743,nan
1747255175.348009,744,nan
1747255175.6049244,745,nan
1747255177.3793342,752,nan
1747255178.1430123,755,nan
1747255178.3990328,756,nan
1747255178.8961785,758,nan
1747255180.1309245,763,nan
1747255180.3858984,764,nan
1747255180.6369088,765,nan
1747255181.3909168,768,nan
1747255181.7243004,769,nan
1747255182.471023,772,nan
1747255182.719708,773,nan
1747255183.2124617,775,nan
1747255183.463205,776,nan
1747255183.9551272,778,nan
1747255184.2018697,779,nan
1747255184.4482582,780,nan
1747255184.6917963,781,nan
1747255184.9419513,782,nan
1747255186.4336047,788,nan
1747255186.6764033,789,nan
1747255187.1623135,791,nan
1747255187.6536038,793,nan
1747255188.155504,795,nan
1747255188.4097474,796,nan
1747255189.1577787,799,nan
1747255189.4078298,800,nan
1747255190.3986487,804,nan
1747255190.6434882,805,nan
1747255190.8897069,806,nan
1747255191.1375852,807,nan
1747255191.879317,810,nan
1747255192.632821,813,nan
1747255193.898292,818,nan
1747255194.1450143,819,nan
1747255194.6399102,821,nan
1747255194.889727,822,nan
1747255195.1350038,823,nan
1747255195.623569,825,nan
1747255195.8760533,826,nan
1747255196.1201763,827,nan
1747255196.3690393,828,nan
1747255197.3782318,832,nan
1747255197.6323745,833,nan
1747255198.1423366,835,nan
1747255198.3963397,836,nan
1747255198.6507614,837,nan
1747255199.1618838,839,nan
1747255199.4087431,840,nan
1747255200.1487608,843,nan
1747255200.644738,845,nan
1747255201.8713057,850,nan
1747255202.118549,851,nan
1747255202.8527205,854,nan
1747255203.5994713,857,nan
1747255204.350051,860,nan
1747255204.860891,862,nan
1747255205.6194386,865,nan
1747255205.8682394,866,nan
1747255206.8642979,870,nan
1747255207.1065817,871,nan
1747255209.5319266,881,nan
1747255210.0163412,883,nan
1747255210.260272,884,nan
1747255210.5053334,885,nan
1747255210.753228,886,nan
1747255211.2580907,888,nan
1747255211.767897,890,nan
1747255212.2681506,892,nan
1747255213.0217671,895,nan
1747255213.5211632,897,nan
1747255213.7667992,898,nan
1747255214.5304987,901,nan
1747255214.7818837,902,nan
1747255215.2970078,904,nan
1747255215.8161662,906,nan
1747255216.0713348,907,nan
1747255216.3201265,908,nan
1747255216.8127966,910,nan
1747255217.0566251,911,nan
1747255217.7858512,914,nan
1747255218.7634895,918,nan
1747255219.0111248,919,nan
1747255219.5070853,921,nan
1747255219.997158,923,nan
1747255220.9969733,927,nan
1747255221.2527452,928,nan
1747255221.5026355,929,nan
1747255221.7486057,930,nan
1747255221.9930851,931,nan
1747255222.2367814,932,nan
1747255222.4884365,933,nan
1747255222.9845233,935,nan
1747255223.9689014,939,nan
1747255224.4705102,941,nan
1747255224.723722,942,nan
1747255225.4716468,945,nan
1747255226.458296,949,nan
1747255227.216775,952,nan
1747255227.7164192,954,nan
1747255227.9622254,955,nan
1747255228.2085705,956,nan
1747255229.2018018,960,nan
1747255229.7058167,962,nan
1747255229.9758878,963,nan
1747255230.2334673,964,nan
1747255230.4870162,965,nan
1747255230.9802196,967,nan
1747255231.2267964,968,nan
1747255231.9838293,971,nan
1747255233.2260737,976,nan
1747255233.7212877,978,nan
1747255233.969099,979,nan
1747255234.4636657,981,nan
1747255234.7110724,982,nan
1747255235.6986678,986,nan
1747255236.1825624,988,nan
1747255236.424779,989,nan
1747255236.6669245,990,nan
1747255237.1607857,992,nan
1747255237.669804,994,nan
1747255237.9213762,995,nan
1747255238.1851263,996,nan
1747255238.685045,998,nan
1747255238.9366376,999,nan
1747255239.4379623,1001,nan
1747255239.687533,1002,nan
1747255239.9434688,1003,nan
1747255240.1877427,1004,nan
1747255240.4342022,1005,nan
1747255240.684256,1006,nan
1747255241.935845,1011,nan
1747255242.4376721,1013,nan
1747255242.941036,1015,nan
1747255243.1892467,1016,nan
1747255243.436041,1017,nan
1747255244.678869,1022,nan
1747255245.6668096,1026,nan
1747255246.161795,1028,nan
1747255246.4072735,1029,nan
1747255247.8920178,1035,nan
1747255248.143208,1036,nan
1747255248.3938086,1037,nan
1747255248.6421335,1038,nan
1747255248.8914304,1039,nan
1747255249.8977478,1043,nan
1747255250.391106,1045,nan
1747255250.6373096,1046,nan
1747255252.1198468,1052,nan
1747255252.3646145,1053,nan
1747255253.1056604,1056,nan
1747255253.599797,1058,nan
1747255253.8425636,1059,nan
1747255254.0847251,1060,nan
1747255254.5697777,1062,nan
1747255255.3028905,1065,nan
1747255255.5502038,1066,nan
1747255255.8029945,1067,nan
1747255256.3120468,1069,nan
1747255256.5660613,1070,nan
1747255256.8214905,1071,nan
1747255257.0747626,1072,nan
1747255257.3322403,1073,nan
1747255257.5819223,1074,nan
1747255258.3142407,1077,nan
1747255258.5579479,1078,nan
1747255259.0496979,1080,nan
1747255259.2969089,1081,nan
1747255259.5439277,1082,nan
1747255260.293979,1085,nan
1747255260.5424528,1086,nan
1747255260.7931268,1087,nan
1747255261.7875452,1091,nan
1747255262.0360863,1092,nan
1747255262.284057,1093,nan
1747255263.5236928,1098,nan
1747255264.0195937,1100,nan
1747255264.523538,1102,nan
1747255264.7804985,1103,nan
1747255265.028826,1104,nan
1747255265.7778444,1107,nan
1747255266.0337198,1108,nan
1747255266.2892382,1109,nan
1747255266.537273,1110,nan
1747255266.7838795,1111,nan
1747255267.0305297,1112,nan
1747255267.2750638,1113,nan
1747255267.524403,1114,nan
1747255268.0183792,1116,nan
1747255268.7560537,1119,nan
1747255269.2470534,1121,nan
1747255269.4986105,1122,nan
1747255270.2406082,1125,nan
1747255270.4931428,1126,nan
1747255271.0033338,1128,nan
1747255271.246464,1129,nan
1747255271.490387,1130,nan
1747255271.7336824,1131,nan
1747255271.9822392,1132,nan
1747255272.4837193,1134,nan
1747255272.7305186,1135,nan
1747255272.9756725,1136,nan
1747255273.7124646,1139,nan
1747255274.462485,1142,nan
1747255275.209839,1145,nan
1747255275.462812,1146,nan
1747255275.9732466,1148,nan
1747255276.2287607,1149,nan
1747255276.4822745,1150,nan
1747255276.7340693,1151,nan
1747255276.995884,1152,nan
1747255277.249712,1153,nan
1747255277.757823,1155,nan
1747255279.008709,1160,nan
1747255279.507569,1162,nan
1747255280.0008,1164,nan
1747255280.4877822,1166,nan
1747255280.7312007,1167,nan
1747255282.204704,1173,nan
1747255282.4665642,1174,nan
1747255282.975346,1176,nan
1747255283.2216835,1177,nan
1747255283.469798,1178,nan
1747255284.4597297,1182,nan
1747255284.9521167,1184,nan
1747255285.446025,1186,nan
1747255285.9368064,1188,nan
1747255286.1823978,1189,nan
1747255286.4275308,1190,nan
1747255287.1934526,1193,nan
1747255287.444657,1194,nan
1747255287.7009811,1195,nan
1747255288.209926,1197,nan
1747255288.4731603,1198,nan
1747255289.2339747,1201,nan
1747255289.484044,1202,nan
1747255290.2196167,1205,nan
1747255290.4631457,1206,nan
1747255290.7071552,1207,nan
1747255291.1941438,1209,nan
1747255292.162958,1213,nan
1747255292.4068584,1214,nan
1747255292.6605287,1215,nan
1747255293.160529,1217,nan
1747255293.4069107,1218,nan
1747255294.671141,1223,nan
1747255295.1703184,1225,nan
1747255295.9443555,1228,nan
1747255296.1991944,1229,nan
1747255296.9448574,1232,nan
1747255297.1923938,1233,nan
1747255298.475098,1238,nan
1747255298.9848728,1240,nan
1747255299.2357879,1241,nan
1747255299.4896677,1242,nan
1747255299.7428224,1243,nan
1747255299.98961,1244,nan
1747255300.242516,1245,nan
1747255300.4900832,1246,nan
1747255301.2265077,1249,nan
1747255301.471519,1250,nan
1747255301.7158494,1251,nan
1747255301.9620502,1252,nan
1747255302.4533274,1254,nan
1747255302.963117,1256,nan
1747255303.209727,1257,nan
1747255303.9572399,1260,nan
1747255304.2056515,1261,nan
1747255304.9657192,1264,nan
1747255305.7061465,1267,nan
1747255306.6920795,1271,nan
1747255307.9178805,1276,nan
1747255308.1658962,1277,nan
1747255308.412618,1278,nan
1747255309.399314,1282,nan
1747255310.1378777,1285,nan
1747255311.3695893,1290,nan
1747255312.111153,1293,nan
1747255312.8542001,1296,nan
1747255313.3707924,1298,nan
1747255313.6295898,1299,nan
1747255314.3611846,1302,nan
1747255315.3508186,1306,nan
1747255316.375584,1310,nan
1747255317.3787682,1314,nan
1747255317.636093,1315,nan
1747255318.8933153,1320,nan
1747255319.4007814,1322,nan
1747255319.654895,1323,nan
1747255320.1629212,1325,nan
1747255320.4216638,1326,nan
1747255320.9338,1328,nan
1747255322.6890671,1335,nan
1747255324.9283562,1344,nan
1747255325.17512,1345,nan
1747255325.6714232,1347,nan
1747255325.9178317,1348,nan
1747255326.656197,1351,nan
1747255326.9017987,1352,nan
1747255327.392327,1354,nan
1747255328.3816688,1358,nan
1747255328.8793135,1360,nan
1747255329.8854094,1364,nan
1747255330.1381063,1365,nan
1747255330.385823,1366,nan
1747255330.6342964,1367,nan
1747255330.8862631,1368,nan
1747255331.8862967,1372,nan
1747255332.1386302,1373,nan
1747255332.6327307,1375,nan
1747255332.8788285,1376,nan
1747255333.8665247,1380,nan
1747255335.1123188,1385,nan
1747255335.357716,1386,nan
1747255336.3475218,1390,nan
1747255337.087467,1393,nan
1747255337.8382955,1396,nan
1747255338.0837386,1397,nan
1747255338.577787,1399,nan
1747255338.826475,1400,nan
1747255339.5716834,1403,nan
1747255340.082325,1405,nan
1747255342.0635588,1413,nan
1747255342.8012972,1416,nan
1747255343.044315,1417,nan
1747255343.5439672,1419,nan
1747255344.0376158,1421,nan
1747255344.2833395,1422,nan
1747255346.5205905,1431,nan
1747255346.7735972,1432,nan
1747255347.788884,1436,nan
1747255348.315595,1438,nan
1747255348.568758,1439,nan
1747255348.8237102,1440,nan
1747255349.0805073,1441,nan
1747255349.8597736,1444,nan
1747255350.4066198,1446,nan
1747255350.666866,1447,nan
1747255350.925014,1448,nan
1747255351.1765983,1449,nan
1747255351.424541,1450,nan
1747255351.6701353,1451,nan
1747255351.9189932,1452,nan
1747255352.4127772,1454,nan
1747255352.6692092,1455,nan
1747255352.9294026,1456,nan
1747255353.1863694,1457,nan
1747255353.4329963,1458,nan
1747255353.6782317,1459,nan
1747255353.9297254,1460,nan
1747255354.1770928,1461,nan
1747255354.6696186,1463,nan
1747255356.478488,1470,nan
1747255357.2204678,1473,nan
1747255357.469802,1474,nan
1747255357.9641194,1476,nan
1747255358.2115777,1477,nan
1747255359.191846,1481,nan
1747255359.4387367,1482,nan
1747255359.684942,1483,nan
1747255360.666278,1487,nan
1747255360.917921,1488,nan
1747255361.1631048,1489,nan
1747255361.4091454,1490,nan
1747255361.6538312,1491,nan
1747255362.143882,1493,nan
1747255362.395748,1494,nan
1747255363.3818517,1498,nan
1747255363.6295595,1499,nan
1747255363.8760307,1500,nan
1747255364.3824837,1502,nan
1747255365.1252255,1505,nan
1747255366.1113477,1509,nan
1747255366.3591037,1510,nan
1747255366.6074774,1511,nan
1747255367.1001804,1513,nan
1747255367.5916266,1515,nan
1747255367.837873,1516,nan
1747255369.5762436,1523,nan
1747255370.3256392,1526,nan
1747255370.8228595,1528,nan
1747255372.3149824,1534,nan
1747255373.0512946,1537,nan
1747255373.2966895,1538,nan
1747255374.036313,1541,nan
1747255375.0146403,1545,nan
1747255375.500814,1547,nan
1747255375.7427099,1548,nan
1747255376.475365,1551,nan
1747255376.718187,1552,nan
1747255376.9613652,1553,nan
1747255377.46565,1555,nan
1747255377.9634585,1557,nan
1747255379.2211049,1562,nan
1747255379.7238328,1564,nan
1747255379.971174,1565,nan
1747255380.2247865,1566,nan
1747255380.7188993,1568,nan
1747255381.2145407,1570,nan
1747255381.4606104,1571,nan
1747255381.705728,1572,nan
1747255381.9551964,1573,nan
1747255382.695392,1576,nan
1747255383.1854908,1578,nan
1747255383.42848,1579,nan
1747255383.6775095,1580,nan
1747255383.9224303,1581,nan
1747255384.1682422,1582,nan
1747255384.9006584,1585,nan
1747255386.153653,1590,nan
1747255387.4097056,1595,nan
1747255387.6524026,1596,nan
1747255387.9036944,1597,nan
1747255388.8941374,1601,nan
1747255389.1366446,1602,nan
1747255389.3835795,1603,nan
1747255391.1326103,1610,nan
1747255391.378931,1611,nan
1747255391.8702939,1613,nan
1747255392.118072,1614,nan
1747255392.6099677,1616,nan
1747255393.59416,1620,nan
1747255394.0875,1622,nan
1747255394.5782292,1624,nan
1747255395.0742,1626,nan
1747255395.3219585,1627,nan
1747255396.3136117,1631,nan
1747255397.3141751,1635,nan
1747255397.57414,1636,nan
1747255397.8298626,1637,nan
1747255398.0836768,1638,nan
1747255398.5815642,1640,nan
1747255398.8276482,1641,nan
1747255400.0699546,1646,nan
1747255400.3172667,1647,nan
1747255400.8128827,1649,nan
1747255401.3056226,1651,nan
1747255401.5541046,1652,nan
1747255401.8000069,1653,nan
1747255402.0456007,1654,nan
1747255402.540068,1656,nan
1747255403.034106,1658,nan
1747255404.0260618,1662,nan
1747255404.521679,1664,nan
1747255405.0261111,1666,nan
1747255405.802905,1669,nan
1747255406.065472,1670,nan
1747255407.0790436,1674,nan
1747255407.8219674,1677,nan
1747255408.3178036,1679,nan
1747255408.5643966,1680,nan
1747255408.808976,1681,nan
1747255409.0563421,1682,nan
1747255409.8041754,1685,nan
1747255410.0642622,1686,nan
1747255410.3306727,1687,nan
1747255410.5965734,1688,nan
1747255410.8479214,1689,nan
1747255411.0964544,1690,nan
1747255411.8398178,1693,nan
1747255412.0864396,1694,nan
1747255412.3391774,1695,nan
1747255412.827384,1697,nan
1747255413.0717897,1698,nan
1747255413.3159919,1699,nan
1747255413.5607176,1700,nan
1747255414.0567274,1702,nan
1747255414.5443854,1704,nan
1747255415.3036466,1707,nan
1747255415.799858,1709,nan
1747255416.0488763,1710,nan
1747255416.297856,1711,nan
1747255416.5442142,1712,nan
1747255418.0336323,1718,nan
1747255418.2806141,1719,nan
1747255419.0223277,1722,nan
1747255419.2792556,1723,nan
1747255419.5282211,1724,nan
1747255419.7763395,1725,nan
1747255421.0181894,1730,nan
1747255423.0210474,1738,nan
1747255423.2676046,1739,nan
1747255423.5141675,1740,nan
1747255424.2529726,1743,nan
1747255424.7518926,1745,nan
1747255425.4995394,1748,nan
1747255425.7510767,1749,nan
1747255426.008796,1750,nan
1747255426.2642999,1751,nan
1747255426.757663,1753,nan
1747255427.0009916,1754,nan
1747255427.7275882,1757,nan
1747255428.9768693,1762,nan
1747255429.2200642,1763,nan
1747255429.7082186,1765,nan
1747255429.9502652,1766,nan
1747255430.440642,1768,nan
1747255432.1592402,1775,nan
1747255432.406919,1776,nan
1747255432.656451,1777,nan
1747255433.404895,1780,nan
1747255433.6515234,1781,nan
1747255434.3971822,1784,nan
1747255434.6435163,1785,nan
1747255434.8896928,1786,nan
1747255435.1347823,1787,nan
1747255435.6310556,1789,nan
1747255435.8724265,1790,nan
1747255436.356917,1792,nan
1747255436.8531775,1794,nan
1747255437.3400965,1796,nan
1747255437.5817318,1797,nan
1747255438.3527608,1800,nan
1747255438.8528352,1802,nan
1747255439.1012962,1803,nan
1747255439.3488743,1804,nan
1747255440.3422759,1808,nan
1747255440.8363893,1810,nan
1747255441.8218875,1814,nan
1747255442.3139114,1816,nan
1747255442.8143184,1818,nan
1747255443.0651743,1819,nan
1747255444.077403,1823,nan
1747255444.8385115,1826,nan
1747255445.091332,1827,nan
1747255445.5902376,1829,nan
1747255445.8426824,1830,nan
1747255446.3486114,1832,nan
1747255446.5926764,1833,nan
1747255446.8359625,1834,nan
1747255447.3276765,1836,nan
1747255447.5726426,1837,nan
1747255447.815446,1838,nan
1747255449.306221,1844,nan
1747255449.5541255,1845,nan
1747255449.7969007,1846,nan
1747255450.0391128,1847,nan
1747255450.2819362,1848,nan
1747255451.0264602,1851,nan
1747255451.5216243,1853,nan
1747255452.277781,1856,nan
1747255453.2724338,1860,nan
1747255454.261555,1864,nan
1747255454.509923,1865,nan
1747255454.7585456,1866,nan
1747255455.0051758,1867,nan
1747255456.0051124,1871,nan
1747255456.2642238,1872,nan
1747255456.5194538,1873,nan
1747255456.7672594,1874,nan
1747255457.0201879,1875,nan
1747255457.5233042,1877,nan
1747255458.0229445,1879,nan
1747255458.270551,1880,nan
1747255459.0135496,1883,nan
1747255459.2605538,1884,nan
1747255459.7546592,1886,nan
1747255460.245651,1888,nan
1747255460.7419293,1890,nan
1747255460.9898117,1891,nan
1747255461.9761755,1895,nan
1747255462.958759,1899,nan
1747255463.4533598,1901,nan
1747255463.701156,1902,nan
1747255464.6861317,1906,nan
1747255465.185839,1908,nan
1747255465.4337668,1909,nan
1747255465.6817372,1910,nan
1747255466.4299095,1913,nan
1747255467.170853,1916,nan
1747255467.6612334,1918,nan
1747255469.1332512,1924,nan
1747255469.376889,1925,nan
1747255469.6207733,1926,nan
1747255470.118003,1928,nan
1747255470.367437,1929,nan
1747255471.1196804,1932,nan
1747255471.8600852,1935,nan
1747255472.1088579,1936,nan
1747255472.8502269,1939,nan
1747255473.0963233,1940,nan
1747255473.3436546,1941,nan
1747255473.5899193,1942,nan
1747255474.3283887,1945,nan
1747255474.825494,1947,nan
1747255475.562279,1950,nan
1747255475.8077247,1951,nan
1747255476.3091288,1953,nan
1747255477.050123,1956,nan
1747255478.0526104,1960,nan
1747255478.2995808,1961,nan
1747255478.546967,1962,nan
1747255478.793999,1963,nan
1747255479.0438619,1964,nan
1747255479.5356133,1966,nan
1747255479.780937,1967,nan
1747255480.0260603,1968,nan
1747255480.2779942,1969,nan
1747255481.7659028,1975,nan
1747255482.2556236,1977,nan
1747255482.5011787,1978,nan
1747255482.7533052,1979,nan
1747255483.0036647,1980,nan
1747255483.24953,1981,nan
1747255483.4991946,1982,nan
1747255483.7480638,1983,nan
1747255484.2483897,1985,nan
1747255484.747215,1987,nan
1747255484.9925294,1988,nan
1747255485.2364476,1989,nan
1747255485.7254696,1991,nan
1747255485.9681582,1992,nan
1747255486.2103834,1993,nan
1747255486.7025285,1995,nan
1747255487.7043505,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_23_978658-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254989.893183,0,0.035729534924030304
1747254990.6479504,3,-0.10606712847948074
1747254990.8958874,4,1.7943731546401978
1747254992.386046,10,-0.099480539560318
1747254992.6315646,11,-0.03558668494224548
1747254993.3823955,14,-0.010983754880726337
1747254993.6328673,15,0.021034643054008484
1747254994.3842926,18,-0.06147075071930885
1747254994.6399214,19,2.5609917640686035
1747254994.8870363,20,-0.2889763116836548
1747254995.385369,22,-0.06471419334411621
1747254995.6322815,23,-0.19536802172660828
1747254996.381651,26,0.20790745317935944
1747254996.6299398,27,0.00903289020061493
1747254998.1183283,33,0.05670958012342453
1747254998.8583689,36,-0.17717626690864563
1747254999.105585,37,0.03975469991564751
1747254999.3506196,38,0.2935979664325714
1747254999.5964043,39,4.1157989501953125
1747254999.8418155,40,0.03754682466387749
1747255001.594258,47,-0.15129932761192322
1747255001.844839,48,0.017597345635294914
1747255002.0909557,49,3.423200845718384
1747255002.5887063,51,-0.2211395502090454
1747255002.8371096,52,-0.16414755582809448
1747255003.346591,54,0.40653926134109497
1747255004.0863705,57,0.5230252146720886
1747255004.8373191,60,-0.10033590346574783
1747255005.096509,61,-0.21692468225955963
1747255005.349738,62,-0.29166966676712036
1747255005.6065073,63,-0.031725361943244934
1747255006.1264331,65,0.24268952012062073
1747255006.384306,66,4.236804485321045
1747255006.6381304,67,-0.08054737001657486
1747255006.9027033,68,-0.1027783453464508
1747255007.4202223,70,-0.21830159425735474
1747255007.6793704,71,-0.2061695009469986
1747255009.1919503,77,0.1768960952758789
1747255009.6839595,79,-0.07330744713544846
1747255009.9310672,80,0.45178696513175964
1747255010.4199464,82,7.582592010498047
1747255010.6676846,83,5.661579608917236
1747255011.1781998,85,-0.037172071635723114
1747255012.2272317,89,-0.14699174463748932
1747255012.4716895,90,-0.16810622811317444
1747255013.718109,95,0.6096874475479126
1747255014.7255037,99,0.28913000226020813
1747255014.978199,100,3.3736212253570557
1747255015.731365,103,0.1209339052438736
1747255016.4989917,106,3.8676328659057617
1747255016.7508914,107,-0.020983410999178886
1747255017.250453,109,0.33849847316741943
1747255018.5119255,114,-0.2233688086271286
1747255019.0064197,116,0.15821824967861176
1747255020.242317,121,4.045870304107666
1747255021.230967,125,-0.0591018907725811
1747255021.4778802,126,-0.004639524966478348
1747255021.9749236,128,0.09981237351894379
1747255022.480048,130,0.37581586837768555
1747255022.7327547,131,4.314825534820557
1747255022.9860857,132,2.1511974334716797
1747255024.0016592,136,2.6620564460754395
1747255024.2568197,137,0.6184816360473633
1747255025.76684,143,0.4322890043258667
1747255026.0152426,144,1.5419456958770752
1747255026.5183334,146,1.4977325201034546
1747255026.7673,147,0.07333327829837799
1747255027.5183465,150,0.6300260424613953
1747255029.2430527,157,0.8443478345870972
1747255029.7352383,159,5.620782852172852
1747255029.9801898,160,3.2330996990203857
1747255030.473121,162,0.392330139875412
1747255030.9684336,164,0.0965057834982872
1747255031.4636562,166,1.285473346710205
1747255032.4665818,170,0.4307991564273834
1747255032.7185512,171,1.4038211107254028
1747255032.977095,172,5.227438926696777
1747255033.7607543,175,-0.00495288847014308
1747255034.026257,176,0.5110313296318054
1747255034.2997499,177,0.2272254228591919
1747255034.545847,178,3.2880032062530518
1747255035.050366,180,0.590042233467102
1747255035.3027525,181,0.13994379341602325
1747255036.0625756,184,0.755799412727356
1747255036.3085392,185,2.48886775970459
1747255036.5613801,186,0.8118770718574524
1747255037.308531,189,2.985316038131714
1747255037.551956,190,1.1703224182128906
1747255037.7937312,191,0.6242367625236511
1747255038.036275,192,0.5938652753829956
1747255038.7788393,195,2.0116307735443115
1747255039.7615376,199,1.7095463275909424
1747255040.009163,200,1.8498241901397705
1747255040.5057173,202,3.1549386978149414
1747255040.7554934,203,0.05814559385180473
1747255041.0059855,204,0.30355650186538696
1747255041.2538338,205,0.9077361226081848
1747255041.7502508,207,0.4679349362850189
1747255042.2608466,209,1.9291112422943115
1747255042.754573,211,1.5788342952728271
1747255043.2636836,213,0.8338005542755127
1747255043.774516,215,2.7593016624450684
1747255044.028933,216,2.4776198863983154
1747255044.5363529,218,0.9711443781852722
1747255044.7902248,219,1.456834077835083
1747255045.0498939,220,0.8236427307128906
1747255045.308034,221,0.4545685946941376
1747255045.559201,222,1.5981919765472412
1747255046.0570347,224,4.135883331298828
1747255046.322446,225,2.461458444595337
1747255047.332756,229,0.33290913701057434
1747255048.8366873,235,1.9863640069961548
1747255049.3301883,237,2.268332004547119
1747255049.5793357,238,1.9260579347610474
1747255049.8280253,239,2.9018266201019287
1747255050.3322768,241,1.7884197235107422
1747255050.5837443,242,7.368807315826416
1747255051.0828135,244,3.4185001850128174
1747255051.3301098,245,3.7308409214019775
1747255051.5914688,246,1.49290931224823
1747255051.839151,247,0.5527125597000122
1747255053.0835497,252,1.4577208757400513
1747255053.336479,253,0.8080567717552185
1747255053.5832489,254,0.8881669044494629
1747255054.3298504,257,1.340665340423584
1747255054.5782068,258,0.7213208079338074
1747255054.8270843,259,1.7775269746780396
1747255055.0753648,260,0.8901157975196838
1747255055.5723157,262,1.7724204063415527
1747255057.5710206,270,0.036149073392152786
1747255057.818316,271,0.45006415247917175
1747255058.5620177,274,1.7875880002975464
1747255058.8105803,275,0.6699603796005249
1747255059.0648613,276,0.5863695740699768
1747255059.567044,278,0.8415041565895081
1747255060.0807047,280,4.180220127105713
1747255060.5861962,282,2.2692649364471436
1747255060.8340907,283,3.3724846839904785
1747255061.340047,285,0.781764030456543
1747255061.8309796,287,0.7661272287368774
1747255062.0744193,288,0.7655614018440247
1747255062.5583434,290,0.963225781917572
1747255063.7828035,295,1.091796636581421
1747255064.0279834,296,3.2257487773895264
1747255064.2722673,297,3.2573771476745605
1747255064.525819,298,2.2146570682525635
1747255066.0141528,304,2.119156837463379
1747255066.5026727,306,10.551292419433594
1747255066.9996383,308,1.158643364906311
1747255067.2441819,309,0.5150946974754333
1747255067.9814765,312,1.5594946146011353
1747255068.2262166,313,0.6754741072654724
1747255068.953933,316,0.6630958914756775
1747255069.4472764,318,2.8031227588653564
1747255069.6967258,319,2.928650379180908
1747255070.4346828,322,0.4972474277019501
1747255070.9233873,324,1.4188568592071533
1747255072.179383,329,0.8932016491889954
1747255072.435979,330,0.4185853898525238
1747255072.6843314,331,0.6904812455177307
1747255072.940818,332,2.0716006755828857
1747255074.1936164,337,0.9372206330299377
1747255074.4439874,338,10.191828727722168
1747255074.9505892,340,0.4124593734741211
1747255075.6824841,343,1.3310861587524414
1747255075.924844,344,0.9015741944313049
1747255076.1671677,345,1.197446346282959
1747255076.4119852,346,3.418881893157959
1747255076.9112887,348,0.8726611733436584
1747255077.4029334,350,4.159404754638672
1747255077.892899,352,3.0415399074554443
1747255078.144713,353,0.7211758494377136
1747255078.3979,354,0.7422704100608826
1747255079.394254,358,2.1332595348358154
1747255079.8910105,360,1.4314801692962646
1747255080.3853264,362,0.5665067434310913
1747255080.639168,363,0.8012418746948242
1747255080.8856163,364,1.718480110168457
1747255081.1288364,365,5.409823417663574
1747255081.3720782,366,2.6177403926849365
1747255081.6159127,367,2.8417768478393555
1747255081.8680303,368,3.370654821395874
1747255083.348936,374,0.6107370257377625
1747255084.1021416,377,1.6934951543807983
1747255084.3526177,378,1.5761804580688477
1747255086.0847871,385,5.362483024597168
1747255086.3418732,386,9.456171989440918
1747255087.3684757,390,0.33284851908683777
1747255087.6223788,391,0.7149678468704224
1747255087.878918,392,1.1348727941513062
1747255088.1441064,393,4.478153705596924
1747255088.416097,394,2.1869399547576904
1747255088.676496,395,0.08264997601509094
1747255088.9319992,396,0.12295706570148468
1747255089.185774,397,1.4018971920013428
1747255089.4412124,398,1.5385680198669434
1747255089.6908705,399,1.3849974870681763
1747255090.1932154,401,0.6004366874694824
1747255090.4406705,402,0.7804899215698242
1747255090.9428022,404,15.632381439208984
1747255091.9387965,408,69819896.0
1747255092.1868982,409,nan
1747255092.9286256,412,nan
1747255093.1762404,413,nan
1747255093.4245636,414,nan
1747255093.6713018,415,nan
1747255094.4179769,418,nan
1747255095.1598692,421,nan
1747255095.4061124,422,nan
1747255096.1534615,425,nan
1747255096.4119024,426,nan
1747255097.4148076,430,nan
1747255097.676324,431,nan
1747255098.446238,434,nan
1747255098.7000825,435,nan
1747255098.9484787,436,nan
1747255099.1974173,437,nan
1747255099.454185,438,nan
1747255099.7045236,439,nan
1747255099.954939,440,nan
1747255100.2050104,441,nan
1747255100.6953032,443,nan
1747255100.940635,444,nan
1747255101.1893673,445,nan
1747255101.4350512,446,nan
1747255102.415433,450,nan
1747255102.6608653,451,nan
1747255102.9108956,452,nan
1747255103.159941,453,nan
1747255103.4135213,454,nan
1747255103.9299276,456,nan
1747255104.449743,458,nan
1747255104.9683151,460,nan
1747255105.2330835,461,nan
1747255105.9695635,464,nan
1747255106.2139864,465,nan
1747255106.4695609,466,nan
1747255106.9738302,468,nan
1747255107.469736,470,nan
1747255108.4681013,474,nan
1747255108.7127643,475,nan
1747255109.4497547,478,nan
1747255109.698345,479,nan
1747255109.9427626,480,nan
1747255110.1877153,481,nan
1747255110.4306564,482,nan
1747255110.673291,483,nan
1747255110.9171722,484,nan
1747255111.4175441,486,nan
1747255111.6779218,487,nan
1747255111.9291623,488,nan
1747255112.1836407,489,nan
1747255112.6771026,491,nan
1747255113.4204352,494,nan
1747255114.4128482,498,nan
1747255115.1596653,501,nan
1747255115.4019516,502,nan
1747255115.6460066,503,nan
1747255116.3806014,506,nan
1747255116.8658192,508,nan
1747255117.1098316,509,nan
1747255117.3549204,510,nan
1747255117.5989857,511,nan
1747255117.842329,512,nan
1747255118.0857244,513,nan
1747255118.3283796,514,nan
1747255119.0682878,517,nan
1747255119.3124144,518,nan
1747255119.5568979,519,nan
1747255119.803658,520,nan
1747255120.5432937,523,nan
1747255122.2744193,530,nan
1747255123.0078688,533,nan
1747255123.2531157,534,nan
1747255123.7460709,536,nan
1747255123.9912834,537,nan
1747255124.2398703,538,nan
1747255124.4863908,539,nan
1747255124.7316914,540,nan
1747255125.2239532,542,nan
1747255125.468283,543,nan
1747255125.7127008,544,nan
1747255126.2052672,546,nan
1747255126.452329,547,nan
1747255127.198733,550,nan
1747255127.6979866,552,nan
1747255128.1979866,554,nan
1747255128.4464192,555,nan
1747255128.6943467,556,nan
1747255130.1665425,562,nan
1747255130.4111986,563,nan
1747255130.6602118,564,nan
1747255131.6379256,568,nan
1747255132.3735003,571,nan
1747255132.867951,573,nan
1747255133.611511,576,nan
1747255134.5904274,580,nan
1747255135.5777972,584,nan
1747255135.8284009,585,nan
1747255136.0761294,586,nan
1747255136.570084,588,nan
1747255137.0750299,590,nan
1747255137.3289413,591,nan
1747255137.5757823,592,nan
1747255138.07238,594,nan
1747255138.5703938,596,nan
1747255138.8315778,597,nan
1747255139.0797439,598,nan
1747255139.3292751,599,nan
1747255139.829746,601,nan
1747255140.0749547,602,nan
1747255140.3235583,603,nan
1747255140.8163655,605,nan
1747255141.5549326,608,nan
1747255142.058911,610,nan
1747255142.8274086,613,nan
1747255143.074125,614,nan
1747255143.5665789,616,nan
1747255144.0679693,618,nan
1747255144.566734,620,nan
1747255145.0662625,622,nan
1747255145.3114107,623,nan
1747255146.0480328,626,nan
1747255146.5390759,628,nan
1747255146.7834704,629,nan
1747255147.765772,633,nan
1747255148.2578154,635,nan
1747255148.7567277,637,nan
1747255149.4991345,640,nan
1747255149.7478516,641,nan
1747255149.9932592,642,nan
1747255150.2382047,643,nan
1747255150.4840286,644,nan
1747255150.730207,645,nan
1747255151.7124603,649,nan
1747255152.2036786,651,nan
1747255152.4510586,652,nan
1747255152.7002916,653,nan
1747255152.945759,654,nan
1747255153.1955318,655,nan
1747255153.93205,658,nan
1747255154.1751223,659,nan
1747255154.4234202,660,nan
1747255156.1408632,667,nan
1747255156.886373,670,nan
1747255158.1496456,675,nan
1747255158.4042993,676,nan
1747255158.660281,677,nan
1747255159.4373305,680,nan
1747255159.9452834,682,nan
1747255160.2020657,683,nan
1747255160.458254,684,nan
1747255161.2315788,687,nan
1747255162.48613,692,nan
1747255162.9812596,694,nan
1747255163.22734,695,nan
1747255163.4730413,696,nan
1747255163.7280188,697,nan
1747255164.2300184,699,nan
1747255164.971467,702,nan
1747255165.2179978,703,nan
1747255165.7136621,705,nan
1747255166.69246,709,nan
1747255166.9379847,710,nan
1747255167.4324086,712,nan
1747255168.172069,715,nan
1747255168.6628733,717,nan
1747255169.1608205,719,nan
1747255169.4162757,720,nan
1747255169.662769,721,nan
1747255170.1543562,723,nan
1747255170.6456277,725,nan
1747255170.8920405,726,nan
1747255171.137591,727,nan
1747255171.385704,728,nan
1747255171.6316633,729,nan
1747255172.1220326,731,nan
1747255172.366834,732,nan
1747255172.6135683,733,nan
1747255173.8489673,738,nan
1747255174.1017616,739,nan
1747255174.3481953,740,nan
1747255174.8447142,742,nan
1747255175.094946,743,nan
1747255175.3481848,744,nan
1747255175.6051264,745,nan
1747255177.3795264,752,nan
1747255178.1432478,755,nan
1747255178.3992486,756,nan
1747255178.8964026,758,nan
1747255180.1311755,763,nan
1747255180.3860817,764,nan
1747255180.6370606,765,nan
1747255181.3911552,768,nan
1747255181.724471,769,nan
1747255182.4711456,772,nan
1747255182.7198327,773,nan
1747255183.2125883,775,nan
1747255183.4633253,776,nan
1747255183.9552975,778,nan
1747255184.2019918,779,nan
1747255184.4483998,780,nan
1747255184.6919134,781,nan
1747255184.9421954,782,nan
1747255186.4337692,788,nan
1747255186.6765327,789,nan
1747255187.162448,791,nan
1747255187.6537433,793,nan
1747255188.1556227,795,nan
1747255188.409923,796,nan
1747255189.1579413,799,nan
1747255189.40799,800,nan
1747255190.3988383,804,nan
1747255190.643658,805,nan
1747255190.8898897,806,nan
1747255191.1377964,807,nan
1747255191.8795235,810,nan
1747255192.6329732,813,nan
1747255193.898449,818,nan
1747255194.145175,819,nan
1747255194.6400805,821,nan
1747255194.8898754,822,nan
1747255195.1351995,823,nan
1747255195.6236715,825,nan
1747255195.8763962,826,nan
1747255196.1203065,827,nan
1747255196.3692684,828,nan
1747255197.3784533,832,nan
1747255197.6326067,833,nan
1747255198.1426065,835,nan
1747255198.396538,836,nan
1747255198.6510403,837,nan
1747255199.1620526,839,nan
1747255199.408903,840,nan
1747255200.1489377,843,nan
1747255200.6448958,845,nan
1747255201.8715568,850,nan
1747255202.1187136,851,nan
1747255202.8528998,854,nan
1747255203.5996933,857,nan
1747255204.3502479,860,nan
1747255204.8610718,862,nan
1747255205.6196203,865,nan
1747255205.868328,866,nan
1747255206.864421,870,nan
1747255207.1067424,871,nan
1747255209.532047,881,nan
1747255210.016447,883,nan
1747255210.260394,884,nan
1747255210.5056574,885,nan
1747255210.7534034,886,nan
1747255211.2582421,888,nan
1747255211.768102,890,nan
1747255212.2683196,892,nan
1747255213.0219407,895,nan
1747255213.5213308,897,nan
1747255213.7669926,898,nan
1747255214.530597,901,nan
1747255214.7821348,902,nan
1747255215.2971756,904,nan
1747255215.8163507,906,nan
1747255216.0714633,907,nan
1747255216.32025,908,nan
1747255216.812905,910,nan
1747255217.0567453,911,nan
1747255217.7860148,914,nan
1747255218.763727,918,nan
1747255219.0112767,919,nan
1747255219.5072346,921,nan
1747255219.9973915,923,nan
1747255220.9971442,927,nan
1747255221.2529097,928,nan
1747255221.5027623,929,nan
1747255221.7487378,930,nan
1747255221.9932137,931,nan
1747255222.2369125,932,nan
1747255222.4885669,933,nan
1747255222.9846635,935,nan
1747255223.9692233,939,nan
1747255224.470668,941,nan
1747255224.7239227,942,nan
1747255225.4718575,945,nan
1747255226.4584723,949,nan
1747255227.2169805,952,nan
1747255227.7166634,954,nan
1747255227.9623673,955,nan
1747255228.208726,956,nan
1747255229.2019737,960,nan
1747255229.7060428,962,nan
1747255229.9761066,963,nan
1747255230.2336583,964,nan
1747255230.4871817,965,nan
1747255230.9804106,967,nan
1747255231.2270212,968,nan
1747255231.9840398,971,nan
1747255233.2262077,976,nan
1747255233.721489,978,nan
1747255233.9692547,979,nan
1747255234.4638193,981,nan
1747255234.7112317,982,nan
1747255235.6987891,986,nan
1747255236.1827316,988,nan
1747255236.4249425,989,nan
1747255236.667067,990,nan
1747255237.1609411,992,nan
1747255237.670236,994,nan
1747255237.9215257,995,nan
1747255238.1852357,996,nan
1747255238.6852407,998,nan
1747255238.936811,999,nan
1747255239.4381123,1001,nan
1747255239.687691,1002,nan
1747255239.9436102,1003,nan
1747255240.1879616,1004,nan
1747255240.4343736,1005,nan
1747255240.684437,1006,nan
1747255241.9359968,1011,nan
1747255242.4378247,1013,nan
1747255242.9411776,1015,nan
1747255243.1895413,1016,nan
1747255243.436188,1017,nan
1747255244.679076,1022,nan
1747255245.6670713,1026,nan
1747255246.162048,1028,nan
1747255246.4075103,1029,nan
1747255247.892337,1035,nan
1747255248.1434386,1036,nan
1747255248.3940039,1037,nan
1747255248.642341,1038,nan
1747255248.8916075,1039,nan
1747255249.8978982,1043,nan
1747255250.3912544,1045,nan
1747255250.6374993,1046,nan
1747255252.1200109,1052,nan
1747255252.3647733,1053,nan
1747255253.1058557,1056,nan
1747255253.599929,1058,nan
1747255253.842694,1059,nan
1747255254.0848467,1060,nan
1747255254.5699427,1062,nan
1747255255.303115,1065,nan
1747255255.550359,1066,nan
1747255255.803191,1067,nan
1747255256.3122003,1069,nan
1747255256.5662162,1070,nan
1747255256.8216558,1071,nan
1747255257.0750315,1072,nan
1747255257.332358,1073,nan
1747255257.5820818,1074,nan
1747255258.3143773,1077,nan
1747255258.558086,1078,nan
1747255259.0498621,1080,nan
1747255259.2970867,1081,nan
1747255259.5441177,1082,nan
1747255260.2941334,1085,nan
1747255260.5426233,1086,nan
1747255260.7935038,1087,nan
1747255261.7877445,1091,nan
1747255262.0363371,1092,nan
1747255262.2842267,1093,nan
1747255263.5239356,1098,nan
1747255264.0197778,1100,nan
1747255264.523763,1102,nan
1747255264.7806673,1103,nan
1747255265.0290306,1104,nan
1747255265.778111,1107,nan
1747255266.033924,1108,nan
1747255266.289652,1109,nan
1747255266.5374377,1110,nan
1747255266.7840033,1111,nan
1747255267.030656,1112,nan
1747255267.27519,1113,nan
1747255267.5245357,1114,nan
1747255268.0185099,1116,nan
1747255268.7562068,1119,nan
1747255269.2472386,1121,nan
1747255269.4987824,1122,nan
1747255270.2407646,1125,nan
1747255270.493304,1126,nan
1747255271.0034955,1128,nan
1747255271.2466068,1129,nan
1747255271.4905012,1130,nan
1747255271.7338548,1131,nan
1747255271.9824698,1132,nan
1747255272.4838927,1134,nan
1747255272.7307096,1135,nan
1747255272.9758904,1136,nan
1747255273.7126386,1139,nan
1747255274.4626386,1142,nan
1747255275.2100646,1145,nan
1747255275.4629796,1146,nan
1747255275.9734445,1148,nan
1747255276.2289195,1149,nan
1747255276.4825337,1150,nan
1747255276.7342718,1151,nan
1747255276.9961052,1152,nan
1747255277.2499392,1153,nan
1747255277.7579834,1155,nan
1747255279.0089257,1160,nan
1747255279.5077162,1162,nan
1747255280.000907,1164,nan
1747255280.4879065,1166,nan
1747255280.7313766,1167,nan
1747255282.204804,1173,nan
1747255282.4666817,1174,nan
1747255282.9755735,1176,nan
1747255283.2218685,1177,nan
1747255283.4699497,1178,nan
1747255284.4599771,1182,nan
1747255284.9522834,1184,nan
1747255285.4462705,1186,nan
1747255285.9369993,1188,nan
1747255286.1825762,1189,nan
1747255286.4277573,1190,nan
1747255287.193685,1193,nan
1747255287.444861,1194,nan
1747255287.7011783,1195,nan
1747255288.210217,1197,nan
1747255288.4733758,1198,nan
1747255289.2341044,1201,nan
1747255289.4841843,1202,nan
1747255290.2197502,1205,nan
1747255290.4632711,1206,nan
1747255290.707282,1207,nan
1747255291.1943247,1209,nan
1747255292.1630983,1213,nan
1747255292.4075837,1214,nan
1747255292.6607199,1215,nan
1747255293.1606963,1217,nan
1747255293.4070857,1218,nan
1747255294.6713223,1223,nan
1747255295.170459,1225,nan
1747255295.9445612,1228,nan
1747255296.1993644,1229,nan
1747255296.9450269,1232,nan
1747255297.1925547,1233,nan
1747255298.4753387,1238,nan
1747255298.9850304,1240,nan
1747255299.2359483,1241,nan
1747255299.4898293,1242,nan
1747255299.7429671,1243,nan
1747255299.9897857,1244,nan
1747255300.2426744,1245,nan
1747255300.490238,1246,nan
1747255301.2266655,1249,nan
1747255301.471677,1250,nan
1747255301.7160072,1251,nan
1747255301.9622548,1252,nan
1747255302.4537816,1254,nan
1747255302.963305,1256,nan
1747255303.209916,1257,nan
1747255303.957552,1260,nan
1747255304.2058003,1261,nan
1747255304.965886,1264,nan
1747255305.7063007,1267,nan
1747255306.692278,1271,nan
1747255307.9180605,1276,nan
1747255308.1660278,1277,nan
1747255308.4127464,1278,nan
1747255309.3994436,1282,nan
1747255310.1380289,1285,nan
1747255311.3697371,1290,nan
1747255312.1113367,1293,nan
1747255312.854326,1296,nan
1747255313.3709567,1298,nan
1747255313.62979,1299,nan
1747255314.3612998,1302,nan
1747255315.3509884,1306,nan
1747255316.375847,1310,nan
1747255317.3788931,1314,nan
1747255317.6363454,1315,nan
1747255318.8935757,1320,nan
1747255319.4009411,1322,nan
1747255319.655118,1323,nan
1747255320.163099,1325,nan
1747255320.4218328,1326,nan
1747255320.9339907,1328,nan
1747255322.6892745,1335,nan
1747255324.9285998,1344,nan
1747255325.175318,1345,nan
1747255325.671634,1347,nan
1747255325.9180155,1348,nan
1747255326.6563566,1351,nan
1747255326.902072,1352,nan
1747255327.392514,1354,nan
1747255328.3818598,1358,nan
1747255328.8794913,1360,nan
1747255329.8856077,1364,nan
1747255330.1382935,1365,nan
1747255330.3860261,1366,nan
1747255330.6345096,1367,nan
1747255330.8864245,1368,nan
1747255331.8864915,1372,nan
1747255332.1387944,1373,nan
1747255332.632889,1375,nan
1747255332.8789947,1376,nan
1747255333.8667903,1380,nan
1747255335.11253,1385,nan
1747255335.357871,1386,nan
1747255336.3477051,1390,nan
1747255337.0876408,1393,nan
1747255337.8384466,1396,nan
1747255338.0839005,1397,nan
1747255338.577945,1399,nan
1747255338.8266556,1400,nan
1747255339.5718353,1403,nan
1747255340.0824873,1405,nan
1747255342.0637093,1413,nan
1747255342.8014293,1416,nan
1747255343.0445023,1417,nan
1747255343.5441256,1419,nan
1747255344.0377903,1421,nan
1747255344.2834752,1422,nan
1747255346.5208766,1431,nan
1747255346.7737868,1432,nan
1747255347.78897,1436,nan
1747255348.3157542,1438,nan
1747255348.5689251,1439,nan
1747255348.8239224,1440,nan
1747255349.0806465,1441,nan
1747255349.8600018,1444,nan
1747255350.4067159,1446,nan
1747255350.6670449,1447,nan
1747255350.9251046,1448,nan
1747255351.1768062,1449,nan
1747255351.4246907,1450,nan
1747255351.6702726,1451,nan
1747255351.9191325,1452,nan
1747255352.412912,1454,nan
1747255352.6694086,1455,nan
1747255352.9296927,1456,nan
1747255353.1866133,1457,nan
1747255353.4332056,1458,nan
1747255353.6784894,1459,nan
1747255353.9299436,1460,nan
1747255354.177265,1461,nan
1747255354.6698163,1463,nan
1747255356.4786408,1470,nan
1747255357.2206483,1473,nan
1747255357.4700239,1474,nan
1747255357.9642909,1476,nan
1747255358.2117362,1477,nan
1747255359.1920776,1481,nan
1747255359.4389908,1482,nan
1747255359.685103,1483,nan
1747255360.666418,1487,nan
1747255360.9180992,1488,nan
1747255361.1632485,1489,nan
1747255361.4092793,1490,nan
1747255361.6539674,1491,nan
1747255362.1441798,1493,nan
1747255362.3959122,1494,nan
1747255363.3820696,1498,nan
1747255363.629754,1499,nan
1747255363.8762078,1500,nan
1747255364.382687,1502,nan
1747255365.12541,1505,nan
1747255366.1118855,1509,nan
1747255366.3592649,1510,nan
1747255366.6076324,1511,nan
1747255367.1003537,1513,nan
1747255367.5917783,1515,nan
1747255367.8380318,1516,nan
1747255369.5763974,1523,nan
1747255370.325792,1526,nan
1747255370.8230085,1528,nan
1747255372.3151288,1534,nan
1747255373.0514562,1537,nan
1747255373.2968383,1538,nan
1747255374.0364716,1541,nan
1747255375.014766,1545,nan
1747255375.5009742,1547,nan
1747255375.7428336,1548,nan
1747255376.4754996,1551,nan
1747255376.718316,1552,nan
1747255376.9615822,1553,nan
1747255377.4658577,1555,nan
1747255377.963555,1557,nan
1747255379.221314,1562,nan
1747255379.7240224,1564,nan
1747255379.9714139,1565,nan
1747255380.224937,1566,nan
1747255380.719105,1568,nan
1747255381.2147937,1570,nan
1747255381.4607368,1571,nan
1747255381.7058954,1572,nan
1747255381.9553266,1573,nan
1747255382.695532,1576,nan
1747255383.1856117,1578,nan
1747255383.428621,1579,nan
1747255383.677647,1580,nan
1747255383.9225514,1581,nan
1747255384.168372,1582,nan
1747255384.9007778,1585,nan
1747255386.1539893,1590,nan
1747255387.409848,1595,nan
1747255387.6525867,1596,nan
1747255387.903837,1597,nan
1747255388.8942885,1601,nan
1747255389.1367881,1602,nan
1747255389.383714,1603,nan
1747255391.1327589,1610,nan
1747255391.3790965,1611,nan
1747255391.8704803,1613,nan
1747255392.1182265,1614,nan
1747255392.6101255,1616,nan
1747255393.5943308,1620,nan
1747255394.0876336,1622,nan
1747255394.5783825,1624,nan
1747255395.0744598,1626,nan
1747255395.3222458,1627,nan
1747255396.3137321,1631,nan
1747255397.3143053,1635,nan
1747255397.5743182,1636,nan
1747255397.830011,1637,nan
1747255398.083912,1638,nan
1747255398.5817409,1640,nan
1747255398.827841,1641,nan
1747255400.0701542,1646,nan
1747255400.3174264,1647,nan
1747255400.8130372,1649,nan
1747255401.305799,1651,nan
1747255401.55427,1652,nan
1747255401.8001645,1653,nan
1747255402.0458338,1654,nan
1747255402.5402217,1656,nan
1747255403.034259,1658,nan
1747255404.0262566,1662,nan
1747255404.5218618,1664,nan
1747255405.0263255,1666,nan
1747255405.8030312,1669,nan
1747255406.0656168,1670,nan
1747255407.079292,1674,nan
1747255407.8221605,1677,nan
1747255408.3180368,1679,nan
1747255408.5646148,1680,nan
1747255408.809148,1681,nan
1747255409.0565345,1682,nan
1747255409.8043027,1685,nan
1747255410.0645726,1686,nan
1747255410.3308456,1687,nan
1747255410.596737,1688,nan
1747255410.8480964,1689,nan
1747255411.0966518,1690,nan
1747255411.840061,1693,nan
1747255412.086596,1694,nan
1747255412.3393242,1695,nan
1747255412.8275163,1697,nan
1747255413.07193,1698,nan
1747255413.3161333,1699,nan
1747255413.5608442,1700,nan
1747255414.0569055,1702,nan
1747255414.5445147,1704,nan
1747255415.3038733,1707,nan
1747255415.800485,1709,nan
1747255416.0490808,1710,nan
1747255416.2980142,1711,nan
1747255416.5444286,1712,nan
1747255418.0338068,1718,nan
1747255418.2807913,1719,nan
1747255419.0224988,1722,nan
1747255419.279503,1723,nan
1747255419.5283787,1724,nan
1747255419.776534,1725,nan
1747255421.0183697,1730,nan
1747255423.021292,1738,nan
1747255423.2677855,1739,nan
1747255423.5143492,1740,nan
1747255424.2531478,1743,nan
1747255424.7520769,1745,nan
1747255425.499734,1748,nan
1747255425.7513013,1749,nan
1747255426.0088987,1750,nan
1747255426.2644548,1751,nan
1747255426.757781,1753,nan
1747255427.0010996,1754,nan
1747255427.7277665,1757,nan
1747255428.9769764,1762,nan
1747255429.2201867,1763,nan
1747255429.7083468,1765,nan
1747255429.9504108,1766,nan
1747255430.4407654,1768,nan
1747255432.1593766,1775,nan
1747255432.4080212,1776,nan
1747255432.6566231,1777,nan
1747255433.4050398,1780,nan
1747255433.651682,1781,nan
1747255434.397338,1784,nan
1747255434.6437168,1785,nan
1747255434.8899002,1786,nan
1747255435.1349924,1787,nan
1747255435.6312277,1789,nan
1747255435.8725536,1790,nan
1747255436.3570502,1792,nan
1747255436.8532875,1794,nan
1747255437.340202,1796,nan
1747255437.5818791,1797,nan
1747255438.3530252,1800,nan
1747255438.853024,1802,nan
1747255439.1017525,1803,nan
1747255439.349066,1804,nan
1747255440.3424091,1808,nan
1747255440.8365405,1810,nan
1747255441.8220792,1814,nan
1747255442.314126,1816,nan
1747255442.8145118,1818,nan
1747255443.0653372,1819,nan
1747255444.0775864,1823,nan
1747255444.8386798,1826,nan
1747255445.091567,1827,nan
1747255445.5904403,1829,nan
1747255445.8428426,1830,nan
1747255446.3487446,1832,nan
1747255446.592812,1833,nan
1747255446.8361251,1834,nan
1747255447.3278003,1836,nan
1747255447.5728052,1837,nan
1747255447.8156378,1838,nan
1747255449.306457,1844,nan
1747255449.5542731,1845,nan
1747255449.7970245,1846,nan
1747255450.039236,1847,nan
1747255450.2820883,1848,nan
1747255451.0266323,1851,nan
1747255451.521814,1853,nan
1747255452.278043,1856,nan
1747255453.2726576,1860,nan
1747255454.2617092,1864,nan
1747255454.5101314,1865,nan
1747255454.7587025,1866,nan
1747255455.005461,1867,nan
1747255456.0053203,1871,nan
1747255456.2644305,1872,nan
1747255456.5196297,1873,nan
1747255456.7674558,1874,nan
1747255457.0204153,1875,nan
1747255457.5234673,1877,nan
1747255458.0231256,1879,nan
1747255458.2707376,1880,nan
1747255459.0137537,1883,nan
1747255459.2607934,1884,nan
1747255459.754861,1886,nan
1747255460.245857,1888,nan
1747255460.7421353,1890,nan
1747255460.9900622,1891,nan
1747255461.9763515,1895,nan
1747255462.9589376,1899,nan
1747255463.453562,1901,nan
1747255463.7015014,1902,nan
1747255464.6863356,1906,nan
1747255465.1860025,1908,nan
1747255465.434342,1909,nan
1747255465.6820133,1910,nan
1747255466.4301643,1913,nan
1747255467.1710181,1916,nan
1747255467.6613953,1918,nan
1747255469.1334763,1924,nan
1747255469.3770742,1925,nan
1747255469.6209831,1926,nan
1747255470.1182716,1928,nan
1747255470.3677006,1929,nan
1747255471.1198993,1932,nan
1747255471.8602767,1935,nan
1747255472.108954,1936,nan
1747255472.8503933,1939,nan
1747255473.0965447,1940,nan
1747255473.343819,1941,nan
1747255473.5901275,1942,nan
1747255474.3285701,1945,nan
1747255474.8257136,1947,nan
1747255475.5625138,1950,nan
1747255475.807967,1951,nan
1747255476.309336,1953,nan
1747255477.0502963,1956,nan
1747255478.0528271,1960,nan
1747255478.2998428,1961,nan
1747255478.5471654,1962,nan
1747255478.7942166,1963,nan
1747255479.0441368,1964,nan
1747255479.5357802,1966,nan
1747255479.78125,1967,nan
1747255480.0262456,1968,nan
1747255480.2782557,1969,nan
1747255481.766083,1975,nan
1747255482.2558715,1977,nan
1747255482.5014129,1978,nan
1747255482.7537773,1979,nan
1747255483.003854,1980,nan
1747255483.2497506,1981,nan
1747255483.4994643,1982,nan
1747255483.7484424,1983,nan
1747255484.2485552,1985,nan
1747255484.747364,1987,nan
1747255484.992658,1988,nan
1747255485.2366004,1989,nan
1747255485.7256057,1991,nan
1747255485.9682865,1992,nan
1747255486.2105722,1993,nan
1747255486.70267,1995,nan
1747255487.7046065,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_23_978658-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254989.9090183,0,1.3601574897766113
1747254990.666675,3,1.2276123762130737
1747254990.9134393,4,1.2278141975402832
1747254992.4035053,10,1.0808805227279663
1747254992.6488936,11,1.0432308912277222
1747254993.3987522,14,1.1456936597824097
1747254993.6507978,15,1.082042932510376
1747254994.402553,18,1.111382007598877
1747254994.6576622,19,1.0385276079177856
1747254994.9054763,20,1.2882670164108276
1747254995.402352,22,1.2074215412139893
1747254995.6498759,23,1.7495172023773193
1747254996.3980927,26,1.0936886072158813
1747254996.6460192,27,1.14816415309906
1747254998.1350694,33,1.0976506471633911
1747254998.8744857,36,1.035470724105835
1747254999.1214297,37,1.0096725225448608
1747254999.366258,38,1.0172290802001953
1747254999.6131732,39,1.003250241279602
1747254999.8618875,40,1.6075514554977417
1747255001.6085553,47,1.028898000717163
1747255001.8616173,48,1.0146028995513916
1747255002.1074011,49,1.0040278434753418
1747255002.6071308,51,1.0934247970581055
1747255002.858439,52,1.0232586860656738
1747255003.3638422,54,1.050363302230835
1747255004.1033847,57,1.0128988027572632
1747255004.8601687,60,1.327776312828064
1747255005.1198668,61,1.0759369134902954
1747255005.3737593,62,1.0219745635986328
1747255005.627729,63,1.0076614618301392
1747255006.1527529,65,1.0070959329605103
1747255006.4060304,66,1.0006840229034424
1747255006.6598854,67,1.282645344734192
1747255006.9271586,68,1.2222827672958374
1747255007.4341369,70,1.0389902591705322
1747255007.6975012,71,1.0274994373321533
1747255009.2060513,77,1.0411657094955444
1747255009.6983995,79,1.5803606510162354
1747255009.9449742,80,1.7345448732376099
1747255010.4365902,82,1.8874692916870117
1747255010.6891215,83,1.0008618831634521
1747255011.1963804,85,2.433419942855835
1747255012.2411773,89,1.4400337934494019
1747255012.4861133,90,1.2697430849075317
1747255013.737179,95,1.002220869064331
1747255014.745468,99,1.0117663145065308
1747255014.997585,100,1.004494547843933
1747255015.748683,103,1.0547552108764648
1747255016.5185041,106,1.0865339040756226
1747255016.7684708,107,1.7781206369400024
1747255017.2700195,109,1.5343471765518188
1747255018.5290263,114,1.8409396409988403
1747255019.0257707,116,1.4304026365280151
1747255020.2609687,121,1.5694708824157715
1747255021.247414,125,1.0251713991165161
1747255021.4960296,126,1.089709997177124
1747255021.9952126,128,1.8738372325897217
1747255022.4989862,130,2.2882790565490723
1747255022.7511013,131,2.240814685821533
1747255023.003748,132,2.5922436714172363
1747255024.020654,136,2.5764241218566895
1747255024.278938,137,2.114835023880005
1747255025.7844973,143,2.50160813331604
1747255026.0348883,144,2.707190990447998
1747255026.534209,146,2.3977982997894287
1747255026.7847686,147,1.6846704483032227
1747255027.5342257,150,2.7042229175567627
1747255029.2597086,157,3.02640962600708
1747255029.7512102,159,1.883176565170288
1747255029.996723,160,2.2025649547576904
1747255030.4903493,162,2.014392852783203
1747255030.9848511,164,1.8659453392028809
1747255031.4859118,166,3.213808536529541
1747255032.4880807,170,2.7436935901641846
1747255032.746117,171,2.9049103260040283
1747255033.002107,172,2.0798120498657227
1747255033.7917402,175,1.7622953653335571
1747255034.0560343,176,2.3450863361358643
1747255034.314271,177,2.4970479011535645
1747255034.5635912,178,2.370100259780884
1747255035.0678036,180,2.7675788402557373
1747255035.322058,181,2.1717007160186768
1747255036.0786586,184,3.93003511428833
1747255036.3253298,185,3.5400195121765137
1747255036.578182,186,3.155958414077759
1747255037.3225932,189,3.190103530883789
1747255037.5655015,190,3.240449905395508
1747255037.8075993,191,2.8642513751983643
1747255038.0574467,192,3.391057014465332
1747255038.792763,195,2.880465030670166
1747255039.7780623,199,3.7514119148254395
1747255040.0258305,200,2.76653790473938
1747255040.5246184,202,2.1174986362457275
1747255040.7732444,203,2.10601806640625
1747255041.0242975,204,2.8766090869903564
1747255041.2713654,205,3.0584070682525635
1747255041.7660072,207,2.7510452270507812
1747255042.2779984,209,3.7275662422180176
1747255042.7705972,211,2.6647605895996094
1747255043.28585,213,2.77828311920166
1747255043.7977839,215,2.6875765323638916
1747255044.0519218,216,2.364025831222534
1747255044.5583732,218,2.4340286254882812
1747255044.8175614,219,3.150512218475342
1747255045.0739484,220,2.5592923164367676
1747255045.3257654,221,2.709670066833496
1747255045.5806317,222,2.9579291343688965
1747255046.078399,224,2.624925136566162
1747255046.34031,225,2.2301928997039795
1747255047.351455,229,2.5083978176116943
1747255048.852615,235,3.9029033184051514
1747255049.3468032,237,2.886090040206909
1747255049.5966961,238,3.729691505432129
1747255049.8446858,239,4.256662845611572
1747255050.3490372,241,2.781405210494995
1747255050.6007218,242,3.2166385650634766
1747255051.0991204,244,2.051293134689331
1747255051.3494236,245,2.295294761657715
1747255051.6078925,246,3.2503480911254883
1747255051.8559577,247,3.2919256687164307
1747255053.0998797,252,2.8957905769348145
1747255053.3526533,253,3.1078131198883057
1747255053.6008427,254,2.665414333343506
1747255054.3470378,257,3.9987053871154785
1747255054.5960507,258,3.508953094482422
1747255054.844365,259,2.9632954597473145
1747255055.0935926,260,4.373650550842285
1747255055.588718,262,4.349299907684326
1747255057.5849717,270,2.821617603302002
1747255057.8356822,271,2.3712592124938965
1747255058.579593,274,3.037745714187622
1747255058.827179,275,3.1986217498779297
1747255059.0832143,276,2.9914567470550537
1747255059.5931518,278,3.4373369216918945
1747255060.1016004,280,3.1349992752075195
1747255060.6032958,282,3.1734228134155273
1747255060.85053,283,4.777352809906006
1747255061.3560216,285,4.186188220977783
1747255061.8444526,287,3.358696699142456
1747255062.0878932,288,4.263505458831787
1747255062.5764723,290,4.470702171325684
1747255063.7986264,295,4.101905345916748
1747255064.0439482,296,4.749462604522705
1747255064.2908528,297,3.727078437805176
1747255064.539753,298,4.701979160308838
1747255066.0280802,304,2.642900228500366
1747255066.5202506,306,3.9445431232452393
1747255067.0135298,308,2.858159065246582
1747255067.2581325,309,2.5078670978546143
1747255067.9949896,312,4.098856449127197
1747255068.2403717,313,3.518155813217163
1747255068.9677706,316,3.8511576652526855
1747255069.4610415,318,3.107137441635132
1747255069.7101674,319,3.340287446975708
1747255070.4496198,322,3.463474988937378
1747255070.9369495,324,2.1793417930603027
1747255072.1978724,329,4.805392265319824
1747255072.4542794,330,4.08542013168335
1747255072.7026625,331,5.035614967346191
1747255072.9578505,332,4.357318878173828
1747255074.210162,337,4.104820728302002
1747255074.4639246,338,3.7549915313720703
1747255074.9640296,340,3.4210524559020996
1747255075.6962311,343,3.1730189323425293
1747255075.9384742,344,3.7498974800109863
1747255076.1820352,345,4.1458258628845215
1747255076.4257889,346,2.771249294281006
1747255076.9277647,348,3.6401708126068115
1747255077.419071,350,4.52095890045166
1747255077.9089336,352,4.106767177581787
1747255078.164422,353,3.693446636199951
1747255078.412642,354,3.464266538619995
1747255079.4152877,358,4.160669326782227
1747255079.9053452,360,3.9763410091400146
1747255080.4003942,362,3.612116575241089
1747255080.6540165,363,4.048337459564209
1747255080.9002016,364,4.189763069152832
1747255081.1432676,365,3.642935037612915
1747255081.3871162,366,3.1921398639678955
1747255081.631759,367,3.972612142562866
1747255081.8832836,368,2.521855115890503
1747255083.3699522,374,4.420907020568848
1747255084.1201434,377,3.976989269256592
1747255084.3691647,378,4.222604751586914
1747255086.1033766,385,2.618011474609375
1747255086.3605518,386,3.8597257137298584
1747255087.3847158,390,2.3602869510650635
1747255087.6414063,391,3.282928466796875
1747255087.8959198,392,3.5897889137268066
1747255088.163021,393,2.8036749362945557
1747255088.4344132,394,3.172304391860962
1747255088.694523,395,2.827887773513794
1747255088.9503558,396,2.574033737182617
1747255089.2037156,397,3.2342960834503174
1747255089.457884,398,3.482659339904785
1747255089.709693,399,3.2780773639678955
1747255090.2105246,401,3.5355751514434814
1747255090.459047,402,3.5209133625030518
1747255090.9613209,404,2.8624117374420166
1747255091.955123,408,1.0
1747255092.2010305,409,nan
1747255092.946585,412,nan
1747255093.1940827,413,nan
1747255093.4409072,414,nan
1747255093.6889284,415,nan
1747255094.4347618,418,nan
1747255095.1773396,421,nan
1747255095.4232392,422,nan
1747255096.1749487,425,nan
1747255096.4269485,426,nan
1747255097.434292,430,nan
1747255097.6960132,431,nan
1747255098.4635956,434,nan
1747255098.7178159,435,nan
1747255098.96627,436,nan
1747255099.2149112,437,nan
1747255099.4724267,438,nan
1747255099.7227855,439,nan
1747255099.9733043,440,nan
1747255100.2216957,441,nan
1747255100.7118769,443,nan
1747255100.9586048,444,nan
1747255101.2065754,445,nan
1747255101.4517834,446,nan
1747255102.432059,450,nan
1747255102.6773653,451,nan
1747255102.929646,452,nan
1747255103.1804829,453,nan
1747255103.4287786,454,nan
1747255103.9441955,456,nan
1747255104.46447,458,nan
1747255104.9877481,460,nan
1747255105.2478328,461,nan
1747255105.9845128,464,nan
1747255106.2339537,465,nan
1747255106.4834182,466,nan
1747255106.987646,468,nan
1747255107.4838684,470,nan
1747255108.4814584,474,nan
1747255108.7266643,475,nan
1747255109.4634955,478,nan
1747255109.7125027,479,nan
1747255109.9567776,480,nan
1747255110.2015193,481,nan
1747255110.4444668,482,nan
1747255110.6884036,483,nan
1747255110.9320028,484,nan
1747255111.4409,486,nan
1747255111.6945863,487,nan
1747255111.9473815,488,nan
1747255112.1994665,489,nan
1747255112.6953895,491,nan
1747255113.4365702,494,nan
1747255114.430033,498,nan
1747255115.1733594,501,nan
1747255115.4164732,502,nan
1747255115.6594493,503,nan
1747255116.3941524,506,nan
1747255116.879624,508,nan
1747255117.1235256,509,nan
1747255117.3691702,510,nan
1747255117.612552,511,nan
1747255117.8570795,512,nan
1747255118.1000383,513,nan
1747255118.3424885,514,nan
1747255119.0824955,517,nan
1747255119.3270302,518,nan
1747255119.572343,519,nan
1747255119.8183227,520,nan
1747255120.557636,523,nan
1747255122.288293,530,nan
1747255123.021851,533,nan
1747255123.2672894,534,nan
1747255123.762239,536,nan
1747255124.0100398,537,nan
1747255124.2569387,538,nan
1747255124.5034647,539,nan
1747255124.7500224,540,nan
1747255125.239936,542,nan
1747255125.4843354,543,nan
1747255125.7295687,544,nan
1747255126.221073,546,nan
1747255126.4666767,547,nan
1747255127.2172604,550,nan
1747255127.7152195,552,nan
1747255128.2147176,554,nan
1747255128.4640796,555,nan
1747255128.7107768,556,nan
1747255130.1823468,562,nan
1747255130.430233,563,nan
1747255130.6763754,564,nan
1747255131.6560624,568,nan
1747255132.3906324,571,nan
1747255132.886039,573,nan
1747255133.6277318,576,nan
1747255134.6045675,580,nan
1747255135.5919032,584,nan
1747255135.8433561,585,nan
1747255136.0909252,586,nan
1747255136.5852199,588,nan
1747255137.0935824,590,nan
1747255137.346688,591,nan
1747255137.5922947,592,nan
1747255138.0903652,594,nan
1747255138.591611,596,nan
1747255138.8509808,597,nan
1747255139.0979877,598,nan
1747255139.350071,599,nan
1747255139.844411,601,nan
1747255140.0898151,602,nan
1747255140.3376637,603,nan
1747255140.830206,605,nan
1747255141.5734468,608,nan
1747255142.0758905,610,nan
1747255142.8442557,613,nan
1747255143.091774,614,nan
1747255143.5881042,616,nan
1747255144.0855987,618,nan
1747255144.5875804,620,nan
1747255145.0821524,622,nan
1747255145.3278902,623,nan
1747255146.0649686,626,nan
1747255146.5549538,628,nan
1747255146.800166,629,nan
1747255147.7827337,633,nan
1747255148.274931,635,nan
1747255148.7746646,637,nan
1747255149.5183477,640,nan
1747255149.7649975,641,nan
1747255150.0092657,642,nan
1747255150.255645,643,nan
1747255150.5016482,644,nan
1747255150.7460155,645,nan
1747255151.7287865,649,nan
1747255152.2214932,651,nan
1747255152.469255,652,nan
1747255152.7140996,653,nan
1747255152.9604144,654,nan
1747255153.209806,655,nan
1747255153.9467487,658,nan
1747255154.1901104,659,nan
1747255154.4400923,660,nan
1747255156.158245,667,nan
1747255156.9027429,670,nan
1747255158.1670737,675,nan
1747255158.4227884,676,nan
1747255158.678464,677,nan
1747255159.4540575,680,nan
1747255159.9614203,682,nan
1747255160.22014,683,nan
1747255160.4811852,684,nan
1747255161.2492905,687,nan
1747255162.504124,692,nan
1747255162.9974518,694,nan
1747255163.2438369,695,nan
1747255163.4914885,696,nan
1747255163.744498,697,nan
1747255164.246607,699,nan
1747255164.9894083,702,nan
1747255165.2337532,703,nan
1747255165.7292626,705,nan
1747255166.7084181,709,nan
1747255166.9546196,710,nan
1747255167.4481163,712,nan
1747255168.1886911,715,nan
1747255168.6798587,717,nan
1747255169.1798532,719,nan
1747255169.4335053,720,nan
1747255169.6790483,721,nan
1747255170.1703823,723,nan
1747255170.662718,725,nan
1747255170.9081314,726,nan
1747255171.1555223,727,nan
1747255171.4024756,728,nan
1747255171.6473472,729,nan
1747255172.1379657,731,nan
1747255172.3831499,732,nan
1747255172.629336,733,nan
1747255173.8654616,738,nan
1747255174.1183987,739,nan
1747255174.3642638,740,nan
1747255174.8611217,742,nan
1747255175.1121337,743,nan
1747255175.3730304,744,nan
1747255175.6216524,745,nan
1747255177.4030542,752,nan
1747255178.1620932,755,nan
1747255178.4153242,756,nan
1747255178.9128265,758,nan
1747255180.1497753,763,nan
1747255180.4042118,764,nan
1747255180.6537294,765,nan
1747255181.4099133,768,nan
1747255181.743312,769,nan
1747255182.485235,772,nan
1747255182.7341433,773,nan
1747255183.228329,775,nan
1747255183.4774523,776,nan
1747255183.969519,778,nan
1747255184.2158566,779,nan
1747255184.4629369,780,nan
1747255184.7084858,781,nan
1747255184.9674444,782,nan
1747255186.4477568,788,nan
1747255186.690978,789,nan
1747255187.1762745,791,nan
1747255187.6683872,793,nan
1747255188.1732116,795,nan
1747255188.4265866,796,nan
1747255189.1758182,799,nan
1747255189.4245627,800,nan
1747255190.415264,804,nan
1747255190.6604574,805,nan
1747255190.9088302,806,nan
1747255191.1536915,807,nan
1747255191.8973777,810,nan
1747255192.649858,813,nan
1747255193.915853,818,nan
1747255194.1647103,819,nan
1747255194.6572723,821,nan
1747255194.905839,822,nan
1747255195.1511273,823,nan
1747255195.6411939,825,nan
1747255195.8905747,826,nan
1747255196.1397052,827,nan
1747255196.3872774,828,nan
1747255197.4021664,832,nan
1747255197.6574006,833,nan
1747255198.1643388,835,nan
1747255198.418518,836,nan
1747255198.674399,837,nan
1747255199.178704,839,nan
1747255199.425952,840,nan
1747255200.1655583,843,nan
1747255200.6608315,845,nan
1747255201.8884728,850,nan
1747255202.1353266,851,nan
1747255202.8713026,854,nan
1747255203.6178741,857,nan
1747255204.3686397,860,nan
1747255204.8781326,862,nan
1747255205.6376212,865,nan
1747255205.8900938,866,nan
1747255206.878137,870,nan
1747255207.1205928,871,nan
1747255209.5455203,881,nan
1747255210.0309012,883,nan
1747255210.2767372,884,nan
1747255210.522819,885,nan
1747255210.7694237,886,nan
1747255211.284907,888,nan
1747255211.7861176,890,nan
1747255212.2861931,892,nan
1747255213.043186,895,nan
1747255213.5385473,897,nan
1747255213.7878551,898,nan
1747255214.5472167,901,nan
1747255214.7991273,902,nan
1747255215.3159769,904,nan
1747255215.8342743,906,nan
1747255216.084893,907,nan
1747255216.3342757,908,nan
1747255216.8265631,910,nan
1747255217.0706432,911,nan
1747255217.7996051,914,nan
1747255218.782222,918,nan
1747255219.0325286,919,nan
1747255219.523388,921,nan
1747255220.014226,923,nan
1747255221.0141947,927,nan
1747255221.2677472,928,nan
1747255221.5185628,929,nan
1747255221.763141,930,nan
1747255222.007696,931,nan
1747255222.2518466,932,nan
1747255222.5024185,933,nan
1747255222.9990408,935,nan
1747255223.9880993,939,nan
1747255224.4885962,941,nan
1747255224.7415755,942,nan
1747255225.4901202,945,nan
1747255226.477773,949,nan
1747255227.2348218,952,nan
1747255227.733024,954,nan
1747255227.978852,955,nan
1747255228.225735,956,nan
1747255229.2217512,960,nan
1747255229.7255883,962,nan
1747255229.9962256,963,nan
1747255230.250571,964,nan
1747255230.5047185,965,nan
1747255230.998313,967,nan
1747255231.247031,968,nan
1747255232.0031967,971,nan
1747255233.2444026,976,nan
1747255233.7400234,978,nan
1747255233.9880142,979,nan
1747255234.48031,981,nan
1747255234.729312,982,nan
1747255235.712512,986,nan
1747255236.196331,988,nan
1747255236.4387753,989,nan
1747255236.6815503,990,nan
1747255237.182562,992,nan
1747255237.6924293,994,nan
1747255237.943888,995,nan
1747255238.2071097,996,nan
1747255238.7020016,998,nan
1747255238.955126,999,nan
1747255239.455062,1001,nan
1747255239.7050214,1002,nan
1747255239.959423,1003,nan
1747255240.203859,1004,nan
1747255240.4509952,1005,nan
1747255240.7015097,1006,nan
1747255241.9548473,1011,nan
1747255242.4550228,1013,nan
1747255242.9573731,1015,nan
1747255243.205416,1016,nan
1747255243.451981,1017,nan
1747255244.6974247,1022,nan
1747255245.684366,1026,nan
1747255246.1786876,1028,nan
1747255246.4232204,1029,nan
1747255247.910106,1035,nan
1747255248.1621344,1036,nan
1747255248.4121418,1037,nan
1747255248.6617286,1038,nan
1747255248.9106674,1039,nan
1747255249.9148285,1043,nan
1747255250.4079783,1045,nan
1747255250.653271,1046,nan
1747255252.136938,1052,nan
1747255252.381264,1053,nan
1747255253.1222415,1056,nan
1747255253.6135607,1058,nan
1747255253.856418,1059,nan
1747255254.0986543,1060,nan
1747255254.583371,1062,nan
1747255255.32035,1065,nan
1747255255.5683303,1066,nan
1747255255.821048,1067,nan
1747255256.3296204,1069,nan
1747255256.5836267,1070,nan
1747255256.83866,1071,nan
1747255257.0925148,1072,nan
1747255257.3462732,1073,nan
1747255257.5962107,1074,nan
1747255258.3279274,1077,nan
1747255258.5719054,1078,nan
1747255259.0673575,1080,nan
1747255259.3139765,1081,nan
1747255259.5640428,1082,nan
1747255260.3114312,1085,nan
1747255260.5610669,1086,nan
1747255260.8127508,1087,nan
1747255261.8059492,1091,nan
1747255262.054736,1092,nan
1747255262.3034325,1093,nan
1747255263.540682,1098,nan
1747255264.038657,1100,nan
1747255264.5397956,1102,nan
1747255264.7991009,1103,nan
1747255265.0464418,1104,nan
1747255265.7946284,1107,nan
1747255266.0507538,1108,nan
1747255266.3033113,1109,nan
1747255266.551497,1110,nan
1747255266.7978075,1111,nan
1747255267.0445185,1112,nan
1747255267.290057,1113,nan
1747255267.5381114,1114,nan
1747255268.0324185,1116,nan
1747255268.7726905,1119,nan
1747255269.2649326,1121,nan
1747255269.51536,1122,nan
1747255270.2575934,1125,nan
1747255270.5115197,1126,nan
1747255271.0178049,1128,nan
1747255271.260546,1129,nan
1747255271.5042334,1130,nan
1747255271.7494535,1131,nan
1747255271.9992282,1132,nan
1747255272.500943,1134,nan
1747255272.7465534,1135,nan
1747255272.991819,1136,nan
1747255273.7292328,1139,nan
1747255274.480117,1142,nan
1747255275.2285821,1145,nan
1747255275.4813173,1146,nan
1747255275.9971619,1148,nan
1747255276.253767,1149,nan
1747255276.5007505,1150,nan
1747255276.752397,1151,nan
1747255277.0137792,1152,nan
1747255277.2683637,1153,nan
1747255277.7766612,1155,nan
1747255279.0275156,1160,nan
1747255279.5215833,1162,nan
1747255280.015057,1164,nan
1747255280.5015063,1166,nan
1747255280.749303,1167,nan
1747255282.2266743,1173,nan
1747255282.4805365,1174,nan
1747255282.9927158,1176,nan
1747255283.2398243,1177,nan
1747255283.4865067,1178,nan
1747255284.4777896,1182,nan
1747255284.969204,1184,nan
1747255285.4627566,1186,nan
1747255285.954977,1188,nan
1747255286.19971,1189,nan
1747255286.450443,1190,nan
1747255287.215841,1193,nan
1747255287.4675539,1194,nan
1747255287.7237103,1195,nan
1747255288.2370443,1197,nan
1747255288.4970698,1198,nan
1747255289.2483385,1201,nan
1747255289.4980626,1202,nan
1747255290.2335987,1205,nan
1747255290.476655,1206,nan
1747255290.720807,1207,nan
1747255291.2078671,1209,nan
1747255292.176477,1213,nan
1747255292.4241877,1214,nan
1747255292.6775603,1215,nan
1747255293.177908,1217,nan
1747255293.4294012,1218,nan
1747255294.6890051,1223,nan
1747255295.1845,1225,nan
1747255295.9629645,1228,nan
1747255296.2191207,1229,nan
1747255296.9619517,1232,nan
1747255297.209609,1233,nan
1747255298.4952753,1238,nan
1747255299.0022678,1240,nan
1747255299.253091,1241,nan
1747255299.5061486,1242,nan
1747255299.759499,1243,nan
1747255300.0066125,1244,nan
1747255300.259546,1245,nan
1747255300.5068426,1246,nan
1747255301.2431374,1249,nan
1747255301.4875762,1250,nan
1747255301.7330918,1251,nan
1747255301.9789834,1252,nan
1747255302.4708343,1254,nan
1747255302.981659,1256,nan
1747255303.2273936,1257,nan
1747255303.974636,1260,nan
1747255304.2264373,1261,nan
1747255304.982568,1264,nan
1747255305.7229347,1267,nan
1747255306.7077813,1271,nan
1747255307.9326286,1276,nan
1747255308.180317,1277,nan
1747255308.4269674,1278,nan
1747255309.4139516,1282,nan
1747255310.1530218,1285,nan
1747255311.3851495,1290,nan
1747255312.1274078,1293,nan
1747255312.8689842,1296,nan
1747255313.3878584,1298,nan
1747255313.64397,1299,nan
1747255314.3752983,1302,nan
1747255315.3693297,1306,nan
1747255316.3947756,1310,nan
1747255317.404863,1314,nan
1747255317.657248,1315,nan
1747255318.912748,1320,nan
1747255319.4178267,1322,nan
1747255319.6741297,1323,nan
1747255320.1800506,1325,nan
1747255320.4390175,1326,nan
1747255320.9525745,1328,nan
1747255322.7072532,1335,nan
1747255324.9452317,1344,nan
1747255325.1936955,1345,nan
1747255325.6883006,1347,nan
1747255325.9346154,1348,nan
1747255326.6728642,1351,nan
1747255326.9181426,1352,nan
1747255327.4083586,1354,nan
1747255328.3988142,1358,nan
1747255328.8993046,1360,nan
1747255329.902042,1364,nan
1747255330.1565957,1365,nan
1747255330.4019582,1366,nan
1747255330.6514113,1367,nan
1747255330.905972,1368,nan
1747255331.903814,1372,nan
1747255332.1558185,1373,nan
1747255332.6501336,1375,nan
1747255332.8976612,1376,nan
1747255333.8825767,1380,nan
1747255335.1291032,1385,nan
1747255335.374262,1386,nan
1747255336.3639305,1390,nan
1747255337.1041613,1393,nan
1747255337.8546813,1396,nan
1747255338.1005712,1397,nan
1747255338.5951788,1399,nan
1747255338.843453,1400,nan
1747255339.5885081,1403,nan
1747255340.0994363,1405,nan
1747255342.0794966,1413,nan
1747255342.815067,1416,nan
1747255343.0612676,1417,nan
1747255343.560962,1419,nan
1747255344.0538635,1421,nan
1747255344.2991557,1422,nan
1747255346.541517,1431,nan
1747255346.7911751,1432,nan
1747255347.8101914,1436,nan
1747255348.3405719,1438,nan
1747255348.5919764,1439,nan
1747255348.84059,1440,nan
1747255349.1045365,1441,nan
1747255349.8917525,1444,nan
1747255350.4319706,1446,nan
1747255350.692497,1447,nan
1747255350.946907,1448,nan
1747255351.1938562,1449,nan
1747255351.4406912,1450,nan
1747255351.6853693,1451,nan
1747255351.934472,1452,nan
1747255352.439515,1454,nan
1747255352.699122,1455,nan
1747255352.9542692,1456,nan
1747255353.2036457,1457,nan
1747255353.4498513,1458,nan
1747255353.6991663,1459,nan
1747255353.9480834,1460,nan
1747255354.1943793,1461,nan
1747255354.686426,1463,nan
1747255356.4921908,1470,nan
1747255357.2390735,1473,nan
1747255357.4858513,1474,nan
1747255357.9830031,1476,nan
1747255358.2277002,1477,nan
1747255359.2092974,1481,nan
1747255359.455545,1482,nan
1747255359.701179,1483,nan
1747255360.6870894,1487,nan
1747255360.9320292,1488,nan
1747255361.1776967,1489,nan
1747255361.4235287,1490,nan
1747255361.6687517,1491,nan
1747255362.161227,1493,nan
1747255362.4120903,1494,nan
1747255363.4017036,1498,nan
1747255363.647475,1499,nan
1747255363.8989313,1500,nan
1747255364.3999507,1502,nan
1747255365.1412654,1505,nan
1747255366.1285913,1509,nan
1747255366.3759391,1510,nan
1747255366.6243265,1511,nan
1747255367.1178641,1513,nan
1747255367.608677,1515,nan
1747255367.854889,1516,nan
1747255369.5931015,1523,nan
1747255370.3428485,1526,nan
1747255370.8412235,1528,nan
1747255372.3316104,1534,nan
1747255373.0681028,1537,nan
1747255373.3135896,1538,nan
1747255374.0536187,1541,nan
1747255375.0288274,1545,nan
1747255375.5145428,1547,nan
1747255375.7563975,1548,nan
1747255376.4895086,1551,nan
1747255376.732459,1552,nan
1747255376.983784,1553,nan
1747255377.4837832,1555,nan
1747255377.9826288,1557,nan
1747255379.2387507,1562,nan
1747255379.7411592,1564,nan
1747255379.9886446,1565,nan
1747255380.2417305,1566,nan
1747255380.736676,1568,nan
1747255381.229247,1570,nan
1747255381.476087,1571,nan
1747255381.7236445,1572,nan
1747255381.9694788,1573,nan
1747255382.7095716,1576,nan
1747255383.2000673,1578,nan
1747255383.4432228,1579,nan
1747255383.6914375,1580,nan
1747255383.9373002,1581,nan
1747255384.1828446,1582,nan
1747255384.9193122,1585,nan
1747255386.1805017,1590,nan
1747255387.4238327,1595,nan
1747255387.6717632,1596,nan
1747255387.917589,1597,nan
1747255388.9084837,1601,nan
1747255389.1510613,1602,nan
1747255389.3977969,1603,nan
1747255391.1498287,1610,nan
1747255391.3960023,1611,nan
1747255391.8886766,1613,nan
1747255392.1342154,1614,nan
1747255392.627163,1616,nan
1747255393.610345,1620,nan
1747255394.1037674,1622,nan
1747255394.5952244,1624,nan
1747255395.09236,1626,nan
1747255395.3400142,1627,nan
1747255396.330453,1631,nan
1747255397.328674,1635,nan
1747255397.5932345,1636,nan
1747255397.8465948,1637,nan
1747255398.1016781,1638,nan
1747255398.5977244,1640,nan
1747255398.8446457,1641,nan
1747255400.085905,1646,nan
1747255400.3338025,1647,nan
1747255400.8288205,1649,nan
1747255401.3232837,1651,nan
1747255401.5709019,1652,nan
1747255401.816273,1653,nan
1747255402.062419,1654,nan
1747255402.5559313,1656,nan
1747255403.0507119,1658,nan
1747255404.0422173,1662,nan
1747255404.5394802,1664,nan
1747255405.0521703,1666,nan
1747255405.8180947,1669,nan
1747255406.078892,1670,nan
1747255407.0971127,1674,nan
1747255407.840219,1677,nan
1747255408.335395,1679,nan
1747255408.5812416,1680,nan
1747255408.8254828,1681,nan
1747255409.0725954,1682,nan
1747255409.8200464,1685,nan
1747255410.0882459,1686,nan
1747255410.348641,1687,nan
1747255410.6143382,1688,nan
1747255410.8650703,1689,nan
1747255411.1158252,1690,nan
1747255411.8573637,1693,nan
1747255412.103237,1694,nan
1747255412.35342,1695,nan
1747255412.8419538,1697,nan
1747255413.0863497,1698,nan
1747255413.3304436,1699,nan
1747255413.578204,1700,nan
1747255414.0718331,1702,nan
1747255414.5663154,1704,nan
1747255415.3220925,1707,nan
1747255415.818056,1709,nan
1747255416.0662723,1710,nan
1747255416.3139057,1711,nan
1747255416.5605698,1712,nan
1747255418.0517244,1718,nan
1747255418.2991738,1719,nan
1747255419.0424817,1722,nan
1747255419.297933,1723,nan
1747255419.5462017,1724,nan
1747255419.7932897,1725,nan
1747255421.0355961,1730,nan
1747255423.0382032,1738,nan
1747255423.2854607,1739,nan
1747255423.5322907,1740,nan
1747255424.2707973,1743,nan
1747255424.7696588,1745,nan
1747255425.5202007,1748,nan
1747255425.7726986,1749,nan
1747255426.0237808,1750,nan
1747255426.2779517,1751,nan
1747255426.7714555,1753,nan
1747255427.0151427,1754,nan
1747255427.7468035,1757,nan
1747255428.9908838,1762,nan
1747255429.2343512,1763,nan
1747255429.7217815,1765,nan
1747255429.9638991,1766,nan
1747255430.4541762,1768,nan
1747255432.1740043,1775,nan
1747255432.4257677,1776,nan
1747255432.6749015,1777,nan
1747255433.4221947,1780,nan
1747255433.6686244,1781,nan
1747255434.414261,1784,nan
1747255434.6603532,1785,nan
1747255434.9061,1786,nan
1747255435.153807,1787,nan
1747255435.6446178,1789,nan
1747255435.8865585,1790,nan
1747255436.3749404,1792,nan
1747255436.8671687,1794,nan
1747255437.3542707,1796,nan
1747255437.6043935,1797,nan
1747255438.3722928,1800,nan
1747255438.8716743,1802,nan
1747255439.119874,1803,nan
1747255439.3673613,1804,nan
1747255440.3586493,1808,nan
1747255440.853048,1810,nan
1747255441.8385434,1814,nan
1747255442.3318946,1816,nan
1747255442.833001,1818,nan
1747255443.0826917,1819,nan
1747255444.096527,1823,nan
1747255444.8559268,1826,nan
1747255445.1079135,1827,nan
1747255445.607852,1829,nan
1747255445.8615704,1830,nan
1747255446.3623524,1832,nan
1747255446.6067705,1833,nan
1747255446.8498573,1834,nan
1747255447.3418548,1836,nan
1747255447.5867388,1837,nan
1747255447.8332756,1838,nan
1747255449.3255165,1844,nan
1747255449.5677803,1845,nan
1747255449.8107452,1846,nan
1747255450.0530634,1847,nan
1747255450.2991931,1848,nan
1747255451.0431335,1851,nan
1747255451.5386922,1853,nan
1747255452.2959917,1856,nan
1747255453.2896152,1860,nan
1747255454.2797496,1864,nan
1747255454.5291145,1865,nan
1747255454.7745762,1866,nan
1747255455.0238366,1867,nan
1747255456.0297153,1871,nan
1747255456.2827475,1872,nan
1747255456.5366046,1873,nan
1747255456.783055,1874,nan
1747255457.0374665,1875,nan
1747255457.5402224,1877,nan
1747255458.0396805,1879,nan
1747255458.2875428,1880,nan
1747255459.0307128,1883,nan
1747255459.2776747,1884,nan
1747255459.7717483,1886,nan
1747255460.2645426,1888,nan
1747255460.7595499,1890,nan
1747255461.0073116,1891,nan
1747255461.9941492,1895,nan
1747255462.9770517,1899,nan
1747255463.4692929,1901,nan
1747255463.7172813,1902,nan
1747255464.7048523,1906,nan
1747255465.204975,1908,nan
1747255465.4502947,1909,nan
1747255465.7000208,1910,nan
1747255466.4472992,1913,nan
1747255467.1874356,1916,nan
1747255467.6785758,1918,nan
1747255469.1496677,1924,nan
1747255469.392941,1925,nan
1747255469.6372478,1926,nan
1747255470.1373026,1928,nan
1747255470.3854835,1929,nan
1747255471.138103,1932,nan
1747255471.879308,1935,nan
1747255472.1267655,1936,nan
1747255472.8670776,1939,nan
1747255473.1139565,1940,nan
1747255473.36029,1941,nan
1747255473.606608,1942,nan
1747255474.347224,1945,nan
1747255474.8417401,1947,nan
1747255475.5787308,1950,nan
1747255475.8276067,1951,nan
1747255476.3272429,1953,nan
1747255477.067335,1956,nan
1747255478.0703065,1960,nan
1747255478.3174405,1961,nan
1747255478.5643713,1962,nan
1747255478.8132088,1963,nan
1747255479.0606086,1964,nan
1747255479.5515666,1966,nan
1747255479.7974718,1967,nan
1747255480.044345,1968,nan
1747255480.295038,1969,nan
1747255481.781893,1975,nan
1747255482.2718873,1977,nan
1747255482.521104,1978,nan
1747255482.7737937,1979,nan
1747255483.019639,1980,nan
1747255483.2679121,1981,nan
1747255483.5184054,1982,nan
1747255483.7674763,1983,nan
1747255484.2619014,1985,nan
1747255484.7600598,1987,nan
1747255485.0056787,1988,nan
1747255485.2493777,1989,nan
1747255485.7385285,1991,nan
1747255485.9815962,1992,nan
1747255486.2239466,1993,nan
1747255486.717472,1995,nan
1747255487.7249112,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.4_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_23_978658-tag-train_loss.csv <==
Wall time,Step,Value
1747254989.7115133,0,2.3020384311676025
1747254990.5073643,3,2.1469485759735107
1747254990.7556398,4,2.0578885078430176
1747254992.245962,10,2.228856086730957
1747254992.49146,11,2.1578526496887207
1747254993.24227,14,2.296036720275879
1747254993.4927351,15,2.2879443168640137
1747254994.2442946,18,2.235131025314331
1747254994.4998446,19,2.2825944423675537
1747254994.7468696,20,2.2445831298828125
1747254995.245332,22,2.2638802528381348
1747254995.4917238,23,2.1315865516662598
1747254996.241102,26,2.309339761734009
1747254996.4894629,27,2.2989487648010254
1747254997.9782221,33,2.2573156356811523
1747254998.7178187,36,2.233309268951416
1747254998.964876,37,2.1925930976867676
1747254999.2103045,38,2.1665618419647217
1747254999.4551158,39,2.2862038612365723
1747254999.701544,40,2.304363250732422
1747255001.4540067,47,2.239297389984131
1747255001.7046492,48,2.1547086238861084
1747255001.950446,49,2.140458106994629
1747255002.4484296,51,2.262483835220337
1747255002.696695,52,2.1559343338012695
1747255003.205952,54,2.3139336109161377
1747255003.946292,57,2.1860971450805664
1747255004.6967416,60,2.294635057449341
1747255004.9557455,61,2.274261951446533
1747255005.2090406,62,2.2430472373962402
1747255005.4650197,63,2.189862012863159
1747255005.98597,65,2.1561808586120605
1747255006.2432039,66,2.1615610122680664
1747255006.4975443,67,2.2913389205932617
1747255006.7614045,68,2.2861924171447754
1747255007.2783227,70,2.2461204528808594
1747255007.528753,71,2.204644203186035
1747255009.051853,77,2.0173845291137695
1747255009.5435019,79,2.0136075019836426
1747255009.790842,80,1.8224787712097168
1747255010.2797694,82,1.910352349281311
1747255010.5275013,83,2.5437240600585938
1747255011.0321922,85,2.2996206283569336
1747255012.0867558,89,2.2868947982788086
1747255012.33158,90,2.281064510345459
1747255013.5769649,95,2.052093505859375
1747255014.585268,99,2.1126036643981934
1747255014.837674,100,2.0131072998046875
1747255015.590557,103,2.083092212677002
1747255016.3581426,106,2.067594528198242
1747255016.610458,107,2.1206607818603516
1747255017.1099105,109,1.9586031436920166
1747255018.3714082,114,2.2374825477600098
1747255018.8660693,116,2.017117500305176
1747255020.101831,121,1.9492833614349365
1747255021.0905054,125,1.8900190591812134
1747255021.3369486,126,2.0170679092407227
1747255021.8343298,128,1.7796423435211182
1747255022.3397534,130,1.5341565608978271
1747255022.592164,131,1.5856274366378784
1747255022.8453014,132,1.827073097229004
1747255023.8611317,136,1.6030628681182861
1747255024.1161895,137,1.7387433052062988
1747255025.6260223,143,1.5890021324157715
1747255025.8740819,144,1.6049695014953613
1747255026.3782353,146,1.660566806793213
1747255026.6267085,147,1.570157527923584
1747255027.3775535,150,1.6981995105743408
1747255029.1028306,157,1.3762500286102295
1747255029.5948093,159,1.602203369140625
1747255029.8397665,160,1.6643681526184082
1747255030.3327057,162,1.7653858661651611
1747255030.8277724,164,1.4972821474075317
1747255031.321676,166,1.2281169891357422
1747255032.3262694,170,1.2184152603149414
1747255032.5778556,171,1.18107271194458
1747255032.8367589,172,1.536750078201294
1747255033.6196263,175,1.680638074874878
1747255033.8850245,176,1.4574670791625977
1747255034.159698,177,1.5099620819091797
1747255034.403894,178,1.594308614730835
1747255034.9092283,180,1.5384132862091064
1747255035.1621437,181,1.4498392343521118
1747255035.9223583,184,1.0761899948120117
1747255036.1682024,185,1.159952998161316
1747255036.4208717,186,1.1810133457183838
1747255037.1680365,189,1.1050822734832764
1747255037.411514,190,1.2306621074676514
1747255037.6535103,191,1.3323705196380615
1747255037.8957753,192,1.1684794425964355
1747255038.638462,195,1.119004249572754
1747255039.6208413,199,0.9767037034034729
1747255039.8680005,200,1.1333836317062378
1747255040.3654335,202,1.8940407037734985
1747255040.614826,203,1.6207425594329834
1747255040.8651297,204,1.2936899662017822
1747255041.113267,205,1.2160720825195312
1747255041.6094441,207,1.139154314994812
1747255042.120348,209,1.2061867713928223
1747255042.6141078,211,1.3986060619354248
1747255043.1187663,213,1.151465892791748
1747255043.6334484,215,1.2467848062515259
1747255043.8874245,216,1.3563977479934692
1747255044.3957164,218,1.137007236480713
1747255044.6490877,219,1.2388911247253418
1747255044.909406,220,1.2994579076766968
1747255045.1637256,221,1.1943268775939941
1747255045.4183462,222,1.0976181030273438
1747255045.9164321,224,1.449934720993042
1747255046.1815076,225,1.3657028675079346
1747255047.1922758,229,1.2948287725448608
1747255048.6964478,235,0.8810978531837463
1747255049.189757,237,0.7587847709655762
1747255049.4385636,238,0.8623905181884766
1747255049.6874046,239,1.0088186264038086
1747255050.191625,241,0.7790451645851135
1747255050.443517,242,0.7892457246780396
1747255050.9420974,244,1.183040976524353
1747255051.189616,245,1.2131962776184082
1747255051.4510856,246,1.0289158821105957
1747255051.6986036,247,0.906588613986969
1747255052.943057,252,1.04713773727417
1747255053.1958644,253,0.8159399628639221
1747255053.4426088,254,0.6846514344215393
1747255054.1891963,257,0.6682510375976562
1747255054.4375424,258,0.6965561509132385
1747255054.6866896,259,0.5580060482025146
1747255054.9349108,260,0.5153341293334961
1747255055.4319127,262,0.5032720565795898
1747255057.4308643,270,0.9903708696365356
1747255057.6777217,271,0.934832751750946
1747255058.4210885,274,0.9870114326477051
1747255058.6700795,275,1.0492295026779175
1747255058.9241807,276,0.9555925130844116
1747255059.4264193,278,0.8571056723594666
1747255059.939831,280,1.2868691682815552
1747255060.4453843,282,0.8823510408401489
1747255060.6931272,283,0.89473557472229
1747255061.199724,285,0.7561367750167847
1747255061.690563,287,0.7631003856658936
1747255061.9341967,288,0.6120643615722656
1747255062.4179142,290,0.585702657699585
1747255063.6421554,295,0.7262061834335327
1747255063.887662,296,0.686211884021759
1747255064.131728,297,0.6897890567779541
1747255064.3850853,298,0.6946834325790405
1747255065.8740416,304,0.776780903339386
1747255066.3623862,306,1.1011711359024048
1747255066.8586934,308,1.3538777828216553
1747255067.1037269,309,0.9862300753593445
1747255067.8409574,312,1.045961856842041
1747255068.085722,313,0.9749522805213928
1747255068.8134706,316,0.8259396553039551
1747255069.3068662,318,0.9309298992156982
1747255069.5563295,319,1.4813438653945923
1747255070.2942307,322,0.9874370098114014
1747255070.783193,324,1.0224573612213135
1747255072.038651,329,0.8449907302856445
1747255072.2953622,330,0.9123220443725586
1747255072.5439048,331,0.821684718132019
1747255072.7998207,332,0.8184269666671753
1747255074.0531485,337,0.843707799911499
1747255074.2989533,338,1.0021591186523438
1747255074.8104095,340,1.0609545707702637
1747255075.5422635,343,1.0630922317504883
1747255075.7846303,344,1.0147831439971924
1747255076.0270042,345,0.9804658889770508
1747255076.2713046,346,1.0736385583877563
1747255076.7705224,348,0.9584537744522095
1747255077.262575,350,0.7254193425178528
1747255077.7525113,352,1.0171786546707153
1747255077.9986024,353,1.0695433616638184
1747255078.255019,354,0.7846387624740601
1747255079.2533786,358,0.9021772146224976
1747255079.7508821,360,0.9123343229293823
1747255080.2450364,362,0.7285609245300293
1747255080.4990656,363,0.7369580268859863
1747255080.7451673,364,0.702653706073761
1747255080.988348,365,0.8972015976905823
1747255081.2318354,366,0.8459897041320801
1747255081.4757133,367,1.433559775352478
1747255081.7278984,368,1.1906589269638062
1747255083.208218,374,0.8297302722930908
1747255083.9613981,377,0.7052212953567505
1747255084.2088802,378,0.9019401669502258
1747255085.9443007,385,1.0564844608306885
1747255086.2012959,386,2.419353485107422
1747255087.2279835,390,1.2817459106445312
1747255087.4818094,391,1.0299248695373535
1747255087.7385116,392,1.0679374933242798
1747255088.0033126,393,1.068424940109253
1747255088.275514,394,1.4861783981323242
1747255088.5356712,395,1.322906494140625
1747255088.7913215,396,1.2030119895935059
1747255089.0453076,397,1.2529168128967285
1747255089.3004441,398,1.0743398666381836
1747255089.5503557,399,1.0083372592926025
1747255090.0527008,401,0.846049427986145
1747255090.3000221,402,0.7824602127075195
1747255090.802265,404,1.398008942604065
1747255091.7982762,408,362558528.0
1747255092.0452209,409,nan
1747255092.7877338,412,nan
1747255093.0358403,413,nan
1747255093.2841437,414,nan
1747255093.530942,415,nan
1747255094.2771366,418,nan
1747255095.0191312,421,nan
1747255095.2658076,422,nan
1747255096.013124,425,nan
1747255096.2721126,426,nan
1747255097.2742298,430,nan
1747255097.53615,431,nan
1747255098.3056734,434,nan
1747255098.5597618,435,nan
1747255098.8079793,436,nan
1747255099.0565715,437,nan
1747255099.3136785,438,nan
1747255099.5639567,439,nan
1747255099.8145165,440,nan
1747255100.0646682,441,nan
1747255100.555133,443,nan
1747255100.8002944,444,nan
1747255101.0487058,445,nan
1747255101.294361,446,nan
1747255102.2751994,450,nan
1747255102.5206718,451,nan
1747255102.7702,452,nan
1747255103.0196588,453,nan
1747255103.272863,454,nan
1747255103.7894866,456,nan
1747255104.3093283,458,nan
1747255104.828275,460,nan
1747255105.0925865,461,nan
1747255105.8294644,464,nan
1747255106.0732846,465,nan
1747255106.3290892,466,nan
1747255106.8340132,468,nan
1747255107.329384,470,nan
1747255108.327815,474,nan
1747255108.57241,475,nan
1747255109.3094914,478,nan
1747255109.5584502,479,nan
1747255109.802154,480,nan
1747255110.0478554,481,nan
1747255110.2906697,482,nan
1747255110.5329456,483,nan
1747255110.776958,484,nan
1747255111.2768703,486,nan
1747255111.5371234,487,nan
1747255111.7886388,488,nan
1747255112.0429952,489,nan
1747255112.5363984,491,nan
1747255113.2800972,494,nan
1747255114.272472,498,nan
1747255115.0193996,501,nan
1747255115.2611544,502,nan
1747255115.5056262,503,nan
1747255116.2402556,506,nan
1747255116.7257311,508,nan
1747255116.9691365,509,nan
1747255117.2144918,510,nan
1747255117.4586477,511,nan
1747255117.7013788,512,nan
1747255117.9453437,513,nan
1747255118.1879408,514,nan
1747255118.927747,517,nan
1747255119.1724675,518,nan
1747255119.416487,519,nan
1747255119.6634111,520,nan
1747255120.4034128,523,nan
1747255122.1342156,530,nan
1747255122.8670917,533,nan
1747255123.1127484,534,nan
1747255123.6058905,536,nan
1747255123.8505561,537,nan
1747255124.0991275,538,nan
1747255124.345138,539,nan
1747255124.5913236,540,nan
1747255125.083435,542,nan
1747255125.3280752,543,nan
1747255125.5724113,544,nan
1747255126.064315,546,nan
1747255126.3121488,547,nan
1747255127.0587947,550,nan
1747255127.5572298,552,nan
1747255128.0570824,554,nan
1747255128.3063257,555,nan
1747255128.5541456,556,nan
1747255130.025605,562,nan
1747255130.2705507,563,nan
1747255130.5197768,564,nan
1747255131.496963,568,nan
1747255132.2326524,571,nan
1747255132.7275183,573,nan
1747255133.4711378,576,nan
1747255134.4500768,580,nan
1747255135.4374423,584,nan
1747255135.688177,585,nan
1747255135.9360712,586,nan
1747255136.4297142,588,nan
1747255136.9333408,590,nan
1747255137.1884825,591,nan
1747255137.4348936,592,nan
1747255137.9320688,594,nan
1747255138.4294937,596,nan
1747255138.6904438,597,nan
1747255138.939403,598,nan
1747255139.1887074,599,nan
1747255139.6892762,601,nan
1747255139.9350843,602,nan
1747255140.1835191,603,nan
1747255140.6759524,605,nan
1747255141.4143503,608,nan
1747255141.9184835,610,nan
1747255142.686965,613,nan
1747255142.9332197,614,nan
1747255143.4260552,616,nan
1747255143.9272466,618,nan
1747255144.4261813,620,nan
1747255144.9258916,622,nan
1747255145.171188,623,nan
1747255145.907682,626,nan
1747255146.3985267,628,nan
1747255146.6432912,629,nan
1747255147.6246257,633,nan
1747255148.1173568,635,nan
1747255148.6161473,637,nan
1747255149.3589141,640,nan
1747255149.6076176,641,nan
1747255149.8529453,642,nan
1747255150.0978553,643,nan
1747255150.3436098,644,nan
1747255150.5893815,645,nan
1747255151.5717468,649,nan
1747255152.0629616,651,nan
1747255152.3096778,652,nan
1747255152.5593464,653,nan
1747255152.8030627,654,nan
1747255153.0510836,655,nan
1747255153.7916107,658,nan
1747255154.0348291,659,nan
1747255154.282905,660,nan
1747255156.00009,667,nan
1747255156.7461028,670,nan
1747255158.0086918,675,nan
1747255158.2636528,676,nan
1747255158.5201747,677,nan
1747255159.296714,680,nan
1747255159.8046594,682,nan
1747255160.061644,683,nan
1747255160.3168042,684,nan
1747255161.0908031,687,nan
1747255162.345553,692,nan
1747255162.840633,694,nan
1747255163.0866525,695,nan
1747255163.3325274,696,nan
1747255163.5869114,697,nan
1747255164.0890417,699,nan
1747255164.831043,702,nan
1747255165.0775697,703,nan
1747255165.5730066,705,nan
1747255166.5520241,709,nan
1747255166.7977357,710,nan
1747255167.2917032,712,nan
1747255168.0315294,715,nan
1747255168.5224948,717,nan
1747255169.0198884,719,nan
1747255169.2757494,720,nan
1747255169.522566,721,nan
1747255170.014162,723,nan
1747255170.50547,725,nan
1747255170.7516527,726,nan
1747255170.9969854,727,nan
1747255171.2452645,728,nan
1747255171.4914827,729,nan
1747255171.981734,731,nan
1747255172.2265127,732,nan
1747255172.4728405,733,nan
1747255173.7089403,738,nan
1747255173.9610875,739,nan
1747255174.2081358,740,nan
1747255174.7045832,742,nan
1747255174.9547274,743,nan
1747255175.2081437,744,nan
1747255175.4646857,745,nan
1747255177.2393246,752,nan
1747255178.002237,755,nan
1747255178.2588887,756,nan
1747255178.7559497,758,nan
1747255179.9905224,763,nan
1747255180.2451825,764,nan
1747255180.4965715,765,nan
1747255181.2507832,768,nan
1747255181.5837617,769,nan
1747255182.3308208,772,nan
1747255182.5799341,773,nan
1747255183.0725098,775,nan
1747255183.3232894,776,nan
1747255183.8147717,778,nan
1747255184.0615573,779,nan
1747255184.3080328,780,nan
1747255184.5517662,781,nan
1747255184.8008952,782,nan
1747255186.2931726,788,nan
1747255186.5367332,789,nan
1747255187.0224812,791,nan
1747255187.5134912,793,nan
1747255188.0128663,795,nan
1747255188.2692063,796,nan
1747255189.0174038,799,nan
1747255189.2674508,800,nan
1747255190.2583358,804,nan
1747255190.503688,805,nan
1747255190.7492654,806,nan
1747255190.9973328,807,nan
1747255191.7392364,810,nan
1747255192.492515,813,nan
1747255193.758141,818,nan
1747255194.0047264,819,nan
1747255194.4994023,821,nan
1747255194.7491856,822,nan
1747255194.994797,823,nan
1747255195.4832156,825,nan
1747255195.7354393,826,nan
1747255195.9799564,827,nan
1747255196.2286444,828,nan
1747255197.237542,832,nan
1747255197.4919086,833,nan
1747255198.0018947,835,nan
1747255198.255866,836,nan
1747255198.5103369,837,nan
1747255199.0214732,839,nan
1747255199.2688951,840,nan
1747255200.0086675,843,nan
1747255200.5042238,845,nan
1747255201.7311869,850,nan
1747255201.9781182,851,nan
1747255202.712296,854,nan
1747255203.4588852,857,nan
1747255204.2093427,860,nan
1747255204.7209516,862,nan
1747255205.478974,865,nan
1747255205.7277725,866,nan
1747255206.7244883,870,nan
1747255206.9664197,871,nan
1747255209.3915658,881,nan
1747255209.8758492,883,nan
1747255210.120181,884,nan
1747255210.3653817,885,nan
1747255210.6133976,886,nan
1747255211.117676,888,nan
1747255211.6276233,890,nan
1747255212.127778,892,nan
1747255212.8811548,895,nan
1747255213.3807483,897,nan
1747255213.626583,898,nan
1747255214.3905756,901,nan
1747255214.641499,902,nan
1747255215.1566937,904,nan
1747255215.6760838,906,nan
1747255215.931183,907,nan
1747255216.1802976,908,nan
1747255216.6725986,910,nan
1747255216.9164891,911,nan
1747255217.6458867,914,nan
1747255218.6231952,918,nan
1747255218.8702867,919,nan
1747255219.3667364,921,nan
1747255219.8566532,923,nan
1747255220.8564484,927,nan
1747255221.1128101,928,nan
1747255221.36227,929,nan
1747255221.608789,930,nan
1747255221.853294,931,nan
1747255222.0968425,932,nan
1747255222.348346,933,nan
1747255222.8443534,935,nan
1747255223.8287466,939,nan
1747255224.3300924,941,nan
1747255224.583423,942,nan
1747255225.3316472,945,nan
1747255226.317732,949,nan
1747255227.0759957,952,nan
1747255227.5762608,954,nan
1747255227.8223174,955,nan
1747255228.0680318,956,nan
1747255229.0611937,960,nan
1747255229.5651782,962,nan
1747255229.8352032,963,nan
1747255230.093097,964,nan
1747255230.3469868,965,nan
1747255230.8398552,967,nan
1747255231.086117,968,nan
1747255231.843421,971,nan
1747255233.086,976,nan
1747255233.580606,978,nan
1747255233.8281536,979,nan
1747255234.323463,981,nan
1747255234.5710366,982,nan
1747255235.5589592,986,nan
1747255236.042748,988,nan
1747255236.284916,989,nan
1747255236.5266852,990,nan
1747255237.020683,992,nan
1747255237.5291502,994,nan
1747255237.7815986,995,nan
1747255238.040231,996,nan
1747255238.5449092,998,nan
1747255238.7961707,999,nan
1747255239.2975652,1001,nan
1747255239.5474243,1002,nan
1747255239.8035417,1003,nan
1747255240.0473664,1004,nan
1747255240.2942317,1005,nan
1747255240.544231,1006,nan
1747255241.7959342,1011,nan
1747255242.2975748,1013,nan
1747255242.800525,1015,nan
1747255243.0491545,1016,nan
1747255243.2958183,1017,nan
1747255244.5387912,1022,nan
1747255245.5267894,1026,nan
1747255246.0217922,1028,nan
1747255246.2674,1029,nan
1747255247.7515118,1035,nan
1747255248.0030766,1036,nan
1747255248.2533948,1037,nan
1747255248.502101,1038,nan
1747255248.7515488,1039,nan
1747255249.7574167,1043,nan
1747255250.2509506,1045,nan
1747255250.4968388,1046,nan
1747255251.979441,1052,nan
1747255252.2244244,1053,nan
1747255252.964939,1056,nan
1747255253.4594903,1058,nan
1747255253.702345,1059,nan
1747255253.944497,1060,nan
1747255254.4294646,1062,nan
1747255255.1591675,1065,nan
1747255255.4099324,1066,nan
1747255255.6622014,1067,nan
1747255256.1717024,1069,nan
1747255256.4256883,1070,nan
1747255256.6809397,1071,nan
1747255256.93423,1072,nan
1747255257.1918302,1073,nan
1747255257.4415164,1074,nan
1747255258.174075,1077,nan
1747255258.4177635,1078,nan
1747255258.9096272,1080,nan
1747255259.1566377,1081,nan
1747255259.4034264,1082,nan
1747255260.1535552,1085,nan
1747255260.401987,1086,nan
1747255260.6525881,1087,nan
1747255261.6476238,1091,nan
1747255261.89547,1092,nan
1747255262.1439166,1093,nan
1747255263.383446,1098,nan
1747255263.8791742,1100,nan
1747255264.383103,1102,nan
1747255264.6405513,1103,nan
1747255264.8882608,1104,nan
1747255265.637839,1107,nan
1747255265.8936899,1108,nan
1747255266.149119,1109,nan
1747255266.3972318,1110,nan
1747255266.6437833,1111,nan
1747255266.890329,1112,nan
1747255267.1348882,1113,nan
1747255267.3841968,1114,nan
1747255267.8782809,1116,nan
1747255268.6161902,1119,nan
1747255269.106588,1121,nan
1747255269.3586683,1122,nan
1747255270.1004643,1125,nan
1747255270.3528485,1126,nan
1747255270.8632817,1128,nan
1747255271.106604,1129,nan
1747255271.3497396,1130,nan
1747255271.5939002,1131,nan
1747255271.8409696,1132,nan
1747255272.3431525,1134,nan
1747255272.5902064,1135,nan
1747255272.8352976,1136,nan
1747255273.571782,1139,nan
1747255274.3161106,1142,nan
1747255275.069474,1145,nan
1747255275.3222415,1146,nan
1747255275.8330984,1148,nan
1747255276.088054,1149,nan
1747255276.340937,1150,nan
1747255276.59382,1151,nan
1747255276.8554873,1152,nan
1747255277.1090035,1153,nan
1747255277.6168368,1155,nan
1747255278.8685672,1160,nan
1747255279.367369,1162,nan
1747255279.8607101,1164,nan
1747255280.3477824,1166,nan
1747255280.5906045,1167,nan
1747255282.0646067,1173,nan
1747255282.3263352,1174,nan
1747255282.8349957,1176,nan
1747255283.0810788,1177,nan
1747255283.3293118,1178,nan
1747255284.3192766,1182,nan
1747255284.8117669,1184,nan
1747255285.3055813,1186,nan
1747255285.796986,1188,nan
1747255286.0425208,1189,nan
1747255286.2873943,1190,nan
1747255287.0528934,1193,nan
1747255287.3040097,1194,nan
1747255287.5606651,1195,nan
1747255288.0693007,1197,nan
1747255288.3326144,1198,nan
1747255289.0943518,1201,nan
1747255289.3437903,1202,nan
1747255290.0793946,1205,nan
1747255290.3229833,1206,nan
1747255290.5668848,1207,nan
1747255291.0540206,1209,nan
1747255292.023148,1213,nan
1747255292.2645185,1214,nan
1747255292.5203156,1215,nan
1747255293.0206783,1217,nan
1747255293.266579,1218,nan
1747255294.5310502,1223,nan
1747255295.0301328,1225,nan
1747255295.8042111,1228,nan
1747255296.0586634,1229,nan
1747255296.8044596,1232,nan
1747255297.05224,1233,nan
1747255298.3346844,1238,nan
1747255298.8447492,1240,nan
1747255299.095348,1241,nan
1747255299.3488054,1242,nan
1747255299.6021686,1243,nan
1747255299.8497205,1244,nan
1747255300.102271,1245,nan
1747255300.3497205,1246,nan
1747255301.0864217,1249,nan
1747255301.3313372,1250,nan
1747255301.5758018,1251,nan
1747255301.8219056,1252,nan
1747255302.3132038,1254,nan
1747255302.8222687,1256,nan
1747255303.0693264,1257,nan
1747255303.8166997,1260,nan
1747255304.0651069,1261,nan
1747255304.8251863,1264,nan
1747255305.5656302,1267,nan
1747255306.551404,1271,nan
1747255307.7776377,1276,nan
1747255308.0258133,1277,nan
1747255308.2723184,1278,nan
1747255309.259181,1282,nan
1747255309.9975812,1285,nan
1747255311.229434,1290,nan
1747255311.970734,1293,nan
1747255312.714395,1296,nan
1747255313.2308226,1298,nan
1747255313.4892623,1299,nan
1747255314.221275,1302,nan
1747255315.2098083,1306,nan
1747255316.235138,1310,nan
1747255317.2390008,1314,nan
1747255317.49576,1315,nan
1747255318.7533615,1320,nan
1747255319.2607265,1322,nan
1747255319.514641,1323,nan
1747255320.0229428,1325,nan
1747255320.2817993,1326,nan
1747255320.7936776,1328,nan
1747255322.548755,1335,nan
1747255324.787891,1344,nan
1747255325.0349472,1345,nan
1747255325.531043,1347,nan
1747255325.7775862,1348,nan
1747255326.516341,1351,nan
1747255326.761149,1352,nan
1747255327.2523987,1354,nan
1747255328.241343,1358,nan
1747255328.7388268,1360,nan
1747255329.7453718,1364,nan
1747255329.9975865,1365,nan
1747255330.2454743,1366,nan
1747255330.4940453,1367,nan
1747255330.7462215,1368,nan
1747255331.7464495,1372,nan
1747255331.9984262,1373,nan
1747255332.4929004,1375,nan
1747255332.738666,1376,nan
1747255333.726082,1380,nan
1747255334.97245,1385,nan
1747255335.2169573,1386,nan
1747255336.2070346,1390,nan
1747255336.9472172,1393,nan
1747255337.6982553,1396,nan
1747255337.9439235,1397,nan
1747255338.4376915,1399,nan
1747255338.686715,1400,nan
1747255339.4317865,1403,nan
1747255339.942308,1405,nan
1747255341.9235282,1413,nan
1747255342.661768,1416,nan
1747255342.9038734,1417,nan
1747255343.4037635,1419,nan
1747255343.8979385,1421,nan
1747255344.1430953,1422,nan
1747255346.3803895,1431,nan
1747255346.63302,1432,nan
1747255347.6485069,1436,nan
1747255348.1755579,1438,nan
1747255348.4285755,1439,nan
1747255348.683392,1440,nan
1747255348.940746,1441,nan
1747255349.7163267,1444,nan
1747255350.2639031,1446,nan
1747255350.527058,1447,nan
1747255350.784368,1448,nan
1747255351.0362291,1449,nan
1747255351.2844973,1450,nan
1747255351.5301268,1451,nan
1747255351.7790155,1452,nan
1747255352.2725224,1454,nan
1747255352.5288582,1455,nan
1747255352.7890465,1456,nan
1747255353.0458353,1457,nan
1747255353.2929623,1458,nan
1747255353.5377402,1459,nan
1747255353.789391,1460,nan
1747255354.0367162,1461,nan
1747255354.5289357,1463,nan
1747255356.3383667,1470,nan
1747255357.0805063,1473,nan
1747255357.3293931,1474,nan
1747255357.8241189,1476,nan
1747255358.0713038,1477,nan
1747255359.0514994,1481,nan
1747255359.2982233,1482,nan
1747255359.5444338,1483,nan
1747255360.5260708,1487,nan
1747255360.7777128,1488,nan
1747255361.0229993,1489,nan
1747255361.2689729,1490,nan
1747255361.5136583,1491,nan
1747255362.003753,1493,nan
1747255362.2555127,1494,nan
1747255363.241514,1498,nan
1747255363.4896579,1499,nan
1747255363.7359128,1500,nan
1747255364.2419965,1502,nan
1747255364.9846187,1505,nan
1747255365.970475,1509,nan
1747255366.2186906,1510,nan
1747255366.4671342,1511,nan
1747255366.960284,1513,nan
1747255367.4517012,1515,nan
1747255367.6976435,1516,nan
1747255369.4358501,1523,nan
1747255370.185709,1526,nan
1747255370.682886,1528,nan
1747255372.174654,1534,nan
1747255372.9111605,1537,nan
1747255373.1565936,1538,nan
1747255373.8964326,1541,nan
1747255374.874391,1545,nan
1747255375.3605766,1547,nan
1747255375.6026227,1548,nan
1747255376.3355253,1551,nan
1747255376.5776975,1552,nan
1747255376.8208704,1553,nan
1747255377.3249483,1555,nan
1747255377.8234499,1557,nan
1747255379.080728,1562,nan
1747255379.5831673,1564,nan
1747255379.8310523,1565,nan
1747255380.084434,1566,nan
1747255380.5780864,1568,nan
1747255381.0727742,1570,nan
1747255381.3208299,1571,nan
1747255381.5651925,1572,nan
1747255381.815204,1573,nan
1747255382.5554123,1576,nan
1747255383.0456896,1578,nan
1747255383.2884884,1579,nan
1747255383.5372255,1580,nan
1747255383.782322,1581,nan
1747255384.0284667,1582,nan
1747255384.7604961,1585,nan
1747255386.0130727,1590,nan
1747255387.2691898,1595,nan
1747255387.5123408,1596,nan
1747255387.763334,1597,nan
1747255388.7537668,1601,nan
1747255388.9962277,1602,nan
1747255389.2435,1603,nan
1747255390.9921587,1610,nan
1747255391.238458,1611,nan
1747255391.7297568,1613,nan
1747255391.9780645,1614,nan
1747255392.469394,1616,nan
1747255393.4536695,1620,nan
1747255393.947104,1622,nan
1747255394.437866,1624,nan
1747255394.9340782,1626,nan
1747255395.181424,1627,nan
1747255396.173329,1631,nan
1747255397.1738937,1635,nan
1747255397.4335964,1636,nan
1747255397.689361,1637,nan
1747255397.9432912,1638,nan
1747255398.4410808,1640,nan
1747255398.6873806,1641,nan
1747255399.929254,1646,nan
1747255400.1762686,1647,nan
1747255400.6722474,1649,nan
1747255401.1651945,1651,nan
1747255401.4136496,1652,nan
1747255401.6599123,1653,nan
1747255401.9050705,1654,nan
1747255402.3994613,1656,nan
1747255402.8940349,1658,nan
1747255403.8853126,1662,nan
1747255404.3816514,1664,nan
1747255404.8856874,1666,nan
1747255405.6627047,1669,nan
1747255405.9247372,1670,nan
1747255406.938237,1674,nan
1747255407.6811926,1677,nan
1747255408.177765,1679,nan
1747255408.4237633,1680,nan
1747255408.6684928,1681,nan
1747255408.9159613,1682,nan
1747255409.6642852,1685,nan
1747255409.922186,1686,nan
1747255410.1896625,1687,nan
1747255410.4561744,1688,nan
1747255410.7073395,1689,nan
1747255410.9563425,1690,nan
1747255411.6994092,1693,nan
1747255411.9463322,1694,nan
1747255412.198768,1695,nan
1747255412.687094,1697,nan
1747255412.93163,1698,nan
1747255413.175678,1699,nan
1747255413.420444,1700,nan
1747255413.9167295,1702,nan
1747255414.404503,1704,nan
1747255415.163366,1707,nan
1747255415.659178,1709,nan
1747255415.9083374,1710,nan
1747255416.1573412,1711,nan
1747255416.4037936,1712,nan
1747255417.8928425,1718,nan
1747255418.1405365,1719,nan
1747255418.8818169,1722,nan
1747255419.1387026,1723,nan
1747255419.3876724,1724,nan
1747255419.6357453,1725,nan
1747255420.8775156,1730,nan
1747255422.8809152,1738,nan
1747255423.127185,1739,nan
1747255423.3742645,1740,nan
1747255424.1128411,1743,nan
1747255424.6114972,1745,nan
1747255425.3589127,1748,nan
1747255425.6103284,1749,nan
1747255425.8684385,1750,nan
1747255426.1243243,1751,nan
1747255426.6174471,1753,nan
1747255426.8607862,1754,nan
1747255427.5877078,1757,nan
1747255428.8367167,1762,nan
1747255429.0797417,1763,nan
1747255429.5680108,1765,nan
1747255429.810254,1766,nan
1747255430.3007843,1768,nan
1747255432.0195212,1775,nan
1747255432.2641003,1776,nan
1747255432.5158713,1777,nan
1747255433.2645636,1780,nan
1747255433.51167,1781,nan
1747255434.2571325,1784,nan
1747255434.503129,1785,nan
1747255434.749579,1786,nan
1747255434.9941428,1787,nan
1747255435.4907217,1789,nan
1747255435.7319622,1790,nan
1747255436.2165926,1792,nan
1747255436.7129924,1794,nan
1747255437.1999288,1796,nan
1747255437.4420226,1797,nan
1747255438.2121348,1800,nan
1747255438.7121673,1802,nan
1747255438.9610217,1803,nan
1747255439.2084274,1804,nan
1747255440.2014482,1808,nan
1747255440.6959329,1810,nan
1747255441.6818688,1814,nan
1747255442.1736617,1816,nan
1747255442.674256,1818,nan
1747255442.9245625,1819,nan
1747255443.9371045,1823,nan
1747255444.698176,1826,nan
1747255444.9509563,1827,nan
1747255445.4492836,1829,nan
1747255445.70202,1830,nan
1747255446.2084215,1832,nan
1747255446.4524379,1833,nan
1747255446.6962452,1834,nan
1747255447.187539,1836,nan
1747255447.4327023,1837,nan
1747255447.6747632,1838,nan
1747255449.1658516,1844,nan
1747255449.4135988,1845,nan
1747255449.6567562,1846,nan
1747255449.8989785,1847,nan
1747255450.1411057,1848,nan
1747255450.8855495,1851,nan
1747255451.3809507,1853,nan
1747255452.1374948,1856,nan
1747255453.1319973,1860,nan
1747255454.1216493,1864,nan
1747255454.3692787,1865,nan
1747255454.6180046,1866,nan
1747255454.864716,1867,nan
1747255455.8647785,1871,nan
1747255456.1241605,1872,nan
1747255456.379259,1873,nan
1747255456.6268158,1874,nan
1747255456.8799891,1875,nan
1747255457.3827238,1877,nan
1747255457.88191,1879,nan
1747255458.1300108,1880,nan
1747255458.8729856,1883,nan
1747255459.1201003,1884,nan
1747255459.6141255,1886,nan
1747255460.1051254,1888,nan
1747255460.601804,1890,nan
1747255460.8494387,1891,nan
1747255461.835938,1895,nan
1747255462.8183632,1899,nan
1747255463.3128927,1901,nan
1747255463.5609374,1902,nan
1747255464.5456197,1906,nan
1747255465.0450928,1908,nan
1747255465.293237,1909,nan
1747255465.541635,1910,nan
1747255466.2895186,1913,nan
1747255467.030828,1916,nan
1747255467.5208862,1918,nan
1747255468.9933686,1924,nan
1747255469.2369266,1925,nan
1747255469.4803898,1926,nan
1747255469.9778745,1928,nan
1747255470.2270758,1929,nan
1747255470.9794989,1932,nan
1747255471.719428,1935,nan
1747255471.968186,1936,nan
1747255472.71003,1939,nan
1747255472.9560113,1940,nan
1747255473.2032204,1941,nan
1747255473.4493413,1942,nan
1747255474.188243,1945,nan
1747255474.685169,1947,nan
1747255475.422101,1950,nan
1747255475.6672337,1951,nan
1747255476.1689918,1953,nan
1747255476.9098191,1956,nan
1747255477.9120862,1960,nan
1747255478.159355,1961,nan
1747255478.4065793,1962,nan
1747255478.6535723,1963,nan
1747255478.9034507,1964,nan
1747255479.395119,1966,nan
1747255479.6405933,1967,nan
1747255479.8860478,1968,nan
1747255480.137048,1969,nan
1747255481.6254113,1975,nan
1747255482.1157434,1977,nan
1747255482.3607907,1978,nan
1747255482.6128685,1979,nan
1747255482.8631406,1980,nan
1747255483.109459,1981,nan
1747255483.3586888,1982,nan
1747255483.6073768,1983,nan
1747255484.1080117,1985,nan
1747255484.607018,1987,nan
1747255484.8524194,1988,nan
1747255485.0963995,1989,nan
1747255485.5852168,1991,nan
1747255485.8277829,1992,nan
1747255486.0703888,1993,nan
1747255486.562624,1995,nan
1747255487.563833,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_30_026037-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747254996.6417682,0,0.05104219540953636
1747254997.4077125,3,-0.04647700861096382
1747254997.6557899,4,5.569141387939453
1747254999.160513,10,-0.14474086463451385
1747254999.4115937,11,-0.18660885095596313
1747255000.1685302,14,15.826984405517578
1747255000.418578,15,0.002129008760675788
1747255001.1762583,18,-0.33436697721481323
1747255001.428641,19,-0.010705853812396526
1747255001.6796613,20,0.7536946535110474
1747255002.1851354,22,-0.15149126946926117
1747255002.4429,23,-0.3239017128944397
1747255003.2331378,26,0.483709454536438
1747255003.4897861,27,5.682610988616943
1747255005.004995,33,0.25722241401672363
1747255005.7476413,36,-0.09367489069700241
1747255005.999818,37,-0.1707434505224228
1747255006.2503963,38,-0.24376529455184937
1747255006.501987,39,-0.25769945979118347
1747255006.7521355,40,0.07194159179925919
1747255008.5291748,47,-0.08305001258850098
1747255008.7845702,48,-0.12145928293466568
1747255009.0341365,49,-0.14860789477825165
1747255009.5365512,51,-0.25481927394866943
1747255009.7883866,52,-0.2850247025489807
1747255010.2974486,54,12.964625358581543
1747255011.047855,57,-0.04887931048870087
1747255011.7896085,60,-0.19533152878284454
1747255012.036086,61,-0.40550071001052856
1747255012.281691,62,-0.399446576833725
1747255012.5284362,63,0.470083624124527
1747255013.02153,65,0.2352767288684845
1747255013.2750604,66,2.917393922805786
1747255013.521079,67,7.012356281280518
1747255013.7657752,68,6.604302406311035
1747255014.2548459,70,-0.04725642874836922
1747255014.4991946,71,-0.10705673694610596
1747255015.9898005,77,0.16176794469356537
1747255016.489512,79,3.6759703159332275
1747255016.7380908,80,-0.22195526957511902
1747255017.2290998,82,0.44334185123443604
1747255017.4752645,83,2.7693445682525635
1747255017.9675198,85,0.305987149477005
1747255018.946084,89,2.256678342819214
1747255019.1895945,90,4.568048000335693
1747255020.422069,95,1.8167873620986938
1747255021.4181778,99,2.213230848312378
1747255021.6634734,100,-0.02692181058228016
1747255022.409135,103,-0.13268005847930908
1747255023.1430516,106,1.5615909099578857
1747255023.3890507,107,2.503195285797119
1747255023.8801482,109,1.6518101692199707
1747255025.1189504,114,3.4730210304260254
1747255025.6132467,116,1.1590863466262817
1747255026.8607013,121,3.685459613800049
1747255027.9111514,125,0.37842798233032227
1747255028.1744587,126,1.2537671327590942
1747255028.6899877,128,3.6827597618103027
1747255029.203985,130,6.4609551429748535
1747255029.4507477,131,3.9028069972991943
1747255029.7014022,132,1.5452736616134644
1747255030.7050707,136,0.5141968131065369
1747255030.950739,137,3.6395785808563232
1747255032.4595237,143,7.6222758293151855
1747255032.711507,144,2.4755795001983643
1747255033.230179,146,0.9882070422172546
1747255033.4846904,147,1.096222162246704
1747255034.251714,150,7.093014240264893
1747255035.9908004,157,10.278980255126953
1747255036.490938,159,3.861440896987915
1747255036.7379107,160,5.5359787940979
1747255037.2329705,162,0.5897570848464966
1747255037.7266076,164,-0.025718873366713524
1747255038.225313,166,0.8397643566131592
1747255039.2034664,170,4.326232433319092
1747255039.4485943,171,4.556581020355225
1747255039.6900585,172,1.2824877500534058
1747255040.4312096,175,3.014256477355957
1747255040.6740706,176,5.483445644378662
1747255040.9208398,177,2.4668211936950684
1747255041.1684308,178,1.1605206727981567
1747255041.6830544,180,0.3966922461986542
1747255041.9315758,181,3.59116530418396
1747255042.6791797,184,6.2981486320495605
1747255042.927074,185,9.199663162231445
1747255043.1756341,186,0.027816371992230415
1747255043.9345565,189,1.8255714178085327
1747255044.1830964,190,0.8427776098251343
1747255044.4294221,191,3.0576581954956055
1747255044.6791115,192,1.8593195676803589
1747255045.4165154,195,3.7674105167388916
1747255046.3958313,199,3.8306853771209717
1747255046.6542037,200,0.09639596194028854
1747255047.1490233,202,0.8121733665466309
1747255047.4017816,203,3.3425776958465576
1747255047.6482904,204,1.4329090118408203
1747255047.8994107,205,0.09200254082679749
1747255048.394788,207,0.3876987099647522
1747255048.8867385,209,1.9469711780548096
1747255049.3896694,211,4.5974884033203125
1747255049.888028,213,4.526342868804932
1747255050.388177,215,0.19430634379386902
1747255050.6364584,216,0.2857553958892822
1747255051.1310139,218,3.528459072113037
1747255051.379782,219,3.4469704627990723
1747255051.6325867,220,5.11414098739624
1747255051.879711,221,2.2670576572418213
1747255052.1290162,222,2.462895631790161
1747255052.6162863,224,0.3306524455547333
1747255052.8604615,225,3.4238741397857666
1747255053.8526688,229,3.0736868381500244
1747255055.345602,235,6.309197425842285
1747255055.8424478,237,4.258955001831055
1747255056.0917497,238,0.7127881646156311
1747255056.3400538,239,0.4813814163208008
1747255056.837406,241,1.6820423603057861
1747255057.0829225,242,4.32598352432251
1747255057.5763543,244,2.676159620285034
1747255057.8223515,245,1.6394145488739014
1747255058.0738704,246,1.6149007081985474
1747255058.3236134,247,3.2525835037231445
1747255059.5725226,252,2.671422004699707
1747255059.8215327,253,2.1367180347442627
1747255060.0749612,254,0.47853341698646545
1747255060.8476503,257,1.4667242765426636
1747255061.106719,258,2.6345951557159424
1747255061.3819363,259,0.5499269962310791
1747255061.636828,260,0.8370417356491089
1747255062.146081,262,2.4084548950195312
1747255064.1576064,270,2.9018380641937256
1747255064.4048479,271,4.604585647583008
1747255065.1422029,274,0.8861750364303589
1747255065.3874419,275,1.3307570219039917
1747255065.6335678,276,2.4350242614746094
1747255066.1299005,278,2.3974497318267822
1747255066.6218386,280,2.5347180366516113
1747255067.1133397,282,0.7395283579826355
1747255067.3570812,283,2.8559226989746094
1747255067.8527462,285,1.321709156036377
1747255068.3621752,287,4.288646697998047
1747255068.6100225,288,3.421592950820923
1747255069.1036103,290,1.7789386510849
1747255070.3737464,295,10.350882530212402
1747255070.6284785,296,0.8416845798492432
1747255070.8865273,297,1.370468258857727
1747255071.146285,298,1.9234451055526733
1747255072.674321,304,0.6625170707702637
1747255073.1697214,306,1.9300390481948853
1747255073.665548,308,1.5299577713012695
1747255073.9088933,309,2.4923698902130127
1747255074.657624,312,1.1562570333480835
1747255074.9007342,313,3.657219648361206
1747255075.6357577,316,3.4836971759796143
1747255076.1253173,318,1.9685063362121582
1747255076.3687527,319,1.385105013847351
1747255077.118405,322,1.6398472785949707
1747255077.612703,324,1.9224616289138794
1747255078.897571,329,1.6535561084747314
1747255079.153636,330,1.6090093851089478
1747255079.4036894,331,2.4631125926971436
1747255079.6585932,332,1.2724624872207642
1747255080.9161918,337,3.9200165271759033
1747255081.1681688,338,5.140258312225342
1747255081.6679509,340,3.462855339050293
1747255082.4132378,343,2.524705410003662
1747255082.6604257,344,2.6194963455200195
1747255082.9135983,345,2.050990581512451
1747255083.1697235,346,3.2187416553497314
1747255083.6664193,348,1.1410788297653198
1747255084.159226,350,3.0679471492767334
1747255084.6520588,352,3.113938331604004
1747255084.8996582,353,4.203064441680908
1747255085.1534877,354,1.2800734043121338
1747255086.1357813,358,1.5818911790847778
1747255086.635355,360,4.306061267852783
1747255087.145646,362,2.2144131660461426
1747255087.3990834,363,3.588135242462158
1747255087.6481473,364,1.7073806524276733
1747255087.898244,365,0.8217596411705017
1747255088.1514406,366,4.640469074249268
1747255088.4097064,367,4.032745361328125
1747255088.6705594,368,0.22926977276802063
1747255090.181153,374,1.1918023824691772
1747255090.9210176,377,2.648749828338623
1747255091.1662505,378,1.286626935005188
1747255092.902056,385,2.0562543869018555
1747255093.153561,386,0.87173992395401
1747255094.1505263,390,2.223862648010254
1747255094.3968797,391,2.428682804107666
1747255094.6423168,392,1.3044487237930298
1747255094.8948774,393,6.423044204711914
1747255095.1486971,394,1.3953360319137573
1747255095.3939102,395,1.2886539697647095
1747255095.6422715,396,1.0632563829421997
1747255095.888317,397,1.7635327577590942
1747255096.1435351,398,2.1499314308166504
1747255096.398462,399,2.4790000915527344
1747255096.9145947,401,1.0668619871139526
1747255097.1657574,402,2.036909818649292
1747255097.670477,404,3.112553596496582
1747255098.6594956,408,0.5700686573982239
1747255098.9024682,409,2.255185842514038
1747255099.636713,412,3.9216878414154053
1747255099.8790753,413,4.523714065551758
1747255100.120903,414,5.115138530731201
1747255100.3672261,415,0.5419920682907104
1747255101.0941045,418,2.4434430599212646
1747255101.8365831,421,2.169110059738159
1747255102.0987945,422,3.1150896549224854
1747255102.8641682,425,5.287206172943115
1747255103.1184125,426,2.2925684452056885
1747255104.1561453,430,0.8961953520774841
1747255104.413052,431,1.02252995967865
1747255105.1707218,434,3.55586838722229
1747255105.4218042,435,1.8485474586486816
1747255105.6824903,436,1.7054258584976196
1747255105.9309833,437,2.08935809135437
1747255106.1812441,438,2.301586866378784
1747255106.4383433,439,1.7690047025680542
1747255106.6858115,440,3.286475419998169
1747255106.9324656,441,5.381879806518555
1747255107.4427094,443,3.116337776184082
1747255107.6952968,444,13.640822410583496
1747255107.9488401,445,6.136816501617432
1747255108.203546,446,2.360806703567505
1747255109.2222767,450,3.5546257495880127
1747255109.4799817,451,1.0443649291992188
1747255109.7422974,452,0.818929135799408
1747255110.0017955,453,0.8242297768592834
1747255110.254024,454,1.8397258520126343
1747255110.7511656,456,3.7869627475738525
1747255111.2465847,458,2.8527190685272217
1747255111.7542493,460,2.0497686862945557
1747255112.0087492,461,1.1609687805175781
1747255112.7524726,464,2.0571279525756836
1747255113.0004535,465,3.8987975120544434
1747255113.246614,466,5.466156005859375
1747255113.7442641,468,1.909745216369629
1747255114.24757,470,0.6844768524169922
1747255115.281121,474,2.4148895740509033
1747255115.5297842,475,4.388573169708252
1747255116.29012,478,2.184453010559082
1747255116.5460086,479,2.0088489055633545
1747255116.801415,480,1.8562361001968384
1747255117.0526648,481,11.203167915344238
1747255117.2995198,482,6.377639293670654
1747255117.5498452,483,2.6748571395874023
1747255117.7975338,484,2.2367141246795654
1747255118.2918322,486,3.4572722911834717
1747255118.5498102,487,2.3273136615753174
1747255118.8036716,488,1.4226441383361816
1747255119.0539613,489,3.0395596027374268
1747255119.5497463,491,2.5327341556549072
1747255120.28646,494,4.184009552001953
1747255121.2942612,498,2.5351293087005615
1747255122.0351133,501,2.4655990600585938
1747255122.2894595,502,1.9724040031433105
1747255122.54279,503,0.6185268759727478
1747255123.2927208,506,1.956465482711792
1747255123.7946963,508,10.593790054321289
1747255124.0437071,509,3.527872085571289
1747255124.2961392,510,2.339928388595581
1747255124.5443292,511,2.0361900329589844
1747255124.7910628,512,1.7147775888442993
1747255125.0384047,513,1.0604217052459717
1747255125.2830117,514,3.5144855976104736
1747255126.0296054,517,3.060112237930298
1747255126.2750843,518,2.2424368858337402
1747255126.523991,519,1.08076012134552
1747255126.7717066,520,2.95639967918396
1747255127.512131,523,2.0212857723236084
1747255129.260348,530,4.008705139160156
1747255130.0232365,533,3.691349983215332
1747255130.279884,534,1.0777090787887573
1747255130.7899911,536,2.929147958755493
1747255131.0493147,537,5.083166122436523
1747255131.3012486,538,4.240073204040527
1747255131.5543885,539,4.809201717376709
1747255131.8053448,540,5.444272994995117
1747255132.3185155,542,6.666774749755859
1747255132.5661151,543,4.104709625244141
1747255132.8126986,544,0.6742019653320312
1747255133.312468,546,0.8146230578422546
1747255133.5639539,547,2.4703404903411865
1747255134.3140204,550,1.1370675563812256
1747255134.8095224,552,0.7497049570083618
1747255135.305579,554,1.778947114944458
1747255135.5516238,555,2.119086980819702
1747255135.797642,556,1.631986141204834
1747255137.2988818,562,1.7984477281570435
1747255137.547008,563,1.8825998306274414
1747255137.7947092,564,1.344601035118103
1747255138.797493,568,5.056416034698486
1747255139.5376158,571,2.02618670463562
1747255140.0287364,573,5.435272216796875
1747255140.7743006,576,2.3469440937042236
1747255141.7734244,580,3.6561498641967773
1747255142.778495,584,4.201751708984375
1747255143.0274243,585,1.2086042165756226
1747255143.2711449,586,1.5464421510696411
1747255143.7628763,588,1.4421172142028809
1747255144.2482965,590,3.7316231727600098
1747255144.490217,591,0.7044145464897156
1747255144.7318301,592,6.860532283782959
1747255145.2287796,594,6.278636932373047
1747255145.714489,596,2.055569887161255
1747255145.9632995,597,2.6701650619506836
1747255146.2067814,598,1.5053812265396118
1747255146.4504595,599,2.274724006652832
1747255146.9414527,601,5.724627494812012
1747255147.1892593,602,1.2952337265014648
1747255147.4417193,603,5.434909343719482
1747255147.9306374,605,2.4406275749206543
1747255148.659585,608,2.7800893783569336
1747255149.1464217,610,8.876039505004883
1747255149.8855383,613,2.014531373977661
1747255150.1329024,614,5.441493511199951
1747255150.6234746,616,2.312087059020996
1747255151.1296573,618,0.991582989692688
1747255151.6242814,620,4.868414878845215
1747255152.1147602,622,2.7107973098754883
1747255152.3622851,623,2.3372182846069336
1747255153.101718,626,1.8464566469192505
1747255153.5990493,628,2.5262200832366943
1747255153.8554273,629,1.5582828521728516
1747255154.8751721,633,5.792816638946533
1747255155.3812037,635,2.499392032623291
1747255155.8788714,637,9.588314056396484
1747255156.6225595,640,8.923737525939941
1747255156.8709235,641,7.4899444580078125
1747255157.122638,642,1.9771372079849243
1747255157.3767967,643,0.7236363887786865
1747255157.6317494,644,0.36705806851387024
1747255157.8875544,645,1.1979224681854248
1747255158.8967855,649,3.6435210704803467
1747255159.4027026,651,2.8443098068237305
1747255159.654487,652,2.3316736221313477
1747255159.9069285,653,2.7292492389678955
1747255160.1637824,654,1.0965286493301392
1747255160.4222658,655,1.6501280069351196
1747255161.167337,658,2.6779232025146484
1747255161.414362,659,2.10421085357666
1747255161.66005,660,1.5684863328933716
1747255163.391307,667,2.550358533859253
1747255164.135246,670,5.6718831062316895
1747255165.3805912,675,1.701844334602356
1747255165.626056,676,3.1241679191589355
1747255165.87233,677,4.033302307128906
1747255166.612644,680,2.457674741744995
1747255167.1062982,682,2.269371747970581
1747255167.3533173,683,2.4629366397857666
1747255167.6009836,684,2.539661407470703
1747255168.3520534,687,1.7291406393051147
1747255169.597735,692,1.806795597076416
1747255170.0901608,694,6.646232604980469
1747255170.3412411,695,1.1993169784545898
1747255170.5940218,696,2.0900652408599854
1747255170.8394864,697,3.872018575668335
1747255171.330463,699,2.6057934761047363
1747255172.068702,702,1.0262949466705322
1747255172.316136,703,0.5638468861579895
1747255172.8251712,705,2.1533586978912354
1747255173.846012,709,3.381204128265381
1747255174.094533,710,0.8837734460830688
1747255174.5876958,712,3.7435452938079834
1747255175.3418796,715,5.78840446472168
1747255175.8420305,717,2.0216329097747803
1747255176.3552604,719,2.184720993041992
1747255176.601451,720,3.9825446605682373
1747255176.850984,721,5.299267768859863
1747255177.3460317,723,2.605922222137451
1747255177.8398495,725,2.190356969833374
1747255178.0824428,726,5.59040641784668
1747255178.3311157,727,4.964431285858154
1747255178.5838926,728,11.257256507873535
1747255178.8306835,729,9.659834861755371
1747255179.3239224,731,4.26005744934082
1747255179.5696092,732,3.4355056285858154
1747255179.816664,733,4.022017478942871
1747255181.0592933,738,0.6980182528495789
1747255181.305563,739,1.0217684507369995
1747255181.5539532,740,3.636392831802368
1747255182.0375214,742,6.114058017730713
1747255182.284842,743,4.5798659324646
1747255182.5292592,744,2.424722194671631
1747255182.7754233,745,12.794327735900879
1747255184.5332665,752,4.73715877532959
1747255185.2720716,755,1.6108005046844482
1747255185.52247,756,3.3482069969177246
1747255186.0124102,758,2.6620566844940186
1747255187.2458987,763,3.1536436080932617
1747255187.4937086,764,1.5580976009368896
1747255187.7423213,765,4.371224880218506
1747255188.4786286,768,1.6825811862945557
1747255188.8039575,769,2.453528881072998
1747255189.5396168,772,3.480919361114502
1747255189.7817328,773,3.373471260070801
1747255190.2683544,775,4.4293694496154785
1747255190.5144188,776,8.321310997009277
1747255191.0028121,778,21.707889556884766
1747255191.2482216,779,11.1700439453125
1747255191.4924002,780,4.607394695281982
1747255191.7370095,781,2.5128536224365234
1747255191.9877253,782,2.5071308612823486
1747255193.4890447,788,2.3458595275878906
1747255193.7352364,789,3.2044291496276855
1747255194.2269125,791,6.129507064819336
1747255194.721188,793,4.213728427886963
1747255195.2110264,795,1.7723450660705566
1747255195.457957,796,3.5773746967315674
1747255196.1978312,799,2.3345320224761963
1747255196.44704,800,3.41230845451355
1747255197.4274454,804,2.7382471561431885
1747255197.6724954,805,5.194048881530762
1747255197.9317095,806,1.2475920915603638
1747255198.1870403,807,4.650303363800049
1747255198.9474046,810,2.5563461780548096
1747255199.7088542,813,1.371842384338379
1747255200.98052,818,7.486055374145508
1747255201.2342262,819,1.4649466276168823
1747255201.7547286,821,1.3965750932693481
1747255202.0157883,822,1.7430498600006104
1747255202.274839,823,2.1991045475006104
1747255202.7996836,825,1.3299403190612793
1747255203.0587604,826,2.978442430496216
1747255203.3152802,827,1.7310525178909302
1747255203.5690207,828,7.4599199295043945
1747255204.5982237,832,3.1270925998687744
1747255204.8545446,833,0.8615294694900513
1747255205.3688693,835,2.7233269214630127
1747255205.628888,836,7.094123363494873
1747255205.8860235,837,6.819101333618164
1747255206.4111223,839,2.329292058944702
1747255206.6637201,840,6.13505220413208
1747255207.4168093,843,1.1274482011795044
1747255207.922102,845,2.653458595275879
1747255209.195891,850,5.899797439575195
1747255209.444091,851,3.916039228439331
1747255210.175168,854,2.3120102882385254
1747255210.9126275,857,2.4421494007110596
1747255211.6577942,860,1.0245057344436646
1747255212.1465247,862,1.737892508506775
1747255212.8875287,865,1.330574870109558
1747255213.1369784,866,1.808740496635437
1747255214.1256168,870,2.4795825481414795
1747255214.3748403,871,4.977528095245361
1747255216.8702562,881,3.192659854888916
1747255217.3800817,883,3.0610036849975586
1747255217.6280744,884,4.231424808502197
1747255217.8818293,885,16.572677612304688
1747255218.1410744,886,1.967015266418457
1747255218.6639264,888,6.570249557495117
1747255219.1791492,890,2.025007486343384
1747255219.6920784,892,2.1675028800964355
1747255220.4511695,895,4.11779260635376
1747255220.9619308,897,8.293490409851074
1747255221.2137387,898,2.380922794342041
1747255222.0040312,901,15.788689613342285
1747255222.2514975,902,0.858528196811676
1747255222.747072,904,1.5771404504776
1747255223.237306,906,2.0729501247406006
1747255223.497245,907,1.8334448337554932
1747255223.7397342,908,0.9377021193504333
1747255224.2392745,910,2.3120832443237305
1747255224.4840496,911,4.110969543457031
1747255225.2297187,914,3.4085235595703125
1747255226.2319937,918,3.3263144493103027
1747255226.4773936,919,1.567255973815918
1747255226.969486,921,5.556607246398926
1747255227.4736245,923,3.3014345169067383
1747255228.4676826,927,3.236637592315674
1747255228.717879,928,0.8661351799964905
1747255228.9644384,929,5.2806501388549805
1747255229.2186787,930,4.648420333862305
1747255229.4776506,931,1.7812141180038452
1747255229.719742,932,3.195528984069824
1747255229.975325,933,2.8101487159729004
1747255230.4880238,935,4.049200057983398
1747255231.5115616,939,1.1138207912445068
1747255232.0095856,941,2.2744593620300293
1747255232.2567537,942,1.2835434675216675
1747255232.9870894,945,9.193999290466309
1747255233.9761195,949,1.517338752746582
1747255234.7367883,952,1.6675353050231934
1747255235.2374866,954,0.8362008333206177
1747255235.4839814,955,1.3937654495239258
1747255235.7352026,956,2.3099515438079834
1747255236.7299454,960,0.9835141897201538
1747255237.22688,962,9.242256164550781
1747255237.473089,963,6.002290725708008
1747255237.7203104,964,0.6800150275230408
1747255237.9663942,965,4.23521614074707
1747255238.4617581,967,2.5062904357910156
1747255238.7096634,968,2.762432098388672
1747255239.4657393,971,1.9383323192596436
1747255240.7206295,976,4.241164684295654
1747255241.2085917,978,1.1227749586105347
1747255241.4518633,979,2.660540819168091
1747255241.954391,981,8.503129005432129
1747255242.202845,982,0.798991858959198
1747255243.2369745,986,3.3792693614959717
1747255243.7454267,988,1.712754487991333
1747255243.9921217,989,0.7179695963859558
1747255244.2388744,990,2.3463902473449707
1747255244.7335846,992,4.580933570861816
1747255245.2381818,994,2.4806079864501953
1747255245.4856772,995,3.282827615737915
1747255245.7359476,996,1.6971927881240845
1747255246.2406352,998,1.4804681539535522
1747255246.4883914,999,0.9599953889846802
1747255246.9858124,1001,1.2126377820968628
1747255247.2306418,1002,1.3851275444030762
1747255247.4766788,1003,1.7699633836746216
1747255247.7241683,1004,10.196442604064941
1747255247.9722784,1005,10.950157165527344
1747255248.219209,1006,1.616584062576294
1747255249.454602,1011,1.1901745796203613
1747255249.9589307,1013,2.0529022216796875
1747255250.4591794,1015,2.954383134841919
1747255250.707127,1016,6.563185691833496
1747255250.9510593,1017,2.7004613876342773
1747255252.1838226,1022,5.333313465118408
1747255253.15954,1026,1.134993553161621
1747255253.6497686,1028,0.7308056354522705
1747255253.89558,1029,1.4518018960952759
1747255255.386792,1035,2.2117440700531006
1747255255.6398153,1036,2.545419692993164
1747255255.8950205,1037,2.5813863277435303
1747255256.1472225,1038,5.448628902435303
1747255256.400717,1039,0.9973466992378235
1747255257.4010627,1043,11.72287368774414
1747255257.8913012,1045,8.626389503479004
1747255258.1370516,1046,8.176200866699219
1747255259.6234593,1052,1.5897878408432007
1747255259.8703904,1053,10.24832534790039
1747255260.6097875,1056,4.2411723136901855
1747255261.0998812,1058,3.030508279800415
1747255261.3529274,1059,0.9625714421272278
1747255261.6006222,1060,6.170891284942627
1747255262.0960073,1062,5.825319766998291
1747255262.828618,1065,2.86222243309021
1747255263.0775812,1066,3.0080907344818115
1747255263.3288693,1067,3.7145042419433594
1747255263.8202243,1069,4.006976127624512
1747255264.0627553,1070,2.6533353328704834
1747255264.310302,1071,10.786520004272461
1747255264.5526721,1072,1.576714038848877
1747255264.799621,1073,1.3490135669708252
1747255265.0454812,1074,3.2186670303344727
1747255265.7990708,1077,3.37502384185791
1747255266.0522943,1078,2.8351850509643555
1747255266.5694041,1080,1.466854453086853
1747255266.8300915,1081,1.1787116527557373
1747255267.076518,1082,1.7153419256210327
1747255267.8220494,1085,2.6705470085144043
1747255268.082209,1086,1.9511840343475342
1747255268.337096,1087,2.529170036315918
1747255269.336495,1091,2.3070435523986816
1747255269.5848384,1092,3.531249761581421
1747255269.8341205,1093,1.6616663932800293
1747255271.0737722,1098,1.4588392972946167
1747255271.5819352,1100,0.4789732098579407
1747255272.085672,1102,1.2678419351577759
1747255272.3321285,1103,3.12526798248291
1747255272.5798357,1104,2.362208604812622
1747255273.3297017,1107,1.226963758468628
1747255273.5779276,1108,1.2689176797866821
1747255273.8259027,1109,4.123164653778076
1747255274.079163,1110,15.151437759399414
1747255274.3261888,1111,1.0876452922821045
1747255274.583144,1112,2.833245038986206
1747255274.8488438,1113,2.107499599456787
1747255275.0958455,1114,1.8841933012008667
1747255275.5937314,1116,1.4229435920715332
1747255276.3279145,1119,0.9193543791770935
1747255276.8360229,1121,1.08659827709198
1747255277.0942004,1122,1.9051800966262817
1747255277.8612726,1125,2.988886833190918
1747255278.1179066,1126,5.688925743103027
1747255278.6287878,1128,1.076696753501892
1747255278.8821166,1129,0.6740242838859558
1747255279.1351416,1130,3.3319056034088135
1747255279.3862748,1131,3.2326622009277344
1747255279.6387293,1132,1.5236085653305054
1747255280.1489873,1134,1.493124008178711
1747255280.4031744,1135,1.5546818971633911
1747255280.6571267,1136,6.135233402252197
1747255281.4146538,1139,2.0520663261413574
1747255282.1760433,1142,0.9961176514625549
1747255282.9393618,1145,1.109727382659912
1747255283.1870482,1146,5.0412492752075195
1747255283.678206,1148,5.894000053405762
1747255283.9269586,1149,25.79927635192871
1747255284.1727886,1150,7.5439772605896
1747255284.4149497,1151,16.23702049255371
1747255284.6641788,1152,28.482725143432617
1747255284.908416,1153,3.1389594078063965
1747255285.394173,1155,18.798175811767578
1747255286.628934,1160,0.9404568076133728
1747255287.1202846,1162,12.024893760681152
1747255287.6092465,1164,-0.3116408884525299
1747255288.1074069,1166,1.0902472734451294
1747255288.3527036,1167,6.498973846435547
1747255289.855008,1173,-0.008400175720453262
1747255290.1083567,1174,1.5644885301589966
1747255290.608055,1176,9.850345611572266
1747255290.85367,1177,1.7781260013580322
1747255291.1025894,1178,2.66459059715271
1747255292.1302876,1182,0.1853789985179901
1747255292.6351838,1184,2.3410627841949463
1747255293.1415877,1186,4.92985725402832
1747255293.6425438,1188,1.0064834356307983
1747255293.8900557,1189,7.6942572593688965
1747255294.1428733,1190,4.473599910736084
1747255294.8984072,1193,2.1828784942626953
1747255295.152475,1194,3.9746854305267334
1747255295.4026706,1195,2.052717924118042
1747255295.9057848,1197,3.5873281955718994
1747255296.1575232,1198,0.8272283673286438
1747255296.9064684,1201,0.3422013223171234
1747255297.1562054,1202,0.3130938708782196
1747255297.8968477,1205,2.2913706302642822
1747255298.137701,1206,3.0358972549438477
1747255298.3789988,1207,3.092252254486084
1747255298.8611114,1209,0.2671431005001068
1747255299.8332493,1213,1.5776125192642212
1747255300.0815973,1214,1.7222567796707153
1747255300.3237767,1215,0.699618399143219
1747255300.8117127,1217,1.7000625133514404
1747255301.0612297,1218,1.1833370923995972
1747255302.3395243,1223,4.317870140075684
1747255302.8381617,1225,1.1558754444122314
1747255303.587936,1228,1.360135555267334
1747255303.835937,1229,2.113596200942993
1747255304.5766704,1232,1.9464317560195923
1747255304.8232465,1233,2.794708013534546
1747255306.0390196,1238,3.861067771911621
1747255306.5291748,1240,4.756373405456543
1747255306.7758915,1241,0.7939213514328003
1747255307.0267422,1242,1.609505295753479
1747255307.2690582,1243,1.4308555126190186
1747255307.519791,1244,0.3238837718963623
1747255307.7614167,1245,5.861011505126953
1747255308.003445,1246,3.6470346450805664
1747255308.742252,1249,1.0587092638015747
1747255308.991498,1250,-0.12015966325998306
1747255309.2480369,1251,2.1973891258239746
1747255309.499889,1252,2.1698060035705566
1747255310.0098565,1254,1.4012490510940552
1747255310.5136282,1256,1.5711936950683594
1747255310.7615755,1257,1.1706783771514893
1747255311.5052042,1260,2.3074357509613037
1747255311.754643,1261,6.3473920822143555
1747255312.4965794,1264,2.5528125762939453
1747255313.2346852,1267,0.3340277373790741
1747255314.2184532,1271,2.3272454738616943
1747255315.4610088,1276,2.4358646869659424
1747255315.7076347,1277,2.2595038414001465
1747255315.9541636,1278,18.083158493041992
1747255316.9376574,1282,-0.05782663822174072
1747255317.6776555,1285,0.45609065890312195
1747255318.943796,1290,0.39267873764038086
1747255319.6941657,1293,4.459782123565674
1747255320.432463,1296,0.41526493430137634
1747255320.9387295,1298,0.983206033706665
1747255321.1924827,1299,1.6594585180282593
1747255321.9401271,1302,18.555034637451172
1747255322.9508848,1306,2.642518997192383
1747255323.9446146,1310,0.6006601452827454
1747255324.9468284,1314,1.1352934837341309
1747255325.1956632,1315,0.730625569820404
1747255326.4265957,1320,0.7562217712402344
1747255326.9177675,1322,0.7013009786605835
1747255327.1645308,1323,1.0369770526885986
1747255327.6571727,1325,1.177446961402893
1747255327.905024,1326,1.8176676034927368
1747255328.3970208,1328,3.761305093765259
1747255330.1782722,1335,2.7379047870635986
1747255332.457872,1344,3.464439868927002
1747255332.705308,1345,1.4780468940734863
1747255333.2073078,1347,4.481749057769775
1747255333.4726942,1348,1.1382231712341309
1747255334.2262013,1351,2.0798237323760986
1747255334.4805841,1352,3.7934281826019287
1747255334.982362,1354,2.1645314693450928
1747255336.0064757,1358,1.1610256433486938
1747255336.500038,1360,2.56646728515625
1747255337.4832892,1364,1.040783405303955
1747255337.7282994,1365,2.336669921875
1747255337.9734232,1366,9.432048797607422
1747255338.226529,1367,3.8430891036987305
1747255338.4715998,1368,1.4402040243148804
1747255339.4775195,1372,0.774884819984436
1747255339.729423,1373,1.7495574951171875
1747255340.2283854,1375,5.790615081787109
1747255340.4790516,1376,4.431850910186768
1747255341.4937706,1380,0.5336452126502991
1747255342.7408686,1385,3.5855824947357178
1747255342.9865017,1386,5.080373764038086
1747255343.9779422,1390,2.815000534057617
1747255344.740196,1393,0.9226755499839783
1747255345.4856222,1396,1.0448862314224243
1747255345.7389278,1397,1.855659008026123
1747255346.2381651,1399,1.9013386964797974
1747255346.4964325,1400,3.122252941131592
1747255347.2537227,1403,1.1566047668457031
1747255347.7689621,1405,0.8465217351913452
1747255349.8515804,1413,0.725464940071106
1747255350.6311164,1416,3.0935018062591553
1747255350.881865,1417,9.08810043334961
1747255351.3821058,1419,1.7317419052124023
1747255351.8819149,1421,2.129457950592041
1747255352.1440578,1422,4.478392601013184
1747255354.4121804,1431,6.813714981079102
1747255354.6593096,1432,2.7682974338531494
1747255355.6484652,1436,1.8526140451431274
1747255356.1425288,1438,4.258584499359131
1747255356.3909822,1439,1.8404035568237305
1747255356.6360497,1440,2.1649177074432373
1747255356.8812459,1441,0.5882992148399353
1747255357.617892,1444,19.717649459838867
1747255358.1115527,1446,21.031970977783203
1747255358.3590765,1447,28.747228622436523
1747255358.6056483,1448,53.36674118041992
1747255358.8529572,1449,677.4793701171875
1747255359.1077614,1450,1049547.0
1747255359.3599503,1451,nan
1747255359.6115105,1452,nan
1747255360.122218,1454,nan
1747255360.3777916,1455,nan
1747255360.6295428,1456,nan
1747255360.8749096,1457,nan
1747255361.1189225,1458,nan
1747255361.3643904,1459,nan
1747255361.6124065,1460,nan
1747255361.8625948,1461,nan
1747255362.3689094,1463,nan
1747255364.2195706,1470,nan
1747255364.9689915,1473,nan
1747255365.2140045,1474,nan
1747255365.7115111,1476,nan
1747255365.9548442,1477,nan
1747255366.9230137,1481,nan
1747255367.1642256,1482,nan
1747255367.4050426,1483,nan
1747255368.391565,1487,nan
1747255368.64016,1488,nan
1747255368.8877177,1489,nan
1747255369.1290812,1490,nan
1747255369.371941,1491,nan
1747255369.866679,1493,nan
1747255370.1101213,1494,nan
1747255371.0896163,1498,nan
1747255371.3327467,1499,nan
1747255371.5815623,1500,nan
1747255372.0890875,1502,nan
1747255372.8321066,1505,nan
1747255373.8141072,1509,nan
1747255374.0615635,1510,nan
1747255374.3047469,1511,nan
1747255374.7944925,1513,nan
1747255375.2965279,1515,nan
1747255375.5421693,1516,nan
1747255377.2664435,1523,nan
1747255378.0071561,1526,nan
1747255378.5100496,1528,nan
1747255380.0023298,1534,nan
1747255380.7453382,1537,nan
1747255380.9897208,1538,nan
1747255381.723263,1541,nan
1747255382.7088554,1545,nan
1747255383.2059455,1547,nan
1747255383.4556718,1548,nan
1747255384.1987407,1551,nan
1747255384.4486003,1552,nan
1747255384.6985142,1553,nan
1747255385.1940157,1555,nan
1747255385.6999414,1557,nan
1747255386.945409,1562,nan
1747255387.4515512,1564,nan
1747255387.702423,1565,nan
1747255387.9514217,1566,nan
1747255388.4571474,1568,nan
1747255388.9549267,1570,nan
1747255389.1996214,1571,nan
1747255389.4440582,1572,nan
1747255389.6879828,1573,nan
1747255390.4331067,1576,nan
1747255390.922579,1578,nan
1747255391.1718485,1579,nan
1747255391.422398,1580,nan
1747255391.66522,1581,nan
1747255391.9109864,1582,nan
1747255392.6480684,1585,nan
1747255393.861654,1590,nan
1747255395.0803664,1595,nan
1747255395.3298147,1596,nan
1747255395.584453,1597,nan
1747255396.580097,1601,nan
1747255396.8272178,1602,nan
1747255397.0812137,1603,nan
1747255398.8117323,1610,nan
1747255399.058608,1611,nan
1747255399.5513957,1613,nan
1747255399.7994244,1614,nan
1747255400.2952704,1616,nan
1747255401.2886705,1620,nan
1747255401.7798667,1622,nan
1747255402.2749991,1624,nan
1747255402.7682838,1626,nan
1747255403.0136662,1627,nan
1747255403.9992123,1631,nan
1747255405.0193844,1635,nan
1747255405.2844164,1636,nan
1747255405.5472245,1637,nan
1747255405.8140626,1638,nan
1747255406.3443985,1640,nan
1747255406.6001763,1641,nan
1747255407.8577912,1646,nan
1747255408.1036062,1647,nan
1747255408.59382,1649,nan
1747255409.08779,1651,nan
1747255409.3308728,1652,nan
1747255409.5832088,1653,nan
1747255409.8262663,1654,nan
1747255410.353463,1656,nan
1747255410.863342,1658,nan
1747255411.8673894,1662,nan
1747255412.3686864,1664,nan
1747255412.8683417,1666,nan
1747255413.6098282,1669,nan
1747255413.8576167,1670,nan
1747255414.841726,1674,nan
1747255415.5940619,1677,nan
1747255416.086998,1679,nan
1747255416.3308964,1680,nan
1747255416.5736878,1681,nan
1747255416.8163435,1682,nan
1747255417.5526114,1685,nan
1747255417.80169,1686,nan
1747255418.0449057,1687,nan
1747255418.292863,1688,nan
1747255418.5399132,1689,nan
1747255418.7821574,1690,nan
1747255419.5192623,1693,nan
1747255419.7628174,1694,nan
1747255420.0044844,1695,nan
1747255420.5012608,1697,nan
1747255420.7494204,1698,nan
1747255420.9931602,1699,nan
1747255421.2391925,1700,nan
1747255421.7417927,1702,nan
1747255422.263332,1704,nan
1747255423.0158064,1707,nan
1747255423.528576,1709,nan
1747255423.7834125,1710,nan
1747255424.0346448,1711,nan
1747255424.2850647,1712,nan
1747255425.8071604,1718,nan
1747255426.061291,1719,nan
1747255426.8152518,1722,nan
1747255427.0697918,1723,nan
1747255427.3262687,1724,nan
1747255427.58417,1725,nan
1747255428.849746,1730,nan
1747255430.8623993,1738,nan
1747255431.115916,1739,nan
1747255431.3677075,1740,nan
1747255432.1029873,1743,nan
1747255432.589556,1745,nan
1747255433.318615,1748,nan
1747255433.5650637,1749,nan
1747255433.807835,1750,nan
1747255434.0504603,1751,nan
1747255434.5369055,1753,nan
1747255434.7789073,1754,nan
1747255435.505943,1757,nan
1747255436.7717652,1762,nan
1747255437.0189974,1763,nan
1747255437.5156658,1765,nan
1747255437.7617197,1766,nan
1747255438.2545004,1768,nan
1747255439.9658751,1775,nan
1747255440.2137382,1776,nan
1747255440.464214,1777,nan
1747255441.2102683,1780,nan
1747255441.4519913,1781,nan
1747255442.1859343,1784,nan
1747255442.4408529,1785,nan
1747255442.687953,1786,nan
1747255442.9347563,1787,nan
1747255443.4280999,1789,nan
1747255443.6738806,1790,nan
1747255444.1781335,1792,nan
1747255444.6784382,1794,nan
1747255445.1784801,1796,nan
1747255445.431255,1797,nan
1747255446.1926851,1800,nan
1747255446.6863515,1802,nan
1747255446.9335313,1803,nan
1747255447.1773791,1804,nan
1747255448.1745193,1808,nan
1747255448.6705008,1810,nan
1747255449.6744885,1814,nan
1747255450.1743422,1816,nan
1747255450.673461,1818,nan
1747255450.926249,1819,nan
1747255451.929284,1823,nan
1747255452.6700995,1826,nan
1747255452.9163375,1827,nan
1747255453.4051206,1829,nan
1747255453.6498172,1830,nan
1747255454.1395152,1832,nan
1747255454.3844128,1833,nan
1747255454.6280878,1834,nan
1747255455.1212504,1836,nan
1747255455.3701572,1837,nan
1747255455.6162877,1838,nan
1747255457.1224763,1844,nan
1747255457.3779287,1845,nan
1747255457.6326804,1846,nan
1747255457.884746,1847,nan
1747255458.1420374,1848,nan
1747255458.9157627,1851,nan
1747255459.4151764,1853,nan
1747255460.1685421,1856,nan
1747255461.172074,1860,nan
1747255462.1609392,1864,nan
1747255462.4066353,1865,nan
1747255462.6528428,1866,nan
1747255462.898126,1867,nan
1747255463.8949645,1871,nan
1747255464.1407032,1872,nan
1747255464.3947554,1873,nan
1747255464.644324,1874,nan
1747255464.8911207,1875,nan
1747255465.382955,1877,nan
1747255465.891197,1879,nan
1747255466.1383028,1880,nan
1747255466.8781662,1883,nan
1747255467.12459,1884,nan
1747255467.6159425,1886,nan
1747255468.1059866,1888,nan
1747255468.5949957,1890,nan
1747255468.8419433,1891,nan
1747255469.8481917,1895,nan
1747255470.837954,1899,nan
1747255471.329591,1901,nan
1747255471.5782967,1902,nan
1747255472.5652263,1906,nan
1747255473.058963,1908,nan
1747255473.3041902,1909,nan
1747255473.5552385,1910,nan
1747255474.2938955,1913,nan
1747255475.0320823,1916,nan
1747255475.53776,1918,nan
1747255477.0347881,1924,nan
1747255477.2859783,1925,nan
1747255477.5332422,1926,nan
1747255478.035993,1928,nan
1747255478.2808251,1929,nan
1747255479.0174572,1932,nan
1747255479.7558818,1935,nan
1747255480.0011919,1936,nan
1747255480.739469,1939,nan
1747255480.9877946,1940,nan
1747255481.2353451,1941,nan
1747255481.4812648,1942,nan
1747255482.2177567,1945,nan
1747255482.716347,1947,nan
1747255483.4775941,1950,nan
1747255483.722818,1951,nan
1747255484.2163174,1953,nan
1747255484.9537024,1956,nan
1747255485.9392579,1960,nan
1747255486.184163,1961,nan
1747255486.4293444,1962,nan
1747255486.6890936,1963,nan
1747255486.9376035,1964,nan
1747255487.4336998,1966,nan
1747255487.6910992,1967,nan
1747255487.9439285,1968,nan
1747255488.1884332,1969,nan
1747255489.661523,1975,nan
1747255490.1480849,1977,nan
1747255490.391922,1978,nan
1747255490.6383553,1979,nan
1747255490.8857665,1980,nan
1747255491.131666,1981,nan
1747255491.380286,1982,nan
1747255491.6271763,1983,nan
1747255492.1184158,1985,nan
1747255492.6041877,1987,nan
1747255492.8514252,1988,nan
1747255493.1017714,1989,nan
1747255493.5908253,1991,nan
1747255493.836164,1992,nan
1747255494.0799255,1993,nan
1747255494.5698364,1995,nan
1747255495.550312,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_30_026037-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747254996.641953,0,0.04083375632762909
1747254997.4078677,3,-0.037181608378887177
1747254997.6559408,4,4.455313205718994
1747254999.1606824,10,-0.11579269170761108
1747254999.4117415,11,-0.14928708970546722
1747255000.1687179,14,12.661587715148926
1747255000.4187388,15,0.0017032070318236947
1747255001.1764493,18,-0.2674935758113861
1747255001.428865,19,-0.008564683608710766
1747255001.6798081,20,0.6029557585716248
1747255002.1853814,22,-0.12119301408529282
1747255002.4430802,23,-0.2591213881969452
1747255003.2333343,26,0.38696756958961487
1747255003.490012,27,4.546088695526123
1747255005.005231,33,0.20577792823314667
1747255005.747883,36,-0.07493991404771805
1747255006.0000021,37,-0.136594757437706
1747255006.250646,38,-0.19501224160194397
1747255006.5022123,39,-0.2061595767736435
1747255006.752391,40,0.05755327269434929
1747255008.5294566,47,-0.06644000858068466
1747255008.7847512,48,-0.09716742485761642
1747255009.0343213,49,-0.1188863143324852
1747255009.5367868,51,-0.20385542511940002
1747255009.7886043,52,-0.22801975905895233
1747255010.297747,54,10.371700286865234
1747255011.0480633,57,-0.03910344839096069
1747255011.7897604,60,-0.1562652289867401
1747255012.0362203,61,-0.32440057396888733
1747255012.281851,62,-0.3195572793483734
1747255012.528567,63,0.3760668933391571
1747255013.0217109,65,0.18822138011455536
1747255013.2751815,66,2.3339152336120605
1747255013.521202,67,5.609885215759277
1747255013.7659113,68,5.28344202041626
1747255014.2549796,70,-0.03780514374375343
1747255014.4993436,71,-0.085645392537117
1747255015.9899313,77,0.129414364695549
1747255016.4896526,79,2.9407763481140137
1747255016.7382395,80,-0.17756421864032745
1747255017.2292392,82,0.35467347502708435
1747255017.4753935,83,2.2154757976531982
1747255017.9676747,85,0.244789719581604
1747255018.9462152,89,1.805342674255371
1747255019.1897364,90,3.6544384956359863
1747255020.4222054,95,1.453429937362671
1747255021.41829,99,1.7705847024917603
1747255021.6636071,100,-0.021537449210882187
1747255022.4092379,103,-0.10614404827356339
1747255023.143169,106,1.2492727041244507
1747255023.389171,107,2.002556324005127
1747255023.8808455,109,1.3214482069015503
1747255025.1191552,114,2.778416872024536
1747255025.6134865,116,0.9272691011428833
1747255026.8608794,121,2.9483678340911865
1747255027.9113653,125,0.3027423918247223
1747255028.1746724,126,1.0030137300491333
1747255028.6902,128,2.9462077617645264
1747255029.2041512,130,5.168764114379883
1747255029.4509442,131,3.1222455501556396
1747255029.7057455,132,1.2362189292907715
1747255030.705166,136,0.41135746240615845
1747255030.9508705,137,2.9116628170013428
1747255032.459677,143,6.09782075881958
1747255032.7116792,144,1.9804636240005493
1747255033.2304578,146,0.7905656695365906
1747255033.484864,147,0.8769777417182922
1747255034.2519414,150,5.674411296844482
1747255035.9909606,157,8.223184585571289
1747255036.4911,159,3.0891528129577637
1747255036.7380748,160,4.428782939910889
1747255037.2331302,162,0.4718056619167328
1747255037.7267454,164,-0.02057509869337082
1747255038.2255974,166,0.6718115210533142
1747255039.2035859,170,3.4609858989715576
1747255039.4487264,171,3.6452648639678955
1747255039.6901963,172,1.0259902477264404
1747255040.4313815,175,2.411405324935913
1747255040.6742218,176,4.386756420135498
1747255040.920999,177,1.9734569787979126
1747255041.1685832,178,0.9284165501594543
1747255041.6832187,180,0.3173538148403168
1747255041.9317517,181,2.872932195663452
1747255042.6794329,184,5.038518905639648
1747255042.9272888,185,7.3597307205200195
1747255043.1758442,186,0.022253097966313362
1747255043.9350014,189,1.4604572057724
1747255044.1832645,190,0.6742221117019653
1747255044.4295864,191,2.446126699447632
1747255044.6792734,192,1.4874557256698608
1747255045.4166641,195,3.0139284133911133
1747255046.3960886,199,3.0645482540130615
1747255046.6543612,200,0.07711677253246307
1747255047.1498854,202,0.6497387290000916
1747255047.4019206,203,2.6740622520446777
1747255047.6484504,204,1.146327257156372
1747255047.8995645,205,0.07360203564167023
1747255048.39491,207,0.31015896797180176
1747255048.8869066,209,1.5575770139694214
1747255049.3898506,211,3.677990674972534
1747255049.8882048,213,3.6210744380950928
1747255050.3883584,215,0.15544508397579193
1747255050.6366293,216,0.22860431671142578
1747255051.1312017,218,2.8227672576904297
1747255051.3799462,219,2.7575764656066895
1747255051.6327062,220,4.091312885284424
1747255051.8798518,221,1.8136461973190308
1747255052.1291614,222,1.9703165292739868
1747255052.6164699,224,0.2645219564437866
1747255052.8605855,225,2.7390992641448975
1747255053.8527975,229,2.458949565887451
1747255055.3458216,235,5.04735803604126
1747255055.8427022,237,3.4071640968322754
1747255056.091934,238,0.5702305436134338
1747255056.3402562,239,0.3851051330566406
1747255056.8376486,241,1.345633864402771
1747255057.0831358,242,3.460786819458008
1747255057.5765212,244,2.140927791595459
1747255057.8225255,245,1.311531662940979
1747255058.0740287,246,1.29192054271698
1747255058.32379,247,2.6020667552948
1747255059.5734537,252,2.1371376514434814
1747255059.821857,253,1.7093744277954102
1747255060.0751338,254,0.3828267455101013
1747255060.8478382,257,1.1733794212341309
1747255061.1068351,258,2.1076762676239014
1747255061.3821285,259,0.4399416148662567
1747255061.6370063,260,0.6696333885192871
1747255062.1462631,262,1.926763892173767
1747255064.1577911,270,2.3214704990386963
1747255064.4050262,271,3.683668613433838
1747255065.1423547,274,0.7089400291442871
1747255065.3876095,275,1.0646055936813354
1747255065.633734,276,1.9480193853378296
1747255066.1300914,278,1.9179598093032837
1747255066.6220095,280,2.0277745723724365
1747255067.1136408,282,0.5916227102279663
1747255067.3572464,283,2.284738302230835
1747255067.8531795,285,1.0573673248291016
1747255068.362384,287,3.430917501449585
1747255068.610174,288,2.737274408340454
1747255069.1037874,290,1.423150897026062
1747255070.3739326,295,8.280706405639648
1747255070.628656,296,0.6733476519584656
1747255070.8867028,297,1.0963746309280396
1747255071.1465373,298,1.5387561321258545
1747255072.6745236,304,0.5300136804580688
1747255073.1698787,306,1.5440312623977661
1747255073.6656299,308,1.2239662408828735
1747255073.9095402,309,1.9938958883285522
1747255074.6577437,312,0.9250056147575378
1747255074.9008346,313,2.9257757663726807
1747255075.6358821,316,2.7869577407836914
1747255076.1254616,318,1.5748051404953003
1747255076.368879,319,1.1080840826034546
1747255077.1186159,322,1.3118778467178345
1747255077.6128573,324,1.5379693508148193
1747255078.8977973,329,1.3228448629379272
1747255079.1538017,330,1.2872074842453003
1747255079.4039383,331,1.9704900979995728
1747255079.6587808,332,1.0179699659347534
1747255080.91637,337,3.1360132694244385
1747255081.168317,338,4.112206935882568
1747255081.6681013,340,2.770284414291382
1747255082.4135146,343,2.0197644233703613
1747255082.6605852,344,2.0955970287323
1747255082.913805,345,1.6407924890518188
1747255083.1698678,346,2.574993371963501
1747255083.6665952,348,0.9128630757331848
1747255084.1594284,350,2.454357862472534
1747255084.6522124,352,2.4911506175994873
1747255084.8998249,353,3.3624515533447266
1747255085.1536393,354,1.0240586996078491
1747255086.1359084,358,1.2655129432678223
1747255086.6355567,360,3.4448490142822266
1747255087.1458,362,1.7715305089950562
1747255087.3993044,363,2.8705081939697266
1747255087.6484249,364,1.3659045696258545
1747255087.89843,365,0.6574077010154724
1747255088.1516383,366,3.7123754024505615
1747255088.4098773,367,3.2261962890625
1747255088.6707356,368,0.18341581523418427
1747255090.18132,374,0.9534419178962708
1747255090.9211764,377,2.11899995803833
1747255091.1664295,378,1.0293015241622925
1747255092.9022062,385,1.6450035572052002
1747255093.1537342,386,0.697391927242279
1747255094.1507747,390,1.779090166091919
1747255094.3970332,391,1.9429463148117065
1747255094.642497,392,1.043558955192566
1747255094.8950748,393,5.138435363769531
1747255095.148852,394,1.1162688732147217
1747255095.3940556,395,1.0309232473373413
1747255095.6424253,396,0.8506051301956177
1747255095.8885918,397,1.4108262062072754
1747255096.1437027,398,1.7199451923370361
1747255096.3986342,399,1.9832000732421875
1747255096.9147584,401,0.8534895777702332
1747255097.1659245,402,1.6295279264450073
1747255097.6705966,404,2.4900429248809814
1747255098.6596432,408,0.4560549259185791
1747255098.9025903,409,1.8041486740112305
1747255099.6368456,412,3.13735032081604
1747255099.8791904,413,3.618971347808838
1747255100.1210442,414,4.092111110687256
1747255100.3673522,415,0.43359366059303284
1747255101.0942066,418,1.9547544717788696
1747255101.8367531,421,1.7352880239486694
1747255102.0989635,422,2.4920718669891357
1747255102.8643408,425,4.229764938354492
1747255103.1186557,426,1.8340548276901245
1747255104.156324,430,0.7169563174247742
1747255104.4132278,431,0.8180239796638489
1747255105.1708884,434,2.8446948528289795
1747255105.4220078,435,1.4788379669189453
1747255105.6826394,436,1.3643406629562378
1747255105.9312115,437,1.671486496925354
1747255106.1815817,438,1.8412694931030273
1747255106.4385567,439,1.4152038097381592
1747255106.6860094,440,2.629180431365967
1747255106.9326465,441,4.305503845214844
1747255107.4429233,443,2.493070363998413
1747255107.6955059,444,10.912657737731934
1747255107.949096,445,4.909453392028809
1747255108.2037709,446,1.8886454105377197
1747255109.2224865,450,2.843700647354126
1747255109.480163,451,0.835491955280304
1747255109.7425525,452,0.6551433205604553
1747255110.002072,453,0.6593838334083557
1747255110.2542236,454,1.4717806577682495
1747255110.7512624,456,3.0295703411102295
1747255111.2468002,458,2.282175302505493
1747255111.7544081,460,1.6398149728775024
1747255112.0089023,461,0.9287750124931335
1747255112.7527573,464,1.6457023620605469
1747255113.0006175,465,3.1190381050109863
1747255113.2467828,466,4.3729248046875
1747255113.7443607,468,1.5277961492538452
1747255114.247721,470,0.5475814938545227
1747255115.281289,474,1.9319117069244385
1747255115.530028,475,3.5108585357666016
1747255116.290293,478,1.7475624084472656
1747255116.5461721,479,1.6070791482925415
1747255116.801586,480,1.4849889278411865
1747255117.0528471,481,8.96253490447998
1747255117.299672,482,5.102111339569092
1747255117.550003,483,2.139885663986206
1747255117.7976856,484,1.789371371269226
1747255118.2920177,486,2.765817880630493
1747255118.5499828,487,1.8618509769439697
1747255118.803824,488,1.1381152868270874
1747255119.0541255,489,2.431647777557373
1747255119.5499065,491,2.0261874198913574
1747255120.2865913,494,3.34720778465271
1747255121.2944763,498,2.0281035900115967
1747255122.0353158,501,1.972479224205017
1747255122.28964,502,1.5779231786727905
1747255122.543155,503,0.4948215186595917
1747255123.29299,506,1.5651724338531494
1747255123.794875,508,8.475031852722168
1747255124.0442727,509,2.8222978115081787
1747255124.2963428,510,1.8719427585601807
1747255124.544541,511,1.6289520263671875
1747255124.7912846,512,1.3718221187591553
1747255125.0385377,513,0.8483373522758484
1747255125.2832327,514,2.8115885257720947
1747255126.0297837,517,2.448089838027954
1747255126.2752502,518,1.7939494848251343
1747255126.5241914,519,0.864608108997345
1747255126.7720854,520,2.365119695663452
1747255127.5123367,523,1.6170285940170288
1747255129.260532,530,3.2069642543792725
1747255130.0234163,533,2.95307993888855
1747255130.280069,534,0.8621672987937927
1747255130.790153,536,2.343318462371826
1747255131.049553,537,4.066533088684082
1747255131.3015673,538,3.3920586109161377
1747255131.5546143,539,3.8473613262176514
1747255131.8056571,540,4.355418682098389
1747255132.3187091,542,5.3334197998046875
1747255132.5662878,543,3.2837677001953125
1747255132.8128648,544,0.5393615961074829
1747255133.3126228,546,0.6516984701156616
1747255133.5643818,547,1.976272463798523
1747255134.3142183,550,0.9096540808677673
1747255134.8097425,552,0.5997639894485474
1747255135.305733,554,1.4231576919555664
1747255135.551807,555,1.6952695846557617
1747255135.7978177,556,1.305588960647583
1747255137.2991064,562,1.4387582540512085
1747255137.547174,563,1.506079912185669
1747255137.794869,564,1.0756808519363403
1747255138.7977405,568,4.045133113861084
1747255139.5377817,571,1.620949387550354
1747255140.0289083,573,4.348217964172363
1747255140.774438,576,1.877555251121521
1747255141.7736127,580,2.924919843673706
1747255142.7786186,584,3.361401319503784
1747255143.0275574,585,0.9668833613395691
1747255143.271268,586,1.2371537685394287
1747255143.7630024,588,1.1536937952041626
1747255144.2484212,590,2.9852986335754395
1747255144.4903648,591,0.5635316371917725
1747255144.731945,592,5.4884257316589355
1747255145.2289047,594,5.022909641265869
1747255145.7146463,596,1.644455909729004
1747255145.9634228,597,2.136132001876831
1747255146.2069185,598,1.2043050527572632
1747255146.4505827,599,1.8197792768478394
1747255146.9415894,601,4.579701900482178
1747255147.189412,602,1.0361870527267456
1747255147.4418516,603,4.347927570343018
1747255147.9307668,605,1.9525021314620972
1747255148.6597593,608,2.224071502685547
1747255149.1465445,610,7.100831508636475
1747255149.8856626,613,1.611625075340271
1747255150.1330702,614,4.353194713592529
1747255150.6236815,616,1.8496696949005127
1747255151.1298158,618,0.7932664155960083
1747255151.624456,620,3.8947319984436035
1747255152.1149433,622,2.168637990951538
1747255152.3624618,623,1.8697746992111206
1747255153.1018834,626,1.4771653413772583
1747255153.59925,628,2.0209760665893555
1747255153.8556466,629,1.2466262578964233
1747255154.8754628,633,4.63425350189209
1747255155.3814585,635,1.9995136260986328
1747255155.8790576,637,7.670651435852051
1747255156.6227477,640,7.1389899253845215
1747255156.871096,641,5.991955757141113
1747255157.1228082,642,1.5817097425460815
1747255157.3769858,643,0.5789090991020203
1747255157.6319253,644,0.2936464548110962
1747255157.887729,645,0.9583379626274109
1747255158.8969674,649,2.9148168563842773
1747255159.4028952,651,2.2754478454589844
1747255159.654683,652,1.865338921546936
1747255159.9070938,653,2.1833994388580322
1747255160.1639302,654,0.8772229552268982
1747255160.422432,655,1.3201024532318115
1747255161.1674979,658,2.142338514328003
1747255161.414543,659,1.6833686828613281
1747255161.6602485,660,1.254789113998413
1747255163.3915114,667,2.0402867794036865
1747255164.1354558,670,4.537506580352783
1747255165.3807425,675,1.3614754676818848
1747255165.626219,676,2.4993343353271484
1747255165.8725045,677,3.226641893386841
1747255166.613052,680,1.966139793395996
1747255167.106469,682,1.8154973983764648
1747255167.3534791,683,1.9703493118286133
1747255167.6011345,684,2.031729221343994
1747255168.3522735,687,1.3833125829696655
1747255169.5979223,692,1.4454364776611328
1747255170.0903192,694,5.316986083984375
1747255170.3414736,695,0.9594535827636719
1747255170.5942216,696,1.672052264213562
1747255170.8396373,697,3.0976150035858154
1747255171.33064,699,2.084634780883789
1747255172.0688567,702,0.8210359811782837
1747255172.3163698,703,0.45107752084732056
1747255172.8254097,705,1.722687005996704
1747255173.8466895,709,2.704963445663452
1747255174.0947134,710,0.7070187926292419
1747255174.5878327,712,2.9948363304138184
1747255175.3420084,715,4.630723476409912
1747255175.8422425,717,1.6173063516616821
1747255176.3554368,719,1.7477768659591675
1747255176.6015997,720,3.1860358715057373
1747255176.8511198,721,4.239414215087891
1747255177.3461647,723,2.084737777709961
1747255177.839968,725,1.7522855997085571
1747255178.0826054,726,4.472325325012207
1747255178.3312993,727,3.9715449810028076
1747255178.584052,728,9.005805015563965
1747255178.8308527,729,7.72786808013916
1747255179.32408,731,3.408046007156372
1747255179.5698009,732,2.7484045028686523
1747255179.8168106,733,3.217613935470581
1747255181.0594134,738,0.55841463804245
1747255181.3057082,739,0.8174147605895996
1747255181.5540907,740,2.909114360809326
1747255182.0376737,742,4.891246318817139
1747255182.2849777,743,3.6638927459716797
1747255182.5294647,744,1.9397777318954468
1747255182.7755866,745,10.235462188720703
1747255184.5334198,752,3.789726972579956
1747255185.272197,755,1.2886403799057007
1747255185.5226367,756,2.678565740585327
1747255186.0125725,758,2.129645347595215
1747255187.246112,763,2.5229148864746094
1747255187.4938705,764,1.2464780807495117
1747255187.7424777,765,3.4969799518585205
1747255188.4787705,768,1.3460649251937866
1747255188.804084,769,1.9628231525421143
1747255189.5397441,772,2.7847354412078857
1747255189.781861,773,2.698776960372925
1747255190.2684784,775,3.5434956550598145
1747255190.5146453,776,6.65704870223999
1747255191.0029342,778,17.36631202697754
1747255191.248345,779,8.93603515625
1747255191.4925356,780,3.68591570854187
1747255191.7371342,781,2.0102829933166504
1747255191.9878588,782,2.005704641342163
1747255193.4891906,788,1.8766876459121704
1747255193.7353644,789,2.5635433197021484
1747255194.227062,791,4.903605937957764
1747255194.7213438,793,3.3709828853607178
1747255195.211184,795,1.417876124382019
1747255195.4581518,796,2.8618998527526855
1747255196.1980343,799,1.8676255941390991
1747255196.4471927,800,2.729846715927124
1747255197.4275978,804,2.1905977725982666
1747255197.6725864,805,4.155239105224609
1747255197.9319246,806,0.9980736970901489
1747255198.187282,807,3.720242738723755
1747255198.9476728,810,2.045077085494995
1747255199.709096,813,1.0974739789962769
1747255200.9807348,818,5.988844394683838
1747255201.2344189,819,1.1719573736190796
1747255201.7549555,821,1.1172600984573364
1747255202.0159996,822,1.394439935684204
1747255202.2750332,823,1.7592836618423462
1747255202.7999148,825,1.0639523267745972
1747255203.0589762,826,2.38275408744812
1747255203.3154871,827,1.384842038154602
1747255203.569192,828,5.967936038970947
1747255204.598423,832,2.501674175262451
1747255204.8547494,833,0.68922358751297
1747255205.3690717,835,2.178661584854126
1747255205.629072,836,5.675298690795898
1747255205.8862221,837,5.4552812576293945
1747255206.4113605,839,1.8634337186813354
1747255206.663911,840,4.908041954040527
1747255207.4170618,843,0.9019585847854614
1747255207.922341,845,2.1227669715881348
1747255209.1960218,850,4.7198381423950195
1747255209.4442198,851,3.132831335067749
1747255210.1753232,854,1.849608302116394
1747255210.9127874,857,1.9537194967269897
1747255211.658003,860,0.8196045756340027
1747255212.1467419,862,1.390313982963562
1747255212.8877504,865,1.0644599199295044
1747255213.1371791,866,1.4469923973083496
1747255214.12582,870,1.9836660623550415
1747255214.3749983,871,3.982022523880005
1747255216.8704333,881,2.5541279315948486
1747255217.3802931,883,2.448802947998047
1747255217.6282585,884,3.3851399421691895
1747255217.882049,885,13.258142471313477
1747255218.1413825,886,1.5736122131347656
1747255218.6641285,888,5.256199836730957
1747255219.1792927,890,1.6200059652328491
1747255219.6925085,892,1.7340023517608643
1747255220.4513416,895,3.294234037399292
1747255220.9621909,897,6.634792327880859
1747255221.2138267,898,1.9047383069992065
1747255222.0042164,901,12.630951881408691
1747255222.2516685,902,0.6868225932121277
1747255222.7472143,904,1.2617124319076538
1747255223.237482,906,1.6583601236343384
1747255223.4973996,907,1.4667558670043945
1747255223.7398732,908,0.7501617074012756
1747255224.2395794,910,1.8496665954589844
1747255224.4841726,911,3.288775682449341
1747255225.229927,914,2.726818799972534
1747255226.232151,918,2.6610515117645264
1747255226.4776242,919,1.2538048028945923
1747255226.9696562,921,4.445285797119141
1747255227.4737937,923,2.6411476135253906
1747255228.4678314,927,2.5893101692199707
1747255228.7180507,928,0.6929081678390503
1747255228.9646206,929,4.224520206451416
1747255229.21892,930,3.718736410140991
1747255229.4778519,931,1.424971342086792
1747255229.7198517,932,2.5564231872558594
1747255229.9755635,933,2.2481191158294678
1747255230.488241,935,3.2393600940704346
1747255231.5117743,939,0.8910566568374634
1747255232.0097282,941,1.8195675611495972
1747255232.2568727,942,1.0268348455429077
1747255232.9872093,945,7.355199337005615
1747255233.9762437,949,1.2138710021972656
1747255234.7369528,952,1.3340282440185547
1747255235.2377086,954,0.668960690498352
1747255235.484168,955,1.1150124073028564
1747255235.735376,956,1.8479613065719604
1747255236.7301502,960,0.786811351776123
1747255237.2270672,962,7.393805027008057
1747255237.4732373,963,4.801832675933838
1747255237.7205143,964,0.5440120100975037
1747255237.9665606,965,3.3881728649139404
1747255238.4619367,967,2.0050323009490967
1747255238.7098439,968,2.2099456787109375
1747255239.4659345,971,1.5506658554077148
1747255240.7207613,976,3.3929316997528076
1747255241.2087317,978,0.8982200026512146
1747255241.4520307,979,2.1284327507019043
1747255241.9545863,981,6.8025031089782715
1747255242.2029388,982,0.6391934752464294
1747255243.2371705,986,2.703415632247925
1747255243.7455697,988,1.3702036142349243
1747255243.9922655,989,0.5743756890296936
1747255244.2390559,990,1.8771122694015503
1747255244.733775,992,3.6647469997406006
1747255245.2383125,994,1.98448646068573
1747255245.4858332,995,2.6262621879577637
1747255245.736161,996,1.3577542304992676
1747255246.2408834,998,1.1843745708465576
1747255246.48857,999,0.7679963111877441
1747255246.985982,1001,0.9701102375984192
1747255247.2308145,1002,1.1081020832061768
1747255247.476824,1003,1.4159706830978394
1747255247.7243145,1004,8.157154083251953
1747255247.9724562,1005,8.760126113891602
1747255248.219363,1006,1.2932672500610352
1747255249.4547505,1011,0.952139675617218
1747255249.9590578,1013,1.6423218250274658
1747255250.4593422,1015,2.363506555557251
1747255250.7072606,1016,5.250548839569092
1747255250.951192,1017,2.1603691577911377
1747255252.1839278,1022,4.266650676727295
1747255253.1597033,1026,0.9079948663711548
1747255253.649964,1028,0.5846444964408875
1747255253.8957362,1029,1.1614415645599365
1747255255.3869724,1035,1.7693952322006226
1747255255.6400168,1036,2.0363357067108154
1747255255.89517,1037,2.0651090145111084
1747255256.1473696,1038,4.358903408050537
1747255256.400874,1039,0.7978773713111877
1747255257.401273,1043,9.37829875946045
1747255257.8914828,1045,6.901111602783203
1747255258.1372814,1046,6.540960788726807
1747255259.6236143,1052,1.2718303203582764
1747255259.8705578,1053,8.198660850524902
1747255260.609964,1056,3.3929378986358643
1747255261.1000395,1058,2.4244067668914795
1747255261.3530984,1059,0.7700571417808533
1747255261.60079,1060,4.936713218688965
1747255262.0960984,1062,4.6602559089660645
1747255262.8287497,1065,2.289777994155884
1747255263.0777714,1066,2.406472682952881
1747255263.3289762,1067,2.9716033935546875
1747255263.8203459,1069,3.205580949783325
1747255264.0628731,1070,2.1226682662963867
1747255264.3104439,1071,8.629216194152832
1747255264.5528717,1072,1.2613712549209595
1747255264.7997797,1073,1.079210877418518
1747255265.0456233,1074,2.5749337673187256
1747255265.7991657,1077,2.700019121170044
1747255266.0524619,1078,2.268148183822632
1747255266.5699606,1080,1.1734836101531982
1747255266.830265,1081,0.9429693222045898
1747255267.0767167,1082,1.372273564338684
1747255267.8223495,1085,2.1364376544952393
1747255268.082426,1086,1.560947299003601
1747255268.3372734,1087,2.023336172103882
1747255269.336722,1091,1.8456348180770874
1747255269.585008,1092,2.8249998092651367
1747255269.8342729,1093,1.3293331861495972
1747255271.0739827,1098,1.1670714616775513
1747255271.5821285,1100,0.38317856192588806
1747255272.0858996,1102,1.0142735242843628
1747255272.3322864,1103,2.5002143383026123
1747255272.5800366,1104,1.8897669315338135
1747255273.329889,1107,0.9815710186958313
1747255273.578147,1108,1.0151342153549194
1747255273.8266757,1109,3.2985317707061768
1747255274.0793195,1110,12.121150016784668
1747255274.3263547,1111,0.8701162338256836
1747255274.583303,1112,2.2665960788726807
1747255274.8489978,1113,1.6859997510910034
1747255275.095979,1114,1.5073546171188354
1747255275.593872,1116,1.1383548974990845
1747255276.3280814,1119,0.7354835271835327
1747255276.8362305,1121,0.869278609752655
1747255277.0944614,1122,1.5241440534591675
1747255277.8617158,1125,2.3911094665527344
1747255278.1181579,1126,4.551140785217285
1747255278.62899,1128,0.8613573908805847
1747255278.8823347,1129,0.5392194390296936
1747255279.1353295,1130,2.665524482727051
1747255279.3864868,1131,2.586129903793335
1747255279.638925,1132,1.2188868522644043
1747255280.149278,1134,1.1944992542266846
1747255280.4034579,1135,1.2437455654144287
1747255280.6575797,1136,4.908186912536621
1747255281.4148993,1139,1.641653060913086
1747255282.1763246,1142,0.7968941330909729
1747255282.9394841,1145,0.8877819180488586
1747255283.1871696,1146,4.032999515533447
1747255283.6783638,1148,4.715199947357178
1747255283.9270754,1149,20.639421463012695
1747255284.172912,1150,6.035181999206543
1747255284.4150946,1151,12.989616394042969
1747255284.6642976,1152,22.78618049621582
1747255284.9085522,1153,2.511167526245117
1747255285.394295,1155,15.038540840148926
1747255286.6291602,1160,0.7523654699325562
1747255287.1204386,1162,9.619915008544922
1747255287.6094563,1164,-0.24931271374225616
1747255288.1075692,1166,0.8721978068351746
1747255288.3530238,1167,5.199179172515869
1747255289.8551674,1173,-0.00672014057636261
1747255290.1084907,1174,1.2515908479690552
1747255290.6081758,1176,7.880276679992676
1747255290.8538048,1177,1.4225008487701416
1747255291.1027112,1178,2.1316726207733154
1747255292.1304615,1182,0.14830319583415985
1747255292.6353388,1184,1.8728502988815308
1747255293.1417706,1186,3.9438858032226562
1747255293.6426988,1188,0.8051867485046387
1747255293.8902729,1189,6.1554059982299805
1747255294.1430612,1190,3.5788800716400146
1747255294.8985794,1193,1.746302843093872
1747255295.1526651,1194,3.179748296737671
1747255295.4028413,1195,1.6421743631362915
1747255295.9059553,1197,2.8698625564575195
1747255296.1576936,1198,0.6617826819419861
1747255296.9065988,1201,0.2737610638141632
1747255297.156341,1202,0.25047510862350464
1747255297.8969789,1205,1.8330965042114258
1747255298.1379027,1206,2.428717851638794
1747255298.3791225,1207,2.473801851272583
1747255298.8612635,1209,0.21371448040008545
1747255299.8335195,1213,1.2620900869369507
1747255300.0817263,1214,1.377805471420288
1747255300.3239043,1215,0.5596947073936462
1747255300.8119652,1217,1.360050082206726
1747255301.0615027,1218,0.9466696977615356
1747255302.339704,1223,3.454296112060547
1747255302.8383396,1225,0.9247003793716431
1747255303.5880897,1228,1.0881084203720093
1747255303.8360713,1229,1.6908769607543945
1747255304.576876,1232,1.5571454763412476
1747255304.8233669,1233,2.2357664108276367
1747255306.0391273,1238,3.0888543128967285
1747255306.5292788,1240,3.80509877204895
1747255306.776025,1241,0.6351370811462402
1747255307.026868,1242,1.2876042127609253
1747255307.2691698,1243,1.1446844339370728
1747255307.5199134,1244,0.2591070234775543
1747255307.7616014,1245,4.688809394836426
1747255308.0035474,1246,2.9176278114318848
1747255308.7424226,1249,0.8469673991203308
1747255308.9916556,1250,-0.09612773358821869
1747255309.2482061,1251,1.7579113245010376
1747255309.5000486,1252,1.7358448505401611
1747255310.0101244,1254,1.1209992170333862
1747255310.5138106,1256,1.2569550275802612
1747255310.761806,1257,0.9365426898002625
1747255311.5053923,1260,1.845948576927185
1747255311.7548642,1261,5.077913761138916
1747255312.4967408,1264,2.042250156402588
1747255313.234834,1267,0.26722219586372375
1747255314.2186143,1271,1.8617963790893555
1747255315.461215,1276,1.948691725730896
1747255315.707846,1277,1.807603120803833
1747255315.9543126,1278,14.466526985168457
1747255316.9379187,1282,-0.04626131057739258
1747255317.6778245,1285,0.364872545003891
1747255318.9439542,1290,0.31414300203323364
1747255319.6943328,1293,3.5678257942199707
1747255320.432594,1296,0.3322119414806366
1747255320.9389443,1298,0.786564826965332
1747255321.1926258,1299,1.3275668621063232
1747255321.940333,1302,14.844027519226074
1747255322.9510796,1306,2.1140153408050537
1747255323.9447844,1310,0.4805281162261963
1747255324.9470258,1314,0.9082347750663757
1747255325.195816,1315,0.5845004916191101
1747255326.4267476,1320,0.6049774289131165
1747255326.9179654,1322,0.5610408186912537
1747255327.164691,1323,0.8295816779136658
1747255327.6573226,1325,0.9419575929641724
1747255327.905182,1326,1.4541341066360474
1747255328.3971798,1328,3.0090441703796387
1747255330.1784365,1335,2.190323829650879
1747255332.4580224,1344,2.7715518474578857
1747255332.705652,1345,1.182437539100647
1747255333.2136621,1347,3.5853993892669678
1747255333.4728806,1348,0.9105785489082336
1747255334.2264128,1351,1.6638590097427368
1747255334.4806743,1352,3.034742593765259
1747255334.9824543,1354,1.7316251993179321
1747255336.0066578,1358,0.9288205504417419
1747255336.5002213,1360,2.053173780441284
1747255337.483433,1364,0.8326267600059509
1747255337.7284765,1365,1.8693360090255737
1747255337.9735956,1366,7.5456390380859375
1747255338.226705,1367,3.0744712352752686
1747255338.4718332,1368,1.1521632671356201
1747255339.4776804,1372,0.6199078559875488
1747255339.7295992,1373,1.3996460437774658
1747255340.2285433,1375,4.6324920654296875
1747255340.479203,1376,3.545480728149414
1747255341.4939237,1380,0.4269161820411682
1747255342.7410629,1385,2.8684661388397217
1747255342.9866908,1386,4.0642991065979
1747255343.9780734,1390,2.252000570297241
1747255344.7404268,1393,0.7381404638290405
1747255345.4859326,1396,0.8359090089797974
1747255345.7392373,1397,1.4845272302627563
1747255346.2383666,1399,1.521070957183838
1747255346.4966495,1400,2.497802495956421
1747255347.2538948,1403,0.9252838492393494
1747255347.7691183,1405,0.677217423915863
1747255349.8517609,1413,0.5803719758987427
1747255350.6312609,1416,2.474801540374756
1747255350.882043,1417,7.270480632781982
1747255351.382264,1419,1.385393500328064
1747255351.8821564,1421,1.7035664319992065
1747255352.1442695,1422,3.582714080810547
1747255354.4123452,1431,5.450972080230713
1747255354.6594622,1432,2.2146379947662354
1747255355.6486263,1436,1.4820913076400757
1747255356.1426945,1438,3.406867742538452
1747255356.3911407,1439,1.4723228216171265
1747255356.6362906,1440,1.7319341897964478
1747255356.8814647,1441,0.4706393778324127
1747255357.6180608,1444,15.77411937713623
1747255358.1117089,1446,16.825576782226562
1747255358.3592422,1447,22.997783660888672
1747255358.6058297,1448,42.69339370727539
1747255358.8531756,1449,541.9835205078125
1747255359.1079829,1450,839637.625
1747255359.3601482,1451,nan
1747255359.6116724,1452,nan
1747255360.122369,1454,nan
1747255360.3779495,1455,nan
1747255360.6296844,1456,nan
1747255360.8750496,1457,nan
1747255361.1190138,1458,nan
1747255361.36456,1459,nan
1747255361.6125846,1460,nan
1747255361.8627777,1461,nan
1747255362.3691149,1463,nan
1747255364.21973,1470,nan
1747255364.9691234,1473,nan
1747255365.214134,1474,nan
1747255365.7116282,1476,nan
1747255365.954974,1477,nan
1747255366.9231389,1481,nan
1747255367.1643403,1482,nan
1747255367.4051464,1483,nan
1747255368.3917384,1487,nan
1747255368.6403334,1488,nan
1747255368.8878238,1489,nan
1747255369.1292048,1490,nan
1747255369.372135,1491,nan
1747255369.866834,1493,nan
1747255370.1102736,1494,nan
1747255371.089729,1498,nan
1747255371.3328822,1499,nan
1747255371.5817177,1500,nan
1747255372.0893092,1502,nan
1747255372.8322663,1505,nan
1747255373.8149772,1509,nan
1747255374.0617304,1510,nan
1747255374.3049242,1511,nan
1747255374.7946594,1513,nan
1747255375.296693,1515,nan
1747255375.5423262,1516,nan
1747255377.2666302,1523,nan
1747255378.007368,1526,nan
1747255378.510259,1528,nan
1747255380.0025377,1534,nan
1747255380.7457035,1537,nan
1747255380.9898882,1538,nan
1747255381.7234364,1541,nan
1747255382.709015,1545,nan
1747255383.2060375,1547,nan
1747255383.4558709,1548,nan
1747255384.1989996,1551,nan
1747255384.4487948,1552,nan
1747255384.6986687,1553,nan
1747255385.1941931,1555,nan
1747255385.7001133,1557,nan
1747255386.949416,1562,nan
1747255387.4517841,1564,nan
1747255387.7026303,1565,nan
1747255387.9516702,1566,nan
1747255388.4573116,1568,nan
1747255388.955164,1570,nan
1747255389.1997554,1571,nan
1747255389.4441793,1572,nan
1747255389.6881223,1573,nan
1747255390.4332473,1576,nan
1747255390.9227033,1578,nan
1747255391.1720173,1579,nan
1747255391.4225357,1580,nan
1747255391.665342,1581,nan
1747255391.9111412,1582,nan
1747255392.6481905,1585,nan
1747255393.8617735,1590,nan
1747255395.0805314,1595,nan
1747255395.3299947,1596,nan
1747255395.5845964,1597,nan
1747255396.580328,1601,nan
1747255396.8274846,1602,nan
1747255397.0815632,1603,nan
1747255398.8119035,1610,nan
1747255399.05878,1611,nan
1747255399.5516503,1613,nan
1747255399.7996147,1614,nan
1747255400.295437,1616,nan
1747255401.2888997,1620,nan
1747255401.7800999,1622,nan
1747255402.2751658,1624,nan
1747255402.768504,1626,nan
1747255403.0138817,1627,nan
1747255403.9992962,1631,nan
1747255405.0196357,1635,nan
1747255405.2846067,1636,nan
1747255405.547536,1637,nan
1747255405.8143253,1638,nan
1747255406.3445826,1640,nan
1747255406.600381,1641,nan
1747255407.858046,1646,nan
1747255408.1037934,1647,nan
1747255408.5940263,1649,nan
1747255409.0879412,1651,nan
1747255409.33102,1652,nan
1747255409.5833657,1653,nan
1747255409.8267033,1654,nan
1747255410.3535633,1656,nan
1747255410.8635151,1658,nan
1747255411.867548,1662,nan
1747255412.3688812,1664,nan
1747255412.8685586,1666,nan
1747255413.6100044,1669,nan
1747255413.857777,1670,nan
1747255414.8419836,1674,nan
1747255415.5942519,1677,nan
1747255416.087193,1679,nan
1747255416.3310342,1680,nan
1747255416.5738502,1681,nan
1747255416.8164783,1682,nan
1747255417.5527854,1685,nan
1747255417.8018138,1686,nan
1747255418.0450263,1687,nan
1747255418.2929904,1688,nan
1747255418.540064,1689,nan
1747255418.7823234,1690,nan
1747255419.5193958,1693,nan
1747255419.7629478,1694,nan
1747255420.0048268,1695,nan
1747255420.5014403,1697,nan
1747255420.74957,1698,nan
1747255420.9933023,1699,nan
1747255421.2393377,1700,nan
1747255421.7419953,1702,nan
1747255422.2635412,1704,nan
1747255423.01606,1707,nan
1747255423.5294287,1709,nan
1747255423.7836063,1710,nan
1747255424.0348504,1711,nan
1747255424.2852502,1712,nan
1747255425.8073683,1718,nan
1747255426.0615275,1719,nan
1747255426.8153799,1722,nan
1747255427.0700514,1723,nan
1747255427.3265185,1724,nan
1747255427.5842948,1725,nan
1747255428.8499591,1730,nan
1747255430.8624911,1738,nan
1747255431.1160643,1739,nan
1747255431.3678331,1740,nan
1747255432.103148,1743,nan
1747255432.5896783,1745,nan
1747255433.3187366,1748,nan
1747255433.5651674,1749,nan
1747255433.8079562,1750,nan
1747255434.0505805,1751,nan
1747255434.53701,1753,nan
1747255434.7790303,1754,nan
1747255435.5060837,1757,nan
1747255436.7719185,1762,nan
1747255437.0191972,1763,nan
1747255437.5158167,1765,nan
1747255437.761945,1766,nan
1747255438.2547357,1768,nan
1747255439.966004,1775,nan
1747255440.2140057,1776,nan
1747255440.4643877,1777,nan
1747255441.2104056,1780,nan
1747255441.452123,1781,nan
1747255442.186145,1784,nan
1747255442.441098,1785,nan
1747255442.6881602,1786,nan
1747255442.9349241,1787,nan
1747255443.4283118,1789,nan
1747255443.6740925,1790,nan
1747255444.1782758,1792,nan
1747255444.6786458,1794,nan
1747255445.1786544,1796,nan
1747255445.4314725,1797,nan
1747255446.1928296,1800,nan
1747255446.686486,1802,nan
1747255446.933682,1803,nan
1747255447.1775446,1804,nan
1747255448.1746743,1808,nan
1747255448.670663,1810,nan
1747255449.6746922,1814,nan
1747255450.1745346,1816,nan
1747255450.6736262,1818,nan
1747255450.9264588,1819,nan
1747255451.9295094,1823,nan
1747255452.6703103,1826,nan
1747255452.9165294,1827,nan
1747255453.405284,1829,nan
1747255453.6499827,1830,nan
1747255454.1397994,1832,nan
1747255454.3845696,1833,nan
1747255454.6288986,1834,nan
1747255455.1215153,1836,nan
1747255455.3703818,1837,nan
1747255455.6164405,1838,nan
1747255457.1226563,1844,nan
1747255457.3781343,1845,nan
1747255457.633013,1846,nan
1747255457.8849533,1847,nan
1747255458.1422698,1848,nan
1747255458.915963,1851,nan
1747255459.4153411,1853,nan
1747255460.1686745,1856,nan
1747255461.1722288,1860,nan
1747255462.1611333,1864,nan
1747255462.4067914,1865,nan
1747255462.6529796,1866,nan
1747255462.8982973,1867,nan
1747255463.8951197,1871,nan
1747255464.1409054,1872,nan
1747255464.394916,1873,nan
1747255464.644477,1874,nan
1747255464.8912709,1875,nan
1747255465.3831513,1877,nan
1747255465.8913522,1879,nan
1747255466.1384563,1880,nan
1747255466.8783486,1883,nan
1747255467.1247485,1884,nan
1747255467.6160893,1886,nan
1747255468.1061604,1888,nan
1747255468.5951824,1890,nan
1747255468.842166,1891,nan
1747255469.8483639,1895,nan
1747255470.8381972,1899,nan
1747255471.3297665,1901,nan
1747255471.578469,1902,nan
1747255472.565438,1906,nan
1747255473.059142,1908,nan
1747255473.305037,1909,nan
1747255473.5554082,1910,nan
1747255474.2940705,1913,nan
1747255475.0321944,1916,nan
1747255475.5380583,1918,nan
1747255477.0349696,1924,nan
1747255477.286147,1925,nan
1747255477.5337284,1926,nan
1747255478.0361729,1928,nan
1747255478.2810757,1929,nan
1747255479.017888,1932,nan
1747255479.7561874,1935,nan
1747255480.0015626,1936,nan
1747255480.7397192,1939,nan
1747255480.987986,1940,nan
1747255481.2355468,1941,nan
1747255481.481714,1942,nan
1747255482.2180402,1945,nan
1747255482.7165751,1947,nan
1747255483.4778368,1950,nan
1747255483.7230384,1951,nan
1747255484.2166235,1953,nan
1747255484.9538817,1956,nan
1747255485.939606,1960,nan
1747255486.1844857,1961,nan
1747255486.4296935,1962,nan
1747255486.6893406,1963,nan
1747255486.9378362,1964,nan
1747255487.4339302,1966,nan
1747255487.6913376,1967,nan
1747255487.9441724,1968,nan
1747255488.1887264,1969,nan
1747255489.6617205,1975,nan
1747255490.1483862,1977,nan
1747255490.3921795,1978,nan
1747255490.6386728,1979,nan
1747255490.885969,1980,nan
1747255491.1319058,1981,nan
1747255491.3805609,1982,nan
1747255491.6274202,1983,nan
1747255492.118693,1985,nan
1747255492.60439,1987,nan
1747255492.851639,1988,nan
1747255493.1019814,1989,nan
1747255493.5909283,1991,nan
1747255493.836396,1992,nan
1747255494.0801992,1993,nan
1747255494.5700724,1995,nan
1747255495.550537,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_30_026037-tag-rank_f_l.csv <==
Wall time,Step,Value
1747254996.6584399,0,1.3601574897766113
1747254997.4236429,3,1.224805235862732
1747254997.6716835,4,1.2204515933990479
1747254999.1769369,10,1.2024849653244019
1747254999.4288483,11,1.1839687824249268
1747255000.1849744,14,1.0031633377075195
1747255000.4346805,15,1.4193089008331299
1747255001.1935394,18,1.1632477045059204
1747255001.4470513,19,1.0503675937652588
1747255001.6957138,20,1.1232049465179443
1747255002.2045474,22,1.0740879774093628
1747255002.4598155,23,1.041187047958374
1747255003.2515752,26,1.0045793056488037
1747255003.507527,27,1.00198233127594
1747255005.0224483,33,1.0114705562591553
1747255005.7651317,36,1.6595431566238403
1747255006.019416,37,1.4813973903656006
1747255006.2701113,38,1.3678823709487915
1747255006.5197904,39,1.1377365589141846
1747255006.7706306,40,1.1238176822662354
1747255008.5479543,47,1.4179046154022217
1747255008.8021104,48,1.3946120738983154
1747255009.0539343,49,1.3560041189193726
1747255009.5566094,51,1.3819608688354492
1747255009.8093853,52,1.7282311916351318
1747255010.317731,54,1.0411027669906616
1747255011.0673735,57,1.752989411354065
1747255011.8038104,60,2.37178373336792
1747255012.0502346,61,2.2625081539154053
1747255012.297285,62,1.739320993423462
1747255012.5435042,63,1.1229668855667114
1747255013.0369585,65,1.6580274105072021
1747255013.289041,66,1.9206875562667847
1747255013.5345452,67,1.0296529531478882
1747255013.7794096,68,1.0014886856079102
1747255014.269568,70,2.4030556678771973
1747255014.512816,71,1.7490336894989014
1747255016.004329,77,1.0026460886001587
1747255016.5033052,79,1.0053577423095703
1747255016.75202,80,1.3794620037078857
1747255017.2432554,82,1.34478759765625
1747255017.4894373,83,1.2015031576156616
1747255017.9814122,85,1.9959731101989746
1747255018.9601269,89,1.1547456979751587
1747255019.2037497,90,1.5085062980651855
1747255020.4363284,95,2.3587634563446045
1747255021.431795,99,1.9361274242401123
1747255021.6773517,100,2.0687966346740723
1747255022.422858,103,1.344196081161499
1747255023.1563525,106,2.867499828338623
1747255023.4027393,107,2.058631181716919
1747255023.8966823,109,1.4266122579574585
1747255025.1369035,114,2.7821555137634277
1747255025.6312294,116,2.439375400543213
1747255026.8784444,121,2.3815901279449463
1747255027.933819,125,1.9075251817703247
1747255028.1965852,126,2.0694420337677
1747255028.7128236,128,1.8895920515060425
1747255029.2205741,130,1.9352315664291382
1747255029.4665942,131,1.7733417749404907
1747255029.7229962,132,2.23500919342041
1747255030.7201927,136,2.6138453483581543
1747255030.9659443,137,3.154179573059082
1747255032.480288,143,2.298347234725952
1747255032.73494,144,3.176652193069458
1747255033.249237,146,3.596682548522949
1747255033.5018408,147,2.932880163192749
1747255034.268589,150,1.9656901359558105
1747255036.0066917,157,2.324629545211792
1747255036.5081587,159,1.128219723701477
1747255036.7546492,160,1.4422791004180908
1747255037.249641,162,2.28377366065979
1747255037.7428722,164,1.7443715333938599
1747255038.2393408,166,3.0315139293670654
1747255039.2171552,170,3.4976401329040527
1747255039.4621794,171,2.392763137817383
1747255039.7044237,172,3.4642412662506104
1747255040.444822,175,3.9815096855163574
1747255040.6887105,176,2.488117218017578
1747255040.9394639,177,3.593093156814575
1747255041.1893017,178,2.974344253540039
1747255041.7005796,180,3.939305067062378
1747255041.9500914,181,4.636994361877441
1747255042.6970055,184,3.2055046558380127
1747255042.944268,185,2.387019634246826
1747255043.191849,186,1.3389396667480469
1747255043.9524271,189,2.7530710697174072
1747255044.1997952,190,3.673673152923584
1747255044.4462092,191,3.5712668895721436
1747255044.6952531,192,2.347520112991333
1747255045.4322278,195,2.9027416706085205
1747255046.4121442,199,2.726252317428589
1747255046.6712863,200,1.296308994293213
1747255047.166396,202,2.7786338329315186
1747255047.41881,203,2.2299320697784424
1747255047.6653976,204,1.5387598276138306
1747255047.914797,205,1.1721633672714233
1747255048.408544,207,2.8235437870025635
1747255048.9041088,209,2.8870158195495605
1747255049.4079256,211,2.939274549484253
1747255049.9067013,213,2.2047789096832275
1747255050.408333,215,1.6099846363067627
1747255050.6545484,216,2.8816847801208496
1747255051.1492782,218,2.634268283843994
1747255051.3972108,219,2.039140462875366
1747255051.6480358,220,2.1958518028259277
1747255051.8937697,221,3.0070202350616455
1747255052.1428113,222,2.452808141708374
1747255052.6302588,224,4.606532573699951
1747255052.875136,225,4.238079071044922
1747255053.8672338,229,3.208808660507202
1747255055.3630133,235,2.5617830753326416
1747255055.8624809,237,2.945239782333374
1747255056.1110444,238,4.038737773895264
1747255056.3587904,239,3.5774519443511963
1747255056.854766,241,3.4168925285339355
1747255057.10045,242,4.316178798675537
1747255057.5931344,244,3.156601667404175
1747255057.8384986,245,3.9564225673675537
1747255058.090798,246,4.561469554901123
1747255058.3396835,247,4.05247688293457
1747255059.5911636,252,3.443793535232544
1747255059.8436391,253,2.6870131492614746
1747255060.0997577,254,3.401784896850586
1747255060.8673766,257,4.422489166259766
1747255061.1333427,258,3.54262638092041
1747255061.400311,259,4.142287254333496
1747255061.6544378,260,5.091988563537598
1747255062.162471,262,3.82934308052063
1747255064.1745222,270,3.4629127979278564
1747255064.4208794,271,1.667615294456482
1747255065.158121,274,3.3529610633850098
1747255065.404503,275,3.6059200763702393
1747255065.64994,276,5.412322521209717
1747255066.1471345,278,4.836884021759033
1747255066.6382174,280,5.6671061515808105
1747255067.1289766,282,4.326578140258789
1747255067.3732758,283,5.49785852432251
1747255067.872368,285,4.532594680786133
1747255068.3800254,287,5.3253350257873535
1747255068.6258307,288,3.8599040508270264
1747255069.1233046,290,3.3385417461395264
1747255070.3930573,295,1.2267680168151855
1747255070.6478817,296,3.757509231567383
1747255070.912304,297,3.8148770332336426
1747255071.1717324,298,3.179988145828247
1747255072.6930702,304,4.420628070831299
1747255073.1839004,306,4.712432861328125
1747255073.679466,308,4.101986885070801
1747255073.9247293,309,4.0571489334106445
1747255074.6711144,312,4.4840521812438965
1747255074.9146051,313,4.368889331817627
1747255075.649157,316,3.5531890392303467
1747255076.1386714,318,2.8301727771759033
1747255076.3827243,319,3.68888258934021
1747255077.1345844,322,3.1198818683624268
1747255077.6303723,324,3.900061845779419
1747255078.9144733,329,5.018808364868164
1747255079.1708028,330,4.559512138366699
1747255079.4270184,331,4.319338321685791
1747255079.6800976,332,4.081688404083252
1747255080.9343433,337,3.1559195518493652
1747255081.1867447,338,4.34216833114624
1747255081.6850035,340,1.7441470623016357
1747255082.4305696,343,4.343630790710449
1747255082.6794813,344,4.4164323806762695
1747255082.9326906,345,4.48875093460083
1747255083.1863947,346,3.578533172607422
1747255083.6841526,348,3.6121721267700195
1747255084.1763866,350,3.967238187789917
1747255084.6706147,352,4.4760637283325195
1747255084.9205663,353,4.230677127838135
1747255085.1698768,354,4.885092735290527
1747255086.1495752,358,4.4991044998168945
1747255086.6528344,360,4.229926586151123
1747255087.1618512,362,3.765303373336792
1747255087.4175575,363,2.5755350589752197
1747255087.6672916,364,4.142895221710205
1747255087.9198377,365,4.200473308563232
1747255088.1697054,366,3.6241390705108643
1747255088.4265049,367,3.427133798599243
1747255088.6887126,368,2.9826083183288574
1747255090.1985795,374,4.774799823760986
1747255090.9371893,377,3.565215826034546
1747255091.1836824,378,4.615987777709961
1747255092.919717,385,3.6037862300872803
1747255093.1711087,386,3.428765296936035
1747255094.166553,390,3.425666093826294
1747255094.4125838,391,3.689373254776001
1747255094.664116,392,2.127300262451172
1747255094.913705,393,3.131772994995117
1747255095.164746,394,4.385138511657715
1747255095.4097602,395,3.9055700302124023
1747255095.6580594,396,4.29704475402832
1747255095.9063323,397,4.5684380531311035
1747255096.1597598,398,4.4445013999938965
1747255096.4161491,399,4.883697986602783
1747255096.9315133,401,3.5761284828186035
1747255097.189431,402,4.441989421844482
1747255097.684352,404,4.058289051055908
1747255098.6733644,408,3.126361131668091
1747255098.9175584,409,4.265438079833984
1747255099.6502125,412,5.008166790008545
1747255099.8923597,413,3.6757850646972656
1747255100.134853,414,1.6170517206192017
1747255100.380696,415,3.586068868637085
1747255101.1078258,418,4.409936428070068
1747255101.8635302,421,5.4689130783081055
1747255102.1154985,422,3.6317646503448486
1747255102.88045,425,4.554515838623047
1747255103.136998,426,4.612563610076904
1747255104.174173,430,4.4639973640441895
1747255104.4308908,431,4.755014896392822
1747255105.187556,434,4.587308406829834
1747255105.4400191,435,3.5124874114990234
1747255105.699419,436,4.654730319976807
1747255105.9492629,437,4.121524333953857
1747255106.1998928,438,4.490068435668945
1747255106.454605,439,5.061830043792725
1747255106.7016242,440,5.105982780456543
1747255106.9540842,441,3.8879544734954834
1747255107.4640026,443,3.6567673683166504
1747255107.7172868,444,3.99587082862854
1747255107.9716368,445,3.0772621631622314
1747255108.2268283,446,3.6010351181030273
1747255109.2437816,450,4.033651351928711
1747255109.501435,451,3.364309072494507
1747255109.7653427,452,4.577340126037598
1747255110.023987,453,4.437149524688721
1747255110.2728696,454,5.321135520935059
1747255110.7702613,456,3.6085574626922607
1747255111.2669199,458,4.669375896453857
1747255111.7723706,460,4.450761318206787
1747255112.0263271,461,4.277270793914795
1747255112.770191,464,5.389770030975342
1747255113.0175955,465,3.6737470626831055
1747255113.2637696,466,5.159404754638672
1747255113.7635958,468,4.879062652587891
1747255114.270384,470,3.9498469829559326
1747255115.299203,474,4.882023334503174
1747255115.5486803,475,5.493368625640869
1747255116.3072104,478,5.652691841125488
1747255116.5654156,479,5.3670268058776855
1747255116.8246732,480,4.481621265411377
1747255117.0697124,481,4.495632171630859
1747255117.3202393,482,3.2527945041656494
1747255117.567916,483,5.276583194732666
1747255117.814652,484,4.8282012939453125
1747255118.3158102,486,4.826774597167969
1747255118.5677326,487,4.973625659942627
1747255118.8204186,488,4.388017177581787
1747255119.0696568,489,5.0862135887146
1747255119.5658503,491,5.330841064453125
1747255120.302216,494,6.481509208679199
1747255121.3119636,498,4.183005332946777
1747255122.0599926,501,5.024362564086914
1747255122.3074796,502,5.794540882110596
1747255122.5589683,503,5.567636489868164
1747255123.3140259,506,5.525914669036865
1747255123.81318,508,3.578623056411743
1747255124.0638325,509,4.530679225921631
1747255124.3143668,510,4.741571426391602
1747255124.5611913,511,5.739346981048584
1747255124.8084755,512,4.869882583618164
1747255125.0543113,513,4.827622413635254
1747255125.3017008,514,5.498344898223877
1747255126.0460649,517,5.041478633880615
1747255126.291898,518,5.450727462768555
1747255126.540424,519,4.741346836090088
1747255126.7879097,520,4.796088695526123
1747255127.5301366,523,4.238048076629639
1747255129.2780962,530,5.115787029266357
1747255130.0398874,533,5.64398193359375
1747255130.2961702,534,4.436771869659424
1747255130.8088691,536,5.427175521850586
1747255131.0659614,537,5.343079090118408
1747255131.317186,538,5.254115581512451
1747255131.5752373,539,5.024848937988281
1747255131.8219166,540,4.828859329223633
1747255132.3344283,542,4.459079742431641
1747255132.5819361,543,4.290366172790527
1747255132.828634,544,4.450910568237305
1747255133.3288746,546,4.836081027984619
1747255133.582692,547,4.795183181762695
1747255134.3305712,550,4.9884748458862305
1747255134.826306,552,4.475623607635498
1747255135.321298,554,5.108538627624512
1747255135.567433,555,4.958054065704346
1747255135.8146896,556,5.144351959228516
1747255137.314721,562,4.796256065368652
1747255137.5632412,563,4.752447128295898
1747255137.8127134,564,5.2463908195495605
1747255138.8151689,568,4.392904758453369
1747255139.5534654,571,6.473591327667236
1747255140.0454047,573,6.730245113372803
1747255140.791137,576,6.169348239898682
1747255141.7930143,580,6.579056262969971
1747255142.7917418,584,5.275152683258057
1747255143.0411663,585,5.918814659118652
1747255143.2846906,586,5.863873481750488
1747255143.7765803,588,6.527164936065674
1747255144.2621183,590,5.608306884765625
1747255144.504364,591,6.1441450119018555
1747255144.7464254,592,5.965625762939453
1747255145.2434833,594,6.271014213562012
1747255145.7285442,596,4.959590911865234
1747255145.9780877,597,5.933946132659912
1747255146.2218091,598,5.118955612182617
1747255146.465494,599,5.90457010269165
1747255146.9561794,601,6.0728840827941895
1747255147.2029188,602,6.713181495666504
1747255147.4560215,603,6.728666305541992
1747255147.944267,605,5.109992504119873
1747255148.674116,608,6.159032821655273
1747255149.160117,610,5.392164707183838
1747255149.899862,613,5.545944690704346
1747255150.1485035,614,5.683138370513916
1747255150.6417646,616,5.9532647132873535
1747255151.145942,618,5.780328273773193
1747255151.640113,620,3.95987606048584
1747255152.133417,622,4.643533706665039
1747255152.3788142,623,6.488732814788818
1747255153.117578,626,5.481873512268066
1747255153.6177437,628,6.018768310546875
1747255153.8713512,629,6.156455993652344
1747255154.893812,633,6.432909965515137
1747255155.3988063,635,5.913206100463867
1747255155.895526,637,6.2204413414001465
1747255156.6395125,640,6.181119441986084
1747255156.88736,641,4.833165168762207
1747255157.139491,642,4.870393753051758
1747255157.3962352,643,4.996461391448975
1747255157.6499825,644,5.185900688171387
1747255157.9058876,645,4.5077080726623535
1747255158.9137142,649,5.407303333282471
1747255159.4194367,651,6.377123832702637
1747255159.6722867,652,6.25902795791626
1747255159.9231026,653,6.422624588012695
1747255160.1804705,654,7.212180137634277
1747255160.4399924,655,5.182769298553467
1747255161.1860118,658,5.487085819244385
1747255161.4316552,659,5.7807207107543945
1747255161.677256,660,6.619213104248047
1747255163.4080832,667,6.425454616546631
1747255164.1522307,670,6.045379161834717
1747255165.3965263,675,5.792081356048584
1747255165.6428688,676,6.254784107208252
1747255165.8894918,677,5.544130325317383
1747255166.6301184,680,6.068868637084961
1747255167.123332,682,6.060194969177246
1747255167.371109,683,6.35560941696167
1747255167.616781,684,6.061773777008057
1747255168.370171,687,5.876837253570557
1747255169.614418,692,5.527501106262207
1747255170.1084008,694,6.197913646697998
1747255170.3597007,695,5.237541198730469
1747255170.610368,696,5.895634174346924
1747255170.8558402,697,6.559739112854004
1747255171.3462832,699,5.5664591789245605
1747255172.0859537,702,5.483279705047607
1747255172.333754,703,6.09822416305542
1747255172.847312,705,5.801091194152832
1747255173.8625078,709,5.7068891525268555
1747255174.1116397,710,5.7723774909973145
1747255174.603941,712,5.8446784019470215
1747255175.3567686,715,6.129295825958252
1747255175.8635263,717,6.045290946960449
1747255176.3707325,719,6.2256083488464355
1747255176.616303,720,6.667840957641602
1747255176.8654997,721,3.5292787551879883
1747255177.3595393,723,4.472897052764893
1747255177.8534446,725,6.639828205108643
1747255178.101265,726,6.572122097015381
1747255178.3499098,727,6.113269805908203
1747255178.6000311,728,5.192457675933838
1747255178.8464622,729,6.153510093688965
1747255179.3409634,731,5.1758713722229
1747255179.5854597,732,4.6395978927612305
1747255179.8324018,733,4.625391006469727
1747255181.072574,738,4.988006114959717
1747255181.3201904,739,5.471730709075928
1747255181.5675526,740,6.218931198120117
1747255182.050817,742,6.002191543579102
1747255182.2985382,743,4.223109722137451
1747255182.5458894,744,5.318227291107178
1747255182.796102,745,5.55301570892334
1747255184.5467775,752,4.589191436767578
1747255185.2889032,755,5.815238952636719
1747255185.5385232,756,6.147369384765625
1747255186.030757,758,5.656318664550781
1747255187.263672,763,5.1234893798828125
1747255187.5130904,764,5.799428462982178
1747255187.7561707,765,5.763067722320557
1747255188.4922109,768,6.299144268035889
1747255188.8178701,769,5.925833702087402
1747255189.5534482,772,5.064469814300537
1747255189.7953966,773,6.282150745391846
1747255190.2852411,775,6.661919116973877
1747255190.5287414,776,5.9276018142700195
1747255191.0178185,778,6.643929481506348
1747255191.2623918,779,5.712159633636475
1747255191.5074816,780,6.5087738037109375
1747255191.7520247,781,6.0515217781066895
1747255192.0017781,782,5.815934658050537
1747255193.5047011,788,5.529763221740723
1747255193.7510278,789,6.098408222198486
1747255194.2433357,791,5.992957592010498
1747255194.737127,793,4.945099353790283
1747255195.2280328,795,5.981053352355957
1747255195.4742076,796,6.862988471984863
1747255196.2155988,799,5.091132164001465
1747255196.463822,800,5.288666725158691
1747255197.4436345,804,5.515873908996582
1747255197.6944082,805,5.450337886810303
1747255197.9546328,806,4.560061454772949
1747255198.209521,807,5.173076629638672
1747255198.9660623,810,5.155552864074707
1747255199.7311335,813,6.714662551879883
1747255201.0027773,818,5.633653163909912
1747255201.255761,819,5.948076248168945
1747255201.7766035,821,4.542030334472656
1747255202.0368829,822,6.118566036224365
1747255202.2970314,823,5.948774814605713
1747255202.8217106,825,5.44232177734375
1747255203.080713,826,5.72733736038208
1747255203.337439,827,4.68389368057251
1747255203.5923467,828,4.7618889808654785
1747255204.6200755,832,5.459029674530029
1747255204.8758512,833,5.356570720672607
1747255205.3909855,835,6.240011692047119
1747255205.6525948,836,6.641931056976318
1747255205.912209,837,3.2183690071105957
1747255206.4334884,839,6.476016998291016
1747255206.6851168,840,6.079021453857422
1747255207.4377527,843,5.409304141998291
1747255207.9453325,845,6.40894889831543
1747255209.2100172,850,5.70109748840332
1747255209.4577425,851,5.971642971038818
1747255210.1903944,854,6.737594127655029
1747255210.9269783,857,6.453176975250244
1747255211.6739695,860,6.006992816925049
1747255212.1650083,862,6.247334957122803
1747255212.9042578,865,5.272623538970947
1747255213.1566644,866,5.7253804206848145
1747255214.1419108,870,6.617638111114502
1747255214.3904681,871,7.205317974090576
1747255216.8882973,881,6.1288299560546875
1747255217.397165,883,5.8167290687561035
1747255217.6498144,884,6.143547058105469
1747255217.9077883,885,6.6002278327941895
1747255218.1662686,886,4.498353004455566
1747255218.6818984,888,4.797425270080566
1747255219.2026412,890,4.6175079345703125
1747255219.7110476,892,5.986491680145264
1747255220.4698694,895,5.921750068664551
1747255220.9845998,897,5.8457489013671875
1747255221.2458587,898,6.2587151527404785
1747255222.021729,901,4.7460432052612305
1747255222.2699652,902,5.284172058105469
1747255222.7626169,904,5.2390971183776855
1747255223.2631779,906,4.20927619934082
1747255223.5114858,907,5.093419075012207
1747255223.7531207,908,4.953999996185303
1747255224.2544153,910,5.9527587890625
1747255224.4993453,911,6.199056625366211
1747255225.2483032,914,5.314271926879883
1747255226.2495255,918,4.886405944824219
1747255226.4951396,919,5.901601791381836
1747255226.9867742,921,5.396862506866455
1747255227.4909115,923,5.447014808654785
1747255228.484756,927,6.409327507019043
1747255228.7360501,928,6.697937965393066
1747255228.9821773,929,6.240663528442383
1747255229.240709,930,5.690454483032227
1747255229.4918149,931,5.984504222869873
1747255229.7353342,932,6.2378740310668945
1747255229.992479,933,6.014623641967773
1747255230.5060792,935,6.55891227722168
1747255231.5285764,939,6.178006172180176
1747255232.0281622,941,5.134240627288818
1747255232.2706068,942,6.012697696685791
1747255233.0063035,945,5.639956951141357
1747255233.9895875,949,5.2661943435668945
1747255234.7547717,952,5.963571071624756
1747255235.2551017,954,6.121974945068359
1747255235.5050812,955,5.898290634155273
1747255235.7516448,956,6.458248138427734
1747255236.7476492,960,6.449611186981201
1747255237.243853,962,6.392940521240234
1747255237.49024,963,6.354542255401611
1747255237.7374837,964,6.6565141677856445
1747255237.983651,965,6.907629013061523
1747255238.4803326,967,6.751840114593506
1747255238.726599,968,6.1598992347717285
1747255239.4828768,971,6.8136773109436035
1747255240.7342615,976,6.616886615753174
1747255241.2220447,978,5.714578151702881
1747255241.4664361,979,5.680568218231201
1747255241.9724035,981,6.373821258544922
1747255242.2261622,982,5.7859206199646
1747255243.2528856,986,6.286044120788574
1747255243.7598512,988,6.69013786315918
1747255244.0096695,989,6.3452301025390625
1747255244.2570956,990,6.278411388397217
1747255244.759432,992,4.836089611053467
1747255245.2553668,994,6.393991470336914
1747255245.5071645,995,6.404853820800781
1747255245.75908,996,5.6797003746032715
1747255246.2600691,998,6.372811794281006
1747255246.5085335,999,6.37908411026001
1747255247.002808,1001,5.436783313751221
1747255247.247235,1002,5.674408435821533
1747255247.4934986,1003,6.843269348144531
1747255247.7434022,1004,5.691102504730225
1747255247.9901202,1005,5.547492980957031
1747255248.2362585,1006,5.3675384521484375
1747255249.4706664,1011,6.4673919677734375
1747255249.9737804,1013,5.855688095092773
1747255250.4732792,1015,6.280974864959717
1747255250.7204719,1016,6.112706184387207
1747255250.964665,1017,6.635876178741455
1747255252.2017567,1022,5.245419025421143
1747255253.1759348,1026,5.567378520965576
1747255253.666125,1028,5.333214282989502
1747255253.9118686,1029,6.185946941375732
1747255255.4052658,1035,6.29189920425415
1747255255.6583097,1036,5.879078388214111
1747255255.912895,1037,5.8418989181518555
1747255256.1637383,1038,6.389052391052246
1747255256.4166422,1039,6.018864154815674
1747255257.4171884,1043,5.687553882598877
1747255257.9088502,1045,5.571254253387451
1747255258.1557083,1046,6.1779375076293945
1747255259.641741,1052,6.434134006500244
1747255259.8883154,1053,6.350554943084717
1747255260.6256883,1056,5.744229316711426
1747255261.1159277,1058,5.172462463378906
1747255261.3702524,1059,4.885217189788818
1747255261.6176405,1060,4.202824592590332
1747255262.109716,1062,6.123623847961426
1747255262.8427866,1065,6.121833801269531
1747255263.091882,1066,5.6002631187438965
1747255263.3430445,1067,5.956467628479004
1747255263.8340664,1069,5.4778900146484375
1747255264.080844,1070,5.855714321136475
1747255264.3236284,1071,4.167956829071045
1747255264.5677474,1072,2.987245559692383
1747255264.815642,1073,5.8928751945495605
1747255265.0615706,1074,6.305171966552734
1747255265.8193383,1077,6.396428108215332
1747255266.0757768,1078,5.867486476898193
1747255266.593209,1080,5.866801738739014
1747255266.8467026,1081,5.612537384033203
1747255267.0934591,1082,5.774648189544678
1747255267.846282,1085,5.959348678588867
1747255268.1004963,1086,5.94278621673584
1747255268.3575578,1087,6.211733818054199
1747255269.3538473,1091,5.248645782470703
1747255269.602536,1092,5.848893165588379
1747255269.8511627,1093,5.350805759429932
1747255271.0897598,1098,5.934108734130859
1747255271.6048834,1100,4.682220458984375
1747255272.1027896,1102,4.986204147338867
1747255272.3506682,1103,6.178989887237549
1747255272.5983331,1104,6.013958930969238
1747255273.3478925,1107,6.173390865325928
1747255273.595448,1108,5.395978927612305
1747255273.8446927,1109,4.835411071777344
1747255274.0955129,1110,3.891289710998535
1747255274.3408759,1111,3.655571699142456
1747255274.6071808,1112,4.829726696014404
1747255274.8627565,1113,5.076625823974609
1747255275.1093884,1114,4.538638591766357
1747255275.6075916,1116,5.083650588989258
1747255276.3423235,1119,5.720047473907471
1747255276.858158,1121,5.331996917724609
1747255277.1168554,1122,4.905454635620117
1747255277.887251,1125,4.901468276977539
1747255278.1412146,1126,5.111074924468994
1747255278.650335,1128,6.019068717956543
1747255278.9052722,1129,5.34583044052124
1747255279.1563036,1130,5.4377264976501465
1747255279.4060323,1131,5.495419979095459
1747255279.6636448,1132,5.959753036499023
1747255280.1723506,1134,5.757421016693115
1747255280.4267592,1135,5.844809532165527
1747255280.6797566,1136,5.108206748962402
1747255281.438116,1139,5.743313789367676
1747255282.200007,1142,5.595765590667725
1747255282.95357,1145,5.573676586151123
1747255283.200588,1146,5.62007474899292
1747255283.6925013,1148,5.614205837249756
1747255283.9406905,1149,1.1919301748275757
1747255284.186528,1150,3.5655617713928223
1747255284.4285054,1151,2.5244877338409424
1747255284.67802,1152,2.7995030879974365
1747255284.9225187,1153,3.332484722137451
1747255285.4081194,1155,3.577115058898926
1747255286.6465337,1160,1.0255767107009888
1747255287.135763,1162,1.0014172792434692
1747255287.6273978,1164,1.0403820276260376
1747255288.1239104,1166,1.0296550989151
1747255288.3690798,1167,1.0131736993789673
1747255289.8715792,1173,1.1397408246994019
1747255290.1258821,1174,1.445708990097046
1747255290.6227732,1176,1.4385340213775635
1747255290.8680782,1177,1.0592445135116577
1747255291.1165547,1178,1.9561352729797363
1747255292.146065,1182,1.2632259130477905
1747255292.6532273,1184,1.913896083831787
1747255293.1589494,1186,2.46045184135437
1747255293.6590407,1188,2.0916290283203125
1747255293.9065263,1189,2.0173792839050293
1747255294.1594617,1190,1.5205730199813843
1747255294.9161017,1193,1.6552190780639648
1747255295.1704078,1194,2.407493829727173
1747255295.420463,1195,1.71295166015625
1747255295.9232128,1197,1.969643473625183
1747255296.1750374,1198,1.7874171733856201
1747255296.9210682,1201,2.7527997493743896
1747255297.1706421,1202,2.56351637840271
1747255297.9105484,1205,3.2368509769439697
1747255298.1512475,1206,3.2861664295196533
1747255298.3925598,1207,2.8178181648254395
1747255298.8752067,1209,2.7222325801849365
1747255299.8477285,1213,3.043984889984131
1747255300.0957594,1214,3.3040544986724854
1747255300.3383574,1215,3.5069046020507812
1747255300.82926,1217,3.9518356323242188
1747255301.079124,1218,3.1242918968200684
1747255302.356058,1223,3.6328601837158203
1747255302.8552353,1225,1.8259931802749634
1747255303.604626,1228,2.518634796142578
1747255303.8522675,1229,2.304258346557617
1747255304.5936904,1232,3.297548532485962
1747255304.836441,1233,3.2930495738983154
1747255306.0534174,1238,3.954498767852783
1747255306.5444818,1240,3.86398983001709
1747255306.789515,1241,3.512901544570923
1747255307.0403953,1242,3.2667312622070312
1747255307.2827246,1243,2.9757187366485596
1747255307.5334315,1244,4.096832752227783
1747255307.7752485,1245,4.997958660125732
1747255308.0167713,1246,4.078829288482666
1747255308.7608223,1249,3.597555160522461
1747255309.0147705,1250,3.4042534828186035
1747255309.2654054,1251,3.717189311981201
1747255309.5234876,1252,3.6519458293914795
1747255310.030841,1254,4.1158223152160645
1747255310.5317843,1256,4.654020309448242
1747255310.7806954,1257,4.7219719886779785
1747255311.5237734,1260,3.6689646244049072
1747255311.7740195,1261,4.34902811050415
1747255312.5159686,1264,3.8384435176849365
1747255313.248045,1267,3.628345251083374
1747255314.234279,1271,2.018204927444458
1747255315.4786,1276,2.9100215435028076
1747255315.725978,1277,1.5900989770889282
1747255315.9708827,1278,1.969099521636963
1747255316.95684,1282,2.4019644260406494
1747255317.693431,1285,2.827949285507202
1747255318.9622533,1290,1.1763578653335571
1747255319.7106633,1293,2.2734646797180176
1747255320.447135,1296,2.303973913192749
1747255320.9621668,1298,2.229591131210327
1747255321.2092595,1299,2.4498891830444336
1747255321.958806,1302,3.026625394821167
1747255322.9679463,1306,4.262993335723877
1747255323.9623268,1310,4.926515579223633
1747255324.9656518,1314,4.772043704986572
1747255325.2113276,1315,3.3728904724121094
1747255326.442872,1320,4.797933578491211
1747255326.9350975,1322,5.05346155166626
1747255327.18116,1323,4.486708641052246
1747255327.673255,1325,4.181286334991455
1747255327.9218206,1326,4.514126300811768
1747255328.413195,1328,4.847337245941162
1747255330.2030706,1335,4.449489593505859
1747255332.4762962,1344,3.997995376586914
1747255332.7234612,1345,2.942061185836792
1747255333.235044,1347,4.783323287963867
1747255333.4893272,1348,4.59922456741333
1747255334.248669,1351,3.8011107444763184
1747255334.500586,1352,4.560827255249023
1747255335.0053256,1354,4.84421443939209
1747255336.0226917,1358,5.097661972045898
1747255336.5167747,1360,4.952534198760986
1747255337.4997933,1364,4.714200019836426
1747255337.745142,1365,3.2314090728759766
1747255337.9906037,1366,4.24006462097168
1747255338.242842,1367,2.8900461196899414
1747255338.492793,1368,4.2664079666137695
1747255339.4964964,1372,4.587019443511963
1747255339.745576,1373,4.96677827835083
1747255340.2459111,1375,5.036481857299805
1747255340.4968944,1376,5.2374796867370605
1747255341.5101004,1380,4.6058454513549805
1747255342.7572658,1385,4.078821659088135
1747255343.002188,1386,3.7218430042266846
1747255343.994958,1390,4.573802471160889
1747255344.7573411,1393,5.150760173797607
1747255345.5051422,1396,4.735048294067383
1747255345.7563457,1397,4.90767240524292
1747255346.2574801,1399,3.5323472023010254
1747255346.514378,1400,4.954482555389404
1747255347.270218,1403,5.014235496520996
1747255347.7855892,1405,4.994478702545166
1747255349.8688078,1413,4.925991058349609
1747255350.648086,1416,4.979560852050781
1747255350.8984692,1417,4.739452362060547
1747255351.3993409,1419,4.275050163269043
1747255351.9063766,1421,4.530200004577637
1747255352.1607192,1422,4.262003421783447
1747255354.4287386,1431,4.070623874664307
1747255354.6761715,1432,3.783078670501709
1747255355.6672995,1436,4.718334197998047
1747255356.1618009,1438,5.5007243156433105
1747255356.4074259,1439,4.836641788482666
1747255356.652514,1440,5.364288806915283
1747255356.8970585,1441,5.301163196563721
1747255357.6357691,1444,5.0968146324157715
1747255358.129339,1446,1.7798817157745361
1747255358.3756924,1447,2.7688651084899902
1747255358.6230152,1448,1.332087516784668
1747255358.869907,1449,2.063868761062622
1747255359.1300395,1450,1.0
1747255359.3785665,1451,nan
1747255359.635183,1452,nan
1747255360.14717,1454,nan
1747255360.3964922,1455,nan
1747255360.6439872,1456,nan
1747255360.8888514,1457,nan
1747255361.134014,1458,nan
1747255361.381632,1459,nan
1747255361.6318686,1460,nan
1747255361.881427,1461,nan
1747255362.3920813,1463,nan
1747255364.2363274,1470,nan
1747255364.9827425,1473,nan
1747255365.2272706,1474,nan
1747255365.725113,1476,nan
1747255365.968266,1477,nan
1747255366.9367025,1481,nan
1747255367.1780279,1482,nan
1747255367.4184363,1483,nan
1747255368.4108815,1487,nan
1747255368.6565828,1488,nan
1747255368.9015212,1489,nan
1747255369.1433377,1490,nan
1747255369.3876028,1491,nan
1747255369.8824663,1493,nan
1747255370.1240058,1494,nan
1747255371.1040616,1498,nan
1747255371.348972,1499,nan
1747255371.6038496,1500,nan
1747255372.1070752,1502,nan
1747255372.8483782,1505,nan
1747255373.8318949,1509,nan
1747255374.0777256,1510,nan
1747255374.3209383,1511,nan
1747255374.8117337,1513,nan
1747255375.3133612,1515,nan
1747255375.557901,1516,nan
1747255377.2821207,1523,nan
1747255378.025575,1526,nan
1747255378.5262082,1528,nan
1747255380.0185518,1534,nan
1747255380.7613287,1537,nan
1747255381.005843,1538,nan
1747255381.7411103,1541,nan
1747255382.72822,1545,nan
1747255383.2267423,1547,nan
1747255383.4757023,1548,nan
1747255384.2190893,1551,nan
1747255384.4701076,1552,nan
1747255384.7177272,1553,nan
1747255385.2116537,1555,nan
1747255385.7185051,1557,nan
1747255386.9670103,1562,nan
1747255387.470768,1564,nan
1747255387.7193298,1565,nan
1747255387.969937,1566,nan
1747255388.4734747,1568,nan
1747255388.9709275,1570,nan
1747255389.2132938,1571,nan
1747255389.4578285,1572,nan
1747255389.7021303,1573,nan
1747255390.4503798,1576,nan
1747255390.937429,1578,nan
1747255391.186976,1579,nan
1747255391.436979,1580,nan
1747255391.6806197,1581,nan
1747255391.925706,1582,nan
1747255392.6621768,1585,nan
1747255393.8756666,1590,nan
1747255395.0995548,1595,nan
1747255395.3477519,1596,nan
1747255395.602983,1597,nan
1747255396.5972886,1601,nan
1747255396.8494964,1602,nan
1747255397.098705,1603,nan
1747255398.8274837,1610,nan
1747255399.0765433,1611,nan
1747255399.5696266,1613,nan
1747255399.8165116,1614,nan
1747255400.3114767,1616,nan
1747255401.3051748,1620,nan
1747255401.7983303,1622,nan
1747255402.2911503,1624,nan
1747255402.7842448,1626,nan
1747255403.0295026,1627,nan
1747255404.0261858,1631,nan
1747255405.0461292,1635,nan
1747255405.3082802,1636,nan
1747255405.567832,1637,nan
1747255405.8381796,1638,nan
1747255406.365107,1640,nan
1747255406.6176076,1641,nan
1747255407.8751674,1646,nan
1747255408.1207275,1647,nan
1747255408.6105652,1649,nan
1747255409.1034274,1651,nan
1747255409.347559,1652,nan
1747255409.5968575,1653,nan
1747255409.8532643,1654,nan
1747255410.3754008,1656,nan
1747255410.8823192,1658,nan
1747255411.885844,1662,nan
1747255412.3864455,1664,nan
1747255412.886039,1666,nan
1747255413.6295412,1669,nan
1747255413.8749762,1670,nan
1747255414.8594506,1674,nan
1747255415.6110525,1677,nan
1747255416.1009521,1679,nan
1747255416.3449407,1680,nan
1747255416.5873675,1681,nan
1747255416.8312023,1682,nan
1747255417.5718706,1685,nan
1747255417.8161871,1686,nan
1747255418.0593574,1687,nan
1747255418.307122,1688,nan
1747255418.5544827,1689,nan
1747255418.7973368,1690,nan
1747255419.533054,1693,nan
1747255419.77607,1694,nan
1747255420.0187352,1695,nan
1747255420.5158625,1697,nan
1747255420.763738,1698,nan
1747255421.0097702,1699,nan
1747255421.2548585,1700,nan
1747255421.770653,1702,nan
1747255422.2841697,1704,nan
1747255423.0378752,1707,nan
1747255423.5526721,1709,nan
1747255423.805294,1710,nan
1747255424.05582,1711,nan
1747255424.30661,1712,nan
1747255425.8288503,1718,nan
1747255426.0851128,1719,nan
1747255426.8332858,1722,nan
1747255427.0946906,1723,nan
1747255427.3495486,1724,nan
1747255427.5985203,1725,nan
1747255428.867214,1730,nan
1747255430.8795063,1738,nan
1747255431.1307952,1739,nan
1747255431.3828976,1740,nan
1747255432.1168442,1743,nan
1747255432.603695,1745,nan
1747255433.335416,1748,nan
1747255433.5788283,1749,nan
1747255433.8218434,1750,nan
1747255434.0637743,1751,nan
1747255434.550311,1753,nan
1747255434.7923486,1754,nan
1747255435.5276656,1757,nan
1747255436.7885473,1762,nan
1747255437.035946,1763,nan
1747255437.5337431,1765,nan
1747255437.780138,1766,nan
1747255438.2706554,1768,nan
1747255439.9836836,1775,nan
1747255440.229993,1776,nan
1747255440.4823995,1777,nan
1747255441.2237725,1780,nan
1747255441.4664812,1781,nan
1747255442.2046888,1784,nan
1747255442.4590802,1785,nan
1747255442.7060354,1786,nan
1747255442.9544814,1787,nan
1747255443.4442937,1789,nan
1747255443.6918693,1790,nan
1747255444.1942966,1792,nan
1747255444.695444,1794,nan
1747255445.1973677,1796,nan
1747255445.447801,1797,nan
1747255446.2068064,1800,nan
1747255446.6999729,1802,nan
1747255446.9476247,1803,nan
1747255447.1952696,1804,nan
1747255448.1909943,1808,nan
1747255448.6873448,1810,nan
1747255449.6931074,1814,nan
1747255450.1927598,1816,nan
1747255450.6905072,1818,nan
1747255450.945381,1819,nan
1747255451.9466918,1823,nan
1747255452.6884239,1826,nan
1747255452.932458,1827,nan
1747255453.4220555,1829,nan
1747255453.6676757,1830,nan
1747255454.1562686,1832,nan
1747255454.400574,1833,nan
1747255454.6471553,1834,nan
1747255455.1404362,1836,nan
1747255455.3870254,1837,nan
1747255455.6337674,1838,nan
1747255457.1396217,1844,nan
1747255457.3960717,1845,nan
1747255457.6501727,1846,nan
1747255457.9015453,1847,nan
1747255458.162604,1848,nan
1747255458.9330637,1851,nan
1747255459.4353948,1853,nan
1747255460.1872787,1856,nan
1747255461.188315,1860,nan
1747255462.1772246,1864,nan
1747255462.423259,1865,nan
1747255462.6691585,1866,nan
1747255462.9141307,1867,nan
1747255463.911482,1871,nan
1747255464.1580808,1872,nan
1747255464.4130054,1873,nan
1747255464.659976,1874,nan
1747255464.9067771,1875,nan
1747255465.405927,1877,nan
1747255465.907942,1879,nan
1747255466.1578336,1880,nan
1747255466.8947809,1883,nan
1747255467.1411655,1884,nan
1747255467.6330926,1886,nan
1747255468.122089,1888,nan
1747255468.612337,1890,nan
1747255468.8606453,1891,nan
1747255469.8645234,1895,nan
1747255470.855232,1899,nan
1747255471.3483953,1901,nan
1747255471.5950665,1902,nan
1747255472.581807,1906,nan
1747255473.0751476,1908,nan
1747255473.324996,1909,nan
1747255473.5718133,1910,nan
1747255474.3101625,1913,nan
1747255475.048804,1916,nan
1747255475.556592,1918,nan
1747255477.0585754,1924,nan
1747255477.304479,1925,nan
1747255477.5524342,1926,nan
1747255478.0522614,1928,nan
1747255478.29986,1929,nan
1747255479.0339658,1932,nan
1747255479.771903,1935,nan
1747255480.017037,1936,nan
1747255480.7584877,1939,nan
1747255481.0064473,1940,nan
1747255481.253308,1941,nan
1747255481.50073,1942,nan
1747255482.2351182,1945,nan
1747255482.7354631,1947,nan
1747255483.4937332,1950,nan
1747255483.7406745,1951,nan
1747255484.2324522,1953,nan
1747255484.9698088,1956,nan
1747255485.9554453,1960,nan
1747255486.20007,1961,nan
1747255486.4447625,1962,nan
1747255486.706433,1963,nan
1747255486.9536614,1964,nan
1747255487.4510605,1966,nan
1747255487.7100322,1967,nan
1747255487.9621632,1968,nan
1747255488.2056782,1969,nan
1747255489.6778786,1975,nan
1747255490.1643522,1977,nan
1747255490.4105318,1978,nan
1747255490.6566582,1979,nan
1747255490.9043381,1980,nan
1747255491.1515555,1981,nan
1747255491.3996284,1982,nan
1747255491.6452804,1983,nan
1747255492.134443,1985,nan
1747255492.6227026,1987,nan
1747255492.8734136,1988,nan
1747255493.1180935,1989,nan
1747255493.6068332,1991,nan
1747255493.8522387,1992,nan
1747255494.0960383,1993,nan
1747255494.5859134,1995,nan
1747255495.5748575,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_0.0_q_1_r_0_n_256_m_8192_l_8_lr_1.6_a_0.5_b_0.5_num_steps_2000_2025-05-14_20_36_30_026037-tag-train_loss.csv <==
Wall time,Step,Value
1747254996.4619484,0,2.3020384311676025
1747254997.2676258,3,2.1283812522888184
1747254997.5154755,4,2.0489559173583984
1747254999.0204086,10,2.2683520317077637
1747254999.2717202,11,2.24912166595459
1747255000.0286183,14,3.0911660194396973
1747255000.2784765,15,2.301454544067383
1747255001.0358462,18,2.2523772716522217
1747255001.2884445,19,2.222932815551758
1747255001.539139,20,2.179725170135498
1747255002.0444925,22,2.290637969970703
1747255002.3027318,23,2.2715702056884766
1747255003.0926569,26,2.1613845825195312
1747255003.3498063,27,2.241732597351074
1747255004.8644931,33,2.097324848175049
1747255005.6075914,36,2.291468381881714
1747255005.8591492,37,2.2797415256500244
1747255006.1101446,38,2.2617578506469727
1747255006.361466,39,2.2200889587402344
1747255006.611833,40,2.114020586013794
1747255008.38908,47,2.2882704734802246
1747255008.6444182,48,2.2788424491882324
1747255008.893892,49,2.270076274871826
1747255009.3965569,51,2.20450496673584
1747255009.6481843,52,2.098414421081543
1747255010.156826,54,2.3914856910705566
1747255010.9077318,57,2.295182228088379
1747255011.6496274,60,2.2713379859924316
1747255011.8961425,61,2.240943193435669
1747255012.141618,62,2.188079357147217
1747255012.388489,63,2.0019989013671875
1747255012.881353,65,1.9646353721618652
1747255013.135106,66,1.865889549255371
1747255013.3806782,67,2.151045322418213
1747255013.625991,68,2.233077049255371
1747255014.1151183,70,2.297037124633789
1747255014.359452,71,2.2927632331848145
1747255015.850131,77,2.035243034362793
1747255016.349479,79,2.126523971557617
1747255016.5982852,80,2.193126916885376
1747255017.0892277,82,1.8968651294708252
1747255017.3353014,83,1.685793399810791
1747255017.8274329,85,1.8596068620681763
1747255018.8062773,89,1.7005689144134521
1747255019.0494328,90,2.0306079387664795
1747255020.2822006,95,1.695906162261963
1747255021.278322,99,1.8692896366119385
1747255021.5237453,100,1.68491792678833
1747255022.2694027,103,1.78908371925354
1747255023.0032353,106,1.5879708528518677
1747255023.2493732,107,1.705578088760376
1747255023.7401845,109,1.4656283855438232
1747255024.978443,114,1.4772727489471436
1747255025.4733324,116,1.4977473020553589
1747255026.7203765,121,1.49552321434021
1747255027.770999,125,1.3499982357025146
1747255028.0343451,126,1.483351469039917
1747255028.5496373,128,1.3102691173553467
1747255029.0637014,130,1.5924851894378662
1747255029.3106263,131,1.511087417602539
1747255029.5611148,132,1.50863778591156
1747255030.5650275,136,1.2193803787231445
1747255030.8109174,137,1.0062947273254395
1747255032.3195064,143,1.3439489603042603
1747255032.5715446,144,1.3804214000701904
1747255033.0900989,146,1.361043930053711
1747255033.3448792,147,1.211470127105713
1747255034.111501,150,1.4852707386016846
1747255035.8506782,157,1.42289137840271
1747255036.3507442,159,1.644233226776123
1747255036.5980628,160,1.8630892038345337
1747255037.0928497,162,1.5165834426879883
1747255037.5863569,164,1.394007921218872
1747255038.0852766,166,0.9363703727722168
1747255039.0638359,170,1.0985755920410156
1747255039.3086095,171,1.2853769063949585
1747255039.5503247,172,1.2793735265731812
1747255040.2911663,175,0.8250219821929932
1747255040.5338557,176,0.7803834676742554
1747255040.7811174,177,1.3778764009475708
1747255041.0284438,178,1.2741663455963135
1747255041.543114,180,1.0071868896484375
1747255041.7915602,181,0.9099584221839905
1747255042.5391326,184,1.5521879196166992
1747255042.7872403,185,1.993023157119751
1747255043.0354123,186,1.6504151821136475
1747255043.7946908,189,1.0794564485549927
1747255044.0432081,190,1.2202627658843994
1747255044.2894382,191,1.2651047706604004
1747255044.5387144,192,1.3776397705078125
1747255045.2765064,195,1.0213552713394165
1747255046.2558286,199,1.6948704719543457
1747255046.5138104,200,1.8485660552978516
1747255047.0089736,202,1.4272749423980713
1747255047.2620833,203,1.5718244314193726
1747255047.5083876,204,1.8783215284347534
1747255047.759499,205,1.6866021156311035
1747255048.254926,207,1.1988623142242432
1747255048.7470376,209,1.2129056453704834
1747255049.2495186,211,1.5424776077270508
1747255049.7480612,213,1.5214438438415527
1747255050.247515,215,1.5500837564468384
1747255050.4964874,216,1.3312028646469116
1747255050.990594,218,1.4257227182388306
1747255051.2399132,219,1.4895966053009033
1747255051.4926853,220,1.6225144863128662
1747255051.7398293,221,1.3796066045761108
1747255051.9892426,222,1.3445674180984497
1747255052.4765344,224,0.9309172034263611
1747255052.7207386,225,0.8079161643981934
1747255053.712724,229,1.2938079833984375
1747255055.2055304,235,1.0900155305862427
1747255055.7024598,237,0.9019536375999451
1747255055.9517524,238,0.9793305397033691
1747255056.199852,239,0.8890592455863953
1747255056.6971533,241,0.663084089756012
1747255056.942482,242,0.7554231286048889
1747255057.4362216,244,0.9894168376922607
1747255057.6822407,245,0.830290675163269
1747255057.933771,246,0.950433075428009
1747255058.183527,247,0.8332949280738831
1747255059.4323578,252,1.4057502746582031
1747255059.6812186,253,1.2062475681304932
1747255059.9345152,254,1.1300275325775146
1747255060.7076824,257,0.8560281991958618
1747255060.9663668,258,0.9119277000427246
1747255061.241789,259,0.8331938982009888
1747255061.4966686,260,0.7903956174850464
1747255062.0056844,262,0.7282665967941284
1747255064.0176055,270,0.9157649278640747
1747255064.2645516,271,1.0023962259292603
1747255065.0023563,274,0.8943496346473694
1747255065.2475848,275,0.7254920601844788
1747255065.4936674,276,0.789121150970459
1747255065.9896774,278,0.6984528303146362
1747255066.4814246,280,0.7342433929443359
1747255066.9729125,282,0.7368669509887695
1747255067.217249,283,0.6250611543655396
1747255067.7126834,285,0.47418954968452454
1747255068.2219088,287,0.6159415245056152
1747255068.470073,288,0.8306834697723389
1747255068.963656,290,0.7305777072906494
1747255070.233511,295,1.9743096828460693
1747255070.4883564,296,1.1731921434402466
1747255070.7466128,297,1.1286534070968628
1747255071.0064356,298,1.1371382474899292
1747255072.534434,304,1.0321308374404907
1747255073.029709,306,0.9469082355499268
1747255073.525836,308,0.875817596912384
1747255073.7691567,309,0.9338515996932983
1747255074.5179594,312,0.8713201284408569
1747255074.7608008,313,0.871198296546936
1747255075.4960709,316,0.8276993036270142
1747255075.9855325,318,1.0960149765014648
1747255076.228776,319,1.0688058137893677
1747255076.9782867,322,0.8748114109039307
1747255077.4725974,324,0.8895478248596191
1747255078.7573924,329,0.7077632546424866
1747255079.0135272,330,0.7050126194953918
1747255079.263653,331,0.6355993151664734
1747255079.5186572,332,0.7617908120155334
1747255080.7759528,337,0.6465754508972168
1747255081.0282004,338,0.8274894952774048
1747255081.527998,340,0.9826419353485107
1747255082.2730548,343,0.8464187383651733
1747255082.520292,344,0.7166064977645874
1747255082.773511,345,0.6770982146263123
1747255083.02932,346,0.6139747500419617
1747255083.526578,348,0.9671908020973206
1747255084.0193262,350,0.8541153073310852
1747255084.5121708,352,0.7734309434890747
1747255084.7598922,353,0.7867746353149414
1747255085.0134032,354,0.7934602499008179
1747255085.9958963,358,0.5808387994766235
1747255086.4832287,360,0.8595337867736816
1747255087.005639,362,0.9454134702682495
1747255087.2591307,363,1.0321917533874512
1747255087.5082517,364,0.9781858921051025
1747255087.758026,365,0.9433760643005371
1747255088.0113547,366,1.091505765914917
1747255088.26957,367,1.5068758726119995
1747255088.5304513,368,1.2349728345870972
1747255090.041255,374,0.9605322480201721
1747255090.7809465,377,0.9471853971481323
1747255091.0263054,378,1.0148444175720215
1747255092.7620902,385,0.8217887878417969
1747255093.0136216,386,0.9322144389152527
1747255094.0103152,390,0.9243568181991577
1747255094.2567997,391,1.0802416801452637
1747255094.5023227,392,1.124120831489563
1747255094.7548113,393,0.854637861251831
1747255095.0085492,394,0.8271100521087646
1747255095.2539616,395,0.8063122034072876
1747255095.502306,396,0.7523865103721619
1747255095.7480984,397,0.8213825225830078
1747255096.0036695,398,0.8301048278808594
1747255096.2585728,399,0.8100149631500244
1747255096.7745805,401,0.7734962701797485
1747255097.0255523,402,0.726043701171875
1747255097.5306587,404,0.7650785446166992
1747255098.5197313,408,0.6491810083389282
1747255098.7628214,409,0.9032756090164185
1747255099.497,412,0.6987300515174866
1747255099.7391663,413,1.054988145828247
1747255099.9808934,414,1.1850864887237549
1747255100.227526,415,0.8446638584136963
1747255100.9543006,418,0.8248202800750732
1747255101.6964028,421,0.5682183504104614
1747255101.9588225,422,0.5151622295379639
1747255102.724011,425,0.754844069480896
1747255102.9781768,426,0.7924379110336304
1747255104.016115,430,0.43301674723625183
1747255104.2730706,431,0.5125846266746521
1747255105.030613,434,0.6302701830863953
1747255105.2818806,435,0.5893814563751221
1747255105.5423734,436,0.4892839193344116
1747255105.7910357,437,0.4828224182128906
1747255106.0410755,438,0.38799765706062317
1747255106.298331,439,0.44814977049827576
1747255106.545994,440,0.47821515798568726
1747255106.7920592,441,0.4721906781196594
1747255107.3026383,443,0.6995614171028137
1747255107.555179,444,0.6811999678611755
1747255107.8084157,445,1.0092239379882812
1747255108.0632653,446,0.7260929346084595
1747255109.0819466,450,0.7183632850646973
1747255109.3398628,451,0.6629509925842285
1747255109.6020963,452,0.5673184990882874
1747255109.861726,453,0.6116639971733093
1747255110.113867,454,0.6162346601486206
1747255110.6110544,456,0.5214288234710693
1747255111.1058192,458,0.5625975131988525
1747255111.61435,460,0.7014340162277222
1747255111.8686912,461,0.7137070298194885
1747255112.6123784,464,0.6733750700950623
1747255112.8604095,465,0.5047322511672974
1747255113.1066208,466,0.7208858728408813
1747255113.604417,468,0.6401609182357788
1747255114.107234,470,0.5348748564720154
1747255115.14087,474,0.531564474105835
1747255115.389615,475,0.5408201217651367
1747255116.1500978,478,0.4756724238395691
1747255116.406035,479,0.5530983209609985
1747255116.661217,480,0.4460032284259796
1747255116.9126616,481,0.6091014742851257
1747255117.1595488,482,0.6123338937759399
1747255117.4100373,483,0.6183944940567017
1747255117.6575153,484,0.5334415435791016
1747255118.1518655,486,0.37314245104789734
1747255118.4097576,487,0.4640877842903137
1747255118.6637342,488,0.4506089389324188
1747255118.9140902,489,0.5189110636711121
1747255119.409681,491,0.39602452516555786
1747255120.1464918,494,0.38514357805252075
1747255121.1541612,498,0.7151920795440674
1747255121.895086,501,0.5296928882598877
1747255122.149033,502,0.509687066078186
1747255122.40246,503,0.40270721912384033
1747255123.1527965,506,0.6456874012947083
1747255123.6547546,508,0.5968517065048218
1747255123.903744,509,0.5742342472076416
1747255124.1560922,510,0.383715957403183
1747255124.4041948,511,0.5181447863578796
1747255124.6510828,512,0.6198376417160034
1747255124.898237,513,0.4670485258102417
1747255125.1430938,514,0.3708619475364685
1747255125.8895442,517,0.3859890103340149
1747255126.1352239,518,0.4112023115158081
1747255126.3838615,519,0.5521640777587891
1747255126.631513,520,0.4246152341365814
1747255127.3721201,523,0.4919152855873108
1747255129.120212,530,0.6957839131355286
1747255129.8829505,533,0.5664893984794617
1747255130.1397493,534,0.7517656683921814
1747255130.6500273,536,0.4607561230659485
1747255130.9091058,537,0.4725290536880493
1747255131.1615095,538,0.6134311556816101
1747255131.4144108,539,0.4905433654785156
1747255131.6652899,540,0.5638766288757324
1747255132.1786163,542,0.8224790692329407
1747255132.4261248,543,0.8873951435089111
1747255132.6727362,544,0.8325250148773193
1747255133.1724453,546,0.7451546788215637
1747255133.4205112,547,0.5771101713180542
1747255134.17394,550,0.6843987107276917
1747255134.6694376,552,0.4765174388885498
1747255135.1652343,554,0.42853838205337524
1747255135.411591,555,0.42893320322036743
1747255135.6578286,556,0.3255448341369629
1747255137.1589952,562,0.41587311029434204
1747255137.4070835,563,0.3225327134132385
1747255137.6547823,564,0.20400196313858032
1747255138.6571789,568,0.3777484595775604
1747255139.397697,571,0.4679304361343384
1747255139.888823,573,0.29902246594429016
1747255140.6342764,576,0.3010455369949341
1747255141.6333847,580,0.4491822421550751
1747255142.6388052,584,0.5533069372177124
1747255142.8877127,585,0.4777214229106903
1747255143.1314933,586,0.38075488805770874
1747255143.6226974,588,0.3645850121974945
1747255144.1085978,590,0.2722230553627014
1747255144.3504448,591,0.2401982843875885
1747255144.5919595,592,0.26156824827194214
1747255145.0889452,594,0.48632335662841797
1747255145.5741558,596,0.3720138967037201
1747255145.8233535,597,0.269934743642807
1747255146.0670116,598,0.35361677408218384
1747255146.3107123,599,0.27018827199935913
1747255146.8015366,601,0.2255784422159195
1747255147.049194,602,0.1958431452512741
1747255147.3018875,603,0.20333997905254364
1747255147.7904944,605,0.25567346811294556
1747255148.5191944,608,0.26771053671836853
1747255149.0066113,610,0.4945966303348541
1747255149.7454948,613,0.22403451800346375
1747255149.9930212,614,0.16941629350185394
1747255150.483507,616,0.06454738974571228
1747255150.989518,618,0.13418035209178925
1747255151.4842536,620,0.24065236747264862
1747255151.9747782,622,0.19873708486557007
1747255152.2221844,623,0.16463440656661987
1747255152.9616506,626,0.3335975408554077
1747255153.4588823,628,0.18011534214019775
1747255153.7154906,629,0.18071259558200836
1747255154.7351456,633,0.2562969923019409
1747255155.2413566,635,0.12304474413394928
1747255155.7389736,637,0.12582167983055115
1747255156.4826207,640,0.5592935085296631
1747255156.7309961,641,0.5854513645172119
1747255156.9827945,642,0.8124125003814697
1747255157.2365153,643,0.5629178285598755
1747255157.4916782,644,0.29891490936279297
1747255157.7475486,645,0.21991267800331116
1747255158.7567437,649,0.15726061165332794
1747255159.2627215,651,0.2499336451292038
1747255159.5146005,652,0.18105104565620422
1747255159.7667553,653,0.2002086341381073
1747255160.0238206,654,0.29668164253234863
1747255160.2823062,655,0.20773017406463623
1747255161.0269878,658,0.12600989639759064
1747255161.27412,659,0.07330049574375153
1747255161.5201552,660,0.10217751562595367
1747255163.251411,667,0.1689804196357727
1747255163.99497,670,0.11542975902557373
1747255165.2407422,675,0.15431921184062958
1747255165.4857547,676,0.13398216664791107
1747255165.7325146,677,0.10036401450634003
1747255166.472875,680,0.13988494873046875
1747255166.9664793,682,0.09325818717479706
1747255167.2131739,683,0.18515987694263458
1747255167.4611125,684,0.19514647126197815
1747255168.2120254,687,0.20670188963413239
1747255169.4576344,692,0.12181665748357773
1747255169.9500203,694,0.17051801085472107
1747255170.201218,695,0.08019135892391205
1747255170.4542077,696,0.13254085183143616
1747255170.6996267,697,0.1608576774597168
1747255171.190615,699,0.26755550503730774
1747255171.9287004,702,0.1129254549741745
1747255172.1760807,703,0.0833994448184967
1747255172.6850376,705,0.14263495802879333
1747255173.7060616,709,0.09806445240974426
1747255173.9545913,710,0.11515116691589355
1747255174.44776,712,0.09029511362314224
1747255175.20209,715,0.045763593167066574
1747255175.7018628,717,0.12692593038082123
1747255176.215203,719,0.10456684231758118
1747255176.4614425,720,0.1412087082862854
1747255176.7110944,721,0.12979945540428162
1747255177.2061841,723,0.10038556158542633
1747255177.6999178,725,0.11788385361433029
1747255177.9423547,726,0.12275025248527527
1747255178.1911356,727,0.13343964517116547
1747255178.4440138,728,0.16027647256851196
1747255178.6902642,729,0.11803746223449707
1747255179.1838925,731,0.20127996802330017
1747255179.429668,732,0.755423903465271
1747255179.6766796,733,0.5213854312896729
1747255180.9192886,738,0.6055266857147217
1747255181.1656559,739,0.4981589615345001
1747255181.414104,740,0.2987484335899353
1747255181.8974044,742,0.3209573030471802
1747255182.1449845,743,0.29845723509788513
1747255182.3869567,744,0.3884832262992859
1747255182.6353552,745,0.26342451572418213
1747255184.3935163,752,0.4651617407798767
1747255185.1323526,755,0.3363216519355774
1747255185.3821566,756,0.24083319306373596
1747255185.8724113,758,0.267866313457489
1747255187.105826,763,0.17561662197113037
1747255187.3536122,764,0.22440925240516663
1747255187.6023076,765,0.23471775650978088
1747255188.3387144,768,0.13106486201286316
1747255188.6636558,769,0.17312105000019073
1747255189.399829,772,0.2413264811038971
1747255189.64202,773,0.09607669711112976
1747255190.1285346,775,0.16949331760406494
1747255190.374734,776,0.165738046169281
1747255190.8629854,778,0.05906673148274422
1747255191.1084588,779,0.2365625500679016
1747255191.3525074,780,0.24539434909820557
1747255191.5969875,781,0.1444101333618164
1747255191.8480186,782,0.13082456588745117
1747255193.34899,788,0.06416968256235123
1747255193.5952942,789,0.10395541042089462
1747255194.0870237,791,0.10457860678434372
1747255194.5812302,793,0.1319131851196289
1747255195.0710518,795,0.0853121280670166
1747255195.3174205,796,0.0624692440032959
1747255196.0576916,799,0.1077638640999794
1747255196.306801,800,0.2547556757926941
1747255197.287531,804,0.21868205070495605
1747255197.5323412,805,0.2200985550880432
1747255197.7914565,806,0.165866881608963
1747255198.0466695,807,0.23145794868469238
1747255198.8070016,810,0.2913650870323181
1747255199.5685043,813,0.25190049409866333
1747255200.840307,818,0.1236519068479538
1747255201.093967,819,0.20352458953857422
1747255201.6145906,821,0.11694347858428955
1747255201.8755627,822,0.04411088675260544
1747255202.1347232,823,0.06740542501211166
1747255202.6593199,825,0.2045648694038391
1747255202.9186795,826,0.08511656522750854
1747255203.1752334,827,0.12156043201684952
1747255203.4289095,828,0.21825987100601196
1747255204.4579983,832,0.09497247636318207
1747255204.7144437,833,0.09192165732383728
1747255205.2283432,835,0.06495556235313416
1747255205.4886367,836,0.1314234733581543
1747255205.7456691,837,0.09731921553611755
1747255206.2707884,839,0.1106937825679779
1747255206.5230732,840,0.08231701701879501
1747255207.2764456,843,0.09635180234909058
1747255207.7817872,845,0.08372358977794647
1747255209.055747,850,0.09548965096473694
1747255209.3043582,851,0.11486063152551651
1747255210.0354908,854,0.11610382795333862
1747255210.7726984,857,0.11372552812099457
1747255211.5179014,860,0.12112736701965332
1747255212.0064037,862,0.08437612652778625
1747255212.7474782,865,0.03871884569525719
1747255212.9969978,866,0.12420384585857391
1747255213.9848073,870,0.0693829357624054
1747255214.2349584,871,0.04070788621902466
1747255216.7303884,881,0.08632060885429382
1747255217.2399454,883,0.04692260921001434
1747255217.4880302,884,0.09629574418067932
1747255217.7419856,885,0.1809091866016388
1747255218.0008197,886,0.1945747435092926
1747255218.5238333,888,0.12341524660587311
1747255219.0373876,890,0.1544199287891388
1747255219.5517404,892,0.10977956652641296
1747255220.3113632,895,0.1512964367866516
1747255220.8218937,897,0.1397501528263092
1747255221.073618,898,0.08816937357187271
1747255221.8640552,901,0.11959479004144669
1747255222.1114502,902,0.10694634914398193
1747255222.6073587,904,0.06611865013837814
1747255223.0974889,906,0.128427654504776
1747255223.3571677,907,0.12805655598640442
1747255223.5998895,908,0.14151163399219513
1747255224.0973985,910,0.08215600252151489
1747255224.3443556,911,0.1321195662021637
1747255225.089307,914,0.10114295780658722
1747255226.091881,918,0.10967913269996643
1747255226.3371603,919,0.08743348717689514
1747255226.8295279,921,0.13769744336605072
1747255227.3334992,923,0.1367371827363968
1747255228.3277001,927,0.09191086143255234
1747255228.5779388,928,0.0761425644159317
1747255228.8242729,929,0.060300201177597046
1747255229.070481,930,0.02696080505847931
1747255229.3376412,931,0.14449140429496765
1747255229.5799732,932,0.08809271454811096
1747255229.83538,933,0.10947167873382568
1747255230.3478634,935,0.061203956604003906
1747255231.371464,939,0.13670936226844788
1747255231.8695319,941,0.38415682315826416
1747255232.1167173,942,0.14400401711463928
1747255232.8470554,945,0.173759326338768
1747255233.8364415,949,0.10305403172969818
1747255234.5961,952,0.11911885440349579
1747255235.097454,954,0.05946552753448486
1747255235.3438466,955,0.029151782393455505
1747255235.5950034,956,0.047830116003751755
1747255236.5900378,960,0.12446203082799911
1747255237.087101,962,0.11703730374574661
1747255237.3329434,963,0.05963567644357681
1747255237.5802178,964,0.10649213194847107
1747255237.8264828,965,0.10368338227272034
1747255238.3213406,967,0.07682410627603531
1747255238.569562,968,0.048171862959861755
1747255239.3252676,971,0.07924184948205948
1747255240.5809317,976,0.11245816946029663
1747255241.0688806,978,0.26623445749282837
1747255241.3121116,979,0.1558668464422226
1747255241.8142734,981,0.11694657802581787
1747255242.062965,982,0.11130999028682709
1747255243.0968301,986,0.11001178622245789
1747255243.5960448,988,0.07540936768054962
1747255243.8514051,989,0.07831443101167679
1747255244.0990567,990,0.14269685745239258
1747255244.5935876,992,0.09708261489868164
1747255245.0981975,994,0.10235874354839325
1747255245.3452487,995,0.08109952509403229
1747255245.596029,996,0.07647203654050827
1747255246.1004155,998,0.07671050727367401
1747255246.348594,999,0.05809856951236725
1747255246.8458357,1001,0.09545036405324936
1747255247.0904775,1002,0.02675243653357029
1747255247.3366203,1003,0.07300437986850739
1747255247.5841105,1004,0.09245087951421738
1747255247.8321576,1005,0.14009612798690796
1747255248.0793893,1006,0.11942186951637268
1747255249.3146179,1011,0.06716111302375793
1747255249.819202,1013,0.11320417374372482
1747255250.3189795,1015,0.04906639829277992
1747255250.5672677,1016,0.03276656195521355
1747255250.810982,1017,0.09980063140392303
1747255252.0438986,1022,0.07770196348428726
1747255253.0193598,1026,0.04632868245244026
1747255253.5099485,1028,0.06886681914329529
1747255253.7553923,1029,0.0626019760966301
1747255255.2467728,1035,0.16298174858093262
1747255255.4998517,1036,0.06498143076896667
1747255255.7550938,1037,0.0605645477771759
1747255256.0070696,1038,0.05538142845034599
1747255256.2606926,1039,0.06368695944547653
1747255257.2609575,1043,0.06690306961536407
1747255257.7510285,1045,0.09113574028015137
1747255257.9968603,1046,0.04485486075282097
1747255259.483523,1052,0.06608875840902328
1747255259.730133,1053,0.06675774604082108
1747255260.4694822,1056,0.04407980293035507
1747255260.9599092,1058,0.11761073768138885
1747255261.2129252,1059,0.017589081078767776
1747255261.460686,1060,0.02528475783765316
1747255261.9561782,1062,0.0658356249332428
1747255262.688905,1065,0.030362335965037346
1747255262.9379377,1066,0.04204462841153145
1747255263.1889086,1067,0.08320549130439758
1747255263.680172,1069,0.10015808045864105
1747255263.9230084,1070,0.05698138475418091
1747255264.1703727,1071,0.13668671250343323
1747255264.4120927,1072,0.15359891951084137
1747255264.6599581,1073,0.11327894032001495
1747255264.9057453,1074,0.09550194442272186
1747255265.6592395,1077,0.16961543262004852
1747255265.912351,1078,0.09316113591194153
1747255266.4293044,1080,0.05471602827310562
1747255266.6902642,1081,0.06257006525993347
1747255266.9362042,1082,0.07171022146940231
1747255267.6818562,1085,0.036076176911592484
1747255267.9365425,1086,0.08106464147567749
1747255268.1965578,1087,0.04349561780691147
1747255269.196351,1091,0.05349767953157425
1747255269.4446359,1092,0.06321234256029129
1747255269.6940987,1093,0.09008301794528961
1747255270.9336097,1098,0.06807844340801239
1747255271.4418867,1100,0.03762802109122276
1747255271.945421,1102,0.06283123791217804
1747255272.1921377,1103,0.05869835242629051
1747255272.4399333,1104,0.03649941459298134
1747255273.1894205,1107,0.0648706778883934
1747255273.4379306,1108,0.06555267423391342
1747255273.685389,1109,0.05781370401382446
1747255273.9385605,1110,0.15493246912956238
1747255274.185674,1111,0.09729792177677155
1747255274.4431555,1112,0.13105519115924835
1747255274.7089581,1113,0.06748812645673752
1747255274.9561787,1114,0.07091672718524933
1747255275.4540255,1116,0.10568137466907501
1747255276.188284,1119,0.04429680481553078
1747255276.6958082,1121,0.027469169348478317
1747255276.9540992,1122,0.03619817644357681
1747255277.7207062,1125,0.045136913657188416
1747255277.9775498,1126,0.03100660815834999
1747255278.4884858,1128,0.09303534030914307
1747255278.7415586,1129,0.034765660762786865
1747255278.9949987,1130,0.04878843575716019
1747255279.246193,1131,0.10613866150379181
1747255279.498709,1132,0.113213911652565
1747255280.0087597,1134,0.0336303785443306
1747255280.2630932,1135,0.08661741763353348
1747255280.5169454,1136,0.012898717075586319
1747255281.2745454,1139,0.015855446457862854
1747255282.0356448,1142,0.10263403505086899
1747255282.7996666,1145,0.05010879039764404
1747255283.0472767,1146,0.13094677031040192
1747255283.5385213,1148,0.2181520164012909
1747255283.7871594,1149,2.2206313610076904
1747255284.0330093,1150,1.234777569770813
1747255284.2750869,1151,2.1073458194732666
1747255284.5243084,1152,4.18152379989624
1747255284.7686543,1153,1.15971040725708
1747255285.2543197,1155,2.1449942588806152
1747255286.4890215,1160,2.0761399269104004
1747255286.9803464,1162,2.3904571533203125
1747255287.4693434,1164,2.257795810699463
1747255287.9673452,1166,2.1237378120422363
1747255288.2126231,1167,2.38834810256958
1747255289.7149704,1173,1.8987722396850586
1747255289.9684672,1174,1.7232997417449951
1747255290.468403,1176,2.1864705085754395
1747255290.7136278,1177,2.0158393383026123
1747255290.96283,1178,1.8474676609039307
1747255291.9900818,1182,1.788712739944458
1747255292.4950733,1184,1.3922120332717896
1747255293.0016649,1186,1.370117425918579
1747255293.5026798,1188,1.4966026544570923
1747255293.7503133,1189,1.4024475812911987
1747255294.0029337,1190,1.8522803783416748
1747255294.7585917,1193,1.5180498361587524
1747255295.0126872,1194,1.9067318439483643
1747255295.2626948,1195,1.7524058818817139
1747255295.7658744,1197,1.6802880764007568
1747255296.017739,1198,1.7191007137298584
1747255296.766791,1201,1.1250512599945068
1747255297.0161893,1202,1.1308188438415527
1747255297.7571034,1205,1.0760581493377686
1747255297.99791,1206,1.5446624755859375
1747255298.239108,1207,1.6779639720916748
1747255298.721326,1209,1.2558350563049316
1747255299.693554,1213,1.1365877389907837
1747255299.9416165,1214,1.1163352727890015
1747255300.1840203,1215,1.0893845558166504
1747255300.6718192,1217,1.0991486310958862
1747255300.921197,1218,1.167433261871338
1747255302.1994803,1223,0.9636494517326355
1747255302.6983206,1225,1.1572117805480957
1747255303.4480257,1228,1.1131880283355713
1747255303.6960156,1229,1.1179149150848389
1747255304.4360092,1232,1.1639103889465332
1747255304.6834915,1233,0.9674676656723022
1747255305.8992388,1238,0.9547821283340454
1747255306.3894458,1240,0.8781435489654541
1747255306.6359189,1241,1.0350909233093262
1747255306.8868418,1242,0.8715747594833374
1747255307.1293354,1243,0.8740455508232117
1747255307.3799481,1244,0.7718831300735474
1747255307.6216495,1245,0.807304859161377
1747255307.863731,1246,0.815012514591217
1747255308.602304,1249,0.8841760158538818
1747255308.851338,1250,0.8236558437347412
1747255309.107408,1251,0.7241944074630737
1747255309.3598342,1252,0.6952292323112488
1747255309.8695312,1254,0.502134382724762
1747255310.3737502,1256,0.4987431466579437
1747255310.621137,1257,0.48175156116485596
1747255311.3650749,1260,0.6902315020561218
1747255311.614503,1261,0.6680334806442261
1747255312.356551,1264,0.64378821849823
1747255313.0946496,1267,0.7101548910140991
1747255314.0729084,1271,0.6264926195144653
1747255315.3208153,1276,1.5209014415740967
1747255315.5675962,1277,1.4691894054412842
1747255315.814201,1278,1.935109257698059
1747255316.7972124,1282,1.6869416236877441
1747255317.5376654,1285,1.3071565628051758
1747255318.8037786,1290,1.8812880516052246
1747255319.5542042,1293,1.496612310409546
1747255320.292704,1296,1.2902426719665527
1747255320.7988565,1298,1.2961397171020508
1747255321.0525713,1299,1.1881463527679443
1747255321.80004,1302,1.2038010358810425
1747255322.8110976,1306,0.8667683601379395
1747255323.8046896,1310,0.5969327688217163
1747255324.8068776,1314,0.7758224010467529
1747255325.0558615,1315,0.6154099702835083
1747255326.2867165,1320,0.5512496829032898
1747255326.7775671,1322,0.5338199138641357
1747255327.024579,1323,0.5904822945594788
1747255327.517246,1325,0.39242345094680786
1747255327.7651281,1326,0.4493701457977295
1747255328.2569206,1328,0.4431675970554352
1747255330.0379272,1335,0.5282622575759888
1747255332.3175685,1344,0.4477602243423462
1747255332.5652862,1345,0.33327776193618774
1747255333.0671725,1347,1.184014081954956
1747255333.3327613,1348,0.8966243267059326
1747255334.08608,1351,0.8700637817382812
1747255334.3403733,1352,0.727496862411499
1747255334.8423748,1354,0.8086093664169312
1747255335.866494,1358,0.6254460215568542
1747255336.3597083,1360,0.674675703048706
1747255337.3431542,1364,0.6040144562721252
1747255337.5884733,1365,0.4088190793991089
1747255337.8331115,1366,0.5676558017730713
1747255338.0866227,1367,0.886742115020752
1747255338.3313627,1368,0.9230692386627197
1747255339.3377044,1372,0.5643103122711182
1747255339.5891619,1373,0.4797254800796509
1747255340.0883236,1375,0.38706058263778687
1747255340.3389866,1376,0.5991874933242798
1747255341.3533933,1380,0.4313546121120453
1747255342.6006963,1385,0.3694990277290344
1747255342.8465114,1386,0.41326576471328735
1747255343.8378136,1390,0.5002841949462891
1747255344.5998108,1393,0.44027453660964966
1747255345.3451803,1396,0.3079204261302948
1747255345.5989492,1397,0.39441049098968506
1747255346.0981858,1399,0.42043033242225647
1747255346.3564425,1400,0.3788641691207886
1747255347.1138072,1403,0.37369075417518616
1747255347.6290479,1405,0.3264654874801636
1747255349.7112658,1413,0.397713840007782
1747255350.4907455,1416,0.3554164469242096
1747255350.7420132,1417,0.32936370372772217
1747255351.2422547,1419,0.48626571893692017
1747255351.7418895,1421,0.4287716746330261
1747255352.0041876,1422,0.34570997953414917
1747255354.2721705,1431,0.611951470375061
1747255354.5193636,1432,0.6040902137756348
1747255355.508376,1436,0.4827735126018524
1747255356.0024843,1438,0.3877662420272827
1747255356.2504864,1439,0.42157891392707825
1747255356.4961236,1440,0.26907819509506226
1747255356.7410886,1441,0.3607231080532074
1747255357.4776955,1444,0.3414587378501892
1747255357.9713695,1446,2.8788046836853027
1747255358.2191317,1447,3.1467514038085938
1747255358.4654279,1448,4.354363441467285
1747255358.7127416,1449,17.444583892822266
1747255358.9656138,1450,860297.125
1747255359.2197266,1451,nan
1747255359.4716995,1452,nan
1747255359.9823039,1454,nan
1747255360.2380044,1455,nan
1747255360.4897106,1456,nan
1747255360.7351644,1457,nan
1747255360.9792743,1458,nan
1747255361.2245162,1459,nan
1747255361.4725535,1460,nan
1747255361.722667,1461,nan
1747255362.2291143,1463,nan
1747255364.0795627,1470,nan
1747255364.828868,1473,nan
1747255365.0740592,1474,nan
1747255365.5718017,1476,nan
1747255365.8149376,1477,nan
1747255366.7832184,1481,nan
1747255367.0243475,1482,nan
1747255367.265186,1483,nan
1747255368.2511606,1487,nan
1747255368.5002167,1488,nan
1747255368.7479618,1489,nan
1747255368.989145,1490,nan
1747255369.232014,1491,nan
1747255369.7266326,1493,nan
1747255369.9704156,1494,nan
1747255370.9498146,1498,nan
1747255371.192611,1499,nan
1747255371.4416292,1500,nan
1747255371.9492898,1502,nan
1747255372.6919022,1505,nan
1747255373.6741939,1509,nan
1747255373.9215353,1510,nan
1747255374.1649227,1511,nan
1747255374.65437,1513,nan
1747255375.1564708,1515,nan
1747255375.4023297,1516,nan
1747255377.126453,1523,nan
1747255377.8672357,1526,nan
1747255378.3701825,1528,nan
1747255379.8621843,1534,nan
1747255380.6052864,1537,nan
1747255380.8497622,1538,nan
1747255381.5833504,1541,nan
1747255382.5686595,1545,nan
1747255383.0660417,1547,nan
1747255383.3151941,1548,nan
1747255384.058781,1551,nan
1747255384.3084013,1552,nan
1747255384.558532,1553,nan
1747255385.0539496,1555,nan
1747255385.559887,1557,nan
1747255386.800599,1562,nan
1747255387.3115866,1564,nan
1747255387.5624819,1565,nan
1747255387.8113816,1566,nan
1747255388.3172138,1568,nan
1747255388.8147025,1570,nan
1747255389.0596452,1571,nan
1747255389.3044086,1572,nan
1747255389.5482183,1573,nan
1747255390.2932708,1576,nan
1747255390.7828069,1578,nan
1747255391.0321026,1579,nan
1747255391.2827277,1580,nan
1747255391.5255735,1581,nan
1747255391.7712722,1582,nan
1747255392.5083504,1585,nan
1747255393.7218626,1590,nan
1747255394.9403944,1595,nan
1747255395.1883674,1596,nan
1747255395.4447625,1597,nan
1747255396.4391966,1601,nan
1747255396.6873088,1602,nan
1747255396.9414265,1603,nan
1747255398.6717653,1610,nan
1747255398.9184713,1611,nan
1747255399.4116788,1613,nan
1747255399.6595125,1614,nan
1747255400.1551516,1616,nan
1747255401.1487668,1620,nan
1747255401.6399868,1622,nan
1747255402.134999,1624,nan
1747255402.6282141,1626,nan
1747255402.873607,1627,nan
1747255403.8592288,1631,nan
1747255404.8791533,1635,nan
1747255405.1437364,1636,nan
1747255405.407071,1637,nan
1747255405.6739058,1638,nan
1747255406.2040417,1640,nan
1747255406.4588118,1641,nan
1747255407.7179265,1646,nan
1747255407.9637067,1647,nan
1747255408.4538543,1649,nan
1747255408.9477987,1651,nan
1747255409.1907566,1652,nan
1747255409.442932,1653,nan
1747255409.6855662,1654,nan
1747255410.2134914,1656,nan
1747255410.7232964,1658,nan
1747255411.7273967,1662,nan
1747255412.2282884,1664,nan
1747255412.7281904,1666,nan
1747255413.469432,1669,nan
1747255413.7171853,1670,nan
1747255414.701724,1674,nan
1747255415.4540427,1677,nan
1747255415.9473348,1679,nan
1747255416.1911712,1680,nan
1747255416.4339664,1681,nan
1747255416.6765175,1682,nan
1747255417.412684,1685,nan
1747255417.6619868,1686,nan
1747255417.904463,1687,nan
1747255418.1529446,1688,nan
1747255418.4001095,1689,nan
1747255418.6422126,1690,nan
1747255419.3795698,1693,nan
1747255419.6230903,1694,nan
1747255419.8646772,1695,nan
1747255420.3613296,1697,nan
1747255420.6094716,1698,nan
1747255420.8533049,1699,nan
1747255421.0995393,1700,nan
1747255421.6011178,1702,nan
1747255422.1232467,1704,nan
1747255422.875349,1707,nan
1747255423.3884268,1709,nan
1747255423.6432357,1710,nan
1747255423.8941548,1711,nan
1747255424.1444967,1712,nan
1747255425.667028,1718,nan
1747255425.9208496,1719,nan
1747255426.6754136,1722,nan
1747255426.9291344,1723,nan
1747255427.186035,1724,nan
1747255427.444418,1725,nan
1747255428.709655,1730,nan
1747255430.7223554,1738,nan
1747255430.9757028,1739,nan
1747255431.227537,1740,nan
1747255431.9632807,1743,nan
1747255432.4498274,1745,nan
1747255433.178837,1748,nan
1747255433.4250984,1749,nan
1747255433.6678634,1750,nan
1747255433.9108474,1751,nan
1747255434.3970914,1753,nan
1747255434.6389964,1754,nan
1747255435.3659923,1757,nan
1747255436.6317942,1762,nan
1747255436.8792515,1763,nan
1747255437.3756576,1765,nan
1747255437.6218443,1766,nan
1747255438.114608,1768,nan
1747255439.8261995,1775,nan
1747255440.0735292,1776,nan
1747255440.3240936,1777,nan
1747255441.0705762,1780,nan
1747255441.3122196,1781,nan
1747255442.046059,1784,nan
1747255442.300953,1785,nan
1747255442.5478055,1786,nan
1747255442.7948291,1787,nan
1747255443.2881696,1789,nan
1747255443.533962,1790,nan
1747255444.0380318,1792,nan
1747255444.5386407,1794,nan
1747255445.0385869,1796,nan
1747255445.291105,1797,nan
1747255446.0525901,1800,nan
1747255446.5466976,1802,nan
1747255446.7883341,1803,nan
1747255447.037291,1804,nan
1747255448.0345554,1808,nan
1747255448.5306168,1810,nan
1747255449.5344315,1814,nan
1747255450.034057,1816,nan
1747255450.5334184,1818,nan
1747255450.7861545,1819,nan
1747255451.7893615,1823,nan
1747255452.5298655,1826,nan
1747255452.77634,1827,nan
1747255453.2650096,1829,nan
1747255453.5095093,1830,nan
1747255453.9996724,1832,nan
1747255454.2442625,1833,nan
1747255454.4881246,1834,nan
1747255454.9811244,1836,nan
1747255455.2301717,1837,nan
1747255455.4762208,1838,nan
1747255456.9825523,1844,nan
1747255457.238111,1845,nan
1747255457.492668,1846,nan
1747255457.744644,1847,nan
1747255458.0019534,1848,nan
1747255458.7723434,1851,nan
1747255459.2744813,1853,nan
1747255460.0283463,1856,nan
1747255461.0322154,1860,nan
1747255462.021007,1864,nan
1747255462.2666929,1865,nan
1747255462.5127683,1866,nan
1747255462.7582304,1867,nan
1747255463.7551453,1871,nan
1747255464.00087,1872,nan
1747255464.2549443,1873,nan
1747255464.504366,1874,nan
1747255464.7508476,1875,nan
1747255465.2430801,1877,nan
1747255465.7514384,1879,nan
1747255465.998337,1880,nan
1747255466.7379043,1883,nan
1747255466.9847426,1884,nan
1747255467.475977,1886,nan
1747255467.9661462,1888,nan
1747255468.4550037,1890,nan
1747255468.7021186,1891,nan
1747255469.7079935,1895,nan
1747255470.6981592,1899,nan
1747255471.1893673,1901,nan
1747255471.4382727,1902,nan
1747255472.4253273,1906,nan
1747255472.9189947,1908,nan
1747255473.164366,1909,nan
1747255473.4152231,1910,nan
1747255474.154086,1913,nan
1747255474.8919256,1916,nan
1747255475.3972013,1918,nan
1747255476.8947287,1924,nan
1747255477.1460347,1925,nan
1747255477.3931181,1926,nan
1747255477.8961332,1928,nan
1747255478.1406405,1929,nan
1747255478.8772254,1932,nan
1747255479.6157064,1935,nan
1747255479.8609493,1936,nan
1747255480.5991852,1939,nan
1747255480.8473563,1940,nan
1747255481.094606,1941,nan
1747255481.3411193,1942,nan
1747255482.0777774,1945,nan
1747255482.5760767,1947,nan
1747255483.3375406,1950,nan
1747255483.5829566,1951,nan
1747255484.0761046,1953,nan
1747255484.8138762,1956,nan
1747255485.7994094,1960,nan
1747255486.044273,1961,nan
1747255486.2893567,1962,nan
1747255486.549,1963,nan
1747255486.7975855,1964,nan
1747255487.2935672,1966,nan
1747255487.5509756,1967,nan
1747255487.8038876,1968,nan
1747255488.0484474,1969,nan
1747255489.521172,1975,nan
1747255490.0080984,1977,nan
1747255490.2518356,1978,nan
1747255490.498065,1979,nan
1747255490.745565,1980,nan
1747255490.9914603,1981,nan
1747255491.240195,1982,nan
1747255491.4868877,1983,nan
1747255491.9785798,1985,nan
1747255492.4641616,1987,nan
1747255492.7113087,1988,nan
1747255492.961507,1989,nan
1747255493.450897,1991,nan
1747255493.696218,1992,nan
1747255493.939818,1993,nan
1747255494.4294672,1995,nan
1747255495.4104521,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_49_788998-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257357.2825098,0,0.05143051967024803
1747257358.3313837,3,-0.002633568597957492
1747257358.6858604,4,4.647621154785156
1747257360.763255,10,3.39571475982666
1747257361.1037652,11,3.395308017730713
1747257362.1406164,14,0.012643303722143173
1747257362.483191,15,0.1371513307094574
1747257363.51097,18,-0.023984413594007492
1747257363.8577862,19,-0.4254170060157776
1747257364.2023537,20,1.8545013666152954
1747257364.8914092,22,1.23759925365448
1747257365.2359855,23,-0.3947894871234894
1747257366.2649753,26,0.5536472201347351
1747257366.609236,27,-1.3715144395828247
1747257368.6690125,33,0.11482647806406021
1747257369.7065907,36,0.6435775756835938
1747257370.0496006,37,-0.5134221315383911
1747257370.390086,38,0.40206974744796753
1747257370.7371778,39,0.28343892097473145
1747257371.080109,40,0.34010863304138184
1747257373.487639,47,0.10953076928853989
1747257373.8286178,48,1.379218578338623
1747257374.1792457,49,-0.6258633732795715
1747257374.8705094,51,0.3469715118408203
1747257375.2153187,52,0.4820922315120697
1747257375.904967,54,0.21207331120967865
1747257376.9430242,57,0.5729328393936157
1747257377.9880142,60,0.13369028270244598
1747257378.3328753,61,0.2237888127565384
1747257378.6817656,62,0.37959372997283936
1747257379.0241704,63,0.10446830093860626
1747257379.7145572,65,0.2047746777534485
1747257380.0658715,66,0.24012483656406403
1747257380.4289026,67,0.24449270963668823
1747257380.7801409,68,0.1507873237133026
1747257381.4612238,70,1.5760332345962524
1747257381.8056848,71,0.4658448398113251
1747257383.8897393,77,0.10367751866579056
1747257384.573615,79,0.10380958020687103
1747257384.9129686,80,0.2908698618412018
1747257385.6099625,82,0.07092078775167465
1747257385.9598463,83,1.3423752784729004
1747257386.64705,85,0.7484849095344543
1747257388.0350518,89,0.24137574434280396
1747257388.3740668,90,1.4541741609573364
1747257390.0920553,95,0.8702894449234009
1747257391.4663749,99,0.112160824239254
1747257391.805026,100,1.1283729076385498
1747257392.8296418,103,0.09929479658603668
1747257393.863328,106,0.8539111614227295
1747257394.2019591,107,0.15444476902484894
1747257394.881258,109,0.26583221554756165
1747257396.608307,114,0.0637902170419693
1747257397.3023822,116,0.3284884989261627
1747257399.0087225,121,0.140001118183136
1747257400.3810325,125,0.3474818468093872
1747257400.7218828,126,0.17220330238342285
1747257401.4072645,128,0.12692157924175262
1747257402.085678,130,0.6838902235031128
1747257402.4242322,131,-0.1685444861650467
1747257402.762783,132,0.24123482406139374
1747257404.1231809,136,0.15420061349868774
1747257404.461687,137,1.0286328792572021
1747257406.506258,143,0.25944605469703674
1747257406.8514123,144,1.2117536067962646
1747257407.5394976,146,0.16890130937099457
1747257407.886908,147,0.7136456370353699
1747257408.9370396,150,0.8431506156921387
1747257411.3394737,157,0.26590466499328613
1747257412.0269847,159,0.46140486001968384
1747257412.372206,160,0.18267510831356049
1747257413.0505211,162,0.2958400249481201
1747257413.7320158,164,0.3971748352050781
1747257414.4245265,166,0.09655855596065521
1747257415.799557,170,0.055604953318834305
1747257416.1507504,171,-0.0007631783373653889
1747257416.4931421,172,0.046006716787815094
1747257417.5193615,175,1.076919674873352
1747257417.8629732,176,1.1832056045532227
1747257418.2055366,177,1.361013650894165
1747257418.5490801,178,0.5228984355926514
1747257419.2336736,180,0.21383851766586304
1747257419.5817957,181,0.14519989490509033
1747257420.6232767,184,0.327449768781662
1747257420.9732676,185,0.026802973821759224
1747257421.3164916,186,0.5490281581878662
1747257422.3743753,189,0.8324070572853088
1747257422.715446,190,0.09339259564876556
1747257423.0592983,191,0.9373093843460083
1747257423.4022987,192,0.12515965104103088
1747257424.4315324,195,-0.15472961962223053
1747257425.8357835,199,0.10902401059865952
1747257426.1831667,200,0.6869408488273621
1747257426.8851504,202,0.18292874097824097
1747257427.2272465,203,0.03884928300976753
1747257427.569232,204,0.34371814131736755
1747257427.914842,205,0.07295765727758408
1747257428.6216788,207,-0.04033419489860535
1747257429.319176,209,1.0144480466842651
1747257430.0129952,211,0.1393953114748001
1747257430.7037015,213,0.8829681277275085
1747257431.3896286,215,0.30121251940727234
1747257431.7337158,216,-0.05548206344246864
1747257432.4227912,218,0.25767749547958374
1747257432.7671702,219,0.4990011155605316
1747257433.1090453,220,0.06598187237977982
1747257433.454463,221,0.15089742839336395
1747257433.7928145,222,0.3833053410053253
1747257434.4778569,224,0.06618859618902206
1747257434.8278496,225,0.22837640345096588
1747257436.2141294,229,0.04245201498270035
1747257438.2714798,235,0.7724417448043823
1747257438.9693236,237,0.03996388614177704
1747257439.3124754,238,-0.07885359972715378
1747257439.6553605,239,0.5485559105873108
1747257440.3431306,241,0.7225824594497681
1747257440.68585,242,0.13118574023246765
1747257441.3734517,244,0.07420272380113602
1747257441.7136683,245,0.3784041404724121
1747257442.05463,246,0.22031958401203156
1747257442.3960824,247,0.11560100317001343
1747257444.1448038,252,0.48493582010269165
1747257444.4877315,253,0.1775626540184021
1747257444.8293722,254,0.31975433230400085
1747257445.853363,257,0.7096735835075378
1747257446.195017,258,0.105274498462677
1747257446.5351796,259,0.4453243613243103
1747257446.8777103,260,0.037488456815481186
1747257447.5708234,262,0.11356044560670853
1747257450.3202953,270,0.2074194997549057
1747257450.6673052,271,0.28733476996421814
1747257451.699724,274,0.3275741934776306
1747257452.041975,275,0.5365856885910034
1747257452.3848019,276,0.4435489773750305
1747257453.072815,278,0.052588317543268204
1747257453.760347,280,0.17750027775764465
1747257454.4369497,282,1.596609115600586
1747257454.7788355,283,0.311911404132843
1747257455.4561212,285,0.3078329265117645
1747257456.1353972,287,0.3203548789024353
1747257456.4782763,288,0.33984503149986267
1747257457.1555054,290,0.25727224349975586
1747257458.8482175,295,0.2833314836025238
1747257459.1871781,296,0.34579113125801086
1747257459.5246727,297,0.5883746147155762
1747257459.862253,298,0.11046989262104034
1747257461.9225953,304,0.3583661615848541
1747257462.6209328,306,0.27154916524887085
1747257463.3038986,308,0.48636355996131897
1747257463.6504967,309,0.5714755058288574
1747257464.6799397,312,0.5214264988899231
1747257465.0214825,313,0.3053847849369049
1747257466.0693538,316,0.23167537152767181
1747257466.770841,318,0.4917493462562561
1747257467.118054,319,-0.008118834346532822
1747257468.15314,322,0.34405043721199036
1747257468.844207,324,0.3018905222415924
1747257470.5972383,329,0.9720647931098938
1747257470.936683,330,0.1951719969511032
1747257471.278386,331,0.45241355895996094
1747257471.6169634,332,0.30529212951660156
1747257473.3322423,337,0.9581802487373352
1747257473.6790442,338,0.48513105511665344
1747257474.365577,340,0.1455303430557251
1747257475.3861814,343,0.3372090756893158
1747257475.7298746,344,1.0275282859802246
1747257476.075001,345,0.3302428722381592
1747257476.4223866,346,0.5785841345787048
1747257477.098983,348,0.1969386339187622
1747257477.774222,350,0.3025788962841034
1747257478.4492025,352,0.21138782799243927
1747257478.7852547,353,0.09182213991880417
1747257479.1251395,354,0.21980953216552734
1747257480.4956813,358,0.3612290322780609
1747257481.181658,360,0.37727636098861694
1747257481.8671975,362,0.12374089658260345
1747257482.2098255,363,0.20424260199069977
1747257482.5545459,364,0.7410157322883606
1747257482.8969529,365,0.3621085584163666
1747257483.239487,366,0.17100480198860168
1747257483.592627,367,0.2696017920970917
1747257483.9449306,368,0.37936609983444214
1747257486.027029,374,0.1897878646850586
1747257487.065885,377,3.082210063934326
1747257487.4116383,378,0.3440852463245392
1747257489.8342643,385,0.5634690523147583
1747257490.1764066,386,0.44133302569389343
1747257491.5515068,390,0.8271216154098511
1747257491.894325,391,0.3003110885620117
1747257492.2355666,392,0.13056571781635284
1747257492.5880978,393,0.361599326133728
1747257492.9290621,394,0.05947839468717575
1747257493.2720544,395,0.33643242716789246
1747257493.6153963,396,0.16595971584320068
1747257493.9602215,397,0.2503529489040375
1747257494.3082392,398,0.29018908739089966
1747257494.6530085,399,0.43238988518714905
1747257495.3416302,401,0.2062145471572876
1747257495.6874378,402,0.13677704334259033
1747257496.3841872,404,0.2860583961009979
1747257497.756963,408,0.19236601889133453
1747257498.0984125,409,0.19485518336296082
1747257499.1261017,412,0.22163762152194977
1747257499.472335,413,0.31338322162628174
1747257499.8132915,414,0.197104811668396
1747257500.156683,415,0.09599749743938446
1747257501.1890202,418,0.5762680172920227
1747257502.2347188,421,0.45868155360221863
1747257502.5819683,422,0.03951772302389145
1747257503.6154747,425,0.28371530771255493
1747257503.9581563,426,1.00881826877594
1747257505.3346176,430,0.3314822316169739
1747257505.677199,431,0.21106350421905518
1747257506.7251942,434,0.38088521361351013
1747257507.076726,435,0.31304076313972473
1747257507.420006,436,0.19112007319927216
1747257507.7648745,437,0.9929516911506653
1747257508.1094203,438,0.16379810869693756
1747257508.4537315,439,1.202088475227356
1747257508.802455,440,0.4145091474056244
1747257509.1440215,441,0.22076065838336945
1747257509.830141,443,1.5590672492980957
1747257510.1792731,444,0.6935456991195679
1747257510.5231273,445,0.2507302761077881
1747257510.870229,446,0.0711129680275917
1747257512.2455707,450,0.55588299036026
1747257512.5942423,451,0.749422013759613
1747257512.9395077,452,0.10066297650337219
1747257513.2825131,453,0.025144284591078758
1747257513.6301668,454,0.07924683392047882
1747257514.316063,456,0.11643923819065094
1747257515.0044515,458,0.31130433082580566
1747257515.732838,460,0.3310120701789856
1747257516.0866477,461,0.590957760810852
1747257517.1381054,464,0.1242455318570137
1747257517.4883819,465,0.3286837339401245
1747257517.8377237,466,0.005622378084808588
1747257518.532446,468,0.08716117590665817
1747257519.2260845,470,0.09716085344552994
1747257520.6264381,474,0.4638206660747528
1747257520.973667,475,0.2681676745414734
1747257522.0234168,478,0.4211283326148987
1747257522.3732684,479,0.30646029114723206
1747257522.7271729,480,0.27505239844322205
1747257523.0738254,481,0.46561360359191895
1747257523.419668,482,0.4784906804561615
1747257523.771934,483,0.22468605637550354
1747257524.1221373,484,0.3672387897968292
1747257524.8221345,486,0.392342209815979
1747257525.169248,487,0.2081642746925354
1747257525.5200894,488,0.43247267603874207
1747257525.8674822,489,0.3046914041042328
1747257526.5631502,491,0.3239249289035797
1747257527.5953786,494,0.3612760603427887
1747257528.9736445,498,0.18614983558654785
1747257530.0049462,501,0.23614218831062317
1747257530.3473344,502,0.23688985407352448
1747257530.6996539,503,0.7748706936836243
1747257531.7196434,506,0.11137933284044266
1747257532.4003901,508,0.7862449288368225
1747257532.7487092,509,0.5303473472595215
1747257533.0919712,510,0.28409940004348755
1747257533.4337792,511,0.5616187453269958
1747257533.7793925,512,0.12340758740901947
1747257534.121701,513,1.235766887664795
1747257534.4662957,514,0.2767171263694763
1747257535.5148647,517,0.42475321888923645
1747257535.8653092,518,0.2724558115005493
1747257536.2149692,519,0.4205009639263153
1747257536.5595763,520,0.24476364254951477
1747257537.5887256,523,0.45059773325920105
1747257540.014007,530,0.25572487711906433
1747257541.0659735,533,0.2776968479156494
1747257541.4090006,534,0.10630122572183609
1747257542.0965896,536,0.2536252439022064
1747257542.4375582,537,0.08955071121454239
1747257542.7899542,538,0.41628575325012207
1747257543.138732,539,0.20910245180130005
1747257543.4811378,540,1.1850168704986572
1747257544.1657689,542,0.022065913304686546
1747257544.5146472,543,0.23483705520629883
1747257544.8554475,544,0.24805882573127747
1747257545.5522604,546,0.24306677281856537
1747257545.896418,547,0.6885988712310791
1747257546.936481,550,0.22166010737419128
1747257547.6206095,552,0.458042711019516
1747257548.306503,554,0.2800505459308624
1747257548.6520343,555,0.7060694694519043
1747257548.9950366,556,0.806910514831543
1747257551.0405385,562,0.21472859382629395
1747257551.380371,563,0.9030550122261047
1747257551.7280078,564,0.4160860478878021
1747257553.1233597,568,0.24355129897594452
1747257554.1658022,571,0.06813669949769974
1747257554.8525178,573,5.94236421585083
1747257555.8793714,576,0.827287495136261
1747257557.2493412,580,0.5140399932861328
1747257558.62671,584,0.39601871371269226
1747257558.9773982,585,0.08575950562953949
1747257559.3182914,586,0.292285293340683
1747257560.0115838,588,0.5428628921508789
1747257560.707134,590,0.37427717447280884
1747257561.0506678,591,0.7422507405281067
1747257561.3951545,592,0.34833967685699463
1747257562.0774918,594,0.21044054627418518
1747257562.756509,596,0.16050493717193604
1747257563.1021225,597,0.29184070229530334
1747257563.4471798,598,0.18542730808258057
1747257563.7895844,599,0.21694119274616241
1747257564.4826908,601,0.6635634303092957
1747257564.8301606,602,0.7053699493408203
1747257565.1680894,603,0.21077126264572144
1747257565.844026,605,0.039479419589042664
1747257566.8696396,608,0.8082613348960876
1747257567.556079,610,0.2514633238315582
1747257568.5984426,613,0.6749153733253479
1747257568.9472613,614,0.5920189023017883
1747257569.638384,616,2.0623459815979004
1747257570.3149788,618,0.336556613445282
1747257570.9924333,620,0.5105449557304382
1747257571.6714997,622,0.3449476659297943
1747257572.0104082,623,0.06490235775709152
1747257573.0278337,626,2.806788206100464
1747257573.7140615,628,0.35218071937561035
1747257574.0529704,629,0.31308817863464355
1747257575.4236555,633,0.351237416267395
1747257576.1185257,635,0.09352409839630127
1747257576.810872,637,0.7505794763565063
1747257577.8419352,640,6.141631126403809
1747257578.1875207,641,0.726474404335022
1747257578.5365791,642,0.047653935849666595
1747257578.8800669,643,0.141228586435318
1747257579.2237642,644,0.242817223072052
1747257579.569563,645,0.11706845462322235
1747257580.9611313,649,1.9787993431091309
1747257581.6589038,651,0.04659255966544151
1747257582.01292,652,0.6805857419967651
1747257582.357733,653,2.1110100746154785
1747257582.7043903,654,2.430023670196533
1747257583.0478582,655,0.7417691349983215
1747257584.0816963,658,1.3488245010375977
1747257584.4259276,659,0.6621865630149841
1747257584.7700918,660,0.6719368696212769
1747257587.171131,667,2.565514087677002
1747257588.2071383,670,3.2349953651428223
1747257589.9346735,675,0.3352716863155365
1747257590.2837787,676,0.2260487824678421
1747257590.6342828,677,0.7508282661437988
1747257591.6712756,680,0.08400309085845947
1747257592.368476,682,0.09871087968349457
1747257592.714086,683,0.36032813787460327
1747257593.0657933,684,1.3038233518600464
1747257594.0953746,687,0.41590046882629395
1747257595.8302782,692,0.3875705897808075
1747257596.5202582,694,0.114967480301857
1747257596.8654284,695,0.12240606546401978
1747257597.2148793,696,0.5797485709190369
1747257597.5593963,697,0.7464760541915894
1747257598.2476099,699,0.37492039799690247
1747257599.278297,702,1.5529899597167969
1747257599.6221297,703,0.6054553985595703
1747257600.3116918,705,0.42004597187042236
1747257601.6896858,709,0.13878490030765533
1747257602.0353096,710,0.8870187997817993
1747257602.7256622,712,0.7363473176956177
1747257603.749192,715,2.817594289779663
1747257604.4269657,717,2.508888006210327
1747257605.1085737,719,0.32922235131263733
1747257605.4471729,720,0.3481949269771576
1747257605.7867095,721,1.353269338607788
1747257606.4654713,723,0.5651856064796448
1747257607.1432722,725,0.16157464683055878
1747257607.4850595,726,0.5874711275100708
1747257607.8251414,727,0.5376634001731873
1747257608.1656332,728,0.06832271069288254
1747257608.5041463,729,1.8370569944381714
1747257609.188042,731,0.09209148585796356
1747257609.5263257,732,2.649744749069214
1747257609.865276,733,0.21110422909259796
1747257611.5527122,738,0.18382936716079712
1747257611.8895624,739,2.2260875701904297
1747257612.2270129,740,0.24878256022930145
1747257612.9126558,742,0.24265094101428986
1747257613.2566535,743,0.3939196765422821
1747257613.5966415,744,0.40718647837638855
1747257613.9387264,745,0.24360346794128418
1747257616.3401003,752,3.749746322631836
1747257617.3734198,755,0.1077377051115036
1747257617.7199895,756,0.2731707692146301
1747257618.4050853,758,0.6268406510353088
1747257620.1386065,763,0.14898619055747986
1747257620.4830196,764,0.347017377614975
1747257620.8395102,765,0.4158387780189514
1747257621.882033,768,2.035248041152954
1747257622.3099265,769,0.8554970622062683
1747257623.3311567,772,0.7239949107170105
1747257623.6680887,773,4.283425331115723
1747257624.3492508,775,0.4659423530101776
1747257624.6868737,776,0.1853296011686325
1747257625.3762217,778,0.29843005537986755
1747257625.7177238,779,0.3914310932159424
1747257626.0616012,780,0.23864197731018066
1747257626.4005249,781,0.4070909917354584
1747257626.7463298,782,0.5801358222961426
1747257628.7987492,788,0.2923354208469391
1747257629.1399403,789,0.10251850634813309
1747257629.8278058,791,0.41290345788002014
1747257630.517313,793,0.1978524923324585
1747257631.2077484,795,0.7679998874664307
1747257631.555736,796,1.8738021850585938
1747257632.604136,799,0.22632113099098206
1747257632.951266,800,0.07184957712888718
1747257634.3531823,804,0.12837131321430206
1747257634.7055156,805,0.33062610030174255
1747257635.0569704,806,0.08106239140033722
1747257635.400332,807,0.3842689096927643
1747257636.437964,810,1.1121870279312134
1747257637.471238,813,0.3200591206550598
1747257639.2140195,818,0.4194665551185608
1747257639.5591938,819,0.28573617339134216
1747257640.244728,821,0.37372148036956787
1747257640.5860565,822,0.3960059583187103
1747257640.932623,823,0.27768632769584656
1747257641.62928,825,0.4137498736381531
1747257641.9718313,826,0.1560722142457962
1747257642.3139548,827,0.13563749194145203
1747257642.6581619,828,1.598127007484436
1747257644.0359535,832,0.19515174627304077
1747257644.375214,833,0.9284285306930542
1747257645.059889,835,0.67686927318573
1747257645.4011636,836,0.00036421476397663355
1747257645.7410543,837,0.8226156234741211
1747257646.4193792,839,-0.0729447528719902
1747257646.7589395,840,0.5334457755088806
1747257647.780651,843,0.26369497179985046
1747257648.4748552,845,0.14707116782665253
1747257650.2106814,850,0.37009403109550476
1747257650.5589273,851,0.7249097228050232
1747257651.588398,854,0.12350193411111832
1747257652.6160996,857,0.7979954481124878
1747257653.6455295,860,0.11776465177536011
1747257654.3379323,862,0.30178916454315186
1747257655.3835664,865,1.436421275138855
1747257655.7289803,866,0.3779473900794983
1747257657.0988934,870,0.5970585942268372
1747257657.4397752,871,0.12732423841953278
1747257660.8759675,881,0.35535550117492676
1747257661.5738568,883,0.26121556758880615
1747257661.923197,884,0.4001445472240448
1747257662.2661028,885,0.21923471987247467
1747257662.6128163,886,0.05078614875674248
1747257663.3086495,888,0.16187511384487152
1747257663.9983692,890,0.45878487825393677
1747257664.687432,892,0.2906119227409363
1747257665.7290995,895,0.16990281641483307
1747257666.412381,897,0.07712610065937042
1747257666.7569714,898,0.20679663121700287
1747257667.7848141,901,0.6554694175720215
1747257668.1271067,902,0.22673289477825165
1747257668.8213658,904,0.4763226807117462
1747257669.512345,906,0.24825970828533173
1747257669.8542585,907,0.5556886196136475
1747257670.2006376,908,0.11547324806451797
1747257670.8847766,910,0.18461376428604126
1747257671.228448,911,0.13085471093654633
1747257672.2555633,914,0.3001173138618469
1747257673.629466,918,1.5205248594284058
1747257673.9696088,919,0.7814858555793762
1747257674.6554294,921,0.49329090118408203
1747257675.3440568,923,0.12638218700885773
1747257676.73091,927,0.11703253537416458
1747257677.0811517,928,0.41186144948005676
1747257677.428953,929,0.3381222188472748
1747257677.7707818,930,0.2944805324077606
1747257678.1168256,931,0.18888020515441895
1747257678.4714596,932,0.24727855622768402
1747257678.8255334,933,0.7852877378463745
1747257679.531847,935,0.4648742377758026
1747257680.9162128,939,0.16915273666381836
1747257681.5989375,941,0.15246142446994781
1747257681.945785,942,0.4333995282649994
1747257682.9737437,945,0.6355067491531372
1747257684.3493576,949,0.3311007618904114
1747257685.385998,952,0.5595122575759888
1747257686.0757668,954,0.37789180874824524
1747257686.4174902,955,0.9186956286430359
1747257686.7595773,956,0.864398717880249
1747257688.1305442,960,0.4951198995113373
1747257688.8139215,962,0.24013830721378326
1747257689.1563907,963,0.41876816749572754
1747257689.505949,964,0.27391839027404785
1747257689.8483033,965,0.5733948349952698
1747257690.540903,967,0.9986513257026672
1747257690.893915,968,0.27669239044189453
1747257691.9484818,971,0.534007728099823
1747257693.6995904,976,0.46433958411216736
1747257694.388626,978,0.58470618724823
1747257694.7296166,979,0.21545977890491486
1747257695.4170053,981,0.2148333340883255
1747257695.766959,982,0.30020180344581604
1747257697.1595666,986,0.8876725435256958
1747257697.8426225,988,1.703366756439209
1747257698.1862588,989,0.2667125463485718
1747257698.5373023,990,0.5432146191596985
1747257699.2301397,992,0.26840856671333313
1747257699.9216914,994,0.6096431612968445
1747257700.263024,995,0.8835597038269043
1747257700.6050436,996,0.5188719630241394
1747257701.2877572,998,0.40090256929397583
1747257701.6353862,999,1.406894564628601
1747257702.329299,1001,0.13138417899608612
1747257702.6746097,1002,0.5698046684265137
1747257703.0176885,1003,0.1991485059261322
1747257703.3625407,1004,0.16794943809509277
1747257703.7045665,1005,0.3671272397041321
1747257704.0486596,1006,0.43605485558509827
1747257705.774472,1011,2.038405418395996
1747257706.4589517,1013,0.5536381006240845
1747257707.141985,1015,0.24748651683330536
1747257707.4863214,1016,0.2892215847969055
1747257707.827972,1017,0.3251563608646393
1747257709.5410986,1022,0.28809088468551636
1747257710.924556,1026,0.2106437385082245
1747257711.6129472,1028,0.36164596676826477
1747257711.9547558,1029,0.14295746386051178
1747257714.0629792,1035,1.9419935941696167
1747257714.4109263,1036,0.16344669461250305
1747257714.7591288,1037,0.6571323871612549
1747257715.1047518,1038,0.23910778760910034
1747257715.4460695,1039,0.32402604818344116
1747257716.808615,1043,0.8566468954086304
1747257717.4938672,1045,0.21035999059677124
1747257717.8326938,1046,0.30969420075416565
1747257719.8818579,1052,0.14777377247810364
1747257720.2218034,1053,0.6475507020950317
1747257721.246522,1056,0.3106268644332886
1747257721.9286845,1058,0.41764411330223083
1747257722.2673707,1059,1.3502720594406128
1747257722.6052523,1060,1.0545759201049805
1747257723.281237,1062,0.5915437340736389
1747257724.3057437,1065,0.3665701746940613
1747257724.6570628,1066,0.20534901320934296
1747257724.9975433,1067,1.1258518695831299
1747257725.6895137,1069,0.2907330095767975
1747257726.028382,1070,5.112722873687744
1747257726.373193,1071,0.3847518265247345
1747257726.71232,1072,0.45982980728149414
1747257727.0524054,1073,0.14039719104766846
1747257727.390629,1074,0.4975082278251648
1747257728.412913,1077,0.6335537433624268
1747257728.760975,1078,0.4447305500507355
1747257729.4477832,1080,2.698070764541626
1747257729.7915497,1081,0.46152129769325256
1747257730.132663,1082,0.37025877833366394
1747257731.1626675,1085,0.7158318758010864
1747257731.505661,1086,0.9578584432601929
1747257731.8460517,1087,2.438206672668457
1747257733.2188935,1091,0.8409820199012756
1747257733.5674918,1092,0.17874281108379364
1747257733.9086504,1093,0.7202512621879578
1747257735.615919,1098,0.31032589077949524
1747257736.299771,1100,3.451827049255371
1747257736.9847176,1102,0.5618213415145874
1747257737.3281364,1103,0.343149870634079
1747257737.6760066,1104,1.202472448348999
1747257738.7197738,1107,1.3776004314422607
1747257739.0636098,1108,0.08687324076890945
1747257739.4141128,1109,0.14901696145534515
1747257739.764396,1110,0.9549123048782349
1747257740.1115813,1111,0.6278377175331116
1747257740.4570165,1112,0.12432270497083664
1747257740.8032517,1113,0.49408167600631714
1747257741.143948,1114,1.0996469259262085
1747257741.8422503,1116,0.3754470646381378
1747257742.8833928,1119,0.09077557176351547
1747257743.5713954,1121,0.8591633439064026
1747257743.9300735,1122,4.5423712730407715
1747257744.973644,1125,1.1719541549682617
1747257745.321383,1126,1.1097791194915771
1747257746.0140467,1128,0.2876308262348175
1747257746.3603675,1129,0.33155444264411926
1747257746.711318,1130,0.8073910474777222
1747257747.060948,1131,0.5409611463546753
1747257747.4051025,1132,0.6533721089363098
1747257748.0911605,1134,1.4893049001693726
1747257748.4335964,1135,0.20586702227592468
1747257748.7793176,1136,0.8628337383270264
1747257749.8128462,1139,0.4655125141143799
1747257750.856262,1142,4.322641372680664
1747257751.873303,1145,1.0490795373916626
1747257752.2136734,1146,0.28879857063293457
1747257752.8927245,1148,0.43658018112182617
1747257753.234523,1149,0.4107312262058258
1747257753.5769246,1150,1.4654581546783447
1747257753.9305232,1151,0.9287707805633545
1747257754.277369,1152,0.8152444958686829
1747257754.6203182,1153,0.6439424157142639
1747257755.3080156,1155,0.5323725342750549
1747257757.0472362,1160,0.21356524527072906
1747257757.728072,1162,0.05592842772603035
1747257758.4172697,1164,0.22614194452762604
1747257759.0977573,1166,0.5833898782730103
1747257759.4479575,1167,3.8861544132232666
1747257761.54254,1173,0.39334580302238464
1747257761.8924713,1174,0.13284623622894287
1747257762.5839956,1176,0.28385505080223083
1747257762.9302561,1177,0.39743348956108093
1747257763.2750342,1178,0.3258187472820282
1747257764.6543493,1182,0.6557828187942505
1747257765.3444352,1184,0.46412062644958496
1747257766.0343812,1186,0.7048103213310242
1747257766.7192738,1188,0.7843659520149231
1747257767.0617752,1189,0.5763106346130371
1747257767.410592,1190,1.3963572978973389
1747257768.4431496,1193,0.62030428647995
1747257768.7882652,1194,0.4429713189601898
1747257769.1340337,1195,0.4619995653629303
1747257769.8191934,1197,0.6173148155212402
1747257770.1622367,1198,0.38535088300704956
1747257771.1888478,1201,0.12925025820732117
1747257771.5307317,1202,2.2766928672790527
1747257772.5561705,1205,0.7627174258232117
1747257772.8986273,1206,0.5787831544876099
1747257773.241155,1207,0.31137436628341675
1747257773.924226,1209,0.09828558564186096
1747257775.294748,1213,0.9042770862579346
1747257775.6379466,1214,0.7148723006248474
1747257775.9884117,1215,0.18409335613250732
1747257776.675628,1217,0.7968035936355591
1747257777.0190976,1218,0.3039574921131134
1747257778.722995,1223,0.4524301290512085
1747257779.4153934,1225,0.3833259046077728
1747257780.4403796,1228,1.370712399482727
1747257780.7821188,1229,1.395349383354187
1747257781.7992926,1232,1.5975830554962158
1747257782.1407032,1233,0.8444711565971375
1747257783.8660152,1238,0.6808158159255981
1747257784.5504787,1240,0.19838847219944
1747257784.8932834,1241,0.5134711265563965
1747257785.2342362,1242,1.4404844045639038
1747257785.580825,1243,0.23411662876605988
1747257785.9241753,1244,0.9946082830429077
1747257786.2657416,1245,0.21649745106697083
1747257786.6132154,1246,0.5913658142089844
1747257787.6447113,1249,0.5225815176963806
1747257787.9889052,1250,0.44335824251174927
1747257788.3308265,1251,0.7840086817741394
1747257788.6783266,1252,0.8891537189483643
1747257789.374128,1254,0.5777170062065125
1747257790.07642,1256,0.8879521489143372
1747257790.4208043,1257,0.757824182510376
1747257791.4683316,1260,0.9372994899749756
1747257791.812797,1261,0.4815685749053955
1747257792.8422112,1264,6.123331546783447
1747257793.8715448,1267,0.4088190197944641
1747257795.2256796,1271,0.3488024175167084
1747257796.9373567,1276,0.4520095884799957
1747257797.2766733,1277,0.4856056272983551
1747257797.6151233,1278,0.42277267575263977
1747257798.9838185,1282,0.6722466945648193
1747257800.0174615,1285,1.4399553537368774
1747257801.7130492,1290,1.27577543258667
1747257802.7440982,1293,1.14134681224823
1747257803.7639754,1296,0.8691862225532532
1747257804.4554431,1298,0.12707401812076569
1747257804.8014688,1299,0.20943598449230194
1747257805.8189785,1302,1.2327853441238403
1747257807.183729,1306,0.6509066820144653
1747257808.546057,1310,0.3592793643474579
1747257809.9128737,1314,0.3516864776611328
1747257810.2516656,1315,0.23061984777450562
1747257811.9475174,1320,0.9909552931785583
1747257812.6351068,1322,1.1090599298477173
1747257812.9752815,1323,0.5525698065757751
1747257813.6565404,1325,1.5605063438415527
1747257813.9999297,1326,1.4736753702163696
1747257814.6830704,1328,0.8688032031059265
1747257817.0609303,1335,0.9337844848632812
1747257820.1766992,1344,0.3506031036376953
1747257820.524167,1345,0.14537766575813293
1747257821.219351,1347,0.6979893445968628
1747257821.5640047,1348,0.23120050132274628
1747257822.6000323,1351,0.8431154489517212
1747257822.9394433,1352,0.43043234944343567
1747257823.6159034,1354,3.3760509490966797
1747257824.9854286,1358,0.2572685778141022
1747257825.673651,1360,0.6242818236351013
1747257827.049941,1364,0.8129963278770447
1747257827.3974824,1365,0.5180490016937256
1747257827.740026,1366,0.7323727607727051
1747257828.0846324,1367,0.6851615905761719
1747257828.4324856,1368,0.7405762672424316
1747257829.812675,1372,0.26416534185409546
1747257830.1558108,1373,0.8685681819915771
1747257830.8531384,1375,0.23888441920280457
1747257831.2066603,1376,0.7916934490203857
1747257832.6149716,1380,0.5719873309135437
1747257834.3547192,1385,0.7777036428451538
1747257834.6969526,1386,0.7503101825714111
1747257836.0671992,1390,0.24759575724601746
1747257837.1049745,1393,1.2983636856079102
1747257838.1413674,1396,0.4071826934814453
1747257838.4823184,1397,0.7463021874427795
1747257839.1657765,1399,1.0075355768203735
1747257839.5099993,1400,0.4849642515182495
1747257840.5401583,1403,0.9431062936782837
1747257841.2233045,1405,0.7825438380241394
1747257843.981699,1413,1.3552566766738892
1747257845.0228095,1416,0.7263203859329224
1747257845.3704214,1417,2.487173080444336
1747257846.0599182,1419,0.6062572002410889
1747257846.749238,1421,0.5150560140609741
1747257847.0881114,1422,1.0093023777008057
1747257850.2041702,1431,0.5156329274177551
1747257850.5529945,1432,0.6823529005050659
1747257851.934927,1436,0.07720640301704407
1747257852.613783,1438,0.3419835567474365
1747257852.958002,1439,0.5714397430419922
1747257853.2993853,1440,1.093170404434204
1747257853.6410258,1441,0.4641941487789154
1747257854.6653278,1444,2.633080244064331
1747257855.3440783,1446,0.38562873005867004
1747257855.6820004,1447,0.6299557089805603
1747257856.0193703,1448,2.0731608867645264
1747257856.3573148,1449,0.1705867201089859
1747257856.6998065,1450,1.2664564847946167
1747257857.0400622,1451,0.19187884032726288
1747257857.3818204,1452,1.263722538948059
1747257858.071259,1454,1.450446605682373
1747257858.4177125,1455,0.4088568091392517
1747257858.7601156,1456,0.5720404386520386
1747257859.1021535,1457,0.9915531873703003
1747257859.4489539,1458,0.8184166550636292
1747257859.7910714,1459,0.7555108070373535
1747257860.1360476,1460,4.395601272583008
1747257860.4801016,1461,0.45315104722976685
1747257861.1659455,1463,0.43286988139152527
1747257863.6567478,1470,1.2007567882537842
1747257864.6846309,1473,3.5539214611053467
1747257865.0259252,1474,2.1385891437530518
1747257865.708676,1476,0.561265230178833
1747257866.0572417,1477,0.5017442107200623
1747257867.4289494,1481,4.503514289855957
1747257867.7725008,1482,0.721072793006897
1747257868.116034,1483,0.6596805453300476
1747257869.4999542,1487,0.33202052116394043
1747257869.8501246,1488,1.109026312828064
1747257870.1907945,1489,2.0830910205841064
1747257870.537422,1490,0.9336680769920349
1747257870.9023318,1491,1.5067667961120605
1747257871.5811002,1493,1.0339046716690063
1747257871.9208655,1494,2.357485771179199
1747257873.291212,1498,0.3452674150466919
1747257873.6312077,1499,0.10980283468961716
1747257873.9699233,1500,0.4354400336742401
1747257874.6580083,1502,3.2567501068115234
1747257875.6860764,1505,0.4595952033996582
1747257877.048917,1509,0.5321445465087891
1747257877.3952913,1510,1.9800852537155151
1747257877.740445,1511,1.1741863489151
1747257878.4326825,1513,0.43431755900382996
1747257879.122395,1515,0.5113597512245178
1747257879.4629586,1516,0.8972839117050171
1747257881.8548827,1523,0.08948351442813873
1747257882.8756907,1526,0.7295419573783875
1747257883.5712779,1528,1.0394622087478638
1747257885.6353946,1534,1.272845983505249
1747257886.6620007,1537,2.4911065101623535
1747257887.0027602,1538,0.31039294600486755
1747257888.0232453,1541,1.902319312095642
1747257889.3896246,1545,0.744468629360199
1747257890.0764349,1547,1.9514533281326294
1747257890.4168599,1548,3.1049821376800537
1747257891.4552307,1551,0.6036397814750671
1747257891.797318,1552,1.5903480052947998
1747257892.139433,1553,0.9210869073867798
1747257892.824726,1555,0.2856253981590271
1747257893.506272,1557,1.7872655391693115
1747257895.219201,1562,0.7269341945648193
1747257895.9069257,1564,0.12154436111450195
1747257896.2551868,1565,1.7303259372711182
1747257896.5963695,1566,0.38810503482818604
1747257897.2798162,1568,0.2131519913673401
1747257897.9674168,1570,0.158725768327713
1747257898.31448,1571,0.43534204363822937
1747257898.6563804,1572,0.6045196056365967
1747257899.0008,1573,0.5325782895088196
1747257900.027721,1576,1.123011827468872
1747257900.7028306,1578,0.35503947734832764
1747257901.0407834,1579,0.4150431454181671
1747257901.3777251,1580,0.9383835196495056
1747257901.7164454,1581,0.5162805914878845
1747257902.0565882,1582,0.950494110584259
1747257903.0777416,1585,1.0451124906539917
1747257904.792879,1590,0.46585696935653687
1747257906.5004408,1595,0.8171494603157043
1747257906.8453097,1596,0.5690299868583679
1747257907.18507,1597,0.5128801465034485
1747257908.5516908,1601,3.307258367538452
1747257908.8924966,1602,0.8661035299301147
1747257909.234459,1603,0.764570951461792
1747257911.6526027,1610,1.1628621816635132
1747257911.9992511,1611,1.3544002771377563
1747257912.6867416,1613,0.16508488357067108
1747257913.0262709,1614,0.3867185413837433
1747257913.7151568,1616,0.8048787713050842
1747257915.0969284,1620,2.8688576221466064
1747257915.7851996,1622,0.3580649793148041
1747257916.466585,1624,0.10594859719276428
1747257917.1478806,1626,1.17630934715271
1747257917.4883611,1627,1.005737066268921
1747257918.8592367,1631,0.20867958664894104
1747257920.2291303,1635,0.34405234456062317
1747257920.570269,1636,0.24703393876552582
1747257920.913628,1637,0.33509600162506104
1747257921.2538033,1638,0.4380703866481781
1747257921.933989,1640,0.24278101325035095
1747257922.2740679,1641,1.4971091747283936
1747257923.999253,1646,0.38950031995773315
1747257924.339873,1647,0.44920289516448975
1747257925.0257864,1649,0.6929710507392883
1747257925.716932,1651,1.8443833589553833
1747257926.0653045,1652,0.9812436103820801
1747257926.4057264,1653,0.7024294137954712
1747257926.7447686,1654,1.266525149345398
1747257927.432573,1656,6.9087653160095215
1747257928.1128423,1658,0.13947613537311554
1747257929.4789083,1662,0.930657148361206
1747257930.1650877,1664,0.9837721586227417
1747257930.8473136,1666,0.08619017153978348
1747257931.860894,1669,2.0280938148498535
1747257932.1985264,1670,1.8196489810943604
1747257933.5597074,1674,3.1141297817230225
1747257934.5751252,1677,0.36172324419021606
1747257935.2654145,1679,1.4228836297988892
1747257935.6050873,1680,0.2988389730453491
1747257935.9435453,1681,0.5319652557373047
1747257936.2820683,1682,0.295319139957428
1747257937.3011274,1685,3.0259737968444824
1747257937.6389525,1686,0.7630728483200073
1747257937.9789045,1687,2.4192302227020264
1747257938.323811,1688,0.6928876638412476
1747257938.6675556,1689,1.8488529920578003
1747257939.0075476,1690,0.44075194001197815
1747257940.0407202,1693,0.43786218762397766
1747257940.3805377,1694,0.2238997370004654
1747257940.7192357,1695,0.26100969314575195
1747257941.4003036,1697,3.886631965637207
1747257941.7385104,1698,0.8204002976417542
1747257942.079529,1699,1.8020265102386475
1747257942.4165456,1700,0.6373778581619263
1747257943.0916154,1702,0.14517192542552948
1747257943.7683685,1704,0.3007259666919708
1747257944.7811873,1707,3.0385704040527344
1747257945.4658911,1709,0.36473777890205383
1747257945.8081238,1710,0.7949875593185425
1747257946.146439,1711,0.7730039954185486
1747257946.4872503,1712,0.36656132340431213
1747257948.5243797,1718,0.11476776748895645
1747257948.864308,1719,2.6994190216064453
1747257949.8904314,1722,0.45781391859054565
1747257950.2404132,1723,0.8636404871940613
1747257950.590649,1724,0.1709924042224884
1747257950.9411345,1725,3.9737515449523926
1747257952.6848786,1730,0.27362892031669617
1747257955.4558995,1738,0.298229843378067
1747257955.7976246,1739,1.3219795227050781
1747257956.1343637,1740,1.130621075630188
1747257957.1471562,1743,0.40355587005615234
1747257957.8351853,1745,0.2807794213294983
1747257958.8796573,1748,2.1628832817077637
1747257959.2287734,1749,0.10856056213378906
1747257959.586948,1750,0.10174781829118729
1747257959.934886,1751,0.7793229818344116
1747257960.6402397,1753,0.533498227596283
1747257960.9897265,1754,1.270263671875
1747257962.0426106,1757,3.2219882011413574
1747257963.7818077,1762,3.148909568786621
1747257964.1243322,1763,1.1310209035873413
1747257964.8110461,1765,0.375370055437088
1747257965.156469,1766,0.08126428723335266
1747257965.8400917,1768,0.5813729166984558
1747257968.2789571,1775,3.2247986793518066
1747257968.6196527,1776,1.6560351848602295
1747257968.961422,1777,3.4172959327697754
1747257969.9962077,1780,0.13794416189193726
1747257970.3364203,1781,0.8125874400138855
1747257971.367239,1784,1.0765234231948853
1747257971.7056713,1785,2.5783376693725586
1747257972.0433211,1786,0.6199663877487183
1747257972.384462,1787,1.5051218271255493
1747257973.0745819,1789,0.18579499423503876
1747257973.4133983,1790,0.2689036726951599
1747257974.095961,1792,1.6822872161865234
1747257974.7736132,1794,0.6842113137245178
1747257975.4583645,1796,0.9329705834388733
1747257975.8045893,1797,0.1320793479681015
1747257976.8625977,1800,0.6090301275253296
1747257977.5467515,1802,2.1517653465270996
1747257977.896379,1803,0.8382696509361267
1747257978.2414927,1804,0.432159960269928
1747257979.6129096,1808,0.1649106740951538
1747257980.2947252,1810,0.4265533685684204
1747257981.6709638,1814,0.9138498902320862
1747257982.3584502,1816,1.3413927555084229
1747257983.0438976,1818,0.3537789285182953
1747257983.3864076,1819,0.5653874278068542
1747257984.759745,1823,0.35586389899253845
1747257985.7888563,1826,1.306311845779419
1747257986.1315897,1827,1.0062891244888306
1747257986.8175743,1829,2.1966452598571777
1747257987.1602466,1830,0.24047717452049255
1747257987.8463972,1832,1.7861446142196655
1747257988.1881042,1833,0.25467434525489807
1747257988.5281503,1834,2.4887378215789795
1747257989.2235405,1836,0.5777593851089478
1747257989.5677834,1837,0.19848260283470154
1747257989.9132063,1838,1.7310420274734497
1747257991.9782848,1844,2.3521339893341064
1747257992.320835,1845,1.95824134349823
1747257992.6637542,1846,1.2145390510559082
1747257993.0082672,1847,0.7977977991104126
1747257993.3506742,1848,1.2518045902252197
1747257994.3783004,1851,1.3847706317901611
1747257995.0630095,1853,1.660096287727356
1747257996.0958035,1856,1.4090793132781982
1747257997.4816492,1860,0.5223527550697327
1747257998.8660424,1864,0.6251572370529175
1747257999.20988,1865,0.7935460805892944
1747257999.5519078,1866,0.4690314531326294
1747257999.8950992,1867,1.4155939817428589
1747258001.275696,1871,0.1584434062242508
1747258001.6199994,1872,0.6446774005889893
1747258001.964851,1873,3.1717841625213623
1747258002.30822,1874,4.680968761444092
1747258002.6500392,1875,0.43365243077278137
1747258003.3345213,1877,0.6105479598045349
1747258004.0208924,1879,0.34605899453163147
1747258004.3656402,1880,1.5513453483581543
1747258005.3936439,1883,6.687636375427246
1747258005.7361233,1884,0.8398125767707825
1747258006.425118,1886,1.1878093481063843
1747258007.1127443,1888,0.4909650683403015
1747258007.7985132,1890,2.078821897506714
1747258008.1422222,1891,6.368087291717529
1747258009.5079627,1895,0.6731871366500854
1747258010.8695178,1899,0.28506091237068176
1747258011.5511062,1901,1.2155979871749878
1747258011.8898296,1902,1.5448895692825317
1747258013.2578554,1906,0.4635014832019806
1747258013.94353,1908,1.4606224298477173
1747258014.2841032,1909,1.3133612871170044
1747258014.6283126,1910,1.1868548393249512
1747258015.6534472,1913,0.3715263903141022
1747258016.6830573,1916,0.7109625935554504
1747258017.3698444,1918,0.29421523213386536
1747258019.4396513,1924,0.3215705454349518
1747258019.7833347,1925,1.0579183101654053
1747258020.1247408,1926,0.2004416137933731
1747258020.8182056,1928,1.0520291328430176
1747258021.1607795,1929,0.23552033305168152
1747258022.2001295,1932,0.15638163685798645
1747258023.2329872,1935,0.5851045250892639
1747258023.5715191,1936,0.9243868589401245
1747258024.585691,1939,0.631620466709137
1747258024.924206,1940,1.1045432090759277
1747258025.2667248,1941,0.8192011713981628
1747258025.6070845,1942,1.2732412815093994
1747258026.6214902,1945,0.22490514814853668
1747258027.308767,1947,0.4015173316001892
1747258028.3332293,1950,0.535122811794281
1747258028.6761026,1951,1.4463154077529907
1747258029.372258,1953,0.7152430415153503
1747258030.4163609,1956,0.6780548691749573
1747258031.799742,1960,0.19526268541812897
1747258032.1427927,1961,0.10390730947256088
1747258032.4872668,1962,0.6505461931228638
1747258032.8253806,1963,0.9098394513130188
1747258033.1642501,1964,5.850790023803711
1747258033.8428671,1966,0.22360147535800934
1747258034.1831489,1967,0.9197995066642761
1747258034.5262928,1968,0.27636709809303284
1747258034.869114,1969,2.6635031700134277
1747258036.933551,1975,0.726667582988739
1747258037.6216216,1977,1.031981110572815
1747258037.972116,1978,0.48431116342544556
1747258038.3139205,1979,3.1670567989349365
1747258038.662664,1980,0.15375997126102448
1747258039.0047877,1981,1.028191089630127
1747258039.3473456,1982,0.6400598287582397
1747258039.6886804,1983,0.3934088349342346
1747258040.3725967,1985,2.1798689365386963
1747258041.0612032,1987,0.47912493348121643
1747258041.405237,1988,7.027924537658691
1747258041.748593,1989,1.073331594467163
1747258042.4321105,1991,1.4111669063568115
1747258042.7742426,1992,0.14688608050346375
1747258043.118501,1993,0.805026650428772
1747258043.8168802,1995,0.9010971784591675
1747258045.175623,1999,2.1498210430145264


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_49_788998-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257357.2826974,0,0.25715258717536926
1747257358.331638,3,-0.013167843222618103
1747257358.686073,4,23.23810577392578
1747257360.7634404,10,16.978572845458984
1747257361.103983,11,16.976539611816406
1747257362.140739,14,0.06321652233600616
1747257362.4834456,15,0.6857566833496094
1747257363.5111444,18,-0.11992207169532776
1747257363.8579512,19,-2.127084970474243
1747257364.2025304,20,9.272506713867188
1747257364.8915823,22,6.1879963874816895
1747257365.2361794,23,-1.9739474058151245
1747257366.2651439,26,2.7682361602783203
1747257366.6095426,27,-6.857572078704834
1747257368.6691687,33,0.5741323828697205
1747257369.706771,36,3.2178878784179688
1747257370.0497649,37,-2.567110538482666
1747257370.3902502,38,2.0103487968444824
1747257370.737333,39,1.4171946048736572
1747257371.0803127,40,1.7005431652069092
1747257373.487808,47,0.54765385389328
1747257373.8288305,48,6.896092891693115
1747257374.1794808,49,-3.129316806793213
1747257374.870725,51,1.7348575592041016
1747257375.215498,52,2.410461187362671
1747257375.905197,54,1.0603665113449097
1747257376.9432404,57,2.864664077758789
1747257377.9881916,60,0.6684514284133911
1747257378.3330517,61,1.1189440488815308
1747257378.681972,62,1.8979686498641968
1747257379.0243623,63,0.5223414897918701
1747257379.7147446,65,1.0238733291625977
1747257380.0661333,66,1.2006242275238037
1747257380.429198,67,1.222463607788086
1747257380.7803223,68,0.7539366483688354
1747257381.4614305,70,7.880166053771973
1747257381.8058424,71,2.329224109649658
1747257383.8898814,77,0.5183876156806946
1747257384.5737526,79,0.5190479159355164
1747257384.9130955,80,1.4543492794036865
1747257385.61015,82,0.35460394620895386
1747257385.9599726,83,6.711876392364502
1747257386.6471992,85,3.742424488067627
1747257388.0351853,89,1.206878662109375
1747257388.3742247,90,7.270870685577393
1747257390.0921926,95,4.351447105407715
1747257391.4665143,99,0.5608041286468506
1747257391.8051937,100,5.641864776611328
1747257392.8298104,103,0.4964739680290222
1747257393.86352,106,4.269556045532227
1747257394.2020996,107,0.7722238302230835
1747257394.8819761,109,1.3291610479354858
1747257396.6084414,114,0.3189510703086853
1747257397.3025298,116,1.6424424648284912
1747257399.0088964,121,0.7000055909156799
1747257400.3811636,125,1.737409234046936
1747257400.722024,126,0.8610165119171143
1747257401.4074059,128,0.6346079111099243
1747257402.0858214,130,3.4194512367248535
1747257402.4243708,131,-0.8427224159240723
1747257402.7629514,132,1.2061741352081299
1747257404.1233156,136,0.7710030674934387
1747257404.4618301,137,5.14316463470459
1747257406.506418,143,1.2972302436828613
1747257406.8516047,144,6.058768272399902
1747257407.5396607,146,0.844506561756134
1747257407.8870482,147,3.568228244781494
1747257408.9371746,150,4.215753078460693
1747257411.3396397,157,1.3295233249664307
1747257412.0271292,159,2.3070242404937744
1747257412.3723664,160,0.9133755564689636
1747257413.0507364,162,1.4792001247406006
1747257413.732158,164,1.9858741760253906
1747257414.4247124,166,0.48279279470443726
1747257415.7997282,170,0.2780247628688812
1747257416.1509554,171,-0.0038158916868269444
1747257416.493321,172,0.23003357648849487
1747257417.5195506,175,5.384598255157471
1747257417.8631866,176,5.916028022766113
1747257418.2057712,177,6.805068016052246
1747257418.5492678,178,2.614492177963257
1747257419.2338748,180,1.06919264793396
1747257419.5819397,181,0.7259994745254517
1747257420.6234622,184,1.6372488737106323
1747257420.973471,185,0.13401487469673157
1747257421.3166733,186,2.745140790939331
1747257422.3745422,189,4.1620354652404785
1747257422.715635,190,0.466962993144989
1747257423.0595162,191,4.686546802520752
1747257423.4024982,192,0.625798225402832
1747257424.431769,195,-0.7736480832099915
1747257425.8360074,199,0.5451200604438782
1747257426.1833603,200,3.434704303741455
1747257426.885342,202,0.9146437048912048
1747257427.2274275,203,0.19424641132354736
1747257427.5694494,204,1.7185907363891602
1747257427.9151251,205,0.364788293838501
1747257428.6219535,207,-0.20167097449302673
1747257429.3193552,209,5.072240352630615
1747257430.0132377,211,0.6969765424728394
1747257430.7039282,213,4.4148406982421875
1747257431.3898754,215,1.506062626838684
1747257431.7339215,216,-0.2774103283882141
1747257432.4230013,218,1.2883875370025635
1747257432.7674189,219,2.4950056076049805
1747257433.1093173,220,0.3299093544483185
1747257433.4545884,221,0.754487156867981
1747257433.7929502,222,1.9165266752243042
1747257434.4781373,224,0.3309429883956909
1747257434.8280838,225,1.141882061958313
1747257436.2143033,229,0.21226006746292114
1747257438.2716403,235,3.862208843231201
1747257438.9697669,237,0.1998194307088852
1747257439.3126762,238,-0.3942680060863495
1747257439.6555398,239,2.742779493331909
1747257440.3433323,241,3.612912178039551
1747257440.6860094,242,0.6559287309646606
1747257441.3736086,244,0.3710136115550995
1747257441.7138376,245,1.8920207023620605
1747257442.054809,246,1.1015979051589966
1747257442.3962545,247,0.5780050158500671
1747257444.1449752,252,2.4246790409088135
1747257444.4879055,253,0.8878132700920105
1747257444.829781,254,1.5987716913223267
1747257445.8537784,257,3.548367977142334
1747257446.1951993,258,0.526372492313385
1747257446.535345,259,2.2266218662261963
1747257446.8778832,260,0.18744228780269623
1747257447.5709817,262,0.5678022503852844
1747257450.320524,270,1.037097454071045
1747257450.6674552,271,1.436673879623413
1747257451.6998963,274,1.6378710269927979
1747257452.042153,275,2.6829285621643066
1747257452.3849964,276,2.217744827270508
1747257453.0729854,278,0.2629415988922119
1747257453.7604816,280,0.8875013589859009
1747257454.437058,282,7.98304557800293
1747257454.7789707,283,1.5595569610595703
1747257455.4562654,285,1.539164662361145
1747257456.1355305,287,1.6017744541168213
1747257456.4784462,288,1.6992251873016357
1747257457.1556795,290,1.2863612174987793
1747257458.848397,295,1.4166574478149414
1747257459.187319,296,1.728955626487732
1747257459.5248375,297,2.941873073577881
1747257459.8624117,298,0.5523494482040405
1747257461.9227855,304,1.7918307781219482
1747257462.6211083,306,1.357745885848999
1747257463.3041353,308,2.4318177700042725
1747257463.6510358,309,2.857377529144287
1747257464.680105,312,2.6071324348449707
1747257465.02165,313,1.5269238948822021
1747257466.0696917,316,1.1583768129348755
1747257466.7710497,318,2.4587466716766357
1747257467.1183045,319,-0.04059417173266411
1747257468.1534147,322,1.7202521562576294
1747257468.844428,324,1.5094525814056396
1747257470.5973938,329,4.860323905944824
1747257470.9368107,330,0.9758599996566772
1747257471.278528,331,2.2620677947998047
1747257471.6170912,332,1.5264606475830078
1747257473.332376,337,4.790901184082031
1747257473.679184,338,2.4256553649902344
1747257474.3657444,340,0.7276517152786255
1747257475.386317,343,1.6860454082489014
1747257475.730039,344,5.137641429901123
1747257476.0751834,345,1.651214361190796
1747257476.42252,346,2.892920732498169
1747257477.099139,348,0.984693169593811
1747257477.7743583,350,1.5128945112228394
1747257478.4493258,352,1.0569391250610352
1747257478.7854404,353,0.45911070704460144
1747257479.125271,354,1.0990476608276367
1747257480.495805,358,1.806145191192627
1747257481.1818264,360,1.8863818645477295
1747257481.867455,362,0.6187044978141785
1747257482.2099962,363,1.0212130546569824
1747257482.5547183,364,3.705078601837158
1747257482.8971193,365,1.8105428218841553
1747257483.2396579,366,0.855023980140686
1747257483.5928423,367,1.3480089902877808
1747257483.945096,368,1.8968305587768555
1747257486.0272098,374,0.948939323425293
1747257487.0660605,377,15.411050796508789
1747257487.41189,378,1.7204262018203735
1747257489.8344548,385,2.817345142364502
1747257490.1765745,386,2.2066650390625
1747257491.5517244,390,4.135608196258545
1747257491.894492,391,1.5015554428100586
1747257492.2357461,392,0.652828574180603
1747257492.5882635,393,1.8079966306686401
1747257492.929322,394,0.29739198088645935
1747257493.2722595,395,1.6821621656417847
1747257493.615631,396,0.8297985792160034
1747257493.9604325,397,1.2517647743225098
1747257494.3084493,398,1.4509453773498535
1747257494.6531775,399,2.161949396133423
1747257495.3417966,401,1.031072735786438
1747257495.687599,402,0.6838852167129517
1747257496.3843482,404,1.430292010307312
1747257497.7571282,408,0.9618300795555115
1747257498.0985892,409,0.9742759466171265
1747257499.126254,412,1.1081881523132324
1747257499.4724705,413,1.5669161081314087
1747257499.8135726,414,0.98552405834198
1747257500.1568637,415,0.4799875020980835
1747257501.1891806,418,2.8813400268554688
1747257502.2352548,421,2.293407678604126
1747257502.5821445,422,0.19758862257003784
1747257503.6156526,425,1.4185764789581299
1747257503.9583335,426,5.04409122467041
1747257505.3347895,430,1.6574110984802246
1747257505.6774623,431,1.0553175210952759
1747257506.725387,434,1.904426097869873
1747257507.0768988,435,1.5652037858963013
1747257507.4201996,436,0.955600380897522
1747257507.7650352,437,4.964758396148682
1747257508.1095734,438,0.8189905285835266
1747257508.45389,439,6.01044225692749
1747257508.8026333,440,2.0725457668304443
1747257509.1441858,441,1.103803277015686
1747257509.8303018,443,7.7953362464904785
1747257510.179431,444,3.467728614807129
1747257510.523392,445,1.2536513805389404
1747257510.8703935,446,0.35556483268737793
1747257512.2458315,450,2.7794148921966553
1747257512.5944502,451,3.74711012840271
1747257512.93971,452,0.5033148527145386
1747257513.2827277,453,0.12572142481803894
1747257513.6304162,454,0.3962341547012329
1747257514.3162553,456,0.5821961760520935
1747257515.0046546,458,1.5565216541290283
1747257515.733018,460,1.6550602912902832
1747257516.0868344,461,2.9547886848449707
1747257517.1383016,464,0.6212276816368103
1747257517.488601,465,1.6434186697006226
1747257517.837904,466,0.028111889958381653
1747257518.5326307,468,0.43580588698387146
1747257519.2262695,470,0.4858042597770691
1747257520.6268077,474,2.319103240966797
1747257520.973825,475,1.3408384323120117
1747257522.0238013,478,2.1056416034698486
1747257522.3734224,479,1.532301425933838
1747257522.7274137,480,1.3752620220184326
1747257523.0740008,481,2.3280680179595947
1747257523.419925,482,2.39245343208313
1747257523.7721727,483,1.1234302520751953
1747257524.1223066,484,1.8361939191818237
1747257524.8223941,486,1.961711049079895
1747257525.1696987,487,1.0408213138580322
1747257525.5203063,488,2.162363290786743
1747257525.8677306,489,1.5234570503234863
1747257526.5633194,491,1.6196246147155762
1747257527.5956075,494,1.806380271911621
1747257528.9738827,498,0.9307491779327393
1747257530.0051935,501,1.1807109117507935
1747257530.3474221,502,1.184449315071106
1747257530.699837,503,3.8743534088134766
1747257531.7197511,506,0.5568966865539551
1747257532.4006743,508,3.9312245845794678
1747257532.7492247,509,2.6517367362976074
1747257533.0921507,510,1.420496940612793
1747257533.4339979,511,2.808093786239624
1747257533.7795918,512,0.6170379519462585
1747257534.1218731,513,6.178834438323975
1747257534.4665341,514,1.3835856914520264
1747257535.5149662,517,2.1237661838531494
1747257535.8655918,518,1.3622790575027466
1747257536.2151592,519,2.1025047302246094
1747257536.559733,520,1.2238181829452515
1747257537.5889127,523,2.252988576889038
1747257540.0142725,530,1.278624415397644
1747257541.0661411,533,1.388484239578247
1747257541.4091766,534,0.5315061211585999
1747257542.0967522,536,1.2681262493133545
1747257542.4377298,537,0.44775354862213135
1747257542.7902303,538,2.0814287662506104
1747257543.1389477,539,1.0455121994018555
1747257543.4812965,540,5.925084114074707
1747257544.1659918,542,0.11032956838607788
1747257544.5148935,543,1.1741852760314941
1747257544.8557115,544,1.240294098854065
1747257545.5524592,546,1.2153338193893433
1747257545.8966,547,3.4429943561553955
1747257546.936724,550,1.1083005666732788
1747257547.6208253,552,2.2902135848999023
1747257548.3067577,554,1.4002526998519897
1747257548.6522925,555,3.5303473472595215
1747257548.995246,556,4.034552574157715
1747257551.0406916,562,1.0736429691314697
1747257551.3805745,563,4.515275001525879
1747257551.7282178,564,2.080430269241333
1747257553.123635,568,1.2177565097808838
1747257554.1659768,571,0.3406834900379181
1747257554.8527586,573,29.711820602416992
1747257555.879602,576,4.13643741607666
1747257557.2496018,580,2.570199966430664
1747257558.6269093,584,1.9800935983657837
1747257558.9775565,585,0.42879754304885864
1747257559.3184588,586,1.4614264965057373
1747257560.0117922,588,2.7143144607543945
1747257560.707343,590,1.8713858127593994
1747257561.0508153,591,3.7112536430358887
1747257561.3952935,592,1.7416983842849731
1747257562.0776362,594,1.0522027015686035
1747257562.756657,596,0.8025246858596802
1747257563.102254,597,1.4592034816741943
1747257563.4473193,598,0.9271365404129028
1747257563.7897313,599,1.0847059488296509
1747257564.4828424,601,3.317817211151123
1747257564.8303063,602,3.5268497467041016
1747257565.1682289,603,1.053856372833252
1747257565.844162,605,0.19739709794521332
1747257566.8697698,608,4.041306495666504
1747257567.5562274,610,1.2573165893554688
1747257568.5986183,613,3.3745768070220947
1747257568.9474413,614,2.960094451904297
1747257569.6385605,616,10.311729431152344
1747257570.315116,618,1.6827831268310547
1747257570.9925652,620,2.552724838256836
1747257571.6716485,622,1.724738359451294
1747257572.010584,623,0.3245117962360382
1747257573.0280094,626,14.033941268920898
1747257573.7142034,628,1.7609035968780518
1747257574.053126,629,1.5654408931732178
1747257575.4238713,633,1.756187081336975
1747257576.1187336,635,0.46762049198150635
1747257576.8110487,637,3.752897262573242
1747257577.8421175,640,30.70815658569336
1747257578.1877499,641,3.6323719024658203
1747257578.5367506,642,0.23826968669891357
1747257578.880196,643,0.7061429023742676
1747257579.2239437,644,1.2140860557556152
1747257579.5696495,645,0.585342288017273
1747257580.9613228,649,9.893997192382812
1747257581.6591017,651,0.23296280205249786
1747257582.013083,652,3.4029288291931152
1747257582.3579628,653,10.555049896240234
1747257582.7045643,654,12.150117874145508
1747257583.0480316,655,3.708845615386963
1747257584.0818703,658,6.744122505187988
1747257584.4261034,659,3.3109328746795654
1747257584.770286,660,3.359684467315674
1747257587.1712973,667,12.827569961547852
1747257588.2073088,670,16.174976348876953
1747257589.9348588,675,1.6763584613800049
1747257590.2839403,676,1.1302438974380493
1747257590.6344948,677,3.754141330718994
1747257591.6714687,680,0.42001545429229736
1747257592.3688924,682,0.49355441331863403
1747257592.7142563,683,1.8016407489776611
1747257593.0659766,684,6.5191168785095215
1747257594.0956402,687,2.0795023441314697
1747257595.830422,692,1.9378529787063599
1747257596.5205185,694,0.5748373866081238
1747257596.86562,695,0.6120303273200989
1747257597.2150388,696,2.898742914199829
1747257597.5595756,697,3.7323803901672363
1747257598.2478201,699,1.87460196018219
1747257599.278478,702,7.764949798583984
1747257599.622308,703,3.0272769927978516
1747257600.3118649,705,2.1002297401428223
1747257601.6901717,709,0.6939244866371155
1747257602.0356517,710,4.435093879699707
1747257602.725787,712,3.681736469268799
1747257603.7493293,715,14.087971687316895
1747257604.4271095,717,12.544440269470215
1747257605.1087139,719,1.6461117267608643
1747257605.4473066,720,1.7409746646881104
1747257605.7868292,721,6.7663469314575195
1747257606.4655972,723,2.825927972793579
1747257607.1434238,725,0.8078732490539551
1747257607.4851937,726,2.9373555183410645
1747257607.8252757,727,2.688317060470581
1747257608.1658185,728,0.3416135609149933
1747257608.5042708,729,9.185284614562988
1747257609.1881788,731,0.460457444190979
1747257609.5264838,732,13.248723983764648
1747257609.865426,733,1.0555211305618286
1747257611.5528572,738,0.9191468358039856
1747257611.8897069,739,11.130437850952148
1747257612.227153,740,1.2439128160476685
1747257612.9128451,742,1.213254690170288
1747257613.2568018,743,1.969598412513733
1747257613.5967722,744,2.0359323024749756
1747257613.938867,745,1.218017339706421
1747257616.340349,752,18.74873161315918
1747257617.374011,755,0.5386885404586792
1747257617.720113,756,1.3658537864685059
1747257618.405281,758,3.1342031955718994
1747257620.1387663,763,0.7449309825897217
1747257620.4831867,764,1.7350869178771973
1747257620.8397617,765,2.0791938304901123
1747257621.8821678,768,10.176239967346191
1747257622.3100939,769,4.277485370635986
1747257623.3313243,772,3.6199746131896973
1747257623.6682534,773,21.417125701904297
1747257624.349392,775,2.329711675643921
1747257624.6870263,776,0.9266480207443237
1747257625.376402,778,1.4921503067016602
1747257625.717907,779,1.957155466079712
1747257626.0617578,780,1.1932098865509033
1747257626.4006538,781,2.0354549884796143
1747257626.746454,782,2.900679111480713
1747257628.798917,788,1.461677074432373
1747257629.140161,789,0.5125925540924072
1747257629.8279843,791,2.0645172595977783
1747257630.5176334,793,0.9892624616622925
1747257631.2079208,795,3.8399994373321533
1747257631.5558913,796,9.369010925292969
1747257632.6043322,799,1.131605625152588
1747257632.951478,800,0.3592478930950165
1747257634.3534186,804,0.6418565511703491
1747257634.7057114,805,1.6531305313110352
1747257635.057159,806,0.4053119421005249
1747257635.400507,807,1.921344518661499
1747257636.438198,810,5.560935020446777
1747257637.4714072,813,1.6002955436706543
1747257639.2141836,818,2.097332715988159
1747257639.5593789,819,1.4286808967590332
1747257640.2449899,821,1.8686074018478394
1747257640.5863028,822,1.980029821395874
1747257640.932823,823,1.3884316682815552
1747257641.6294987,825,2.06874942779541
1747257641.9719872,826,0.7803610563278198
1747257642.3141184,827,0.6781874895095825
1747257642.6583705,828,7.990634918212891
1747257644.036088,832,0.9757587313652039
1747257644.37535,833,4.6421427726745605
1747257645.0600219,835,3.3843464851379395
1747257645.4012904,836,0.0018210738198831677
1747257645.7411833,837,4.1130781173706055
1747257646.419545,839,-0.3647237718105316
1747257646.7590723,840,2.667228937149048
1747257647.780792,843,1.3184748888015747
1747257648.4750748,845,0.7353558540344238
1747257650.2108774,850,1.8504701852798462
1747257650.5590997,851,3.6245486736297607
1747257651.5886176,854,0.617509663105011
1747257652.6163316,857,3.9899773597717285
1747257653.6457045,860,0.5888232588768005
1747257654.3381445,862,1.5089458227157593
1747257655.383781,865,7.1821064949035645
1747257655.7291899,866,1.8897368907928467
1747257657.0990639,870,2.985292911529541
1747257657.4399862,871,0.6366211771965027
1747257660.8761663,881,1.7767775058746338
1747257661.5740178,883,1.3060778379440308
1747257661.923378,884,2.000722646713257
1747257662.266288,885,1.096173644065857
1747257662.6129851,886,0.2539307475090027
1747257663.3088226,888,0.8093755841255188
1747257663.9985304,890,2.293924331665039
1747257664.687598,892,1.4530596733093262
1747257665.7292607,895,0.8495140671730042
1747257666.4125805,897,0.3856304883956909
1747257666.7571914,898,1.0339831113815308
1747257667.78501,901,3.2773470878601074
1747257668.127328,902,1.1336644887924194
1747257668.8217354,904,2.3816134929656982
1747257669.512578,906,1.2412985563278198
1747257669.8544276,907,2.7784430980682373
1747257670.2008348,908,0.5773662328720093
1747257670.8849475,910,0.9230688214302063
1747257671.2286816,911,0.6542735695838928
1747257672.2557318,914,1.5005865097045898
1747257673.629626,918,7.602624416351318
1747257673.9697871,919,3.9074292182922363
1747257674.6556349,921,2.46645450592041
1747257675.3442903,923,0.6319109201431274
1747257676.7312794,927,0.5851626992225647
1747257677.0813143,928,2.059307336807251
1747257677.429178,929,1.6906111240386963
1747257677.7709224,930,1.4724026918411255
1747257678.117053,931,0.9444010257720947
1747257678.471689,932,1.2363927364349365
1747257678.825631,933,3.926438808441162
1747257679.532056,935,2.324371099472046
1747257680.9164026,939,0.8457636833190918
1747257681.5991604,941,0.7623071074485779
1747257681.945963,942,2.1669976711273193
1747257682.973943,945,3.1775336265563965
1747257684.3496542,949,1.655503749847412
1747257685.3861976,952,2.7975611686706543
1747257686.076053,954,1.8894590139389038
1747257686.4177387,955,4.593478202819824
1747257686.7597866,956,4.321993827819824
1747257688.1308055,960,2.475599527359009
1747257688.814089,962,1.2006915807724
1747257689.1565576,963,2.0938408374786377
1747257689.5061045,964,1.3695919513702393
1747257689.8484905,965,2.866974115371704
1747257690.5410507,967,4.993256568908691
1747257690.894142,968,1.3834619522094727
1747257691.9486692,971,2.6700387001037598
1747257693.6997383,976,2.321697950363159
1747257694.3888783,978,2.9235310554504395
1747257694.7297835,979,1.077298879623413
1747257695.417164,981,1.0741666555404663
1747257695.7671266,982,1.5010089874267578
1747257697.1597786,986,4.4383625984191895
1747257697.8428175,988,8.516834259033203
1747257698.186517,989,1.3335627317428589
1747257698.5375886,990,2.7160730361938477
1747257699.230498,992,1.3420428037643433
1747257699.9218683,994,3.048215866088867
1747257700.2631142,995,4.4177985191345215
1747257700.6052172,996,2.594359874725342
1747257701.2879367,998,2.0045127868652344
1747257701.635587,999,7.034472942352295
1747257702.3296843,1001,0.6569209098815918
1747257702.6748388,1002,2.8490233421325684
1747257703.0178792,1003,0.9957425594329834
1747257703.3627267,1004,0.8397471904754639
1747257703.704794,1005,1.8356361389160156
1747257704.0488436,1006,2.180274248123169
1747257705.7747247,1011,10.19202709197998
1747257706.4591506,1013,2.768190383911133
1747257707.1421862,1015,1.237432599067688
1747257707.4865224,1016,1.4461078643798828
1747257707.8281918,1017,1.625781774520874
1747257709.5412042,1022,1.4404544830322266
1747257710.924715,1026,1.0532187223434448
1747257711.613129,1028,1.8082298040390015
1747257711.954994,1029,0.7147873044013977
1747257714.0631106,1035,9.709967613220215
1747257714.4110587,1036,0.8172334432601929
1747257714.7592764,1037,3.2856619358062744
1747257715.104885,1038,1.1955389976501465
1747257715.4462378,1039,1.6201303005218506
1747257716.8087833,1043,4.283234596252441
1747257717.4940076,1045,1.051800012588501
1747257717.8328505,1046,1.5484709739685059
1747257719.8820102,1052,0.7388688325881958
1747257720.2219477,1053,3.237753391265869
1747257721.2466965,1056,1.5531343221664429
1747257721.928824,1058,2.0882205963134766
1747257722.2675133,1059,6.7513604164123535
1747257722.6054351,1060,5.272879600524902
1747257723.281404,1062,2.95771861076355
1747257724.3059428,1065,1.8328509330749512
1747257724.657193,1066,1.026745080947876
1747257724.9976869,1067,5.62925910949707
1747257725.6896434,1069,1.453665018081665
1747257726.028549,1070,25.563613891601562
1747257726.3733203,1071,1.92375910282135
1747257726.712457,1072,2.2991490364074707
1747257727.0525322,1073,0.7019859552383423
1747257727.390713,1074,2.4875411987304688
1747257728.4129963,1077,3.167768716812134
1747257728.7610624,1078,2.2236528396606445
1747257729.4479685,1080,13.49035358428955
1747257729.7917926,1081,2.3076064586639404
1747257730.1328547,1082,1.851293921470642
1747257731.1628687,1085,3.5791592597961426
1747257731.505832,1086,4.789292335510254
1747257731.846338,1087,12.191033363342285
1747257733.2190707,1091,4.2049102783203125
1747257733.5676649,1092,0.8937140703201294
1747257733.90887,1093,3.6012563705444336
1747257735.6160796,1098,1.5516294240951538
1747257736.2999427,1100,17.259136199951172
1747257736.9849184,1102,2.8091068267822266
1747257737.328274,1103,1.7157493829727173
1747257737.6762667,1104,6.012362480163574
1747257738.7199407,1107,6.888002395629883
1747257739.0637882,1108,0.4343661963939667
1747257739.4146578,1109,0.745084822177887
1747257739.76457,1110,4.774561405181885
1747257740.111803,1111,3.139188528060913
1747257740.457429,1112,0.6216135025024414
1747257740.8034387,1113,2.4704084396362305
1747257741.1441543,1114,5.498234748840332
1747257741.8424656,1116,1.8772352933883667
1747257742.8835633,1119,0.45387786626815796
1747257743.57159,1121,4.295816898345947
1747257743.9302661,1122,22.711856842041016
1747257744.9754672,1125,5.859770774841309
1747257745.3215723,1126,5.548895835876465
1747257746.0142307,1128,1.4381541013717651
1747257746.3605433,1129,1.657772183418274
1747257746.7115798,1130,4.0369553565979
1747257747.06122,1131,2.704805850982666
1747257747.4053278,1132,3.2668604850769043
1747257748.0914164,1134,7.446524620056152
1747257748.4337888,1135,1.0293351411819458
1747257748.7796288,1136,4.314168930053711
1747257749.8129973,1139,2.3275625705718994
1747257750.8563888,1142,21.61320686340332
1747257751.873506,1145,5.245397567749023
1747257752.2138677,1146,1.4439928531646729
1747257752.8929029,1148,2.182900905609131
1747257753.2346213,1149,2.0536561012268066
1747257753.5788748,1150,7.3272905349731445
1747257753.9307873,1151,4.643854141235352
1747257754.2775724,1152,4.0762224197387695
1747257754.620504,1153,3.219712018966675
1747257755.3081946,1155,2.66186261177063
1747257757.0473926,1160,1.067826271057129
1747257757.7282064,1162,0.27964213490486145
1747257758.4174957,1164,1.1307097673416138
1747257759.0979714,1166,2.9169492721557617
1747257759.448186,1167,19.43077278137207
1747257761.5427587,1173,1.9667290449142456
1747257761.8926773,1174,0.6642311811447144
1747257762.5841794,1176,1.4192752838134766
1747257762.930484,1177,1.987167477607727
1747257763.2753062,1178,1.6290937662124634
1747257764.654519,1182,3.278913974761963
1747257765.3446085,1184,2.320603132247925
1747257766.0345707,1186,3.5240516662597656
1747257766.7194617,1188,3.9218297004699707
1747257767.0619397,1189,2.8815531730651855
1747257767.4107485,1190,6.981786727905273
1747257768.4433262,1193,3.1015214920043945
1747257768.7885492,1194,2.2148566246032715
1747257769.1342082,1195,2.309997797012329
1747257769.8193557,1197,3.086574077606201
1747257770.162394,1198,1.9267544746398926
1747257771.189016,1201,0.6462513208389282
1747257771.5309122,1202,11.383464813232422
1747257772.5563667,1205,3.813587188720703
1747257772.8988063,1206,2.8939156532287598
1747257773.2413263,1207,1.5568718910217285
1747257773.9244006,1209,0.4914279282093048
1747257775.2949173,1213,4.521385192871094
1747257775.6381142,1214,3.574361562728882
1747257775.9885862,1215,0.9204667806625366
1747257776.6758018,1217,3.984017848968506
1747257777.0192728,1218,1.5197874307632446
1747257778.7231836,1223,2.262150764465332
1747257779.4155796,1225,1.9166295528411865
1747257780.440549,1228,6.853561878204346
1747257780.782258,1229,6.976747035980225
1747257781.7994788,1232,7.9879150390625
1747257782.1409726,1233,4.222355842590332
1747257783.8661997,1238,3.404078960418701
1747257784.5506895,1240,0.9919423460960388
1747257784.893689,1241,2.5673556327819824
1747257785.2345073,1242,7.202422142028809
1747257785.5810478,1243,1.1705831289291382
1747257785.9244416,1244,4.973041534423828
1747257786.2659707,1245,1.0824872255325317
1747257786.6135504,1246,2.956829071044922
1747257787.6448998,1249,2.612907648086548
1747257787.9891405,1250,2.2167911529541016
1747257788.331052,1251,3.920043468475342
1747257788.6785505,1252,4.445768356323242
1747257789.374358,1254,2.888585090637207
1747257790.0766163,1256,4.439760684967041
1747257790.4210079,1257,3.78912091255188
1747257791.4685543,1260,4.686497688293457
1747257791.8129268,1261,2.4078428745269775
1747257792.842395,1264,30.616657257080078
1747257793.8716943,1267,2.044095039367676
1747257795.225805,1271,1.7440121173858643
1747257796.9376066,1276,2.2600479125976562
1747257797.2768054,1277,2.428028106689453
1747257797.6152759,1278,2.113863468170166
1747257798.98399,1282,3.3612334728240967
1747257800.0175867,1285,7.199776649475098
1747257801.7132218,1290,6.37887716293335
1747257802.744236,1293,5.7067341804504395
1747257803.7641392,1296,4.345931053161621
1747257804.4556284,1298,0.6353700757026672
1747257804.8016598,1299,1.047179937362671
1747257805.8191493,1302,6.163926601409912
1747257807.1838615,1306,3.254533290863037
1747257808.5461895,1310,1.7963968515396118
1747257809.9130058,1314,1.758432388305664
1747257810.2519794,1315,1.1530992984771729
1747257811.9477196,1320,4.954776287078857
1747257812.6352482,1322,5.545299530029297
1747257812.9754493,1323,2.7628490924835205
1747257813.656678,1325,7.802531719207764
1747257814.0000787,1326,7.368376731872559
1747257814.683198,1328,4.344016075134277
1747257817.0610693,1335,4.668922424316406
1747257820.1768727,1344,1.7530155181884766
1747257820.5243227,1345,0.7268882989883423
1747257821.2196074,1347,3.4899468421936035
1747257821.5642123,1348,1.1560025215148926
1747257822.6001678,1351,4.215577125549316
1747257822.9396071,1352,2.1521618366241455
1747257823.6160402,1354,16.8802547454834
1747257824.9857678,1358,1.2863428592681885
1747257825.673826,1360,3.1214091777801514
1747257827.0501554,1364,4.064981460571289
1747257827.3976734,1365,2.590245008468628
1747257827.740203,1366,3.6618638038635254
1747257828.0847902,1367,3.4258079528808594
1747257828.4326537,1368,3.702881336212158
1747257829.8128486,1372,1.320826768875122
1747257830.1559844,1373,4.342841148376465
1747257830.8533177,1375,1.1944221258163452
1747257831.2068143,1376,3.9584672451019287
1747257832.6151462,1380,2.8599367141723633
1747257834.3549726,1385,3.8885183334350586
1747257834.6971536,1386,3.7515509128570557
1747257836.0673797,1390,1.2379788160324097
1747257837.1052253,1393,6.491818428039551
1747257838.1416073,1396,2.0359134674072266
1747257838.482575,1397,3.731510877609253
1747257839.1659505,1399,5.037677764892578
1747257839.5102506,1400,2.424821376800537
1747257840.540321,1403,4.715531349182129
1747257841.223478,1405,3.912719249725342
1747257843.9819202,1413,6.776283264160156
1747257845.0230138,1416,3.6316018104553223
1747257845.3705876,1417,12.43586540222168
1747257846.0601645,1419,3.0312860012054443
1747257846.7493699,1421,2.57528018951416
1747257847.0882576,1422,5.046511650085449
1747257850.204396,1431,2.578164577484131
1747257850.5532448,1432,3.411764621734619
1747257851.9350908,1436,0.38603201508522034
1747257852.6139503,1438,1.7099177837371826
1747257852.958187,1439,2.857198715209961
1747257853.2995646,1440,5.465851783752441
1747257853.6411602,1441,2.3209707736968994
1747257854.6657302,1444,13.165401458740234
1747257855.3442564,1446,1.9281436204910278
1747257855.6821368,1447,3.1497786045074463
1747257856.0195713,1448,10.365804672241211
1747257856.3575895,1449,0.8529335856437683
1747257856.699975,1450,6.332282543182373
1747257857.040296,1451,0.9593942165374756
1747257857.382027,1452,6.318612575531006
1747257858.071451,1454,7.252233028411865
1747257858.4179158,1455,2.0442841053009033
1747257858.7603416,1456,2.8602023124694824
1747257859.1023173,1457,4.957766056060791
1747257859.4491448,1458,4.09208345413208
1747257859.7913206,1459,3.7775540351867676
1747257860.1362808,1460,21.97800636291504
1747257860.4803097,1461,2.2657551765441895
1747257861.1662214,1463,2.164349317550659
1747257863.656956,1470,6.0037841796875
1747257864.6848266,1473,17.769607543945312
1747257865.0261068,1474,10.69294548034668
1747257865.7088592,1476,2.806326150894165
1747257866.0574062,1477,2.508721113204956
1747257867.429148,1481,22.51757049560547
1747257867.7726953,1482,3.6053638458251953
1747257868.116249,1483,3.298402786254883
1747257869.500134,1487,1.6601026058197021
1747257869.850292,1488,5.545131683349609
1747257870.1909328,1489,10.415454864501953
1747257870.5375643,1490,4.66834020614624
1747257870.9024737,1491,7.533833980560303
1747257871.5812314,1493,5.169523239135742
1747257871.9209986,1494,11.787428855895996
1747257873.2913451,1498,1.7263370752334595
1747257873.631375,1499,0.549014151096344
1747257873.9701111,1500,2.1772000789642334
1747257874.658196,1502,16.283750534057617
1747257875.6862538,1505,2.297976016998291
1747257877.0493784,1509,2.6607227325439453
1747257877.3954737,1510,9.900425910949707
1747257877.740626,1511,5.870931625366211
1747257878.4328463,1513,2.1715877056121826
1747257879.1225803,1515,2.5567986965179443
1747257879.463221,1516,4.486419677734375
1747257881.8550544,1523,0.44741755723953247
1747257882.875872,1526,3.647709846496582
1747257883.5714471,1528,5.197310924530029
1747257885.6355534,1534,6.364230155944824
1747257886.662174,1537,12.45553207397461
1747257887.002954,1538,1.5519647598266602
1747257888.023418,1541,9.5115966796875
1747257889.3897943,1545,3.7223432064056396
1747257890.0765858,1547,9.757266998291016
1747257890.4170094,1548,15.524910926818848
1747257891.4553893,1551,3.0181989669799805
1747257891.7975106,1552,7.951740264892578
1747257892.139597,1553,4.605434417724609
1747257892.8248758,1555,1.4281270503997803
1747257893.5064492,1557,8.936327934265137
1747257895.2194366,1562,3.6346709728240967
1747257895.9070992,1564,0.6077218055725098
1747257896.255364,1565,8.651629447937012
1747257896.5965555,1566,1.9405251741409302
1747257897.280025,1568,1.0657598972320557
1747257897.967608,1570,0.7936288118362427
1747257898.3146558,1571,2.1767101287841797
1747257898.6565664,1572,3.0225980281829834
1747257899.0012705,1573,2.662891387939453
1747257900.0278442,1576,5.615058898925781
1747257900.7029653,1578,1.7751973867416382
1747257901.040914,1579,2.0752158164978027
1747257901.3778906,1580,4.691917419433594
1747257901.71657,1581,2.5814030170440674
1747257902.0567262,1582,4.75247049331665
1747257903.0778847,1585,5.225562572479248
1747257904.793048,1590,2.329284906387329
1747257906.5005803,1595,4.085747241973877
1747257906.8454897,1596,2.8451499938964844
1747257907.1852014,1597,2.5644006729125977
1747257908.551824,1601,16.536291122436523
1747257908.8926322,1602,4.330517768859863
1747257909.2346616,1603,3.82285475730896
1747257911.6527848,1610,5.8143110275268555
1747257911.9995065,1611,6.772001266479492
1747257912.6868968,1613,0.8254244327545166
1747257913.0264142,1614,1.933592677116394
1747257913.7153447,1616,4.0243940353393555
1747257915.0971062,1620,14.344287872314453
1747257915.7853866,1622,1.7903249263763428
1747257916.4667492,1624,0.529742956161499
1747257917.1480165,1626,5.881546974182129
1747257917.4885216,1627,5.028685569763184
1747257918.8594062,1631,1.0433979034423828
1747257920.229344,1635,1.7202616930007935
1747257920.5704958,1636,1.2351696491241455
1747257920.9139073,1637,1.6754800081253052
1747257921.2539883,1638,2.190351963043213
1747257921.9341586,1640,1.2139050960540771
1747257922.2743163,1641,7.485546112060547
1747257923.9993892,1646,1.9475016593933105
1747257924.3399973,1647,2.2460145950317383
1747257925.025922,1649,3.464855194091797
1747257925.7170632,1651,9.221917152404785
1747257926.0656605,1652,4.9062180519104
1747257926.4058645,1653,3.5121469497680664
1747257926.7449257,1654,6.332625865936279
1747257927.4327347,1656,34.543827056884766
1747257928.1129675,1658,0.6973806619644165
1747257929.4790363,1662,4.653285980224609
1747257930.1652231,1664,4.918860912322998
1747257930.847448,1666,0.4309508502483368
1747257931.8610299,1669,10.14046859741211
1747257932.1986856,1670,9.098244667053223
1747257933.559841,1674,15.570649147033691
1747257934.5752506,1677,1.8086161613464355
1747257935.2655535,1679,7.114418029785156
1747257935.6052382,1680,1.4941948652267456
1747257935.943628,1681,2.6598262786865234
1747257936.2822113,1682,1.4765956401824951
1747257937.3012662,1685,15.12986946105957
1747257937.6390846,1686,3.815364360809326
1747257937.9790556,1687,12.096151351928711
1747257938.3239543,1688,3.4644384384155273
1747257938.667683,1689,9.244264602661133
1747257939.0076787,1690,2.2037596702575684
1747257940.04086,1693,2.1893110275268555
1747257940.3806956,1694,1.1194987297058105
1747257940.7193754,1695,1.3050484657287598
1747257941.4004364,1697,19.43315887451172
1747257941.7386744,1698,4.102001667022705
1747257942.079653,1699,9.010132789611816
1747257942.4166794,1700,3.186889171600342
1747257943.091755,1702,0.7258596420288086
1747257943.7685082,1704,1.5036298036575317
1747257944.7815692,1707,15.192852020263672
1747257945.4664514,1709,1.8236888647079468
1747257945.8082752,1710,3.974937915802002
1747257946.1465936,1711,3.8650200366973877
1747257946.487413,1712,1.8328065872192383
1747257948.5245194,1718,0.5738388299942017
1747257948.8644414,1719,13.497095108032227
1747257949.8905854,1722,2.289069652557373
1747257950.2407174,1723,4.318202495574951
1747257950.5908585,1724,0.8549619913101196
1747257950.941435,1725,19.868757247924805
1747257952.6850681,1730,1.3681446313858032
1747257955.45609,1738,1.4911491870880127
1747257955.7977607,1739,6.609897613525391
1747257956.1345038,1740,5.65310525894165
1747257957.1473544,1743,2.0177793502807617
1747257957.8353598,1745,1.4038970470428467
1747257958.8798113,1748,10.814416885375977
1747257959.2290466,1749,0.5428028106689453
1747257959.5871615,1750,0.5087391138076782
1747257959.935115,1751,3.8966150283813477
1747257960.640374,1753,2.6674911975860596
1747257960.9899075,1754,6.351318359375
1747257962.0427809,1757,16.109941482543945
1747257963.7819881,1762,15.744547843933105
1747257964.1244805,1763,5.655104637145996
1747257964.811706,1765,1.8768502473831177
1747257965.156617,1766,0.4063214361667633
1747257965.8403156,1768,2.906864643096924
1747257968.279108,1775,16.123992919921875
1747257968.6197941,1776,8.280176162719727
1747257968.9615545,1777,17.08647918701172
1747257969.996375,1780,0.6897208094596863
1747257970.3365815,1781,4.062937259674072
1747257971.3673744,1784,5.382616996765137
1747257971.705794,1785,12.891688346862793
1747257972.043516,1786,3.099832057952881
1747257972.3845959,1787,7.525609016418457
1747257973.074752,1789,0.928974986076355
1747257973.4135306,1790,1.3445184230804443
1747257974.096095,1792,8.411436080932617
1747257974.7737648,1794,3.4210565090179443
1747257975.4585752,1796,4.664853096008301
1747257975.8047721,1797,0.6603967547416687
1747257976.8627894,1800,3.0451507568359375
1747257977.5469115,1802,10.758827209472656
1747257977.896548,1803,4.191348075866699
1747257978.241658,1804,2.160799741744995
1747257979.6130695,1808,0.824553370475769
1747257980.2948985,1810,2.1327667236328125
1747257981.671128,1814,4.569249629974365
1747257982.358627,1816,6.706963539123535
1747257983.0440738,1818,1.7688946723937988
1747257983.3865817,1819,2.826937198638916
1747257984.7599337,1823,1.7793195247650146
1747257985.7890117,1826,6.531558990478516
1747257986.1317775,1827,5.031445503234863
1747257986.8177533,1829,10.983226776123047
1747257987.1604803,1830,1.2023859024047852
1747257987.8465376,1832,8.930723190307617
1747257988.188278,1833,1.273371696472168
1747257988.528245,1834,12.443689346313477
1747257989.2238047,1836,2.888796806335449
1747257989.5679963,1837,0.9924130439758301
1747257989.9134402,1838,8.655210494995117
1747257991.9784892,1844,11.760669708251953
1747257992.3210094,1845,9.791206359863281
1747257992.6639347,1846,6.072695255279541
1747257993.0084426,1847,3.9889888763427734
1747257993.3508556,1848,6.2590227127075195
1747257994.3785534,1851,6.923852920532227
1747257995.063222,1853,8.300481796264648
1747257996.0960193,1856,7.04539680480957
1747257997.481859,1860,2.6117637157440186
1747257998.8662367,1864,3.125786304473877
1747257999.2100534,1865,3.9677305221557617
1747257999.5520675,1866,2.3451571464538574
1747257999.8952584,1867,7.077970027923584
1747258001.275866,1871,0.7922170162200928
1747258001.620163,1872,3.2233870029449463
1747258001.9650254,1873,15.85892105102539
1747258002.3083937,1874,23.404844284057617
1747258002.6502857,1875,2.168262243270874
1747258003.334738,1877,3.0527398586273193
1747258004.021092,1879,1.730294942855835
1747258004.3659277,1880,7.7567267417907715
1747258005.3938754,1883,33.43818283081055
1747258005.7363536,1884,4.199062824249268
1747258006.4253242,1886,5.939046859741211
1747258007.1129098,1888,2.4548254013061523
1747258007.798752,1890,10.394109725952148
1747258008.1424444,1891,31.840436935424805
1747258009.508114,1895,3.365935802459717
1747258010.8696628,1899,1.4253045320510864
1747258011.5512414,1901,6.0779900550842285
1747258011.8900905,1902,7.724447727203369
1747258013.2580335,1906,2.31750750541687
1747258013.9437115,1908,7.303112030029297
1747258014.284685,1909,6.566806316375732
1747258014.6285493,1910,5.934274196624756
1747258015.6536698,1913,1.8576319217681885
1747258016.683226,1916,3.5548129081726074
1747258017.37006,1918,1.4710761308670044
1747258019.4398768,1924,1.6078526973724365
1747258019.7835166,1925,5.2895917892456055
1747258020.1249197,1926,1.0022081136703491
1747258020.8184268,1928,5.260145664215088
1747258021.1610405,1929,1.17760169506073
1747258022.200308,1932,0.7819081544876099
1747258023.233123,1935,2.925522565841675
1747258023.5716517,1936,4.621934413909912
1747258024.585833,1939,3.15810227394104
1747258024.924345,1940,5.522716045379639
1747258025.2669094,1941,4.096005916595459
1747258025.607221,1942,6.366206169128418
1747258026.6216056,1945,1.124525785446167
1747258027.308899,1947,2.007586717605591
1747258028.3333874,1950,2.67561411857605
1747258028.6762583,1951,7.231576919555664
1747258029.3724623,1953,3.5762152671813965
1747258030.4165552,1956,3.3902742862701416
1747258031.7999132,1960,0.9763134121894836
1747258032.1430874,1961,0.519536554813385
1747258032.4874816,1962,3.2527308464050293
1747258032.825563,1963,4.549197196960449
1747258033.1643927,1964,29.253950119018555
1747258033.8430016,1966,1.1180074214935303
1747258034.183394,1967,4.598997592926025
1747258034.5265305,1968,1.3818354606628418
1747258034.8692887,1969,13.317516326904297
1747258036.93372,1975,3.63333797454834
1747258037.6218276,1977,5.159905433654785
1747258037.9722965,1978,2.421555757522583
1747258038.3141375,1979,15.835284233093262
1747258038.66283,1980,0.7687998414039612
1747258039.0050406,1981,5.140955448150635
1747258039.3476088,1982,3.2002992630004883
1747258039.688939,1983,1.9670441150665283
1747258040.372823,1985,10.899344444274902
1747258041.0615714,1987,2.3956246376037598
1747258041.4054632,1988,35.13962173461914
1747258041.748867,1989,5.3666582107543945
1747258042.4323168,1991,7.055834770202637
1747258042.7744632,1992,0.7344304323196411
1747258043.118805,1993,4.02513313293457
1747258043.8170216,1995,4.505486011505127
1747258045.1757574,1999,10.749105453491211


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_49_788998-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257357.3011444,0,1.353359580039978
1747257358.351848,3,1.1601921319961548
1747257358.7050178,4,1.0279818773269653
1747257360.7793872,10,1.0359466075897217
1747257361.1219006,11,1.0191954374313354
1747257362.159252,14,1.2395555973052979
1747257362.4996707,15,1.0259069204330444
1747257363.530751,18,1.448433518409729
1747257363.8768415,19,1.1243597269058228
1747257364.2214823,20,1.0009280443191528
1747257364.9105608,22,1.0137431621551514
1747257365.251988,23,1.2137978076934814
1747257366.2813785,26,1.5498157739639282
1747257366.6266367,27,1.0420193672180176
1747257368.6853218,33,1.0158950090408325
1747257369.723148,36,1.0
1747257370.065474,37,1.0130833387374878
1747257370.406355,38,1.000070333480835
1747257370.7538645,39,1.0058764219284058
1747257371.0957572,40,1.001778483390808
1747257373.5041459,47,1.1408826112747192
1747257373.8474753,48,1.7254682779312134
1747257374.195443,49,1.024020791053772
1747257374.8897562,51,1.0003050565719604
1747257375.23172,52,1.0011323690414429
1747257375.9245288,54,1.1083264350891113
1747257376.9620283,57,1.023281455039978
1747257378.0047278,60,1.18979012966156
1747257378.351227,61,1.2668343782424927
1747257378.699531,62,1.1696803569793701
1747257379.0426319,63,1.115782380104065
1747257379.7323685,65,1.0235453844070435
1747257380.0831616,66,1.9762293100357056
1747257380.448475,67,1.2369813919067383
1747257380.793666,68,1.0510623455047607
1747257381.4746468,70,1.1078492403030396
1747257381.8207247,71,1.000001311302185
1747257383.9041505,77,1.0000122785568237
1747257384.588264,79,1.0004243850708008
1747257384.9265344,80,1.0015546083450317
1747257385.6255882,82,1.0148066282272339
1747257385.9737647,83,1.9913870096206665
1747257386.661885,85,1.000008225440979
1747257388.0485768,89,1.0054746866226196
1747257388.3884614,90,1.5500537157058716
1747257390.1075044,95,1.0000009536743164
1747257391.4801903,99,1.0000066757202148
1747257391.818787,100,1.0000321865081787
1747257392.8432264,103,1.0014697313308716
1747257393.8775244,106,1.000016450881958
1747257394.2159817,107,1.0002063512802124
1747257394.8958473,109,1.0752500295639038
1747257396.622355,114,1.0565464496612549
1747257397.3164387,116,1.0130873918533325
1747257399.0251577,121,1.008924126625061
1747257400.3943796,125,1.142967700958252
1747257400.7353964,126,1.4060605764389038
1747257401.420802,128,1.2318031787872314
1747257402.0991876,130,1.9836876392364502
1747257402.4380429,131,1.0211293697357178
1747257402.7763867,132,1.1527107954025269
1747257404.1368291,136,2.2179172039031982
1747257404.4757028,137,2.2653791904449463
1747257406.5205626,143,2.7123727798461914
1747257406.8662775,144,3.670233726501465
1747257407.5555732,146,2.2630558013916016
1747257407.9014947,147,2.48002552986145
1747257408.9533253,150,1.0172696113586426
1747257411.3531978,157,1.000903844833374
1747257412.0409634,159,1.906975507736206
1747257412.3864527,160,1.3137861490249634
1747257413.0642364,162,1.2578706741333008
1747257413.7482224,164,1.9969066381454468
1747257414.4413145,166,2.000910758972168
1747257415.8175578,170,1.7232030630111694
1747257416.16825,171,1.2676539421081543
1747257416.5102823,172,1.2789385318756104
1747257417.5376453,175,1.0772420167922974
1747257417.8800364,176,1.977250576019287
1747257418.2226572,177,1.0790778398513794
1747257418.5664773,178,1.0000460147857666
1747257419.251189,180,1.000135064125061
1747257419.5993853,181,1.000655174255371
1747257420.6412492,184,1.0082670450210571
1747257420.9912229,185,1.2714637517929077
1747257421.3346343,186,1.952431559562683
1747257422.3911052,189,2.5170915126800537
1747257422.7331,190,1.9946719408035278
1747257423.0773277,191,1.1857503652572632
1747257423.4193807,192,1.1506013870239258
1747257424.4508195,195,1.0053298473358154
1747257425.855618,199,1.0183345079421997
1747257426.2028484,200,1.0602399110794067
1747257426.901126,202,1.9583200216293335
1747257427.2435975,203,2.166724920272827
1747257427.5891142,204,2.81723952293396
1747257427.93429,205,2.1291191577911377
1747257428.6403308,207,1.6316182613372803
1747257429.3366623,209,2.5580639839172363
1747257430.0324862,211,1.430954933166504
1747257430.7223582,213,1.62135910987854
1747257431.408489,215,1.5769010782241821
1747257431.7521195,216,2.003469467163086
1747257432.4410574,218,2.315429210662842
1747257432.7834597,219,2.9269354343414307
1747257433.1260524,220,1.9807238578796387
1747257433.4682102,221,2.9712483882904053
1747257433.8075404,222,3.6311986446380615
1747257434.4969356,224,2.109422206878662
1747257434.846826,225,1.8614120483398438
1747257436.23085,229,2.9721922874450684
1747257438.2889147,235,3.334134578704834
1747257438.9863997,237,2.219731092453003
1747257439.3291314,238,2.6811838150024414
1747257439.6745021,239,3.4703800678253174
1747257440.3623478,241,4.025032043457031
1747257440.7022223,242,2.4108994007110596
1747257441.3900518,244,3.326688528060913
1747257441.7305188,245,2.135779619216919
1747257442.0716996,246,3.783874988555908
1747257442.4135268,247,3.2269651889801025
1747257444.16161,252,3.2522480487823486
1747257444.5044277,253,3.8193209171295166
1747257444.8461108,254,3.803927183151245
1747257445.87063,257,3.292966604232788
1747257446.2117448,258,3.4374866485595703
1747257446.5519238,259,3.4313547611236572
1747257446.8944488,260,3.2940173149108887
1747257447.587535,262,3.103372812271118
1747257450.3356605,270,3.056706428527832
1747257450.683894,271,2.4547581672668457
1747257451.7167082,274,4.508875846862793
1747257452.0583816,275,3.039036750793457
1747257452.4032557,276,3.248490571975708
1747257453.089425,278,2.9680864810943604
1747257453.7741904,280,3.954265832901001
1747257454.4540396,282,3.3877251148223877
1747257454.792587,283,3.6802456378936768
1747257455.4722385,285,3.5108463764190674
1747257456.149566,287,3.2669761180877686
1747257456.4919636,288,4.109795093536377
1747257457.1697657,290,2.7428629398345947
1747257458.862119,295,3.4469709396362305
1747257459.2005951,296,4.82086181640625
1747257459.5380995,297,3.028188467025757
1747257459.8759742,298,2.617978572845459
1747257461.9394789,304,3.1834261417388916
1747257462.6380057,306,2.9514987468719482
1747257463.3266354,308,2.5866737365722656
1747257463.6677728,309,2.426229953765869
1747257464.6965125,312,3.3294432163238525
1747257465.0379503,313,1.8755695819854736
1747257466.0860703,316,2.492426633834839
1747257466.787758,318,3.644676446914673
1747257467.135121,319,3.106146812438965
1747257468.1699905,322,3.194737195968628
1747257468.862747,324,2.9419798851013184
1747257470.6123776,329,2.672992467880249
1747257470.9508615,330,4.004096508026123
1747257471.2918057,331,3.5043249130249023
1747257471.6308506,332,2.59725022315979
1747257473.3471136,337,3.6299049854278564
1747257473.6933053,338,1.7693583965301514
1747257474.3794878,340,4.088191986083984
1747257475.4004548,343,4.252665996551514
1747257475.7442813,344,1.6935774087905884
1747257476.0895588,345,4.684904098510742
1747257476.4362798,346,4.456191539764404
1747257477.1125658,348,3.8355042934417725
1747257477.7879868,350,3.8988983631134033
1747257478.4626892,352,2.419851064682007
1747257478.7996328,353,2.903432607650757
1747257479.1396446,354,3.26953125
1747257480.5118515,358,2.3890981674194336
1747257481.1984642,360,4.34403657913208
1747257481.8834698,362,3.474820613861084
1747257482.2270167,363,2.2279067039489746
1747257482.571351,364,4.365712642669678
1747257482.913891,365,1.8509454727172852
1747257483.262769,366,3.4997353553771973
1747257483.6115708,367,4.69500207901001
1747257483.9630022,368,3.5220608711242676
1747257486.0456178,374,3.6658153533935547
1747257487.0850012,377,2.877018451690674
1747257487.4307604,378,1.7305961847305298
1747257489.8506293,385,4.020081520080566
1747257490.193652,386,4.445011138916016
1747257491.5696125,390,4.00584602355957
1747257491.9105701,391,2.739877939224243
1747257492.2541537,392,3.1210248470306396
1747257492.6051302,393,3.774214029312134
1747257492.9457624,394,3.6885433197021484
1747257493.2895892,395,3.7158117294311523
1747257493.6348486,396,3.7548375129699707
1747257493.9774137,397,3.3798274993896484
1747257494.324967,398,4.445981025695801
1747257494.6729023,399,4.409480571746826
1747257495.3576827,401,4.231722354888916
1747257495.7057052,402,4.662829399108887
1747257496.4010346,404,3.7776410579681396
1747257497.7737625,408,2.420319080352783
1747257498.1174793,409,3.958317756652832
1747257499.1429887,412,4.164310932159424
1747257499.4888384,413,2.194061517715454
1747257499.8305693,414,2.2934365272521973
1747257500.1750352,415,3.531486988067627
1747257501.2069793,418,4.011504173278809
1747257502.2562187,421,3.7412188053131104
1747257502.5989459,422,3.34906005859375
1747257503.6331859,425,4.769953727722168
1747257503.9753337,426,2.819265127182007
1747257505.3513865,430,3.3960721492767334
1747257505.6937423,431,4.41408109664917
1747257506.7421846,434,3.4298923015594482
1747257507.0926774,435,4.3563456535339355
1747257507.4372025,436,3.0137505531311035
1747257507.7809997,437,3.446476936340332
1747257508.1274776,438,2.43365740776062
1747257508.4707751,439,2.7304255962371826
1747257508.8193603,440,4.290195941925049
1747257509.1617439,441,4.1991376876831055
1747257509.849234,443,3.098048448562622
1747257510.1979702,444,1.8252949714660645
1747257510.5417564,445,1.8544586896896362
1747257510.8870692,446,2.9517645835876465
1747257512.2624986,450,1.8726361989974976
1747257512.6128483,451,3.3945584297180176
1747257512.9572082,452,2.6686065196990967
1747257513.3003895,453,2.6652462482452393
1747257513.6482213,454,3.3449418544769287
1747257514.3321764,456,1.8632566928863525
1747257515.026541,458,3.5436460971832275
1747257515.7530663,460,1.7861708402633667
1747257516.1067488,461,3.151562213897705
1747257517.1569068,464,3.1976613998413086
1747257517.5054724,465,3.566756248474121
1747257517.8544924,466,3.7631778717041016
1747257518.5498033,468,4.291090488433838
1747257519.245103,470,3.99059796333313
1747257520.6469793,474,3.8177194595336914
1747257520.9929721,475,3.94802188873291
1747257522.0422003,478,2.9311697483062744
1747257522.3941307,479,3.7124316692352295
1747257522.7472637,480,1.888229250907898
1747257523.0917442,481,4.001224517822266
1747257523.4406688,482,2.2480063438415527
1747257523.7941775,483,3.788991689682007
1747257524.139727,484,3.5930447578430176
1747257524.8398614,486,4.306499481201172
1747257525.1887863,487,1.919350504875183
1747257525.5377364,488,4.321179389953613
1747257525.885138,489,4.1659088134765625
1747257526.5814364,491,4.133484363555908
1747257527.6115925,494,4.044138431549072
1747257528.9917607,498,3.6743197441101074
1747257530.0211272,501,3.9144811630249023
1747257530.3704493,502,3.256124258041382
1747257530.714007,503,2.2625925540924072
1747257531.7330227,506,2.4061505794525146
1747257532.4169152,508,1.510288119316101
1747257532.7650187,509,3.325289726257324
1747257533.108134,510,2.1275696754455566
1747257533.4527624,511,2.8847146034240723
1747257533.7959495,512,2.4219672679901123
1747257534.139653,513,2.506389856338501
1747257534.485606,514,3.7634057998657227
1747257535.5316496,517,3.6214630603790283
1747257535.8860326,518,2.6528537273406982
1747257536.233929,519,4.417662143707275
1747257536.5767093,520,1.9698950052261353
1747257537.6054482,523,4.2852091789245605
1747257540.0310955,530,3.1709060668945312
1747257541.0820017,533,2.4606025218963623
1747257541.4248955,534,2.309762477874756
1747257542.1117983,536,2.2314372062683105
1747257542.4622595,537,3.131131649017334
1747257542.8087273,538,4.234501361846924
1747257543.1557422,539,2.0225534439086914
1747257543.4972339,540,4.381347179412842
1747257544.1839087,542,3.8683950901031494
1747257544.5307837,543,4.569423675537109
1747257544.8745937,544,4.098276138305664
1747257545.5708055,546,2.4278509616851807
1747257545.9143605,547,3.0820817947387695
1747257546.9530272,550,2.7766809463500977
1747257547.6378248,552,2.552880048751831
1747257548.3252628,554,2.4506075382232666
1747257548.6705287,555,3.5968353748321533
1747257549.0118423,556,3.2986958026885986
1747257551.0564368,562,2.57338285446167
1747257551.4004917,563,2.589235305786133
1747257551.7459056,564,1.5983620882034302
1747257553.1423495,568,1.6088511943817139
1747257554.1829875,571,1.5446776151657104
1747257554.8696554,573,1.417278528213501
1747257555.8963797,576,1.8478443622589111
1747257557.2687354,580,1.6146568059921265
1747257558.6468308,584,2.9502580165863037
1747257558.992068,585,2.4193804264068604
1747257559.3373015,586,1.532468557357788
1747257560.029906,588,3.2900989055633545
1747257560.7238853,590,3.2845664024353027
1747257561.0683515,591,1.7478909492492676
1747257561.4090424,592,2.5931859016418457
1747257562.091649,594,1.4061187505722046
1747257562.7705672,596,1.912125825881958
1747257563.1159747,597,4.1654052734375
1747257563.4616263,598,2.219923973083496
1747257563.806424,599,2.342371940612793
1747257564.4995003,601,1.9454880952835083
1747257564.8440683,602,1.4700080156326294
1747257565.1828654,603,1.5320377349853516
1747257565.85777,605,3.868638277053833
1747257566.8872385,608,1.8956576585769653
1747257567.5742376,610,2.7585771083831787
1747257568.6177857,613,2.9289817810058594
1747257568.9639645,614,2.6429076194763184
1747257569.6515055,616,2.4551541805267334
1747257570.328468,618,2.068941354751587
1747257571.0061193,620,3.8010709285736084
1747257571.6854727,622,3.6475212574005127
1747257572.0248058,623,2.3541746139526367
1747257573.041809,626,1.8586839437484741
1747257573.7281296,628,2.2566750049591064
1747257574.0669167,629,3.042464017868042
1747257575.4419913,633,1.5190191268920898
1747257576.1354837,635,2.1250085830688477
1747257576.8285103,637,2.811109781265259
1747257577.8614538,640,1.6807856559753418
1747257578.20434,641,1.7049328088760376
1747257578.5549219,642,1.7369452714920044
1747257578.898368,643,2.1078991889953613
1747257579.2418923,644,2.1776392459869385
1747257579.5890777,645,2.1130576133728027
1747257580.9797385,649,2.896897554397583
1747257581.6774812,651,3.255131959915161
1747257582.0290372,652,3.18774676322937
1747257582.3749654,653,3.0510401725769043
1747257582.7209122,654,2.784113883972168
1747257583.0646832,655,3.889631986618042
1747257584.0986586,658,2.1676409244537354
1747257584.443201,659,2.1550302505493164
1747257584.7872746,660,2.9931721687316895
1747257587.1880174,667,2.139881134033203
1747257588.2247033,670,2.20263409614563
1747257589.9518666,675,2.6410484313964844
1747257590.301661,676,2.45112943649292
1747257590.6523046,677,2.284520149230957
1747257591.6902232,680,1.9975802898406982
1747257592.3858118,682,2.741102933883667
1747257592.738584,683,3.5000643730163574
1747257593.082872,684,3.291224718093872
1747257594.1122642,687,2.000953197479248
1747257595.8467333,692,2.503490686416626
1747257596.5382419,694,2.2793209552764893
1747257596.8838696,695,1.3900058269500732
1747257597.233115,696,1.833314061164856
1747257597.5776024,697,2.6909847259521484
1747257598.2641628,699,2.351066827774048
1747257599.295791,702,2.258718729019165
1747257599.6404495,703,3.060934066772461
1747257600.328516,705,1.9962626695632935
1747257601.7075505,709,1.6738954782485962
1747257602.0577102,710,1.6221636533737183
1747257602.7396176,712,1.90241539478302
1747257603.7626758,715,2.8104913234710693
1747257604.4408734,717,2.1845715045928955
1747257605.1220918,719,2.4163966178894043
1747257605.4610205,720,2.3366971015930176
1747257605.8003693,721,2.338913917541504
1747257606.479326,723,3.0891833305358887
1747257607.1587002,725,2.3132407665252686
1747257607.4995067,726,2.5207712650299072
1747257607.8391044,727,2.49105167388916
1747257608.1803908,728,2.311166763305664
1747257608.5181863,729,2.9100825786590576
1747257609.2018495,731,2.1856136322021484
1747257609.540386,732,3.0879178047180176
1747257609.8788073,733,2.429234504699707
1747257611.566417,738,1.9649100303649902
1747257611.9039288,739,2.7089240550994873
1747257612.240837,740,2.0792415142059326
1747257612.9294114,742,3.9796736240386963
1747257613.2711797,743,3.5962975025177
1747257613.6111314,744,2.8628597259521484
1747257613.9544425,745,3.7659292221069336
1747257616.356455,752,2.648080825805664
1747257617.3909717,755,2.504194498062134
1747257617.7336266,756,3.0961825847625732
1747257618.4240358,758,3.6487178802490234
1747257620.1556687,763,1.739906907081604
1747257620.50257,764,2.830625295639038
1747257620.8618155,765,2.5609824657440186
1747257621.895722,768,3.18761944770813
1747257622.3239443,769,3.3612046241760254
1747257623.345,772,2.5588717460632324
1747257623.6863728,773,2.721371650695801
1747257624.3630385,775,3.345271348953247
1747257624.7044268,776,2.9328107833862305
1747257625.3929214,778,2.077117681503296
1747257625.7326362,779,3.241090774536133
1747257626.0758934,780,2.30302095413208
1747257626.419129,781,2.5497283935546875
1747257626.7606518,782,2.242832899093628
1747257628.8166482,788,2.5209946632385254
1747257629.1594126,789,2.8460276126861572
1747257629.846341,791,2.648145914077759
1747257630.5394053,793,2.295336961746216
1747257631.2314801,795,3.1221096515655518
1747257631.5726326,796,2.1614365577697754
1747257632.6235592,799,1.9020013809204102
1747257632.976633,800,1.733210802078247
1747257634.373661,804,1.9139269590377808
1747257634.723783,805,2.0614631175994873
1747257635.0740833,806,1.9751641750335693
1747257635.4201527,807,2.681009531021118
1747257636.459303,810,3.2650671005249023
1747257637.4904478,813,3.334047555923462
1747257639.2331939,818,2.5284523963928223
1747257639.5771751,819,1.6982535123825073
1747257640.2623339,821,1.7619013786315918
1747257640.6082897,822,2.674030065536499
1747257640.958063,823,2.683311700820923
1747257641.6478612,825,1.6181082725524902
1747257641.99082,826,1.7407426834106445
1747257642.3327131,827,1.6616934537887573
1747257642.6753027,828,3.7993671894073486
1747257644.050039,832,1.835140585899353
1747257644.3930595,833,1.6391947269439697
1747257645.0753946,835,1.306095838546753
1747257645.4152749,836,1.0336476564407349
1747257645.7547944,837,2.0004847049713135
1747257646.434576,839,1.0115361213684082
1747257646.7731066,840,1.2791638374328613
1747257647.7948463,843,2.0574734210968018
1747257648.4915462,845,2.6158714294433594
1747257650.228713,850,3.691499710083008
1747257650.576134,851,3.4653160572052
1747257651.6081026,854,3.2901244163513184
1747257652.6331453,857,1.932311773300171
1747257653.663886,860,2.2629647254943848
1747257654.3551729,862,3.4585390090942383
1747257655.40232,865,2.0573360919952393
1747257655.7456686,866,1.3999567031860352
1747257657.1148648,870,3.5948641300201416
1747257657.456652,871,2.9538938999176025
1747257660.8944247,881,2.492074489593506
1747257661.5913844,883,1.9803214073181152
1747257661.939998,884,2.9863388538360596
1747257662.2836623,885,1.6371077299118042
1747257662.6305242,886,3.3930530548095703
1747257663.3279328,888,3.185985565185547
1747257664.0154214,890,3.569697618484497
1747257664.7062454,892,2.81284499168396
1747257665.746232,895,3.650954008102417
1747257666.4301867,897,3.399522066116333
1747257666.7734904,898,2.9729151725769043
1747257667.8027933,901,3.15498423576355
1747257668.14312,902,2.1542434692382812
1747257668.8383455,904,3.3813700675964355
1747257669.5296655,906,1.5946048498153687
1747257669.8721182,907,2.2497949600219727
1747257670.2174535,908,3.3188304901123047
1747257670.9019039,910,3.248835802078247
1747257671.2459078,911,3.082825183868408
1747257672.2782195,914,4.900843620300293
1747257673.64585,918,4.8247246742248535
1747257673.986121,919,4.02847957611084
1747257674.6723819,921,2.640059471130371
1747257675.361333,923,3.196641206741333
1747257676.7500784,927,3.4426565170288086
1747257677.0980577,928,4.351059436798096
1747257677.447201,929,4.3193840980529785
1747257677.7878132,930,2.5138416290283203
1747257678.133829,931,3.5324063301086426
1747257678.4908488,932,4.404401779174805
1747257678.8480494,933,4.432611465454102
1747257679.550575,935,4.405964374542236
1747257680.9336746,939,3.7314460277557373
1747257681.6173694,941,4.545344829559326
1747257681.9660912,942,4.235332489013672
1747257682.993831,945,3.130528450012207
1747257684.3690207,949,3.6741251945495605
1747257685.4038963,952,2.3216848373413086
1747257686.093743,954,4.400607585906982
1747257686.4352536,955,4.626601696014404
1747257686.7770314,956,3.769228219985962
1747257688.1495862,960,2.3676917552948
1747257688.8325756,962,2.37062931060791
1747257689.1788697,963,3.653944253921509
1747257689.5240967,964,1.8834342956542969
1747257689.8657,965,4.61253547668457
1747257690.5675776,967,4.816762924194336
1747257690.9161274,968,4.491703510284424
1747257691.9670956,971,3.0983290672302246
1747257693.715402,976,4.120526313781738
1747257694.404983,978,4.679638862609863
1747257694.7467053,979,2.124892234802246
1747257695.436264,981,2.445312261581421
1747257695.7859545,982,3.797565460205078
1747257697.1763167,986,4.819827079772949
1747257697.8613062,988,3.7361156940460205
1747257698.2053747,989,3.460035800933838
1747257698.5576136,990,3.9048354625701904
1747257699.2469218,992,2.356626272201538
1747257699.9383867,994,3.429830312728882
1747257700.2803226,995,4.1558685302734375
1747257700.6220455,996,2.305981397628784
1747257701.3045852,998,3.466665506362915
1747257701.653879,999,3.8210272789001465
1747257702.3480983,1001,5.218192100524902
1747257702.6914499,1002,2.6780169010162354
1747257703.0348713,1003,4.4139556884765625
1747257703.3786387,1004,2.695971965789795
1747257703.7227495,1005,3.8544270992279053
1747257704.0666008,1006,3.0673675537109375
1747257705.791575,1011,2.3216493129730225
1747257706.475822,1013,1.8719065189361572
1747257707.1588883,1015,2.2031075954437256
1747257707.5030866,1016,3.5715222358703613
1747257707.846543,1017,3.1465952396392822
1747257709.558134,1022,2.333606481552124
1747257710.940717,1026,1.322260856628418
1747257711.6292555,1028,1.4653961658477783
1747257711.972747,1029,1.4889613389968872
1747257714.0777783,1035,2.2301297187805176
1747257714.426627,1036,1.8563517332077026
1747257714.7748015,1037,1.5222409963607788
1747257715.1184354,1038,2.3046700954437256
1747257715.4597626,1039,4.6421074867248535
1747257716.8226087,1043,1.6851942539215088
1747257717.5080516,1045,2.4517757892608643
1747257717.849746,1046,1.8482381105422974
1747257719.8961399,1052,1.5015573501586914
1747257720.2387414,1053,1.7067457437515259
1747257721.260532,1056,1.3981636762619019
1747257721.9425952,1058,1.6157571077346802
1747257722.281028,1059,1.3974965810775757
1747257722.6190276,1060,1.8970260620117188
1747257723.2947097,1062,1.7008980512619019
1747257724.3234317,1065,1.3104522228240967
1747257724.6710374,1066,1.6391204595565796
1747257725.013425,1067,1.8017687797546387
1747257725.7024698,1069,1.710257649421692
1747257726.0413282,1070,1.6240426301956177
1747257726.3860576,1071,2.1767077445983887
1747257726.7267094,1072,1.895300030708313
1747257727.0656707,1073,2.1361751556396484
1747257727.404201,1074,1.575627088546753
1747257728.4317098,1077,1.9528611898422241
1747257728.7795942,1078,2.1746580600738525
1747257729.4667974,1080,1.6209290027618408
1747257729.807601,1081,1.5388377904891968
1747257730.1525602,1082,2.132737636566162
1747257731.181313,1085,2.1220827102661133
1747257731.5218272,1086,1.4566293954849243
1747257731.865407,1087,1.3647955656051636
1747257733.2375638,1091,3.0448079109191895
1747257733.5847232,1092,3.1912853717803955
1747257733.9268312,1093,5.239475727081299
1747257735.6320434,1098,2.0761325359344482
1747257736.3162408,1100,1.7744110822677612
1747257737.0011303,1102,3.018852472305298
1747257737.3504174,1103,1.7717043161392212
1747257737.694253,1104,3.336636543273926
1747257738.7374353,1107,3.3061015605926514
1747257739.0834932,1108,2.005943536758423
1747257739.4330273,1109,2.8699114322662354
1747257739.780983,1110,3.6450560092926025
1747257740.1309037,1111,2.9090075492858887
1747257740.4766095,1112,2.0834178924560547
1747257740.8199315,1113,2.038438558578491
1747257741.1631339,1114,1.9038214683532715
1747257741.860755,1116,1.4112857580184937
1747257742.8994126,1119,2.1750025749206543
1747257743.596932,1121,2.9618308544158936
1747257743.950666,1122,1.3887287378311157
1747257744.9920967,1125,1.8803552389144897
1747257745.339154,1126,1.9409422874450684
1747257746.0330212,1128,1.639485478401184
1747257746.3783662,1129,1.3890564441680908
1747257746.729671,1130,1.5980074405670166
1747257747.0803628,1131,1.6139310598373413
1747257747.4227357,1132,1.6357308626174927
1747257748.1083896,1134,1.3718880414962769
1747257748.4526675,1135,1.2051711082458496
1747257748.8008432,1136,1.9387733936309814
1747257749.8316672,1139,1.9703638553619385
1747257750.8698912,1142,1.2372127771377563
1747257751.8875172,1145,1.3766679763793945
1747257752.2275038,1146,1.7831419706344604
1747257752.9071932,1148,2.296367645263672
1747257753.2504342,1149,2.2631168365478516
1747257753.5966835,1150,1.9960899353027344
1747257753.9474146,1151,1.6208900213241577
1747257754.295598,1152,1.542848825454712
1747257754.6376622,1153,1.5567870140075684
1747257755.3342917,1155,1.4359807968139648
1747257757.0623486,1160,1.2478450536727905
1747257757.7427435,1162,1.354646921157837
1747257758.4320247,1164,1.2704017162322998
1747257759.1158464,1166,1.6118950843811035
1747257759.4644148,1167,2.6672563552856445
1747257761.5596778,1173,3.784792423248291
1747257761.911555,1174,3.0064995288848877
1747257762.6038117,1176,2.2334814071655273
1747257762.9493918,1177,2.404911518096924
1747257763.2947679,1178,3.3278446197509766
1747257764.6717412,1182,2.0969507694244385
1747257765.3610651,1184,1.6284044981002808
1747257766.0519946,1186,1.487321138381958
1747257766.735884,1188,1.5753939151763916
1747257767.0790098,1189,1.660768747329712
1747257767.427826,1190,1.8805062770843506
1747257768.4601243,1193,1.634137749671936
1747257768.805875,1194,1.6624549627304077
1747257769.1510346,1195,4.110354423522949
1747257769.8368332,1197,1.7253432273864746
1747257770.1790535,1198,1.7606686353683472
1747257771.2056832,1201,1.6862993240356445
1747257771.5476608,1202,2.4398396015167236
1747257772.573521,1205,3.676328182220459
1747257772.9160411,1206,2.3341102600097656
1747257773.2592874,1207,1.7104779481887817
1747257773.9408,1209,1.7050695419311523
1747257775.311254,1213,3.101818323135376
1747257775.6550295,1214,3.4960691928863525
1747257776.004907,1215,3.0188775062561035
1747257776.6933122,1217,2.228564739227295
1747257777.0364728,1218,2.423213243484497
1747257778.740084,1223,5.516736030578613
1747257779.4331584,1225,5.413534164428711
1747257780.4574976,1228,4.919651508331299
1747257780.7959194,1229,3.975633144378662
1747257781.8167193,1232,6.154274940490723
1747257782.158562,1233,5.350105285644531
1747257783.8822641,1238,2.8411128520965576
1747257784.5667033,1240,3.8462722301483154
1747257784.9096901,1241,3.893812656402588
1747257785.2546892,1242,2.2980782985687256
1747257785.5986276,1243,3.879138469696045
1747257785.9410205,1244,5.485688209533691
1747257786.2829936,1245,3.0033304691314697
1747257786.6325266,1246,4.850514888763428
1747257787.6630118,1249,4.834596633911133
1747257788.0062604,1250,5.444549083709717
1747257788.3498156,1251,4.72096061706543
1747257788.6956625,1252,4.384524822235107
1747257789.3956988,1254,3.576536178588867
1747257790.092864,1256,1.9086451530456543
1747257790.4368258,1257,2.2804911136627197
1747257791.4860156,1260,5.431758403778076
1747257791.8268628,1261,3.173696517944336
1747257792.8616037,1264,2.0977091789245605
1747257793.8851242,1267,3.3094406127929688
1747257795.239202,1271,5.444968223571777
1747257796.951384,1276,3.4470949172973633
1747257797.2906678,1277,4.737270355224609
1747257797.6286867,1278,3.6774754524230957
1747257798.9993033,1282,2.4120211601257324
1747257800.0313244,1285,3.4113569259643555
1747257801.7336552,1290,1.777830719947815
1747257802.7581286,1293,1.3448997735977173
1747257803.7788498,1296,2.3326656818389893
1747257804.4741971,1298,1.6015444993972778
1747257804.8181317,1299,2.434293270111084
1747257805.832902,1302,1.7953084707260132
1747257807.1977313,1306,2.1162092685699463
1747257808.5600395,1310,2.742964506149292
1747257809.9267864,1314,3.0638041496276855
1747257810.2657092,1315,1.739674687385559
1747257811.9673557,1320,3.0992705821990967
1747257812.649089,1322,2.018204689025879
1747257812.9897962,1323,6.106797695159912
1747257813.6710727,1325,5.806943416595459
1747257814.0137537,1326,5.181665420532227
1747257814.6968477,1328,5.316677093505859
1747257817.0781806,1335,4.772861480712891
1747257820.1933253,1344,4.429782867431641
1747257820.5411196,1345,4.9165472984313965
1747257821.2381063,1347,5.10470724105835
1747257821.5803356,1348,5.514686107635498
1747257822.6140766,1351,5.334837913513184
1747257822.9534454,1352,5.402932167053223
1747257823.6309736,1354,4.93826150894165
1747257825.000056,1358,3.4970736503601074
1747257825.6879902,1360,3.569835901260376
1747257827.071252,1364,2.5581741333007812
1747257827.4148786,1365,2.8862526416778564
1747257827.7578921,1366,3.2507615089416504
1747257828.1038487,1367,4.466701984405518
1747257828.4498732,1368,3.621715784072876
1747257829.8310764,1372,3.968898057937622
1747257830.1736453,1373,4.478592395782471
1747257830.874371,1375,2.153168201446533
1747257831.224018,1376,2.7159500122070312
1747257832.6345038,1380,4.44256591796875
1747257834.3706481,1385,3.292332649230957
1747257834.7140498,1386,4.195187568664551
1747257836.0867536,1390,2.8258321285247803
1747257837.1246526,1393,4.9609055519104
1747257838.1573327,1396,2.543612003326416
1747257838.4993265,1397,5.820705413818359
1747257839.1819012,1399,4.046475887298584
1747257839.5262556,1400,4.146607398986816
1747257840.5563679,1403,2.5454156398773193
1747257841.239736,1405,1.9590973854064941
1747257844.000568,1413,2.4667725563049316
1747257845.0414426,1416,1.9928346872329712
1747257845.3878274,1417,2.99666690826416
1747257846.0759938,1419,2.1571543216705322
1747257846.7632284,1421,2.14467453956604
1747257847.1067834,1422,1.7506641149520874
1747257850.2205956,1431,2.5098791122436523
1747257850.5713437,1432,2.3427486419677734
1747257851.9491477,1436,2.0916688442230225
1747257852.627769,1438,3.2465755939483643
1747257852.97248,1439,3.019378662109375
1747257853.3139458,1440,2.483823776245117
1747257853.6596694,1441,2.0130739212036133
1747257854.679423,1444,2.770902395248413
1747257855.3581421,1446,2.40486216545105
1747257855.6959705,1447,2.4483344554901123
1747257856.033809,1448,2.2509140968322754
1747257856.3738592,1449,3.1066136360168457
1747257856.715617,1450,2.2653379440307617
1747257857.0570056,1451,2.4710044860839844
1747257857.4005497,1452,1.898888349533081
1747257858.0888708,1454,2.273383140563965
1747257858.436216,1455,2.352592706680298
1747257858.778657,1456,2.7232320308685303
1747257859.1208217,1457,1.8435568809509277
1747257859.4652545,1458,2.185706853866577
1747257859.8095684,1459,1.6862214803695679
1747257860.1540165,1460,1.6365543603897095
1747257860.4982533,1461,1.555377721786499
1747257861.1829162,1463,1.527238130569458
1747257863.6747992,1470,2.9013922214508057
1747257864.7025933,1473,1.6186672449111938
1747257865.0439403,1474,2.0469796657562256
1747257865.7288344,1476,1.3452239036560059
1747257866.0750563,1477,1.4932702779769897
1747257867.447894,1481,2.0141618251800537
1747257867.791856,1482,1.7731575965881348
1747257868.1371381,1483,2.055593967437744
1747257869.5233755,1487,3.6566648483276367
1747257869.8648446,1488,4.324559688568115
1747257870.20731,1489,4.664228439331055
1747257870.5516582,1490,4.681102275848389
1747257870.9166903,1491,3.436983823776245
1747257871.5951614,1493,3.6805803775787354
1747257871.9353335,1494,3.1324515342712402
1747257873.3051891,1498,2.1522388458251953
1747257873.6448262,1499,3.0966875553131104
1747257873.9870608,1500,4.019245624542236
1747257874.675061,1502,2.2262673377990723
1747257875.7028267,1505,2.292325496673584
1747257877.0669246,1509,4.374074459075928
1747257877.4119587,1510,2.5625529289245605
1747257877.758261,1511,3.5150349140167236
1747257878.450126,1513,2.925974130630493
1747257879.1390233,1515,2.194207191467285
1747257879.4803796,1516,2.0911660194396973
1747257881.871008,1523,1.468529462814331
1747257882.895581,1526,2.0176165103912354
1747257883.5879407,1528,2.631453037261963
1747257885.6531928,1534,1.8690338134765625
1747257886.6791706,1537,2.1009974479675293
1747257887.0194323,1538,1.345235824584961
1747257888.040742,1541,1.4070175886154175
1747257889.405876,1545,1.3404167890548706
1747257890.093024,1547,1.2189821004867554
1747257890.4332788,1548,1.3411169052124023
1747257891.4718583,1551,1.2161223888397217
1747257891.8135517,1552,1.3231722116470337
1747257892.1566663,1553,1.5398579835891724
1747257892.8421168,1555,1.2544777393341064
1747257893.5197709,1557,1.7143795490264893
1747257895.2366967,1562,2.451687812805176
1747257895.9248643,1564,2.478626251220703
1747257896.272459,1565,5.523242473602295
1747257896.6137984,1566,3.5584771633148193
1747257897.2961526,1568,6.064577579498291
1747257897.9843597,1570,3.912673234939575
1747257898.3311615,1571,3.6489531993865967
1747257898.6734583,1572,3.553732395172119
1747257899.0206347,1573,4.254101753234863
1747257900.0413873,1576,3.5726306438446045
1747257900.716816,1578,3.6802940368652344
1747257901.054347,1579,2.5897023677825928
1747257901.3921082,1580,2.6911425590515137
1747257901.730649,1581,5.333325386047363
1747257902.0717385,1582,5.2883524894714355
1747257903.0914676,1585,6.508020401000977
1747257904.8070524,1590,5.608726978302002
1747257906.5141423,1595,6.412067890167236
1747257906.8593907,1596,6.279140472412109
1747257907.1990988,1597,6.416740417480469
1747257908.5653362,1601,4.726235389709473
1747257908.906469,1602,4.997244834899902
1747257909.2532997,1603,6.268577575683594
1747257911.671606,1610,4.9351372718811035
1747257912.0153182,1611,3.223351240158081
1747257912.699858,1613,1.4158765077590942
1747257913.0398788,1614,3.0064826011657715
1747257913.7315989,1616,2.6521201133728027
1747257915.1143632,1620,2.2421369552612305
1747257915.8008432,1622,2.1274850368499756
1747257916.4829073,1624,1.1943068504333496
1747257917.1641543,1626,1.7316925525665283
1747257917.504972,1627,2.08001708984375
1747257918.8772995,1631,2.3136708736419678
1747257920.2453952,1635,4.5321149826049805
1747257920.5878592,1636,4.4204607009887695
1747257920.9298964,1637,3.589015007019043
1747257921.2698808,1638,3.3739755153656006
1747257921.9502764,1640,3.0176637172698975
1747257922.2965217,1641,2.022582769393921
1747257924.0142877,1646,6.168685436248779
1747257924.3544753,1647,5.053267478942871
1747257925.0403967,1649,5.67248010635376
1747257925.7315583,1651,4.415838718414307
1747257926.0810015,1652,5.009756088256836
1747257926.4201539,1653,5.2967529296875
1747257926.7599394,1654,5.314763069152832
1747257927.4465573,1656,4.464661598205566
1747257928.1261668,1658,5.159160614013672
1747257929.4961915,1662,2.1243951320648193
1747257930.1788616,1664,2.0354199409484863
1747257930.8611069,1666,3.7786777019500732
1747257931.8745203,1669,2.54986572265625
1747257932.2124088,1670,2.508129358291626
1747257933.5738206,1674,1.8719048500061035
1747257934.5895832,1677,1.9812023639678955
1747257935.278782,1679,4.064508438110352
1747257935.6189222,1680,3.182995557785034
1747257935.9580421,1681,3.0178232192993164
1747257936.2952044,1682,2.6246259212493896
1747257937.315011,1685,4.577657699584961
1747257937.6528335,1686,3.4846115112304688
1747257937.9930854,1687,3.5986320972442627
1747257938.3369498,1688,2.8787388801574707
1747257938.680715,1689,2.1167337894439697
1747257939.0208757,1690,3.1069178581237793
1747257940.0549552,1693,3.1311111450195312
1747257940.3942406,1694,2.2781102657318115
1747257940.7329004,1695,2.0636887550354004
1747257941.4143236,1697,3.667363166809082
1747257941.7555213,1698,1.604256510734558
1747257942.0930095,1699,1.8619545698165894
1747257942.4303598,1700,2.2731995582580566
1747257943.1052516,1702,2.408500909805298
1747257943.781988,1704,2.9389970302581787
1747257944.7951813,1707,1.723505973815918
1747257945.4806368,1709,1.6072477102279663
1747257945.822187,1710,1.8311574459075928
1747257946.1619549,1711,1.8256971836090088
1747257946.5012674,1712,1.4518588781356812
1747257948.5395784,1718,1.383557915687561
1747257948.8789804,1719,1.8470209836959839
1747257949.9141476,1722,1.9060118198394775
1747257950.2580938,1723,1.6720620393753052
1747257950.6142833,1724,2.1185529232025146
1747257950.963286,1725,1.7868338823318481
1747257952.707023,1730,3.0448882579803467
1747257955.4697256,1738,3.9902584552764893
1747257955.811213,1739,4.480299949645996
1747257956.1487615,1740,3.7278671264648438
1747257957.1640184,1743,2.507990837097168
1747257957.8546646,1745,3.0264971256256104
1747257958.8970068,1748,2.1381278038024902
1747257959.2491264,1749,2.4710934162139893
1747257959.6065066,1750,3.0052616596221924
1747257959.9521422,1751,5.63388729095459
1747257960.6571293,1753,3.771298885345459
1747257961.0095587,1754,4.934365272521973
1747257962.0590863,1757,3.322035074234009
1747257963.7990618,1762,3.2897212505340576
1747257964.141859,1763,3.236907958984375
1747257964.8319235,1765,4.043920993804932
1747257965.1728342,1766,4.4838080406188965
1747257965.8578968,1768,4.408365249633789
1747257968.2952483,1775,5.153303623199463
1747257968.6338503,1776,5.380016803741455
1747257968.9749694,1777,5.672026634216309
1747257970.0107663,1780,5.098231792449951
1747257970.3516877,1781,5.533869743347168
1747257971.3820171,1784,4.869958877563477
1747257971.719882,1785,4.108362197875977
1747257972.0573435,1786,5.381646156311035
1747257972.400686,1787,5.668010234832764
1747257973.0895398,1789,5.140808582305908
1747257973.4283538,1790,5.480903148651123
1747257974.1097615,1792,5.477789878845215
1747257974.7887528,1794,5.049938678741455
1747257975.4776566,1796,6.252903461456299
1747257975.826357,1797,5.138619422912598
1747257976.8794622,1800,5.543386459350586
1747257977.5645933,1802,6.254735946655273
1747257977.9136226,1803,4.7570085525512695
1747257978.2580693,1804,5.496826648712158
1747257979.6294894,1808,4.149066925048828
1747257980.3120568,1810,5.740259170532227
1747257981.6889708,1814,5.872391223907471
1747257982.3759851,1816,6.039565086364746
1747257983.0611503,1818,6.586156368255615
1747257983.4059486,1819,6.328036308288574
1747257984.7792134,1823,5.79197359085083
1747257985.8065135,1826,5.246872425079346
1747257986.1493137,1827,5.2541823387146
1747257986.8359013,1829,5.678569793701172
1747257987.17834,1830,4.984865665435791
1747257987.8639197,1832,5.9845757484436035
1747257988.2045617,1833,5.282201290130615
1747257988.5509174,1834,5.694042682647705
1747257989.2411513,1836,6.023967742919922
1747257989.5872023,1837,5.653287410736084
1747257989.9298623,1838,5.771612644195557
1747257991.996047,1844,5.283753395080566
1747257992.3392282,1845,6.2498698234558105
1747257992.6821487,1846,5.032846450805664
1747257993.025569,1847,5.159719944000244
1747257993.3678944,1848,5.543169975280762
1747257994.39608,1851,5.02811336517334
1747257995.0798116,1853,5.3985676765441895
1747257996.1142056,1856,5.029990196228027
1747257997.503148,1860,5.331391334533691
1747257998.8840635,1864,5.118724822998047
1747257999.2265244,1865,5.813431262969971
1747257999.5696406,1866,5.278913497924805
1747257999.9116335,1867,4.558931350708008
1747258001.2937555,1871,5.085961818695068
1747258001.639893,1872,3.922539234161377
1747258001.9823277,1873,4.040254592895508
1747258002.3261743,1874,4.948939800262451
1747258002.6685905,1875,3.957369565963745
1747258003.3512118,1877,5.066792011260986
1747258004.0396621,1879,5.605208873748779
1747258004.3840742,1880,4.912682056427002
1747258005.4107132,1883,4.9528913497924805
1747258005.7559092,1884,4.7918009757995605
1747258006.4430141,1886,4.7545166015625
1747258007.1308205,1888,5.572373390197754
1747258007.817841,1890,3.062873125076294
1747258008.1606753,1891,4.438024997711182
1747258009.5217943,1895,4.8506083488464355
1747258010.8859787,1899,5.456674575805664
1747258011.5647407,1901,3.594294548034668
1747258011.9078243,1902,3.8211629390716553
1747258013.2771015,1906,5.206101894378662
1747258013.9604216,1908,5.7725605964660645
1747258014.3036873,1909,5.134353160858154
1747258014.6464667,1910,5.167960166931152
1747258015.6722336,1913,4.636871337890625
1747258016.700693,1916,5.293627738952637
1747258017.3873956,1918,6.566913604736328
1747258019.4575858,1924,6.210575103759766
1747258019.799645,1925,5.798595428466797
1747258020.1494021,1926,5.790848255157471
1747258020.8358357,1928,6.350578784942627
1747258021.1790643,1929,4.92015266418457
1747258022.2203147,1932,5.730985164642334
1747258023.2467434,1935,6.184012413024902
1747258023.5853326,1936,6.602073669433594
1747258024.5995038,1939,6.508053302764893
1747258024.9379754,1940,6.3869099617004395
1747258025.2811074,1941,6.422736644744873
1747258025.620741,1942,6.488288879394531
1747258026.6354387,1945,5.28831672668457
1747258027.3240263,1947,5.174938678741455
1747258028.3478613,1950,6.050060749053955
1747258028.7013743,1951,4.836811065673828
1747258029.3901303,1953,5.897819519042969
1747258030.4337826,1956,6.11806583404541
1747258031.8163593,1960,5.10971212387085
1747258032.1571665,1961,6.605743408203125
1747258032.5012398,1962,6.186247825622559
1747258032.8399153,1963,6.006694316864014
1747258033.1783276,1964,6.4350762367248535
1747258033.8575404,1966,5.193061351776123
1747258034.2008533,1967,4.544162273406982
1747258034.544925,1968,4.8492937088012695
1747258034.887436,1969,6.130954265594482
1747258036.9499028,1975,6.336988925933838
1747258037.638068,1977,5.094085693359375
1747258037.9885478,1978,6.334149360656738
1747258038.3302941,1979,6.421391487121582
1747258038.6800084,1980,5.6606011390686035
1747258039.0216725,1981,5.258343696594238
1747258039.3643785,1982,4.399637222290039
1747258039.7056725,1983,5.877285480499268
1747258040.38982,1985,6.247411727905273
1747258041.0816314,1987,4.990565299987793
1747258041.4239864,1988,5.342208385467529
1747258041.7656353,1989,5.336714744567871
1747258042.4492128,1991,4.926199913024902
1747258042.7931,1992,5.2140212059021
1747258043.1394234,1993,5.781194686889648
1747258043.8305397,1995,5.461434841156006
1747258045.1904998,1999,6.446014404296875


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_49_788998-tag-train_loss.csv <==
Wall time,Step,Value
1747257357.01625,0,2.3018670082092285
1747257358.1173575,3,2.286533832550049
1747257358.4720998,4,2.841701030731201
1747257360.5492346,10,3.4676313400268555
1747257360.8901143,11,3.8170504570007324
1747257361.926851,14,2.302361249923706
1747257362.269582,15,2.2870354652404785
1747257363.2973247,18,2.301953077316284
1747257363.6438892,19,2.28200364112854
1747257363.988444,20,7.495024681091309
1747257364.6777856,22,2.268066167831421
1747257365.0223167,23,2.27803373336792
1747257366.0511005,26,2.305420160293579
1747257366.394859,27,2.2852816581726074
1747257368.4552782,33,2.082507610321045
1747257369.492574,36,73.2461929321289
1747257369.8356607,37,2.2940478324890137
1747257370.1759634,38,2.144771099090576
1747257370.5232248,39,2.1019015312194824
1747257370.8662739,40,2.1921284198760986
1747257373.2737565,47,2.048098564147949
1747257373.6145399,48,1.9180017709732056
1747257373.9650578,49,1.977496862411499
1747257374.6563935,51,2.0724406242370605
1747257375.0014925,52,2.0546576976776123
1747257375.6910303,54,2.1421315670013428
1747257376.7291203,57,1.812479019165039
1747257377.7739134,60,1.6963143348693848
1747257378.1185617,61,1.7816967964172363
1747257378.4676535,62,1.7278964519500732
1747257378.8101983,63,1.7959895133972168
1747257379.5007443,65,1.9865374565124512
1747257379.8519316,66,1.8336323499679565
1747257380.2150013,67,2.0742459297180176
1747257380.566437,68,1.9621676206588745
1747257381.2474072,70,2.229757070541382
1747257381.5919256,71,2.177234411239624
1747257383.6763074,77,2.1795806884765625
1747257384.360051,79,2.0874838829040527
1747257384.6993322,80,1.9177544116973877
1747257385.3961816,82,1.975253701210022
1747257385.746336,83,2.9684793949127197
1747257386.4332395,85,2.1267895698547363
1747257387.820895,89,1.8500499725341797
1747257388.1605923,90,9.139314651489258
1747257389.8785775,95,2.075613260269165
1747257391.25269,99,2.071092128753662
1747257391.5912948,100,2.083090305328369
1747257392.6158845,103,1.9506161212921143
1747257393.6494849,106,2.0251054763793945
1747257393.9881682,107,2.0065128803253174
1747257394.6675327,109,1.778425693511963
1747257396.3946416,114,1.9938222169876099
1747257397.088878,116,2.0077576637268066
1747257398.7951226,121,2.0366406440734863
1747257400.1674573,125,1.8611016273498535
1747257400.5082695,126,1.8520054817199707
1747257401.1933327,128,1.841482400894165
1747257401.8716276,130,1.8301434516906738
1747257402.210362,131,1.9669991731643677
1747257402.549075,132,1.908576250076294
1747257403.9094822,136,1.6823217868804932
1747257404.2482574,137,1.623034954071045
1747257406.292471,143,1.413266897201538
1747257406.6369247,144,1.8441071510314941
1747257407.3257587,146,1.6172796487808228
1747257407.673057,147,1.7053651809692383
1747257408.723304,150,11.62421989440918
1747257411.1257799,157,2.1233839988708496
1747257411.812908,159,2.0911126136779785
1747257412.1583729,160,2.2279481887817383
1747257412.8363855,162,1.9135433435440063
1747257413.51803,164,1.7633860111236572
1747257414.2106006,166,1.8199397325515747
1747257415.5857282,170,1.8044846057891846
1747257415.9367945,171,1.694704532623291
1747257416.2792277,172,1.6383190155029297
1747257417.3054504,175,2.384225845336914
1747257417.648396,176,1.8436517715454102
1747257417.991152,177,4.1617536544799805
1747257418.3351862,178,2.104702949523926
1747257419.0195215,180,2.0633416175842285
1747257419.3679268,181,2.0870161056518555
1747257420.4089398,184,2.078608751296997
1747257420.7593727,185,1.7883973121643066
1747257421.1023355,186,1.9102261066436768
1747257422.1605265,189,1.628345251083374
1747257422.5014036,190,1.7933117151260376
1747257422.845307,191,2.2704057693481445
1747257423.1883812,192,1.9484425783157349
1747257424.217272,195,1.946214199066162
1747257425.6212373,199,1.9609287977218628
1747257425.9692495,200,2.3272762298583984
1747257426.6713574,202,1.8027219772338867
1747257427.0134323,203,1.709486722946167
1747257427.3553636,204,1.6867125034332275
1747257427.700979,205,1.7085955142974854
1747257428.4077358,207,1.7374064922332764
1747257429.1051607,209,1.6704639196395874
1747257429.7991676,211,1.8118221759796143
1747257430.4897723,213,1.8486183881759644
1747257431.1757195,215,1.7867047786712646
1747257431.5195358,216,1.7618813514709473
1747257432.2088137,218,1.5178197622299194
1747257432.5532808,219,1.559216856956482
1747257432.8950973,220,1.5775935649871826
1747257433.2404363,221,1.210465908050537
1747257433.5792217,222,1.3033761978149414
1747257434.2636523,224,1.5703318119049072
1747257434.6140478,225,1.3294061422348022
1747257436.0004265,229,1.3893128633499146
1747257438.0576313,235,1.4925192594528198
1747257438.7553291,237,1.6452906131744385
1747257439.0985126,238,1.4950581789016724
1747257439.4413817,239,1.4626779556274414
1747257440.129252,241,1.2954213619232178
1747257440.4720974,242,1.3172237873077393
1747257441.1595428,244,1.2781202793121338
1747257441.4998512,245,1.0769624710083008
1747257441.840464,246,1.293355941772461
1747257442.1819592,247,1.1252797842025757
1747257443.931057,252,1.1828384399414062
1747257444.2738225,253,1.1412570476531982
1747257444.615647,254,1.075486421585083
1747257445.6396134,257,1.400413990020752
1747257445.9813166,258,1.3983485698699951
1747257446.3213623,259,1.2328503131866455
1747257446.6639247,260,1.4370049238204956
1747257447.3570502,262,1.056634783744812
1747257450.10638,270,1.12917959690094
1747257450.4535775,271,1.0319868326187134
1747257451.4859216,274,0.8647129535675049
1747257451.8281384,275,1.3218189477920532
1747257452.1706576,276,1.282273769378662
1747257452.8589926,278,1.3878647089004517
1747257453.5466661,280,1.1425254344940186
1747257454.2231169,282,1.0443744659423828
1747257454.5647392,283,1.2466073036193848
1747257455.2425332,285,0.9512723684310913
1747257455.9218407,287,1.0682505369186401
1747257456.2646613,288,1.0308008193969727
1747257456.941704,290,1.0481574535369873
1747257458.6346633,295,0.9590296745300293
1747257458.973651,296,1.0642956495285034
1747257459.311136,297,1.1336965560913086
1747257459.648704,298,1.2962262630462646
1747257461.7080882,304,1.248106598854065
1747257462.4070718,306,1.5478944778442383
1747257463.0901535,308,1.3446390628814697
1747257463.4367416,309,1.1007094383239746
1747257464.466044,312,1.2881174087524414
1747257464.807842,313,1.2842798233032227
1747257465.8556368,316,1.1072380542755127
1747257466.556938,318,1.1925814151763916
1747257466.9041865,319,1.206078052520752
1747257467.9393866,322,0.8916114568710327
1747257468.6304262,324,1.3599848747253418
1747257470.383615,329,1.0240418910980225
1747257470.723061,330,1.030524492263794
1747257471.064778,331,1.0382264852523804
1747257471.4033556,332,1.0752170085906982
1747257473.1186993,337,0.8517657518386841
1747257473.4653573,338,1.2057909965515137
1747257474.1519673,340,0.9701967835426331
1747257475.1726336,343,0.9479140639305115
1747257475.5163095,344,1.0261330604553223
1747257475.861136,345,0.9421053528785706
1747257476.208834,346,1.2485231161117554
1747257476.8850286,348,1.0607339143753052
1747257477.560681,350,1.2456473112106323
1747257478.23552,352,0.9898778796195984
1747257478.5716743,353,0.8875465393066406
1747257478.9115255,354,0.9028818607330322
1747257480.2816463,358,0.8296189308166504
1747257480.9679294,360,1.2522380352020264
1747257481.6534114,362,0.9222540855407715
1747257481.9958227,363,1.0509706735610962
1747257482.3407803,364,0.8896284103393555
1747257482.6831925,365,1.3329360485076904
1747257483.0253816,366,1.025317907333374
1747257483.3788478,367,1.1038236618041992
1747257483.7308142,368,1.0440845489501953
1747257485.812887,374,0.8363102674484253
1747257486.8519776,377,0.8221601247787476
1747257487.1973298,378,1.2693854570388794
1747257489.6201513,385,1.0145422220230103
1747257489.9627056,386,0.7595871686935425
1747257491.3374329,390,0.974936842918396
1747257491.680356,391,1.187631607055664
1747257492.0216532,392,1.205519199371338
1747257492.3745134,393,0.9262078404426575
1747257492.7153215,394,1.003854751586914
1747257493.0582614,395,0.9066084027290344
1747257493.4016273,396,0.9765543937683105
1747257493.746574,397,1.1040788888931274
1747257494.094551,398,0.9978088140487671
1747257494.4392245,399,0.9943179488182068
1747257495.1277301,401,0.9383962154388428
1747257495.473688,402,0.9075512886047363
1747257496.1704051,404,0.8796980381011963
1747257497.5432847,408,0.8691064119338989
1747257497.8846323,409,0.9399403929710388
1747257498.9122458,412,0.9630730152130127
1747257499.258382,413,1.1202139854431152
1747257499.599444,414,1.0305726528167725
1747257499.9430003,415,0.8615353107452393
1747257500.975347,418,1.108452558517456
1747257502.0204587,421,1.080658197402954
1747257502.3681533,422,1.1387944221496582
1747257503.401781,425,0.9392403960227966
1747257503.744589,426,0.8921229839324951
1747257505.1209438,430,0.8171470165252686
1747257505.4635866,431,0.8638607263565063
1747257506.511536,434,0.8361836671829224
1747257506.863123,435,0.7746806740760803
1747257507.2057962,436,0.7395685911178589
1747257507.5507867,437,0.8572799563407898
1747257507.895601,438,1.1804203987121582
1747257508.2397382,439,0.8159738779067993
1747257508.588724,440,0.9742622375488281
1747257508.9302905,441,0.8667501211166382
1747257509.616416,443,0.8414395451545715
1747257509.9654508,444,3.19166898727417
1747257510.309393,445,1.7461518049240112
1747257510.6564162,446,1.3525078296661377
1747257512.0315752,450,1.4969091415405273
1747257512.3803556,451,1.3741329908370972
1747257512.7257373,452,1.1001651287078857
1747257513.0686605,453,1.0500502586364746
1747257513.4162135,454,0.9531881809234619
1747257514.1020696,456,0.9396665096282959
1747257514.7905545,458,1.0376715660095215
1747257515.518892,460,0.9702385067939758
1747257515.872905,461,1.0358049869537354
1747257516.924126,464,1.0856049060821533
1747257517.274056,465,1.0657320022583008
1747257517.623844,466,1.0395073890686035
1747257518.318589,468,1.0250320434570312
1747257519.012169,470,0.8971905708312988
1747257520.4126678,474,1.0474786758422852
1747257520.7597687,475,0.8899984359741211
1747257521.809757,478,1.2167375087738037
1747257522.1593893,479,1.1194549798965454
1747257522.5133293,480,1.0097817182540894
1747257522.8600485,481,0.8334376811981201
1747257523.2059178,482,0.9834862947463989
1747257523.5582523,483,1.0247596502304077
1747257523.9081066,484,0.8673132061958313
1747257524.6085074,486,0.7796410322189331
1747257524.9555154,487,0.9686006307601929
1747257525.306355,488,0.8965252637863159
1747257525.6537032,489,0.8813214898109436
1747257526.349226,491,0.7958887815475464
1747257527.381696,494,0.8952903151512146
1747257528.7598577,498,0.935390830039978
1747257529.7912133,501,0.8484808206558228
1747257530.1333997,502,0.9740331768989563
1747257530.485991,503,0.9109674692153931
1747257531.506208,506,0.6955302953720093
1747257532.182371,508,0.8401862978935242
1747257532.5350146,509,1.2967976331710815
1747257532.8780665,510,0.7579268217086792
1747257533.2196012,511,0.7590232491493225
1747257533.5656877,512,0.8694745898246765
1747257533.9078808,513,0.8361413478851318
1747257534.252287,514,0.7796990275382996
1747257535.3009288,517,0.8416005969047546
1747257535.6516106,518,0.7681739330291748
1747257536.0008652,519,0.8215481042861938
1747257536.345755,520,0.9428934454917908
1747257537.3746886,523,0.7806951999664307
1747257539.80025,530,0.7953159809112549
1747257540.8523474,533,0.7934213876724243
1747257541.1952858,534,0.9529519081115723
1747257541.8829134,536,1.1669111251831055
1747257542.223813,537,0.940031886100769
1747257542.575829,538,0.7816030383110046
1747257542.9248223,539,0.8678951263427734
1747257543.26756,540,0.8076101541519165
1747257543.9517727,542,0.9062614440917969
1747257544.300956,543,0.7538477182388306
1747257544.6415765,544,0.8909151554107666
1747257545.3384604,546,0.8198870420455933
1747257545.6821778,547,0.7385820150375366
1747257546.722726,550,0.9560841917991638
1747257547.4065025,552,0.7926641702651978
1747257548.0926483,554,0.6821709275245667
1747257548.438315,555,0.7311851978302002
1747257548.7810626,556,0.803810715675354
1747257550.8266673,562,0.8175639510154724
1747257551.1658254,563,1.4864020347595215
1747257551.5141373,564,0.8834420442581177
1747257552.9096093,568,0.9467929601669312
1747257553.951676,571,0.9642651677131653
1747257554.6388338,573,0.7872247695922852
1747257555.6656988,576,0.892551064491272
1747257557.0357234,580,0.8793433904647827
1747257558.412867,584,0.9047305583953857
1747257558.761245,585,0.9782665967941284
1747257559.1045177,586,0.8479977250099182
1747257559.7978156,588,0.7538166642189026
1747257560.4933686,590,0.8328081369400024
1747257560.8367238,591,0.8945112228393555
1747257561.1814096,592,0.969113826751709
1747257561.863752,594,0.8364883065223694
1747257562.5427375,596,1.0203735828399658
1747257562.8886623,597,0.928628146648407
1747257563.233728,598,0.8881216049194336
1747257563.575962,599,0.8369335532188416
1747257564.2691636,601,0.7317912578582764
1747257564.6166532,602,0.756961464881897
1747257564.9541876,603,0.7773935794830322
1747257565.6305459,605,0.7281317710876465
1747257566.656106,608,0.8396196365356445
1747257567.3425033,610,0.7318263053894043
1747257568.3847435,613,0.7168119549751282
1747257568.7333562,614,0.8682632446289062
1747257569.424757,616,0.7864540815353394
1747257570.1013918,618,0.8640507459640503
1747257570.7789419,620,0.7639496326446533
1747257571.4578547,622,0.7770389318466187
1747257571.7968352,623,0.8765873908996582
1747257572.814203,626,0.7431696653366089
1747257573.500443,628,0.8027622699737549
1747257573.8395395,629,0.8413435220718384
1747257575.2099695,633,0.7546398043632507
1747257575.9047287,635,0.7123352885246277
1747257576.5968573,637,0.7095476984977722
1747257577.6278508,640,0.7399905920028687
1747257577.9735417,641,0.6799276471138
1747257578.322727,642,0.8207051753997803
1747257578.6662245,643,1.288050651550293
1747257579.0097687,644,0.7764880657196045
1747257579.3559952,645,0.7952995896339417
1747257580.746927,649,1.2054016590118408
1747257581.4449797,651,0.7319743633270264
1747257581.799049,652,0.6806811094284058
1747257582.1437933,653,0.8170129656791687
1747257582.4906394,654,0.7437174320220947
1747257582.8341827,655,0.8591920733451843
1747257583.867953,658,0.7466439008712769
1747257584.2123349,659,0.7559850215911865
1747257584.556358,660,0.7741295099258423
1747257586.957487,667,0.7256861925125122
1747257587.9932466,670,0.6890511512756348
1747257589.7210677,675,0.7405757904052734
1747257590.0701787,676,0.695188581943512
1747257590.4205003,677,0.7557557821273804
1747257591.4575398,680,0.9100571274757385
1747257592.151823,682,0.76743483543396
1747257592.500257,683,0.759099543094635
1747257592.8520675,684,0.820378303527832
1747257593.8815668,687,0.7347075939178467
1747257595.616534,692,0.8103327751159668
1747257596.3064597,694,0.8155163526535034
1747257596.651498,695,0.7517746686935425
1747257597.0011194,696,0.7874209880828857
1747257597.345412,697,0.7578352689743042
1747257598.033672,699,0.7628949284553528
1747257599.0647037,702,0.822334885597229
1747257599.4083505,703,0.6712601184844971
1747257600.0980866,705,0.7034928798675537
1747257601.4756808,709,0.7920196056365967
1747257601.8209352,710,0.6498450040817261
1747257602.5122428,712,0.6277260780334473
1747257603.5357037,715,0.7845866680145264
1747257604.213324,717,0.7110039591789246
1747257604.8951142,719,1.5245370864868164
1747257605.2336028,720,0.9436892867088318
1747257605.5731535,721,0.8466073274612427
1747257606.251881,723,0.9008781909942627
1747257606.9296343,725,0.9092981815338135
1747257607.2713816,726,0.8814841508865356
1747257607.611473,727,0.8134573101997375
1747257607.9516516,728,0.9521297812461853
1747257608.2907095,729,0.7622634768486023
1747257608.9740462,731,0.8275107741355896
1747257609.3128452,732,0.7957744002342224
1747257609.6512463,733,1.2765984535217285
1747257611.3392432,738,0.7652490735054016
1747257611.6761,739,0.8477319478988647
1747257612.0135748,740,1.0978845357894897
1747257612.6989791,742,0.8051865100860596
1747257613.0429592,743,0.8353132605552673
1747257613.383091,744,0.7952141761779785
1747257613.7249043,745,0.6618090867996216
1747257616.1264615,752,0.8283541202545166
1747257617.1593864,755,0.770077109336853
1747257617.5065744,756,0.6381397247314453
1747257618.1914437,758,0.6631426215171814
1747257619.9249835,763,0.8105165362358093
1747257620.2689857,764,0.7163892388343811
1747257620.6256227,765,0.7441227436065674
1747257621.6685717,768,0.7898147702217102
1747257622.0961306,769,0.752907395362854
1747257623.1175654,772,0.7304766774177551
1747257623.454565,773,0.6850553750991821
1747257624.1356714,775,0.7514053583145142
1747257624.4733899,776,0.6327552795410156
1747257625.1625185,778,0.6990711688995361
1747257625.5039477,779,0.7769662737846375
1747257625.8477426,780,0.9653584957122803
1747257626.1870494,781,0.7783287763595581
1747257626.5326228,782,0.7656221389770508
1747257628.585004,788,1.4390071630477905
1747257628.9259946,789,1.4498857259750366
1747257629.614093,791,1.1476051807403564
1747257630.3035917,793,1.1167988777160645
1747257630.9939282,795,0.9983100891113281
1747257631.3419676,796,1.3743999004364014
1747257632.390268,799,1.5022642612457275
1747257632.7370315,800,1.3551424741744995
1747257634.1394255,804,1.4348399639129639
1747257634.4913974,805,1.4845566749572754
1747257634.8431025,806,1.4509135484695435
1747257635.1865835,807,1.092337727546692
1747257636.2242074,810,1.2425696849822998
1747257637.2574792,813,1.0003464221954346
1747257639.0000722,818,1.0925589799880981
1747257639.3453891,819,1.012035846710205
1747257640.030923,821,0.8213836550712585
1747257640.372345,822,0.9351848363876343
1747257640.7188778,823,0.8714749813079834
1747257641.415554,825,0.990208625793457
1747257641.7579296,826,0.8910602331161499
1747257642.100439,827,0.829155445098877
1747257642.4441721,828,1.0616233348846436
1747257643.8225152,832,1.8037229776382446
1747257644.1616957,833,1.7079579830169678
1747257644.846457,835,1.906186819076538
1747257645.187591,836,1.9906095266342163
1747257645.5275266,837,1.700050711631775
1747257646.2058818,839,2.0014755725860596
1747257646.545342,840,1.8002606630325317
1747257647.566731,843,1.7548149824142456
1747257648.2609124,845,1.3657453060150146
1747257649.9968596,850,1.0027657747268677
1747257650.345422,851,1.0290117263793945
1747257651.3745794,854,1.2607440948486328
1747257652.4023843,857,1.402328372001648
1747257653.4316854,860,1.4416656494140625
1747257654.124128,862,1.2274112701416016
1747257655.1698835,865,1.091886043548584
1747257655.5152676,866,1.3678276538848877
1747257656.8850536,870,0.91496741771698
1747257657.2259305,871,0.9705466032028198
1747257660.662286,881,0.876502513885498
1747257661.3600507,883,0.9600685238838196
1747257661.7095935,884,0.974986732006073
1747257662.0524547,885,1.2362709045410156
1747257662.3992143,886,1.026188850402832
1747257663.0940325,888,1.1913516521453857
1747257663.7846508,890,1.267302393913269
1747257664.4737544,892,1.0259811878204346
1747257665.5152934,895,1.0295757055282593
1747257666.1986682,897,0.9428632259368896
1747257666.5432594,898,0.7414401769638062
1747257667.5709844,901,1.4189614057540894
1747257667.913318,902,0.8744999170303345
1747257668.6073964,904,0.628082275390625
1747257669.298785,906,0.8341138362884521
1747257669.6404653,907,1.1171369552612305
1747257669.9867997,908,0.8219974637031555
1747257670.670992,910,0.9998764991760254
1747257671.0147645,911,0.9533355236053467
1747257672.0419042,914,0.7239173650741577
1747257673.4155817,918,0.729442298412323
1747257673.7559457,919,0.7534959316253662
1747257674.44183,921,0.781793475151062
1747257675.130232,923,0.8596965670585632
1747257676.5173268,927,0.8538986444473267
1747257676.8674674,928,0.7244182825088501
1747257677.215288,929,0.6489191055297852
1747257677.5570035,930,0.726452648639679
1747257677.903003,931,0.767036497592926
1747257678.2576303,932,0.6589920520782471
1747257678.6115236,933,0.7284351587295532
1747257679.318025,935,0.7513837218284607
1747257680.70246,939,0.803917646408081
1747257681.3850455,941,0.7618467807769775
1747257681.7318482,942,0.6765141487121582
1747257682.7598803,945,0.6839945316314697
1747257684.135541,949,0.6834179162979126
1747257685.1724045,952,0.897960901260376
1747257685.8621342,954,0.744326114654541
1747257686.20374,955,0.7465024590492249
1747257686.5455034,956,0.6576058268547058
1747257687.9166448,960,0.6583435535430908
1747257688.5999215,962,0.6521958112716675
1747257688.9426153,963,0.6712019443511963
1747257689.2919226,964,0.8251930475234985
1747257689.6346505,965,0.5802609324455261
1747257690.327257,967,0.7124450206756592
1747257690.6800213,968,0.639396071434021
1747257691.7348287,971,0.8899931907653809
1747257693.4859123,976,0.7346936464309692
1747257694.1750607,978,0.7560893297195435
1747257694.5158684,979,0.8902748823165894
1747257695.203347,981,0.631464958190918
1747257695.5532084,982,0.6040034890174866
1747257696.9458427,986,0.5886085033416748
1747257697.6290414,988,0.5491236448287964
1747257697.972556,989,0.5966875553131104
1747257698.3236845,990,0.7068076133728027
1747257699.0137193,992,0.65144944190979
1747257699.7080586,994,0.5014503002166748
1747257700.0491219,995,0.46743595600128174
1747257700.3913825,996,0.4969988167285919
1747257701.0741816,998,0.5985639095306396
1747257701.4217532,999,0.7448463439941406
1747257702.1154876,1001,0.7319550514221191
1747257702.460618,1002,0.4700300097465515
1747257702.803547,1003,0.5272946357727051
1747257703.148619,1004,0.46535295248031616
1747257703.4910324,1005,0.4159086048603058
1747257703.8352542,1006,0.476616770029068
1747257705.5607119,1011,0.6588844060897827
1747257706.244939,1013,0.46421265602111816
1747257706.9280868,1015,0.6450985670089722
1747257707.2722588,1016,0.5647104978561401
1747257707.6140528,1017,0.5662946701049805
1747257709.3275084,1022,0.7006144523620605
1747257710.7109687,1026,0.49161046743392944
1747257711.3990965,1028,0.38397902250289917
1747257711.7410407,1029,0.573591947555542
1747257713.8491116,1035,0.3256472945213318
1747257714.1973312,1036,0.4026954770088196
1747257714.5457273,1037,0.4008614420890808
1747257714.8910425,1038,0.4521603584289551
1747257715.232628,1039,0.39443695545196533
1747257716.5950959,1043,0.49592873454093933
1747257717.280347,1045,0.7069199681282043
1747257717.6190922,1046,0.42657899856567383
1747257719.6683795,1052,0.3633858263492584
1747257720.0082471,1053,0.37244758009910583
1747257721.03297,1056,0.36740046739578247
1747257721.7152264,1058,0.3317651152610779
1747257722.0537338,1059,0.2842971384525299
1747257722.3917542,1060,0.2865513265132904
1747257723.067631,1062,0.3466652035713196
1747257724.092177,1065,0.3445146083831787
1747257724.4435046,1066,0.3282971978187561
1747257724.783968,1067,0.3717634677886963
1747257725.476,1069,0.3626498281955719
1747257725.8146672,1070,0.28348714113235474
1747257726.1596503,1071,0.31337034702301025
1747257726.498904,1072,0.3113371729850769
1747257726.8389328,1073,0.3892766237258911
1747257727.1769977,1074,0.44176170229911804
1747257728.1993802,1077,0.3946642279624939
1747257728.5473585,1078,0.31784844398498535
1747257729.2340014,1080,0.3189375400543213
1747257729.5778751,1081,0.3341332674026489
1747257729.9187756,1082,0.30225783586502075
1747257730.9486904,1085,0.2888953983783722
1747257731.2918718,1086,0.34027916193008423
1747257731.6322467,1087,0.36165952682495117
1747257733.005155,1091,0.4630923569202423
1747257733.353847,1092,0.4620954394340515
1747257733.6950126,1093,0.35360804200172424
1747257735.40224,1098,0.290899395942688
1747257736.0860267,1100,0.29630428552627563
1747257736.7699418,1102,0.35128581523895264
1747257737.1147099,1103,0.39564451575279236
1747257737.462374,1104,0.35722827911376953
1747257738.50598,1107,0.26656654477119446
1747257738.84994,1108,0.3815823197364807
1747257739.2002306,1109,0.3361464738845825
1747257739.5507975,1110,0.3238385319709778
1747257739.8979383,1111,0.24541400372982025
1747257740.2432868,1112,0.4122809171676636
1747257740.5896149,1113,0.36279594898223877
1747257740.930347,1114,0.276714563369751
1747257741.6287487,1116,0.4336666762828827
1747257742.6697412,1119,0.3446044325828552
1747257743.3574371,1121,0.2573428750038147
1747257743.7164633,1122,0.3422175943851471
1747257744.7598982,1125,0.3225269019603729
1747257745.1045508,1126,0.28046777844429016
1747257745.8004925,1128,0.4149268865585327
1747257746.1466017,1129,0.2989940941333771
1747257746.4973774,1130,0.2970176339149475
1747257746.8470817,1131,0.3368355929851532
1747257747.191403,1132,0.3238257169723511
1747257747.8773618,1134,0.2967464327812195
1747257748.2195668,1135,0.4847266376018524
1747257748.5649717,1136,0.33144035935401917
1747257749.5989656,1139,0.309186726808548
1747257750.642802,1142,0.3487128019332886
1747257751.659882,1145,0.41707679629325867
1747257751.9999783,1146,0.3509981632232666
1747257752.679163,1148,0.2866608798503876
1747257753.0210335,1149,0.3128886818885803
1747257753.3632905,1150,0.24752143025398254
1747257753.7162144,1151,0.2930296063423157
1747257754.0636473,1152,0.3429248332977295
1747257754.4066143,1153,0.2853074073791504
1747257755.0943308,1155,0.31700366735458374
1747257756.833567,1160,0.3382691442966461
1747257757.5146234,1162,0.3858681321144104
1747257758.2037706,1164,0.41611775755882263
1747257758.8841445,1166,0.3285645544528961
1747257759.2341201,1167,0.3818150758743286
1747257761.3287888,1173,0.33702027797698975
1747257761.6786501,1174,0.4408808648586273
1747257762.370205,1176,0.4328639805316925
1747257762.716652,1177,0.2963912785053253
1747257763.0611284,1178,0.2284046709537506
1747257764.440663,1182,0.33334141969680786
1747257765.1307533,1184,0.2563883066177368
1747257765.8205953,1186,0.2884519696235657
1747257766.505717,1188,0.3239203989505768
1747257766.8475177,1189,0.30378419160842896
1747257767.1969252,1190,0.37432509660720825
1747257768.2294946,1193,0.32347145676612854
1747257768.574542,1194,0.3155360817909241
1747257768.920372,1195,0.3343053162097931
1747257769.6055162,1197,0.2781997323036194
1747257769.9483848,1198,0.25384801626205444
1747257770.9752169,1201,0.3136332035064697
1747257771.3170953,1202,0.2956889867782593
1747257772.3423104,1205,0.2753141522407532
1747257772.684825,1206,0.33501777052879333
1747257773.0275888,1207,0.33470839262008667
1747257773.7103257,1209,0.439635694026947
1747257775.080873,1213,0.32629650831222534
1747257775.4237156,1214,0.36414599418640137
1747257775.7745688,1215,0.40670329332351685
1747257776.4620879,1217,0.31503826379776
1747257776.8055227,1218,0.37034207582473755
1747257778.5091758,1223,0.31228840351104736
1747257779.2018218,1225,0.3679673373699188
1747257780.2266276,1228,0.35346028208732605
1747257780.568131,1229,0.47425705194473267
1747257781.585625,1232,0.4670906662940979
1747257781.9269192,1233,0.3271755576133728
1747257783.6519597,1238,0.3560265302658081
1747257784.3368342,1240,0.3048630356788635
1747257784.6793656,1241,0.3243844211101532
1747257785.0205069,1242,0.22718779742717743
1747257785.3667202,1243,0.4487515985965729
1747257785.710559,1244,0.47078245878219604
1747257786.0517075,1245,0.4844062924385071
1747257786.3993294,1246,0.3806415796279907
1747257787.4305854,1249,0.35718613862991333
1747257787.7750628,1250,0.3217679560184479
1747257788.1168196,1251,0.25369423627853394
1747257788.4645884,1252,0.37737900018692017
1747257789.160289,1254,0.3411204218864441
1747257789.8624375,1256,0.35489797592163086
1747257790.2068818,1257,0.24573694169521332
1747257791.2545633,1260,0.32215332984924316
1747257791.5993254,1261,0.36782053112983704
1747257792.628465,1264,0.29195770621299744
1747257793.65774,1267,0.3790898323059082
1747257795.0119114,1271,0.3929333984851837
1747257796.7238128,1276,0.28149837255477905
1747257797.063148,1277,0.3441263735294342
1747257797.401604,1278,0.39287281036376953
1747257798.7700355,1282,0.24749624729156494
1747257799.8039289,1285,0.29445457458496094
1747257801.4995239,1290,0.27070462703704834
1747257802.5306685,1293,0.2531265616416931
1747257803.5504742,1296,0.3063972592353821
1747257804.241749,1298,0.38056665658950806
1747257804.5877082,1299,0.3489314913749695
1747257805.605505,1302,0.25856345891952515
1747257806.970164,1306,0.3305971026420593
1747257808.3325791,1310,0.3351839780807495
1747257809.699321,1314,0.28793662786483765
1747257810.0381036,1315,0.2989004850387573
1747257811.7340164,1320,0.23016420006752014
1747257812.421299,1322,0.5917314887046814
1747257812.761261,1323,0.521721601486206
1747257813.442857,1325,0.42097193002700806
1747257813.7860255,1326,0.43220996856689453
1747257814.4696581,1328,0.379740834236145
1747257816.8474042,1335,0.6671725511550903
1747257819.9625804,1344,0.39846763014793396
1747257820.3103023,1345,0.4757104814052582
1747257821.0057328,1347,0.30584031343460083
1747257821.3500242,1348,0.4130760431289673
1747257822.3866136,1351,0.38040947914123535
1747257822.7258914,1352,0.2935446798801422
1747257823.402462,1354,0.36359405517578125
1747257824.7718122,1358,0.3181231617927551
1747257825.4600549,1360,0.46305418014526367
1747257826.8364425,1364,0.2898685038089752
1747257827.1837919,1365,0.32280293107032776
1747257827.5259128,1366,0.3360266089439392
1747257827.8708444,1367,0.37256360054016113
1747257828.2188883,1368,0.23050051927566528
1747257829.598988,1372,0.4092066287994385
1747257829.9422276,1373,0.2705572843551636
1747257830.6395478,1375,0.3098357915878296
1747257830.992995,1376,0.32600462436676025
1747257832.40083,1380,0.41840922832489014
1747257834.1409023,1385,0.3516746163368225
1747257834.4831336,1386,0.33227837085723877
1747257835.8531983,1390,0.560287356376648
1747257836.891138,1393,0.2796327471733093
1747257837.9276552,1396,0.32673174142837524
1747257838.2685995,1397,0.29944148659706116
1747257838.9519506,1399,0.3211072087287903
1747257839.296045,1400,0.3083115220069885
1747257840.3264651,1403,0.31886813044548035
1747257841.0096967,1405,0.30109065771102905
1747257843.7680306,1413,0.23114344477653503
1747257844.8089142,1416,0.26994550228118896
1747257845.1567407,1417,0.18862725794315338
1747257845.8462605,1419,0.25236785411834717
1747257846.5357037,1421,0.26601362228393555
1747257846.8744996,1422,0.29298681020736694
1747257849.9905567,1431,0.32125723361968994
1747257850.3391185,1432,0.3111465573310852
1747257851.7211611,1436,0.32964199781417847
1747257852.4003384,1438,0.2795076370239258
1747257852.7442994,1439,0.3396208882331848
1747257853.085672,1440,0.2281627506017685
1747257853.4274464,1441,0.27349722385406494
1747257854.451739,1444,0.30261167883872986
1747257855.1305406,1446,0.28267714381217957
1747257855.4685156,1447,0.36986044049263
1747257855.8058794,1448,0.29888206720352173
1747257856.143592,1449,0.31475645303726196
1747257856.4858775,1450,0.28997910022735596
1747257856.8264363,1451,0.3041072487831116
1747257857.1680777,1452,0.32071131467819214
1747257857.8574638,1454,0.22180089354515076
1747257858.2040243,1455,0.3189604878425598
1747257858.5463607,1456,0.32715708017349243
1747257858.8884783,1457,0.26979485154151917
1747257859.235258,1458,0.3104829788208008
1747257859.576785,1459,0.2628629207611084
1747257859.9223258,1460,0.2920559048652649
1747257860.266488,1461,0.4068413972854614
1747257860.9522555,1463,0.2580285966396332
1747257863.443132,1470,0.3044328987598419
1747257864.4707248,1473,0.27038174867630005
1747257864.8122702,1474,0.21532750129699707
1747257865.4950457,1476,0.2875599265098572
1747257865.8428926,1477,0.31041425466537476
1747257867.215293,1481,0.3338548541069031
1747257867.5586581,1482,0.4776231646537781
1747257867.9022515,1483,0.3542388677597046
1747257869.2864034,1487,0.33934900164604187
1747257869.6364493,1488,0.32000645995140076
1747257869.977234,1489,0.30154621601104736
1747257870.323733,1490,0.2305976301431656
1747257870.688757,1491,0.3249792754650116
1747257871.3674076,1493,0.255551815032959
1747257871.7073774,1494,0.33809804916381836
1747257873.077808,1498,0.3441723585128784
1747257873.4175498,1499,0.33416688442230225
1747257873.7564123,1500,0.2708505690097809
1747257874.4439955,1502,0.1895619034767151
1747257875.4722042,1505,0.2790284752845764
1747257876.8351862,1509,0.28438711166381836
1747257877.181563,1510,0.28741854429244995
1747257877.5268316,1511,0.2454533874988556
1747257878.2188256,1513,0.22820277512073517
1747257878.9088533,1515,0.3542812764644623
1747257879.2489622,1516,0.2634883224964142
1747257881.6409848,1523,0.4446623921394348
1747257882.661678,1526,0.3223518133163452
1747257883.3577356,1528,0.3719485104084015
1747257885.4216473,1534,0.2815566062927246
1747257886.44801,1537,0.2424362599849701
1747257886.7888958,1538,0.2934023141860962
1747257887.8091779,1541,0.22481444478034973
1747257889.175984,1545,0.2392514944076538
1747257889.8628619,1547,0.27696964144706726
1747257890.203144,1548,0.3058204650878906
1747257891.241465,1551,0.2895413339138031
1747257891.5834703,1552,0.321529746055603
1747257891.9257998,1553,0.27343809604644775
1747257892.6107225,1555,0.3142014145851135
1747257893.2927058,1557,0.6486006379127502
1747257895.005423,1562,0.38735347986221313
1747257895.6929164,1564,0.6474246978759766
1747257896.04127,1565,0.4346258044242859
1747257896.382732,1566,0.31720754504203796
1747257897.0661752,1568,0.4481135308742523
1747257897.753717,1570,0.3995611369609833
1747257898.1006296,1571,0.44003960490226746
1747257898.4426587,1572,0.4087531566619873
1747257898.787137,1573,0.3582588732242584
1747257899.8142748,1576,0.2545940577983856
1747257900.48923,1578,0.22631382942199707
1747257900.8272498,1579,0.3614928722381592
1747257901.1642299,1580,0.701839804649353
1747257901.502832,1581,0.566303014755249
1747257901.8429468,1582,0.4064006805419922
1747257902.8642423,1585,0.39476126432418823
1747257904.579372,1590,0.45708757638931274
1747257906.2867377,1595,0.33676785230636597
1747257906.631802,1596,0.39071738719940186
1747257906.9712145,1597,0.46140435338020325
1747257908.3382537,1601,0.31160348653793335
1747257908.6789503,1602,0.3590351343154907
1747257909.0208418,1603,0.41248029470443726
1747257911.4389484,1610,0.2519889175891876
1747257911.7855752,1611,0.3033450245857239
1747257912.473168,1613,0.5590219497680664
1747257912.8124092,1614,0.33609116077423096
1747257913.4956837,1616,0.3041761815547943
1747257914.8831127,1620,0.2540755271911621
1747257915.5714478,1622,0.25406306982040405
1747257916.2529097,1624,0.7957991361618042
1747257916.9341452,1626,0.32643038034439087
1747257917.2747204,1627,0.34000858664512634
1747257918.6456192,1631,0.35555389523506165
1747257920.0153193,1635,1.1898972988128662
1747257920.3565905,1636,0.7014919519424438
1747257920.6996338,1637,0.6597395539283752
1747257921.0400002,1638,0.4426160752773285
1747257921.7204063,1640,0.3090585172176361
1747257922.0603657,1641,0.2766614556312561
1747257923.7858498,1646,0.4559471607208252
1747257924.1264393,1647,0.3971102237701416
1747257924.8120263,1649,0.377544641494751
1747257925.5034912,1651,0.34835726022720337
1747257925.8518238,1652,0.30148544907569885
1747257926.192324,1653,0.29984480142593384
1747257926.5313277,1654,0.3059878945350647
1747257927.2190847,1656,0.2769891023635864
1747257927.8993547,1658,0.2614046335220337
1747257929.2654886,1662,0.251859188079834
1747257929.9516191,1664,0.3659766614437103
1747257930.6338885,1666,0.33580613136291504
1747257931.647166,1669,0.31089717149734497
1747257931.9850757,1670,0.19702115654945374
1747257933.3461573,1674,0.231119304895401
1747257934.3614995,1677,0.3581543564796448
1747257935.0516508,1679,0.27391672134399414
1747257935.3914654,1680,0.3181244432926178
1747257935.730168,1681,0.33096641302108765
1747257936.0685248,1682,0.36486053466796875
1747257937.0875773,1685,0.2725261449813843
1747257937.4253948,1686,0.4299229383468628
1747257937.7653081,1687,0.3224148750305176
1747257938.1103227,1688,0.290299654006958
1747257938.4541812,1689,0.32066553831100464
1747257938.793979,1690,0.2652973532676697
1747257939.8271966,1693,0.280984491109848
1747257940.1669528,1694,0.2492828220129013
1747257940.5056183,1695,0.23287558555603027
1747257941.1867962,1697,0.29595625400543213
1747257941.52504,1698,0.34086424112319946
1747257941.865905,1699,0.2419348955154419
1747257942.203038,1700,0.2644171118736267
1747257942.8780024,1702,0.2325289398431778
1747257943.5548947,1704,0.21006658673286438
1747257944.567648,1707,0.16836771368980408
1747257945.2524533,1709,0.30040422081947327
1747257945.5946395,1710,0.33793148398399353
1747257945.932961,1711,0.3280342221260071
1747257946.2737954,1712,0.23790612816810608
1747257948.3109372,1718,0.29187265038490295
1747257948.650884,1719,0.23675546050071716
1747257949.6767445,1722,0.25517481565475464
1747257950.0261602,1723,0.23427046835422516
1747257950.376735,1724,0.233120858669281
1747257950.726964,1725,0.18988162279129028
1747257952.470433,1730,0.9631094932556152
1747257955.2421854,1738,0.32800358533859253
1747257955.584219,1739,0.3474133014678955
1747257955.9206846,1740,0.2277510166168213
1747257956.9335887,1743,0.20251330733299255
1747257957.6215398,1745,0.23008260130882263
1747257958.6659534,1748,0.20417048037052155
1747257959.0150335,1749,0.1414490044116974
1747257959.3729184,1750,0.28215670585632324
1747257959.7211013,1751,0.3097570240497589
1747257960.4264562,1753,0.18380208313465118
1747257960.7760224,1754,0.24043233692646027
1747257961.8286223,1757,0.15445305407047272
1747257963.5681396,1762,0.19733992218971252
1747257963.9105897,1763,0.23444628715515137
1747257964.596778,1765,0.1715700626373291
1747257964.942586,1766,0.1804439276456833
1747257965.6263661,1768,0.13983431458473206
1747257968.0654647,1775,0.16493012011051178
1747257968.4060926,1776,0.20507030189037323
1747257968.7479389,1777,0.12624400854110718
1747257969.7820923,1780,0.24248895049095154
1747257970.1226776,1781,0.17036870121955872
1747257971.1537209,1784,0.22300498187541962
1747257971.4916549,1785,0.18103405833244324
1747257971.8298397,1786,0.15338975191116333
1747257972.1708994,1787,0.16390642523765564
1747257972.861075,1789,0.2522977590560913
1747257973.1998725,1790,0.19623443484306335
1747257973.8823638,1792,0.17241501808166504
1747257974.560113,1794,0.25134479999542236
1747257975.2446558,1796,0.20142322778701782
1747257975.5908258,1797,0.3586566150188446
1747257976.6487732,1800,0.18255004286766052
1747257977.3329806,1802,0.24656562507152557
1747257977.6826468,1803,0.2607489228248596
1747257978.0276816,1804,0.18137046694755554
1747257979.3993738,1808,0.2316901534795761
1747257980.081027,1810,0.16130515933036804
1747257981.4572036,1814,0.13890711963176727
1747257982.1447403,1816,0.14847545325756073
1747257982.8302958,1818,0.16130900382995605
1747257983.1727881,1819,0.38970044255256653
1747257984.5459428,1823,0.24265910685062408
1747257985.575115,1826,0.19233334064483643
1747257985.917738,1827,0.17235097289085388
1747257986.6037102,1829,0.14602506160736084
1747257986.946153,1830,0.21699178218841553
1747257987.632501,1832,0.21848773956298828
1747257987.9744177,1833,0.18907368183135986
1747257988.314544,1834,0.16416487097740173
1747257989.00944,1836,0.13597995042800903
1747257989.3541045,1837,0.19240443408489227
1747257989.6995895,1838,0.18741732835769653
1747257991.7645411,1844,0.18789349496364594
1747257992.1071463,1845,0.12293213605880737
1747257992.4499986,1846,0.14666011929512024
1747257992.7942262,1847,0.22102388739585876
1747257993.136538,1848,0.20137521624565125
1747257994.1645463,1851,0.16754566133022308
1747257994.8492038,1853,0.2268497347831726
1747257995.8819194,1856,0.15557058155536652
1747257997.2679002,1860,0.14966212213039398
1747257998.6519942,1864,0.15547165274620056
1747257998.9960501,1865,0.1415036916732788
1747257999.3382516,1866,0.18479737639427185
1747257999.6814485,1867,0.13935911655426025
1747258001.0620875,1871,0.19660615921020508
1747258001.4062889,1872,0.1979142129421234
1747258001.7512405,1873,0.1099192202091217
1747258002.0945761,1874,0.16865621507167816
1747258002.4363582,1875,0.16876140236854553
1747258003.1208642,1877,0.17537495493888855
1747258003.8070972,1879,0.21624444425106049
1747258004.1517665,1880,0.1346803456544876
1747258005.1800015,1883,0.20085003972053528
1747258005.52195,1884,0.17705482244491577
1747258006.2112803,1886,0.11531589925289154
1747258006.8987732,1888,0.11549018323421478
1747258007.5844772,1890,0.14088685810565948
1747258007.9285169,1891,0.11463820934295654
1747258009.2941766,1895,0.3153432011604309
1747258010.655814,1899,0.14792512357234955
1747258011.3375795,1901,0.16159573197364807
1747258011.6755693,1902,0.1356336772441864
1747258013.0440516,1906,0.24730181694030762
1747258013.729617,1908,0.1894175112247467
1747258014.070175,1909,0.18813130259513855
1747258014.4147706,1910,0.2177230417728424
1747258015.439735,1913,0.20835362374782562
1747258016.469255,1916,0.21900007128715515
1747258017.155783,1918,0.3060220181941986
1747258019.225776,1924,0.293351948261261
1747258019.5696576,1925,0.1615336835384369
1747258019.9110448,1926,0.20008471608161926
1747258020.6045349,1928,0.18841040134429932
1747258020.947145,1929,0.2803128659725189
1747258021.986426,1932,0.16633106768131256
1747258023.019373,1935,0.15437766909599304
1747258023.3574781,1936,0.16729839146137238
1747258024.3721213,1939,0.16289125382900238
1747258024.7106073,1940,0.1537039428949356
1747258025.0530272,1941,0.2320067584514618
1747258025.3935103,1942,0.16063626110553741
1747258026.4079628,1945,0.14096687734127045
1747258027.0952656,1947,0.22302588820457458
1747258028.1197374,1950,0.16764117777347565
1747258028.4624972,1951,0.09984347224235535
1747258029.1585844,1953,0.181051105260849
1747258030.1972463,1956,0.17689158022403717
1747258031.5860858,1960,0.3561115860939026
1747258031.9290066,1961,0.20985519886016846
1747258032.2738543,1962,0.14665956795215607
1747258032.61175,1963,0.119635671377182
1747258032.950831,1964,0.11874176561832428
1747258033.629119,1966,0.3200691044330597
1747258033.9692526,1967,0.15064650774002075
1747258034.3122356,1968,0.17637112736701965
1747258034.655333,1969,0.17792928218841553
1747258036.719606,1975,0.1277414858341217
1747258037.4079785,1977,0.18258145451545715
1747258037.7582328,1978,0.39592307806015015
1747258038.1001174,1979,0.24370387196540833
1747258038.4491236,1980,0.19733750820159912
1747258038.7910457,1981,0.1799607276916504
1747258039.1335638,1982,0.17403343319892883
1747258039.4748678,1983,0.12704503536224365
1747258040.1586862,1985,0.1324702501296997
1747258040.84736,1987,0.19256402552127838
1747258041.1916053,1988,0.12622325122356415
1747258041.534803,1989,0.1498662531375885
1747258042.2183833,1991,0.11764213442802429
1747258042.5602322,1992,0.17258906364440918
1747258042.9047005,1993,0.15272052586078644
1747258043.603233,1995,0.16611304879188538
1747258044.9618878,1999,0.13108718395233154


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_56_118493-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257363.3857884,0,0.05143051967024803
1747257364.4367206,3,0.0930025577545166
1747257364.779674,4,2.836422920227051
1747257366.8502102,10,0.9716037511825562
1747257367.1971629,11,0.8922595977783203
1747257368.2321382,14,-0.1030445471405983
1747257368.5738938,15,0.39761465787887573
1747257369.6131651,18,0.1527467966079712
1747257369.9678686,19,1.0603870153427124
1747257370.3146439,20,0.4974769651889801
1747257371.012353,22,0.2024991810321808
1747257371.3635602,23,3.23197340965271
1747257372.4181578,26,1.9092170000076294
1747257372.760662,27,-0.23038434982299805
1747257374.8212454,33,0.8748283982276917
1747257375.8496614,36,0.3740822374820709
1747257376.2049973,37,0.46248626708984375
1747257376.550606,38,0.139668807387352
1747257376.901723,39,1.348934531211853
1747257377.2487457,40,0.07181863486766815
1747257379.684507,47,0.25236016511917114
1747257380.0319104,48,1.054272174835205
1747257380.3817859,49,0.18152347207069397
1747257381.0818858,51,0.14321677386760712
1747257381.4400902,52,0.43954670429229736
1747257382.1532803,54,0.3462839722633362
1747257383.2404127,57,0.274727463722229
1747257384.3399737,60,0.3786824643611908
1747257384.7050438,61,0.176438570022583
1747257385.063517,62,0.24933026731014252
1747257385.426094,63,0.23533254861831665
1747257386.1373243,65,0.17677313089370728
1747257386.4936354,66,0.2522450387477875
1747257386.8599558,67,0.14352205395698547
1747257387.2100554,68,0.26727673411369324
1747257387.9357426,70,0.09831251204013824
1747257388.2896967,71,0.25874564051628113
1747257390.4375808,77,0.22060120105743408
1747257391.1501505,79,0.2852363884449005
1747257391.507201,80,-0.07175339758396149
1747257392.2129579,82,0.15916331112384796
1747257392.5674202,83,0.17156875133514404
1747257393.2731946,85,0.24994567036628723
1747257394.6905801,89,0.4947301149368286
1747257395.04363,90,0.17505362629890442
1747257396.7972996,95,0.7995372414588928
1747257398.1868615,99,0.23732107877731323
1747257398.5323708,100,0.3492203652858734
1747257399.5595012,103,0.056494779884815216
1747257400.5870984,106,0.07770635932683945
1747257400.9329712,107,0.1088762953877449
1747257401.6329598,109,0.017445454373955727
1747257403.4243886,114,0.12749728560447693
1747257404.1340687,116,0.18586024641990662
1747257405.8725798,121,0.18207044899463654
1747257407.2447002,125,0.24125880002975464
1747257407.591689,126,1.1845519542694092
1747257408.2770016,128,1.1562378406524658
1747257408.9945443,130,0.1213238537311554
1747257409.3496115,131,0.1390000432729721
1747257409.70437,132,0.020360244438052177
1747257411.1132224,136,0.7988330125808716
1747257411.4613328,137,0.7848799228668213
1747257413.5767944,143,0.35570061206817627
1747257413.9318888,144,0.5910109877586365
1747257414.6327631,146,0.5188325643539429
1747257414.9885454,147,0.19993481040000916
1747257416.0395122,150,-0.062492500990629196
1747257418.5012171,157,0.1295931190252304
1747257419.2016852,159,0.2579616904258728
1747257419.5565634,160,0.20982547104358673
1747257420.2781777,162,1.2258200645446777
1747257420.9834745,164,0.20892348885536194
1747257421.6835983,166,0.4728040099143982
1747257423.0894256,170,0.0677814707159996
1747257423.4408343,171,0.18565376102924347
1747257423.794061,172,0.8113455176353455
1747257424.8484936,175,0.8905878067016602
1747257425.1975439,176,0.05740169808268547
1747257425.5553493,177,0.0028954201843589544
1747257425.908999,178,0.30255740880966187
1747257426.6172266,180,0.6977128982543945
1747257426.971915,181,0.08711671829223633
1747257428.026292,184,0.5664039254188538
1747257428.3802724,185,0.06766688823699951
1747257428.7266862,186,-0.017764071002602577
1747257429.7736626,189,0.08773346245288849
1747257430.1162639,190,0.5988284945487976
1747257430.4637985,191,0.14217646420001984
1747257430.8077605,192,-0.0005713403807021677
1747257431.8681467,195,0.5680782198905945
1747257433.2547503,199,0.233993798494339
1747257433.6064484,200,0.14243140816688538
1747257434.30179,202,0.24520021677017212
1747257434.6503274,203,0.34445083141326904
1747257434.9989085,204,-0.016015153378248215
1747257435.3543923,205,0.10893163084983826
1747257436.0526836,207,0.705243706703186
1747257436.7556887,209,0.06412003934383392
1747257437.4568074,211,0.36331477761268616
1747257438.152534,213,0.14389029145240784
1747257438.8672895,215,1.627679467201233
1747257439.2172015,216,0.4348872900009155
1747257439.919065,218,0.5455760955810547
1747257440.2665722,219,0.0120182354003191
1747257440.6141543,220,0.8847179412841797
1747257440.9671476,221,0.08790647983551025
1747257441.3167138,222,0.36986345052719116
1747257442.0298758,224,0.352143794298172
1747257442.383207,225,0.10011731833219528
1747257443.7937248,229,0.06293153017759323
1747257445.882639,235,0.5145723819732666
1747257446.5865834,237,0.12195923179388046
1747257446.9440873,238,0.12405431270599365
1747257447.294506,239,0.10257715731859207
1747257448.0057752,241,0.46106380224227905
1747257448.3595412,242,0.09042961895465851
1747257449.0761893,244,0.5458694100379944
1747257449.4321415,245,0.5123473405838013
1747257449.790222,246,0.22929495573043823
1747257450.1503417,247,0.11097756028175354
1747257451.9100296,252,0.1251888871192932
1747257452.2667875,253,0.3281010389328003
1747257452.6181867,254,0.5728775858879089
1747257453.670195,257,0.1409294754266739
1747257454.0197546,258,0.41712889075279236
1747257454.3698611,259,0.012929863296449184
1747257454.719994,260,0.5217128396034241
1747257455.4205472,262,0.0937565341591835
1747257458.2250624,270,0.09828964620828629
1747257458.5721693,271,0.3103164732456207
1747257459.6123133,274,0.10993316769599915
1747257459.9588952,275,0.7804981470108032
1747257460.3053133,276,0.11377029120922089
1747257461.000507,278,0.5869574546813965
1747257461.6953845,280,-0.036865994334220886
1747257462.3879077,282,0.5425715446472168
1747257462.740288,283,0.93979412317276
1747257463.434189,285,0.3895864486694336
1747257464.135344,287,0.18710541725158691
1747257464.4852798,288,0.2140674889087677
1747257465.1848388,290,-0.0196676068007946
1747257466.9406993,295,0.5068709850311279
1747257467.2928374,296,0.052758242934942245
1747257467.644854,297,0.4561387598514557
1747257467.995855,298,0.10795573145151138
1747257470.106889,304,0.6846909523010254
1747257470.8139086,306,-0.011315437033772469
1747257471.5320246,308,2.3851916790008545
1747257471.8875961,309,0.2554621696472168
1747257472.972044,312,0.3360809087753296
1747257473.328537,313,0.5881925821304321
1747257474.4087193,316,0.08873794972896576
1747257475.112287,318,0.10531536489725113
1747257475.4619727,319,0.2576064169406891
1747257476.5211527,322,0.15579664707183838
1747257477.2243123,324,0.4662746489048004
1747257478.9918199,329,0.3968113660812378
1747257479.3443027,330,0.1798408180475235
1747257479.6986456,331,0.15140317380428314
1747257480.0500233,332,0.11297785490751266
1747257481.814411,337,0.8540179133415222
1747257482.1646404,338,0.40637800097465515
1747257482.8609424,340,0.12053722143173218
1747257483.9114804,343,0.215849369764328
1747257484.271693,344,0.14845028519630432
1747257484.6360197,345,1.5273213386535645
1747257484.9980857,346,0.3403652310371399
1747257485.7085514,348,0.25681421160697937
1747257486.4088662,350,0.2969554364681244
1747257487.1091769,352,0.4121408462524414
1747257487.4616416,353,0.5735372304916382
1747257487.811942,354,0.21519631147384644
1747257489.2161806,358,0.1771165132522583
1747257489.9144566,360,0.3640565276145935
1747257490.6145136,362,0.40036773681640625
1747257490.9677238,363,0.30917245149612427
1747257491.3197365,364,0.3305802345275879
1747257491.671929,365,0.0865413099527359
1747257492.0245912,366,0.5665683150291443
1747257492.386679,367,0.41823628544807434
1747257492.7451627,368,0.4384779930114746
1747257494.8643696,374,0.456552118062973
1747257495.9272776,377,0.1460997611284256
1747257496.2819347,378,0.07637347280979156
1747257498.766124,385,0.1225847601890564
1747257499.1160426,386,0.42248350381851196
1747257500.527534,390,0.2924145758152008
1747257500.8798099,391,0.26770609617233276
1747257501.2291436,392,0.6653363108634949
1747257501.583923,393,0.10437524318695068
1747257501.9343903,394,0.520897388458252
1747257502.289838,395,0.26950493454933167
1747257502.637254,396,0.07447437942028046
1747257502.9888387,397,0.25950103998184204
1747257503.3404305,398,0.4505389928817749
1747257503.6928854,399,0.3083731532096863
1747257504.396591,401,0.2155095785856247
1747257504.7451649,402,0.3779439330101013
1747257505.4502976,404,0.3821701109409332
1747257506.8505642,408,0.1871950477361679
1747257507.2012649,409,0.42347317934036255
1747257508.2540903,412,0.46408963203430176
1747257508.6047122,413,0.24307212233543396
1747257508.9560246,414,0.3548654615879059
1747257509.3049374,415,0.0888487920165062
1747257510.3577456,418,0.3468583822250366
1747257511.4130177,421,0.32733964920043945
1747257511.7699106,422,0.31366676092147827
1747257512.826129,425,0.3253704011440277
1747257513.1788247,426,0.13160823285579681
1747257514.6332536,430,0.28041866421699524
1747257514.993742,431,0.34471020102500916
1747257516.0922573,434,1.195364236831665
1747257516.443559,435,1.083141803741455
1747257516.7951741,436,0.2772050201892853
1747257517.146358,437,0.5202085971832275
1747257517.494511,438,0.08461857587099075
1747257517.8513997,439,0.2509743571281433
1747257518.2043195,440,0.3059636056423187
1747257518.5571282,441,0.2794363796710968
1747257519.259659,443,0.7429805397987366
1747257519.6076264,444,0.4090363681316376
1747257519.9586222,445,0.26359665393829346
1747257520.3098307,446,0.16314446926116943
1747257521.715352,450,0.30296480655670166
1747257522.0637457,451,0.2882862091064453
1747257522.4144719,452,0.22084470093250275
1747257522.7628198,453,0.23284396529197693
1747257523.1129842,454,0.15779955685138702
1747257523.8194163,456,0.47562894225120544
1747257524.520509,458,0.19169563055038452
1747257525.2234788,460,0.10897449404001236
1747257525.5870497,461,0.8283416628837585
1747257526.6416464,464,0.07884565740823746
1747257526.9925623,465,0.42223086953163147
1747257527.341991,466,0.6804736256599426
1747257528.0632,468,0.20015737414360046
1747257528.760638,470,0.24644596874713898
1747257530.1360502,474,0.12808623909950256
1747257530.4787352,475,0.15734735131263733
1747257531.5283206,478,0.31825414299964905
1747257531.879808,479,0.17308732867240906
1747257532.229368,480,0.6025973558425903
1747257532.5802443,481,0.5650268793106079
1747257532.9334927,482,0.1856636255979538
1747257533.2839494,483,0.553103506565094
1747257533.6339502,484,0.3483686149120331
1747257534.336054,486,0.36119532585144043
1747257534.6896682,487,0.5002334713935852
1747257535.0437257,488,0.5235261917114258
1747257535.3940363,489,0.31627950072288513
1747257536.1099832,491,0.5865399837493896
1747257537.1657321,494,0.375044047832489
1747257538.5789177,498,0.2612251937389374
1747257539.6525574,501,0.46219056844711304
1747257540.0151267,502,1.4841201305389404
1747257540.3729825,503,0.29946401715278625
1747257541.4382484,506,0.2906215488910675
1747257542.1536324,508,0.43851789832115173
1747257542.5126185,509,0.49136579036712646
1747257542.8679826,510,0.17582479119300842
1747257543.2194233,511,0.5414157509803772
1747257543.569285,512,0.13617269694805145
1747257543.9265544,513,0.3024164140224457
1747257544.2829473,514,0.18798024952411652
1747257545.3327575,517,0.17487458884716034
1747257545.6838207,518,0.7177964448928833
1747257546.0431316,519,0.3503310978412628
1747257546.3917956,520,0.3971436023712158
1747257547.4438992,523,3.1337687969207764
1747257549.9359863,530,0.3371976315975189
1747257550.9976113,533,0.6870072484016418
1747257551.3526967,534,0.27985507249832153
1747257552.0602374,536,0.28142938017845154
1747257552.4113069,537,0.24453604221343994
1747257552.761929,538,0.4214194715023041
1747257553.1180308,539,0.30278533697128296
1747257553.4690595,540,0.24212805926799774
1747257554.175785,542,0.452419638633728
1747257554.5290341,543,0.5479286909103394
1747257554.8794258,544,0.4333270490169525
1747257555.5820444,546,0.43141260743141174
1747257555.9366395,547,0.33202633261680603
1747257556.991931,550,0.3023775517940521
1747257557.6913567,552,0.4585900902748108
1747257558.3998637,554,1.1527105569839478
1747257558.7584975,555,0.13185913860797882
1747257559.1072545,556,0.4841500520706177
1747257561.2064748,562,0.46911147236824036
1747257561.5593443,563,0.1255263239145279
1747257561.9157047,564,0.23891153931617737
1747257563.3148937,568,0.35705098509788513
1747257564.3660045,571,1.1041862964630127
1747257565.0631678,573,0.48997485637664795
1747257566.12126,576,2.8631348609924316
1747257567.5292165,580,0.4669328033924103
1747257568.9684253,584,0.6266084313392639
1747257569.3221781,585,0.3546395003795624
1747257569.6733952,586,0.3213671147823334
1747257570.3927817,588,0.2746128737926483
1747257571.1034758,590,0.5441622138023376
1747257571.4580011,591,0.21506699919700623
1747257571.8080974,592,0.5700462460517883
1747257572.5140896,594,0.647960901260376
1747257573.2157962,596,0.1326768845319748
1747257573.565617,597,0.2722407579421997
1747257573.9157763,598,0.3606102764606476
1747257574.269037,599,0.4420303702354431
1747257574.9687166,601,0.2825307250022888
1747257575.3190618,602,0.44492483139038086
1747257575.6695595,603,0.902978241443634
1747257576.3682606,605,2.77522873878479
1747257577.4303582,608,0.8968619704246521
1747257578.142061,610,0.31482717394828796
1747257579.1949503,613,0.40115317702293396
1747257579.546411,614,0.6111573576927185
1747257580.2588785,616,0.5125465989112854
1747257580.9939284,618,0.4678601622581482
1747257581.706719,620,0.5895193219184875
1747257582.4084013,622,0.16449613869190216
1747257582.763621,623,0.8380357623100281
1747257583.814266,626,0.340976357460022
1747257584.5136578,628,0.7279976010322571
1747257584.8641965,629,0.14517880976200104
1747257586.2699263,633,0.27111196517944336
1747257586.9716964,635,0.31015053391456604
1747257587.6766946,637,0.43873634934425354
1747257588.737741,640,1.8766404390335083
1747257589.0889575,641,0.28188955783843994
1747257589.4406815,642,0.6916792392730713
1747257589.7917984,643,0.7958036065101624
1747257590.143678,644,0.4928412437438965
1747257590.4936903,645,0.25904595851898193
1747257591.9022305,649,0.2774668335914612
1747257592.6057692,651,0.31702300906181335
1747257592.9577456,652,0.26636385917663574
1747257593.3067086,653,0.14255769550800323
1747257593.6559546,654,0.2090654820203781
1747257594.0068293,655,0.4565659463405609
1747257595.0579033,658,0.44168737530708313
1747257595.4070625,659,1.3803635835647583
1747257595.7581906,660,0.4809715151786804
1747257598.2345195,667,0.46979647874832153
1747257599.3060393,670,0.819646954536438
1747257601.0685472,675,0.2751315236091614
1747257601.4243963,676,0.27351734042167664
1747257601.7754793,677,0.9802553057670593
1747257602.829052,680,0.5973041653633118
1747257603.529372,682,0.25711193680763245
1747257603.8821537,683,0.3323264420032501
1747257604.2408414,684,0.29386892914772034
1747257605.3129618,687,0.1026676669716835
1747257607.070204,692,0.9167354702949524
1747257607.7706661,694,0.2583884298801422
1747257608.1254568,695,0.2811209261417389
1747257608.476537,696,1.5224705934524536
1747257608.828877,697,0.2931240200996399
1747257609.540098,699,0.23389282822608948
1747257610.6070898,702,0.36753255128860474
1747257610.9572914,703,0.5658385157585144
1747257611.654849,705,0.31556248664855957
1747257613.0636742,709,0.6407613158226013
1747257613.417949,710,0.49294501543045044
1747257614.1200476,712,1.1378668546676636
1747257615.1727724,715,0.24572065472602844
1747257615.8788977,717,0.3442392647266388
1747257616.5772452,719,0.3778681755065918
1747257616.932566,720,0.1933073103427887
1747257617.281163,721,0.20629598200321198
1747257617.9810472,723,0.4260694086551666
1747257618.6801603,725,0.41922783851623535
1747257619.0300484,726,0.3499934673309326
1747257619.381659,727,0.608256995677948
1747257619.734396,728,0.2082967609167099
1747257620.082797,729,0.3117150664329529
1747257620.7827957,731,0.4264189898967743
1747257621.133799,732,0.15002641081809998
1747257621.4835157,733,0.3716118335723877
1747257623.249249,738,0.6690758466720581
1747257623.6008167,739,0.33294644951820374
1747257623.950549,740,0.5673512816429138
1747257624.6635847,742,0.4318353533744812
1747257625.0163932,743,0.24128028750419617
1747257625.3717322,744,0.39764565229415894
1747257625.7262464,745,0.6878703832626343
1747257628.1847672,752,0.6708143949508667
1747257629.2336044,755,0.36475688219070435
1747257629.5832,756,0.39490383863449097
1747257630.2810407,758,0.3255380690097809
1747257632.0322628,763,0.5393854379653931
1747257632.3838725,764,0.27794724702835083
1747257632.7389677,765,0.32941675186157227
1747257633.8086991,768,0.4357394278049469
1747257634.3728075,769,0.21140991151332855
1747257635.4311454,772,0.3535338342189789
1747257635.7808325,773,0.2350551187992096
1747257636.484741,775,0.20607848465442657
1747257636.84374,776,0.608729362487793
1747257637.5491605,778,0.39089080691337585
1747257637.9012408,779,0.3019337058067322
1747257638.2653627,780,0.15480922162532806
1747257638.621544,781,1.4615434408187866
1747257638.9738104,782,0.6945540904998779
1747257641.079306,788,0.6854934692382812
1747257641.428685,789,0.2577362060546875
1747257642.1272702,791,0.4598405957221985
1747257642.8259065,793,1.044447898864746
1747257643.5400457,795,0.7411450147628784
1747257643.8901901,796,1.446795105934143
1747257644.9438329,799,1.2671421766281128
1747257645.3063295,800,0.7088981866836548
1747257646.7161572,804,0.9430786371231079
1747257647.066931,805,0.46121886372566223
1747257647.4237866,806,0.37437838315963745
1747257647.7743747,807,0.3642090857028961
1747257648.858375,810,1.1950289011001587
1747257649.9187071,813,0.5310550928115845
1747257651.6795022,818,0.2472253441810608
1747257652.0314837,819,0.773159921169281
1747257652.7318566,821,0.21396470069885254
1747257653.0855584,822,0.17791210114955902
1747257653.4313912,823,2.2760534286499023
1747257654.1376414,825,1.8056974411010742
1747257654.4883318,826,0.26033899188041687
1747257654.838061,827,0.5299383401870728
1747257655.1897416,828,0.21360620856285095
1747257656.5974693,832,0.4187638461589813
1747257656.9476666,833,0.29082807898521423
1747257657.6507866,835,0.5213775038719177
1747257658.0008388,836,0.3774147927761078
1747257658.357718,837,0.27636614441871643
1747257659.067415,839,3.024517059326172
1747257659.4209912,840,0.7590571641921997
1747257660.4786053,843,0.9428951144218445
1747257661.2016485,845,0.28734058141708374
1747257662.9939737,850,0.3302208483219147
1747257663.3440006,851,0.4357733726501465
1747257664.3920755,854,0.510432243347168
1747257665.4397013,857,0.41337719559669495
1747257666.4982889,860,0.710908055305481
1747257667.1986725,862,0.12487096339464188
1747257668.2478867,865,0.9192636013031006
1747257668.6001868,866,0.7024052739143372
1747257670.0076654,870,0.42833396792411804
1747257670.358095,871,1.0426691770553589
1747257673.8762305,881,0.8850305080413818
1747257674.581008,883,1.5815770626068115
1747257674.938681,884,0.4315394163131714
1747257675.288092,885,0.31873655319213867
1747257675.6383483,886,1.1825264692306519
1747257676.3425465,888,0.6207388639450073
1747257677.0499048,890,0.34854641556739807
1747257677.7568023,892,0.19529776275157928
1747257678.8339791,895,0.5403182506561279
1747257679.5618196,897,4.805593013763428
1747257679.9118128,898,0.39265739917755127
1747257680.963626,901,0.5119909048080444
1747257681.3154845,902,0.7043908834457397
1747257682.0182402,904,0.2141125351190567
1747257682.7198267,906,0.14974769949913025
1747257683.0691292,907,0.28818488121032715
1747257683.4188032,908,3.046024799346924
1747257684.1261625,910,0.9784100651741028
1747257684.476611,911,0.09757476300001144
1747257685.5259914,914,1.0801304578781128
1747257686.9628422,918,0.7358213663101196
1747257687.3156345,919,0.634355366230011
1747257688.0228977,921,0.39326369762420654
1747257688.7325232,923,0.3116644620895386
1747257690.1656635,927,0.23143835365772247
1747257690.5276659,928,0.33507850766181946
1747257690.8799777,929,0.6620559096336365
1747257691.2318919,930,0.7892905473709106
1747257691.5837986,931,0.5015740990638733
1747257691.9400883,932,0.7621889114379883
1747257692.289308,933,0.6657670140266418
1747257692.9933336,935,1.0072405338287354
1747257694.4034534,939,0.14691777527332306
1747257695.108315,941,1.6802260875701904
1747257695.461051,942,1.3107036352157593
1747257696.5268908,945,0.41737815737724304
1747257697.9361954,949,0.30749067664146423
1747257698.9923072,952,0.2422812432050705
1747257699.6875377,954,0.5285263061523438
1747257700.03028,955,0.9074033498764038
1747257700.3749692,956,1.216575026512146
1747257701.739298,960,0.30380117893218994
1747257702.4200528,962,0.6411523222923279
1747257702.760665,963,0.6768319010734558
1747257703.1032336,964,0.888087272644043
1747257703.443681,965,0.9026522040367126
1747257704.1341007,967,0.30921056866645813
1747257704.4747734,968,0.17937491834163666
1747257705.5162058,971,0.18939630687236786
1747257707.2255723,976,2.793849468231201
1747257707.9078608,978,1.4103975296020508
1747257708.2505105,979,0.5923797488212585
1747257708.9327998,981,0.9654879570007324
1747257709.275807,982,0.5523550510406494
1747257710.6386714,986,0.22679083049297333
1747257711.3174121,988,0.39103826880455017
1747257711.657023,989,0.49458253383636475
1747257711.9977102,990,0.4343145191669464
1747257712.6777854,992,1.239652395248413
1747257713.375987,994,0.3231263756752014
1747257713.7351546,995,0.2891198694705963
1747257714.0905325,996,0.2012258917093277
1747257714.792656,998,0.13189242780208588
1747257715.142044,999,0.926512598991394
1747257715.8544235,1001,0.46480482816696167
1747257716.1954024,1002,1.9673999547958374
1747257716.545946,1003,0.36823466420173645
1747257716.9019613,1004,0.6472435593605042
1747257717.260147,1005,0.6238090991973877
1747257717.6156254,1006,0.2717934846878052
1747257719.3896809,1011,0.47846081852912903
1747257720.088203,1013,0.5995960831642151
1747257720.7852523,1015,2.6774964332580566
1747257721.1355505,1016,0.5073390603065491
1747257721.4874783,1017,0.36758387088775635
1747257723.236722,1022,0.47429564595222473
1747257724.658751,1026,0.11885803192853928
1747257725.3696563,1028,0.6336124539375305
1747257725.721344,1029,0.20602665841579437
1747257727.824322,1035,1.2960208654403687
1747257728.181339,1036,0.19821123778820038
1747257728.539214,1037,0.32101431488990784
1747257728.8877165,1038,0.2631620168685913
1747257729.237455,1039,0.26309624314308167
1747257730.640217,1043,0.2396509349346161
1747257731.3310943,1045,0.5624426603317261
1747257731.6823297,1046,1.1297029256820679
1747257733.7927153,1052,0.3848319351673126
1747257734.146578,1053,0.9540234208106995
1747257735.203947,1056,0.2009008377790451
1747257735.9075403,1058,0.5332030653953552
1747257736.2515216,1059,0.14306558668613434
1747257736.6058815,1060,0.9696955680847168
1747257737.3124444,1062,0.20498895645141602
1747257738.3545275,1065,0.17577779293060303
1747257738.7031553,1066,1.478220820426941
1747257739.0492523,1067,0.36062368750572205
1747257739.7433498,1069,0.4111805260181427
1747257740.0877333,1070,0.17999504506587982
1747257740.4313643,1071,0.38142654299736023
1747257740.780337,1072,0.23306122422218323
1747257741.1278105,1073,0.7003220915794373
1747257741.4754007,1074,0.2854664921760559
1747257742.5145237,1077,1.0440150499343872
1747257742.85903,1078,1.004626750946045
1747257743.5546892,1080,0.38187938928604126
1747257743.9077666,1081,0.5454865097999573
1747257744.2714763,1082,0.35544243454933167
1747257745.3399253,1085,0.22747281193733215
1747257745.6935263,1086,2.2635035514831543
1747257746.0443873,1087,0.7635746002197266
1747257747.4493783,1091,0.13391180336475372
1747257747.7987127,1092,0.10677015781402588
1747257748.1475906,1093,1.5130040645599365
1747257749.900144,1098,1.5153186321258545
1747257750.5985153,1100,0.24029091000556946
1747257751.3029213,1102,1.4934595823287964
1747257751.6562881,1103,0.3174201250076294
1747257752.0118737,1104,0.8828822374343872
1747257753.0695548,1107,0.18698078393936157
1747257753.4248428,1108,0.6746130585670471
1747257753.7821763,1109,0.35949647426605225
1747257754.1407897,1110,0.4775586724281311
1747257754.4978752,1111,0.24662050604820251
1747257754.8532684,1112,0.16692769527435303
1747257755.20207,1113,0.08299650251865387
1747257755.5578365,1114,0.8053306341171265
1747257756.2595427,1116,2.6450629234313965
1747257757.3099205,1119,1.555058479309082
1747257758.0080678,1121,0.26866814494132996
1747257758.359196,1122,0.21552304923534393
1747257759.4097946,1125,0.1865052878856659
1747257759.7643685,1126,0.47075027227401733
1747257760.4703295,1128,0.1372612565755844
1747257760.824152,1129,0.08639849722385406
1747257761.1754692,1130,0.7475645542144775
1747257761.5364897,1131,0.19363577663898468
1747257761.893556,1132,0.46509045362472534
1747257762.6061983,1134,0.633625328540802
1747257762.9585018,1135,0.234684556722641
1747257763.309289,1136,4.749166488647461
1747257764.3595426,1139,0.39790788292884827
1747257765.3988397,1142,0.7748532891273499
1747257766.4296515,1145,0.21011638641357422
1747257766.7704167,1146,0.20990832149982452
1747257767.4552736,1148,0.21086730062961578
1747257767.7975833,1149,0.5925613641738892
1747257768.1422324,1150,1.7483099699020386
1747257768.4957962,1151,1.880860447883606
1747257768.8449867,1152,2.13287353515625
1747257769.1915073,1153,1.992808222770691
1747257769.8923361,1155,0.5075619220733643
1747257771.619415,1160,0.5774179100990295
1747257772.311,1162,0.6358429193496704
1747257773.0044909,1164,0.30176252126693726
1747257773.6953814,1166,0.1380801945924759
1747257774.0445728,1167,2.9679453372955322
1747257776.143643,1173,1.5734678506851196
1747257776.5021663,1174,0.8007752895355225
1747257777.1947284,1176,0.45647937059402466
1747257777.5383718,1177,0.8554629683494568
1747257777.8830912,1178,0.46441054344177246
1747257779.3029277,1182,0.16945615410804749
1747257780.0011897,1184,0.5854100584983826
1747257780.7024314,1186,0.586875319480896
1747257781.4070668,1188,0.321895956993103
1747257781.7687047,1189,0.781055212020874
1747257782.1219833,1190,0.25627708435058594
1747257783.18159,1193,0.25984400510787964
1747257783.5317724,1194,0.8155409097671509
1747257783.8837779,1195,0.6098815202713013
1747257784.5850651,1197,0.6788044571876526
1747257784.9351258,1198,0.31692272424697876
1747257785.988517,1201,0.2132425308227539
1747257786.3384295,1202,0.41002485156059265
1747257787.4126859,1205,0.5280010104179382
1747257787.7690418,1206,0.6527751088142395
1747257788.1265588,1207,0.6225630640983582
1747257788.832034,1209,0.41442862153053284
1747257790.2338338,1213,0.39905956387519836
1747257790.5837224,1214,0.8185844421386719
1747257790.9401653,1215,0.5255696177482605
1747257791.6458066,1217,0.5961942076683044
1747257791.9954937,1218,0.5524471402168274
1747257793.7714097,1223,0.6235963702201843
1747257794.4857488,1225,1.108160138130188
1747257795.5432522,1228,2.2876369953155518
1747257795.8918982,1229,0.4007464051246643
1747257796.9516594,1232,1.9979933500289917
1747257797.3049352,1233,0.6765691041946411
1747257799.0522885,1238,0.6001846194267273
1747257799.7557569,1240,0.21007981896400452
1747257800.1052039,1241,0.7027796506881714
1747257800.455787,1242,0.5494267344474792
1747257800.8055985,1243,0.36813241243362427
1747257801.156107,1244,0.8621687293052673
1747257801.5128124,1245,1.152854323387146
1747257801.8660495,1246,0.15951915085315704
1747257802.9296849,1249,0.37725332379341125
1747257803.282922,1250,0.6243212819099426
1747257803.634478,1251,0.5619979500770569
1747257803.983222,1252,1.3643929958343506
1747257804.6811223,1254,0.4830212891101837
1747257805.3803265,1256,1.4507827758789062
1747257805.7304804,1257,0.6719985604286194
1747257806.7804947,1260,1.029681921005249
1747257807.1371236,1261,0.6440209150314331
1747257808.201105,1264,0.5424987077713013
1747257809.2592003,1267,0.4611052870750427
1747257810.6623237,1271,0.4917561113834381
1747257812.4163198,1276,0.4064623713493347
1747257812.7665498,1277,0.5508657097816467
1747257813.1161048,1278,0.4569399654865265
1747257814.5177035,1282,0.9011146426200867
1747257815.5658345,1285,1.2973037958145142
1747257817.3203092,1290,0.5867694616317749
1747257818.3876202,1293,1.3820027112960815
1747257819.4439712,1296,1.064874529838562
1747257820.1715558,1298,0.3087770342826843
1747257820.5206578,1299,0.2275076061487198
1747257821.5589843,1302,0.9060962200164795
1747257822.9493332,1306,0.3156803846359253
1747257824.347941,1310,0.797478437423706
1747257825.7321274,1314,0.5277430415153503
1747257826.0779474,1315,1.0488359928131104
1747257827.8046782,1320,0.1828763484954834
1747257828.4946759,1322,0.7915856838226318
1747257828.836879,1323,0.10725514590740204
1747257829.5202308,1325,0.760768711566925
1747257829.8616812,1326,0.4824243187904358
1747257830.5469813,1328,0.5514527559280396
1747257833.0038567,1335,2.157499313354492
1747257836.1823263,1344,0.28052833676338196
1747257836.5329804,1345,0.5550853610038757
1747257837.2348998,1347,0.7353213429450989
1747257837.5844584,1348,0.6457061767578125
1747257838.6431055,1351,0.9874332547187805
1747257838.993216,1352,0.22450865805149078
1747257839.697873,1354,0.1301516592502594
1747257841.093696,1358,0.575993001461029
1747257841.7941964,1360,0.6554047465324402
1747257843.1964126,1364,0.19279250502586365
1747257843.5478666,1365,0.16599097847938538
1747257843.9047673,1366,1.2303098440170288
1747257844.254702,1367,0.10573640465736389
1747257844.605314,1368,0.9826452732086182
1747257846.0088124,1372,0.23237226903438568
1747257846.359313,1373,1.0091676712036133
1747257847.0691755,1375,0.5187844038009644
1747257847.4255395,1376,0.7296822667121887
1747257848.8826005,1380,0.3105286955833435
1747257850.6830812,1385,0.5116501450538635
1747257851.0334847,1386,0.34879130125045776
1747257852.4345555,1390,0.3631962835788727
1747257853.4821386,1393,0.24602557718753815
1747257854.5249481,1396,0.5957902669906616
1747257854.8778758,1397,0.23072902858257294
1747257855.5796995,1399,0.27810829877853394
1747257855.9358008,1400,0.3525742292404175
1747257856.9825578,1403,1.0001449584960938
1747257857.685736,1405,0.11080431938171387
1747257860.5058877,1413,1.2280417680740356
1747257861.5743537,1416,0.3789089024066925
1747257861.9246302,1417,0.8883184790611267
1747257862.6442323,1419,1.1504369974136353
1747257863.346036,1421,0.43984198570251465
1747257863.6954572,1422,0.4329978823661804
1747257866.868024,1431,2.342106580734253
1747257867.217376,1432,1.4187687635421753
1747257868.6227176,1436,0.35709694027900696
1747257869.329667,1438,0.2996506989002228
1747257869.6744928,1439,0.3752674162387848
1747257870.0251276,1440,0.4005485773086548
1747257870.3802128,1441,0.1511051058769226
1747257871.4391747,1444,0.43656742572784424
1747257872.139631,1446,0.12043669074773788
1747257872.4917097,1447,0.4780840575695038
1747257872.843015,1448,0.3116171956062317
1747257873.1946218,1449,0.3712405264377594
1747257873.546386,1450,1.4454892873764038
1747257873.9041784,1451,0.19987641274929047
1747257874.2539806,1452,0.24005676805973053
1747257874.9629216,1454,0.43154484033584595
1747257875.3111734,1455,0.549812912940979
1747257875.6621614,1456,1.161224365234375
1747257876.0068395,1457,0.5384998917579651
1747257876.3515975,1458,0.34276866912841797
1747257876.69636,1459,0.45552775263786316
1747257877.040884,1460,0.3092266619205475
1747257877.3859253,1461,2.1465818881988525
1747257878.0763516,1463,0.4001672565937042
1747257880.688087,1470,0.3564532995223999
1747257881.7186525,1473,0.10194986313581467
1747257882.0643387,1474,0.6032068729400635
1747257882.7557359,1476,0.5113879442214966
1747257883.1001554,1477,0.6934027671813965
1747257884.4746816,1481,0.5134943127632141
1747257884.820425,1482,0.4126701056957245
1747257885.1641226,1483,0.7348929643630981
1747257886.5375738,1487,0.1396992951631546
1747257886.8811498,1488,4.335875988006592
1747257887.231144,1489,0.763202428817749
1747257887.5801454,1490,0.6686229705810547
1747257887.9306939,1491,0.24180768430233002
1747257888.6291602,1493,0.37647342681884766
1747257888.9785154,1494,0.3085760176181793
1747257890.3819149,1498,1.1582797765731812
1747257890.7376196,1499,0.3016570508480072
1747257891.0952299,1500,1.376834511756897
1747257891.8104994,1502,0.33279356360435486
1747257892.884052,1505,0.3671806752681732
1747257894.2959907,1509,0.17040406167507172
1747257894.6505668,1510,0.3194808065891266
1747257895.002935,1511,0.31603723764419556
1747257895.722625,1513,0.8851048946380615
1747257896.4320614,1515,2.5735769271850586
1747257896.7817667,1516,0.5389087200164795
1747257899.2356095,1523,0.5128284692764282
1747257900.2901611,1526,0.545262336730957
1747257901.001938,1528,0.42435938119888306
1747257903.1225774,1534,0.36517658829689026
1747257904.1779165,1537,0.31223541498184204
1747257904.5431318,1538,0.12737485766410828
1747257905.592882,1541,1.6626083850860596
1747257906.9938943,1545,0.18011969327926636
1747257907.6826305,1547,0.8979069590568542
1747257908.029643,1548,0.7568466067314148
1747257909.0568554,1551,0.06273787468671799
1747257909.3998733,1552,0.16735556721687317
1747257909.7442627,1553,0.163625106215477
1747257910.441329,1555,0.378244012594223
1747257911.1331475,1557,1.026430606842041
1747257912.8570414,1562,0.15983296930789948
1747257913.5418866,1564,0.5225914120674133
1747257913.8815615,1565,0.8678825497627258
1747257914.2223568,1566,0.1857132911682129
1747257914.9037375,1568,2.692934989929199
1747257915.5971513,1570,0.66713547706604
1747257915.9486368,1571,0.42923977971076965
1747257916.3014412,1572,0.8672131896018982
1747257916.65201,1573,1.0813122987747192
1747257917.7138524,1576,0.45346012711524963
1747257918.4138265,1578,0.3739474415779114
1747257918.7636616,1579,0.7381500005722046
1747257919.1128328,1580,0.12442976236343384
1747257919.4616299,1581,0.6872690916061401
1747257919.8120098,1582,1.042899489402771
1747257920.8592386,1585,0.6653571128845215
1747257922.6074674,1590,0.14889773726463318
1747257924.394863,1595,1.0791009664535522
1747257924.749133,1596,1.7494577169418335
1747257925.11695,1597,0.33340609073638916
1747257926.5276456,1601,0.1332705318927765
1747257926.8767993,1602,0.35442599654197693
1747257927.2312317,1603,0.5762351155281067
1747257929.6790247,1610,0.7816040515899658
1747257930.046412,1611,2.80793833732605
1747257930.7465265,1613,0.3602297008037567
1747257931.096452,1614,0.6755485534667969
1747257931.7964637,1616,0.8379167318344116
1747257933.2004974,1620,2.71707820892334
1747257933.911749,1622,0.26881617307662964
1747257934.6134894,1624,0.23298344016075134
1747257935.3277373,1626,0.3602939546108246
1747257935.6825318,1627,0.36799606680870056
1747257937.0911925,1631,0.31285303831100464
1747257938.498743,1635,0.3534359931945801
1747257938.8521864,1636,0.7703421115875244
1747257939.2028153,1637,0.30237817764282227
1747257939.551109,1638,1.3681796789169312
1747257940.2581396,1640,0.3483838140964508
1747257940.6076198,1641,0.728774905204773
1747257942.356542,1646,1.8763989210128784
1747257942.707677,1647,0.6005298495292664
1747257943.4101813,1649,0.3526562750339508
1747257944.1163385,1651,0.8862590789794922
1747257944.4702964,1652,0.7638178467750549
1747257944.8209958,1653,0.18888571858406067
1747257945.1698322,1654,0.34116265177726746
1747257945.8807683,1656,0.15082605183124542
1747257946.5818658,1658,7.905797958374023
1747257947.982322,1662,1.2606686353683472
1747257948.6855338,1664,0.22674152255058289
1747257949.3844218,1666,0.6144583225250244
1747257950.4407947,1669,0.6383578181266785
1747257950.7922242,1670,0.5716060400009155
1747257952.191256,1674,1.227657437324524
1747257953.2397733,1677,3.26735520362854
1747257953.9371808,1679,0.7882133722305298
1747257954.286178,1680,0.23309721052646637
1747257954.6361697,1681,1.1524057388305664
1747257954.9859502,1682,0.32052555680274963
1747257956.0386088,1685,1.3397877216339111
1747257956.3893344,1686,0.46413880586624146
1747257956.7401848,1687,0.7049430012702942
1747257957.0919333,1688,0.2563754916191101
1747257957.4446905,1689,0.8015544414520264
1747257957.7964408,1690,0.2579542398452759
1747257958.870155,1693,0.13981465995311737
1747257959.2203345,1694,0.3776429295539856
1747257959.5721338,1695,0.285493940114975
1747257960.2923603,1697,0.31994226574897766
1747257960.6474297,1698,0.372205913066864
1747257961.001449,1699,0.7833029627799988
1747257961.3546028,1700,1.672139048576355
1747257962.0676262,1702,1.5953130722045898
1747257962.7859745,1704,0.5242968797683716
1747257963.8457382,1707,1.4301021099090576
1747257964.543617,1709,1.0295275449752808
1747257964.8944836,1710,0.2935424745082855
1747257965.2403562,1711,0.4851320683956146
1747257965.5901077,1712,1.9474197626113892
1747257967.6994243,1718,2.0602192878723145
1747257968.0485895,1719,1.4039338827133179
1747257969.0990272,1722,0.999320924282074
1747257969.4492133,1723,0.6449641585350037
1747257969.7992382,1724,0.15363219380378723
1747257970.1508281,1725,1.0301989316940308
1747257971.9169228,1730,1.4246981143951416
1747257974.7481794,1738,0.18992620706558228
1747257975.1001244,1739,0.2514048218727112
1747257975.456547,1740,0.6235376596450806
1747257976.51575,1743,1.6823413372039795
1747257977.2202327,1745,0.4618532657623291
1747257978.273628,1748,0.37442904710769653
1747257978.6236718,1749,0.33802953362464905
1747257978.9760036,1750,3.892335891723633
1747257979.328824,1751,0.11273307353258133
1747257980.0435815,1753,1.2384318113327026
1747257980.3985786,1754,0.9259036183357239
1747257981.4508955,1757,1.854180932044983
1747257983.198747,1762,0.829117476940155
1747257983.5506227,1763,0.5958568453788757
1747257984.253906,1765,0.22544002532958984
1747257984.6045418,1766,1.4332187175750732
1747257985.305805,1768,0.24195027351379395
1747257987.7931607,1775,0.7858020067214966
1747257988.1454253,1776,0.8279684782028198
1747257988.5003526,1777,0.9473695755004883
1747257989.5862055,1780,2.135164737701416
1747257989.9378486,1781,1.5704646110534668
1747257990.9906366,1784,1.6548787355422974
1747257991.3376446,1785,1.17924964427948
1747257991.6819868,1786,0.3377305269241333
1747257992.0265832,1787,1.6272860765457153
1747257992.7218466,1789,2.7246639728546143
1747257993.064473,1790,0.8408082723617554
1747257993.7525299,1792,1.5922104120254517
1747257994.4405909,1794,0.6610006093978882
1747257995.1265454,1796,0.7501429915428162
1747257995.4709578,1797,0.3805680572986603
1747257996.5082867,1800,0.6165509223937988
1747257997.1955123,1802,2.334294319152832
1747257997.5404816,1803,0.46267324686050415
1747257997.8845115,1804,0.29358986020088196
1747257999.2628512,1808,3.3706891536712646
1747257999.9539373,1810,0.2736862301826477
1747258001.3405018,1814,0.7216301560401917
1747258002.0320942,1816,0.14069294929504395
1747258002.7262285,1818,1.4305835962295532
1747258003.0720026,1819,1.9717254638671875
1747258004.4552934,1823,0.3067687451839447
1747258005.487142,1826,1.1100701093673706
1747258005.8337362,1827,4.455470561981201
1747258006.529059,1829,1.6994270086288452
1747258006.873687,1830,0.28876909613609314
1747258007.5604563,1832,0.6108940243721008
1747258007.9040356,1833,0.4289124011993408
1747258008.247593,1834,2.107583522796631
1747258008.934073,1836,2.4777610301971436
1747258009.282112,1837,7.6810150146484375
1747258009.6270666,1838,0.5844659209251404
1747258011.732422,1844,3.6738884449005127
1747258012.0833724,1845,0.7033483982086182
1747258012.4325337,1846,0.5356641411781311
1747258012.7833924,1847,0.9622458815574646
1747258013.1343746,1848,0.10944349318742752
1747258014.1844826,1851,5.308079719543457
1747258014.8902442,1853,0.8342746496200562
1747258015.9484172,1856,0.6559469103813171
1747258017.3595471,1860,0.2206781804561615
1747258018.7696807,1864,0.18507207930088043
1747258019.1210656,1865,0.7555702924728394
1747258019.4745507,1866,0.23930343985557556
1747258019.831394,1867,0.5423967242240906
1747258021.2463424,1871,1.339009404182434
1747258021.6041982,1872,0.60923832654953
1747258021.9571483,1873,0.86842280626297
1747258022.307795,1874,0.27700066566467285
1747258022.660516,1875,1.9316744804382324
1747258023.361624,1877,3.0736918449401855
1747258024.0592732,1879,0.433915376663208
1747258024.4084616,1880,0.3096122741699219
1747258025.4672935,1883,0.6840675473213196
1747258025.8198586,1884,0.3610721528530121
1747258026.517975,1886,0.9429769515991211
1747258027.2174647,1888,1.3344964981079102
1747258027.934434,1890,0.9169001579284668
1747258028.292832,1891,0.23132173717021942
1747258029.6970992,1895,2.5992729663848877
1747258031.1197772,1899,0.13688117265701294
1747258031.831833,1901,0.6877093315124512
1747258032.1879675,1902,3.297677755355835
1747258033.5976985,1906,0.30914920568466187
1747258034.3099563,1908,3.718961715698242
1747258034.6639104,1909,0.8411924242973328
1747258035.021195,1910,0.43127918243408203
1747258036.0753324,1913,1.6169795989990234
1747258037.1304708,1916,0.3541525602340698
1747258037.8391428,1918,0.7169634103775024
1747258039.943755,1924,0.7473662495613098
1747258040.2944734,1925,1.3130195140838623
1747258040.640953,1926,0.10950787365436554
1747258041.3443696,1928,1.3024204969406128
1747258041.6939077,1929,1.6484452486038208
1747258042.7589438,1932,1.7530535459518433
1747258043.828419,1935,0.9914448857307434
1747258044.1862953,1936,0.991593062877655
1747258045.2367296,1939,4.267938613891602
1747258045.5963392,1940,2.5960915088653564
1747258045.9480546,1941,1.8717381954193115
1747258046.297052,1942,0.9007366895675659
1747258047.3492203,1945,0.9061710238456726
1747258048.0543716,1947,0.5693206787109375
1747258049.1157644,1950,0.25214439630508423
1747258049.4643471,1951,0.14467328786849976
1747258050.161032,1953,0.6617719531059265
1747258051.2196276,1956,1.15130615234375
1747258052.614714,1960,0.2067197859287262
1747258052.9664326,1961,0.2441578507423401
1747258053.3130739,1962,0.38126739859580994
1747258053.6611168,1963,0.290000855922699
1747258054.0102208,1964,1.227649211883545
1747258054.7101204,1966,0.10399965196847916
1747258055.0916994,1967,1.548498511314392
1747258055.4511168,1968,0.4443594813346863
1747258055.8103297,1969,0.5429704785346985
1747258057.9172668,1975,2.6739180088043213
1747258058.6239355,1977,4.575284004211426
1747258058.9762697,1978,2.264265775680542
1747258059.328233,1979,1.1212388277053833
1747258059.6862667,1980,0.966332197189331
1747258060.038052,1981,0.9844825267791748
1747258060.390379,1982,0.29695314168930054
1747258060.7352302,1983,2.6068992614746094
1747258061.4296453,1985,0.2838831841945648
1747258062.1372273,1987,0.6065795421600342
1747258062.4886794,1988,1.5461615324020386
1747258062.8440826,1989,0.7917958498001099
1747258063.5536902,1991,0.5031218528747559
1747258063.907934,1992,0.16809602081775665
1747258064.26174,1993,0.4435305595397949
1747258064.9725788,1995,3.6703622341156006
1747258066.356901,1999,0.41078296303749084


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_56_118493-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257363.3859527,0,0.3085831105709076
1747257364.4369013,3,0.5580153465270996
1747257364.7798443,4,17.018537521362305
1747257366.8503478,10,5.829622268676758
1747257367.1973426,11,5.353557586669922
1747257368.2322268,14,-0.618267297744751
1747257368.574296,15,2.385687828063965
1747257369.613429,18,0.9164807796478271
1747257369.9680874,19,6.362321853637695
1747257370.3148878,20,2.9848618507385254
1747257371.0125756,22,1.2149951457977295
1747257371.3637683,23,19.3918399810791
1747257372.4183142,26,11.455302238464355
1747257372.7608805,27,-1.3823060989379883
1747257374.8216286,33,5.2489705085754395
1747257375.849922,36,2.2444934844970703
1747257376.2051573,37,2.7749176025390625
1747257376.5511045,38,0.8380128145217896
1747257376.9019842,39,8.093606948852539
1747257377.2489665,40,0.4309118092060089
1747257379.684733,47,1.5141609907150269
1747257380.0321567,48,6.3256330490112305
1747257380.3820374,49,1.0891408920288086
1747257381.0821438,51,0.8593006134033203
1747257381.4402993,52,2.637280225753784
1747257382.1535592,54,2.0777039527893066
1747257383.2405143,57,1.648364782333374
1747257384.340359,60,2.2720947265625
1747257384.7052593,61,1.058631420135498
1747257385.0637338,62,1.4959815740585327
1747257385.426362,63,1.4119952917099
1747257386.1376793,65,1.0606387853622437
1747257386.4940436,66,1.51347017288208
1747257386.8601646,67,0.8611323237419128
1747257387.2103586,68,1.6036603450775146
1747257387.935954,70,0.5898751020431519
1747257388.289917,71,1.552473783493042
1747257390.4378295,77,1.3236072063446045
1747257391.1504073,79,1.7114183902740479
1747257391.5074165,80,-0.4305203855037689
1747257392.213216,82,0.9549798965454102
1747257392.567656,83,1.0294125080108643
1747257393.2734327,85,1.4996740818023682
1747257394.6907754,89,2.9683806896209717
1747257395.0438933,90,1.0503218173980713
1747257396.7975512,95,4.7972235679626465
1747257398.1869962,99,1.4239264726638794
1747257398.532541,100,2.0953221321105957
1747257399.5596402,103,0.3389686942100525
1747257400.5872347,106,0.4662381410598755
1747257400.9331026,107,0.6532577872276306
1747257401.6340342,109,0.10467272996902466
1747257403.4249136,114,0.7649837136268616
1747257404.1342854,116,1.115161418914795
1747257405.8727462,121,1.0924227237701416
1747257407.2450914,125,1.4475528001785278
1747257407.5918393,126,7.107311725616455
1747257408.2772994,128,6.937427043914795
1747257408.9949071,130,0.7279431223869324
1747257409.3498898,131,0.8340002298355103
1747257409.7045734,132,0.12216146290302277
1747257411.1135507,136,4.792998313903809
1747257411.4616518,137,4.709279537200928
1747257413.5770004,143,2.1342036724090576
1747257413.932164,144,3.5460658073425293
1747257414.6329672,146,3.1129953861236572
1747257414.9887865,147,1.1996088027954102
1747257416.039743,150,-0.3749549984931946
1747257418.5015616,157,0.7775586843490601
1747257419.2020128,159,1.5477701425552368
1747257419.5567942,160,1.2589528560638428
1747257420.278384,162,7.354920387268066
1747257420.983716,164,1.2535409927368164
1747257421.683845,166,2.8368239402770996
1747257423.089709,170,0.4066888093948364
1747257423.4411216,171,1.1139225959777832
1747257423.794303,172,4.868072986602783
1747257424.848737,175,5.343526840209961
1747257425.1977558,176,0.3444101810455322
1747257425.5555687,177,0.01737252064049244
1747257425.909179,178,1.8153444528579712
1747257426.617691,180,4.186277389526367
1747257426.9722133,181,0.522700309753418
1747257428.0264816,184,3.398423671722412
1747257428.3804672,185,0.40600132942199707
1747257428.726869,186,-0.10658442974090576
1747257429.7738006,189,0.5264008045196533
1747257430.116391,190,3.592970848083496
1747257430.4639342,191,0.8530588150024414
1747257430.8079665,192,-0.0034280424006283283
1747257431.8683739,195,3.4084692001342773
1747257433.2549698,199,1.4039628505706787
1747257433.6068943,200,0.8545884490013123
1747257434.3020213,202,1.4712013006210327
1747257434.650603,203,2.0667049884796143
1747257434.9991875,204,-0.09609092026948929
1747257435.3547614,205,0.6535897850990295
1747257436.0529492,207,4.231462478637695
1747257436.7558835,209,0.38472023606300354
1747257437.4569995,211,2.1798887252807617
1747257438.1527374,213,0.863341748714447
1747257438.8674662,215,9.766077041625977
1747257439.217604,216,2.609323740005493
1747257439.9192607,218,3.273456573486328
1747257440.2667515,219,0.0721094161272049
1747257440.6144755,220,5.308307647705078
1747257440.967388,221,0.5274388790130615
1747257441.3169208,222,2.2191805839538574
1747257442.0301952,224,2.1128628253936768
1747257442.3834503,225,0.6007038950920105
1747257443.7940042,229,0.3775891661643982
1747257445.882945,235,3.0874342918395996
1747257446.586793,237,0.7317553758621216
1747257446.9443252,238,0.7443258762359619
1747257447.2948043,239,0.6154629588127136
1747257448.0060937,241,2.7663826942443848
1747257448.359636,242,0.5425777435302734
1747257449.0764623,244,3.275216579437256
1747257449.4323566,245,3.0740840435028076
1747257449.7905235,246,1.3757697343826294
1747257450.1505923,247,0.6658653616905212
1747257451.910266,252,0.7511333227157593
1747257452.26701,253,1.9686062335968018
1747257452.6184425,254,3.437265396118164
1747257453.6703944,257,0.8455768823623657
1747257454.020033,258,2.5027732849121094
1747257454.370057,259,0.07757917791604996
1747257454.7202199,260,3.130277156829834
1747257455.4208167,262,0.5625392198562622
1747257458.225298,270,0.5897378921508789
1747257458.5723827,271,1.8618988990783691
1747257459.6125345,274,0.6595990061759949
1747257459.959087,275,4.682989120483398
1747257460.3057299,276,0.6826217174530029
1747257461.0007296,278,3.521744728088379
1747257461.6956518,280,-0.22119596600532532
1747257462.3881655,282,3.255429267883301
1747257462.7404778,283,5.63876485824585
1747257463.4344037,285,2.3375186920166016
1747257464.1356301,287,1.1226325035095215
1747257464.485522,288,1.284404993057251
1747257465.1850624,290,-0.11800564080476761
1747257466.9408987,295,3.0412259101867676
1747257467.2930768,296,0.3165494501590729
1747257467.6450987,297,2.736832618713379
1747257467.9961312,298,0.6477344036102295
1747257470.1071217,304,4.108145713806152
1747257470.8141737,306,-0.06789262592792511
1747257471.5322425,308,14.311149597167969
1747257471.8883126,309,1.5327730178833008
1747257472.972259,312,2.0164854526519775
1747257473.328762,313,3.5291554927825928
1747257474.4089303,316,0.5324276685714722
1747257475.1125448,318,0.631892204284668
1747257475.4622002,319,1.5456385612487793
1747257476.5213788,322,0.9347798824310303
1747257477.2245657,324,2.7976479530334473
1747257478.992091,329,2.3808681964874268
1747257479.344593,330,1.0790449380874634
1747257479.6988573,331,0.9084190130233765
1747257480.0502703,332,0.6778671145439148
1747257481.8146899,337,5.124107360839844
1747257482.1648328,338,2.438267946243286
1747257482.8612387,340,0.7232233285903931
1747257483.9117837,343,1.2950961589813232
1747257484.2718027,344,0.8907017111778259
1747257484.6362474,345,9.163928031921387
1747257484.99837,346,2.042191505432129
1747257485.70879,348,1.5408852100372314
1747257486.4091728,350,1.7817325592041016
1747257487.1094759,352,2.4728450775146484
1747257487.46192,353,3.441223382949829
1747257487.8122058,354,1.2911778688430786
1747257489.2164042,358,1.0626990795135498
1747257489.9146776,360,2.1843390464782715
1747257490.614725,362,2.4022064208984375
1747257490.9681199,363,1.8550347089767456
1747257491.319978,364,1.9834814071655273
1747257491.6721714,365,0.5192478895187378
1747257492.0248065,366,3.399409770965576
1747257492.3869128,367,2.509417772293091
1747257492.7456653,368,2.6308679580688477
1747257494.8645866,374,2.7393126487731934
1747257495.9275076,377,0.876598596572876
1747257496.2821784,378,0.4582408368587494
1747257498.7663863,385,0.7355085611343384
1747257499.1162863,386,2.5349011421203613
1747257500.5277739,390,1.7544875144958496
1747257500.8801007,391,1.6062365770339966
1747257501.2293599,392,3.9920177459716797
1747257501.5841432,393,0.6262514591217041
1747257501.9346151,394,3.1253843307495117
1747257502.2900429,395,1.6170296669006348
1747257502.6376526,396,0.44684627652168274
1747257502.9891024,397,1.5570062398910522
1747257503.3406255,398,2.7032339572906494
1747257503.6931155,399,1.8502389192581177
1747257504.3968182,401,1.2930574417114258
1747257504.7455127,402,2.2676634788513184
1747257505.450521,404,2.293020725250244
1747257506.8507447,408,1.123170256614685
1747257507.201503,409,2.540839195251465
1747257508.2543333,412,2.7845377922058105
1747257508.6049411,413,1.458432674407959
1747257508.9562895,414,2.12919282913208
1747257509.3051414,415,0.533092737197876
1747257510.3579853,418,2.0811502933502197
1747257511.413238,421,1.9640378952026367
1747257511.7701542,422,1.8820005655288696
1747257512.8263624,425,1.9522223472595215
1747257513.179037,426,0.7896493673324585
1747257514.633542,430,1.6825120449066162
1747257514.9941785,431,2.06826114654541
1747257516.0924678,434,7.17218542098999
1747257516.4438195,435,6.4988508224487305
1747257516.795291,436,1.6632301807403564
1747257517.1465127,437,3.1212515830993652
1747257517.4946558,438,0.5077114701271057
1747257517.8516076,439,1.5058461427688599
1747257518.204596,440,1.8357815742492676
1747257518.5573008,441,1.6766183376312256
1747257519.259851,443,4.457883358001709
1747257519.608075,444,2.4542181491851807
1747257519.9588513,445,1.5815799236297607
1747257520.3100343,446,0.9788668155670166
1747257521.7155626,450,1.81778883934021
1747257522.0640478,451,1.7297172546386719
1747257522.414697,452,1.3250682353973389
1747257522.7629304,453,1.3970637321472168
1747257523.1130857,454,0.9467973709106445
1747257523.8197002,456,2.853773593902588
1747257524.5208814,458,1.1501737833023071
1747257525.2237124,460,0.6538469791412354
1747257525.5873246,461,4.970049858093262
1747257526.6418722,464,0.47307395935058594
1747257526.9927979,465,2.5333852767944336
1747257527.34222,466,4.082841873168945
1747257528.063489,468,1.200944185256958
1747257528.7608073,470,1.4786758422851562
1747257530.136221,474,0.7685174345970154
1747257530.478907,475,0.944084107875824
1747257531.5285478,478,1.909524917602539
1747257531.8800547,479,1.0385239124298096
1747257532.2295792,480,3.615584135055542
1747257532.5804915,481,3.3901612758636475
1747257532.933745,482,1.1139817237854004
1747257533.284229,483,3.3186211585998535
1747257533.6341805,484,2.0902116298675537
1747257534.3363764,486,2.1671719551086426
1747257534.689897,487,3.001400947570801
1747257535.0439217,488,3.1411571502685547
1747257535.394313,489,1.897676944732666
1747257536.1102605,491,3.519239902496338
1747257537.1659682,494,2.2502641677856445
1747257538.5791645,498,1.5673511028289795
1747257539.6528552,501,2.7731432914733887
1747257540.0153706,502,8.904720306396484
1747257540.3732853,503,1.7967841625213623
1747257541.4384668,506,1.7437293529510498
1747257542.1538448,508,2.6311073303222656
1747257542.5133114,509,2.948194742202759
1747257542.868188,510,1.0549488067626953
1747257543.2196405,511,3.2484946250915527
1747257543.5695066,512,0.8170361518859863
1747257543.9267964,513,1.8144984245300293
1747257544.2831655,514,1.1278815269470215
1747257545.3330953,517,1.0492475032806396
1747257545.6840723,518,4.306778907775879
1747257546.0433538,519,2.1019866466522217
1747257546.3920486,520,2.382861614227295
1747257547.4441574,523,18.8026123046875
1747257549.9362295,530,2.0231857299804688
1747257550.9978325,533,4.122043609619141
1747257551.3529778,534,1.6791304349899292
1747257552.0605063,536,1.6885762214660645
1747257552.4115202,537,1.4672162532806396
1747257552.7622128,538,2.5285167694091797
1747257553.118421,539,1.8167120218276978
1747257553.4693372,540,1.452768325805664
1747257554.1760845,542,2.714517831802368
1747257554.5292537,543,3.287572145462036
1747257554.8797038,544,2.5999622344970703
1747257555.5823662,546,2.5884757041931152
1747257555.9367437,547,1.9921579360961914
1747257556.992203,550,1.814265251159668
1747257557.691634,552,2.7515406608581543
1747257558.4001763,554,6.916263580322266
1747257558.7587802,555,0.7911548614501953
1747257559.1075397,556,2.904900312423706
1747257561.2067,562,2.814668893814087
1747257561.5596392,563,0.7531579732894897
1747257561.9159248,564,1.433469295501709
1747257563.3151712,568,2.142305850982666
1747257564.366225,571,6.625117778778076
1747257565.063379,573,2.9398491382598877
1747257566.1214807,576,17.178810119628906
1747257567.5294995,580,2.8015968799591064
1747257568.9686558,584,3.759650707244873
1747257569.3224087,585,2.1278369426727295
1747257569.673621,586,1.9282026290893555
1747257570.3930793,588,1.6476771831512451
1747257571.1037352,590,3.2649731636047363
1747257571.458241,591,1.2904019355773926
1747257571.8083308,592,3.4202775955200195
1747257572.5143173,594,3.887765407562256
1747257573.216038,596,0.7960612773895264
1747257573.565843,597,1.6334445476531982
1747257573.9159963,598,2.1636617183685303
1747257574.2692835,599,2.652182102203369
1747257574.9689503,601,1.695184350013733
1747257575.3192675,602,2.669548988342285
1747257575.6697614,603,5.417869567871094
1747257576.3684893,605,16.6513729095459
1747257577.430547,608,5.381171703338623
1747257578.1423888,610,1.888962984085083
1747257579.1953795,613,2.406919002532959
1747257579.5466716,614,3.6669440269470215
1747257580.2590902,616,3.075279712677002
1747257580.995802,618,2.8071608543395996
1747257581.7069948,620,3.537116050720215
1747257582.4086888,622,0.9869768619537354
1747257582.7638044,623,5.028214454650879
1747257583.8145194,626,2.045858144760132
1747257584.513911,628,4.367985725402832
1747257584.8644817,629,0.8710728883743286
1747257586.2701764,633,1.6266717910766602
1747257586.9719775,635,1.860903263092041
1747257587.676937,637,2.632418155670166
1747257588.737982,640,11.259842872619629
1747257589.0891683,641,1.6913373470306396
1747257589.440951,642,4.150075435638428
1747257589.7920258,643,4.774821758270264
1747257590.143955,644,2.957047462463379
1747257590.4939964,645,1.5542757511138916
1747257591.9024634,649,1.664801001548767
1747257592.6059988,651,1.9021379947662354
1747257592.9579728,652,1.5981831550598145
1747257593.3069773,653,0.8553462028503418
1747257593.6562064,654,1.2543928623199463
1747257594.0070598,655,2.7393956184387207
1747257595.0581353,658,2.6501243114471436
1747257595.407264,659,8.282181739807129
1747257595.7586305,660,2.885828971862793
1747257598.234794,667,2.8187789916992188
1747257599.3062193,670,4.917881965637207
1747257601.0687695,675,1.6507891416549683
1747257601.4246452,676,1.641103982925415
1747257601.7756844,677,5.881531715393066
1747257602.8292592,680,3.58382511138916
1747257603.529703,682,1.5426716804504395
1747257603.882383,683,1.9939587116241455
1747257604.2410638,684,1.7632136344909668
1747257605.313224,687,0.6160060167312622
1747257607.0704567,692,5.500412940979004
1747257607.7709517,694,1.550330638885498
1747257608.1257634,695,1.6867256164550781
1747257608.4768066,696,9.1348237991333
1747257608.8290658,697,1.7587441205978394
1747257609.540375,699,1.4033570289611816
1747257610.6073976,702,2.205195426940918
1747257610.9577818,703,3.395030975341797
1747257611.6551065,705,1.8933749198913574
1747257613.0644875,709,3.8445677757263184
1747257613.4182284,710,2.957670211791992
1747257614.1203036,712,6.827200889587402
1747257615.1730433,715,1.4743239879608154
1747257615.8791754,717,2.0654356479644775
1747257616.577664,719,2.267209053039551
1747257616.9327946,720,1.159843921661377
1747257617.28164,721,1.2377759218215942
1747257617.9813168,723,2.5564165115356445
1747257618.680375,725,2.515367031097412
1747257619.0302613,726,2.0999608039855957
1747257619.3818789,727,3.6495418548583984
1747257619.7346237,728,1.249780535697937
1747257620.0829902,729,1.8702903985977173
1747257620.783071,731,2.558513879776001
1747257621.1340442,732,0.9001584649085999
1747257621.4837456,733,2.229671001434326
1747257623.2496257,738,4.0144548416137695
1747257623.6010637,739,1.9976787567138672
1747257623.9508162,740,3.4041075706481934
1747257624.6638415,742,2.5910120010375977
1747257625.0166821,743,1.4476816654205322
1747257625.372282,744,2.385873794555664
1747257625.7264707,745,4.127222061157227
1747257628.1849973,752,4.024886131286621
1747257629.2338443,755,2.1885414123535156
1747257629.5834088,756,2.3694229125976562
1747257630.2813141,758,1.95322847366333
1747257632.0325,763,3.2363126277923584
1747257632.3841429,764,1.667683482170105
1747257632.7394445,765,1.9765005111694336
1747257633.8088973,768,2.614436626434326
1747257634.3731077,769,1.268459439277649
1747257635.4313715,772,2.1212029457092285
1747257635.7810476,773,1.4103307723999023
1747257636.4849727,775,1.2364709377288818
1747257636.843975,776,3.652376174926758
1747257637.5495608,778,2.3453447818756104
1747257637.9016435,779,1.811602234840393
1747257638.2656307,780,0.928855299949646
1747257638.6217604,781,8.76926040649414
1747257638.974091,782,4.167324542999268
1747257641.079571,788,4.1129608154296875
1747257641.4288828,789,1.546417236328125
1747257642.1274958,791,2.7590436935424805
1747257642.8261888,793,6.266687393188477
1747257643.540322,795,4.446869850158691
1747257643.890445,796,8.680770874023438
1747257644.9440584,799,7.602852821350098
1747257645.3065825,800,4.253389358520508
1747257646.7163808,804,5.658472061157227
1747257647.0671983,805,2.767313241958618
1747257647.4239907,806,2.246270179748535
1747257647.7746792,807,2.1852545738220215
1747257648.8586502,810,7.170173645019531
1747257649.9189694,813,3.186330556869507
1747257651.6797585,818,1.4833520650863647
1747257652.0317,819,4.6389594078063965
1747257652.7320726,821,1.2837882041931152
1747257653.0857823,822,1.0674725770950317
1747257653.4316185,823,13.656320571899414
1747257654.137865,825,10.834184646606445
1747257654.488573,826,1.5620338916778564
1747257654.83828,827,3.1796300411224365
1747257655.1900022,828,1.281637191772461
1747257656.597679,832,2.512583017349243
1747257656.9479578,833,1.7449684143066406
1747257657.6510386,835,3.128264904022217
1747257658.0010922,836,2.264488697052002
1747257658.3579717,837,1.6581969261169434
1747257659.0676534,839,18.14710235595703
1747257659.4212446,840,4.554343223571777
1747257660.478833,843,5.657370567321777
1747257661.201978,845,1.7240434885025024
1747257662.9942265,850,1.9813251495361328
1747257663.3442276,851,2.614640235900879
1747257664.3923452,854,3.062593460083008
1747257665.4399621,857,2.4802632331848145
1747257666.498508,860,4.265448570251465
1747257667.198945,862,0.7492257952690125
1747257668.2481637,865,5.5155816078186035
1747257668.60029,866,4.2144317626953125
1747257670.0078764,870,2.5700037479400635
1747257670.3584323,871,6.256014823913574
1747257673.8765428,881,5.310183048248291
1747257674.5812857,883,9.489461898803711
1747257674.9388776,884,2.5892364978790283
1747257675.288309,885,1.912419319152832
1747257675.6386044,886,7.095158576965332
1747257676.3427656,888,3.724433183670044
1747257677.0501232,890,2.091278553009033
1747257677.75702,892,1.1717865467071533
1747257678.8343732,895,3.2419095039367676
1747257679.5620522,897,28.83355712890625
1747257679.9120212,898,2.3559443950653076
1747257680.9638457,901,3.0719454288482666
1747257681.3157127,902,4.226345062255859
1747257682.0185144,904,1.2846752405166626
1747257682.7200532,906,0.8984861969947815
1747257683.0695574,907,1.729109287261963
1747257683.419011,908,18.27614974975586
1747257684.126404,910,5.870460510253906
1747257684.476821,911,0.5854485630989075
1747257685.5262427,914,6.480782508850098
1747257686.9631603,918,4.414928436279297
1747257687.3158576,919,3.8061323165893555
1747257688.0232046,921,2.3595821857452393
1747257688.7327387,923,1.8699867725372314
1747257690.1659558,927,1.3886301517486572
1747257690.5279148,928,2.0104711055755615
1747257690.8802593,929,3.9723353385925293
1747257691.232151,930,4.735743522644043
1747257691.58401,931,3.0094447135925293
1747257691.9403596,932,4.57313346862793
1747257692.2896688,933,3.9946022033691406
1747257692.9936264,935,6.043443202972412
1747257694.403548,939,0.8815066814422607
1747257695.108615,941,10.081356048583984
1747257695.46128,942,7.864221572875977
1747257696.5271068,945,2.5042688846588135
1747257697.9364,949,1.8449440002441406
1747257698.992565,952,1.4536874294281006
1747257699.6876786,954,3.1711578369140625
1747257700.0304215,955,5.444419860839844
1747257700.3751438,956,7.299449920654297
1747257701.7394414,960,1.8228070735931396
1747257702.4201968,962,3.8469138145446777
1747257702.7608085,963,4.060991287231445
1747257703.1033776,964,5.328523635864258
1747257703.443854,965,5.415913105010986
1747257704.1342497,967,1.8552634716033936
1747257704.475021,968,1.0762494802474976
1747257705.5163457,971,1.1363778114318848
1747257707.2256997,976,16.76309585571289
1747257707.9079728,978,8.462385177612305
1747257708.2506535,979,3.5542783737182617
1747257708.9329348,981,5.7929277420043945
1747257709.2759438,982,3.3141303062438965
1747257710.6388197,986,1.3607449531555176
1747257711.3175561,988,2.3462295532226562
1747257711.657156,989,2.9674952030181885
1747257711.997855,990,2.6058871746063232
1747257712.6779416,992,7.4379143714904785
1747257713.3762133,994,1.9387582540512085
1747257713.7353857,995,1.7347192764282227
1747257714.0907776,996,1.2073553800582886
1747257714.7928963,998,0.7913545370101929
1747257715.1422813,999,5.559075355529785
1747257715.8545635,1001,2.7888288497924805
1747257716.195621,1002,11.804399490356445
1747257716.5462406,1003,2.2094080448150635
1747257716.9053433,1004,3.8834614753723145
1747257717.2603824,1005,3.742854595184326
1747257717.6158414,1006,1.630760908126831
1747257719.3899145,1011,2.870764970779419
1747257720.0884771,1013,3.59757661819458
1747257720.7854986,1015,16.064979553222656
1747257721.1357703,1016,3.044034481048584
1747257721.4877067,1017,2.205503225326538
1747257723.2369518,1022,2.845773935317993
1747257724.6590054,1026,0.7131481766700745
1747257725.3698685,1028,3.8016748428344727
1747257725.7216177,1029,1.2361599206924438
1747257727.824551,1035,7.776124954223633
1747257728.1816328,1036,1.1892673969268799
1747257728.5394316,1037,1.9260859489440918
1747257728.8879337,1038,1.5789721012115479
1747257729.2376695,1039,1.5785775184631348
1747257730.640447,1043,1.4379055500030518
1747257731.3313947,1045,3.3746559619903564
1747257731.682543,1046,6.778217315673828
1747257733.7929015,1052,2.3089916706085205
1747257734.1467767,1053,5.724140644073486
1747257735.204177,1056,1.2054049968719482
1747257735.9077053,1058,3.199218273162842
1747257736.2517605,1059,0.8583935499191284
1747257736.6061049,1060,5.818173408508301
1747257737.312654,1062,1.229933738708496
1747257738.3547077,1065,1.0546667575836182
1747257738.703379,1066,8.869324684143066
1747257739.0494835,1067,2.1637420654296875
1747257739.7435102,1069,2.467083215713501
1747257740.0879579,1070,1.0799702405929565
1747257740.4315488,1071,2.2885591983795166
1747257740.7805808,1072,1.3983674049377441
1747257741.1280804,1073,4.201932430267334
1747257741.4756646,1074,1.7127989530563354
1747257742.5146954,1077,6.264090538024902
1747257742.859215,1078,6.0277605056762695
1747257743.554946,1080,2.291276454925537
1747257743.9079978,1081,3.272919178009033
1747257744.2717347,1082,2.1326546669006348
1747257745.340135,1085,1.3648369312286377
1747257745.6936467,1086,13.581021308898926
1747257746.0446773,1087,4.581447601318359
1747257747.449788,1091,0.8034708499908447
1747257747.798931,1092,0.6406209468841553
1747257748.1478202,1093,9.078023910522461
1747257749.9003658,1098,9.091911315917969
1747257750.5988245,1100,1.4417455196380615
1747257751.3031485,1102,8.9607572555542
1747257751.6565952,1103,1.9045207500457764
1747257752.0122135,1104,5.297293663024902
1747257753.0697937,1107,1.1218847036361694
1747257753.425059,1108,4.047678470611572
1747257753.7829835,1109,2.1569788455963135
1747257754.1410139,1110,2.865352153778076
1747257754.4980996,1111,1.4797229766845703
1747257754.853503,1112,1.0015661716461182
1747257755.202322,1113,0.4979790151119232
1747257755.5581212,1114,4.83198356628418
1747257756.2598033,1116,15.870377540588379
1747257757.3101435,1119,9.330350875854492
1747257758.0082867,1121,1.612008810043335
1747257758.359405,1122,1.2931382656097412
1747257759.4101539,1125,1.1190316677093506
1747257759.7646577,1126,2.8245015144348145
1747257760.4705613,1128,0.8235675096511841
1747257760.8243895,1129,0.5183910131454468
1747257761.1756794,1130,4.485387325286865
1747257761.536701,1131,1.1618146896362305
1747257761.8937857,1132,2.7905426025390625
1747257762.606474,1134,3.8017520904541016
1747257762.9589949,1135,1.4081072807312012
1747257763.3097172,1136,28.494998931884766
1747257764.3596964,1139,2.3874473571777344
1747257765.3990443,1142,4.649119853973389
1747257766.4298174,1145,1.2606983184814453
1747257766.7705634,1146,1.2594499588012695
1747257767.4554393,1148,1.265203833580017
1747257767.7977667,1149,3.555368185043335
1747257768.1424172,1150,10.489859580993652
1747257768.495965,1151,11.285162925720215
1747257768.8451972,1152,12.7972412109375
1747257769.1919262,1153,11.956849098205566
1747257769.892536,1155,3.0453715324401855
1747257771.6196547,1160,3.464507579803467
1747257772.3111484,1162,3.8150575160980225
1747257773.0046523,1164,1.8105751276016235
1747257773.6955373,1166,0.8284811973571777
1747257774.0447752,1167,17.80767250061035
1747257776.1438196,1173,9.440807342529297
1747257776.5023062,1174,4.804651737213135
1747257777.194876,1176,2.7388763427734375
1747257777.5385385,1177,5.132777690887451
1747257777.8835912,1178,2.7864632606506348
1747257779.3031478,1182,1.0167369842529297
1747257780.001756,1184,3.512460231781006
1747257780.70268,1186,3.521251916885376
1747257781.407284,1188,1.9313757419586182
1747257781.7689435,1189,4.686331272125244
1747257782.1222365,1190,1.5376625061035156
1747257783.1817887,1193,1.5590640306472778
1747257783.532039,1194,4.893245697021484
1747257783.884076,1195,3.6592891216278076
1747257784.5853372,1197,4.072826862335205
1747257784.9353557,1198,1.9015363454818726
1747257785.9887595,1201,1.2794551849365234
1747257786.3385317,1202,2.460149049758911
1747257787.4129355,1205,3.16800594329834
1747257787.769271,1206,3.9166507720947266
1747257788.1267884,1207,3.7353782653808594
1747257788.8322465,1209,2.486571788787842
1747257790.2340698,1213,2.394357442855835
1747257790.5839481,1214,4.911506652832031
1747257790.94047,1215,3.1534175872802734
1747257791.6460068,1217,3.577165126800537
1747257791.9957962,1218,3.314682960510254
1747257793.7716894,1223,3.7415781021118164
1747257794.486031,1225,6.648961067199707
1747257795.5434709,1228,13.725822448730469
1747257795.8921258,1229,2.4044785499572754
1747257796.9519317,1232,11.987959861755371
1747257797.305143,1233,4.059414863586426
1747257799.0525348,1238,3.601107597351074
1747257799.7559664,1240,1.2604789733886719
1747257800.1054225,1241,4.216677665710449
1747257800.4559994,1242,3.296560287475586
1747257800.8057957,1243,2.208794593811035
1747257801.1563413,1244,5.1730122566223145
1747257801.5130606,1245,6.917125701904297
1747257801.8662462,1246,0.9571149349212646
1747257802.929968,1249,2.2635200023651123
1747257803.283196,1250,3.7459278106689453
1747257803.6346562,1251,3.371987819671631
1747257803.9834294,1252,8.186357498168945
1747257804.6813793,1254,2.898127794265747
1747257805.3805735,1256,8.704696655273438
1747257805.7307043,1257,4.031991481781006
1747257806.7807562,1260,6.178091526031494
1747257807.137344,1261,3.8641254901885986
1747257808.2014992,1264,3.2549922466278076
1747257809.2594194,1267,2.766631603240967
1747257810.6625395,1271,2.9505367279052734
1747257812.4166222,1276,2.4387741088867188
1747257812.7668304,1277,3.30519437789917
1747257813.116434,1278,2.7416398525238037
1747257814.5179539,1282,5.4066877365112305
1747257815.5661147,1285,7.783823013305664
1747257817.3205857,1290,3.5206167697906494
1747257818.3878546,1293,8.29201602935791
1747257819.4442546,1296,6.389246940612793
1747257820.171729,1298,1.852662205696106
1747257820.520832,1299,1.3650456666946411
1747257821.559146,1302,5.436577320098877
1747257822.9497743,1306,1.8940823078155518
1747257824.34812,1310,4.784870624542236
1747257825.7322938,1314,3.1664581298828125
1747257826.078201,1315,6.293015956878662
1747257827.8048153,1320,1.0972580909729004
1747257828.4948146,1322,4.749514102935791
1747257828.8370125,1323,0.6435308456420898
1747257829.5203934,1325,4.56461238861084
1747257829.8618207,1326,2.8945460319519043
1747257830.5472145,1328,3.3087165355682373
1747257833.0041153,1335,12.944995880126953
1747257836.1825666,1344,1.6831700801849365
1747257836.53321,1345,3.330512046813965
1747257837.23519,1347,4.411928176879883
1747257837.5846903,1348,3.874237060546875
1747257838.6433141,1351,5.924599647521973
1747257838.9936857,1352,1.347051978111267
1747257839.6981022,1354,0.7809099555015564
1747257841.0939207,1358,3.4559578895568848
1747257841.7944252,1360,3.9324283599853516
1747257843.1967351,1364,1.156754970550537
1747257843.5480955,1365,0.9959458708763123
1747257843.9050074,1366,7.381858825683594
1747257844.2549582,1367,0.6344184279441833
1747257844.6059296,1368,5.895871639251709
1747257846.009116,1372,1.3942335844039917
1747257846.3595746,1373,6.05500602722168
1747257847.0694652,1375,3.112706422805786
1747257847.4258323,1376,4.378093719482422
1747257848.8828306,1380,1.863172173500061
1747257850.6833882,1385,3.0699009895324707
1747257851.0337226,1386,2.092747688293457
1747257852.4347923,1390,2.179177761077881
1747257853.4823687,1393,1.4761534929275513
1747257854.5251598,1396,3.5747416019439697
1747257854.878136,1397,1.3843741416931152
1747257855.5799618,1399,1.6686497926712036
1747257855.936074,1400,2.115445375442505
1747257856.9827902,1403,6.0008697509765625
1747257857.6859474,1405,0.6648259162902832
1747257860.5061576,1413,7.368250846862793
1747257861.5745697,1416,2.2734534740448
1747257861.924906,1417,5.329910755157471
1747257862.6444645,1419,6.902622222900391
1747257863.3463063,1421,2.639051914215088
1747257863.6957614,1422,2.597987174987793
1747257866.868364,1431,14.05263900756836
1747257867.217904,1432,8.512612342834473
1747257868.622915,1436,2.1425817012786865
1747257869.3299217,1438,1.7979042530059814
1747257869.6747375,1439,2.2516045570373535
1747257870.0253577,1440,2.4032914638519287
1747257870.3804877,1441,0.9066306352615356
1747257871.4394803,1444,2.6194045543670654
1747257872.1399212,1446,0.7226201295852661
1747257872.4919395,1447,2.868504285812378
1747257872.8432887,1448,1.8697031736373901
1747257873.194896,1449,2.227443218231201
1747257873.5466385,1450,8.672935485839844
1747257873.904395,1451,1.1992584466934204
1747257874.2542493,1452,1.4403406381607056
1747257874.9631603,1454,2.5892691612243652
1747257875.311361,1455,3.298877477645874
1747257875.6623335,1456,6.96734619140625
1747257876.0070848,1457,3.23099946975708
1747257876.351741,1458,2.056612014770508
1747257876.6965437,1459,2.733166456222534
1747257877.0410612,1460,1.8553600311279297
1747257877.3860972,1461,12.879491806030273
1747257878.0765173,1463,2.40100359916687
1747257880.6882803,1470,2.1387197971343994
1747257881.7188518,1473,0.6116991639137268
1747257882.0645182,1474,3.619241237640381
1747257882.7559114,1476,3.0683276653289795
1747257883.1003568,1477,4.160416603088379
1747257884.4749234,1481,3.080965995788574
1747257884.820615,1482,2.476020574569702
1747257885.1643734,1483,4.409358024597168
1747257886.5377464,1487,0.83819580078125
1747257886.8814147,1488,26.015254974365234
1747257887.2313948,1489,4.579214572906494
1747257887.5804887,1490,4.011737823486328
1747257887.9310567,1491,1.4508460760116577
1747257888.629425,1493,2.258840560913086
1747257888.9787438,1494,1.8514561653137207
1747257890.382185,1498,6.949678421020508
1747257890.7378902,1499,1.8099422454833984
1747257891.0955005,1500,8.261007308959961
1747257891.8107991,1502,1.9967613220214844
1747257892.884284,1505,2.2030839920043945
1747257894.2967176,1509,1.022424340248108
1747257894.650765,1510,1.9168848991394043
1747257895.0031424,1511,1.8962234258651733
1747257895.7228456,1513,5.310629367828369
1747257896.4322872,1515,15.441461563110352
1747257896.7820303,1516,3.233452320098877
1747257899.2359374,1523,3.0769708156585693
1747257900.2903705,1526,3.271574020385742
1747257901.0020297,1528,2.546156406402588
1747257903.122834,1534,2.1910595893859863
1747257904.178157,1537,1.8734124898910522
1747257904.5433614,1538,0.7642491459846497
1747257905.5930972,1541,9.975650787353516
1747257906.994101,1545,1.0807181596755981
1747257907.6828024,1547,5.387441635131836
1747257908.0298204,1548,4.541079521179199
1747257909.057016,1551,0.37642723321914673
1747257909.4000862,1552,1.0041334629058838
1747257909.7445068,1553,0.9817506074905396
1747257910.4415386,1555,2.2694640159606934
1747257911.1333644,1557,6.158583641052246
1747257912.8571854,1562,0.9589978456497192
1747257913.5420678,1564,3.1355485916137695
1747257913.881727,1565,5.2072954177856445
1747257914.2225006,1566,1.1142797470092773
1747257914.9039574,1568,16.157609939575195
1747257915.5975242,1570,4.00281286239624
1747257915.94889,1571,2.5754387378692627
1747257916.3017013,1572,5.2032790184021
1747257916.652256,1573,6.4878740310668945
1747257917.7140598,1576,2.7207608222961426
1747257918.414088,1578,2.243684768676758
1747257918.7638566,1579,4.428899765014648
1747257919.1130571,1580,0.746578574180603
1747257919.4617445,1581,4.123614311218262
1747257919.812242,1582,6.257396697998047
1747257920.8594842,1585,3.992142677307129
1747257922.6077054,1590,0.8933864235877991
1747257924.3951073,1595,6.474605560302734
1747257924.7492602,1596,10.496746063232422
1747257925.117188,1597,2.000436544418335
1747257926.5278623,1601,0.7996231913566589
1747257926.8771348,1602,2.126555919647217
1747257927.231474,1603,3.4574108123779297
1747257929.6792276,1610,4.689624309539795
1747257930.0466194,1611,16.84762954711914
1747257930.7467737,1613,2.1613781452178955
1747257931.096734,1614,4.053291320800781
1747257931.7967074,1616,5.027500152587891
1747257933.2007334,1620,16.30246925354004
1747257933.9119768,1622,1.6128970384597778
1747257934.6137176,1624,1.3979005813598633
1747257935.3279517,1626,2.1617636680603027
1747257935.682763,1627,2.2079763412475586
1747257937.0915525,1631,1.8771182298660278
1747257938.4989665,1635,2.1206159591674805
1747257938.852454,1636,4.6220526695251465
1747257939.2030883,1637,1.8142690658569336
1747257939.551308,1638,8.209077835083008
1747257940.258423,1640,2.0903029441833496
1747257940.6078749,1641,4.372649192810059
1747257942.3567917,1646,11.258393287658691
1747257942.707892,1647,3.6031789779663086
1747257943.4104023,1649,2.1159377098083496
1747257944.1166332,1651,5.317554473876953
1747257944.4705682,1652,4.582907199859619
1747257944.8213131,1653,1.1333143711090088
1747257945.1700752,1654,2.04697585105896
1747257945.880989,1656,0.9049563407897949
1747257946.582089,1658,47.43478775024414
1747257947.9825332,1662,7.564011573791504
1747257948.6857467,1664,1.3604490756988525
1747257949.384648,1666,3.6867499351501465
1747257950.4409876,1669,3.8301467895507812
1747257950.7924442,1670,3.429636240005493
1747257952.1915274,1674,7.365944862365723
1747257953.2400036,1677,19.6041316986084
1747257953.9374046,1679,4.729280471801758
1747257954.2864199,1680,1.3985832929611206
1747257954.636383,1681,6.914434432983398
1747257954.9861844,1682,1.9231534004211426
1747257956.0388463,1685,8.038726806640625
1747257956.389623,1686,2.7848329544067383
1747257956.7404282,1687,4.229658126831055
1747257957.0921698,1688,1.5382529497146606
1747257957.4449458,1689,4.809326648712158
1747257957.796678,1690,1.5477254390716553
1747257958.8703804,1693,0.8388879299163818
1747257959.2205598,1694,2.265857696533203
1747257959.5723574,1695,1.712963581085205
1747257960.2925675,1697,1.9196536540985107
1747257960.647633,1698,2.2332353591918945
1747257961.0016305,1699,4.699817657470703
1747257961.3548362,1700,10.03283405303955
1747257962.0679038,1702,9.571878433227539
1747257962.786069,1704,3.1457812786102295
1747257963.8459823,1707,8.580612182617188
1747257964.544194,1709,6.1771650314331055
1747257964.894675,1710,1.7612547874450684
1747257965.2405722,1711,2.910792350769043
1747257965.5903661,1712,11.684518814086914
1747257967.699654,1718,12.361315727233887
1747257968.0488064,1719,8.423603057861328
1747257969.0992405,1722,5.995925426483154
1747257969.4494746,1723,3.8697848320007324
1747257969.7993288,1724,0.9217931628227234
1747257970.1510606,1725,6.1811933517456055
1747257971.917172,1730,8.548189163208008
1747257974.7485058,1738,1.1395572423934937
1747257975.1003764,1739,1.508428931236267
1747257975.4568295,1740,3.7412259578704834
1747257976.5159793,1743,10.094047546386719
1747257977.220455,1745,2.7711195945739746
1747257978.2739942,1748,2.2465744018554688
1747257978.6239169,1749,2.028177261352539
1747257978.9762778,1750,23.354015350341797
1747257979.3291457,1751,0.6763984560966492
1747257980.0438714,1753,7.430590629577637
1747257980.3988504,1754,5.555421829223633
1747257981.4511044,1757,11.125085830688477
1747257983.1989884,1762,4.974704742431641
1747257983.550885,1763,3.575140953063965
1747257984.2542307,1765,1.352640151977539
1747257984.6047568,1766,8.599311828613281
1747257985.3060427,1768,1.4517016410827637
1747257987.793417,1775,4.714812278747559
1747257988.1456523,1776,4.96781063079834
1747257988.5006313,1777,5.68421745300293
1747257989.5864446,1780,12.810988426208496
1747257989.9381223,1781,9.4227876663208
1747257990.9908762,1784,9.929272651672363
1747257991.3378086,1785,7.075497627258301
1747257991.6822536,1786,2.0263831615448
1747257992.0268505,1787,9.763716697692871
1747257992.722018,1789,16.347984313964844
1747257993.0646498,1790,5.044849395751953
1747257993.7527854,1792,9.553262710571289
1747257994.4408073,1794,3.966003656387329
1747257995.1267686,1796,4.500857830047607
1747257995.4711893,1797,2.2834084033966064
1747257996.5084713,1800,3.699305534362793
1747257997.1957738,1802,14.005765914916992
1747257997.5407012,1803,2.7760396003723145
1747257997.8847027,1804,1.7615392208099365
1747257999.263073,1808,20.22413444519043
1747257999.954119,1810,1.6421173810958862
1747258001.3406668,1814,4.3297810554504395
1747258002.0323105,1816,0.8441576957702637
1747258002.7264228,1818,8.583501815795898
1747258003.0721729,1819,11.830352783203125
1747258004.4554617,1823,1.8406124114990234
1747258005.4873672,1826,6.6604204177856445
1747258005.833934,1827,26.73282241821289
1747258006.5293043,1829,10.196561813354492
1747258006.8738635,1830,1.732614517211914
1747258007.5606236,1832,3.6653642654418945
1747258007.9042199,1833,2.573474407196045
1747258008.247748,1834,12.645501136779785
1747258008.9342482,1836,14.866565704345703
1747258009.2822852,1837,46.086090087890625
1747258009.6272311,1838,3.5067954063415527
1747258011.7326496,1844,22.043331146240234
1747258012.083589,1845,4.220090389251709
1747258012.4327528,1846,3.213984966278076
1747258012.7836752,1847,5.773475170135498
1747258013.1346586,1848,0.6566609740257263
1747258014.1848016,1851,31.848478317260742
1747258014.8906112,1853,5.005647659301758
1747258015.9487183,1856,3.9356813430786133
1747258017.3597946,1860,1.3240690231323242
1747258018.7699604,1864,1.110432505607605
1747258019.1213202,1865,4.533421516418457
1747258019.4747617,1866,1.4358205795288086
1747258019.8316245,1867,3.254380226135254
1747258021.2466054,1871,8.034056663513184
1747258021.6044862,1872,3.6554298400878906
1747258021.95741,1873,5.210536956787109
1747258022.3080196,1874,1.662003993988037
1747258022.6607797,1875,11.590046882629395
1747258023.3618517,1877,18.442150115966797
1747258024.059503,1879,2.603492259979248
1747258024.4086938,1880,1.8576736450195312
1747258025.4675436,1883,4.104405403137207
1747258025.82008,1884,2.1664328575134277
1747258026.518205,1886,5.657861709594727
1747258027.217688,1888,8.006978988647461
1747258027.9346795,1890,5.501400947570801
1747258028.2930703,1891,1.3879303932189941
1747258029.6973968,1895,15.595638275146484
1747258031.1200254,1899,0.8212870359420776
1747258031.8320475,1901,4.126255989074707
1747258032.1881983,1902,19.78606605529785
1747258033.5980058,1906,1.8548952341079712
1747258034.31027,1908,22.313770294189453
1747258034.6645296,1909,5.047154426574707
1747258035.0215077,1910,2.587675094604492
1747258036.0756178,1913,9.70187759399414
1747258037.1305544,1916,2.124915361404419
1747258037.8393564,1918,4.301780700683594
1747258039.9439971,1924,4.484197616577148
1747258040.294683,1925,7.878117084503174
1747258040.6411233,1926,0.6570472717285156
1747258041.344585,1928,7.814522743225098
1747258041.6941838,1929,9.890671730041504
1747258042.7591832,1932,10.51832103729248
1747258043.8286593,1935,5.94866943359375
1747258044.1865072,1936,5.949558258056641
1747258045.2369595,1939,25.60763168334961
1747258045.596556,1940,15.576549530029297
1747258045.948329,1941,11.230428695678711
1747258046.2973373,1942,5.404419898986816
1747258047.3497317,1945,5.437026023864746
1747258048.0546849,1947,3.415924072265625
1747258049.1160436,1950,1.5128663778305054
1747258049.4646242,1951,0.8680397272109985
1747258050.1615212,1953,3.9706315994262695
1747258051.2199445,1956,6.9078369140625
1747258052.6149986,1960,1.240318775177002
1747258052.966671,1961,1.4649471044540405
1747258053.3132885,1962,2.287604331970215
1747258053.6615045,1963,1.7400051355361938
1747258054.0104961,1964,7.3658952713012695
1747258054.7104757,1966,0.6239979267120361
1747258055.0920632,1967,9.290990829467773
1747258055.4514666,1968,2.666156768798828
1747258055.8106596,1969,3.2578229904174805
1747258057.9177952,1975,16.043508529663086
1747258058.624203,1977,27.451704025268555
1747258058.976565,1978,13.585594177246094
1747258059.3285851,1979,6.727433204650879
1747258059.6865275,1980,5.797993183135986
1747258060.0383315,1981,5.906895160675049
1747258060.3905835,1982,1.7817188501358032
1747258060.735517,1983,15.641395568847656
1747258061.4299755,1985,1.7032990455627441
1747258062.1376202,1987,3.639477252960205
1747258062.4890623,1988,9.276968955993652
1747258062.8443928,1989,4.750775337219238
1747258063.553777,1991,3.018731117248535
1747258063.908329,1992,1.0085761547088623
1747258064.2620513,1993,2.6611833572387695
1747258064.9727807,1995,22.022172927856445
1747258066.3571804,1999,2.46469783782959


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_56_118493-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257363.4032388,0,1.353359580039978
1747257364.4536033,3,1.0970591306686401
1747257364.795727,4,1.0279600620269775
1747257366.8636646,10,1.1759778261184692
1747257367.213568,11,1.0000001192092896
1747257368.2480655,14,1.8237547874450684
1747257368.5891747,15,1.0212349891662598
1747257369.629663,18,1.0067743062973022
1747257369.9836745,19,1.044549822807312
1747257370.3315232,20,1.1991864442825317
1747257371.0284772,22,1.0360093116760254
1747257371.3794398,23,1.0029404163360596
1747257372.4355662,26,1.0003128051757812
1747257372.779438,27,1.1986424922943115
1747257374.8392859,33,1.5481113195419312
1747257375.869417,36,1.0051178932189941
1747257376.2216272,37,1.716170072555542
1747257376.5724955,38,1.0169936418533325
1747257376.9232352,39,1.367021918296814
1747257377.2699847,40,1.0012319087982178
1747257379.706457,47,1.3869779109954834
1747257380.0536172,48,1.2540967464447021
1747257380.4039621,49,1.7253475189208984
1747257381.1066954,51,1.1201199293136597
1747257381.4622052,52,1.0036845207214355
1747257382.1800454,54,1.4844807386398315
1747257383.2661912,57,1.7249099016189575
1747257384.3642743,60,1.1333563327789307
1747257384.7316813,61,1.0841079950332642
1747257385.0855358,62,1.076911449432373
1747257385.4500813,63,1.7108021974563599
1747257386.1594272,65,1.9610470533370972
1747257386.5123727,66,1.492530107498169
1747257386.877637,67,1.1672539710998535
1747257387.2385573,68,1.2138956785202026
1747257387.9576244,70,1.6646138429641724
1747257388.3127031,71,1.3903957605361938
1747257390.4603071,77,1.9255828857421875
1747257391.1728718,79,1.0842390060424805
1747257391.5292284,80,1.6987346410751343
1747257392.236095,82,1.4126023054122925
1747257392.5901942,83,1.3678135871887207
1747257393.2962456,85,1.1756223440170288
1747257394.7143102,89,1.0574783086776733
1747257395.0656476,90,1.8642761707305908
1747257396.8182216,95,1.0813097953796387
1747257398.2049913,99,1.0585086345672607
1747257398.5467877,100,1.0665466785430908
1747257399.5736048,103,2.116058588027954
1747257400.6014159,106,2.13360595703125
1747257400.947189,107,1.9868829250335693
1747257401.6552963,109,1.6732922792434692
1747257403.4452584,114,2.1204209327697754
1747257404.154663,116,2.312995195388794
1747257405.8898203,121,1.9613770246505737
1747257407.2593727,125,1.3808529376983643
1747257407.605398,126,2.0421321392059326
1747257408.2998695,128,1.614863395690918
1747257409.0189567,130,1.63363778591156
1747257409.3725939,131,1.9738996028900146
1747257409.7268684,132,1.5907971858978271
1747257411.1338913,136,1.9027584791183472
1747257411.4837496,137,1.2957077026367188
1747257413.6010642,143,1.0000026226043701
1747257413.953606,144,1.0000174045562744
1747257414.6549044,146,1.000176191329956
1747257415.011563,147,1.0
1747257416.0635357,150,1.0000075101852417
1747257418.5233603,157,1.0612653493881226
1747257419.2252798,159,1.0150160789489746
1747257419.5829322,160,1.2166534662246704
1747257420.3044853,162,1.0051559209823608
1747257421.0067308,164,1.1089228391647339
1747257421.707287,166,1.0000567436218262
1747257423.1090977,170,1.0031073093414307
1747257423.4634418,171,1.0151768922805786
1747257423.8157332,172,1.9546979665756226
1747257424.870406,175,1.984168291091919
1747257425.2193575,176,1.000697135925293
1747257425.573745,177,1.0021361112594604
1747257425.9273157,178,1.0160537958145142
1747257426.6362238,180,1.9205917119979858
1747257426.993156,181,1.0041333436965942
1747257428.0454502,184,1.8388768434524536
1747257428.3990326,185,1.0097324848175049
1747257428.744615,186,1.3286644220352173
1747257429.7874515,189,1.236735224723816
1747257430.130325,190,1.5049831867218018
1747257430.4778237,191,1.12675142288208
1747257430.829832,192,1.1398481130599976
1747257431.8866658,195,2.096630334854126
1747257433.2757685,199,3.682997703552246
1747257433.6271296,200,2.842348098754883
1747257434.322149,202,2.671776533126831
1747257434.6719449,203,2.0356125831604004
1747257435.0200956,204,2.4813358783721924
1747257435.3774543,205,3.0836002826690674
1747257436.0735815,207,3.102511167526245
1747257436.7743652,209,2.028262138366699
1747257437.4749799,211,1.6223098039627075
1747257438.1710577,213,1.7753009796142578
1747257438.8821218,215,3.192899227142334
1747257439.2385795,216,3.6196160316467285
1747257439.9386044,218,3.585082530975342
1747257440.286828,219,3.895693302154541
1747257440.6371946,220,4.1533050537109375
1747257440.9896011,221,3.8916308879852295
1747257441.3408654,222,2.2838313579559326
1747257442.0543897,224,3.9932706356048584
1747257442.4073207,225,4.07875919342041
1747257443.8176327,229,4.645622730255127
1747257445.9077659,235,4.999436855316162
1747257446.6106865,237,3.0714120864868164
1747257446.9614825,238,2.4047513008117676
1747257447.3190467,239,3.5901644229888916
1747257448.029907,241,3.9231467247009277
1747257448.3827655,242,3.3896007537841797
1747257449.0995347,244,3.946152448654175
1747257449.4594266,245,4.361330032348633
1747257449.8141549,246,2.8673882484436035
1747257450.1751022,247,3.207174301147461
1747257451.9342062,252,2.625264883041382
1747257452.2901652,253,2.9313063621520996
1747257452.6418247,254,3.7506747245788574
1747257453.6921682,257,3.1951894760131836
1747257454.0421288,258,4.115731716156006
1747257454.3922405,259,3.208343982696533
1747257454.7424283,260,5.141502380371094
1747257455.4431913,262,4.122913837432861
1747257458.2453673,270,3.3809051513671875
1747257458.5911157,271,3.943449020385742
1747257459.6331594,274,2.847391366958618
1747257459.9784558,275,2.4578757286071777
1747257460.326366,276,2.8920843601226807
1747257461.0193691,278,1.975428581237793
1747257461.7151716,280,2.8462791442871094
1747257462.407433,282,2.659336566925049
1747257462.7601526,283,2.4529531002044678
1747257463.4527311,285,2.7454726696014404
1747257464.1582448,287,2.801790475845337
1747257464.5079846,288,3.2333028316497803
1747257465.2083702,290,2.5908043384552
1747257466.963712,295,3.1364939212799072
1747257467.316217,296,2.2747271060943604
1747257467.6674752,297,3.7290921211242676
1747257468.0193198,298,2.9844865798950195
1747257470.1285532,304,1.742052674293518
1747257470.8366683,306,2.500471353530884
1747257471.5552027,308,3.4012720584869385
1747257471.9118707,309,1.2509263753890991
1747257472.9951706,312,2.6368563175201416
1747257473.350423,313,3.8189620971679688
1747257474.433039,316,2.567331552505493
1747257475.1350305,318,2.959850788116455
1747257475.486427,319,2.010200262069702
1747257476.543409,322,1.9685678482055664
1747257477.2464387,324,2.5765743255615234
1747257479.0147302,329,3.5062315464019775
1747257479.3680208,330,2.7012507915496826
1747257479.7211568,331,1.99187171459198
1747257480.0737803,332,2.010955333709717
1747257481.8366437,337,3.0822641849517822
1747257482.1828535,338,3.1262705326080322
1747257482.8830569,340,3.130411386489868
1747257483.934077,343,3.356168508529663
1747257484.3006809,344,3.249234676361084
1747257484.6608791,345,2.7278811931610107
1747257485.020996,346,3.0310492515563965
1747257485.7329216,348,3.0581820011138916
1747257486.4324255,350,3.419752836227417
1747257487.1310036,352,4.7340312004089355
1747257487.4848578,353,3.9705140590667725
1747257487.8336508,354,2.897716522216797
1747257489.2383194,358,3.9141621589660645
1747257489.936711,360,4.207540512084961
1747257490.637232,362,3.7838804721832275
1747257490.9908798,363,2.9368014335632324
1747257491.342681,364,3.4934163093566895
1747257491.6951969,365,2.599562168121338
1747257492.0472438,366,4.703648090362549
1747257492.4101963,367,3.581088066101074
1747257492.7704036,368,2.777829647064209
1747257494.8882816,374,3.7953569889068604
1747257495.9512045,377,2.4083449840545654
1747257496.3038502,378,3.258437156677246
1747257498.7884982,385,3.021848440170288
1747257499.1379406,386,4.119721412658691
1747257500.5509248,390,3.338207244873047
1747257500.9015417,391,3.026754140853882
1747257501.252906,392,3.5998668670654297
1747257501.6067824,393,2.2019879817962646
1747257501.9566133,394,4.052652835845947
1747257502.309341,395,3.26240873336792
1747257502.6617515,396,2.283644914627075
1747257503.013386,397,3.1116888523101807
1747257503.3649838,398,3.2644522190093994
1747257503.7177496,399,2.3213560581207275
1747257504.4184492,401,3.0118279457092285
1747257504.7706313,402,4.551844120025635
1747257505.4747388,404,4.0852274894714355
1747257506.8732488,408,3.085179567337036
1747257507.2244985,409,3.6703433990478516
1747257508.277103,412,2.921010732650757
1747257508.6274338,413,3.887901544570923
1747257508.9782794,414,2.8446648120880127
1747257509.3270903,415,2.6053712368011475
1747257510.3811467,418,3.3011183738708496
1747257511.435573,421,2.9333901405334473
1747257511.7921813,422,3.793768882751465
1747257512.8490014,425,3.4580161571502686
1747257513.2014127,426,2.503256320953369
1747257514.6637135,430,3.561736583709717
1747257515.0324433,431,3.7061545848846436
1747257516.1164386,434,1.9811680316925049
1747257516.468146,435,4.491549968719482
1747257516.8176093,436,2.580409288406372
1747257517.164532,437,3.9667954444885254
1747257517.522949,438,2.597266435623169
1747257517.8765779,439,3.0691587924957275
1747257518.2313752,440,3.099428415298462
1747257518.5815005,441,2.7038779258728027
1747257519.2797701,443,3.5174388885498047
1747257519.631914,444,4.523329257965088
1747257519.9819407,445,3.63630747795105
1747257520.3340054,446,4.162281513214111
1747257521.7376063,450,5.34327507019043
1747257522.0876195,451,3.1662912368774414
1747257522.4345362,452,3.8204545974731445
1747257522.785995,453,4.152454853057861
1747257523.1394432,454,4.803656101226807
1747257523.8414009,456,3.8980817794799805
1747257524.5435276,458,4.078874111175537
1747257525.250255,460,4.510118007659912
1747257525.6109679,461,4.964730262756348
1747257526.665119,464,3.105302572250366
1747257527.0150726,465,3.6690800189971924
1747257527.3718274,466,4.279624938964844
1747257528.0816407,468,4.874485492706299
1747257528.776832,470,3.8529272079467773
1747257530.1528363,474,4.242144584655762
1747257530.4952064,475,3.008633852005005
1747257531.552771,478,4.997692108154297
1747257531.9025888,479,4.027286052703857
1747257532.2529678,480,3.760806083679199
1747257532.6023622,481,4.124074935913086
1747257532.956821,482,5.317070960998535
1747257533.3066082,483,4.036586284637451
1747257533.656613,484,4.068430423736572
1747257534.3628561,486,4.422035217285156
1747257534.712084,487,4.857361316680908
1747257535.0661292,488,4.570359230041504
1747257535.4173324,489,4.312828540802002
1747257536.133767,491,5.0960516929626465
1747257537.1886032,494,3.6202027797698975
1747257538.6014292,498,4.041017055511475
1747257539.6774137,501,4.597175598144531
1747257540.038239,502,4.771394729614258
1747257540.3966298,503,4.6259660720825195
1747257541.462777,506,3.087697744369507
1747257542.1784456,508,4.314999103546143
1747257542.5323184,509,2.454698085784912
1747257542.89011,510,4.150875568389893
1747257543.2412071,511,5.025188446044922
1747257543.5919664,512,3.7105720043182373
1747257543.9490924,513,5.303521156311035
1747257544.3057215,514,4.75472354888916
1747257545.3571923,517,4.08292293548584
1747257545.7087326,518,4.871075630187988
1747257546.0650198,519,4.863354206085205
1747257546.414089,520,3.984196901321411
1747257547.466466,523,4.28235387802124
1747257549.9611433,530,4.44929838180542
1747257551.0197716,533,2.98230242729187
1747257551.3764513,534,2.774123430252075
1747257552.0844607,536,3.9398398399353027
1747257552.4338894,537,4.565342903137207
1747257552.7866151,538,5.547801971435547
1747257553.1416118,539,5.119841575622559
1747257553.4927511,540,5.195894241333008
1747257554.1991765,542,5.3568220138549805
1747257554.5516489,543,3.2880301475524902
1747257554.9029698,544,5.568417072296143
1747257555.6037111,546,5.6633076667785645
1747257555.9628122,547,2.7679004669189453
1747257557.01498,550,4.47420597076416
1747257557.7162468,552,5.207170009613037
1747257558.4270248,554,4.623973846435547
1747257558.7808318,555,4.7148661613464355
1747257559.131556,556,5.335749626159668
1747257561.2304015,562,4.729668140411377
1747257561.584703,563,3.6316606998443604
1747257561.93804,564,4.375760078430176
1747257563.336632,568,5.706218242645264
1747257564.3871334,571,4.6765360832214355
1747257565.084833,573,4.982270240783691
1747257566.1436746,576,4.990838050842285
1747257567.551543,580,4.609249114990234
1747257568.9930606,584,4.451466083526611
1747257569.344925,585,5.1428351402282715
1747257569.6964502,586,5.146444320678711
1747257570.4191046,588,6.203298568725586
1747257571.1286283,590,3.996809482574463
1747257571.4807687,591,5.466676235198975
1747257571.8330898,592,5.221158981323242
1747257572.5376456,594,5.873739242553711
1747257573.2385864,596,4.855810642242432
1747257573.588404,597,4.6770830154418945
1747257573.9385834,598,4.717164516448975
1747257574.2925346,599,4.451364040374756
1747257574.9920652,601,5.232282638549805
1747257575.3420906,602,5.587943077087402
1747257575.6919556,603,5.5908379554748535
1747257576.3909461,605,4.236156463623047
1747257577.4555945,608,5.821547985076904
1747257578.164478,610,5.27741813659668
1747257579.217657,613,5.039060592651367
1747257579.5689244,614,5.436941623687744
1747257580.283142,616,5.570185661315918
1747257581.0173554,618,5.619351863861084
1747257581.7270973,620,4.300718784332275
1747257582.43289,622,4.937333583831787
1747257582.787648,623,6.282698631286621
1747257583.8386087,626,4.841263771057129
1747257584.5390382,628,4.559439659118652
1747257584.8860323,629,4.527693271636963
1747257586.2943275,633,4.511132717132568
1747257586.9961457,635,4.568186283111572
1747257587.7056131,637,4.803704261779785
1747257588.7614646,640,4.740528583526611
1747257589.1118171,641,4.276858329772949
1747257589.4643183,642,4.816160678863525
1747257589.8159084,643,4.705652713775635
1747257590.1660779,644,4.133951187133789
1747257590.5162594,645,4.853779315948486
1747257591.927914,649,4.5639567375183105
1747257592.628908,651,5.470417022705078
1747257592.9795663,652,5.325885772705078
1747257593.328911,653,5.606160640716553
1747257593.6792262,654,5.396984100341797
1747257594.0297341,655,3.2739222049713135
1747257595.080084,658,4.85920524597168
1747257595.4293547,659,4.160497188568115
1747257595.7797039,660,4.106983661651611
1747257598.256998,667,4.2195563316345215
1747257599.3283656,670,5.6162567138671875
1747257601.0909383,675,4.865172386169434
1747257601.4470756,676,4.936957836151123
1747257601.7976673,677,5.280623912811279
1747257602.846796,680,5.015477657318115
1747257603.5521522,682,4.295474529266357
1747257603.9046476,683,4.983529567718506
1747257604.2640722,684,4.4781646728515625
1747257605.336566,687,4.115639686584473
1747257607.0919132,692,3.829390287399292
1747257607.7927508,694,4.51545524597168
1747257608.1494038,695,3.176651954650879
1747257608.498558,696,3.950928211212158
1747257608.8511782,697,3.809475898742676
1747257609.5641587,699,4.633124828338623
1747257610.6316504,702,4.547060966491699
1747257610.980105,703,5.034923076629639
1747257611.677206,705,4.37324857711792
1747257613.0885687,709,4.071408271789551
1747257613.4425771,710,4.103772163391113
1747257614.1425962,712,3.345209836959839
1747257615.196092,715,5.310317516326904
1747257615.900894,717,4.3973283767700195
1747257616.599553,719,3.959519863128662
1747257616.9556913,720,4.466278076171875
1747257617.3065503,721,4.6356940269470215
1747257618.0030744,723,4.373907566070557
1747257618.7039418,725,5.216691017150879
1747257619.0547447,726,5.598152160644531
1747257619.407008,727,5.418163299560547
1747257619.7558413,728,5.0070648193359375
1747257620.104966,729,5.140493869781494
1747257620.8069987,731,5.171274185180664
1747257621.1557338,732,5.214688777923584
1747257621.5133684,733,5.172807216644287
1747257623.2720544,738,5.349369525909424
1747257623.6222942,739,3.0310795307159424
1747257623.9728892,740,5.301702976226807
1747257624.686974,742,5.510143280029297
1747257625.0401995,743,5.749115943908691
1747257625.395415,744,5.98399019241333
1747257625.7510543,745,5.550524711608887
1747257628.2071345,752,5.300650596618652
1747257629.2564535,755,5.217255115509033
1747257629.6055257,756,5.46757698059082
1747257630.3031108,758,4.320173263549805
1747257632.0556002,763,5.302566051483154
1747257632.4092543,764,4.77775764465332
1747257632.7667983,765,4.77669620513916
1747257633.8315578,768,5.50223445892334
1747257634.3996336,769,5.754096508026123
1747257635.4543216,772,4.991146087646484
1747257635.8040292,773,5.571409225463867
1747257636.5079942,775,5.353402614593506
1747257636.8684714,776,5.814211368560791
1747257637.5735378,778,5.707573413848877
1747257637.9270346,779,5.383030414581299
1747257638.2878766,780,4.672744274139404
1747257638.644997,781,5.2307000160217285
1747257638.9973102,782,5.170499324798584
1747257641.1027293,788,4.9703593254089355
1747257641.4520166,789,4.134476661682129
1747257642.1489925,791,5.349473476409912
1747257642.8508048,793,5.20407247543335
1747257643.562999,795,4.415071487426758
1747257643.9132407,796,4.878586769104004
1747257644.9735584,799,5.132984161376953
1747257645.3310974,800,5.421963214874268
1747257646.7380846,804,4.632680416107178
1747257647.089606,805,4.7997612953186035
1747257647.4479191,806,4.2841668128967285
1747257647.8015628,807,4.680017471313477
1747257648.8820548,810,3.967710256576538
1747257649.943619,813,5.149083137512207
1747257651.703249,818,4.037567615509033
1747257652.0552092,819,4.549563884735107
1747257652.753825,821,5.049088001251221
1747257653.1037493,822,4.4542622566223145
1747257653.4540093,823,4.011193752288818
1747257654.1614537,825,5.1137375831604
1747257654.5108657,826,4.876261234283447
1747257654.862752,827,4.295720100402832
1747257655.2133772,828,5.226235866546631
1747257656.621515,832,4.548908710479736
1747257656.975127,833,4.637662410736084
1747257657.6753762,835,4.9015793800354
1747257658.0245793,836,4.342362880706787
1747257658.3856146,837,4.338868141174316
1747257659.092148,839,5.718893051147461
1747257659.443313,840,5.170124530792236
1747257660.5030193,843,5.539450168609619
1747257661.2270293,845,5.095190525054932
1747257663.0169113,850,5.262938499450684
1747257663.3670144,851,4.97092342376709
1747257664.4152703,854,5.432670593261719
1747257665.4649968,857,5.406314373016357
1747257666.522004,860,5.493593215942383
1747257667.2205732,862,1.7584724426269531
1747257668.2715414,865,5.134660243988037
1747257668.6268828,866,5.814984321594238
1747257670.0302916,870,4.420875549316406
1747257670.3822365,871,5.246960639953613
1747257673.899177,881,4.837642669677734
1747257674.6055505,883,4.725005626678467
1747257674.96133,884,4.662756443023682
1747257675.3115745,885,5.908697605133057
1747257675.6626782,886,5.833315372467041
1747257676.3667786,888,5.007206916809082
1747257677.0750566,890,4.893072128295898
1747257677.7793734,892,3.5926177501678467
1747257678.8608096,895,2.486025094985962
1747257679.5833454,897,1.774084448814392
1747257679.9333584,898,2.7032251358032227
1747257680.986971,901,2.088515043258667
1747257681.340034,902,2.286799669265747
1747257682.040119,904,1.7766690254211426
1747257682.7418802,906,2.783273458480835
1747257683.0911932,907,5.846468925476074
1747257683.4440532,908,4.914938449859619
1747257684.1488938,910,5.600272178649902
1747257684.4997377,911,5.280731678009033
1747257685.549458,914,6.209985256195068
1747257686.9877267,918,4.92535400390625
1747257687.3393404,919,3.991809129714966
1747257688.0484312,921,4.9398064613342285
1747257688.757008,923,4.291708469390869
1747257690.1913033,927,5.014878749847412
1747257690.5511932,928,4.991543292999268
1747257690.9038234,929,4.388656139373779
1747257691.2548466,930,4.719267845153809
1747257691.6064405,931,4.6100687980651855
1747257691.9619431,932,4.916112899780273
1747257692.3137522,933,5.175613880157471
1747257693.0156977,935,4.559505462646484
1747257694.4275973,939,5.376486301422119
1747257695.1323698,941,4.477504253387451
1747257695.4856074,942,5.2861247062683105
1747257696.551264,945,4.629683494567871
1747257697.9593241,949,5.7193403244018555
1747257699.0104418,952,5.181040287017822
1747257699.701978,954,5.196227550506592
1747257700.0478656,955,5.2331862449646
1747257700.3893948,956,3.4187567234039307
1747257701.753938,960,4.08839750289917
1747257702.4346292,962,5.089938163757324
1747257702.7753212,963,5.472960472106934
1747257703.117354,964,5.382353782653809
1747257703.458556,965,4.593995094299316
1747257704.148601,967,4.981344699859619
1747257704.4958336,968,5.219671726226807
1747257705.5308635,971,6.095734119415283
1747257707.2399688,976,4.283152103424072
1747257707.9222946,978,5.032746315002441
1747257708.2648304,979,4.843491077423096
1747257708.947843,981,5.192859649658203
1747257709.2907367,982,4.926985740661621
1747257710.653036,986,5.266688823699951
1747257711.331562,988,4.945544719696045
1747257711.6712527,989,5.39642858505249
1747257712.0120711,990,4.87824010848999
1747257712.6927614,992,3.722717761993408
1747257713.403824,994,5.268149375915527
1747257713.757192,995,4.682860851287842
1747257714.1139226,996,4.838019847869873
1747257714.816537,998,3.699171543121338
1747257715.1650133,999,4.899989128112793
1747257715.868596,1001,5.498810291290283
1747257716.2196062,1002,5.373342037200928
1747257716.5751872,1003,4.268621444702148
1747257716.9289598,1004,4.460453510284424
1747257717.2828975,1005,4.176731586456299
1747257717.6454408,1006,3.6944737434387207
1747257719.4123416,1011,3.089609146118164
1747257720.1114013,1013,3.6528232097625732
1747257720.8086722,1015,3.9089813232421875
1747257721.160913,1016,3.4666547775268555
1747257721.5108013,1017,4.2008466720581055
1747257723.2604373,1022,4.5321855545043945
1747257724.6827781,1026,4.795890808105469
1747257725.39288,1028,4.266186714172363
1747257725.7444253,1029,4.088127613067627
1747257727.8477848,1035,2.5746917724609375
1747257728.2046518,1036,1.245356798171997
1747257728.5592422,1037,3.0008978843688965
1747257728.9099808,1038,2.634415626525879
1747257729.2605832,1039,3.5431182384490967
1747257730.6575358,1043,3.866264820098877
1747257731.3507957,1045,4.463737487792969
1747257731.6998308,1046,4.040176868438721
1747257733.8113005,1052,3.0288686752319336
1747257734.1631818,1053,4.296714782714844
1747257735.2258673,1056,3.6812922954559326
1747257735.9247766,1058,4.385155200958252
1747257736.2692623,1059,5.183754920959473
1747257736.625307,1060,4.203046798706055
1747257737.3328786,1062,3.9542617797851562
1747257738.3736696,1065,3.093803882598877
1747257738.7198482,1066,4.053603649139404
1747257739.0690958,1067,3.8775389194488525
1747257739.7599852,1069,2.0000548362731934
1747257740.1042562,1070,1.926768183708191
1747257740.4527845,1071,2.7678449153900146
1747257740.7997181,1072,4.405502796173096
1747257741.1478848,1073,4.204317569732666
1747257741.4926875,1074,3.9260427951812744
1747257742.5323524,1077,3.858304500579834
1747257742.8764477,1078,4.827780246734619
1747257743.5730572,1080,5.5305585861206055
1747257743.931449,1081,4.938992023468018
1747257744.2952266,1082,3.286259174346924
1747257745.3634777,1085,4.036230564117432
1747257745.7179525,1086,5.156438827514648
1747257746.0679393,1087,5.777519226074219
1747257747.4718938,1091,3.9957261085510254
1747257747.820616,1092,6.062382221221924
1747257748.1704383,1093,5.699044227600098
1747257749.9228106,1098,4.94584321975708
1747257750.622011,1100,4.199108600616455
1747257751.3275867,1102,3.9923770427703857
1747257751.6818902,1103,5.560825824737549
1747257752.0359929,1104,6.514642238616943
1747257753.0935407,1107,5.818180084228516
1747257753.4471724,1108,4.71299409866333
1747257753.8055983,1109,4.900534152984619
1747257754.1647513,1110,4.9615912437438965
1747257754.5206034,1111,4.856071949005127
1747257754.8750937,1112,5.472725868225098
1747257755.228571,1113,5.074721336364746
1747257755.5824292,1114,5.442800045013428
1747257756.2829287,1116,5.6287384033203125
1747257757.3322227,1119,5.501400470733643
1747257758.0312696,1121,6.058088779449463
1747257758.381552,1122,5.738880157470703
1747257759.4346316,1125,5.447244167327881
1747257759.7882442,1126,5.936670303344727
1747257760.4934506,1128,6.299985885620117
1747257760.8463542,1129,5.742916584014893
1747257761.197707,1130,4.210517883300781
1747257761.5591307,1131,3.9049160480499268
1747257761.917003,1132,4.864482879638672
1747257762.6305819,1134,4.6761016845703125
1747257762.9818916,1135,5.0159807205200195
1747257763.3321753,1136,4.051703929901123
1747257764.376462,1139,2.369899034500122
1747257765.418456,1142,2.169574737548828
1747257766.444207,1145,2.531743049621582
1747257766.7845843,1146,3.1382639408111572
1747257767.4695954,1148,3.8432328701019287
1747257767.8143146,1149,2.751033067703247
1747257768.1617877,1150,3.281959056854248
1747257768.516611,1151,3.2189626693725586
1747257768.862428,1152,5.475878715515137
1747257769.2093885,1153,1.8209319114685059
1747257769.909646,1155,4.008206367492676
1747257771.6369138,1160,1.435795783996582
1747257772.3306901,1162,1.7144808769226074
1747257773.022164,1164,1.5446845293045044
1747257773.713001,1166,3.0917763710021973
1747257774.0611312,1167,1.9940372705459595
1747257776.1623871,1173,2.2630186080932617
1747257776.517149,1174,4.26508903503418
1747257777.210765,1176,5.566843509674072
1747257777.5546405,1177,5.409955024719238
1747257777.9072895,1178,4.317541599273682
1747257779.3257005,1182,5.873049736022949
1747257780.0247185,1184,6.261528015136719
1747257780.7268357,1186,5.311206817626953
1747257781.431043,1188,4.846457004547119
1747257781.7942002,1189,4.919655799865723
1747257782.1443536,1190,4.782553672790527
1747257783.2049682,1193,5.542232513427734
1747257783.5564256,1194,5.0784993171691895
1747257783.907457,1195,6.693234920501709
1747257784.6080575,1197,5.91126823425293
1747257784.9588916,1198,5.474416255950928
1747257786.011401,1201,5.8791327476501465
1747257786.3674088,1202,5.773713111877441
1747257787.4358408,1205,4.3013224601745605
1747257787.793682,1206,5.938363552093506
1747257788.1537318,1207,4.839903831481934
1747257788.8574996,1209,6.256157875061035
1747257790.256886,1213,5.899951934814453
1747257790.6079545,1214,6.309095859527588
1747257790.9673705,1215,6.616951942443848
1747257791.6676357,1217,5.969788551330566
1747257792.019542,1218,5.884825229644775
1747257793.796617,1223,5.655219554901123
1747257794.5088313,1225,6.141139507293701
1747257795.565503,1228,5.148317337036133
1747257795.9141524,1229,4.5093464851379395
1747257796.9757977,1232,5.445981025695801
1747257797.3270893,1233,5.826044082641602
1747257799.073932,1238,6.016077995300293
1747257799.7776327,1240,6.087329864501953
1747257800.1280293,1241,6.0994672775268555
1747257800.477536,1242,5.849020481109619
1747257800.827448,1243,5.272730827331543
1747257801.1776485,1244,5.636516094207764
1747257801.5371704,1245,6.379439353942871
1747257801.8891428,1246,5.821315765380859
1747257802.9560206,1249,5.0665669441223145
1747257803.30762,1250,5.19840669631958
1747257803.6559827,1251,5.059942722320557
1747257804.004227,1252,5.220219612121582
1747257804.703139,1254,5.0985212326049805
1747257805.4037101,1256,6.065550804138184
1747257805.7534893,1257,5.633984565734863
1747257806.8038888,1260,5.02143669128418
1747257807.1607866,1261,5.668402671813965
1747257808.2264805,1264,5.3120317459106445
1747257809.2814715,1267,5.9607439041137695
1747257810.6844459,1271,5.274818420410156
1747257812.4384758,1276,5.524646282196045
1747257812.7883923,1277,6.557437896728516
1747257813.139719,1278,6.182217597961426
1747257814.5375843,1282,5.628330230712891
1747257815.5888762,1285,5.76790189743042
1747257817.3429415,1290,5.841145992279053
1747257818.410035,1293,5.29150915145874
1747257819.469034,1296,5.031869411468506
1747257820.1900384,1298,6.138463497161865
1747257820.539438,1299,5.684954643249512
1747257821.5773342,1302,5.573615550994873
1747257822.9691746,1306,5.298133850097656
1747257824.3643641,1310,5.114435195922852
1747257825.7491488,1314,5.320356845855713
1747257826.0967636,1315,5.8472113609313965
1747257827.8191195,1320,4.780371189117432
1747257828.5090635,1322,5.402280330657959
1747257828.8511393,1323,5.756070137023926
1747257829.5343723,1325,5.950407028198242
1747257829.8760948,1326,6.53666877746582
1747257830.5690722,1328,5.532237529754639
1747257833.026303,1335,5.76746129989624
1747257836.206356,1344,4.9623918533325195
1747257836.557258,1345,5.943803310394287
1747257837.2583785,1347,5.366450786590576
1747257837.6079726,1348,5.165821552276611
1747257838.6664188,1351,5.849050521850586
1747257839.017195,1352,5.8281779289245605
1747257839.7199562,1354,5.720225811004639
1747257841.118163,1358,5.732975006103516
1747257841.8172674,1360,5.511695861816406
1747257843.2211459,1364,6.005808353424072
1747257843.5727005,1365,5.156092643737793
1747257843.9277358,1366,5.024810314178467
1747257844.278657,1367,5.996535778045654
1747257844.6303637,1368,6.103370666503906
1747257846.0331817,1372,6.109500408172607
1747257846.3837328,1373,4.894550323486328
1747257847.096395,1375,5.9025678634643555
1747257847.448704,1376,5.144959926605225
1747257848.9021256,1380,4.335478782653809
1747257850.7067444,1385,3.4188523292541504
1747257851.0571496,1386,3.6598591804504395
1747257852.4571588,1390,5.160820484161377
1747257853.5040064,1393,5.025163650512695
1747257854.54911,1396,4.674714088439941
1747257854.9019504,1397,5.553175449371338
1747257855.602169,1399,4.634713172912598
1747257855.9577634,1400,3.964115858078003
1747257857.0047076,1403,3.4191484451293945
1747257857.7079318,1405,4.535551071166992
1747257860.5364301,1413,5.7967634201049805
1747257861.5976968,1416,6.087319850921631
1747257861.9471824,1417,5.18466854095459
1747257862.6678448,1419,4.7278642654418945
1747257863.3678162,1421,5.732738494873047
1747257863.7171094,1422,5.188507080078125
1747257866.8905687,1431,5.249171733856201
1747257867.24128,1432,5.995815277099609
1747257868.646029,1436,4.9717278480529785
1747257869.348778,1438,4.410445213317871
1747257869.6993628,1439,4.415538787841797
1747257870.0482104,1440,3.8328912258148193
1747257870.4031243,1441,4.650289535522461
1747257871.4620147,1444,5.507582664489746
1747257872.1639242,1446,5.2855143547058105
1747257872.515054,1447,5.4522857666015625
1747257872.8667474,1448,6.350104808807373
1747257873.218782,1449,5.234104156494141
1747257873.5696943,1450,5.8719801902771
1747257873.926136,1451,4.559367656707764
1747257874.2772071,1452,4.970381736755371
1747257874.9815836,1454,5.476808071136475
1747257875.3277256,1455,5.052182197570801
1747257875.6787746,1456,5.107363224029541
1747257876.0245953,1457,4.990746021270752
1747257876.3690753,1458,4.637741565704346
1747257876.714217,1459,4.5097198486328125
1747257877.0585794,1460,5.1131720542907715
1747257877.4028692,1461,5.334390163421631
1747257878.0939257,1463,4.014895915985107
1747257880.704592,1470,3.948376178741455
1747257881.738033,1473,5.625391483306885
1747257882.0835977,1474,4.891152381896973
1747257882.772521,1476,4.651533603668213
1747257883.1172807,1477,3.912335157394409
1747257884.4927926,1481,5.800292015075684
1747257884.8380613,1482,4.667159080505371
1747257885.1822505,1483,4.714181900024414
1747257886.5545948,1487,4.90556001663208
1747257886.9056995,1488,5.101663589477539
1747257887.2541282,1489,5.715900897979736
1747257887.6032236,1490,5.281228542327881
1747257887.9547853,1491,5.524703502655029
1747257888.6518354,1493,5.41132116317749
1747257889.0003326,1494,5.25558614730835
1747257890.405529,1498,4.165055274963379
1747257890.762103,1499,4.266406059265137
1747257891.1176536,1500,4.6265411376953125
1747257891.8344195,1502,4.979646682739258
1747257892.9086154,1505,4.837469577789307
1747257894.3221834,1509,5.602463722229004
1747257894.67464,1510,3.0365519523620605
1747257895.0254154,1511,4.560159206390381
1747257895.7455862,1513,5.099022388458252
1747257896.455095,1515,5.0544514656066895
1747257896.8050525,1516,5.027508735656738
1747257899.2599216,1523,6.216837406158447
1747257900.3153818,1526,5.4146881103515625
1747257901.0281951,1528,5.511882305145264
1747257903.1467776,1534,5.3558807373046875
1747257904.2015862,1537,5.01143741607666
1747257904.5627432,1538,6.4813432693481445
1747257905.616397,1541,5.458165645599365
1747257907.011779,1545,5.403493881225586
1747257907.6992052,1547,5.783854007720947
1747257908.046414,1548,5.795087814331055
1747257909.0739794,1551,6.196239948272705
1747257909.4182158,1552,5.547318458557129
1747257909.7620802,1553,5.756814956665039
1747257910.45784,1555,6.02396821975708
1747257911.1504467,1557,5.065773010253906
1747257912.871169,1562,4.6576056480407715
1747257913.555843,1564,5.574311256408691
1747257913.8953505,1565,5.30033540725708
1747257914.236841,1566,6.033995151519775
1747257914.9214652,1568,4.661830425262451
1747257915.6212015,1570,4.584662914276123
1747257915.9722183,1571,5.473568916320801
1747257916.3246038,1572,5.942744255065918
1747257916.6750083,1573,5.678513050079346
1747257917.736031,1576,4.320834159851074
1747257918.4367309,1578,3.9482529163360596
1747257918.7863963,1579,4.193327903747559
1747257919.1347044,1580,4.712642669677734
1747257919.4844487,1581,5.986482620239258
1747257919.8344839,1582,5.27927827835083
1747257920.877103,1585,5.505194664001465
1747257922.629788,1590,4.964480876922607
1747257924.421812,1595,5.837690830230713
1747257924.7749238,1596,5.569939613342285
1747257925.140409,1597,6.091122150421143
1747257926.5509033,1601,4.930476188659668
1747257926.9044678,1602,4.530601501464844
1747257927.2546303,1603,5.844185829162598
1747257929.697724,1610,5.043086528778076
1747257930.0695047,1611,5.267217636108398
1747257930.7699552,1613,4.818925380706787
1747257931.1201515,1614,4.4310479164123535
1747257931.81987,1616,3.582059383392334
1747257933.2245739,1620,4.859071254730225
1747257933.934884,1622,3.8442492485046387
1747257934.6424444,1624,3.565758466720581
1747257935.3506424,1626,3.7908105850219727
1747257935.7049398,1627,4.252270698547363
1747257937.1141548,1631,5.035966873168945
1747257938.5215573,1635,5.6840338706970215
1747257938.8751757,1636,4.750688552856445
1747257939.2249563,1637,5.181601524353027
1747257939.5728464,1638,5.033390045166016
1747257940.2807336,1640,5.382216930389404
1747257940.629999,1641,5.866899013519287
1747257942.3809602,1646,4.995591163635254
1747257942.7322893,1647,5.771412372589111
1747257943.4369667,1649,4.6494140625
1747257944.139984,1651,4.669595241546631
1747257944.4939764,1652,4.893778324127197
1747257944.842971,1653,5.529831409454346
1747257945.1926124,1654,4.518670558929443
1747257945.903542,1656,5.225872039794922
1747257946.6049109,1658,4.82470178604126
1747257948.005235,1662,3.3320586681365967
1747257948.707763,1664,3.759326696395874
1747257949.4069655,1666,2.721933603286743
1747257950.4653199,1669,2.6846067905426025
1747257950.8144584,1670,2.5551235675811768
1747257952.214352,1674,2.5805771350860596
1747257953.262203,1677,2.6595840454101562
1747257953.9595454,1679,2.5675673484802246
1747257954.3091102,1680,2.526914596557617
1747257954.6590009,1681,3.7320969104766846
1747257955.0088606,1682,3.3936517238616943
1747257956.0621507,1685,3.482454299926758
1747257956.4127629,1686,2.8892176151275635
1747257956.7637026,1687,3.075620412826538
1747257957.116361,1688,3.397414445877075
1747257957.467698,1689,2.3927054405212402
1747257957.8200848,1690,2.810012102127075
1747257958.892821,1693,4.1378631591796875
1747257959.2429802,1694,3.381124496459961
1747257959.5957437,1695,2.3770458698272705
1747257960.3161645,1697,3.2589704990386963
1747257960.6737654,1698,3.5910511016845703
1747257961.0262866,1699,3.3563201427459717
1747257961.3834953,1700,4.062964916229248
1747257962.1035335,1702,4.0121259689331055
1747257962.8091602,1704,3.2392358779907227
1747257963.8686953,1707,4.068857669830322
1747257964.567582,1709,3.387789249420166
1747257964.913119,1710,3.605820655822754
1747257965.2631187,1711,4.15037727355957
1747257965.6157799,1712,3.9714534282684326
1747257967.7223365,1718,3.5273547172546387
1747257968.0724561,1719,3.545574426651001
1747257969.1220589,1722,4.544699668884277
1747257969.472371,1723,4.680852890014648
1747257969.821863,1724,3.4745774269104004
1747257970.1741347,1725,3.6159987449645996
1747257971.9412057,1730,5.232433319091797
1747257974.771132,1738,4.644470691680908
1747257975.1257026,1739,4.27201509475708
1747257975.4844706,1740,3.781674385070801
1747257976.539054,1743,4.4047722816467285
1747257977.2434204,1745,4.608551979064941
1747257978.2957747,1748,5.7138671875
1747257978.6477332,1749,4.003474712371826
1747257978.9988558,1750,4.552748680114746
1747257979.35374,1751,4.20065975189209
1747257980.0685372,1753,5.663660049438477
1747257980.4229343,1754,5.125906944274902
1747257981.473792,1757,5.402115345001221
1747257983.2217572,1762,5.175660133361816
1747257983.5737958,1763,4.354836940765381
1747257984.2777362,1765,4.769670009613037
1747257984.6302614,1766,4.074749946594238
1747257985.3299267,1768,4.25961446762085
1747257987.8172767,1775,4.3876423835754395
1747257988.1718652,1776,5.064102649688721
1747257988.5248947,1777,5.059193134307861
1747257989.6102383,1780,4.629522323608398
1747257989.9700365,1781,4.224221229553223
1747257991.0098844,1784,4.009992599487305
1747257991.355337,1785,4.698475360870361
1747257991.6991563,1786,4.897496223449707
1747257992.043789,1787,5.225831508636475
1747257992.7382028,1789,4.90676736831665
1747257993.0813937,1790,4.848113536834717
1747257993.768597,1792,4.909960746765137
1747257994.4581056,1794,4.608345985412598
1747257995.144642,1796,5.169394016265869
1747257995.4900959,1797,5.335551738739014
1747257996.525218,1800,4.237379550933838
1747257997.2141361,1802,4.789473533630371
1747257997.5575943,1803,5.252867698669434
1747257997.9020555,1804,5.4879865646362305
1747257999.282158,1808,4.573480129241943
1747257999.9725235,1810,6.026463031768799
1747258001.3574593,1814,4.489147663116455
1747258002.0486088,1816,4.943420886993408
1747258002.7442157,1818,5.442997455596924
1747258003.088397,1819,5.425957202911377
1747258004.4725742,1823,4.187802791595459
1747258005.5063055,1826,3.473268747329712
1747258005.8524344,1827,4.270920276641846
1747258006.5460894,1829,4.407515525817871
1747258006.8908815,1830,3.844820976257324
1747258007.5776708,1832,3.779934883117676
1747258007.9211886,1833,3.6361424922943115
1747258008.263911,1834,3.3160619735717773
1747258008.9532726,1836,3.2937331199645996
1747258009.3005576,1837,4.181653022766113
1747258009.6433475,1838,3.588510513305664
1747258011.7555635,1844,5.226338863372803
1747258012.1056268,1845,4.3142924308776855
1747258012.4561632,1846,3.757519006729126
1747258012.8075328,1847,4.499082565307617
1747258013.1587856,1848,3.8166818618774414
1747258014.2069554,1851,5.2179412841796875
1747258014.912761,1853,4.844421863555908
1747258015.9736886,1856,4.618479251861572
1747258017.381288,1860,5.522608280181885
1747258018.793324,1864,4.448286533355713
1747258019.1459334,1865,5.437777042388916
1747258019.4984832,1866,4.280898571014404
1747258019.856496,1867,4.570659160614014
1747258021.275997,1871,5.296958923339844
1747258021.6274173,1872,5.699507713317871
1747258021.9811647,1873,5.157996654510498
1747258022.334205,1874,5.34207010269165
1747258022.6840947,1875,5.086348056793213
1747258023.3844335,1877,4.913318157196045
1747258024.0822783,1879,4.853766918182373
1747258024.4314823,1880,5.308329105377197
1747258025.4920583,1883,4.695903778076172
1747258025.8411348,1884,4.550848484039307
1747258026.540432,1886,4.857992649078369
1747258027.2407827,1888,5.0394792556762695
1747258027.960962,1890,4.3133368492126465
1747258028.3178823,1891,4.951098442077637
1747258029.7204137,1895,4.750487327575684
1747258031.1430538,1899,4.702755928039551
1747258031.8550901,1901,4.337652206420898
1747258032.2120357,1902,4.482643127441406
1747258033.622532,1906,5.441575050354004
1747258034.3350728,1908,5.19769811630249
1747258034.6879416,1909,4.792329788208008
1747258035.0442183,1910,5.541796684265137
1747258036.0987594,1913,4.5086445808410645
1747258037.15751,1916,5.726986885070801
1747258037.8632493,1918,5.172365665435791
1747258039.9662082,1924,5.235639572143555
1747258040.313083,1925,4.46598482131958
1747258040.6636124,1926,4.023035526275635
1747258041.3662,1928,4.916958332061768
1747258041.716418,1929,4.911759376525879
1747258042.7835836,1932,4.683677673339844
1747258043.8525367,1935,5.765177249908447
1747258044.2102358,1936,5.818458557128906
1747258045.260867,1939,4.9364118576049805
1747258045.6205368,1940,6.232162952423096
1747258045.9698203,1941,5.475682258605957
1747258046.319738,1942,5.373271465301514
1747258047.3746796,1945,4.571926593780518
1747258048.078715,1947,4.720294952392578
1747258049.1381412,1950,5.516695022583008
1747258049.4867737,1951,4.272790908813477
1747258050.186217,1953,5.235712051391602
1747258051.2419527,1956,5.446993350982666
1747258052.6394155,1960,5.595959663391113
1747258052.9877152,1961,5.528678894042969
1747258053.3355691,1962,4.987893104553223
1747258053.683739,1963,5.083281517028809
1747258054.0323327,1964,4.283402442932129
1747258054.7324457,1966,4.138810634613037
1747258055.1142228,1967,3.8510313034057617
1747258055.4759014,1968,3.3530433177948
1747258055.833036,1969,4.075206756591797
1747258057.9414668,1975,5.114314079284668
1747258058.6481817,1977,5.131784439086914
1747258059.0003128,1978,5.009837627410889
1747258059.355109,1979,5.377851963043213
1747258059.7083871,1980,5.847765922546387
1747258060.0620615,1981,4.641927242279053
1747258060.409469,1982,4.120651721954346
1747258060.7588506,1983,5.873584747314453
1747258061.4566844,1985,5.289520263671875
1747258062.1614444,1987,4.874390125274658
1747258062.511073,1988,4.852472305297852
1747258062.8721938,1989,4.5028204917907715
1747258063.5794456,1991,4.5039753913879395
1747258063.9327898,1992,4.703073978424072
1747258064.288053,1993,5.3602142333984375
1747258064.9913077,1995,5.572081089019775
1747258066.381535,1999,4.0790696144104


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_56_118493-tag-train_loss.csv <==
Wall time,Step,Value
1747257363.1358387,0,2.3018670082092285
1747257364.2222738,3,2.302220106124878
1747257364.56562,4,2.3606040477752686
1747257366.6364675,10,2.187213897705078
1747257366.9831479,11,432.186767578125
1747257368.017989,14,2.301180839538574
1747257368.3591475,15,2.267822742462158
1747257369.399015,18,2.2291197776794434
1747257369.7538652,19,2.185344696044922
1747257370.1006384,20,2.2972874641418457
1747257370.7982986,22,2.297987461090088
1747257371.1494608,23,2.9619226455688477
1747257372.2041502,26,3.19160532951355
1747257372.5463748,27,2.300201892852783
1747257374.6074483,33,7.220995903015137
1747257375.6352952,36,2.21405029296875
1747257375.991037,37,1.9669451713562012
1747257376.335603,38,2.0237314701080322
1747257376.6874623,39,2.0183839797973633
1747257377.034761,40,2.0682787895202637
1747257379.4703395,47,1.7803537845611572
1747257379.8179185,48,6.491539001464844
1747257380.1678162,49,1.7768365144729614
1747257380.867438,51,1.8887238502502441
1747257381.2260866,52,6.370326042175293
1747257381.9386237,54,1.760189175605774
1747257383.026407,57,1.8384523391723633
1747257384.1237612,60,3.1408209800720215
1747257384.4910314,61,1.9402120113372803
1747257384.849022,62,2.3025879859924316
1747257385.2114015,63,1.8832138776779175
1747257385.9228585,65,1.8747748136520386
1747257386.27657,66,1.8189692497253418
1747257386.645188,67,1.971323013305664
1747257386.9950278,68,1.8577362298965454
1747257387.7211146,70,1.8674404621124268
1747257388.075554,71,1.911344289779663
1747257390.2232625,77,1.856649398803711
1747257390.9358537,79,2.4071154594421387
1747257391.292238,80,1.6582928895950317
1747257391.9990077,82,1.7668062448501587
1747257392.3531082,83,1.8010036945343018
1747257393.0587108,85,1.931933045387268
1747257394.4764605,89,1.8541491031646729
1747257394.8297844,90,1.7451690435409546
1747257396.5830116,95,2.0631039142608643
1747257397.9729457,99,1.9022009372711182
1747257398.3183963,100,2.148273468017578
1747257399.3456113,103,1.604819655418396
1747257400.3732495,106,1.6263395547866821
1747257400.7189796,107,1.7016198635101318
1747257401.418182,109,1.7127090692520142
1747257403.2097092,114,1.6818281412124634
1747257403.919951,116,1.6568412780761719
1747257405.6583881,121,1.8120901584625244
1747257407.0300107,125,1.5043151378631592
1747257407.3773355,126,2.2677063941955566
1747257408.0623467,128,1.789922833442688
1747257408.7803402,130,1.7933794260025024
1747257409.135154,131,1.8064723014831543
1747257409.490097,132,1.80094313621521
1747257410.89876,136,1.8087496757507324
1747257411.2466965,137,1.9908065795898438
1747257413.3624287,143,2.1319823265075684
1747257413.717413,144,2.118814468383789
1747257414.4182222,146,2.1470630168914795
1747257414.7736857,147,4.310758590698242
1747257415.8250597,150,2.008514642715454
1747257418.2869139,157,1.9294769763946533
1747257418.987416,159,2.0838887691497803
1747257419.342273,160,2.0190958976745605
1747257420.0638733,162,32.156227111816406
1747257420.769214,164,1.8433928489685059
1747257421.4690866,166,2.069279432296753
1747257422.874726,170,2.0346150398254395
1747257423.2265131,171,1.9173531532287598
1747257423.5797114,172,1.9330722093582153
1747257424.6339486,175,2.0034947395324707
1747257424.9830773,176,2.0954041481018066
1747257425.340317,177,2.043783664703369
1747257425.6949115,178,2.1146726608276367
1747257426.4031715,180,3.3203744888305664
1747257426.757628,181,2.0436277389526367
1747257427.8123262,184,1.8941166400909424
1747257428.166232,185,2.0248465538024902
1747257428.5124688,186,1.8524878025054932
1747257429.5598502,189,1.9147002696990967
1747257429.9025724,190,2.2507622241973877
1747257430.2502427,191,2.0377559661865234
1747257430.5935023,192,1.7574306726455688
1747257431.6535535,195,1.2953307628631592
1747257433.0403142,199,0.989289402961731
1747257433.3919737,200,1.0248804092407227
1747257434.0881457,202,0.9271334409713745
1747257434.4362094,203,0.999851405620575
1747257434.7850368,204,1.0310261249542236
1747257435.1402233,205,0.6384021043777466
1747257435.83853,207,1.7613320350646973
1747257436.5418472,209,1.168182611465454
1747257437.2428524,211,1.3071627616882324
1747257437.9382558,213,1.1436673402786255
1747257438.6530576,215,1.3711597919464111
1747257439.002939,216,1.1597435474395752
1747257439.704539,218,1.2695908546447754
1747257440.05251,219,1.1233733892440796
1747257440.399542,220,2.2634637355804443
1747257440.7527163,221,1.1594938039779663
1747257441.10233,222,1.2263054847717285
1747257441.8152497,224,1.1061517000198364
1747257442.168747,225,1.032134771347046
1747257443.5794456,229,1.0148179531097412
1747257445.6683338,235,1.0251541137695312
1747257446.372362,237,1.1740293502807617
1747257446.7295353,238,1.2122710943222046
1747257447.079972,239,1.0358978509902954
1747257447.7915053,241,1.357440710067749
1747257448.1451657,242,1.0624691247940063
1747257448.8619714,244,1.2506909370422363
1747257449.2174335,245,1.1132559776306152
1747257449.5757642,246,1.3353004455566406
1747257449.935953,247,1.2288718223571777
1747257451.695798,252,1.0653644800186157
1747257452.0524251,253,1.004725456237793
1747257452.4039907,254,0.8902695178985596
1747257453.455739,257,1.246657371520996
1747257453.8052151,258,1.230830430984497
1747257454.1554642,259,1.1681394577026367
1747257454.5056067,260,1.0465989112854004
1747257455.2062538,262,0.8869421482086182
1747257458.0107203,270,1.0033096075057983
1747257458.3581393,271,1.0529676675796509
1747257459.3983746,274,1.3754909038543701
1747257459.7448099,275,1.3917145729064941
1747257460.0913374,276,1.4984791278839111
1747257460.7864556,278,1.4533581733703613
1747257461.481253,280,1.496342658996582
1747257462.1738038,282,1.6942822933197021
1747257462.526263,283,1.6814770698547363
1747257463.2201936,285,1.217611312866211
1747257463.9210868,287,1.2777354717254639
1747257464.2708595,288,1.3228610754013062
1747257464.9703276,290,1.3930752277374268
1747257466.7266145,295,1.3624449968338013
1747257467.0786233,296,1.6265509128570557
1747257467.430575,297,1.325913429260254
1747257467.7813704,298,1.2812070846557617
1747257469.8926685,304,1.2350561618804932
1747257470.5995662,306,1.4591639041900635
1747257471.317834,308,1.366624116897583
1747257471.6728902,309,1.768533706665039
1747257472.7573845,312,1.3050312995910645
1747257473.114128,313,1.1775305271148682
1747257474.1942148,316,1.2935798168182373
1747257474.8977523,318,1.2935070991516113
1747257475.2475483,319,0.9692478179931641
1747257476.306896,322,1.152205467224121
1747257477.009774,324,1.5009098052978516
1747257478.777552,329,1.2209270000457764
1747257479.129734,330,1.3941795825958252
1747257479.4842598,331,1.253197193145752
1747257479.835962,332,1.099715232849121
1747257481.599959,337,1.7889922857284546
1747257481.9502525,338,1.4277923107147217
1747257482.6468558,340,1.4481141567230225
1747257483.696339,343,1.0854032039642334
1747257484.057266,344,1.090798020362854
1747257484.4217863,345,1.2022567987442017
1747257484.783897,346,2.3691749572753906
1747257485.4945784,348,1.1579687595367432
1747257486.19461,350,0.8134137392044067
1747257486.8949099,352,0.8562314510345459
1747257487.2473316,353,1.0769964456558228
1747257487.5977936,354,1.094583511352539
1747257489.0017736,358,0.8666821718215942
1747257489.7004113,360,0.8623107671737671
1747257490.400234,362,1.0588634014129639
1747257490.7535772,363,1.0336917638778687
1747257491.1055481,364,1.0704052448272705
1747257491.457366,365,0.8994647264480591
1747257491.8101408,366,1.0948238372802734
1747257492.1724548,367,1.0912156105041504
1747257492.5309732,368,1.138763666152954
1747257494.650101,374,1.1279751062393188
1747257495.7130623,377,1.2884001731872559
1747257496.0657253,378,0.9885128736495972
1747257498.5518267,385,0.955931544303894
1747257498.9018302,386,1.1580955982208252
1747257500.3132656,390,0.9871615171432495
1747257500.6654196,391,1.0387991666793823
1747257501.0148582,392,1.068597435951233
1747257501.368933,393,0.8720176219940186
1747257501.7197287,394,1.0810819864273071
1747257502.075312,395,1.0551080703735352
1747257502.4230685,396,1.038469672203064
1747257502.7747576,397,1.0568677186965942
1747257503.1260655,398,1.215364933013916
1747257503.478457,399,0.9913204908370972
1747257504.182345,401,0.7568013668060303
1747257504.5307097,402,0.8972280621528625
1747257505.2360954,404,0.8284332156181335
1747257506.6363142,408,0.8261208534240723
1747257506.9864256,409,0.8470659852027893
1747257508.03984,412,0.861373782157898
1747257508.3897626,413,1.0328936576843262
1747257508.7418497,414,0.9401211738586426
1747257509.090757,415,0.9535034894943237
1747257510.1433759,418,1.0528159141540527
1747257511.198816,421,0.7309728264808655
1747257511.5557432,422,0.8761144876480103
1747257512.611686,425,0.9862676858901978
1747257512.9646807,426,0.9005435109138489
1747257514.4188864,430,0.753177285194397
1747257514.7794197,431,0.8819332122802734
1747257515.8778799,434,0.7607784867286682
1747257516.229182,435,0.761751651763916
1747257516.5808392,436,0.714992344379425
1747257516.9325843,437,0.8095533847808838
1747257517.2799737,438,0.7757875919342041
1747257517.6373174,439,0.5861067771911621
1747257517.9901729,440,0.7481127977371216
1747257518.343096,441,0.6843478679656982
1747257519.045204,443,0.5422201156616211
1747257519.3928869,444,0.6328300833702087
1747257519.7441301,445,0.6961301565170288
1747257520.095083,446,0.6184988021850586
1747257521.5010304,450,0.7801626920700073
1747257521.8495107,451,0.8109886050224304
1747257522.2001116,452,0.6170184016227722
1747257522.548398,453,0.6233062744140625
1747257522.8989863,454,0.49394816160202026
1747257523.6049883,456,0.8987083435058594
1747257524.3061085,458,0.6993784308433533
1747257525.0091891,460,0.7843456268310547
1747257525.37253,461,0.6851294040679932
1747257526.42699,464,0.9392115473747253
1747257526.778291,465,0.6285182237625122
1747257527.1278532,466,0.7025934457778931
1747257527.8491473,468,1.0793439149856567
1747257528.546728,470,0.7083694934844971
1747257529.9219482,474,0.7630707621574402
1747257530.2647092,475,0.5150721669197083
1747257531.3141482,478,0.8955609798431396
1747257531.6652977,479,0.7016667127609253
1747257532.0149517,480,0.6860736012458801
1747257532.3656998,481,0.589144229888916
1747257532.7157698,482,0.5192111730575562
1747257533.0696542,483,0.5523707270622253
1747257533.419104,484,0.5009792447090149
1747257534.1216798,486,0.5369594693183899
1747257534.4753187,487,0.5028897523880005
1747257534.829463,488,0.6686872839927673
1747257535.1796856,489,0.7778029441833496
1747257535.8958,491,0.5195396542549133
1747257536.9516332,494,0.4935101568698883
1747257538.3647013,498,0.5748469829559326
1747257539.4384837,501,0.5112907886505127
1747257539.8008578,502,0.4522692561149597
1747257540.1587434,503,0.5287505984306335
1747257541.2239442,506,0.4976285696029663
1747257541.939234,508,0.5149226784706116
1747257542.297995,509,0.6304067373275757
1747257542.6539402,510,0.49473029375076294
1747257543.0050144,511,0.6630064249038696
1747257543.3553045,512,0.6014178395271301
1747257543.7122614,513,0.5472036600112915
1747257544.0688207,514,0.49844786524772644
1747257545.1185389,517,0.5221867561340332
1747257545.4697328,518,0.47059309482574463
1747257545.8285685,519,0.6821787357330322
1747257546.1778536,520,0.6272138357162476
1747257547.2295415,523,0.5758877396583557
1747257549.7218826,530,0.4866170585155487
1747257550.7833347,533,0.6179894208908081
1747257551.1384964,534,0.823999285697937
1747257551.8460286,536,0.6274044513702393
1747257552.1969817,537,0.531575083732605
1747257552.5473356,538,0.5878551602363586
1747257552.903213,539,0.5151223540306091
1747257553.2547064,540,0.4606788456439972
1747257553.961598,542,0.530229926109314
1747257554.3147798,543,0.542481005191803
1747257554.6649168,544,0.4945048689842224
1747257555.3677533,546,0.48714548349380493
1747257555.722357,547,0.5483702421188354
1747257556.7776453,550,0.5572720170021057
1747257557.4766135,552,0.4808025360107422
1747257558.1855567,554,0.40210655331611633
1747257558.5443375,555,0.6143653392791748
1747257558.8932366,556,0.4614456295967102
1747257560.9920495,562,0.7889136672019958
1747257561.3440876,563,0.6223764419555664
1747257561.7011762,564,0.48107093572616577
1747257563.1006382,568,0.6791030764579773
1747257564.1511698,571,0.4709867835044861
1747257564.8482635,573,0.5515230298042297
1747257565.9068124,576,0.5866612195968628
1747257567.3151467,580,0.5260045528411865
1747257568.7539752,584,0.5770639181137085
1747257569.1081088,585,0.4373549222946167
1747257569.4592323,586,0.5059306621551514
1747257570.1786485,588,0.3757959008216858
1747257570.8883402,590,0.46381521224975586
1747257571.2434871,591,0.3894764184951782
1747257571.593868,592,0.32640281319618225
1747257572.2996902,594,0.3623402714729309
1747257573.0017567,596,0.49739906191825867
1747257573.3514593,597,0.4269217252731323
1747257573.701279,598,0.3107180595397949
1747257574.0548565,599,0.341480016708374
1747257574.7545533,601,0.37858110666275024
1747257575.1047478,602,0.3317582607269287
1747257575.4552708,603,0.3803371787071228
1747257576.1543128,605,0.3118377923965454
1747257577.215993,608,0.39480680227279663
1747257577.9277794,610,0.36453866958618164
1747257578.980705,613,0.3701567053794861
1747257579.3321407,614,0.25297755002975464
1747257580.0446734,616,0.45252105593681335
1747257580.7757845,618,0.2961800694465637
1747257581.4925287,620,0.31698358058929443
1747257582.1939979,622,0.35646161437034607
1747257582.5491621,623,0.3468547463417053
1747257583.6001356,626,0.34164661169052124
1747257584.2994535,628,0.37047338485717773
1747257584.650016,629,0.4392510652542114
1747257586.0557358,633,0.47844967246055603
1747257586.7574253,635,0.33465099334716797
1747257587.4624124,637,0.3816717565059662
1747257588.5233457,640,0.35304445028305054
1747257588.8747067,641,0.37041693925857544
1747257589.2261672,642,0.2814100384712219
1747257589.5776422,643,0.40469658374786377
1747257589.929599,644,0.33359235525131226
1747257590.2792144,645,0.33704257011413574
1747257591.6877713,649,0.3279297649860382
1747257592.391698,651,0.31523990631103516
1747257592.743652,652,0.35325661301612854
1747257593.0917504,653,0.450106680393219
1747257593.441743,654,0.4273434281349182
1747257593.7928388,655,0.48284703493118286
1747257594.8438385,658,0.38483667373657227
1747257595.192599,659,0.2355060875415802
1747257595.5440724,660,0.24883443117141724
1747257598.0201705,667,0.32238051295280457
1747257599.0917447,670,0.2140226662158966
1747257600.8540695,675,0.20429006218910217
1747257601.2101128,676,0.32355400919914246
1747257601.5610263,677,0.2318985015153885
1747257602.6144288,680,0.2694472670555115
1747257603.3152237,682,0.2465933859348297
1747257603.6679168,683,0.31278595328330994
1747257604.0266151,684,0.25322234630584717
1747257605.098829,687,0.532410740852356
1747257606.855873,692,0.4950984716415405
1747257607.5563467,694,0.313937783241272
1747257607.9111137,695,0.257584810256958
1747257608.2622313,696,0.22345691919326782
1747257608.6144452,697,0.4442722201347351
1747257609.3258517,699,0.35481441020965576
1747257610.3927085,702,0.26274728775024414
1747257610.7429693,703,0.1623549610376358
1747257611.4406161,705,0.19671057164669037
1747257612.8493896,709,0.19142571091651917
1747257613.2035532,710,0.17005980014801025
1747257613.9058375,712,0.22480803728103638
1747257614.9585252,715,0.3193289041519165
1747257615.6642983,717,0.24722015857696533
1747257616.3630946,719,0.2869296669960022
1747257616.718148,720,0.2861793637275696
1747257617.0668755,721,0.28814175724983215
1747257617.76659,723,0.2722315490245819
1747257618.465988,725,0.19701193273067474
1747257618.8159244,726,0.24983975291252136
1747257619.1673715,727,0.1512889713048935
1747257619.5201588,728,0.3422582149505615
1747257619.868277,729,0.21677792072296143
1747257620.56848,731,0.2277338206768036
1747257620.9191115,732,0.3504785895347595
1747257621.2690916,733,0.3827355206012726
1747257623.0350351,738,0.23521851003170013
1747257623.386625,739,0.175187349319458
1747257623.7364068,740,0.2228928804397583
1747257624.4493706,742,0.22526471316814423
1747257624.801811,743,0.22665265202522278
1747257625.1532688,744,0.2965986728668213
1747257625.5118077,745,0.18345043063163757
1747257627.9706578,752,0.15107104182243347
1747257629.018868,755,0.16547086834907532
1747257629.368842,756,0.1737799495458603
1747257630.0668516,758,0.2311282753944397
1747257631.81813,763,0.27193543314933777
1747257632.1693945,764,0.37455660104751587
1747257632.5245137,765,0.19860783219337463
1747257633.5943627,768,0.17219534516334534
1747257634.15862,769,0.25927314162254333
1747257635.2166471,772,0.1555825173854828
1747257635.5666308,773,0.1357063353061676
1747257636.2701874,775,0.302509605884552
1747257636.6294656,776,0.1789502054452896
1747257637.3346286,778,0.1641182005405426
1747257637.6869068,779,0.23287713527679443
1747257638.050983,780,0.22960571944713593
1747257638.407445,781,0.17691296339035034
1747257638.759195,782,0.17722252011299133
1747257640.8650146,788,0.20359298586845398
1747257641.2143195,789,0.19747984409332275
1747257641.9128299,791,0.20877106487751007
1747257642.6115675,793,0.3746502995491028
1747257643.3256736,795,0.3826543688774109
1747257643.6756308,796,0.18866030871868134
1747257644.7294347,799,0.24715861678123474
1747257645.092063,800,0.3650623559951782
1747257646.501776,804,0.19049543142318726
1747257646.8522484,805,0.21176087856292725
1747257647.2095306,806,0.2039017379283905
1747257647.5601983,807,0.3315451145172119
1747257648.6438317,810,0.2726678252220154
1747257649.7041528,813,0.21246877312660217
1747257651.4652102,818,0.14059171080589294
1747257651.8170624,819,0.22606688737869263
1747257652.5172846,821,0.23025448620319366
1747257652.8710334,822,0.16212211549282074
1747257653.2167969,823,0.15047016739845276
1747257653.9231296,825,0.20367389917373657
1747257654.2741888,826,0.451957106590271
1747257654.6237671,827,0.32752302289009094
1747257654.9752555,828,0.3214918076992035
1747257656.382978,832,0.310566782951355
1747257656.7334535,833,0.29921862483024597
1747257657.4364817,835,0.167827308177948
1747257657.7866673,836,0.3638930916786194
1747257658.1434438,837,0.24212345480918884
1747257658.8531377,839,0.1967201977968216
1747257659.2065144,840,0.23061947524547577
1747257660.264148,843,0.3691067099571228
1747257660.9869032,845,0.214869886636734
1747257662.7795718,850,0.25254613161087036
1747257663.1299126,851,0.16945621371269226
1747257664.1780417,854,0.1943211406469345
1747257665.2255423,857,0.2211373895406723
1747257666.2838585,860,0.16012798249721527
1747257666.9842982,862,0.5786750912666321
1747257668.0330672,865,0.1479869782924652
1747257668.3857849,866,0.18693989515304565
1747257669.7929218,870,0.18379783630371094
1747257670.1438618,871,0.11349882185459137
1747257673.6617537,881,0.19802704453468323
1747257674.3668108,883,0.16163575649261475
1747257674.7240322,884,0.21727800369262695
1747257675.073692,885,0.31548872590065
1747257675.4240532,886,0.14802193641662598
1747257676.128142,888,0.15463198721408844
1747257676.8355746,890,0.1744871735572815
1747257677.542656,892,0.23633357882499695
1747257678.619394,895,0.18078692257404327
1747257679.3472574,897,0.1705605685710907
1747257679.697261,898,0.12787601351737976
1747257680.7491121,901,0.20587223768234253
1747257681.1010425,902,0.1428658664226532
1747257681.8037386,904,0.22098572552204132
1747257682.505527,906,0.514039158821106
1747257682.8548586,907,0.2766337990760803
1747257683.2040262,908,0.1738382875919342
1747257683.9113002,910,0.20044922828674316
1747257684.2624204,911,0.18797187507152557
1747257685.3117971,914,0.15735793113708496
1747257686.7480962,918,0.18687885999679565
1747257687.1014698,919,0.17846989631652832
1747257687.8083727,921,0.3957849442958832
1747257688.5181704,923,0.30570417642593384
1747257689.951055,927,0.18937565386295319
1747257690.3131819,928,0.22714859247207642
1747257690.665707,929,0.1726011037826538
1747257691.0175278,930,0.22485846281051636
1747257691.3692734,931,0.20021302998065948
1747257691.7257419,932,0.18338662385940552
1747257692.0749397,933,0.1465291976928711
1747257692.7785642,935,0.16086223721504211
1747257694.1890516,939,0.20324450731277466
1747257694.8940766,941,0.2088250070810318
1747257695.2467067,942,0.11195126175880432
1747257696.3125563,945,0.17596997320652008
1747257697.7219925,949,0.24665115773677826
1747257698.7781453,952,0.22916701436042786
1747257699.4736314,954,0.16207358241081238
1747257699.8163357,955,0.13719019293785095
1747257700.160985,956,0.16369009017944336
1747257701.525118,960,0.36006471514701843
1747257702.2061186,962,0.1876589059829712
1747257702.546796,963,0.17481595277786255
1747257702.8893585,964,0.17648817598819733
1747257703.2294707,965,0.17894449830055237
1747257703.9199111,967,0.25007402896881104
1747257704.2606957,968,0.14031222462654114
1747257705.3024998,971,0.153072327375412
1747257707.0117304,976,0.2208733856678009
1747257707.6940908,978,0.3590777516365051
1747257708.036766,979,0.3197314143180847
1747257708.7190619,981,0.23495900630950928
1747257709.0619576,982,0.32818031311035156
1747257710.4248836,986,0.27648407220840454
1747257711.1035757,988,0.1618630290031433
1747257711.4430218,989,0.1423342227935791
1747257711.7837074,990,0.23595933616161346
1747257712.4638934,992,0.23081955313682556
1747257713.15597,994,0.18324196338653564
1747257713.520451,995,0.2011377215385437
1747257713.8760526,996,0.155478835105896
1747257714.5784056,998,0.2441616654396057
1747257714.9278295,999,0.19479072093963623
1747257715.6406586,1001,0.2406342327594757
1747257715.9814405,1002,0.19935978949069977
1747257716.3317618,1003,0.5462931394577026
1747257716.687485,1004,1.6145583391189575
1747257717.0460374,1005,2.554858684539795
1747257717.4011846,1006,0.7155247926712036
1747257719.1752217,1011,0.5940811634063721
1747257719.8740268,1013,0.4529857635498047
1747257720.5710037,1015,0.3350749909877777
1747257720.9210997,1016,0.4728502929210663
1747257721.2733195,1017,0.3661994934082031
1747257723.0225232,1022,0.3524945378303528
1747257724.4444797,1026,0.5708668828010559
1747257725.1550915,1028,0.4422195255756378
1747257725.5071707,1029,0.5608444809913635
1747257727.6100118,1035,5.504878997802734
1747257727.9672263,1036,1.492643117904663
1747257728.3248565,1037,1.1183770895004272
1747257728.6734676,1038,0.9273608922958374
1747257729.0231924,1039,0.9095144867897034
1747257730.4262056,1043,0.8572039604187012
1747257731.1167703,1045,0.6997781991958618
1747257731.4682627,1046,0.5383820533752441
1747257733.5787778,1052,0.6420094966888428
1747257733.9323697,1053,0.5098553895950317
1747257734.989808,1056,0.5783225893974304
1747257735.6932354,1058,0.6062508821487427
1747257736.0371556,1059,0.5727893710136414
1747257736.3913212,1060,0.4920007586479187
1747257737.0985048,1062,0.7274975180625916
1747257738.1405237,1065,0.6113260984420776
1747257738.4889832,1066,0.45652806758880615
1747257738.8352966,1067,0.5686171054840088
1747257739.52952,1069,0.4172452986240387
1747257739.873639,1070,0.4327881932258606
1747257740.2172985,1071,0.3662864565849304
1747257740.5664713,1072,0.30721014738082886
1747257740.9136405,1073,0.22897663712501526
1747257741.2615077,1074,0.27863359451293945
1747257742.30052,1077,0.554352879524231
1747257742.6450813,1078,0.4534451961517334
1747257743.3404098,1080,2.341102123260498
1747257743.6934633,1081,0.6951782703399658
1747257744.0569472,1082,0.5189789533615112
1747257745.1258237,1085,0.3861958980560303
1747257745.4792466,1086,0.4205959141254425
1747257745.8298795,1087,0.4284221827983856
1747257747.235125,1091,0.4689882695674896
1747257747.5843253,1092,0.31164711713790894
1747257747.9331903,1093,0.248318150639534
1747257749.685889,1098,0.27285051345825195
1747257750.3844314,1100,0.30255770683288574
1747257751.088693,1102,0.4326587915420532
1747257751.4420085,1103,0.5922882556915283
1747257751.7977831,1104,0.5171647071838379
1747257752.8554497,1107,0.4975360631942749
1747257753.2105598,1108,0.4691084027290344
1747257753.5675886,1109,0.4171760082244873
1747257753.9264884,1110,0.3851673901081085
1747257754.2835546,1111,0.4163399636745453
1747257754.6384163,1112,0.5413610935211182
1747257754.987687,1113,0.5228106379508972
1747257755.343376,1114,0.36796969175338745
1747257756.045513,1116,0.343735933303833
1747257757.0957186,1119,0.3221414387226105
1747257757.7938135,1121,0.5792300701141357
1747257758.1450644,1122,0.4032750725746155
1747257759.1955566,1125,0.28199970722198486
1747257759.5498943,1126,0.2455746829509735
1747257760.2561429,1128,0.2835546135902405
1747257760.609975,1129,0.2492142617702484
1747257760.9613419,1130,0.2598940134048462
1747257761.3221266,1131,0.30287981033325195
1747257761.679407,1132,0.3135284185409546
1747257762.3920035,1134,0.20557698607444763
1747257762.744306,1135,0.29216232895851135
1747257763.0951133,1136,0.1770588457584381
1747257764.1455817,1139,2.273674488067627
1747257765.1846707,1142,0.8116608262062073
1747257766.2158477,1145,0.526541531085968
1747257766.556657,1146,0.6447054147720337
1747257767.241563,1148,0.6648050546646118
1747257767.5836608,1149,0.6099150776863098
1747257767.9276047,1150,0.5341587066650391
1747257768.2811708,1151,0.5315312743186951
1747257768.6306267,1152,0.6314505934715271
1747257768.9772286,1153,0.5475442409515381
1747257769.6781387,1155,0.4512662887573242
1747257771.4048553,1160,0.5946048498153687
1747257772.0970206,1162,0.48088493943214417
1747257772.7905626,1164,2.512697458267212
1747257773.4814274,1166,0.5994689464569092
1747257773.8300538,1167,0.45947837829589844
1747257775.9296486,1173,0.44809383153915405
1747257776.2883866,1174,0.493984192609787
1747257776.9809947,1176,0.4252864718437195
1747257777.3244054,1177,0.45505890250205994
1747257777.6689556,1178,0.40704745054244995
1747257779.0885305,1182,0.4172149896621704
1747257779.7869663,1184,0.25212156772613525
1747257780.4880126,1186,0.3432798385620117
1747257781.1925216,1188,0.280485063791275
1747257781.5539598,1189,0.17725493013858795
1747257781.907604,1190,0.27869129180908203
1747257782.966918,1193,0.2631782591342926
1747257783.3174717,1194,0.1939380168914795
1747257783.6690965,1195,0.20751866698265076
1747257784.3705275,1197,0.23365236818790436
1747257784.7207053,1198,0.2016908824443817
1747257785.7743702,1201,0.19928500056266785
1747257786.124244,1202,0.20950572192668915
1747257787.1981297,1205,0.18856191635131836
1747257787.554886,1206,0.23107586801052094
1747257787.9123614,1207,0.22649741172790527
1747257788.6179044,1209,0.17309480905532837
1747257790.0196805,1213,0.21016551554203033
1747257790.3693902,1214,0.1727200448513031
1747257790.7253938,1215,0.27340343594551086
1747257791.4312985,1217,0.24166151881217957
1747257791.7810695,1218,0.29968690872192383
1747257793.5572312,1223,0.1593385636806488
1747257794.2714672,1225,0.1821061074733734
1747257795.3289444,1228,0.17452389001846313
1747257795.677566,1229,0.28296634554862976
1747257796.7371826,1232,0.22608903050422668
1747257797.090752,1233,0.20558682084083557
1747257798.8377094,1238,0.19904258847236633
1747257799.5415359,1240,0.23568613827228546
1747257799.8910053,1241,0.19513213634490967
1747257800.2415526,1242,0.2107260823249817
1747257800.5907812,1243,0.2620253562927246
1747257800.941856,1244,0.19623816013336182
1747257801.2984834,1245,0.17543181777000427
1747257801.6515534,1246,0.20103085041046143
1747257802.715234,1249,0.41265785694122314
1747257803.0686586,1250,0.23145826160907745
1747257803.4203932,1251,0.17997515201568604
1747257803.7684956,1252,0.21757656335830688
1747257804.4669094,1254,0.19314461946487427
1747257805.1658928,1256,0.16515016555786133
1747257805.5164695,1257,0.20664143562316895
1747257806.56638,1260,0.2014245092868805
1747257806.9229026,1261,0.2142694592475891
1747257807.9865205,1264,0.15909869968891144
1747257809.0448952,1267,0.2540976405143738
1747257810.448017,1271,0.18417662382125854
1747257812.2016993,1276,0.2159523367881775
1747257812.552075,1277,0.2347719967365265
1747257812.9019864,1278,0.22718119621276855
1747257814.3037999,1282,0.1417488306760788
1747257815.351055,1285,0.19366858899593353
1747257817.1059873,1290,0.20909619331359863
1747257818.1733732,1293,0.13008832931518555
1747257819.2296314,1296,0.17900149524211884
1747257819.9573865,1298,0.23327820003032684
1747257820.306455,1299,0.23459039628505707
1747257821.3449957,1302,0.19275325536727905
1747257822.7351778,1306,0.264422208070755
1747257824.1338012,1310,0.16595597565174103
1747257825.5181308,1314,0.15732795000076294
1747257825.8640041,1315,0.17110148072242737
1747257827.590689,1320,0.16863305866718292
1747257828.280912,1322,0.16287434101104736
1747257828.623064,1323,0.17459286749362946
1747257829.306516,1325,0.15426483750343323
1747257829.6476336,1326,0.3216817378997803
1747257830.3325255,1328,0.26579588651657104
1747257832.789508,1335,0.12348756194114685
1747257835.9679883,1344,0.17758706212043762
1747257836.3187032,1345,0.21303650736808777
1747257837.02064,1347,0.30098727345466614
1747257837.3703613,1348,0.22797910869121552
1747257838.428823,1351,0.2307787537574768
1747257838.7790096,1352,0.15618634223937988
1747257839.48291,1354,0.15823276340961456
1747257840.8797631,1358,0.15344509482383728
1747257841.580119,1360,0.2093690186738968
1747257842.9823098,1364,0.2101757973432541
1747257843.3336725,1365,0.14140957593917847
1747257843.690391,1366,0.20685666799545288
1747257844.0401907,1367,0.18773674964904785
1747257844.3910854,1368,0.12828925251960754
1747257845.794338,1372,0.27615487575531006
1747257846.1451745,1373,0.15389996767044067
1747257846.855012,1375,0.2042078673839569
1747257847.211194,1376,0.20021051168441772
1747257848.668468,1380,0.2713032364845276
1747257850.468772,1385,0.7888196706771851
1747257850.8188944,1386,1.0386521816253662
1747257852.220166,1390,0.3654893636703491
1747257853.267621,1393,0.28787052631378174
1747257854.3107271,1396,0.37840956449508667
1747257854.6634378,1397,0.6104117035865784
1747257855.3656888,1399,0.25247782468795776
1747257855.721655,1400,0.22206225991249084
1747257856.7684777,1403,0.15763042867183685
1747257857.4714448,1405,0.28715866804122925
1747257860.2912505,1413,0.11895978450775146
1747257861.359925,1416,0.15622065961360931
1747257861.710316,1417,0.09793485701084137
1747257862.4299865,1419,0.19647634029388428
1747257863.1318786,1421,0.12301534414291382
1747257863.480936,1422,0.20066875219345093
1747257866.6537707,1431,0.11351346224546432
1747257867.0028715,1432,0.13628771901130676
1747257868.4083853,1436,0.674190104007721
1747257869.115382,1438,0.4251844882965088
1747257869.4603307,1439,0.45499861240386963
1747257869.810865,1440,0.5171734094619751
1747257870.1651776,1441,0.45352429151535034
1747257871.2244463,1444,0.40637677907943726
1747257871.9251776,1446,0.3161723017692566
1747257872.2775786,1447,0.36636826395988464
1747257872.628678,1448,0.4038613736629486
1747257872.9802911,1449,0.38251054286956787
1747257873.3322206,1450,0.4322420060634613
1747257873.6898656,1451,0.3842981457710266
1747257874.0396023,1452,0.3351733088493347
1747257874.748723,1454,3.5027079582214355
1747257875.0969512,1455,0.6363261342048645
1747257875.448219,1456,0.5398508310317993
1747257875.7929497,1457,0.5629400014877319
1747257876.1376727,1458,0.6034165024757385
1747257876.482528,1459,0.7450734376907349
1747257876.8269486,1460,0.6046720743179321
1747257877.1720097,1461,0.6014904975891113
1747257877.862415,1463,0.7506996393203735
1747257880.4741464,1470,0.3843157887458801
1747257881.5044258,1473,0.3956562876701355
1747257881.850174,1474,0.27563250064849854
1747257882.541539,1476,0.47720450162887573
1747257882.8859258,1477,0.21910971403121948
1747257884.260611,1481,0.21251258254051208
1747257884.6062973,1482,0.3369307816028595
1747257884.950227,1483,0.2621346116065979
1747257886.322921,1487,0.19736646115779877
1747257886.666638,1488,0.15424802899360657
1747257887.0167263,1489,0.22324953973293304
1747257887.3658354,1490,0.20047199726104736
1747257887.7164428,1491,0.38887232542037964
1747257888.4147022,1493,0.198484867811203
1747257888.7637863,1494,0.24952536821365356
1747257890.1677284,1498,0.15682673454284668
1747257890.5233576,1499,0.1797751486301422
1747257890.880733,1500,0.22119936347007751
1747257891.5963192,1502,0.21237917244434357
1747257892.6691914,1505,0.1744513362646103
1747257894.081217,1509,0.29540780186653137
1747257894.4362183,1510,0.3225405514240265
1747257894.7885594,1511,0.23147501051425934
1747257895.5082655,1513,0.1996685415506363
1747257896.217797,1515,0.16052210330963135
1747257896.5673215,1516,0.24984543025493622
1747257899.020997,1523,0.2530995011329651
1747257900.0758142,1526,0.15247845649719238
1747257900.787733,1528,0.25259727239608765
1747257902.9085374,1534,0.1917140930891037
1747257903.9634442,1537,0.2804538309574127
1747257904.3285222,1538,0.1828591525554657
1747257905.378614,1541,0.08982007205486298
1747257906.780112,1545,0.21894225478172302
1747257907.4684691,1547,0.12215787172317505
1747257907.8155525,1548,0.16098515689373016
1747257908.8430166,1551,0.1738637089729309
1747257909.185956,1552,0.17655158042907715
1747257909.5300357,1553,0.11826697736978531
1747257910.2269888,1555,0.1552223265171051
1747257910.9188755,1557,0.14701174199581146
1747257912.6433969,1562,0.24841725826263428
1747257913.3279474,1564,0.24449142813682556
1747257913.6676443,1565,0.16189035773277283
1747257914.0085316,1566,0.15357504785060883
1747257914.6892662,1568,0.1409292072057724
1747257915.382974,1570,0.12008203566074371
1747257915.7344158,1571,0.1496078073978424
1747257916.0869772,1572,0.1262417435646057
1747257916.4375339,1573,0.15118925273418427
1747257917.4996283,1576,0.13102248311042786
1747257918.1991565,1578,0.15991482138633728
1747257918.549202,1579,0.20609404146671295
1747257918.898785,1580,0.1481669843196869
1747257919.2471561,1581,0.12046017497777939
1747257919.5977492,1582,0.1972009241580963
1747257920.645088,1585,0.12969475984573364
1747257922.3928745,1590,0.3327692747116089
1747257924.1807032,1595,0.29188716411590576
1747257924.5346463,1596,0.1941910833120346
1747257924.902434,1597,0.23874706029891968
1747257926.3134828,1601,0.15781038999557495
1747257926.66235,1602,0.1752922236919403
1747257927.01715,1603,0.20303303003311157
1747257929.4648411,1610,0.19420982897281647
1747257929.8319678,1611,0.17498281598091125
1747257930.5320625,1613,0.19395871460437775
1747257930.8823183,1614,0.4337943196296692
1747257931.5824246,1616,0.2528422474861145
1747257932.9867377,1620,0.2320680469274521
1747257933.697209,1622,0.40736687183380127
1747257934.399297,1624,0.307995468378067
1747257935.1133676,1626,0.19491645693778992
1747257935.4683955,1627,0.28225886821746826
1747257936.8766956,1631,0.23845697939395905
1747257938.2846441,1635,0.17823392152786255
1747257938.6376467,1636,0.17615672945976257
1747257938.98854,1637,0.18702355027198792
1747257939.336779,1638,0.1670801043510437
1747257940.0436761,1640,0.2673443555831909
1747257940.3933167,1641,0.18919257819652557
1747257942.1421857,1646,0.19430121779441833
1747257942.493077,1647,0.14086119830608368
1747257943.1960614,1649,0.36747443675994873
1747257943.902047,1651,0.18702298402786255
1747257944.2559395,1652,0.19150449335575104
1747257944.6060233,1653,0.18478164076805115
1747257944.9557686,1654,0.17501215636730194
1747257945.6665382,1656,0.1537015289068222
1747257946.3676155,1658,0.07513653486967087
1747257947.7681148,1662,0.13044965267181396
1747257948.471294,1664,0.19249963760375977
1747257949.1702707,1666,0.06110302358865738
1747257950.2267048,1669,0.044434502720832825
1747257950.5774322,1670,0.07658308744430542
1747257951.9772162,1674,0.04119759052991867
1747257953.0253608,1677,0.03253864124417305
1747257953.7229083,1679,0.0485108345746994
1747257954.0718253,1680,0.06496430933475494
1747257954.4220088,1681,0.06947385519742966
1747257954.7716155,1682,0.05442463979125023
1747257955.8244026,1685,0.007252026349306107
1747257956.175079,1686,0.05272301658987999
1747257956.5260878,1687,0.007097954861819744
1747257956.8773777,1688,0.045393239706754684
1747257957.2305238,1689,0.010049177333712578
1747257957.5823226,1690,0.01951914094388485
1747257958.6560745,1693,0.08062760531902313
1747257959.00595,1694,0.04110897332429886
1747257959.3577607,1695,0.1359284520149231
1747257960.0781138,1697,0.03823142126202583
1747257960.4328797,1698,0.0380626879632473
1747257960.787062,1699,0.014419625513255596
1747257961.1403084,1700,0.02436925284564495
1747257961.8535564,1702,0.05784092843532562
1747257962.5717459,1704,0.0542319193482399
1747257963.6316173,1707,0.03676954284310341
1747257964.329129,1709,0.04449455440044403
1747257964.680194,1710,0.06667909026145935
1747257965.0262637,1711,0.020814381539821625
1747257965.3759654,1712,0.02722928300499916
1747257967.485191,1718,0.0843043327331543
1747257967.8341808,1719,0.024697240442037582
1747257968.884642,1722,0.04369566589593887
1747257969.2348745,1723,0.026350874453783035
1747257969.5851092,1724,0.08615569770336151
1747257969.9367611,1725,0.012714264914393425
1747257971.7023613,1730,0.008995519019663334
1747257974.533723,1738,0.04132678359746933
1747257974.8858764,1739,0.057704344391822815
1747257975.2413888,1740,0.03079911693930626
1747257976.3014064,1743,0.016043096780776978
1747257977.0060515,1745,0.0763137936592102
1747257978.059188,1748,0.04404687136411667
1747257978.4094799,1749,0.021494386717677116
1747257978.761875,1750,0.002351369708776474
1747257979.114658,1751,0.12711022794246674
1747257979.8288066,1753,0.02523074485361576
1747257980.1843219,1754,0.070768341422081
1747257981.2365038,1757,0.005128997378051281
1747257982.9846776,1762,0.023250386118888855
1747257983.3361886,1763,0.04414261505007744
1747257984.0397851,1765,0.04772458225488663
1747257984.3903623,1766,0.02027057111263275
1747257985.091523,1768,0.03363469988107681
1747257987.5789328,1775,0.03336174413561821
1747257987.9310145,1776,0.019243037328124046
1747257988.2859435,1777,0.018275612965226173
1747257989.3718576,1780,0.018266711384058
1747257989.723605,1781,0.048603449016809464
1747257990.7764928,1784,0.008479630574584007
1747257991.1234412,1785,0.02194112166762352
1747257991.4679859,1786,0.021219205111265182
1747257991.8121562,1787,0.02536224015057087
1747257992.5077682,1789,0.013739338144659996
1747257992.8505082,1790,0.0137416310608387
1747257993.538199,1792,0.09441348910331726
1747257994.226599,1794,0.2662554681301117
1747257994.9121768,1796,0.058343298733234406
1747257995.2569273,1797,0.13712771236896515
1747257996.293862,1800,0.06771555542945862
1747257996.981527,1802,0.019549846649169922
1747257997.3265092,1803,0.03442338481545448
1747257997.6702564,1804,0.0944272056221962
1747257999.0487661,1808,0.1341877430677414
1747257999.7397082,1810,0.05950113385915756
1747258001.1263146,1814,0.017064791172742844
1747258001.8179553,1816,0.020882079377770424
1747258002.5121582,1818,0.011754916980862617
1747258002.8580809,1819,0.005182701162993908
1747258004.2410104,1823,0.08821159601211548
1747258005.2730744,1826,0.01979851722717285
1747258005.619676,1827,0.007048492319881916
1747258006.3145444,1829,0.019157689064741135
1747258006.6598146,1830,0.1211332455277443
1747258007.346431,1832,0.049675509333610535
1747258007.6901062,1833,0.07986393570899963
1747258008.0333016,1834,0.01654948480427265
1747258008.720223,1836,0.021284274756908417
1747258009.067983,1837,0.009454126469790936
1747258009.4129648,1838,0.05634187161922455
1747258011.5179996,1844,0.0400189533829689
1747258011.8687725,1845,0.03221429884433746
1747258012.2184343,1846,0.03953947871923447
1747258012.5689876,1847,0.015272846445441246
1747258012.9201741,1848,0.10528185963630676
1747258013.9701216,1851,0.020885951817035675
1747258014.675838,1853,0.03839438781142235
1747258015.7341857,1856,0.025145573541522026
1747258017.145155,1860,0.034457236528396606
1747258018.555369,1864,0.04928074777126312
1747258018.906465,1865,0.03800816833972931
1747258019.260113,1866,0.03862335905432701
1747258019.6169744,1867,0.03407162427902222
1747258021.0321434,1871,0.010890456847846508
1747258021.388612,1872,0.04619340971112251
1747258021.7426805,1873,0.01741049252450466
1747258022.0932236,1874,0.07536549866199493
1747258022.4461277,1875,0.02995726838707924
1747258023.1471448,1877,0.01347098033875227
1747258023.8449426,1879,0.07121020555496216
1747258024.1943705,1880,0.08906330913305283
1747258025.2532315,1883,0.008611082099378109
1747258025.6056545,1884,0.03874814882874489
1747258026.303623,1886,0.03590691089630127
1747258027.003364,1888,0.011504488997161388
1747258027.72029,1890,0.02447555586695671
1747258028.0786452,1891,0.04456516355276108
1747258029.4828014,1895,0.010304678231477737
1747258030.9055398,1899,0.04628700390458107
1747258031.617159,1901,0.04113113507628441
1747258031.9736874,1902,0.012370770797133446
1747258033.3831768,1906,0.04778805375099182
1747258034.0952039,1908,0.006782607175409794
1747258034.4492896,1909,0.04969683289527893
1747258034.806778,1910,0.037292227149009705
1747258035.8612094,1913,0.0027589695528149605
1747258036.9160721,1916,0.10123054683208466
1747258037.6248133,1918,0.11899533867835999
1747258039.7296927,1924,0.036341942846775055
1747258040.0800178,1925,0.02474396862089634
1747258040.4265854,1926,0.040191762149333954
1747258041.1301956,1928,0.008263197727501392
1747258041.4795904,1929,0.02594485692679882
1747258042.5441303,1932,0.002299557439982891
1747258043.6140347,1935,0.03680216148495674
1747258043.9721398,1936,0.028124013915657997
1747258045.0224032,1939,0.006414689123630524
1747258045.3814304,1940,0.02632020227611065
1747258045.7339194,1941,0.02660730481147766
1747258046.0828857,1942,0.04692845046520233
1747258047.1349964,1945,0.030101561918854713
1747258047.8398263,1947,0.0359351672232151
1747258048.9013977,1950,0.07473890483379364
1747258049.2501202,1951,0.03656258434057236
1747258049.9466321,1953,0.06574495136737823
1747258051.005162,1956,0.00913954060524702
1747258052.4000845,1960,0.019660670310258865
1747258052.7522013,1961,0.0812188908457756
1747258053.0988138,1962,0.03060193359851837
1747258053.4466562,1963,0.054693326354026794
1747258053.7958531,1964,0.018117398023605347
1747258054.4956994,1966,0.05999451130628586
1747258054.8771574,1967,0.049275994300842285
1747258055.236442,1968,0.05689440667629242
1747258055.5959628,1969,0.03208146244287491
1747258057.703112,1975,0.03393085300922394
1747258058.4095852,1977,0.008259040303528309
1747258058.7615373,1978,0.02277127094566822
1747258059.1136732,1979,0.024246573448181152
1747258059.4713829,1980,0.10350102186203003
1747258059.823538,1981,0.015269434079527855
1747258060.1758144,1982,0.0386897474527359
1747258060.5209231,1983,0.004386059939861298
1747258061.215639,1985,0.033697545528411865
1747258061.922907,1987,0.013749522157013416
1747258062.2742968,1988,0.07623530924320221
1747258062.629384,1989,0.039219342172145844
1747258063.339418,1991,0.08706718683242798
1747258063.6936135,1992,0.031336087733507156
1747258064.047561,1993,0.04055890440940857
1747258064.758213,1995,0.028244104236364365
1747258066.142537,1999,0.13560976088047028


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_02_754505-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257370.1169603,0,0.05143051967024803
1747257371.181856,3,0.18008561432361603
1747257371.5254798,4,1.5032867193222046
1747257373.5872471,10,5.454326152801514
1747257373.9304492,11,0.6416882276535034
1747257374.9738061,14,0.20220790803432465
1747257375.320848,15,0.04955694079399109
1747257376.36353,18,0.22264482080936432
1747257376.7096236,19,-0.26338425278663635
1747257377.0542874,20,0.6820275187492371
1747257377.7437723,22,0.8793889284133911
1747257378.086292,23,0.8513644933700562
1747257379.121949,26,0.007672979962080717
1747257379.4708014,27,-0.4648772180080414
1747257381.5258152,33,0.8843669295310974
1747257382.5719972,36,1.592936635017395
1747257382.919504,37,0.048980213701725006
1747257383.264062,38,-0.38330188393592834
1747257383.6057763,39,2.7191450595855713
1747257383.95039,40,-0.06115527078509331
1747257386.424047,47,5.419559955596924
1747257386.7820754,48,0.11003252118825912
1747257387.1377888,49,0.8296869397163391
1747257387.8370502,51,1.3082149028778076
1747257388.1851811,52,0.24357105791568756
1747257388.881375,54,1.112661600112915
1747257389.9262257,57,0.5064491629600525
1747257390.9838743,60,0.09998223185539246
1747257391.3370736,61,0.740947961807251
1747257391.6929998,62,0.6175059080123901
1747257392.0515056,63,0.7960814237594604
1747257392.7704055,65,0.9937509298324585
1747257393.1297295,66,0.5851717591285706
1747257393.4850175,67,0.4678416848182678
1747257393.838568,68,-0.5510762929916382
1747257394.5618017,70,1.4025170803070068
1747257394.9262116,71,0.35687577724456787
1747257397.0297573,77,0.37208691239356995
1747257397.727728,79,1.6377573013305664
1747257398.0715659,80,-0.20242688059806824
1747257398.7669005,82,0.23951110243797302
1747257399.1135957,83,0.5865567326545715
1747257399.8203058,85,0.3957991898059845
1747257401.2200997,89,0.6167058348655701
1747257401.570639,90,0.3398456871509552
1747257403.312886,95,0.5491420030593872
1747257404.6741364,99,2.359842538833618
1747257405.0146995,100,2.73020339012146
1747257406.0671983,103,0.5277918577194214
1747257407.103745,106,0.37841400504112244
1747257407.4467738,107,0.7855036854743958
1747257408.1576905,109,0.3213696777820587
1747257409.8851352,114,0.21788063645362854
1747257410.573806,116,0.3291131556034088
1747257412.3176725,121,0.34254732728004456
1747257413.7054102,125,1.3152234554290771
1747257414.0537431,126,-0.06006333976984024
1747257414.743771,128,0.24814295768737793
1747257415.4348817,130,2.089439630508423
1747257415.7808385,131,0.1732986718416214
1747257416.1261764,132,0.5567224621772766
1747257417.4952338,136,0.2593114972114563
1747257417.838182,137,0.661874532699585
1747257419.9150631,143,0.10170557349920273
1747257420.267622,144,1.4029940366744995
1747257420.9641495,146,0.2655872106552124
1747257421.3055913,147,0.3105975389480591
1747257422.3475726,150,-0.1560714840888977
1747257424.7699516,157,0.10494032502174377
1747257425.4635563,159,0.20245406031608582
1747257425.808522,160,0.23398202657699585
1747257426.4998085,162,0.5424453616142273
1747257427.1920094,164,0.04812104254961014
1747257427.891025,166,-0.0588788241147995
1747257429.275857,170,0.38751694560050964
1747257429.620348,171,0.5927127003669739
1747257429.9618926,172,0.6015613079071045
1747257430.9897914,175,2.0640978813171387
1747257431.335132,176,1.2463617324829102
1747257431.686985,177,1.932044267654419
1747257432.0277245,178,0.40332716703414917
1747257432.720528,180,0.17324228584766388
1747257433.0722084,181,0.12308100610971451
1747257434.1064625,184,1.1425268650054932
1747257434.4495509,185,0.2616879642009735
1747257434.790964,186,5.867459297180176
1747257435.8160048,189,5.008420467376709
1747257436.1697826,190,0.19676846265792847
1747257436.5192304,191,0.49206897616386414
1747257436.8687944,192,0.5930600166320801
1747257437.911845,195,0.048332296311855316
1747257439.330191,199,0.07086405158042908
1747257439.6834552,200,3.0114173889160156
1747257440.3980963,202,1.094751000404358
1747257440.7610357,203,0.21628139913082123
1747257441.115931,204,0.5878008008003235
1747257441.4689684,205,0.10113668441772461
1747257442.1813962,207,1.0306761264801025
1747257442.875781,209,1.8030056953430176
1747257443.5666676,211,0.9137246012687683
1747257444.2547438,213,-0.19286854565143585
1747257444.9423482,215,2.6744956970214844
1747257445.2840683,216,0.05318563058972359
1747257445.9697099,218,0.13050003349781036
1747257446.313281,219,1.0634323358535767
1747257446.6624382,220,0.8545023202896118
1747257447.0115101,221,2.054274559020996
1747257447.3552837,222,2.3200747966766357
1747257448.0370321,224,0.24677026271820068
1747257448.3878374,225,0.17024296522140503
1747257449.7767098,229,-0.06672604382038116
1747257451.848677,235,1.6458669900894165
1747257452.5353525,237,0.9607449173927307
1747257452.87552,238,0.6242717504501343
1747257453.214973,239,0.6053436994552612
1747257453.9032269,241,0.8655512928962708
1747257454.2432709,242,0.5627688765525818
1747257454.9211586,244,0.08802290260791779
1747257455.2662106,245,1.959497094154358
1747257455.6058269,246,1.6708545684814453
1747257455.9535844,247,0.222650408744812
1747257457.6604602,252,0.285995215177536
1747257457.9995272,253,0.47757503390312195
1747257458.3385046,254,0.816417932510376
1747257459.3610704,257,0.27870312333106995
1747257459.7029321,258,0.17578823864459991
1747257460.0500968,259,0.8856556415557861
1747257460.3946688,260,0.05415543168783188
1747257461.0933263,262,0.05912814289331436
1747257463.888624,270,0.13808101415634155
1747257464.2334871,271,0.19873952865600586
1747257465.2698271,274,-0.09984140843153
1747257465.6128974,275,0.5190797448158264
1747257465.9567027,276,0.06303655356168747
1747257466.6464179,278,0.34440335631370544
1747257467.3522093,280,0.025527918711304665
1747257468.039997,282,0.1849260777235031
1747257468.3822472,283,0.1671069711446762
1747257469.0671499,285,0.1934254765510559
1747257469.7576509,287,0.5414182543754578
1747257470.1289828,288,0.3063507378101349
1747257470.8340054,290,0.15800657868385315
1747257472.63277,295,0.21923737227916718
1747257473.0014915,296,0.46122217178344727
1747257473.3600423,297,0.5557886958122253
1747257473.71305,298,0.10063206404447556
1747257475.8270397,304,0.4221442639827728
1747257476.5290203,306,0.2305024266242981
1747257477.2313912,308,0.33409249782562256
1747257477.5849574,309,0.20725741982460022
1747257478.6482222,312,0.7034671306610107
1747257479.0027058,313,1.150917887687683
1747257480.0624743,316,0.9279824495315552
1747257480.7666688,318,-0.03405432030558586
1747257481.1176836,319,0.7825847268104553
1747257482.17695,322,0.17236675322055817
1747257482.8794796,324,0.23809067904949188
1747257484.6096792,329,0.2297685593366623
1747257484.9489446,330,-0.06370996683835983
1747257485.2875082,331,0.09606178849935532
1747257485.6266496,332,0.10506248474121094
1747257487.3183327,337,0.1680596023797989
1747257487.6572287,338,0.08125697821378708
1747257488.3336296,340,0.403209924697876
1747257489.367166,343,0.10927831381559372
1747257489.7119145,344,0.7455726265907288
1747257490.0538883,345,0.22742807865142822
1747257490.3984523,346,0.2177797108888626
1747257491.0861728,348,0.8670778274536133
1747257491.7706053,350,0.07751323282718658
1747257492.457331,352,0.48228251934051514
1747257492.8004768,353,0.7186405062675476
1747257493.1547382,354,0.8740551471710205
1747257494.5363562,358,-0.044256482273340225
1747257495.226159,360,0.40418541431427
1747257495.9150681,362,1.333743929862976
1747257496.2579892,363,0.1103556901216507
1747257496.601841,364,0.4287155568599701
1747257496.9446366,365,1.9322766065597534
1747257497.2869852,366,0.24661603569984436
1747257497.6304085,367,2.922729253768921
1747257497.9722953,368,0.06794458627700806
1747257500.0325398,374,1.7491787672042847
1747257501.068421,377,0.07219648361206055
1747257501.4146085,378,0.5348250269889832
1747257503.8547335,385,0.38349103927612305
1747257504.201901,386,0.12549780309200287
1747257505.5939586,390,-0.08732413500547409
1747257505.940582,391,0.8796973824501038
1747257506.2897944,392,0.18557238578796387
1747257506.6376917,393,0.24423125386238098
1747257506.9864514,394,0.2334297150373459
1747257507.333715,395,0.2439912110567093
1747257507.6780653,396,0.20497190952301025
1747257508.027026,397,0.13433103263378143
1747257508.37461,398,0.2897906005382538
1747257508.7318087,399,0.016466310247778893
1747257509.4310122,401,0.18646489083766937
1747257509.7811766,402,0.7864275574684143
1747257510.4851081,404,0.13883456587791443
1747257511.891597,408,0.052389875054359436
1747257512.2365868,409,0.1858227550983429
1747257513.2724302,412,0.17180104553699493
1747257513.618303,413,0.1179819405078888
1747257513.9611182,414,0.6469799876213074
1747257514.307717,415,0.2735600769519806
1747257515.3733711,418,-0.17519788444042206
1747257516.43083,421,-0.03624754399061203
1747257516.7761586,422,1.246606469154358
1747257517.8322747,425,0.39306506514549255
1747257518.188922,426,0.22317470610141754
1747257519.600964,430,0.08166279643774033
1747257519.9508965,431,0.11099237203598022
1747257520.986417,434,1.0531864166259766
1747257521.330706,435,-0.017230793833732605
1747257521.6808262,436,0.4324749708175659
1747257522.03839,437,-0.032232072204351425
1747257522.3887978,438,0.1587396115064621
1747257522.7386105,439,0.17539462447166443
1747257523.0888934,440,0.6636251211166382
1747257523.4398816,441,0.27236318588256836
1747257524.139797,443,0.2647671699523926
1747257524.48626,444,0.25706052780151367
1747257524.8299754,445,-0.01133721973747015
1747257525.1775434,446,0.9995960593223572
1747257526.5806653,450,0.49552270770072937
1747257526.9331923,451,0.8498364090919495
1747257527.283727,452,0.9190293550491333
1747257527.6304672,453,0.2661500871181488
1747257527.9818718,454,0.10562503337860107
1747257528.6835215,456,0.33982381224632263
1747257529.380567,458,0.11408665776252747
1747257530.0870464,460,0.31107279658317566
1747257530.4462497,461,0.8663684725761414
1747257531.4974315,464,0.20210453867912292
1747257531.853042,465,0.13656802475452423
1747257532.1969006,466,0.6356891393661499
1747257532.890452,468,0.28847500681877136
1747257533.5835164,470,0.1835983246564865
1747257534.9600422,474,0.03568888083100319
1747257535.3018239,475,1.0229823589324951
1747257536.3303971,478,0.11828134208917618
1747257536.6695616,479,0.2723751664161682
1747257537.008822,480,0.3745191693305969
1747257537.347411,481,0.6073401570320129
1747257537.6867123,482,0.1846216320991516
1747257538.0362675,483,0.20976214110851288
1747257538.3794434,484,0.15512824058532715
1747257539.0625744,486,0.3309926390647888
1747257539.4091907,487,0.2597631514072418
1747257539.7503326,488,0.131271094083786
1747257540.0977974,489,0.2285362333059311
1747257540.7823844,491,0.17652855813503265
1747257541.8215685,494,0.12660442292690277
1747257543.2322104,498,0.48697155714035034
1747257544.2736862,501,0.33857059478759766
1747257544.6172357,502,0.0338885523378849
1747257544.96411,503,0.8910632133483887
1747257546.0073485,506,0.21931304037570953
1747257546.690074,508,0.14964912831783295
1747257547.0306866,509,0.22479982674121857
1747257547.3737376,510,0.2592732310295105
1747257547.714655,511,0.20239870250225067
1747257548.0582287,512,0.16607703268527985
1747257548.3964362,513,0.2047119140625
1747257548.7338924,514,0.1042996346950531
1747257549.750571,517,0.06836827844381332
1747257550.088871,518,0.8821157813072205
1747257550.4273589,519,0.4856502413749695
1747257550.7660036,520,0.15163539350032806
1747257551.7831616,523,0.1442486196756363
1747257554.1806293,530,0.12974382936954498
1747257555.2131853,533,0.8079769611358643
1747257555.55489,534,0.3899572491645813
1747257556.2435353,536,0.14327271282672882
1747257556.585665,537,0.0888008326292038
1747257556.9260552,538,0.8516092896461487
1747257557.2676718,539,0.2310604453086853
1747257557.6119606,540,0.13875895738601685
1747257558.2951293,542,0.42926451563835144
1747257558.6366901,543,-0.0730649009346962
1747257558.9810865,544,0.10456179082393646
1747257559.6758316,546,0.3780049681663513
1747257560.0236478,547,0.44858723878860474
1747257561.0748394,550,0.702337920665741
1747257561.761934,552,0.08931199461221695
1747257562.4509466,554,0.31744828820228577
1747257562.7940168,555,0.22337564826011658
1747257563.1406126,556,0.01406784076243639
1747257565.2164683,562,0.17189891636371613
1747257565.5560248,563,0.8589502573013306
1747257565.8978903,564,0.040632568299770355
1747257567.274456,568,0.06354600936174393
1747257568.3070514,571,-0.023591872304677963
1747257568.9937904,573,0.17537038028240204
1747257570.046803,576,0.14425864815711975
1747257571.437629,580,0.878223717212677
1747257572.8066127,584,0.17840275168418884
1747257573.157363,585,0.0532522089779377
1747257573.5016026,586,0.3094331622123718
1747257574.1879468,588,0.2628974914550781
1747257574.8808224,590,0.1587667316198349
1747257575.2247944,591,0.13703273236751556
1747257575.5647037,592,0.3702402412891388
1747257576.2488072,594,0.2412073314189911
1747257576.9320405,596,0.08408315479755402
1747257577.274631,597,0.182240292429924
1747257577.6170032,598,0.12198685109615326
1747257577.971036,599,0.11978083848953247
1747257578.6769497,601,-0.040893640369176865
1747257579.0318942,602,0.19474159181118011
1747257579.381115,603,0.8757237195968628
1747257580.0859542,605,-0.017368696630001068
1747257581.1373215,608,0.10100475698709488
1747257581.827676,610,0.17968790233135223
1747257582.857368,613,0.4562361538410187
1747257583.2188451,614,0.4720163643360138
1747257583.9005013,616,0.840329110622406
1747257584.5851624,618,0.5772315263748169
1747257585.2726052,620,0.2777646481990814
1747257585.9578567,622,0.3054148554801941
1747257586.3000085,623,0.16242705285549164
1747257587.3436227,626,0.3669215142726898
1747257588.038871,628,0.443602979183197
1747257588.3870077,629,0.024614181369543076
1747257589.7558174,633,0.4852099120616913
1747257590.4360285,635,0.6571311354637146
1747257591.1181242,637,0.0654297024011612
1747257592.1553643,640,0.7740578651428223
1747257592.4996617,641,0.1604495793581009
1747257592.8410618,642,0.21506547927856445
1747257593.1828034,643,0.14506691694259644
1747257593.5257304,644,0.14232705533504486
1747257593.8681273,645,0.12194804847240448
1747257595.2389784,649,0.062260951846838
1747257595.9212377,651,0.1348869502544403
1747257596.259359,652,0.5862507224082947
1747257596.598349,653,0.7679461240768433
1747257596.9368312,654,0.01708591915667057
1747257597.282026,655,0.10264791548252106
1747257598.2997174,658,0.08247482776641846
1747257598.6400557,659,0.11862505972385406
1747257598.9851823,660,0.7979801297187805
1747257601.3682084,667,0.370895117521286
1747257602.39405,670,0.629918098449707
1747257604.1030889,675,0.051503270864486694
1747257604.444981,676,0.4412632882595062
1747257604.784993,677,0.37109363079071045
1747257605.8051033,680,0.8897662162780762
1747257606.4868956,682,0.1343897581100464
1747257606.8254716,683,0.38747015595436096
1747257607.1634684,684,0.49590131640434265
1747257608.1896727,687,0.18907573819160461
1747257609.8970866,692,0.929735541343689
1747257610.5779827,694,0.3636983335018158
1747257610.91765,695,1.2162761688232422
1747257611.2570174,696,0.05264965072274208
1747257611.5953014,697,0.9123197793960571
1747257612.2715046,699,1.332400918006897
1747257613.2898097,702,-0.03657839819788933
1747257613.6322932,703,0.06685669720172882
1747257614.3099847,705,0.17467613518238068
1747257615.6865637,709,0.0192070584744215
1747257616.0280216,710,0.15985295176506042
1747257616.7166398,712,0.8182340264320374
1747257617.746355,715,0.09704172611236572
1747257618.4429579,717,0.16711527109146118
1747257619.1285799,719,1.123361349105835
1747257619.4744625,720,0.40963172912597656
1747257619.8206053,721,0.015447931364178658
1747257620.5077386,723,1.1366280317306519
1747257621.2019353,725,0.21389536559581757
1747257621.5471766,726,0.22852621972560883
1747257621.890405,727,1.0590877532958984
1747257622.2340198,728,1.0861656665802002
1747257622.5758379,729,-0.05741780623793602
1747257623.2643516,731,0.08326835930347443
1747257623.6142204,732,0.04241538792848587
1747257623.961234,733,0.0711313858628273
1747257625.6916842,738,0.7324535846710205
1747257626.0356557,739,0.14769844710826874
1747257626.377723,740,0.20137964189052582
1747257627.064247,742,0.3879631757736206
1747257627.4065738,743,0.06524094194173813
1747257627.7508318,744,0.4077673852443695
1747257628.0981948,745,0.12844128906726837
1747257630.5227227,752,0.03409016877412796
1747257631.5636752,755,0.4561460614204407
1747257631.9185665,756,-0.06411910802125931
1747257632.6135871,758,0.48651111125946045
1747257634.3649457,763,0.02063983865082264
1747257634.7126877,764,0.7644734978675842
1747257635.0656567,765,0.902470052242279
1747257636.1017635,768,0.08886412531137466
1747257636.5327835,769,0.3130936026573181
1747257637.5695953,772,0.14399054646492004
1747257637.9131198,773,0.09845144301652908
1747257638.6138763,775,0.2839829921722412
1747257638.9571326,776,0.43835097551345825
1747257639.6417677,778,0.8651614189147949
1747257639.9845686,779,0.08469514548778534
1747257640.3251262,780,0.03198223188519478
1747257640.6658437,781,0.9544865489006042
1747257641.0081432,782,0.15539000928401947
1747257643.0728598,788,0.24405419826507568
1747257643.4160368,789,0.24591724574565887
1747257644.104587,791,0.33165279030799866
1747257644.790528,793,0.17658931016921997
1747257645.48285,795,0.06460651010274887
1747257645.8260686,796,1.3683946132659912
1747257646.8565605,799,0.16647662222385406
1747257647.2015722,800,0.14423814415931702
1747257648.5751317,804,1.3397634029388428
1747257648.9180167,805,1.0100270509719849
1747257649.260746,806,0.5659939646720886
1747257649.606611,807,0.04263443127274513
1747257650.6336694,810,0.651546061038971
1747257651.6711435,813,0.4238148331642151
1747257653.3812962,818,0.47516730427742004
1747257653.7252884,819,0.10736841708421707
1747257654.404634,821,0.08369223028421402
1747257654.7474422,822,0.10645611584186554
1747257655.0856829,823,0.1540362536907196
1747257655.7706828,825,0.557437539100647
1747257656.113389,826,0.07482004910707474
1747257656.4538693,827,0.3935341536998749
1747257656.7933354,828,0.1417132169008255
1747257658.1695294,832,0.13352951407432556
1747257658.5105453,833,0.4667087495326996
1747257659.1909163,835,0.6713353991508484
1747257659.53508,836,0.6592998504638672
1747257659.8750222,837,0.39059725403785706
1747257660.552779,839,0.8815540075302124
1747257660.8917074,840,-0.10855553299188614
1747257661.9284036,843,0.1328500360250473
1747257662.6217825,845,0.06490564346313477
1747257664.3561823,850,0.4391729235649109
1747257664.6963272,851,0.1356280893087387
1747257665.7512407,854,0.4756610691547394
1747257666.7919133,857,0.13044312596321106
1747257667.8141115,860,0.10312503576278687
1747257668.496288,862,10.62309741973877
1747257669.5246308,865,0.31717532873153687
1747257669.8639898,866,0.11028876155614853
1747257671.2392704,870,0.4757661521434784
1747257671.580662,871,0.3353192210197449
1747257675.008993,881,0.06465345621109009
1747257675.6953301,883,0.07382766157388687
1747257676.0437102,884,0.1498153656721115
1747257676.3891184,885,0.2108355462551117
1747257676.7381496,886,0.48407217860221863
1747257677.4522207,888,0.5804411172866821
1747257678.1322877,890,0.0946071445941925
1747257678.8338602,892,0.18352800607681274
1747257679.8670568,895,0.04535596817731857
1747257680.5579042,897,0.13183310627937317
1747257680.9041846,898,0.35829851031303406
1747257681.9365618,901,0.33103811740875244
1747257682.280187,902,0.14752815663814545
1747257682.9656873,904,-0.023516681045293808
1747257683.6509056,906,0.12280039489269257
1747257683.9968498,907,-0.001178348553366959
1747257684.3416948,908,0.20139802992343903
1747257685.0346313,910,0.6013429760932922
1747257685.377168,911,0.06196628138422966
1747257686.404807,914,0.5825738906860352
1747257687.769943,918,0.37371405959129333
1747257688.1191618,919,0.23271840810775757
1747257688.8027208,921,0.09265132993459702
1747257689.492625,923,0.1653827279806137
1747257690.8898308,927,-0.03797975555062294
1747257691.241715,928,0.42170587182044983
1747257691.5905676,929,0.1436750888824463
1747257691.9474123,930,0.618066132068634
1747257692.2977629,931,-0.11593697220087051
1747257692.6498504,932,0.7838601469993591
1747257693.0041234,933,0.47415274381637573
1747257693.7024162,935,0.2619820237159729
1747257695.0877495,939,0.7764453291893005
1747257695.7770343,941,0.1466016322374344
1747257696.123047,942,0.4491232931613922
1747257697.1505294,945,1.0344536304473877
1747257698.5232205,949,0.32497745752334595
1747257699.555934,952,0.10378865152597427
1747257700.2442322,954,2.513051986694336
1747257700.5887692,955,0.31196069717407227
1747257700.9346151,956,0.2789994180202484
1747257702.3124583,960,0.2803441286087036
1747257702.9993286,962,0.4713708162307739
1747257703.3420029,963,0.143252894282341
1747257703.6845531,964,1.977932333946228
1747257704.0274634,965,0.2138567715883255
1747257704.7118392,967,0.6913570165634155
1747257705.0539122,968,0.6599721312522888
1747257706.082672,971,0.07435419410467148
1747257707.79407,976,0.1178264170885086
1747257708.4832685,978,0.9129095673561096
1747257708.8265176,979,0.26406198740005493
1747257709.5087056,981,0.3810047209262848
1747257709.8588707,982,0.24239319562911987
1747257711.241391,986,0.04220535606145859
1747257711.9312687,988,0.06682799756526947
1747257712.281359,989,0.23667538166046143
1747257712.6227932,990,0.6509160399436951
1747257713.3158367,992,0.07346052676439285
1747257714.0027838,994,0.36272168159484863
1747257714.345872,995,0.08487661927938461
1747257714.6890674,996,0.17158646881580353
1747257715.3732097,998,0.4826918840408325
1747257715.7231903,999,0.2219371795654297
1747257716.4078789,1001,0.062314871698617935
1747257716.7491586,1002,0.06834188848733902
1747257717.0925214,1003,0.17969253659248352
1747257717.4324799,1004,0.7272422313690186
1747257717.7752876,1005,0.591127336025238
1747257718.1156456,1006,0.04906105622649193
1747257719.8390584,1011,0.1801973581314087
1747257720.5291433,1013,0.5965936183929443
1747257721.216665,1015,0.02550838328897953
1747257721.557024,1016,0.29289305210113525
1747257721.9010818,1017,0.4488045871257782
1747257723.6084907,1022,0.03203079104423523
1747257724.9882963,1026,0.6971278190612793
1747257725.6914747,1028,0.10179406404495239
1747257726.0452216,1029,0.1779070794582367
1747257728.120581,1035,0.5896530151367188
1747257728.4659307,1036,0.16275697946548462
1747257728.818474,1037,0.1806229054927826
1747257729.1609707,1038,0.3972899615764618
1747257729.5038168,1039,1.0587716102600098
1747257730.8777888,1043,0.09064659476280212
1747257731.5630076,1045,-0.1471048891544342
1747257731.9064786,1046,0.08038650453090668
1747257733.9639351,1052,0.7717238068580627
1747257734.3055942,1053,0.04377133771777153
1747257735.343995,1056,0.2800813913345337
1747257736.0328739,1058,0.07834570854902267
1747257736.3761451,1059,1.0023932456970215
1747257736.7215598,1060,0.4392310678958893
1747257737.4082685,1062,0.05578109994530678
1747257738.4379916,1065,0.6268137097358704
1747257738.779183,1066,0.3796897232532501
1747257739.1209648,1067,0.06054920703172684
1747257739.8157852,1069,0.2420191615819931
1747257740.1697834,1070,0.12466447800397873
1747257740.5125685,1071,0.35526031255722046
1747257740.8612084,1072,0.4259378910064697
1747257741.2058115,1073,0.13888590037822723
1747257741.5480757,1074,0.1882595717906952
1747257742.576834,1077,0.41683229804039
1747257742.9187598,1078,0.1296786665916443
1747257743.6028335,1080,0.12568476796150208
1747257743.9466212,1081,0.2728087306022644
1747257744.2894547,1082,0.13108910620212555
1747257745.3287652,1085,1.3130918741226196
1747257745.6703668,1086,0.3364645838737488
1747257746.0198305,1087,0.43643486499786377
1747257747.3968985,1091,0.405599981546402
1747257747.738723,1092,0.23700162768363953
1747257748.0788946,1093,0.34950146079063416
1747257749.790974,1098,0.03842763975262642
1747257750.471877,1100,0.6005820035934448
1747257751.160388,1102,0.1171906366944313
1747257751.5008647,1103,0.07015904039144516
1747257751.842438,1104,0.12433195114135742
1747257752.8691032,1107,0.14526426792144775
1747257753.2125578,1108,0.18328814208507538
1747257753.55886,1109,0.11434124410152435
1747257753.908271,1110,0.22213779389858246
1747257754.2509,1111,0.17705737054347992
1747257754.5981078,1112,0.24497082829475403
1747257754.9440844,1113,0.06075885519385338
1747257755.2918286,1114,0.19109991192817688
1747257755.993877,1116,0.20508289337158203
1747257757.0158486,1119,0.46537718176841736
1747257757.6969297,1121,0.09104818105697632
1747257758.035937,1122,0.19171181321144104
1747257759.071063,1125,0.1193116307258606
1747257759.4137673,1126,0.4803789258003235
1747257760.0937672,1128,1.0211663246154785
1747257760.4330494,1129,0.2817383408546448
1747257760.7739446,1130,0.18585357069969177
1747257761.1129482,1131,0.2824077606201172
1747257761.4535925,1132,0.1538807898759842
1747257762.1305096,1134,0.14065495133399963
1747257762.469253,1135,0.5138671398162842
1747257762.8077016,1136,0.22855636477470398
1747257763.8234296,1139,0.270040899515152
1747257764.8411736,1142,0.17879508435726166
1747257765.855292,1145,0.13066038489341736
1747257766.2014563,1146,0.184112086892128
1747257766.8871138,1148,0.08900981396436691
1747257767.229407,1149,0.6751053929328918
1747257767.57458,1150,0.24668292701244354
1747257767.9195511,1151,0.2706886827945709
1747257768.2665858,1152,0.21670939028263092
1747257768.6128864,1153,0.19781991839408875
1747257769.3018157,1155,0.5587685704231262
1747257770.9951637,1160,0.4657966196537018
1747257771.6732988,1162,0.23982378840446472
1747257772.3501399,1164,0.07256343215703964
1747257773.0265546,1166,0.20730853080749512
1747257773.373256,1167,0.22226692736148834
1747257775.4463058,1173,0.2366233617067337
1747257775.7946877,1174,0.12299928069114685
1747257776.5018547,1176,0.22248801589012146
1747257776.855187,1177,0.3656863868236542
1747257777.200473,1178,0.3119438886642456
1747257778.568774,1182,0.5327406525611877
1747257779.247872,1184,2.4588255882263184
1747257779.9304042,1186,0.07188234478235245
1747257780.6188211,1188,0.22524145245552063
1747257780.9636462,1189,0.4893309772014618
1747257781.3071353,1190,0.33006781339645386
1747257782.3328683,1193,0.5780143141746521
1747257782.6801147,1194,0.6227788925170898
1747257783.0302248,1195,0.3673737645149231
1747257783.7339723,1197,0.24422016739845276
1747257784.09421,1198,0.10749213397502899
1747257785.1513913,1201,0.5963923335075378
1747257785.496119,1202,0.2429279386997223
1747257786.5259027,1205,0.4347531199455261
1747257786.872921,1206,0.3162211775779724
1747257787.2158933,1207,0.10794264823198318
1747257787.8969262,1209,0.10672169178724289
1747257789.2651336,1213,0.3430618941783905
1747257789.608549,1214,0.22115421295166016
1747257789.9525578,1215,0.47731509804725647
1747257790.6358042,1217,0.049317944794893265
1747257790.9760203,1218,0.20940327644348145
1747257792.6852632,1223,0.16621124744415283
1747257793.3655555,1225,0.23312795162200928
1747257794.3803964,1228,0.18273434042930603
1747257794.717644,1229,0.7186739444732666
1747257795.7298548,1232,0.6371921300888062
1747257796.0676637,1233,0.33466318249702454
1747257797.7777936,1238,0.06657319515943527
1747257798.4595716,1240,0.36313503980636597
1747257798.7969081,1241,0.31391432881355286
1747257799.1360028,1242,0.603746771812439
1747257799.4759939,1243,0.15907342731952667
1747257799.81656,1244,0.07367652654647827
1747257800.1547368,1245,0.22406117618083954
1747257800.4935791,1246,0.4646247327327728
1747257801.5238326,1249,0.12713178992271423
1747257801.870449,1250,0.16696754097938538
1747257802.2114658,1251,0.2263762652873993
1747257802.5530164,1252,0.3163941502571106
1747257803.2349436,1254,1.004917025566101
1747257803.9170992,1256,0.7156354784965515
1747257804.2584388,1257,0.1376129537820816
1747257805.2846303,1260,0.19460302591323853
1747257805.6243162,1261,0.1553242802619934
1747257806.6419394,1264,0.8661019206047058
1747257807.6577413,1267,0.19495120644569397
1747257809.0457702,1271,0.21456359326839447
1747257810.7599828,1276,0.22931694984436035
1747257811.0975344,1277,0.18010562658309937
1747257811.4343038,1278,0.24181801080703735
1747257812.7889507,1282,0.30530062317848206
1747257813.8117535,1285,0.3020450472831726
1747257815.5085402,1290,0.18881811201572418
1747257816.5251057,1293,0.227074533700943
1747257817.5453753,1296,0.4141613841056824
1747257818.2199595,1298,0.27685195207595825
1747257818.5618334,1299,0.09745253622531891
1747257819.60201,1302,0.3217969834804535
1747257820.9625728,1306,0.5121844410896301
1747257822.3203795,1310,0.270334392786026
1747257823.682843,1314,0.2133270651102066
1747257824.0256617,1315,0.1821214258670807
1747257825.7509067,1320,0.17584232985973358
1747257826.4369936,1322,0.4155411422252655
1747257826.7808058,1323,0.10734432190656662
1747257827.470464,1325,0.6753028035163879
1747257827.8204734,1326,1.4042716026306152
1747257828.5164943,1328,0.44396698474884033
1747257830.930452,1335,0.3351113200187683
1747257834.0340428,1344,0.029864830896258354
1747257834.3830857,1345,0.09796402603387833
1747257835.0752907,1347,0.07270801812410355
1747257835.417679,1348,0.16687902808189392
1747257836.4469054,1351,0.09772253036499023
1747257836.7917638,1352,0.18092814087867737
1747257837.4722552,1354,0.3668399751186371
1747257838.8439221,1358,0.06439579278230667
1747257839.5346375,1360,0.3154386579990387
1747257840.9153304,1364,2.1753530502319336
1747257841.2562149,1365,0.20107172429561615
1747257841.5979054,1366,0.49052467942237854
1747257841.9386492,1367,0.3152111768722534
1747257842.280784,1368,0.26634305715560913
1747257843.6610312,1372,0.3539893627166748
1747257844.0164182,1373,0.058319732546806335
1747257844.7258515,1375,0.8082041144371033
1747257845.071637,1376,1.3032288551330566
1747257846.4417474,1380,0.37861350178718567
1747257848.1786625,1385,2.04073429107666
1747257848.5421908,1386,0.4915350079536438
1747257849.9641278,1390,0.1872081607580185
1747257851.0230258,1393,0.47882920503616333
1747257852.0540512,1396,0.35291969776153564
1747257852.4019866,1397,0.04668254777789116
1747257853.0885103,1399,0.47035226225852966
1747257853.4315882,1400,0.357056587934494
1747257854.4583795,1403,0.33057528734207153
1747257855.1408527,1405,0.07966092228889465
1747257857.8957076,1413,0.22804675996303558
1747257858.9243867,1416,1.2522891759872437
1747257859.2658226,1417,0.25699636340141296
1747257859.9507916,1419,0.9307431578636169
1747257860.6323056,1421,0.2131902575492859
1747257860.9814167,1422,2.88124418258667
1747257864.0624313,1431,0.5040925741195679
1747257864.4117293,1432,1.1189656257629395
1747257865.7813885,1436,0.5590551495552063
1747257866.469986,1438,0.10252539068460464
1747257866.8121784,1439,0.18663828074932098
1747257867.1545465,1440,0.5127009153366089
1747257867.4968684,1441,2.9470949172973633
1747257868.526066,1444,2.7904977798461914
1747257869.2110574,1446,1.5065503120422363
1747257869.5552516,1447,0.08287227153778076
1747257869.8933578,1448,2.4111671447753906
1747257870.2315874,1449,0.6226587891578674
1747257870.5771465,1450,0.9014767408370972
1747257870.9162092,1451,0.20981067419052124
1747257871.2570338,1452,0.24444231390953064
1747257871.9377022,1454,0.1176723912358284
1747257872.2786095,1455,0.4291733503341675
1747257872.6187959,1456,2.580016613006592
1747257872.964674,1457,0.1617446392774582
1747257873.3124595,1458,0.26071232557296753
1747257873.6588805,1459,0.17517103254795074
1747257874.0051775,1460,0.723517119884491
1747257874.3498719,1461,0.47618627548217773
1747257875.0442572,1463,0.15073749423027039
1747257877.5722947,1470,0.20817694067955017
1747257878.6005867,1473,0.24727338552474976
1747257878.9455855,1474,0.11342930793762207
1747257879.6343255,1476,0.20938163995742798
1747257879.9760056,1477,0.09102505445480347
1747257881.3490913,1481,0.2321641445159912
1747257881.6939983,1482,0.16872528195381165
1747257882.041031,1483,0.3714418411254883
1747257883.4103563,1487,0.059006527066230774
1747257883.748829,1488,0.3633016049861908
1747257884.0924618,1489,0.14310964941978455
1747257884.4459717,1490,0.2006838619709015
1747257884.7977455,1491,0.3882416784763336
1747257885.493759,1493,0.16417190432548523
1747257885.8363397,1494,0.10148892551660538
1747257887.2077522,1498,0.14640390872955322
1747257887.5576842,1499,0.18054328858852386
1747257887.9025033,1500,0.27396297454833984
1747257888.595175,1502,1.0791959762573242
1747257889.6448987,1505,0.41498589515686035
1747257891.0409772,1509,0.27102014422416687
1747257891.3840957,1510,0.2992660701274872
1747257891.7338161,1511,0.3192597031593323
1747257892.4192557,1513,0.44586583971977234
1747257893.1095376,1515,1.395694375038147
1747257893.458063,1516,0.4134286642074585
1747257895.8861876,1523,0.7304244041442871
1747257896.918446,1526,1.6346409320831299
1747257897.6124227,1528,0.3876243233680725
1747257899.7028275,1534,0.4478631913661957
1747257900.7216673,1537,0.2793511152267456
1747257901.0624065,1538,0.12575207650661469
1747257902.0796947,1541,1.1107226610183716
1747257903.459297,1545,0.17283400893211365
1747257904.1516216,1547,1.186073899269104
1747257904.5023491,1548,0.12267083674669266
1747257905.549511,1551,0.7755551338195801
1747257905.8908753,1552,0.1588631272315979
1747257906.2325778,1553,0.3752255439758301
1747257906.9147978,1555,0.694462776184082
1747257907.6010163,1557,0.41389477252960205
1747257909.3251622,1562,0.4601234495639801
1747257910.013789,1564,0.8822061419487
1747257910.3546588,1565,0.34812378883361816
1747257910.7041757,1566,0.20164451003074646
1747257911.3917325,1568,0.3325115144252777
1747257912.0791254,1570,0.0900573879480362
1747257912.4224758,1571,0.3194018006324768
1747257912.7666607,1572,0.29710638523101807
1747257913.1127205,1573,0.5270151495933533
1747257914.1546292,1576,0.21555882692337036
1747257914.849122,1578,0.20624908804893494
1747257915.1977856,1579,4.454883575439453
1747257915.5398824,1580,0.13909536600112915
1747257915.8810947,1581,0.15162135660648346
1747257916.2247865,1582,0.24690093100070953
1747257917.2524507,1585,1.6870145797729492
1747257918.961452,1590,0.3730095624923706
1747257920.6628442,1595,3.654695749282837
1747257921.0025406,1596,0.2076995074748993
1747257921.3491583,1597,0.031086502596735954
1747257922.7162504,1601,1.0710736513137817
1747257923.0608528,1602,0.3026845455169678
1747257923.4030724,1603,5.289457321166992
1747257925.8031476,1610,0.7465745210647583
1747257926.14375,1611,1.4301366806030273
1747257926.8361344,1613,0.34976235032081604
1747257927.1935797,1614,0.1281716674566269
1747257927.8757114,1616,0.2682473659515381
1747257929.2475705,1620,0.5190967917442322
1747257929.9420063,1622,1.455674648284912
1747257930.6438448,1624,0.01632009819149971
1747257931.3351707,1626,0.12983271479606628
1747257931.6830583,1627,0.706031858921051
1747257933.080338,1631,0.1014300212264061
1747257934.4659817,1635,0.47722378373146057
1747257934.814909,1636,0.25682538747787476
1747257935.1700175,1637,0.7478208541870117
1747257935.5190117,1638,0.1546381413936615
1747257936.2141314,1640,0.7024322748184204
1747257936.5628033,1641,0.1842660903930664
1747257938.3129213,1646,0.4793347120285034
1747257938.667364,1647,0.14838743209838867
1747257939.3677723,1649,0.5322599411010742
1747257940.061801,1651,0.19930627942085266
1747257940.4140732,1652,0.2519167959690094
1747257940.7618837,1653,0.03790764883160591
1747257941.1163006,1654,0.4191761314868927
1747257941.8199916,1656,0.2948380410671234
1747257942.517525,1658,0.1635701209306717
1747257943.9245658,1662,0.2803354263305664
1747257944.6206262,1664,1.703657865524292
1747257945.3373246,1666,0.20898675918579102
1747257946.3785484,1669,0.26569807529449463
1747257946.7265623,1670,0.8373480439186096
1747257948.1170359,1674,0.2284253090620041
1747257949.1659088,1677,0.4958471357822418
1747257949.8684235,1679,0.09476169943809509
1747257950.2307153,1680,0.4264058470726013
1747257950.57826,1681,0.40498992800712585
1747257950.9194238,1682,0.1274927854537964
1747257951.9536765,1685,0.1862766593694687
1747257952.2996593,1686,0.04067594185471535
1747257952.6428354,1687,0.14488142728805542
1747257952.9849157,1688,0.10403142124414444
1747257953.327889,1689,0.7088381052017212
1747257953.6699228,1690,0.41722285747528076
1747257954.7079127,1693,0.15618854761123657
1747257955.0639424,1694,0.6183809638023376
1747257955.4083261,1695,0.06354135274887085
1747257956.0968485,1697,0.2951472997665405
1747257956.439367,1698,0.265205055475235
1747257956.783346,1699,0.2568590044975281
1747257957.1248124,1700,0.06322367489337921
1747257957.8210466,1702,0.5429421663284302
1747257958.5181537,1704,1.5535995960235596
1747257959.562598,1707,0.17840829491615295
1747257960.2597716,1709,0.0727168545126915
1747257960.6043112,1710,0.11793332546949387
1747257960.9503338,1711,0.5758172273635864
1747257961.291904,1712,0.5705046653747559
1747257963.351744,1718,0.22346195578575134
1747257963.6940873,1719,0.38273555040359497
1747257964.7180896,1722,0.2888314425945282
1747257965.061079,1723,0.13706667721271515
1747257965.402446,1724,0.4351206123828888
1747257965.743504,1725,0.19214734435081482
1747257967.4519863,1730,0.44141605496406555
1747257970.1997945,1738,0.3549855649471283
1747257970.5422904,1739,0.42391088604927063
1747257970.8863742,1740,2.1902732849121094
1747257971.9216182,1743,0.04015595465898514
1747257972.6082747,1745,0.07552012801170349
1747257973.6566455,1748,0.2581007778644562
1747257974.0056202,1749,0.43394824862480164
1747257974.3477864,1750,0.33841821551322937
1747257974.689726,1751,0.07717302441596985
1747257975.390081,1753,0.8491520285606384
1747257975.7322288,1754,0.8939348459243774
1747257976.776022,1757,0.08823917806148529
1747257978.4882603,1762,0.35260432958602905
1747257978.8332117,1763,0.25293442606925964
1747257979.5208495,1765,0.2927629351615906
1747257979.8638933,1766,0.031676486134529114
1747257980.557179,1768,0.32733574509620667
1747257982.9460762,1775,0.2091498076915741
1747257983.2889538,1776,0.19651049375534058
1747257983.6277182,1777,2.1438486576080322
1747257984.6547124,1780,0.6069748401641846
1747257984.9938319,1781,0.030172457918524742
1747257986.0200603,1784,0.40700268745422363
1747257986.3625317,1785,0.3173203766345978
1747257986.7027392,1786,0.21781586110591888
1747257987.0445204,1787,2.3868284225463867
1747257987.7236252,1789,0.0758950486779213
1747257988.0613296,1790,0.5107108950614929
1747257988.739474,1792,0.13852879405021667
1747257989.4154594,1794,1.6613999605178833
1747257990.0912318,1796,0.5373614430427551
1747257990.4297218,1797,0.5752891898155212
1747257991.4439473,1800,0.5819693803787231
1747257992.129245,1802,0.3312865197658539
1747257992.4672062,1803,1.696455717086792
1747257992.8052607,1804,0.3151584565639496
1747257994.1662192,1808,0.3501519560813904
1747257994.8452377,1810,0.04186159372329712
1747257996.2293139,1814,0.19856086373329163
1747257996.9178896,1816,0.539060652256012
1747257997.6058965,1818,0.06127460300922394
1747257997.9583635,1819,0.4652247428894043
1747257999.3280616,1823,0.39563506841659546
1747258000.360301,1826,1.0906347036361694
1747258000.7003493,1827,0.4267631471157074
1747258001.37602,1829,0.2146134376525879
1747258001.7162237,1830,0.2718731462955475
1747258002.3931305,1832,0.03638886287808418
1747258002.7350938,1833,0.38570737838745117
1747258003.0752113,1834,0.05735362321138382
1747258003.759085,1836,0.16869983077049255
1747258004.1012735,1837,0.13633140921592712
1747258004.4424374,1838,0.3653130531311035
1747258006.5011122,1844,0.15741479396820068
1747258006.845212,1845,0.1325177550315857
1747258007.1842282,1846,1.105763554573059
1747258007.5228713,1847,0.5792005062103271
1747258007.8620784,1848,4.325611114501953
1747258008.9025753,1851,0.31243476271629333
1747258009.5939655,1853,0.1589003950357437
1747258010.637191,1856,0.23812682926654816
1747258012.0301511,1860,0.42909300327301025
1747258013.4149373,1864,0.1646241545677185
1747258013.7633064,1865,1.549303650856018
1747258014.1158023,1866,0.4717932343482971
1747258014.4584658,1867,4.950672626495361
1747258015.8343117,1871,0.12204147130250931
1747258016.178552,1872,1.012388825416565
1747258016.522433,1873,0.14033722877502441
1747258016.871002,1874,0.031199876219034195
1747258017.218137,1875,0.023869797587394714
1747258017.902357,1877,0.03703692927956581
1747258018.6046772,1879,0.33308446407318115
1747258018.9480793,1880,0.11260219663381577
1747258019.9883986,1883,0.19332508742809296
1747258020.3369565,1884,0.45781970024108887
1747258021.0332735,1886,0.3475617468357086
1747258021.7208796,1888,0.06592077761888504
1747258022.4080915,1890,0.26814645528793335
1747258022.754736,1891,1.832082748413086
1747258024.1296592,1895,0.13588547706604004
1747258025.5208013,1899,0.28534528613090515
1747258026.2205136,1901,2.724478006362915
1747258026.5641713,1902,0.2985973358154297
1747258027.9405804,1906,1.0229582786560059
1747258028.6297896,1908,0.41091105341911316
1747258028.9785492,1909,0.270372599363327
1747258029.3233976,1910,0.21674492955207825
1747258030.3627994,1913,0.512549877166748
1747258031.3901324,1916,0.37673237919807434
1747258032.072265,1918,0.27802416682243347
1747258034.1342204,1924,0.1675519496202469
1747258034.475908,1925,0.3295454680919647
1747258034.8221388,1926,0.9998191595077515
1747258035.517389,1928,1.1000752449035645
1747258035.8621728,1929,0.05745498090982437
1747258036.8938143,1932,0.17786595225334167
1747258037.9303305,1935,0.3083992898464203
1747258038.2721424,1936,0.13897940516471863
1747258039.3030112,1939,0.08559621125459671
1747258039.645115,1940,0.5955641865730286
1747258039.9868982,1941,0.13543227314949036
1747258040.3286507,1942,0.4247840344905853
1747258041.3555238,1945,0.19822342693805695
1747258042.054191,1947,0.11309807747602463
1747258043.1001415,1950,0.1380772590637207
1747258043.4475262,1951,0.15520353615283966
1747258044.1365507,1953,0.24741747975349426
1747258045.1633198,1956,0.2098451554775238
1747258046.5239525,1960,0.28250744938850403
1747258046.8779926,1961,-0.00713764363899827
1747258047.2178679,1962,2.3815717697143555
1747258047.5580583,1963,0.30873343348503113
1747258047.9039528,1964,0.10057082772254944
1747258048.5929775,1966,0.3199472427368164
1747258048.9390888,1967,0.20973242819309235
1747258049.282325,1968,0.24210523068904877
1747258049.6235332,1969,0.2861270010471344
1747258051.6862795,1975,0.10405117273330688
1747258052.375819,1977,0.4516929090023041
1747258052.718851,1978,0.48865818977355957
1747258053.0617776,1979,0.08697479218244553
1747258053.4052606,1980,0.15911109745502472
1747258053.75507,1981,0.06571764498949051
1747258054.1079838,1982,1.1422748565673828
1747258054.4501965,1983,0.2886678874492645
1747258055.133721,1985,0.2825096845626831
1747258055.8182728,1987,6.082454204559326
1747258056.1661718,1988,0.312259703874588
1747258056.5098994,1989,0.4672851860523224
1747258057.1917014,1991,0.3255845904350281
1747258057.5323815,1992,0.23677971959114075
1747258057.875914,1993,0.4603939652442932
1747258058.5609727,1995,0.01827438734471798
1747258059.9445393,1999,0.09854263812303543


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_02_754505-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257370.117105,0,0.3600136339664459
1747257371.181948,3,1.2605992555618286
1747257371.5262465,4,10.5230073928833
1747257373.5874143,10,38.18028259277344
1747257373.9306934,11,4.491817474365234
1747257374.9738982,14,1.4154553413391113
1747257375.3210473,15,0.3468985855579376
1747257376.3637004,18,1.5585137605667114
1747257376.7098646,19,-1.8436897993087769
1747257377.054477,20,4.774192810058594
1747257377.7439232,22,6.155722618103027
1747257378.0865119,23,5.9595513343811035
1747257379.1222515,26,0.05371085926890373
1747257379.4710839,27,-3.254140615463257
1747257381.5259907,33,6.190568447113037
1747257382.5722053,36,11.150556564331055
1747257382.9196732,37,0.34286150336265564
1747257383.2642512,38,-2.6831130981445312
1747257383.6059406,39,19.034015655517578
1747257383.9505258,40,-0.42808690667152405
1747257386.4242783,47,37.936920166015625
1747257386.782326,48,0.7702276706695557
1747257387.138007,49,5.8078083992004395
1747257387.8372672,51,9.157504081726074
1747257388.1855807,52,1.7049974203109741
1747257388.881702,54,7.788631439208984
1747257389.9263833,57,3.5451440811157227
1747257390.9841025,60,0.6998755931854248
1747257391.3374047,61,5.186635971069336
1747257391.6932454,62,4.322541236877441
1747257392.0517318,63,5.572569847106934
1747257392.7706401,65,6.95625638961792
1747257393.1300159,66,4.096202373504639
1747257393.48525,67,3.2748918533325195
1747257393.8388329,68,-3.8575339317321777
1747257394.5621269,70,9.817619323730469
1747257394.9265146,71,2.4981303215026855
1747257397.0299468,77,2.6046082973480225
1747257397.7278743,79,11.464301109313965
1747257398.0718822,80,-1.4169881343841553
1747257398.7670274,82,1.6765776872634888
1747257399.113907,83,4.105896949768066
1747257399.82051,85,2.770594358444214
1747257401.220277,89,4.316940784454346
1747257401.5708122,90,2.378919839859009
1747257403.3130155,95,3.843994140625
1747257404.6742585,99,16.518898010253906
1747257405.014849,100,19.11142349243164
1747257406.0674493,103,3.69454288482666
1747257407.1039193,106,2.648898124694824
1747257407.446863,107,5.498525619506836
1747257408.1585214,109,2.2495877742767334
1747257409.8855503,114,1.5251644849777222
1747257410.573999,116,2.3037919998168945
1747257412.317953,121,2.3978312015533447
1747257413.7055752,125,9.206563949584961
1747257414.0539033,126,-0.4204433858394623
1747257414.7439494,128,1.7370007038116455
1747257415.4350424,130,14.626077651977539
1747257415.780986,131,1.2130906581878662
1747257416.126399,132,3.897057294845581
1747257417.4954004,136,1.8151805400848389
1747257417.8384147,137,4.633121490478516
1747257419.9152358,143,0.7119390368461609
1747257420.2677991,144,9.820958137512207
1747257420.9643817,146,1.8591104745864868
1747257421.305758,147,2.174182891845703
1747257422.3477855,150,-1.0925004482269287
1747257424.7701652,157,0.7345823049545288
1747257425.4638019,159,1.4171783924102783
1747257425.8087335,160,1.6378741264343262
1747257426.5000021,162,3.7971174716949463
1747257427.1921797,164,0.33684730529785156
1747257427.8911936,166,-0.4121517539024353
1747257429.2760794,170,2.712618589401245
1747257429.6204944,171,4.148988723754883
1747257429.9621537,172,4.210928916931152
1747257430.9900408,175,14.448684692382812
1747257431.3354065,176,8.724532127380371
1747257431.6871562,177,13.524310111999512
1747257432.0278792,178,2.8232901096343994
1747257432.720817,180,1.2126959562301636
1747257433.0723343,181,0.8615670204162598
1747257434.1066287,184,7.997688293457031
1747257434.4496677,185,1.8318157196044922
1747257434.791133,186,41.07221603393555
1747257435.816221,189,35.05894470214844
1747257436.1700447,190,1.3773791790008545
1747257436.5194507,191,3.4444828033447266
1747257436.8690722,192,4.1514201164245605
1747257437.9120476,195,0.3383260667324066
1747257439.330439,199,0.49604836106300354
1747257439.683685,200,21.07992172241211
1747257440.398456,202,7.663257122039795
1747257440.7613108,203,1.5139697790145874
1747257441.1162252,204,4.11460542678833
1747257441.4692125,205,0.7079567909240723
1747257442.1816638,207,7.214733123779297
1747257442.8759181,209,12.621040344238281
1747257443.5668285,211,6.3960723876953125
1747257444.2548952,213,-1.3500797748565674
1747257444.9425147,215,18.72146987915039
1747257445.2842426,216,0.3722994029521942
1747257445.969887,218,0.9135002493858337
1747257446.3133848,219,7.444026470184326
1747257446.662673,220,5.981516361236572
1747257447.0117097,221,14.379921913146973
1747257447.3554485,222,16.240524291992188
1747257448.0372157,224,1.7273918390274048
1747257448.388021,225,1.1917006969451904
1747257449.7768736,229,-0.46708232164382935
1747257451.8488207,235,11.521068572998047
1747257452.535487,237,6.72521448135376
1747257452.87565,238,4.36990213394165
1747257453.2151043,239,4.237405776977539
1747257453.9033577,241,6.058858871459961
1747257454.2433794,242,3.9393820762634277
1747257454.9212945,244,0.6161603331565857
1747257455.2663572,245,13.716479301452637
1747257455.6059988,246,11.695981979370117
1747257455.9537191,247,1.558552861213684
1747257457.6606216,252,2.0019664764404297
1747257457.9998128,253,3.3430252075195312
1747257458.3386571,254,5.714925765991211
1747257459.3612208,257,1.950921893119812
1747257459.7031705,258,1.2305176258087158
1747257460.0502992,259,6.199589729309082
1747257460.3948572,260,0.37908801436424255
1747257461.093518,262,0.41389700770378113
1747257463.8888516,270,0.9665670990943909
1747257464.2336485,271,1.391176700592041
1747257465.2699788,274,-0.6988898515701294
1747257465.6130466,275,3.6335582733154297
1747257465.9568567,276,0.4412558674812317
1747257466.6465664,278,2.4108235836029053
1747257467.352417,280,0.1786954253911972
1747257468.0402238,282,1.2944825887680054
1747257468.382395,283,1.1697487831115723
1747257469.067347,285,1.3539783954620361
1747257469.7577322,287,3.7899277210235596
1747257470.129168,288,2.1444551944732666
1747257470.8344054,290,1.1060460805892944
1747257472.633058,295,1.5346616506576538
1747257473.001788,296,3.228555202484131
1747257473.3601708,297,3.8905208110809326
1747257473.7132797,298,0.7044244408607483
1747257475.8272562,304,2.955009937286377
1747257476.5292156,306,1.6135170459747314
1747257477.2316866,308,2.3386473655700684
1747257477.585901,309,1.450801968574524
1747257478.6484964,312,4.924269676208496
1747257479.0029292,313,8.056425094604492
1747257480.062709,316,6.495877265930176
1747257480.7668958,318,-0.23838023841381073
1747257481.1179826,319,5.478093147277832
1747257482.1771505,322,1.2065672874450684
1747257482.8796961,324,1.6666347980499268
1747257484.6098108,329,1.6083799600601196
1747257484.9490764,330,-0.44596976041793823
1747257485.287634,331,0.672432541847229
1747257485.6267886,332,0.7354373931884766
1747257487.3184984,337,1.1764172315597534
1747257487.6573668,338,0.568798840045929
1747257488.3338366,340,2.822469472885132
1747257489.367394,343,0.7649481892585754
1747257489.7120805,344,5.219008445739746
1747257490.0541396,345,1.5919965505599976
1747257490.39862,346,1.5244579315185547
1747257491.0864227,348,6.069544792175293
1747257491.770776,350,0.5425926446914673
1747257492.457543,352,3.3759775161743164
1747257492.8005717,353,5.030483722686768
1747257493.1549053,354,6.118386268615723
1747257494.536614,358,-0.3097953796386719
1747257495.2263563,360,2.8292980194091797
1747257495.9152777,362,9.336207389831543
1747257496.2581606,363,0.7724898457527161
1747257496.6020052,364,3.001008987426758
1747257496.9448013,365,13.525936126708984
1747257497.2871716,366,1.726312279701233
1747257497.6305764,367,20.459104537963867
1747257497.972454,368,0.4756121039390564
1747257500.0327277,374,12.244251251220703
1747257501.06862,377,0.5053753852844238
1747257501.414859,378,3.7437751293182373
1747257503.854986,385,2.6844372749328613
1747257504.2021415,386,0.8784846067428589
1747257505.5942204,390,-0.611268937587738
1747257505.9408603,391,6.157881736755371
1747257506.2900214,392,1.299006700515747
1747257506.6379285,393,1.7096188068389893
1747257506.986692,394,1.6340080499649048
1747257507.333929,395,1.7079384326934814
1747257507.6781619,396,1.4348033666610718
1747257508.0271285,397,0.9403172135353088
1747257508.3747756,398,2.028534173965454
1747257508.7320423,399,0.1152641698718071
1747257509.4312425,401,1.3052542209625244
1747257509.7816083,402,5.504992961883545
1747257510.4853833,404,0.9718419313430786
1747257511.8917775,408,0.36672914028167725
1747257512.2370117,409,1.3007593154907227
1747257513.2726605,412,1.202607274055481
1747257513.618455,413,0.825873613357544
1747257513.961366,414,4.528860092163086
1747257514.3078501,415,1.9149205684661865
1747257515.3737063,418,-1.226385235786438
1747257516.4310224,421,-0.2537328004837036
1747257516.7763672,422,8.726244926452637
1747257517.8324938,425,2.751455545425415
1747257518.1891463,426,1.562222957611084
1747257519.6011827,430,0.5716395974159241
1747257519.9511933,431,0.7769466042518616
1747257520.9865596,434,7.372304916381836
1747257521.3309484,435,-0.12061555683612823
1747257521.6811893,436,3.027324676513672
1747257522.038582,437,-0.22562450170516968
1747257522.3889909,438,1.1111773252487183
1747257522.738813,439,1.2277623414993286
1747257523.0890732,440,4.645375728607178
1747257523.4400215,441,1.9065423011779785
1747257524.139963,443,1.853370189666748
1747257524.486398,444,1.7994236946105957
1747257524.8301117,445,-0.07936053723096848
1747257525.1776974,446,6.9971723556518555
1747257526.580889,450,3.468658924102783
1747257526.9333873,451,5.948854923248291
1747257527.2839112,452,6.433205604553223
1747257527.6306517,453,1.8630505800247192
1747257527.9820616,454,0.7393752336502075
1747257528.683735,456,2.3787667751312256
1747257529.3807163,458,0.7986066341400146
1747257530.0872126,460,2.1775095462799072
1747257530.446411,461,6.064579486846924
1747257531.497667,464,1.414731740951538
1747257531.8532586,465,0.9559761881828308
1747257532.1970654,466,4.44982385635376
1747257532.8906503,468,2.019325017929077
1747257533.5837286,470,1.2851883172988892
1747257534.9602146,474,0.24982216954231262
1747257535.3019733,475,7.160876274108887
1747257536.3305547,478,0.8279693722724915
1747257536.6697123,479,1.9066262245178223
1747257537.0089526,480,2.6216342449188232
1747257537.3475769,481,4.251380920410156
1747257537.6868045,482,1.292351484298706
1747257538.0364196,483,1.4683350324630737
1747257538.3795958,484,1.08589768409729
1747257539.0627277,486,2.316948413848877
1747257539.409344,487,1.8183420896530151
1747257539.7504938,488,0.9188976287841797
1747257540.0979495,489,1.5997536182403564
1747257540.7825336,491,1.2356998920440674
1747257541.8217275,494,0.8862309455871582
1747257543.232372,498,3.4088008403778076
1747257544.2738512,501,2.3699941635131836
1747257544.617624,502,0.23721987009048462
1747257544.964338,503,6.237442493438721
1747257546.0075116,506,1.535191297531128
1747257546.6902447,508,1.0475438833236694
1747257547.031348,509,1.5735987424850464
1747257547.3739016,510,1.8149125576019287
1747257547.714818,511,1.4167909622192383
1747257548.058344,512,1.1625392436981201
1747257548.3965693,513,1.4329833984375
1747257548.7340212,514,0.7300974130630493
1747257549.7507155,517,0.47857794165611267
1747257550.0889983,518,6.174810409545898
1747257550.42752,519,3.3995516300201416
1747257550.766138,520,1.0614477396011353
1747257551.7832913,523,1.0097403526306152
1747257554.1807656,530,0.9082068204879761
1747257555.213329,533,5.655838966369629
1747257555.5550406,534,2.729700803756714
1747257556.2437284,536,1.0029089450836182
1747257556.5858378,537,0.6216058135032654
1747257556.9262426,538,5.9612650871276855
1747257557.2678263,539,1.6174230575561523
1747257557.6121614,540,0.9713127017021179
1747257558.2952847,542,3.0048515796661377
1747257558.636857,543,-0.5114542841911316
1747257558.9812548,544,0.731932520866394
1747257559.676018,546,2.6460347175598145
1747257560.0238478,547,3.140110731124878
1747257561.0749595,550,4.916365623474121
1747257561.7620926,552,0.6251839399337769
1747257562.4511025,554,2.222137928009033
1747257562.7941575,555,1.5636295080184937
1747257563.1407666,556,0.098474882543087
1747257565.216564,562,1.2032923698425293
1747257565.556135,563,6.0126519203186035
1747257565.898023,564,0.2844279706478119
1747257567.2746208,568,0.4448220729827881
1747257568.3071723,571,-0.16514310240745544
1747257568.993925,573,1.2275927066802979
1747257570.046973,576,1.0098105669021606
1747257571.4378116,580,6.147565841674805
1747257572.806835,584,1.2488192319869995
1747257573.157823,585,0.372765451669693
1747257573.501748,586,2.166032075881958
1747257574.1881218,588,1.8402824401855469
1747257574.8810165,590,1.111367106437683
1747257575.2250078,591,0.9592291116714478
1747257575.5649335,592,2.591681718826294
1747257576.2489603,594,1.6884512901306152
1747257576.9321992,596,0.5885820984840393
1747257577.2748327,597,1.2756820917129517
1747257577.6172101,598,0.8539079427719116
1747257577.9712644,599,0.8384658694267273
1747257578.6772306,601,-0.28625547885894775
1747257579.032161,602,1.3631911277770996
1747257579.3814297,603,6.13006591796875
1747257580.0862608,605,-0.12158087641000748
1747257581.1375704,608,0.7070332765579224
1747257581.8278413,610,1.2578153610229492
1747257582.8577526,613,3.193653106689453
1747257583.2190382,614,3.304114580154419
1747257583.90074,616,5.882303714752197
1747257584.5855267,618,4.040620803833008
1747257585.272845,620,1.9443525075912476
1747257585.9580145,622,2.137903928756714
1747257586.300179,623,1.1369893550872803
1747257587.3438566,626,2.568450689315796
1747257588.039033,628,3.1052207946777344
1747257588.387191,629,0.17229926586151123
1747257589.7559721,633,3.3964693546295166
1747257590.4362793,635,4.599917888641357
1747257591.1182745,637,0.45800793170928955
1747257592.1555746,640,5.418405055999756
1747257592.4998186,641,1.1231470108032227
1747257592.8412719,642,1.5054583549499512
1747257593.1830065,643,1.0154683589935303
1747257593.525911,644,0.9962893724441528
1747257593.8682828,645,0.8536363244056702
1747257595.239198,649,0.4358266592025757
1747257595.921386,651,0.9442086219787598
1747257596.259489,652,4.103754997253418
1747257596.5985186,653,5.375622749328613
1747257596.9369538,654,0.11960143595933914
1747257597.2822208,655,0.7185354232788086
1747257598.2998493,658,0.5773237943649292
1747257598.6401913,659,0.8303754329681396
1747257598.9853163,660,5.585860729217529
1747257601.3683712,667,2.5962657928466797
1747257602.3941858,670,4.409426689147949
1747257604.1032212,675,0.36052289605140686
1747257604.4451704,676,3.0888431072235107
1747257604.785124,677,2.5976552963256836
1747257605.8052115,680,6.228363513946533
1747257606.4870384,682,0.9407283067703247
1747257606.8256173,683,2.7122910022735596
1747257607.1636753,684,3.471309185028076
1747257608.1898003,687,1.3235301971435547
1747257609.897221,692,6.508148670196533
1747257610.5781577,694,2.5458884239196777
1747257610.9177969,695,8.513933181762695
1747257611.2571254,696,0.36854755878448486
1747257611.5954666,697,6.3862385749816895
1747257612.2717056,699,9.32680606842041
1747257613.2899442,702,-0.2560487985610962
1747257613.632423,703,0.46799689531326294
1747257614.310153,705,1.2227329015731812
1747257615.6872435,709,0.13444940745830536
1747257616.028237,710,1.1189706325531006
1747257616.7168145,712,5.727638244628906
1747257617.7465234,715,0.6792920827865601
1747257618.4431224,717,1.169806957244873
1747257619.1289048,719,7.863529205322266
1747257619.474612,720,2.867422103881836
1747257619.8207343,721,0.10813552141189575
1747257620.5079427,723,7.956396102905273
1747257621.2021012,725,1.4972676038742065
1747257621.5473557,726,1.5996835231781006
1747257621.8905654,727,7.413614273071289
1747257622.2341967,728,7.6031599044799805
1747257622.5760694,729,-0.40192463994026184
1747257623.264575,731,0.5828785300254822
1747257623.614382,732,0.2969077229499817
1747257623.9613445,733,0.4979197084903717
1747257625.6918907,738,5.127175331115723
1747257626.035813,739,1.0338891744613647
1747257626.3779085,740,1.4096574783325195
1747257627.0644784,742,2.7157421112060547
1747257627.406791,743,0.4566865861415863
1747257627.750981,744,2.8543717861175537
1747257628.0983803,745,0.8990890383720398
1747257630.5229352,752,0.23863118886947632
1747257631.56385,755,3.1930224895477295
1747257631.9187875,756,-0.44883376359939575
1747257632.6137419,758,3.4055776596069336
1747257634.3654106,763,0.14447887241840363
1747257634.7128625,764,5.351314544677734
1747257635.0658915,765,6.317290306091309
1747257636.1019251,768,0.6220488548278809
1747257636.532991,769,2.191655158996582
1747257637.5698175,772,1.0079338550567627
1747257637.9132838,773,0.6891601085662842
1747257638.6140475,775,1.9878809452056885
1747257638.9572878,776,3.0684568881988525
1747257639.641994,778,6.0561299324035645
1747257639.984778,779,0.5928660035133362
1747257640.325224,780,0.22387562692165375
1747257640.6661065,781,6.681406021118164
1747257641.0083876,782,1.087730050086975
1747257643.0731144,788,1.7083793878555298
1747257643.4162593,789,1.7214207649230957
1747257644.1047423,791,2.3215694427490234
1747257644.7907372,793,1.2361252307891846
1747257645.483025,795,0.4522455632686615
1747257645.8262923,796,9.57876205444336
1747257646.8568554,799,1.1653363704681396
1747257647.201807,800,1.0096670389175415
1747257648.5753376,804,9.37834358215332
1747257648.9181685,805,7.070189476013184
1747257649.260908,806,3.9619576930999756
1747257649.6068406,807,0.2984410226345062
1747257650.633903,810,4.560822486877441
1747257651.671307,813,2.9667038917541504
1747257653.3816566,818,3.3261711597442627
1747257653.725639,819,0.7515789270401001
1747257654.404763,821,0.5858455896377563
1747257654.747552,822,0.74519282579422
1747257655.085833,823,1.0782537460327148
1747257655.7708209,825,3.9020628929138184
1747257656.1136346,826,0.5237403512001038
1747257656.4540236,827,2.7547390460968018
1747257656.7934597,828,0.9919925332069397
1747257658.1697009,832,0.9347065687179565
1747257658.510711,833,3.2669613361358643
1747257659.1910474,835,4.699347972869873
1747257659.5352156,836,4.61509895324707
1747257659.8751614,837,2.7341806888580322
1747257660.5529172,839,6.170877933502197
1747257660.8918436,840,-0.7598887085914612
1747257661.9285212,843,0.9299502372741699
1747257662.6219213,845,0.45433950424194336
1747257664.3563113,850,3.0742104053497314
1747257664.6964564,851,0.9493966102600098
1747257665.7514358,854,3.329627513885498
1747257666.7920983,857,0.9131019115447998
1747257667.8142664,860,0.7218752503395081
1747257668.4964824,862,74.36167907714844
1747257669.524756,865,2.2202272415161133
1747257669.8641179,866,0.7720213532447815
1747257671.2394497,870,3.3303630352020264
1747257671.580807,871,2.3472344875335693
1747257675.0091267,881,0.4525741934776306
1747257675.695482,883,0.5167936086654663
1747257676.043864,884,1.0487076044082642
1747257676.3892608,885,1.4758487939834595
1747257676.7384284,886,3.388505220413208
1747257677.4523103,888,4.0630879402160645
1747257678.1325593,890,0.6622500419616699
1747257678.8340766,892,1.284696102142334
1747257679.8671906,895,0.3174917697906494
1747257680.5580902,897,0.9228317737579346
1747257680.9043171,898,2.508089542388916
1747257681.9366906,901,2.3172669410705566
1747257682.2803168,902,1.032697081565857
1747257682.9658852,904,-0.16461676359176636
1747257683.6510642,906,0.8596027493476868
1747257683.9969907,907,-0.008248439989984035
1747257684.3418326,908,1.4097862243652344
1747257685.0347638,910,4.209400653839111
1747257685.3773277,911,0.4337639808654785
1747257686.404939,914,4.078017234802246
1747257687.770085,918,2.6159985065460205
1747257688.119309,919,1.6290287971496582
1747257688.8029025,921,0.6485593318939209
1747257689.4928255,923,1.1576790809631348
1747257690.8900044,927,-0.2658582925796509
1747257691.2418702,928,2.9519410133361816
1747257691.5907934,929,1.005725622177124
1747257691.9475937,930,4.326462745666504
1747257692.2979968,931,-0.8115587830543518
1747257692.6500652,932,5.487020969390869
1747257693.0042984,933,3.3190691471099854
1747257693.702535,935,1.833874225616455
1747257695.0879178,939,5.435117244720459
1747257695.7771585,941,1.0262113809585571
1747257696.1231792,942,3.1438629627227783
1747257697.1506717,945,7.241175651550293
1747257698.5234754,949,2.2748422622680664
1747257699.5561461,952,0.7265205383300781
1747257700.2444272,954,17.59136390686035
1747257700.5889807,955,2.183724880218506
1747257700.9347503,956,1.9529958963394165
1747257702.3126209,960,1.9624089002609253
1747257702.9995801,962,3.299595832824707
1747257703.3421874,963,1.0027703046798706
1747257703.6847072,964,13.845526695251465
1747257704.027646,965,1.496997356414795
1747257704.7120042,967,4.839498996734619
1747257705.0541492,968,4.619804859161377
1747257706.082907,971,0.5204793810844421
1747257707.7942374,976,0.8247849345207214
1747257708.483486,978,6.390367031097412
1747257708.826663,979,1.8484339714050293
1747257709.5088344,981,2.6670329570770264
1747257709.8590412,982,1.6967523097991943
1747257711.241566,986,0.2954374849796295
1747257711.93145,988,0.4677959680557251
1747257712.2815466,989,1.65672767162323
1747257712.6229167,990,4.556412220001221
1747257713.3160393,992,0.5142236948013306
1747257714.0030165,994,2.5390517711639404
1747257714.3461246,995,0.5941363573074341
1747257714.6892533,996,1.2011052370071411
1747257715.3733246,998,3.378843307495117
1747257715.7233577,999,1.5535602569580078
1747257716.4080617,1001,0.43620410561561584
1747257716.7494748,1002,0.47839322686195374
1747257717.0926702,1003,1.257847785949707
1747257717.4326427,1004,5.090695381164551
1747257717.7754345,1005,4.1378912925720215
1747257718.1158912,1006,0.3434273898601532
1747257719.8392358,1011,1.2613815069198608
1747257720.529334,1013,4.176155090332031
1747257721.216822,1015,0.17855867743492126
1747257721.5571747,1016,2.0502514839172363
1747257721.9012444,1017,3.141632080078125
1747257723.6087139,1022,0.2242155373096466
1747257724.9884608,1026,4.879894733428955
1747257725.69166,1028,0.7125584483146667
1747257726.045484,1029,1.2453495264053345
1747257728.120774,1035,4.127571105957031
1747257728.4667115,1036,1.139298915863037
1747257728.8186488,1037,1.2643603086471558
1747257729.161162,1038,2.78102970123291
1747257729.5039947,1039,7.411401271820068
1747257730.878016,1043,0.6345261335372925
1747257731.563249,1045,-1.0297342538833618
1747257731.906682,1046,0.5627055168151855
1747257733.9642265,1052,5.402066707611084
1747257734.305815,1053,0.3063993752002716
1747257735.344255,1056,1.9605697393417358
1747257736.0331311,1058,0.5484199523925781
1747257736.376363,1059,7.01675271987915
1747257736.721795,1060,3.074617385864258
1747257737.4084506,1062,0.39046770334243774
1747257738.4381654,1065,4.387695789337158
1747257738.7793822,1066,2.6578280925750732
1747257739.1211154,1067,0.42384445667266846
1747257739.8159518,1069,1.6941341161727905
1747257740.1700475,1070,0.8726513385772705
1747257740.5127652,1071,2.4868221282958984
1747257740.8613973,1072,2.981565237045288
1747257741.2060235,1073,0.9722012877464294
1747257741.5482373,1074,1.317816972732544
1747257742.5770073,1077,2.9178261756896973
1747257742.9189777,1078,0.90775066614151
1747257743.6030598,1080,0.8797934055328369
1747257743.9467692,1081,1.909661054611206
1747257744.2896366,1082,0.91762375831604
1747257745.3289244,1085,9.191642761230469
1747257745.670535,1086,2.3552520275115967
1747257746.0199928,1087,3.055044174194336
1747257747.3971353,1091,2.8391997814178467
1747257747.7388864,1092,1.6590113639831543
1747257748.07907,1093,2.4465103149414062
1747257749.791223,1098,0.26899346709251404
1747257750.472122,1100,4.204073905944824
1747257751.16056,1102,0.8203344345092773
1747257751.5010173,1103,0.4911132752895355
1747257751.8426461,1104,0.870323657989502
1747257752.8692954,1107,1.0168498754501343
1747257753.2128036,1108,1.2830170392990112
1747257753.5594406,1109,0.8003886938095093
1747257753.90845,1110,1.554964542388916
1747257754.251146,1111,1.2394015789031982
1747257754.5983171,1112,1.7147958278656006
1747257754.9442408,1113,0.42531198263168335
1747257755.2920744,1114,1.3376994132995605
1747257755.994012,1116,1.4355802536010742
1747257757.0159826,1119,3.2576403617858887
1747257757.697102,1121,0.6373372673988342
1747257758.0360901,1122,1.3419827222824097
1747257759.0712118,1125,0.8351814150810242
1747257759.4138975,1126,3.362652540206909
1747257760.0939064,1128,7.14816427230835
1747257760.4332142,1129,1.9721684455871582
1747257760.774152,1130,1.30097496509552
1747257761.1130555,1131,1.9768543243408203
1747257761.453729,1132,1.0771654844284058
1747257762.1306968,1134,0.9845846891403198
1747257762.4694123,1135,3.5970699787139893
1747257762.8078394,1136,1.5998945236206055
1747257763.823786,1139,1.8902863264083862
1747257764.841304,1142,1.2515655755996704
1747257765.8553753,1145,0.9146226644515991
1747257766.201593,1146,1.2887846231460571
1747257766.8872302,1148,0.6230686902999878
1747257767.2295868,1149,4.725737571716309
1747257767.5747175,1150,1.7267805337905884
1747257767.9196815,1151,1.8948208093643188
1747257768.2667115,1152,1.5169657468795776
1747257768.613018,1153,1.3847393989562988
1747257769.3019636,1155,3.9113800525665283
1747257770.9952528,1160,3.2605762481689453
1747257771.6734495,1162,1.6787664890289307
1747257772.3502593,1164,0.5079440474510193
1747257773.0267494,1166,1.4511597156524658
1747257773.3736155,1167,1.5558685064315796
1747257775.4465282,1173,1.6563634872436523
1747257775.7948518,1174,0.8609949350357056
1747257776.5021424,1176,1.5574160814285278
1747257776.8553798,1177,2.559804677963257
1747257777.2006285,1178,2.1836071014404297
1747257778.568934,1182,3.729184627532959
1747257779.2480557,1184,17.21177864074707
1747257779.9305534,1186,0.5031763911247253
1747257780.618972,1188,1.5766901969909668
1747257780.963862,1189,3.42531681060791
1747257781.307294,1190,2.3104746341705322
1747257782.333045,1193,4.04610013961792
1747257782.680272,1194,4.359452247619629
1747257783.0303915,1195,2.5716164112091064
1747257783.7342677,1197,1.7095412015914917
1747257784.0944326,1198,0.7524449229240417
1747257785.151624,1201,4.174746513366699
1747257785.4963272,1202,1.7004956007003784
1747257786.5261526,1205,3.043271780014038
1747257786.8731298,1206,2.213548183441162
1747257787.2160692,1207,0.7555985450744629
1747257787.8971467,1209,0.7470518350601196
1747257789.2653952,1213,2.401433229446411
1747257789.6087127,1214,1.548079490661621
1747257789.9527588,1215,3.341205596923828
1747257790.6359441,1217,0.34522560238838196
1747257790.9761527,1218,1.4658229351043701
1747257792.6853945,1223,1.1634787321090698
1747257793.3657196,1225,1.631895661354065
1747257794.3805308,1228,1.2791403532028198
1747257794.7177522,1229,5.030717849731445
1747257795.7299845,1232,4.4603447914123535
1747257796.067862,1233,2.342642307281494
1747257797.777936,1238,0.4660123586654663
1747257798.4597063,1240,2.541945219039917
1747257798.7970376,1241,2.1974003314971924
1747257799.1361217,1242,4.226227283477783
1747257799.4761565,1243,1.1135139465332031
1747257799.8166847,1244,0.5157356858253479
1747257800.1548321,1245,1.5684282779693604
1747257800.49371,1246,3.252373218536377
1747257801.5239818,1249,0.8899224996566772
1747257801.8706288,1250,1.16877281665802
1747257802.211641,1251,1.5846338272094727
1747257802.5531707,1252,2.214759111404419
1747257803.2351058,1254,7.034419059753418
1747257803.917254,1256,5.009448528289795
1747257804.2585804,1257,0.9632906913757324
1747257805.2847626,1260,1.3622212409973145
1747257805.6244874,1261,1.0872700214385986
1747257806.642077,1264,6.062713623046875
1747257807.6578984,1267,1.3646584749221802
1747257809.045967,1271,1.5019451379776
1747257810.760106,1276,1.6052186489105225
1747257811.0976648,1277,1.2607393264770508
1747257811.4344602,1278,1.6927261352539062
1747257812.7890756,1282,2.1371042728424072
1747257813.8118804,1285,2.1143152713775635
1747257815.5086682,1290,1.3217267990112305
1747257816.5252426,1293,1.5895217657089233
1747257817.545515,1296,2.899129629135132
1747257818.2200902,1298,1.9379637241363525
1747257818.5619733,1299,0.6821677684783936
1747257819.6021864,1302,2.2525789737701416
1747257820.962723,1306,3.5852911472320557
1747257822.320516,1310,1.8923407793045044
1747257823.6830382,1314,1.4932894706726074
1747257824.025852,1315,1.2748500108718872
1747257825.751053,1320,1.2308963537216187
1747257826.4371057,1322,2.908787965774536
1747257826.780973,1323,0.7514102458953857
1747257827.470638,1325,4.727119445800781
1747257827.820679,1326,9.829900741577148
1747257828.5166435,1328,3.107769012451172
1747257830.930614,1335,2.3457791805267334
1747257834.0341854,1344,0.20905381441116333
1747257834.383221,1345,0.6857481598854065
1747257835.075415,1347,0.5089561343193054
1747257835.4178045,1348,1.168153166770935
1747257836.4470358,1351,0.6840577125549316
1747257836.7919002,1352,1.266497015953064
1747257837.4724045,1354,2.5678799152374268
1747257838.8440647,1358,0.4507705569267273
1747257839.5347753,1360,2.2080705165863037
1747257840.9154706,1364,15.227471351623535
1747257841.2563863,1365,1.4075020551681519
1747257841.5980852,1366,3.4336726665496826
1747257841.9388075,1367,2.2064781188964844
1747257842.2810178,1368,1.8644013404846191
1747257843.6612463,1372,2.4779255390167236
1747257844.0165634,1373,0.40823811292648315
1747257844.7260785,1375,5.657428741455078
1747257845.07185,1376,9.122602462768555
1747257846.4419801,1380,2.650294542312622
1747257848.1788805,1385,14.285140037536621
1747257848.5423493,1386,3.4407451152801514
1747257849.9642901,1390,1.3104571104049683
1747257851.0231984,1393,3.351804494857788
1747257852.0542457,1396,2.470438003540039
1747257852.402138,1397,0.326777845621109
1747257853.088677,1399,3.292465925216675
1747257853.4317358,1400,2.4993960857391357
1747257854.4585307,1403,2.3140270709991455
1747257855.1410058,1405,0.557626485824585
1747257857.8959033,1413,1.596327304840088
1747257858.9245353,1416,8.766024589538574
1747257859.2660077,1417,1.7989745140075684
1747257859.9509354,1419,6.515202045440674
1747257860.6325336,1421,1.4923317432403564
1747257860.9816003,1422,20.16870880126953
1747257864.0625815,1431,3.5286478996276855
1747257864.4119167,1432,7.832759380340576
1747257865.7817595,1436,3.913386106491089
1747257866.470137,1438,0.7176777124404907
1747257866.8123302,1439,1.3064680099487305
1747257867.154719,1440,3.5889062881469727
1747257867.4970298,1441,20.62966537475586
1747257868.5262291,1444,19.533485412597656
1747257869.2112079,1446,10.545852661132812
1747257869.5553834,1447,0.5801059007644653
1747257869.8935015,1448,16.878170013427734
1747257870.2317388,1449,4.358611583709717
1747257870.5772758,1450,6.310337066650391
1747257870.916341,1451,1.468674659729004
1747257871.2571743,1452,1.711096167564392
1747257871.9378781,1454,0.8237067461013794
1747257872.2787437,1455,3.004213333129883
1747257872.6197395,1456,18.060115814208984
1747257872.964928,1457,1.132212519645691
1747257873.3126643,1458,1.824986219406128
1747257873.659054,1459,1.2261972427368164
1747257874.005365,1460,5.064620018005371
1747257874.3500838,1461,3.333303928375244
1747257875.044532,1463,1.0551624298095703
1747257877.5724726,1470,1.4572385549545288
1747257878.6008027,1473,1.7309136390686035
1747257878.9457521,1474,0.7940051555633545
1747257879.6345224,1476,1.4656715393066406
1747257879.9761882,1477,0.6371753811836243
1747257881.3492556,1481,1.6251490116119385
1747257881.6941507,1482,1.181077003479004
1747257882.041215,1483,2.600092887878418
1747257883.4104779,1487,0.4130457043647766
1747257883.7489638,1488,2.5431113243103027
1747257884.092677,1489,1.0017675161361694
1747257884.4461896,1490,1.4047870635986328
1747257884.797903,1491,2.717691659927368
1747257885.494003,1493,1.1492033004760742
1747257885.8365157,1494,0.7104224562644958
1747257887.2079418,1498,1.0248273611068726
1747257887.5578816,1499,1.2638030052185059
1747257887.9027367,1500,1.917740821838379
1747257888.5954103,1502,7.5543718338012695
1747257889.6450548,1505,2.9049012660980225
1747257891.0418198,1509,1.8971409797668457
1747257891.3843176,1510,2.094862461090088
1747257891.7340074,1511,2.2348179817199707
1747257892.419446,1513,3.121060848236084
1747257893.1096153,1515,9.76986026763916
1747257893.4582865,1516,2.89400053024292
1747257895.88638,1523,5.11297082901001
1747257896.9186683,1526,11.442486763000488
1747257897.612637,1528,2.7133703231811523
1747257899.7029579,1534,3.135042428970337
1747257900.7218094,1537,1.9554578065872192
1747257901.0625703,1538,0.8802645206451416
1747257902.0798364,1541,7.775058746337891
1747257903.4594724,1545,1.2098380327224731
1747257904.1517475,1547,8.30251693725586
1747257904.5025215,1548,0.8586958646774292
1747257905.549667,1551,5.4288859367370605
1747257905.891026,1552,1.11204195022583
1747257906.2327423,1553,2.6265788078308105
1747257906.914961,1555,4.861239433288574
1747257907.6011484,1557,2.897263526916504
1747257909.3253393,1562,3.2208640575408936
1747257910.0139513,1564,6.175443172454834
1747257910.3548038,1565,2.436866521835327
1747257910.7043307,1566,1.4115115404129028
1747257911.3918931,1568,2.327580690383911
1747257912.0792983,1570,0.6304017305374146
1747257912.4226313,1571,2.2358126640319824
1747257912.7668114,1572,2.079744815826416
1747257913.1128495,1573,3.689105987548828
1747257914.1547906,1576,1.5089118480682373
1747257914.84927,1578,1.4437435865402222
1747257915.1980379,1579,31.184185028076172
1747257915.5400596,1580,0.973667562007904
1747257915.88131,1581,1.0613495111465454
1747257916.2249455,1582,1.728306531906128
1747257917.2525973,1585,11.809102058410645
1747257918.9616058,1590,2.6110668182373047
1747257920.6630054,1595,25.582870483398438
1747257921.002692,1596,1.4538965225219727
1747257921.34932,1597,0.21760551631450653
1747257922.716546,1601,7.497515678405762
1747257923.0610247,1602,2.1187918186187744
1747257923.4032254,1603,37.02619934082031
1747257925.8033016,1610,5.226021766662598
1747257926.1439111,1611,10.010956764221191
1747257926.8363235,1613,2.448336362838745
1747257927.1937594,1614,0.897201657295227
1747257927.8758624,1616,1.8777315616607666
1747257929.2477183,1620,3.6336774826049805
1747257929.9422143,1622,10.189722061157227
1747257930.644166,1624,0.11424069106578827
1747257931.3354397,1626,0.9088289737701416
1747257931.6833615,1627,4.942223072052002
1747257933.080535,1631,0.7100101709365845
1747257934.4662106,1635,3.340566396713257
1747257934.8152597,1636,1.7977776527404785
1747257935.1702805,1637,5.234745979309082
1747257935.5192823,1638,1.082466959953308
1747257936.2143471,1640,4.917026042938232
1747257936.563059,1641,1.2898626327514648
1747257938.3131466,1646,3.3553428649902344
1747257938.667573,1647,1.0387120246887207
1747257939.3679717,1649,3.7258195877075195
1747257940.062149,1651,1.395143985748291
1747257940.4143183,1652,1.7634176015853882
1747257940.762122,1653,0.2653535306453705
1747257941.116564,1654,2.9342329502105713
1747257941.8202498,1656,2.063866376876831
1747257942.5178206,1658,1.1449908018112183
1747257943.9247978,1662,1.9623479843139648
1747257944.62083,1664,11.925604820251465
1747257945.337636,1666,1.462907314300537
1747257946.3788075,1669,1.8598865270614624
1747257946.7268605,1670,5.861436367034912
1747257948.1173282,1674,1.5989772081375122
1747257949.1661885,1677,3.4709298610687256
1747257949.8687449,1679,0.6633318662643433
1747257950.2308712,1680,2.9848408699035645
1747257950.578396,1681,2.8349294662475586
1747257950.9196422,1682,0.8924494981765747
1747257951.9538672,1685,1.3039366006851196
1747257952.2998762,1686,0.28473159670829773
1747257952.6430044,1687,1.0141699314117432
1747257952.9852264,1688,0.7282199263572693
1747257953.328137,1689,4.961866855621338
1747257953.6700761,1690,2.920559883117676
1747257954.708077,1693,1.0933198928833008
1747257955.064129,1694,4.328666687011719
1747257955.408524,1695,0.44478946924209595
1747257956.0970445,1697,2.066030979156494
1747257956.4395375,1698,1.8564354181289673
1747257956.7835593,1699,1.7980129718780518
1747257957.1249785,1700,0.4425657391548157
1747257957.8212137,1702,3.800595283508301
1747257958.5183778,1704,10.875197410583496
1747257959.5628133,1707,1.248858094215393
1747257960.2605217,1709,0.5090180039405823
1747257960.6044765,1710,0.8255332708358765
1747257960.950481,1711,4.0307207107543945
1747257961.292094,1712,3.993532657623291
1747257963.3519628,1718,1.564233660697937
1747257963.6942663,1719,2.6791489124298096
1747257964.718287,1722,2.021820068359375
1747257965.0612414,1723,0.9594667553901672
1747257965.402611,1724,3.045844316482544
1747257965.7436633,1725,1.3450313806533813
1747257967.4521604,1730,3.0899124145507812
1747257970.1999679,1738,2.4848990440368652
1747257970.5424511,1739,2.967376232147217
1747257970.8865895,1740,15.331912994384766
1747257971.9217887,1743,0.28109169006347656
1747257972.6084476,1745,0.528640866279602
1747257973.6567273,1748,1.8067054748535156
1747257974.0057862,1749,3.037637710571289
1747257974.34795,1750,2.368927478790283
1747257974.689887,1751,0.5402112007141113
1747257975.3902588,1753,5.944064140319824
1747257975.7324018,1754,6.257544040679932
1747257976.776268,1757,0.6176742315292358
1747257978.4884531,1762,2.4682302474975586
1747257978.8335373,1763,1.7705409526824951
1747257979.521045,1765,2.0493404865264893
1747257979.8640587,1766,0.2217354029417038
1747257980.5576491,1768,2.2913501262664795
1747257982.9462247,1775,1.4640486240386963
1747257983.2890882,1776,1.3755733966827393
1747257983.6279004,1777,15.006940841674805
1747257984.654848,1780,4.248824119567871
1747257984.9940345,1781,0.21120721101760864
1747257986.0201464,1784,2.8490188121795654
1747257986.3626578,1785,2.221242666244507
1747257986.702901,1786,1.524711012840271
1747257987.0446594,1787,16.70779800415039
1747257987.7237527,1789,0.5312653183937073
1747257988.0616908,1790,3.5749762058258057
1747257988.7396054,1792,0.9697015285491943
1747257989.415593,1794,11.629799842834473
1747257990.0913897,1796,3.7615301609039307
1747257990.4298885,1797,4.027024269104004
1747257991.444083,1800,4.073785781860352
1747257992.129406,1802,2.3190057277679443
1747257992.4673326,1803,11.875189781188965
1747257992.8054047,1804,2.2061092853546143
1747257994.1663983,1808,2.451063632965088
1747257994.845412,1810,0.29303115606307983
1747257996.2295687,1814,1.3899260759353638
1747257996.9181218,1816,3.7734246253967285
1747257997.6060677,1818,0.42892223596572876
1747257997.958531,1819,3.25657320022583
1747257999.3283336,1823,2.7694454193115234
1747258000.3605034,1826,7.6344428062438965
1747258000.7005196,1827,2.987342119216919
1747258001.376112,1829,1.5022940635681152
1747258001.716408,1830,1.9031120538711548
1747258002.393236,1832,0.2547220289707184
1747258002.7352147,1833,2.699951648712158
1747258003.0753539,1834,0.40147536993026733
1747258003.7592201,1836,1.1808987855911255
1747258004.1017137,1837,0.9543198347091675
1747258004.4426742,1838,2.5571913719177246
1747258006.501246,1844,1.1019035577774048
1747258006.8453138,1845,0.9276242852210999
1747258007.184347,1846,7.740345001220703
1747258007.5230827,1847,4.054403305053711
1747258007.8622184,1848,30.279277801513672
1747258008.9027393,1851,2.1870434284210205
1747258009.5941849,1853,1.1123027801513672
1747258010.6373832,1856,1.6668877601623535
1747258012.0303268,1860,3.0036511421203613
1747258013.415099,1864,1.1523690223693848
1747258013.7634926,1865,10.845125198364258
1747258014.11597,1866,3.3025527000427246
1747258014.458622,1867,34.65470886230469
1747258015.8344712,1871,0.8542903065681458
1747258016.178713,1872,7.086721897125244
1747258016.522594,1873,0.9823606014251709
1747258016.871173,1874,0.21839913725852966
1747258017.2183018,1875,0.167088583111763
1747258017.9025517,1877,0.259258508682251
1747258018.6048393,1879,2.3315911293029785
1747258018.948254,1880,0.7882153987884521
1747258019.988582,1883,1.3532756567001343
1747258020.337151,1884,3.204737901687622
1747258021.0334346,1886,2.432932138442993
1747258021.721039,1888,0.4614454507827759
1747258022.4082434,1890,1.8770251274108887
1747258022.7548945,1891,12.824579238891602
1747258024.1298199,1895,0.9511983394622803
1747258025.5210166,1899,1.9974169731140137
1747258026.2206988,1901,19.071346282958984
1747258026.56436,1902,2.090181350708008
1747258027.940751,1906,7.160707950592041
1747258028.6299763,1908,2.8763773441314697
1747258028.9792855,1909,1.8926081657409668
1747258029.323561,1910,1.5172145366668701
1747258030.3629935,1913,3.5878491401672363
1747258031.390287,1916,2.6371266841888428
1747258032.0725172,1918,1.946169137954712
1747258034.1344035,1924,1.1728636026382446
1747258034.4760702,1925,2.3068182468414307
1747258034.8223522,1926,6.998733997344971
1747258035.5175598,1928,7.700526714324951
1747258035.8623538,1929,0.4021848738193512
1747258036.8939776,1932,1.2450616359710693
1747258037.930483,1935,2.158795118331909
1747258038.2723458,1936,0.972855806350708
1747258039.3031611,1939,0.5991734862327576
1747258039.6452577,1940,4.168949127197266
1747258039.9870613,1941,0.9480259418487549
1747258040.3288546,1942,2.9734883308410645
1747258041.3556936,1945,1.387563943862915
1747258042.054492,1947,0.7916865348815918
1747258043.1004326,1950,0.9665408134460449
1747258043.4478238,1951,1.086424708366394
1747258044.1366556,1953,1.7319223880767822
1747258045.163506,1956,1.4689160585403442
1747258046.5242288,1960,1.9775521755218506
1747258046.8782022,1961,-0.04996350407600403
1747258047.2180417,1962,16.671001434326172
1747258047.5583723,1963,2.1611340045928955
1747258047.9042094,1964,0.7039958238601685
1747258048.5932422,1966,2.239630699157715
1747258048.9392886,1967,1.4681270122528076
1747258049.2825534,1968,1.6947365999221802
1747258049.6237023,1969,2.0028889179229736
1747258051.686486,1975,0.7283582091331482
1747258052.3760307,1977,3.1618504524230957
1747258052.7190156,1978,3.420607328414917
1747258053.061952,1979,0.6088235378265381
1747258053.4054844,1980,1.1137776374816895
1747258053.7552683,1981,0.46002352237701416
1747258054.1081536,1982,7.99592399597168
1747258054.4504077,1983,2.0206751823425293
1747258055.1339452,1985,1.9775677919387817
1747258055.8185103,1987,42.577178955078125
1747258056.1663828,1988,2.1858179569244385
1747258056.510055,1989,3.270996332168579
1747258057.191867,1991,2.2790920734405518
1747258057.5325413,1992,1.6574580669403076
1747258057.8760579,1993,3.2227578163146973
1747258058.5611036,1995,0.1279207170009613
1747258059.9447174,1999,0.6897984743118286


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_02_754505-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257370.1340487,0,1.353359580039978
1747257371.1975398,3,1.0638155937194824
1747257371.54713,4,1.0284206867218018
1747257373.605428,10,1.0009196996688843
1747257373.946215,11,1.0476808547973633
1747257374.9938123,14,1.009089708328247
1747257375.3394046,15,1.0217918157577515
1747257376.380937,18,1.7443269491195679
1747257376.7256224,19,1.0789668560028076
1747257377.0711231,20,1.0001842975616455
1747257377.7601502,22,1.0006828308105469
1747257378.103489,23,1.0000003576278687
1747257379.141568,26,1.3537254333496094
1747257379.4865048,27,1.0126546621322632
1747257381.5415146,33,1.0
1747257382.5915751,36,1.0000022649765015
1747257382.9361694,37,4.668720722198486
1747257383.2807648,38,1.0685347318649292
1747257383.623579,39,1.000011920928955
1747257383.9795663,40,2.291728973388672
1747257386.4476597,47,1.0
1747257386.803703,48,1.0
1747257387.1602378,49,1.0
1747257387.8587384,51,1.0
1747257388.2072666,52,1.0000001192092896
1747257388.9040604,54,1.0
1747257389.942527,57,1.0000019073486328
1747257391.0049808,60,1.0000009536743164
1747257391.3604326,61,1.000006079673767
1747257391.7128534,62,1.0000025033950806
1747257392.0737116,63,1.0000100135803223
1747257392.7923434,65,1.0000017881393433
1747257393.1514087,66,1.0000125169754028
1747257393.5066886,67,1.000006079673767
1747257393.8600993,68,1.7902344465255737
1747257394.5900528,70,1.1368838548660278
1747257394.9522696,71,1.0000039339065552
1747257397.0488186,77,1.0028997659683228
1747257397.741836,79,1.0002907514572144
1747257398.0868456,80,1.0017237663269043
1747257398.7843826,82,1.0000032186508179
1747257399.1326895,83,1.0000054836273193
1747257399.837866,85,1.0000137090682983
1747257401.2365973,89,1.0007902383804321
1747257401.5895617,90,1.0000028610229492
1747257403.3278902,95,1.000185251235962
1747257404.6875784,99,1.3403537273406982
1747257405.0353224,100,1.0000263452529907
1747257406.084055,103,1.0000240802764893
1747257407.1210492,106,1.0000444650650024
1747257407.4652362,107,1.0000778436660767
1747257408.1748848,109,1.000002384185791
1747257409.9035923,114,1.000379204750061
1747257410.5908582,116,1.1185725927352905
1747257412.339805,121,1.0004979372024536
1747257413.7217786,125,1.000086784362793
1747257414.0695212,126,1.0001524686813354
1747257414.760261,128,1.0018731355667114
1747257415.4529116,130,1.9926098585128784
1747257415.7988148,131,1.000005841255188
1747257416.144119,132,1.0004197359085083
1747257417.511079,136,1.000056505203247
1747257417.8554661,137,1.0000840425491333
1747257419.9334018,143,1.0000016689300537
1747257420.284337,144,1.0000085830688477
1747257420.9800174,146,1.000005841255188
1747257421.3227227,147,1.0000097751617432
1747257422.364293,150,1.000024676322937
1747257424.7853,157,1.0000054836273193
1747257425.4797587,159,1.0000059604644775
1747257425.824482,160,1.00002121925354
1747257426.5179064,162,1.0000029802322388
1747257427.2112682,164,1.0000057220458984
1747257427.9137902,166,1.000425100326538
1747257429.2937155,170,1.0659979581832886
1747257429.6361763,171,1.303887128829956
1747257429.9776947,172,1.0181561708450317
1747257431.0080206,175,1.893123745918274
1747257431.35844,176,1.0000063180923462
1747257431.7008767,177,1.0000054836273193
1747257432.0443137,178,1.000001311302185
1747257432.7426138,180,1.0000008344650269
1747257433.092732,181,1.0000014305114746
1747257434.120992,184,1.0000061988830566
1747257434.4635344,185,1.0000063180923462
1747257434.804811,186,1.0000051259994507
1747257435.837916,189,1.0000101327896118
1747257436.1916833,190,1.0000065565109253
1747257436.5408454,191,1.000003457069397
1747257436.887374,192,1.0000202655792236
1747257437.9343388,195,1.0003504753112793
1747257439.3539016,199,1.0124738216400146
1747257439.7071111,200,1.0046610832214355
1747257440.4239845,202,1.0174514055252075
1747257440.7831275,203,1.0078402757644653
1747257441.1404517,204,1.006386399269104
1747257441.492276,205,1.0002071857452393
1747257442.2017605,207,1.0054813623428345
1747257442.8938727,209,1.0310088396072388
1747257443.5828347,211,1.9279847145080566
1747257444.2716873,213,1.000086784362793
1747257444.958778,215,1.0000088214874268
1747257445.3009326,216,1.0000064373016357
1747257445.9868562,218,1.000012755393982
1747257446.3300438,219,1.0000016689300537
1747257446.6790085,220,1.0000053644180298
1747257447.0288813,221,1.0000028610229492
1747257447.3712735,222,1.0000072717666626
1747257448.0549693,224,1.0000108480453491
1747257448.4055512,225,1.0000112056732178
1747257449.7945821,229,1.0002907514572144
1747257451.8625736,235,1.0008891820907593
1747257452.5492804,237,1.0037809610366821
1747257452.8891015,238,1.0035176277160645
1747257453.2288163,239,1.0291283130645752
1747257453.917379,241,1.996340274810791
1747257454.2567558,242,1.0000121593475342
1747257454.9350863,244,1.0000197887420654
1747257455.2802334,245,1.0000247955322266
1747257455.620475,246,1.0000165700912476
1747257455.96734,247,1.0000920295715332
1747257457.674585,252,1.000028133392334
1747257458.0136604,253,1.0000168085098267
1747257458.3537982,254,1.000038981437683
1747257459.3765552,257,1.0721664428710938
1747257459.7222092,258,1.0503506660461426
1747257460.0668678,259,1.6015247106552124
1747257460.4126866,260,1.0228430032730103
1747257461.110548,262,1.0001709461212158
1747257463.9060845,270,1.0002529621124268
1747257464.2494373,271,1.0001885890960693
1747257465.286784,274,1.055974006652832
1747257465.6296859,275,1.0174095630645752
1747257465.9736114,276,1.0008529424667358
1747257466.6631925,278,1.9907530546188354
1747257467.3705003,280,1.0000841617584229
1747257468.0577114,282,1.0076017379760742
1747257468.397933,283,1.0054043531417847
1747257469.084916,285,1.0117040872573853
1747257469.7750993,287,1.6697254180908203
1747257470.1508248,288,1.9617432355880737
1747257470.8656406,290,1.0181610584259033
1747257472.66521,295,1.4545480012893677
1747257473.0272472,296,1.1338458061218262
1747257473.3847716,297,1.263581395149231
1747257473.7366462,298,1.3263698816299438
1747257475.8512776,304,1.7023839950561523
1747257476.5513432,306,1.8967394828796387
1747257477.2536843,308,1.837020993232727
1747257477.6087146,309,1.9909683465957642
1747257478.6709847,312,1.3985246419906616
1747257479.0258117,313,1.4780101776123047
1747257480.0859818,316,1.7581123113632202
1747257480.7911634,318,1.0105807781219482
1747257481.141693,319,1.4007413387298584
1747257482.1956794,322,1.0000544786453247
1747257482.9022622,324,1.230912446975708
1747257484.6229665,329,1.6053556203842163
1747257484.9623003,330,1.1353954076766968
1747257485.300732,331,1.0067049264907837
1747257485.6398516,332,1.0207490921020508
1747257487.332144,337,1.2818665504455566
1747257487.6711094,338,1.1575322151184082
1747257488.3517373,340,1.012696623802185
1747257489.3861012,343,1.9001619815826416
1747257489.7285888,344,1.793031930923462
1747257490.0712564,345,1.908707618713379
1747257490.4160967,346,1.3588515520095825
1747257491.1038666,348,1.9992599487304688
1747257491.787017,350,1.2601137161254883
1747257492.4742024,352,1.6890335083007812
1747257492.816804,353,1.9971386194229126
1747257493.1715012,354,1.0007399320602417
1747257494.5533788,358,1.0000205039978027
1747257495.2423422,360,1.000067114830017
1747257495.9311745,362,1.0000178813934326
1747257496.2741566,363,1.00009024143219
1747257496.6181457,364,1.0016663074493408
1747257496.9605982,365,1.0055900812149048
1747257497.3032653,366,1.0024133920669556
1747257497.6467044,367,1.0025320053100586
1747257497.9882634,368,1.0018963813781738
1747257500.0492034,374,1.0158761739730835
1747257501.0874848,377,1.0015796422958374
1747257501.4320812,378,1.0165647268295288
1747257503.876719,385,1.421655535697937
1747257504.2242174,386,1.0003762245178223
1747257505.615802,390,1.0928988456726074
1747257505.9636686,391,1.998779058456421
1747257506.3123293,392,1.207425832748413
1747257506.6615827,393,1.0008994340896606
1747257507.0084608,394,1.322563886642456
1747257507.3518715,395,1.016914963722229
1747257507.7015104,396,1.016737461090088
1747257508.0480826,397,1.1701669692993164
1747257508.4033408,398,1.1929621696472168
1747257508.7552342,399,1.1000181436538696
1747257509.4546306,401,1.0760407447814941
1747257509.8044515,402,2.0061240196228027
1747257510.5083828,404,1.0447291135787964
1747257511.9080071,408,1.0004472732543945
1747257512.2532167,409,1.0013951063156128
1747257513.2888942,412,1.0902390480041504
1747257513.6339715,413,1.1085927486419678
1747257513.9789627,414,1.0123260021209717
1747257514.3239436,415,1.5442509651184082
1747257515.3918285,418,1.0082186460494995
1747257516.4469602,421,2.1166300773620605
1747257516.7941542,422,2.0781288146972656
1747257517.8548074,425,1.0019298791885376
1747257518.211581,426,1.0006451606750488
1747257519.6204333,430,1.6006708145141602
1747257519.9688852,431,1.7626183032989502
1747257521.0042238,434,2.034417152404785
1747257521.3481605,435,1.3040215969085693
1747257521.6996453,436,1.7258641719818115
1747257522.0619583,437,1.9144521951675415
1747257522.4121041,438,1.8367561101913452
1747257522.7575703,439,1.7590850591659546
1747257523.1096325,440,3.1444408893585205
1747257523.4549294,441,1.9343980550765991
1747257524.1549678,443,2.536454200744629
1747257524.503409,444,1.174340009689331
1747257524.845366,445,2.648172616958618
1747257525.1971605,446,3.0852413177490234
1747257526.5989413,450,2.6576805114746094
1747257526.9506636,451,2.4855244159698486
1747257527.301985,452,3.544710159301758
1747257527.64819,453,2.276561737060547
1747257527.9989192,454,2.1092987060546875
1747257528.7011335,456,2.047372817993164
1747257529.39988,458,2.7262842655181885
1747257530.1050975,460,1.742250680923462
1747257530.4641685,461,2.438616991043091
1747257531.5141225,464,2.1477129459381104
1747257531.8711493,465,1.5556089878082275
1747257532.214001,466,2.6420559883117676
1747257532.9100142,468,2.0613787174224854
1747257533.600058,470,2.6482930183410645
1747257534.9755356,474,2.4600939750671387
1747257535.3174899,475,3.072614908218384
1747257536.3436754,478,2.817002058029175
1747257536.6832252,479,1.3538693189620972
1747257537.0221515,480,1.1489688158035278
1747257537.3610587,481,2.1755740642547607
1747257537.7101932,482,1.749234914779663
1747257538.0548427,483,2.075753927230835
1747257538.395805,484,1.1852411031723022
1747257539.0786457,486,1.332588791847229
1747257539.4256575,487,1.796494483947754
1747257539.7671115,488,1.959961175918579
1747257540.1143079,489,1.572239875793457
1747257540.802859,491,1.7434887886047363
1747257541.847752,494,1.3766034841537476
1747257543.248229,498,2.2947709560394287
1747257544.2892997,501,1.7912899255752563
1747257544.6340442,502,1.8223955631256104
1747257544.9861486,503,1.3669499158859253
1747257546.0237381,506,1.946481704711914
1747257546.7063878,508,2.833786725997925
1747257547.0476346,509,2.60364031791687
1747257547.390063,510,2.1150190830230713
1747257547.732441,511,3.1747825145721436
1747257548.0716937,512,2.4127211570739746
1747257548.410226,513,2.5988264083862305
1747257548.7481334,514,2.5849735736846924
1747257549.7643259,517,2.4748892784118652
1747257550.1028454,518,2.338207721710205
1747257550.4410818,519,2.3712730407714844
1747257550.7796845,520,1.6255189180374146
1747257551.796721,523,2.973783254623413
1747257554.1958265,530,1.9003453254699707
1747257555.2277637,533,1.2631778717041016
1747257555.570064,534,1.2394369840621948
1747257556.260798,536,1.0099729299545288
1747257556.6021774,537,1.040733814239502
1747257556.9433427,538,1.060172438621521
1747257557.2850227,539,1.05976140499115
1747257557.6286063,540,1.0579991340637207
1747257558.3124638,542,1.0418213605880737
1747257558.6549718,543,1.0525615215301514
1747257558.9984276,544,1.135442852973938
1747257559.6974516,546,1.3475115299224854
1747257560.0500739,547,1.0784337520599365
1747257561.0904725,550,1.186318278312683
1747257561.7774272,552,1.0996901988983154
1747257562.4665961,554,1.3071107864379883
1747257562.810658,555,1.6280843019485474
1747257563.156729,556,1.3944473266601562
1747257565.2301185,562,1.4148316383361816
1747257565.5717893,563,3.184478998184204
1747257565.91292,564,1.617948293685913
1747257567.2913666,568,2.162047863006592
1747257568.3237424,571,1.590722918510437
1747257569.0175848,573,1.3926647901535034
1747257570.0748963,576,1.6138793230056763
1747257571.4536352,580,1.5165332555770874
1747257572.8237147,584,2.060861110687256
1747257573.174671,585,1.8385798931121826
1747257573.518863,586,1.7309317588806152
1747257574.2052517,588,2.476428747177124
1747257574.8987505,590,1.6983085870742798
1747257575.240668,591,3.14357590675354
1747257575.5827143,592,3.095931053161621
1747257576.267147,594,1.5392248630523682
1747257576.9497805,596,2.4989094734191895
1747257577.2912524,597,1.9728379249572754
1747257577.6337833,598,2.0112345218658447
1747257577.993919,599,3.112712860107422
1747257578.7012193,601,2.504201889038086
1747257579.054406,602,2.9407877922058105
1747257579.4039319,603,3.585707187652588
1747257580.1102257,605,2.4414546489715576
1747257581.156658,608,3.7498795986175537
1747257581.8448102,610,3.409890651702881
1747257582.8760626,613,3.473662853240967
1747257583.2346272,614,2.3000056743621826
1747257583.9185631,616,2.754000425338745
1747257584.6038976,618,3.138624906539917
1747257585.291489,620,1.6313568353652954
1747257585.9753823,622,3.281829833984375
1747257586.3157222,623,3.0051214694976807
1747257587.363887,626,2.301725387573242
1747257588.0568395,628,2.678330659866333
1747257588.402728,629,2.5748932361602783
1747257589.7719998,633,3.925717830657959
1747257590.4525692,635,1.4732060432434082
1747257591.134371,637,2.2855305671691895
1747257592.1737103,640,2.9897634983062744
1747257592.5158422,641,2.5657339096069336
1747257592.857291,642,2.6204657554626465
1747257593.198598,643,2.023265838623047
1747257593.5431275,644,1.9071683883666992
1747257593.8846025,645,2.694899320602417
1747257595.2556489,649,2.4024460315704346
1747257595.934692,651,2.9833171367645264
1747257596.2731926,652,2.7828786373138428
1747257596.6123374,653,3.833144187927246
1747257596.9533277,654,2.783816337585449
1747257597.2957778,655,3.253424644470215
1747257598.3136811,658,2.474179267883301
1747257598.6539063,659,2.0888843536376953
1747257598.9986358,660,3.2579753398895264
1747257601.381785,667,4.588563442230225
1747257602.407928,670,5.1881256103515625
1747257604.1185744,675,3.8430473804473877
1747257604.4595473,676,3.101637601852417
1747257604.7990432,677,3.7481846809387207
1747257605.819516,680,2.3881516456604004
1747257606.5010881,682,2.2822256088256836
1747257606.8394244,683,2.9420878887176514
1747257607.1794038,684,3.5971970558166504
1747257608.2036061,687,1.9916493892669678
1747257609.9113903,692,3.8366119861602783
1747257610.5915632,694,2.706782579421997
1747257610.9313457,695,2.6187450885772705
1747257611.270542,696,2.035804033279419
1747257611.6091506,697,2.132479429244995
1747257612.2853346,699,1.9687769412994385
1747257613.3037398,702,1.8154572248458862
1747257613.6462402,703,1.603109359741211
1747257614.324435,705,1.9266353845596313
1747257615.7007153,709,1.647652268409729
1747257616.0439563,710,2.101794481277466
1747257616.733654,712,1.9014326333999634
1747257617.7637017,715,1.89759361743927
1747257618.4598641,717,1.9597636461257935
1747257619.1439316,719,1.0617996454238892
1747257619.4895124,720,1.9439005851745605
1747257619.836032,721,1.8356395959854126
1747257620.527342,723,2.641941785812378
1747257621.219184,725,1.8734959363937378
1747257621.5643303,726,1.4855544567108154
1747257621.9069679,727,1.152733564376831
1747257622.2503731,728,1.0018982887268066
1747257622.5930474,729,1.007048487663269
1747257623.2821612,731,1.022865653038025
1747257623.631946,732,1.5243825912475586
1747257623.9751692,733,1.7934894561767578
1747257625.7080493,738,1.925580620765686
1747257626.0521414,739,2.3390870094299316
1747257626.3948574,740,2.3361117839813232
1747257627.08026,742,2.3807761669158936
1747257627.4249291,743,1.3961296081542969
1747257627.7666104,744,2.466840982437134
1747257628.1146958,745,1.9356954097747803
1747257630.546299,752,1.0562645196914673
1747257631.5894108,755,2.199871063232422
1747257631.9398348,756,1.3192530870437622
1747257632.631441,758,3.4469337463378906
1747257634.386661,763,2.8021435737609863
1747257634.7399733,764,2.2470974922180176
1747257635.0833642,765,2.6824467182159424
1747257636.1199372,768,1.990945816040039
1747257636.550684,769,1.5958324670791626
1747257637.5882514,772,2.335340976715088
1747257637.9315512,773,2.257082939147949
1747257638.6320212,775,1.5759745836257935
1747257638.9733882,776,2.9180314540863037
1747257639.6597712,778,2.9488630294799805
1747257640.0010319,779,2.333177328109741
1747257640.3415775,780,2.039712429046631
1747257640.682247,781,1.8496556282043457
1747257641.0251331,782,1.4837754964828491
1747257643.0890672,788,2.1118690967559814
1747257643.4324815,789,1.404722809791565
1747257644.1209269,791,1.6108602285385132
1747257644.8085487,793,1.193049430847168
1747257645.4995468,795,1.2808115482330322
1747257645.8434556,796,1.861344814300537
1747257646.8737037,799,2.403923749923706
1747257647.217451,800,1.5017439126968384
1747257648.5927243,804,2.2474446296691895
1747257648.9360676,805,1.5147099494934082
1747257649.2763515,806,1.824471116065979
1747257649.6234932,807,1.2193857431411743
1747257650.65163,810,2.350177764892578
1747257651.6890574,813,2.0156142711639404
1747257653.3982036,818,2.091336965560913
1747257653.7414403,819,1.1601022481918335
1747257654.4190435,821,1.7036136388778687
1747257654.7611222,822,2.091273784637451
1747257655.0996637,823,2.196864366531372
1747257655.785281,825,2.0280730724334717
1747257656.1276987,826,1.9422725439071655
1747257656.467766,827,1.3006337881088257
1747257656.807009,828,1.2247669696807861
1747257658.1846042,832,1.7570887804031372
1747257658.5243237,833,2.053269147872925
1747257659.2048926,835,2.106990098953247
1747257659.549001,836,1.6618767976760864
1747257659.8888671,837,1.4776235818862915
1747257660.566721,839,1.6222621202468872
1747257660.9059954,840,1.2160334587097168
1747257661.9419742,843,1.9804973602294922
1747257662.636477,845,2.1412668228149414
1747257664.370534,850,1.6555757522583008
1747257664.7104034,851,1.4248192310333252
1747257665.769583,854,1.9545021057128906
1747257666.8082623,857,2.251317262649536
1747257667.8301766,860,2.0933847427368164
1747257668.5137103,862,1.721376895904541
1747257669.539799,865,1.4834474325180054
1747257669.8818903,866,1.1342048645019531
1747257671.2563198,870,1.7690075635910034
1747257671.5955832,871,1.1120558977127075
1747257675.025151,881,1.525162935256958
1747257675.7154777,883,2.1862213611602783
1747257676.0606172,884,1.4382086992263794
1747257676.4089127,885,2.208634376525879
1747257676.7712967,886,1.3136941194534302
1747257677.4670665,888,1.595870852470398
1747257678.1539757,890,1.808724284172058
1747257678.849568,892,2.2543375492095947
1747257679.8814292,895,2.3048226833343506
1747257680.5735333,897,1.5776560306549072
1747257680.9193397,898,1.4222197532653809
1747257681.9514089,901,2.646136522293091
1747257682.2949216,902,1.5562623739242554
1747257682.9809203,904,1.8109607696533203
1747257683.6660755,906,2.002868175506592
1747257684.0119982,907,2.2681803703308105
1747257684.356163,908,1.7632180452346802
1747257685.049749,910,1.5609867572784424
1747257685.391938,911,1.3171404600143433
1747257686.4199147,914,3.405461072921753
1747257687.7913928,918,2.3302383422851562
1747257688.133681,919,1.5853118896484375
1747257688.822148,921,1.6298776865005493
1747257689.5104501,923,1.9552127122879028
1747257690.9070811,927,1.1452990770339966
1747257691.2591248,928,2.221579074859619
1747257691.6080754,929,2.3664698600769043
1747257691.9653344,930,2.299933910369873
1747257692.3154688,931,1.282806158065796
1747257692.6686409,932,1.8945508003234863
1747257693.020726,933,1.163923740386963
1747257693.7239847,935,1.182330846786499
1747257695.102637,939,2.6998114585876465
1747257695.7914293,941,1.791104793548584
1747257696.137114,942,1.899476408958435
1747257697.164065,945,2.0241029262542725
1747257698.5397012,949,1.6683704853057861
1747257699.5725656,952,2.7231833934783936
1747257700.2616894,954,1.8319035768508911
1747257700.6074512,955,1.0571929216384888
1747257700.9537873,956,2.0160858631134033
1747257702.3298051,960,1.4723001718521118
1747257703.015519,962,2.3980798721313477
1747257703.358339,963,1.5195759534835815
1747257703.7026129,964,1.700515627861023
1747257704.0443673,965,2.8382537364959717
1747257704.7280777,967,1.8335707187652588
1747257705.0717351,968,2.6917011737823486
1747257706.0993204,971,1.5728874206542969
1747257707.81268,976,2.7625858783721924
1747257708.4994195,978,2.238983631134033
1747257708.8429606,979,2.7476158142089844
1747257709.5271325,981,2.249497890472412
1747257709.8747907,982,2.394972562789917
1747257711.2578466,986,2.636167049407959
1747257711.9473836,988,2.1760408878326416
1747257712.296713,989,3.207803964614868
1747257712.639321,990,3.1419172286987305
1747257713.3315897,992,2.090388774871826
1747257714.0201066,994,3.224353313446045
1747257714.361935,995,2.9430792331695557
1747257714.7061627,996,3.6538445949554443
1747257715.3923373,998,3.6821558475494385
1747257715.7394607,999,2.879903793334961
1747257716.4246745,1001,2.476667881011963
1747257716.7648327,1002,3.47409725189209
1747257717.1081305,1003,2.986320972442627
1747257717.4493215,1004,3.325981855392456
1747257717.7910995,1005,3.4625091552734375
1747257718.1383827,1006,2.8154311180114746
1747257719.8576677,1011,2.562591075897217
1747257720.5465286,1013,1.5493654012680054
1747257721.2325702,1015,1.97592294216156
1747257721.57298,1016,2.066678524017334
1747257721.9173255,1017,1.2909603118896484
1747257723.6257477,1022,2.7614548206329346
1747257725.0081017,1026,2.2699172496795654
1747257725.7073565,1028,1.9020936489105225
1747257726.0643249,1029,1.3969767093658447
1747257728.139752,1035,3.3407065868377686
1747257728.4867513,1036,2.3924167156219482
1747257728.8365753,1037,2.4523367881774902
1747257729.1793563,1038,1.7001948356628418
1747257729.5227537,1039,2.1901142597198486
1747257730.8945577,1043,2.0791075229644775
1747257731.581322,1045,1.8494426012039185
1747257731.9248402,1046,2.1058313846588135
1747257733.9804428,1052,3.289717435836792
1747257734.3219507,1053,2.3517322540283203
1747257735.3633666,1056,1.989563226699829
1747257736.0507188,1058,2.8110320568084717
1747257736.393365,1059,2.408475399017334
1747257736.7374234,1060,3.35642671585083
1747257737.4260252,1062,2.09865140914917
1747257738.453895,1065,2.7623133659362793
1747257738.795537,1066,2.347471237182617
1747257739.1394615,1067,1.6803580522537231
1747257739.8326588,1069,2.575165271759033
1747257740.187184,1070,2.869584560394287
1747257740.5301452,1071,1.9716558456420898
1747257740.8793228,1072,2.183922290802002
1747257741.222345,1073,3.6834404468536377
1747257741.5651307,1074,2.164881944656372
1747257742.5939531,1077,2.5674901008605957
1747257742.935833,1078,2.653169870376587
1747257743.6209002,1080,2.7923920154571533
1747257743.964279,1081,2.048719882965088
1747257744.3139417,1082,2.118619203567505
1747257745.3449216,1085,3.5455756187438965
1747257745.6876292,1086,1.9489264488220215
1747257746.0384545,1087,3.6539392471313477
1747257747.41452,1091,3.255628824234009
1747257747.754868,1092,2.2691891193389893
1747257748.096918,1093,3.1104352474212646
1747257749.8074887,1098,2.437999725341797
1747257750.4900837,1100,3.1884989738464355
1747257751.1765687,1102,3.133880376815796
1747257751.5173762,1103,2.378406286239624
1747257751.8585963,1104,2.057354211807251
1747257752.8857937,1107,3.1995840072631836
1747257753.2296665,1108,2.11643123626709
1747257753.5755975,1109,4.248539447784424
1747257753.9245381,1110,2.8487179279327393
1747257754.267238,1111,4.203559398651123
1747257754.6145716,1112,1.9669301509857178
1747257754.9629486,1113,3.426485538482666
1747257755.3097374,1114,1.7268846035003662
1747257756.0082543,1116,3.295626401901245
1747257757.0323396,1119,4.245862007141113
1747257757.7113495,1121,3.537564516067505
1747257758.0512755,1122,2.481006622314453
1747257759.0857072,1125,2.168107032775879
1747257759.4274998,1126,2.683610439300537
1747257760.1074862,1128,2.4346923828125
1747257760.4471912,1129,1.576151967048645
1747257760.7882376,1130,3.7813637256622314
1747257761.126857,1131,3.7952072620391846
1747257761.467246,1132,2.7932164669036865
1747257762.1442196,1134,2.0768496990203857
1747257762.482888,1135,3.250755548477173
1747257762.8211913,1136,1.4424216747283936
1747257763.8373892,1139,3.1282501220703125
1747257764.85508,1142,4.391664505004883
1747257765.8703701,1145,4.451827049255371
1747257766.2161562,1146,5.077294826507568
1747257766.901294,1148,2.387082576751709
1747257767.2446332,1149,4.867316722869873
1747257767.590095,1150,3.8951632976531982
1747257767.934162,1151,3.5416629314422607
1747257768.2804072,1152,2.636521816253662
1747257768.6291363,1153,3.676722764968872
1747257769.3152528,1155,4.030790328979492
1747257771.0099587,1160,4.672845840454102
1747257771.6870785,1162,5.392822265625
1747257772.3638136,1164,4.036274433135986
1747257773.0419774,1166,2.770354986190796
1747257773.3908114,1167,3.1770706176757812
1747257775.4655025,1173,3.3925256729125977
1747257775.8110006,1174,3.9334876537323
1747257776.5227323,1176,4.101336479187012
1747257776.8702376,1177,3.752990484237671
1747257777.2158785,1178,4.51890230178833
1747257778.5829582,1182,3.848750352859497
1747257779.2619102,1184,3.7794206142425537
1747257779.9465683,1186,4.013294219970703
1747257780.6342201,1188,2.7739717960357666
1747257780.9818678,1189,3.0203001499176025
1747257781.324596,1190,3.088257074356079
1747257782.3529165,1193,4.711246490478516
1747257782.6986082,1194,3.9085540771484375
1747257783.0561535,1195,3.5235400199890137
1747257783.759095,1197,3.64367413520813
1747257784.1194537,1198,4.432254791259766
1747257785.1678157,1201,3.6688289642333984
1747257785.5123866,1202,2.792870283126831
1747257786.54167,1205,3.0476999282836914
1747257786.890816,1206,3.4582338333129883
1747257787.2317114,1207,4.35265588760376
1747257787.9135273,1209,2.670187473297119
1747257789.2809634,1213,3.7729153633117676
1747257789.6245222,1214,3.3438374996185303
1747257789.9703226,1215,3.7995641231536865
1747257790.6503973,1217,2.7227959632873535
1747257790.9898217,1218,4.068977355957031
1747257792.699636,1223,4.162215709686279
1747257793.3796015,1225,3.7716517448425293
1747257794.3940983,1228,4.060276031494141
1747257794.731262,1229,2.8209149837493896
1747257795.7433264,1232,4.92476224899292
1747257796.0816796,1233,3.608806848526001
1747257797.7946594,1238,2.6400113105773926
1747257798.473386,1240,2.67293381690979
1747257798.8103204,1241,4.307999134063721
1747257799.1502743,1242,1.7856225967407227
1747257799.4896278,1243,4.498963832855225
1747257799.8307097,1244,2.8448798656463623
1747257800.169303,1245,4.192816257476807
1747257800.51146,1246,4.032179355621338
1747257801.5388234,1249,2.9336822032928467
1747257801.8844833,1250,4.042191028594971
1747257802.2259643,1251,3.8434650897979736
1747257802.5675538,1252,4.200187683105469
1747257803.2493327,1254,2.6384077072143555
1747257803.9317174,1256,2.690707206726074
1747257804.2726827,1257,2.4250028133392334
1747257805.2982101,1260,1.8412584066390991
1747257805.6380923,1261,4.996712684631348
1747257806.6556814,1264,4.074905872344971
1747257807.6764226,1267,3.614448308944702
1747257809.059657,1271,2.6880602836608887
1747257810.7733629,1276,3.7953033447265625
1747257811.1104608,1277,2.479252815246582
1747257811.4483197,1278,2.607414960861206
1747257812.803724,1282,4.9166259765625
1747257813.8244178,1285,4.153970241546631
1747257815.5225549,1290,4.946258068084717
1747257816.5384781,1293,4.300017833709717
1747257817.5590353,1296,3.3110930919647217
1747257818.235348,1298,4.3209228515625
1747257818.57888,1299,3.7425403594970703
1747257819.6177938,1302,2.08197021484375
1747257820.977392,1306,3.858445405960083
1747257822.3338447,1310,1.787001609802246
1747257823.699684,1314,3.110956907272339
1747257824.0431168,1315,3.828993558883667
1747257825.7684257,1320,3.7665388584136963
1747257826.4540997,1322,2.9979217052459717
1747257826.8014622,1323,2.917283296585083
1747257827.4946551,1325,3.747856855392456
1747257827.8458087,1326,4.543849468231201
1747257828.5331407,1328,4.044236660003662
1747257830.9483461,1335,3.6142895221710205
1747257834.0483952,1344,2.9474260807037354
1747257834.3972018,1345,3.088108539581299
1747257835.0893934,1347,2.4643402099609375
1747257835.4313254,1348,2.8601672649383545
1747257836.4607477,1351,2.556654691696167
1747257836.8051507,1352,2.9391205310821533
1747257837.4863756,1354,2.331761360168457
1747257838.858203,1358,2.941756010055542
1747257839.5488594,1360,4.041594982147217
1747257840.9311864,1364,3.720705270767212
1747257841.2721825,1365,4.501894474029541
1747257841.613652,1366,2.8923351764678955
1747257841.9554634,1367,4.230673313140869
1747257842.2967515,1368,3.288170337677002
1747257843.67941,1372,3.4097187519073486
1747257844.03395,1373,2.1141233444213867
1747257844.7444046,1375,2.840263843536377
1747257845.088328,1376,2.671464204788208
1747257846.4591644,1380,3.123131513595581
1747257848.209789,1385,4.1115031242370605
1747257848.5685081,1386,4.518963813781738
1747257849.991568,1390,4.327737808227539
1747257851.0411725,1393,3.9751977920532227
1747257852.0726163,1396,5.054229736328125
1747257852.4181862,1397,3.848331928253174
1747257853.1055698,1399,4.225036144256592
1747257853.4474354,1400,4.874152660369873
1747257854.4742103,1403,5.245657444000244
1747257855.1571312,1405,4.675395965576172
1747257857.9119136,1413,3.4771926403045654
1747257858.9406352,1416,2.538753032684326
1747257859.281617,1417,2.7619316577911377
1747257859.9671347,1419,4.9878926277160645
1747257860.6509242,1421,3.7219290733337402
1747257860.998722,1422,2.737278461456299
1747257864.0803678,1431,2.0428049564361572
1747257864.4287708,1432,3.982470750808716
1747257865.798652,1436,3.119743824005127
1747257866.4855285,1438,2.372296094894409
1747257866.8285697,1439,2.2717559337615967
1747257867.1712353,1440,2.036945343017578
1747257867.5139892,1441,2.316715717315674
1747257868.5430005,1444,2.142878770828247
1747257869.2244473,1446,1.802873969078064
1747257869.5686207,1447,3.1700665950775146
1747257869.9070275,1448,3.494075298309326
1747257870.2463658,1449,3.337441921234131
1747257870.5906634,1450,1.8855164051055908
1747257870.9307392,1451,2.5190603733062744
1747257871.272017,1452,2.5719099044799805
1747257871.9520643,1454,2.12886905670166
1747257872.2924173,1455,2.9998936653137207
1747257872.6378756,1456,2.607625722885132
1747257872.98245,1457,2.719543218612671
1747257873.3304923,1458,4.078653812408447
1747257873.6769176,1459,4.3450798988342285
1747257874.023073,1460,3.405651569366455
1747257874.3669872,1461,3.6263608932495117
1747257875.0676923,1463,4.007020473480225
1747257877.5881228,1470,3.833507537841797
1747257878.6191654,1473,3.7216007709503174
1747257878.9633374,1474,4.3755340576171875
1747257879.650937,1476,4.1368088722229
1747257879.9944272,1477,4.452396869659424
1747257881.3652172,1481,4.862944602966309
1747257881.7113698,1482,4.882424354553223
1747257882.0577323,1483,4.861191272735596
1747257883.4249542,1487,4.346292495727539
1747257883.7627394,1488,5.337411403656006
1747257884.110211,1489,5.461374759674072
1747257884.4645383,1490,4.912678241729736
1747257884.818232,1491,5.020753860473633
1747257885.5121796,1493,4.092867851257324
1747257885.8528807,1494,4.235154628753662
1747257887.2238789,1498,3.784245014190674
1747257887.5746043,1499,3.360435724258423
1747257887.9191756,1500,2.3720264434814453
1747257888.6119285,1502,4.16180944442749
1747257889.6635444,1505,3.6408960819244385
1747257891.0578685,1509,2.862100601196289
1747257891.4022346,1510,3.3504810333251953
1747257891.7503068,1511,3.0279791355133057
1747257892.4363785,1513,3.3096985816955566
1747257893.127492,1515,3.65938663482666
1747257893.479084,1516,3.1922895908355713
1747257895.9042747,1523,3.449998617172241
1747257896.9365675,1526,4.327418327331543
1747257897.6317441,1528,2.8508927822113037
1747257899.7177265,1534,3.7254374027252197
1747257900.7356846,1537,3.5595006942749023
1747257901.0763388,1538,2.3563380241394043
1747257902.0963929,1541,2.9195659160614014
1747257903.4765909,1545,3.3607289791107178
1747257904.1678932,1547,4.282815933227539
1747257904.5181015,1548,3.600396156311035
1747257905.565313,1551,4.129294395446777
1747257905.906841,1552,3.6061534881591797
1747257906.2493594,1553,4.8549113273620605
1747257906.9331598,1555,4.5295562744140625
1747257907.6165264,1557,5.282776832580566
1747257909.342137,1562,2.1893482208251953
1747257910.0308263,1564,2.82426118850708
1747257910.3725526,1565,2.3475983142852783
1747257910.7201264,1566,4.577383518218994
1747257911.4075387,1568,4.347964286804199
1747257912.0955744,1570,3.706562042236328
1747257912.438015,1571,3.7451064586639404
1747257912.781433,1572,3.7901339530944824
1747257913.126915,1573,3.973247766494751
1747257914.1711166,1576,3.607245683670044
1747257914.8660994,1578,3.5777587890625
1747257915.2136703,1579,4.415461540222168
1747257915.5568902,1580,3.3476386070251465
1747257915.8985958,1581,3.1086690425872803
1747257916.2403831,1582,3.4612667560577393
1747257917.2687855,1585,2.993736505508423
1747257918.978116,1590,3.441779851913452
1747257920.6790798,1595,2.9945244789123535
1747257921.0249636,1596,2.8580288887023926
1747257921.3668475,1597,4.5407819747924805
1747257922.7352257,1601,4.766959190368652
1747257923.0786169,1602,4.680038928985596
1747257923.4198647,1603,4.197117805480957
1747257925.8196836,1610,4.362326622009277
1747257926.1608717,1611,3.724992036819458
1747257926.8547606,1613,3.8107221126556396
1747257927.2101421,1614,4.470348834991455
1747257927.892033,1616,4.673168659210205
1747257929.2640522,1620,4.2060418128967285
1747257929.9645867,1622,3.348583936691284
1747257930.6656668,1624,3.7702677249908447
1747257931.358805,1626,4.16568660736084
1747257931.708091,1627,4.283569812774658
1747257933.10188,1631,2.210575580596924
1747257934.4895175,1635,2.090456247329712
1747257934.839231,1636,1.914894700050354
1747257935.1935825,1637,2.591320037841797
1747257935.5403938,1638,1.9112038612365723
1747257936.2379131,1640,1.8411924839019775
1747257936.5862143,1641,2.17311954498291
1747257938.335058,1646,1.6294885873794556
1747257938.6907363,1647,1.5809845924377441
1747257939.3908534,1649,3.9316699504852295
1747257940.0865023,1651,2.7478716373443604
1747257940.436082,1652,3.1462161540985107
1747257940.7885668,1653,2.709702730178833
1747257941.140934,1654,2.689007043838501
1747257941.8418252,1656,3.048828363418579
1747257942.5389564,1658,2.504427671432495
1747257943.946824,1662,4.269542694091797
1747257944.642078,1664,2.728250741958618
1747257945.3597045,1666,2.7618184089660645
1747257946.4021327,1669,3.6235225200653076
1747257946.7496705,1670,2.6794774532318115
1747257948.1407042,1674,2.414022445678711
1747257949.1875615,1677,3.1014251708984375
1747257949.890583,1679,2.2732455730438232
1747257950.2463224,1680,1.891227126121521
1747257950.5925531,1681,1.7572382688522339
1747257950.9342816,1682,2.013533115386963
1747257951.9717622,1685,2.0530600547790527
1747257952.3161879,1686,1.7995326519012451
1747257952.6589975,1687,2.447141170501709
1747257953.002813,1688,2.3240087032318115
1747257953.344999,1689,2.4279587268829346
1747257953.6877007,1690,2.491269826889038
1747257954.7260501,1693,2.123894691467285
1747257955.0816753,1694,3.098153591156006
1747257955.426986,1695,1.8106944561004639
1747257956.1132643,1697,1.9770193099975586
1747257956.4575915,1698,4.233072757720947
1747257956.79975,1699,4.478681564331055
1747257957.1421964,1700,2.4079031944274902
1747257957.8423815,1702,4.203372478485107
1747257958.5347013,1704,2.6027231216430664
1747257959.580652,1707,2.414659261703491
1747257960.2765276,1709,3.0287668704986572
1747257960.621895,1710,2.5991597175598145
1747257960.9647152,1711,3.419468641281128
1747257961.31033,1712,2.2329928874969482
1747257963.3686495,1718,3.054286241531372
1747257963.7102323,1719,2.4744582176208496
1747257964.7348526,1722,2.2975778579711914
1747257965.0781968,1723,2.8453733921051025
1747257965.4194098,1724,2.545118808746338
1747257965.7603793,1725,2.9280269145965576
1747257967.4705293,1730,2.528353214263916
1747257970.2171092,1738,1.6618329286575317
1747257970.559938,1739,1.7380367517471313
1747257970.9037025,1740,1.7271509170532227
1747257971.9387405,1743,1.7641925811767578
1747257972.6257164,1745,2.0977346897125244
1747257973.6727383,1748,1.5959779024124146
1747257974.0214095,1749,1.517824411392212
1747257974.3630757,1750,1.6568034887313843
1747257974.7057638,1751,1.6514662504196167
1747257975.4064014,1753,1.407314658164978
1747257975.750297,1754,2.099858283996582
1747257976.792396,1757,2.630049228668213
1747257978.5071027,1762,4.355495929718018
1747257978.851004,1763,3.025606393814087
1747257979.5368342,1765,1.9112927913665771
1747257979.880554,1766,2.5957515239715576
1747257980.576201,1768,2.518731117248535
1747257982.962234,1775,2.417494535446167
1747257983.3034036,1776,1.4957369565963745
1747257983.6470509,1777,1.4264668226242065
1747257984.6682694,1780,2.329951286315918
1747257985.0081084,1781,1.6177599430084229
1747257986.0350215,1784,1.5470757484436035
1747257986.3756468,1785,1.3930116891860962
1747257986.7160935,1786,1.7037291526794434
1747257987.0576694,1787,2.1415388584136963
1747257987.7367032,1789,1.6829606294631958
1747257988.074497,1790,1.606816291809082
1747257988.7532382,1792,1.307417392730713
1747257989.429058,1794,1.3069226741790771
1747257990.1050172,1796,1.2507535219192505
1747257990.4432573,1797,3.2165558338165283
1747257991.457957,1800,2.2213218212127686
1747257992.1431425,1802,3.321765661239624
1747257992.4808512,1803,1.920465350151062
1747257992.8190665,1804,3.3472719192504883
1747257994.1813195,1808,2.787797451019287
1747257994.8594716,1810,2.0895540714263916
1747257996.2466555,1814,2.5987770557403564
1747257996.9367256,1816,1.8035603761672974
1747257997.6308794,1818,1.428672194480896
1747257997.97535,1819,3.0727498531341553
1747257999.3457713,1823,1.7839255332946777
1747258000.3762417,1826,1.9773370027542114
1747258000.7146015,1827,1.9823710918426514
1747258001.3915753,1829,1.843503713607788
1747258001.7307253,1830,1.8322263956069946
1747258002.4075427,1832,1.8293825387954712
1747258002.7496088,1833,2.653557777404785
1747258003.0892339,1834,2.5273044109344482
1747258003.7753048,1836,2.7308425903320312
1747258004.117221,1837,1.9156219959259033
1747258004.4580972,1838,2.4035868644714355
1747258006.5175982,1844,2.027211904525757
1747258006.8587315,1845,1.5778216123580933
1747258007.1976805,1846,1.744597315788269
1747258007.5378942,1847,1.4638937711715698
1747258007.8828483,1848,1.5579910278320312
1747258008.9195836,1851,2.336188316345215
1747258009.6153624,1853,1.7851035594940186
1747258010.6598055,1856,3.161846160888672
1747258012.0463624,1860,3.625694513320923
1747258013.431696,1864,2.2562217712402344
1747258013.7810376,1865,2.4238054752349854
1747258014.1336665,1866,1.597699522972107
1747258014.4814894,1867,2.697671413421631
1747258015.850461,1871,2.066368341445923
1747258016.1949174,1872,2.556105375289917
1747258016.5386326,1873,2.3195784091949463
1747258016.8879936,1874,1.8842501640319824
1747258017.234457,1875,1.8472530841827393
1747258017.9222014,1877,2.394010305404663
1747258018.6212866,1879,1.9747806787490845
1747258018.9648774,1880,2.9542477130889893
1747258020.0071735,1883,2.5702528953552246
1747258020.3535843,1884,2.3293440341949463
1747258021.0495436,1886,1.3861256837844849
1747258021.7372293,1888,1.6434719562530518
1747258022.4252224,1890,1.3190782070159912
1747258022.771441,1891,2.116170644760132
1747258024.1463654,1895,2.3694684505462646
1747258025.5386662,1899,2.578234910964966
1747258026.2378628,1901,2.834707260131836
1747258026.5836017,1902,1.913270354270935
1747258027.958106,1906,4.075019359588623
1747258028.6458855,1908,3.4516382217407227
1747258028.9959943,1909,3.7481870651245117
1747258029.3394926,1910,2.8378055095672607
1747258030.3799891,1913,2.8451969623565674
1747258031.406194,1916,3.100155830383301
1747258032.0898304,1918,2.539363384246826
1747258034.1504302,1924,2.9212453365325928
1747258034.4934223,1925,3.513432025909424
1747258034.8402412,1926,3.192241668701172
1747258035.5348787,1928,3.329286813735962
1747258035.8795125,1929,2.5692648887634277
1747258036.9106696,1932,1.7268474102020264
1747258037.947168,1935,2.5025136470794678
1747258038.2886102,1936,1.8392966985702515
1747258039.3205833,1939,1.9877235889434814
1747258039.6625652,1940,1.4783941507339478
1747258040.0039098,1941,2.3455123901367188
1747258040.3444896,1942,1.6525835990905762
1747258041.375569,1945,2.371936559677124
1747258042.0705392,1947,2.418971538543701
1747258043.1191537,1950,2.548793315887451
1747258043.4655154,1951,2.40309476852417
1747258044.1543648,1953,3.798482656478882
1747258045.179377,1956,2.9286177158355713
1747258046.5416555,1960,2.0382955074310303
1747258046.8941796,1961,2.409130096435547
1747258047.2338338,1962,2.924769163131714
1747258047.5778337,1963,3.152238607406616
1747258047.9218867,1964,2.835617780685425
1747258048.6116586,1966,4.4038262367248535
1747258048.957169,1967,2.4718809127807617
1747258049.2980886,1968,3.218759059906006
1747258049.642176,1969,1.9477752447128296
1747258051.7046106,1975,2.5201053619384766
1747258052.3920815,1977,2.337028980255127
1747258052.7348936,1978,2.483473300933838
1747258053.0779412,1979,2.5782241821289062
1747258053.4212294,1980,1.7401556968688965
1747258053.7732587,1981,1.9376925230026245
1747258054.1249719,1982,3.1384682655334473
1747258054.4673142,1983,2.280048131942749
1747258055.149881,1985,2.1169023513793945
1747258055.8342025,1987,2.21873140335083
1747258056.181836,1988,2.624495506286621
1747258056.5253956,1989,1.9819660186767578
1747258057.2069678,1991,2.3291075229644775
1747258057.548932,1992,1.7236989736557007
1747258057.895509,1993,1.53694486618042
1747258058.5745382,1995,1.6580755710601807
1747258059.9634578,1999,2.316094398498535


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_02_754505-tag-train_loss.csv <==
Wall time,Step,Value
1747257369.865225,0,2.3018670082092285
1747257370.967462,3,2.3082242012023926
1747257371.3109007,4,2.32655930519104
1747257373.3726068,10,3.1957502365112305
1747257373.7159731,11,2.3071579933166504
1747257374.7596827,14,2.302590847015381
1747257375.1060362,15,2.2845864295959473
1747257376.1489415,18,2.3028452396392822
1747257376.4952683,19,2.299039840698242
1747257376.8399272,20,2.360384702682495
1747257377.528699,22,2.1642560958862305
1747257377.8721514,23,15.721334457397461
1747257378.9076452,26,2.302595615386963
1747257379.255389,27,2.2829537391662598
1747257381.311369,33,539.3831787109375
1747257382.357309,36,5.08396053314209
1747257382.7043352,37,2.3026530742645264
1747257383.0497115,38,2.2993052005767822
1747257383.3915792,39,5.113603115081787
1747257383.7362142,40,2.302542209625244
1747257386.2096207,47,2.189990758895874
1747257386.5671942,48,6.933229446411133
1747257386.923003,49,2.115985155105591
1747257387.622781,51,2.1099233627319336
1747257387.9698951,52,2.854975700378418
1747257388.66712,54,2.1070141792297363
1747257389.7113316,57,2.243654251098633
1747257390.769234,60,2.11788272857666
1747257391.1220021,61,2.0793051719665527
1747257391.4780421,62,2.4386491775512695
1747257391.8366544,63,2.1329174041748047
1747257392.5556157,65,2.119361400604248
1747257392.9150922,66,2.0736806392669678
1747257393.2703195,67,3.2852988243103027
1747257393.6237166,68,2.288510799407959
1747257394.3446171,70,2.205854892730713
1747257394.7114372,71,2.1579537391662598
1747257396.8154895,77,2.2361841201782227
1747257397.5136402,79,2.144294261932373
1747257397.8563776,80,2.0350840091705322
1747257398.55256,82,2.238114833831787
1747257398.8984392,83,2.1970996856689453
1747257399.6054618,85,2.144857883453369
1747257401.0055757,89,2.233125686645508
1747257401.3565893,90,4.619607448577881
1747257403.0987346,95,2.0972840785980225
1747257404.4603631,99,3.5527942180633545
1747257404.800741,100,2.2722082138061523
1747257405.8530464,103,2.132673978805542
1747257406.8895864,106,2.0553359985351562
1747257407.2327774,107,2.2816758155822754
1747257407.9431555,109,2.9907870292663574
1747257409.6704102,114,2.4048078060150146
1747257410.3586435,116,1.980400562286377
1747257412.1024022,121,2.0653908252716064
1747257413.4909046,125,2.066516399383545
1747257413.8387513,126,2.0318055152893066
1747257414.5296981,128,2.064473867416382
1747257415.220498,130,2.402373790740967
1747257415.566396,131,2.167222023010254
1747257415.9115193,132,2.1327641010284424
1747257417.2803562,136,2.084350109100342
1747257417.6236331,137,2.188173532485962
1747257419.7003937,143,2.1581854820251465
1747257420.0531297,144,2.098963975906372
1747257420.7496164,146,2.080536365509033
1747257421.0912468,147,2.088981866836548
1747257422.1328814,150,1.9946728944778442
1747257424.555456,157,2.1592910289764404
1747257425.248794,159,2.1431326866149902
1747257425.5939708,160,2.1531805992126465
1747257426.2855997,162,2.1728172302246094
1747257426.977096,164,2.101719856262207
1747257427.6760743,166,2.047684669494629
1747257429.0614467,170,1.9252748489379883
1747257429.4058306,171,1.8949692249298096
1747257429.7473598,172,2.1204705238342285
1747257430.773493,175,4.37111759185791
1747257431.1207757,176,2.12576961517334
1747257431.4726348,177,2.0744874477386475
1747257431.813394,178,3.3248767852783203
1747257432.505344,180,110.50741577148438
1747257432.8570638,181,8.095449447631836
1747257433.8921883,184,2.1213717460632324
1747257434.235001,185,2.1026358604431152
1747257434.5766637,186,2.1229915618896484
1747257435.6005266,189,2.1470627784729004
1747257435.9549086,190,2.15939998626709
1747257436.304379,191,2.1739940643310547
1747257436.6530173,192,2.304986000061035
1747257437.697115,195,2.0242319107055664
1747257439.1154563,199,1.8085968494415283
1747257439.4687498,200,1.8781888484954834
1747257440.1829557,202,1.9639050960540771
1747257440.545937,203,1.8545689582824707
1747257440.901047,204,1.9896379709243774
1747257441.2541711,205,2.543255567550659
1747257441.9668293,207,1.8557944297790527
1747257442.6614254,209,1.7481086254119873
1747257443.3520558,211,12.491637229919434
1747257444.0403745,213,2.0527756214141846
1747257444.7279491,215,2.0652916431427
1747257445.069752,216,2.158231258392334
1747257445.7553685,218,2.3370883464813232
1747257446.098648,219,2.04036545753479
1747257446.4478686,220,2.2902607917785645
1747257446.797016,221,2.0193395614624023
1747257447.140788,222,2.1217050552368164
1747257447.8227446,224,2.077512502670288
1747257448.173454,225,2.0314741134643555
1747257449.562342,229,2.1591992378234863
1747257451.6344569,235,2.0776143074035645
1747257452.3208704,237,2.1168699264526367
1747257452.6612883,238,2.0622060298919678
1747257453.000793,239,1.9487102031707764
1747257453.6889927,241,2.2829132080078125
1747257454.029049,242,2.019458055496216
1747257454.7068224,244,2.0829567909240723
1747257455.0519845,245,2.063354015350342
1747257455.3913853,246,2.0487561225891113
1747257455.7392483,247,2.0829410552978516
1747257457.4465334,252,2.053351879119873
1747257457.7850926,253,2.0685863494873047
1747257458.1239293,254,2.070502758026123
1747257459.1468327,257,1.9842588901519775
1747257459.4884446,258,1.9204509258270264
1747257459.8353727,259,2.170058012008667
1747257460.18025,260,2.04817271232605
1747257460.8787339,262,2.0271661281585693
1747257463.6739316,270,2.006251096725464
1747257464.0188942,271,1.967188835144043
1747257465.0551834,274,1.9951884746551514
1747257465.3983767,275,3.6772189140319824
1747257465.7423806,276,2.064655303955078
1747257466.431881,278,1.971218466758728
1747257467.1376164,280,2.0655531883239746
1747257467.825782,282,1.9664080142974854
1747257468.167736,283,1.8158540725708008
1747257468.8526216,285,1.9830738306045532
1747257469.5430317,287,1.9550719261169434
1747257469.9142258,288,1.8484523296356201
1747257470.6195035,290,1.8947577476501465
1747257472.4182258,295,1.8191397190093994
1747257472.786253,296,1.8997641801834106
1747257473.1450999,297,1.820499062538147
1747257473.4981456,298,1.9639227390289307
1747257475.612155,304,1.789198398590088
1747257476.3141613,306,1.726621389389038
1747257477.0163834,308,1.9079797267913818
1747257477.3703318,309,1.6578644514083862
1747257478.4336874,312,1.9819402694702148
1747257478.788068,313,2.45306658744812
1747257479.8478918,316,2.166483163833618
1747257480.5517895,318,2.00244140625
1747257480.9031055,319,2.191399574279785
1747257481.9621806,322,1.984364628791809
1747257482.66475,324,1.9246494770050049
1747257484.3953173,329,1.8318721055984497
1747257484.7346108,330,1.885695457458496
1747257485.0731602,331,1.9157845973968506
1747257485.4123359,332,1.7158498764038086
1747257487.1038287,337,1.9440233707427979
1747257487.4426646,338,1.8464035987854004
1747257488.1188564,340,1.8430774211883545
1747257489.1521714,343,1.8108546733856201
1747257489.4971895,344,1.9987058639526367
1747257489.839264,345,1.8028329610824585
1747257490.1835566,346,1.7499585151672363
1747257490.87181,348,2.1230669021606445
1747257491.5561235,350,1.7839617729187012
1747257492.241031,352,1.7629032135009766
1747257492.585847,353,2.231680393218994
1747257492.9401743,354,2.4376471042633057
1747257494.3220224,358,1.9693329334259033
1747257495.0117295,360,2.0352206230163574
1747257495.700128,362,2.0528743267059326
1747257496.043468,363,3.110860824584961
1747257496.3875558,364,1.8622075319290161
1747257496.7302122,365,1.7077159881591797
1747257497.0721743,366,1.8652842044830322
1747257497.4158807,367,1.8094408512115479
1747257497.7579627,368,1.7569949626922607
1747257499.8177958,374,1.9783169031143188
1747257500.8536768,377,1.9616211652755737
1747257501.2001922,378,1.8515565395355225
1747257503.6402378,385,2.1226043701171875
1747257503.987169,386,1.8734276294708252
1747257505.3792243,390,1.742340087890625
1747257505.7260592,391,1.809262990951538
1747257506.074278,392,1.907280445098877
1747257506.422737,393,1.809278964996338
1747257506.7717507,394,1.8755838871002197
1747257507.118975,395,1.8440041542053223
1747257507.4634812,396,1.7940411567687988
1747257507.812535,397,1.695871114730835
1747257508.1602402,398,1.7218503952026367
1747257508.5167828,399,1.6135456562042236
1747257509.2160034,401,1.5179388523101807
1747257509.566099,402,2.8069911003112793
1747257510.2701783,404,1.801495909690857
1747257511.6765149,408,1.984229326248169
1747257512.0219371,409,2.0531609058380127
1747257513.0579286,412,1.6536486148834229
1747257513.403811,413,1.7002294063568115
1747257513.746506,414,2.9751968383789062
1747257514.0912828,415,1.7984012365341187
1747257515.158632,418,2.064035177230835
1747257516.2163436,421,1.7615619897842407
1747257516.5615757,422,1.8566007614135742
1747257517.6175117,425,2.0149102210998535
1747257517.9741495,426,2.3854362964630127
1747257519.383351,430,1.8024077415466309
1747257519.7329865,431,1.7300682067871094
1747257520.7719357,434,1.9311535358428955
1747257521.1159732,435,1.618235468864441
1747257521.4663389,436,1.6174557209014893
1747257521.819102,437,1.785049557685852
1747257522.1740701,438,1.5554111003875732
1747257522.5240672,439,1.415092945098877
1747257522.87432,440,1.4887239933013916
1747257523.2256942,441,1.5418331623077393
1747257523.9253337,443,1.5776933431625366
1747257524.2719579,444,1.706838846206665
1747257524.6156347,445,1.5112898349761963
1747257524.9632154,446,2.403975486755371
1747257526.3661804,450,1.4132853746414185
1747257526.718758,451,1.7418301105499268
1747257527.0692165,452,1.3251633644104004
1747257527.4160318,453,1.5437254905700684
1747257527.7674618,454,1.649059772491455
1747257528.4691374,456,1.6246546506881714
1747257529.1661956,458,1.6669673919677734
1747257529.872617,460,1.4842424392700195
1747257530.2315245,461,2.014244318008423
1747257531.2827857,464,1.7356561422348022
1747257531.638702,465,1.708667278289795
1747257531.9825835,466,1.66264009475708
1747257532.6758428,468,1.7101068496704102
1747257533.3688316,470,1.4903345108032227
1747257534.745603,474,1.582023024559021
1747257535.08724,475,1.626362919807434
1747257536.1162364,478,1.688948154449463
1747257536.4552648,479,1.6952083110809326
1747257536.7945132,480,1.6829020977020264
1747257537.1331427,481,1.6595557928085327
1747257537.472256,482,1.7575197219848633
1747257537.8216612,483,1.6608145236968994
1747257538.165059,484,1.5637413263320923
1747257538.8481684,486,1.5540289878845215
1747257539.1947517,487,1.7090435028076172
1747257539.5360296,488,1.6171139478683472
1747257539.883327,489,1.5585179328918457
1747257540.5676322,491,1.6740047931671143
1747257541.6071703,494,1.6848268508911133
1747257543.0176077,498,1.3931845426559448
1747257544.059175,501,1.4654231071472168
1747257544.4028418,502,1.548323631286621
1747257544.7495506,503,2.204127311706543
1747257545.792916,506,1.6255500316619873
1747257546.4758122,508,1.5949665307998657
1747257546.8163817,509,1.6504838466644287
1747257547.1590855,510,1.550657033920288
1747257547.5000148,511,1.620002269744873
1747257547.8439941,512,1.6894948482513428
1747257548.182303,513,1.5725204944610596
1747257548.5198052,514,1.5054821968078613
1747257549.5363963,517,1.4146363735198975
1747257549.8747177,518,1.600266933441162
1747257550.2131429,519,1.6044931411743164
1747257550.5518568,520,1.699548363685608
1747257551.5688348,523,1.6094701290130615
1747257553.966234,530,1.8705544471740723
1747257554.9987442,533,1.951580286026001
1747257555.340651,534,2.109862804412842
1747257556.0292294,536,5.6713151931762695
1747257556.3711782,537,1.7173737287521362
1747257556.7115257,538,2.00833797454834
1747257557.053186,539,1.8665916919708252
1747257557.3973377,540,1.8686802387237549
1747257558.0805104,542,1.8618532419204712
1747257558.4220283,543,1.8166499137878418
1747257558.766784,544,1.7613716125488281
1747257559.461108,546,1.6765518188476562
1747257559.8091953,547,1.8944568634033203
1747257560.8601553,550,1.8568789958953857
1747257561.547249,552,1.88338303565979
1747257562.2364168,554,1.682539701461792
1747257562.5794318,555,1.6156837940216064
1747257562.9262311,556,1.5996813774108887
1747257565.0018828,562,1.3096632957458496
1747257565.341784,563,1.2997111082077026
1747257565.6836264,564,1.4128353595733643
1747257567.0603826,568,1.537429928779602
1747257568.092534,571,1.6348586082458496
1747257568.7793732,573,1.5860364437103271
1747257569.8318882,576,1.7110798358917236
1747257571.2231908,580,1.5576646327972412
1747257572.5919712,584,1.7509022951126099
1747257572.9426746,585,1.7095696926116943
1747257573.2861948,586,1.5879775285720825
1747257573.973516,588,1.3122217655181885
1747257574.666681,590,1.3981341123580933
1747257575.0105462,591,1.4806647300720215
1747257575.3504646,592,1.466992735862732
1747257576.0343812,594,1.4048808813095093
1747257576.7176614,596,1.4505813121795654
1747257577.0598571,597,1.415738582611084
1747257577.4026122,598,1.4424419403076172
1747257577.7559972,599,1.2834526300430298
1747257578.4623935,601,1.4326385259628296
1747257578.8172457,602,1.0946648120880127
1747257579.16653,603,1.3434646129608154
1747257579.8711305,605,1.3107187747955322
1747257580.9226043,608,1.0828083753585815
1747257581.6132069,610,1.1263794898986816
1747257582.64278,613,0.9809466004371643
1747257583.004252,614,1.226611614227295
1747257583.6859999,616,1.0735816955566406
1747257584.370532,618,1.0998080968856812
1747257585.0581982,620,1.0982191562652588
1747257585.7431643,622,0.9140567183494568
1747257586.0855994,623,0.9677469730377197
1747257587.1289139,626,1.1806817054748535
1747257587.8241274,628,1.0466160774230957
1747257588.1723666,629,1.2028592824935913
1747257589.54111,633,0.9053815007209778
1747257590.2214901,635,2.2975690364837646
1747257590.9037132,637,1.4499962329864502
1747257591.9408262,640,1.668113112449646
1747257592.2851858,641,1.5894267559051514
1747257592.6264231,642,1.652672290802002
1747257592.96831,643,1.6255370378494263
1747257593.311236,644,1.4488437175750732
1747257593.6538174,645,1.3682608604431152
1747257595.024493,649,1.237048625946045
1747257595.7070537,651,1.0521737337112427
1747257596.045163,652,1.0307388305664062
1747257596.3840468,653,1.3110685348510742
1747257596.7225864,654,1.358203649520874
1747257597.067947,655,1.2844808101654053
1747257598.0856202,658,1.462530493736267
1747257598.4251971,659,1.1437662839889526
1747257598.7710392,660,1.3384555578231812
1747257601.154134,667,0.8426541090011597
1747257602.1795495,670,0.6029758453369141
1747257603.8887703,675,0.8733319044113159
1747257604.2307894,676,0.6372790932655334
1747257604.5707088,677,0.6948758363723755
1747257605.5909386,680,1.7894210815429688
1747257606.2726946,682,0.9655658006668091
1747257606.611045,683,1.0823297500610352
1747257606.9490268,684,1.6577988862991333
1747257607.9753382,687,1.437713384628296
1747257609.682783,692,1.750278115272522
1747257610.3637295,694,1.4477818012237549
1747257610.7032847,695,2.631913185119629
1747257611.0428326,696,1.507167100906372
1747257611.3810399,697,2.5188002586364746
1747257612.0570865,699,2.2932562828063965
1747257613.0753171,702,1.8635019063949585
1747257613.4181879,703,1.6687694787979126
1747257614.0957298,705,1.7993998527526855
1747257615.4724376,709,1.7797067165374756
1747257615.8134077,710,1.6618916988372803
1747257616.5023665,712,1.614166021347046
1747257617.5320468,715,1.7557722330093384
1747257618.228443,717,1.6381053924560547
1747257618.9141648,719,7.1047043800354
1747257619.2603092,720,1.7722032070159912
1747257619.6063645,721,1.8476266860961914
1747257620.2933238,723,1.8740918636322021
1747257620.9875035,725,1.89225435256958
1747257621.332723,726,1.961267352104187
1747257621.6760669,727,6.677120208740234
1747257622.019575,728,2.0527901649475098
1747257622.361158,729,2.056460380554199
1747257623.0495286,731,1.8909564018249512
1747257623.3997853,732,1.8547239303588867
1747257623.7468765,733,1.7964661121368408
1747257625.4773161,738,2.267977714538574
1747257625.821173,739,1.609046459197998
1747257626.1633584,740,1.6382758617401123
1747257626.8498707,742,1.6788127422332764
1747257627.1922808,743,1.7393016815185547
1747257627.5365233,744,1.565274715423584
1747257627.8834887,745,1.5221370458602905
1747257630.3082237,752,1.8908940553665161
1747257631.3490326,755,1.6681909561157227
1747257631.7041893,756,1.6848021745681763
1747257632.3989816,758,1.3743596076965332
1747257634.1503875,763,1.2947864532470703
1747257634.4983974,764,1.5965622663497925
1747257634.851016,765,1.5974056720733643
1747257635.8872154,768,1.6105213165283203
1747257636.318336,769,1.6032071113586426
1747257637.355083,772,1.5547637939453125
1747257637.6988163,773,1.2893812656402588
1747257638.3990035,775,1.3509674072265625
1747257638.7426429,776,1.4081125259399414
1747257639.4272115,778,1.8600115776062012
1747257639.7699993,779,1.6674067974090576
1747257640.1106017,780,1.4062687158584595
1747257640.4512577,781,2.7558135986328125
1747257640.793391,782,1.606170654296875
1747257642.8582935,788,1.6576305627822876
1747257643.2017581,789,1.7066450119018555
1747257643.890156,791,1.874003291130066
1747257644.5761523,793,2.0426535606384277
1747257645.2681804,795,1.718095064163208
1747257645.611386,796,1.7552508115768433
1747257646.6421604,799,1.6870447397232056
1747257646.9870968,800,1.6854605674743652
1747257648.3606682,804,1.4686644077301025
1747257648.7036886,805,1.5638110637664795
1747257649.046232,806,1.7763444185256958
1747257649.3920612,807,1.6245453357696533
1747257650.419155,810,1.6182467937469482
1747257651.4565635,813,1.595472812652588
1747257653.166998,818,1.8895853757858276
1747257653.510461,819,1.7934308052062988
1747257654.1904566,821,1.6121809482574463
1747257654.533389,822,1.5804381370544434
1747257654.871374,823,1.5600676536560059
1747257655.5564191,825,1.5211670398712158
1747257655.8991656,826,1.3339881896972656
1747257656.2397892,827,1.1653079986572266
1747257656.5789733,828,1.4935580492019653
1747257657.9550452,832,1.3324817419052124
1747257658.296454,833,1.32010817527771
1747257658.9767556,835,1.6415929794311523
1747257659.3206437,836,1.7424018383026123
1747257659.6608374,837,1.5943949222564697
1747257660.3385055,839,2.794808864593506
1747257660.677293,840,1.8444032669067383
1747257661.7142048,843,1.5816829204559326
1747257662.4077108,845,1.6021366119384766
1747257664.1418002,850,1.3509880304336548
1747257664.4820828,851,1.4854512214660645
1747257665.536571,854,1.386798620223999
1747257666.5775669,857,1.611807107925415
1747257667.5998466,860,1.5813908576965332
1747257668.2818017,862,1.5655995607376099
1747257669.3103688,865,1.8839540481567383
1747257669.6495483,866,1.9070558547973633
1747257671.025081,870,1.7987065315246582
1747257671.366311,871,1.8569008111953735
1747257674.7947237,881,1.4851280450820923
1747257675.4802055,883,1.3771750926971436
1747257675.8291688,884,1.2877626419067383
1747257676.1748004,885,1.3530147075653076
1747257676.5235994,886,2.498110771179199
1747257677.2379394,888,1.6506829261779785
1747257677.9180343,890,1.5598349571228027
1747257678.6195393,892,1.3617873191833496
1747257679.6527226,895,1.318053126335144
1747257680.3437839,897,1.4731206893920898
1747257680.6897547,898,1.3993183374404907
1747257681.7222598,901,1.419787883758545
1747257682.0660653,902,1.3156936168670654
1747257682.7515745,904,1.4525178670883179
1747257683.4365768,906,1.5702486038208008
1747257683.782667,907,1.600590705871582
1747257684.1271906,908,1.4155521392822266
1747257684.8204465,910,1.510218620300293
1747257685.1630418,911,1.5532069206237793
1747257686.1906564,914,1.7045756578445435
1747257687.5557363,918,1.4582194089889526
1747257687.9048612,919,1.6531329154968262
1747257688.5882502,921,1.4675394296646118
1747257689.2781534,923,1.35894775390625
1747257690.675385,927,1.686045527458191
1747257691.0272164,928,1.330014944076538
1747257691.3760996,929,1.3051643371582031
1747257691.7329636,930,1.6886813640594482
1747257692.0833623,931,1.6326539516448975
1747257692.4353702,932,1.737342119216919
1747257692.7898128,933,1.6876578330993652
1747257693.4881175,935,1.4839041233062744
1747257694.873385,939,2.887571334838867
1747257695.562834,941,1.7610223293304443
1747257695.9089468,942,1.8218703269958496
1747257696.9364119,945,2.5494887828826904
1747257698.3086727,949,2.047260046005249
1747257699.3413966,952,1.5489275455474854
1747257700.0299015,954,1.5561704635620117
1747257700.3744693,955,2.63217830657959
1747257700.7202907,956,1.727797269821167
1747257702.098009,960,1.4822800159454346
1747257702.78482,962,1.4561271667480469
1747257703.127368,963,1.4822638034820557
1747257703.4704149,964,1.5545072555541992
1747257703.813141,965,1.3850574493408203
1747257704.4973998,967,2.845602512359619
1747257704.8396063,968,1.596069097518921
1747257705.868495,971,1.4763212203979492
1747257707.5797234,976,1.564237117767334
1747257708.2687795,978,2.515606164932251
1747257708.6119854,979,1.5214629173278809
1747257709.294461,981,1.4540988206863403
1747257709.644532,982,1.5667346715927124
1747257711.0268078,986,1.4676175117492676
1747257711.716989,988,1.4846817255020142
1747257712.0671432,989,1.3485395908355713
1747257712.4085133,990,1.4194544553756714
1747257713.1012309,992,1.7148139476776123
1747257713.7884073,994,1.2887940406799316
1747257714.1315353,995,1.2449530363082886
1747257714.474677,996,1.1548939943313599
1747257715.158873,998,1.5155653953552246
1747257715.508971,999,1.4727942943572998
1747257716.1933951,1001,1.4644193649291992
1747257716.5345097,1002,1.225035309791565
1747257716.8778934,1003,1.263601541519165
1747257717.2179532,1004,1.1394648551940918
1747257717.560594,1005,1.9116960763931274
1747257717.9009738,1006,1.464951515197754
1747257719.624694,1011,1.675111174583435
1747257720.3147438,1013,1.8564302921295166
1747257721.0023818,1015,1.7000235319137573
1747257721.342278,1016,1.6150612831115723
1747257721.6865978,1017,1.6756271123886108
1747257723.3937445,1022,1.5704046487808228
1747257724.7739956,1026,1.6015318632125854
1747257725.4763088,1028,1.8116121292114258
1747257725.8308787,1029,1.6806522607803345
1747257727.906304,1035,1.3776118755340576
1747257728.250949,1036,1.4754960536956787
1747257728.6041448,1037,1.4551944732666016
1747257728.9466066,1038,1.61855947971344
1747257729.2893846,1039,2.0043540000915527
1747257730.6631608,1043,1.3993788957595825
1747257731.348404,1045,1.8737109899520874
1747257731.6920962,1046,1.364105224609375
1747257733.7497313,1052,1.3822284936904907
1747257734.091236,1053,1.572112798690796
1747257735.1295166,1056,1.5652132034301758
1747257735.818302,1058,1.220123529434204
1747257736.1614945,1059,1.4690563678741455
1747257736.5071466,1060,1.2165188789367676
1747257737.1938927,1062,1.4818743467330933
1747257738.2237,1065,1.5806376934051514
1747257738.5645483,1066,1.5455721616744995
1747257738.906505,1067,1.7498536109924316
1747257739.600981,1069,1.4658803939819336
1747257739.9552994,1070,1.5799431800842285
1747257740.2979152,1071,1.433533787727356
1747257740.6464767,1072,1.5380005836486816
1747257740.9913373,1073,1.29372239112854
1747257741.3336403,1074,1.4827404022216797
1747257742.3626058,1077,1.4886131286621094
1747257742.7044408,1078,1.315424919128418
1747257743.3880847,1080,1.2450814247131348
1747257743.732234,1081,1.114438772201538
1747257744.0749743,1082,1.0764329433441162
1747257745.1143558,1085,1.1363458633422852
1747257745.4561474,1086,1.4138503074645996
1747257745.8055177,1087,1.2565596103668213
1747257747.1827464,1091,1.2096798419952393
1747257747.5243218,1092,1.1973329782485962
1747257747.8647277,1093,1.2955304384231567
1747257749.576657,1098,1.2880737781524658
1747257750.25743,1100,1.3182826042175293
1747257750.9460278,1102,1.1176478862762451
1747257751.2864246,1103,1.2547309398651123
1747257751.6278977,1104,1.2776896953582764
1747257752.6547449,1107,1.0032873153686523
1747257752.9983091,1108,0.9097228050231934
1747257753.3445246,1109,0.9844034314155579
1747257753.6935322,1110,0.8912082314491272
1747257754.0364301,1111,0.8548201322555542
1747257754.3838165,1112,1.1370420455932617
1747257754.7297935,1113,0.9735145568847656
1747257755.077379,1114,0.7943850755691528
1747257755.7793794,1116,0.7460075616836548
1747257756.8017545,1119,0.6989696621894836
1747257757.4826205,1121,0.745716392993927
1747257757.821741,1122,0.6970764398574829
1747257758.8566759,1125,0.6584001183509827
1747257759.199542,1126,0.7150517702102661
1747257759.8794656,1128,0.6834319829940796
1747257760.218927,1129,0.8595317602157593
1747257760.5595405,1130,0.8538551330566406
1747257760.8988173,1131,0.75544273853302
1747257761.239442,1132,0.8474993705749512
1747257761.9161882,1134,0.6460170745849609
1747257762.255083,1135,0.6337761878967285
1747257762.5935056,1136,0.5716856122016907
1747257763.6090717,1139,0.9087021946907043
1747257764.6268904,1142,0.7188290953636169
1747257765.6408067,1145,0.6980308294296265
1747257765.9872863,1146,0.7267338037490845
1747257766.6729674,1148,0.8536500334739685
1747257767.0150745,1149,0.8560073375701904
1747257767.360144,1150,0.9675742387771606
1747257767.7051284,1151,0.9482672214508057
1747257768.0523336,1152,0.974977970123291
1747257768.3986514,1153,0.8201941251754761
1747257769.087588,1155,0.7805465459823608
1747257770.7810645,1160,0.6604310870170593
1747257771.4590008,1162,0.6191554069519043
1747257772.1360207,1164,0.7596616744995117
1747257772.8124256,1166,0.6481907367706299
1747257773.1588936,1167,0.6090008020401001
1747257775.2320874,1173,0.7749825716018677
1747257775.5802312,1174,0.7607330679893494
1747257776.287699,1176,0.6932787895202637
1747257776.640864,1177,0.6031492352485657
1747257776.986327,1178,0.6338756680488586
1747257778.3545542,1182,0.5556612610816956
1747257779.0337338,1184,1.048708200454712
1747257779.7156847,1186,0.8207258582115173
1747257780.4045272,1188,0.6288770437240601
1747257780.7491958,1189,0.6686198115348816
1747257781.0930142,1190,0.804786205291748
1747257782.1182978,1193,0.6445159912109375
1747257782.4654937,1194,0.5626959800720215
1747257782.8158386,1195,0.7259622812271118
1747257783.5193143,1197,0.6897451281547546
1747257783.8796072,1198,0.7460876703262329
1747257784.9367294,1201,0.5751603841781616
1747257785.2812667,1202,0.7283159494400024
1747257786.311444,1205,0.5786029100418091
1747257786.6585393,1206,0.550532877445221
1747257787.001126,1207,0.6437281370162964
1747257787.6825728,1209,0.6045256853103638
1747257789.0504613,1213,0.7490051984786987
1747257789.3941636,1214,0.7761269807815552
1747257789.7380521,1215,0.7254428863525391
1747257790.4214559,1217,0.6015666127204895
1747257790.7618566,1218,0.5719578862190247
1747257792.471097,1223,0.666298508644104
1747257793.1513517,1225,0.6548543572425842
1747257794.1662562,1228,0.7712817788124084
1747257794.503458,1229,0.7957208156585693
1747257795.5155742,1232,0.6078986525535583
1747257795.8533003,1233,0.7217726111412048
1747257797.5633557,1238,0.7363307476043701
1747257798.245383,1240,0.6526700854301453
1747257798.5825179,1241,0.6675176024436951
1747257798.9216173,1242,0.7428035140037537
1747257799.2614322,1243,0.6864932775497437
1747257799.6023848,1244,0.7613660097122192
1747257799.9405708,1245,0.6169149875640869
1747257800.2792318,1246,0.6224048137664795
1747257801.3095055,1249,0.7078607678413391
1747257801.6562765,1250,0.49674904346466064
1747257801.9971962,1251,0.534521222114563
1747257802.3385825,1252,0.6118798851966858
1747257803.0205872,1254,0.6156692504882812
1747257803.7025144,1256,0.6547210216522217
1747257804.044112,1257,0.6209263801574707
1747257805.070483,1260,0.7255820035934448
1747257805.4100487,1261,0.8003681898117065
1747257806.4277928,1264,0.6310336589813232
1747257807.4434283,1267,0.55078125
1747257808.8314655,1271,0.633828341960907
1747257810.545878,1276,0.6421828269958496
1747257810.8832784,1277,0.5934493541717529
1747257811.220085,1278,0.6615257263183594
1747257812.5747044,1282,0.545289158821106
1747257813.5976453,1285,0.6018271446228027
1747257815.2944608,1290,0.5870181322097778
1747257816.3106163,1293,0.6101068258285522
1747257817.331217,1296,0.5260233283042908
1747257818.0056572,1298,0.6447432041168213
1747257818.3476279,1299,0.7232120633125305
1747257819.3872337,1302,0.5143882632255554
1747257820.748346,1306,0.5615631341934204
1747257822.1061335,1310,1.0996888875961304
1747257823.4682975,1314,0.6915196180343628
1747257823.8112395,1315,0.6007465124130249
1747257825.5365963,1320,0.5392038822174072
1747257826.2225752,1322,0.7035386562347412
1747257826.5664434,1323,0.6541010141372681
1747257827.2559948,1325,0.5322237014770508
1747257827.6057873,1326,0.602266252040863
1747257828.302196,1328,0.6287214756011963
1747257830.7159283,1335,0.4872422218322754
1747257833.8198624,1344,0.6529625058174133
1747257834.1684754,1345,0.5651397109031677
1747257834.8611283,1347,0.6955395936965942
1747257835.2030184,1348,0.5897233486175537
1747257836.2327595,1351,0.5814141035079956
1747257836.577328,1352,0.5395863056182861
1747257837.258063,1354,0.7007123231887817
1747257838.6292467,1358,0.5518646240234375
1747257839.320163,1360,0.5541754961013794
1747257840.700969,1364,0.7227355241775513
1747257841.0418646,1365,0.60608971118927
1747257841.383666,1366,0.635261058807373
1747257841.7241588,1367,0.7721735239028931
1747257842.066352,1368,0.7330117225646973
1747257843.446346,1372,0.6343872547149658
1747257843.8016534,1373,0.7382750511169434
1747257844.51116,1375,0.4902522563934326
1747257844.857249,1376,0.5192669034004211
1747257846.227425,1380,0.8340110182762146
1747257847.9642196,1385,0.5625026226043701
1747257848.327822,1386,0.538547933101654
1747257849.7496197,1390,0.6647521257400513
1747257850.808448,1393,0.540203332901001
1747257851.8392966,1396,0.5534122586250305
1747257852.187695,1397,0.7052565813064575
1747257852.8742373,1399,0.5308977365493774
1747257853.21689,1400,0.5797209143638611
1747257854.2440236,1403,0.4799458980560303
1747257854.9264584,1405,0.5357913374900818
1747257857.6808512,1413,0.5072276592254639
1747257858.710073,1416,0.502802848815918
1747257859.0512497,1417,0.42418384552001953
1747257859.736265,1419,0.5111504793167114
1747257860.4180279,1421,0.47205179929733276
1747257860.7671206,1422,0.46147119998931885
1747257863.8474188,1431,0.6091583371162415
1747257864.197127,1432,0.5115090608596802
1747257865.5668788,1436,0.5239048004150391
1747257866.2554748,1438,0.6641296148300171
1747257866.5973754,1439,0.5037536025047302
1747257866.94014,1440,0.5447646975517273
1747257867.2825615,1441,0.4902869164943695
1747257868.3116996,1444,0.43355607986450195
1747257868.9965897,1446,0.5857231616973877
1747257869.340807,1447,0.4850156307220459
1747257869.679086,1448,0.500203013420105
1747257870.0172164,1449,0.4689216911792755
1747257870.3630357,1450,0.4860474467277527
1747257870.7019637,1451,0.6279054284095764
1747257871.0425174,1452,0.48494207859039307
1747257871.7234764,1454,0.4810278117656708
1747257872.0645258,1455,0.5316228866577148
1747257872.404366,1456,0.6540104150772095
1747257872.7498288,1457,0.8209172487258911
1747257873.0955408,1458,0.584824800491333
1747257873.4445791,1459,0.6173186302185059
1747257873.7908788,1460,0.5538201928138733
1747257874.1352832,1461,0.6821725368499756
1747257874.8297544,1463,0.655448317527771
1747257877.3580718,1470,0.6511235237121582
1747257878.3862724,1473,0.7225663661956787
1747257878.7311864,1474,0.6401262283325195
1747257879.4192884,1476,0.6720485687255859
1747257879.7614534,1477,0.7839045524597168
1747257881.134608,1481,0.5634850859642029
1747257881.4796944,1482,0.676560640335083
1747257881.8268552,1483,0.6118754148483276
1747257883.1961646,1487,0.7494663596153259
1747257883.5346131,1488,0.5742602348327637
1747257883.8781006,1489,0.6541172862052917
1747257884.2313068,1490,0.5785191655158997
1747257884.5832093,1491,0.5643236637115479
1747257885.2791467,1493,0.6950289011001587
1747257885.6218972,1494,0.7088345289230347
1747257886.993479,1498,0.5441868305206299
1747257887.3434832,1499,0.48659735918045044
1747257887.6879568,1500,0.5580215454101562
1747257888.3806415,1502,0.4433818459510803
1747257889.4302363,1505,0.49639904499053955
1747257890.8264663,1509,0.4451766014099121
1747257891.169744,1510,0.5315775871276855
1747257891.5195322,1511,0.5180940628051758
1747257892.2046835,1513,0.5127791166305542
1747257892.8952794,1515,0.47338101267814636
1747257893.2433324,1516,0.5182170271873474
1747257895.6717079,1523,0.4754718542098999
1747257896.70405,1526,0.4362218976020813
1747257897.3980677,1528,0.5795619487762451
1747257899.488397,1534,0.5057545304298401
1747257900.507307,1537,0.3574161231517792
1747257900.8481226,1538,0.7094485759735107
1747257901.8654237,1541,0.5571914911270142
1747257903.2448702,1545,0.537043571472168
1747257903.9374135,1547,0.6126574277877808
1747257904.287841,1548,0.6985809803009033
1747257905.3349466,1551,0.6674230098724365
1747257905.6763515,1552,0.5567153692245483
1747257906.0182014,1553,0.5872812867164612
1747257906.700216,1555,0.607567310333252
1747257907.3867822,1557,0.6300424337387085
1747257909.1105638,1562,0.5303778052330017
1747257909.7995915,1564,0.5009027719497681
1747257910.1403108,1565,0.7036731243133545
1747257910.4897788,1566,0.5354007482528687
1747257911.177414,1568,0.5631323456764221
1747257911.86482,1570,0.5631217956542969
1747257912.20827,1571,0.5013200640678406
1747257912.552922,1572,0.5392163991928101
1747257912.8982966,1573,0.4677272439002991
1747257913.9402437,1576,0.46547049283981323
1747257914.6347294,1578,0.610794186592102
1747257914.9835224,1579,0.6385443210601807
1747257915.3253715,1580,0.5547947883605957
1747257915.666866,1581,0.6291865110397339
1747257916.0106225,1582,0.5161685943603516
1747257917.0381284,1585,0.44443443417549133
1747257918.746961,1590,0.43539535999298096
1747257920.4482906,1595,0.5234076976776123
1747257920.7883205,1596,0.8357338309288025
1747257921.134957,1597,0.7431597709655762
1747257922.5020628,1601,0.5322463512420654
1747257922.846535,1602,0.5610252618789673
1747257923.1887317,1603,0.4501008093357086
1747257925.5888004,1610,0.5295512676239014
1747257925.929499,1611,0.4972703754901886
1747257926.621783,1613,0.5380922555923462
1747257926.979371,1614,0.5590375065803528
1747257927.6612198,1616,0.5725414156913757
1747257929.0333128,1620,0.527624785900116
1747257929.7271478,1622,0.43424558639526367
1747257930.4293022,1624,0.49106961488723755
1747257931.1205566,1626,0.4793550968170166
1747257931.4683044,1627,0.4772299528121948
1747257932.8657918,1631,1.124546766281128
1747257934.251011,1635,1.0767741203308105
1747257934.5999265,1636,0.928209125995636
1747257934.955013,1637,0.9347478151321411
1747257935.304053,1638,0.8322458267211914
1747257935.9994478,1640,0.7482913732528687
1747257936.3479307,1641,0.8997324705123901
1747257938.0983558,1646,0.7932167649269104
1747257938.4522939,1647,1.1423237323760986
1747257939.1529882,1649,1.0619163513183594
1747257939.8467362,1651,1.180146336555481
1747257940.199312,1652,1.0325417518615723
1747257940.5471485,1653,1.0019900798797607
1747257940.9012659,1654,1.9441261291503906
1747257941.6051702,1656,1.0877556800842285
1747257942.302531,1658,0.9987242221832275
1747257943.709977,1662,0.7860369086265564
1747257944.4059398,1664,1.0462056398391724
1747257945.122316,1666,1.1476874351501465
1747257946.1637764,1669,0.9773567318916321
1747257946.51179,1670,0.8172992467880249
1747257947.902396,1674,0.7788113355636597
1747257948.9513693,1677,1.6195127964019775
1747257949.6532693,1679,0.8786076903343201
1747257950.0151021,1680,0.9149854779243469
1747257950.3639505,1681,0.8777464628219604
1747257950.7048218,1682,0.9358741044998169
1747257951.739314,1685,0.89935302734375
1747257952.0850234,1686,0.8489829301834106
1747257952.4284046,1687,0.9556305408477783
1747257952.770547,1688,0.8204588890075684
1747257953.1133807,1689,0.8684773445129395
1747257953.4553394,1690,0.826938807964325
1747257954.493612,1693,0.8051276803016663
1747257954.8493135,1694,0.8493322134017944
1747257955.1936398,1695,0.9419783353805542
1747257955.8821607,1697,0.9559474587440491
1747257956.2248304,1698,0.8309920430183411
1747257956.5687897,1699,1.0449423789978027
1747257956.9105113,1700,1.0995171070098877
1747257957.606484,1702,0.7836929559707642
1747257958.3037848,1704,0.8767203688621521
1747257959.3482542,1707,0.8888964653015137
1747257960.0454268,1709,0.8700615167617798
1747257960.389869,1710,0.7614943981170654
1747257960.7362611,1711,0.7872633934020996
1747257961.0773962,1712,0.9231913089752197
1747257963.1372495,1718,0.7500424981117249
1747257963.47942,1719,0.685646116733551
1747257964.5035536,1722,0.7234447598457336
1747257964.8467069,1723,0.7530243992805481
1747257965.1882446,1724,0.7820231318473816
1747257965.5288146,1725,0.8291574716567993
1747257967.2376459,1730,1.1276851892471313
1747257969.9853265,1738,0.843025803565979
1747257970.3277957,1739,0.9053969979286194
1747257970.6716816,1740,0.7369040846824646
1747257971.7066705,1743,0.9048476219177246
1747257972.3935003,1745,0.8447024822235107
1747257973.4424477,1748,0.806547999382019
1747257973.7912717,1749,0.660546064376831
1747257974.1334686,1750,0.92143315076828
1747257974.4752882,1751,0.8856430649757385
1747257975.1752503,1753,0.7863285541534424
1747257975.5178604,1754,0.7650827765464783
1747257976.5616298,1757,0.8441742658615112
1747257978.2738945,1762,1.242157220840454
1747257978.618538,1763,1.1946663856506348
1747257979.3065858,1765,0.9613739848136902
1747257979.6493912,1766,1.0171399116516113
1747257980.3428814,1768,0.8530788421630859
1747257982.7317026,1775,0.8491284847259521
1747257983.074727,1776,0.8992261290550232
1747257983.4132552,1777,0.7249302864074707
1747257984.4404051,1780,0.7701660394668579
1747257984.7793121,1781,0.7449385523796082
1747257985.805928,1784,0.6888164281845093
1747257986.1481726,1785,0.8963683843612671
1747257986.4885452,1786,0.6987571716308594
1747257986.830446,1787,0.6868548393249512
1747257987.5093899,1789,0.7471169829368591
1747257987.8472402,1790,0.7251709699630737
1747257988.5252266,1792,0.6900805830955505
1747257989.2010217,1794,0.6483911275863647
1747257989.8764026,1796,1.0034279823303223
1747257990.21554,1797,0.6871256828308105
1747257991.229553,1800,0.987554132938385
1747257991.915098,1802,1.193915843963623
1747257992.2528458,1803,1.3755680322647095
1747257992.5910413,1804,1.2190629243850708
1747257993.9519973,1808,1.1077321767807007
1747257994.6310577,1810,0.9906203746795654
1747257996.0147839,1814,0.9153294563293457
1747257996.7031195,1816,0.7890467047691345
1747257997.3912802,1818,0.8361208438873291
1747257997.7436757,1819,0.8063696622848511
1747257999.1133742,1823,0.7677103877067566
1747258000.1458814,1826,0.9422820806503296
1747258000.4856236,1827,0.7745943069458008
1747258001.1618867,1829,0.80023592710495
1747258001.502167,1830,0.8011622428894043
1747258002.1790166,1832,0.9372140169143677
1747258002.52056,1833,0.7056279182434082
1747258002.8610036,1834,0.7818758487701416
1747258003.5447752,1836,0.7564437389373779
1747258003.8870406,1837,0.6677513122558594
1747258004.2280114,1838,0.6751973628997803
1747258006.2866247,1844,0.7632672786712646
1747258006.6310098,1845,0.7292158603668213
1747258006.9700902,1846,0.6930853128433228
1747258007.308479,1847,0.6617892980575562
1747258007.6477926,1848,0.7013808488845825
1747258008.6882904,1851,0.658954381942749
1747258009.3794599,1853,0.637895941734314
1747258010.4228504,1856,0.9508869051933289
1747258011.8159568,1860,0.8234689235687256
1747258013.2006788,1864,0.6700663566589355
1747258013.5487862,1865,0.6580827236175537
1747258013.9014778,1866,0.7088502645492554
1747258014.244137,1867,0.6287539005279541
1747258015.6197286,1871,0.7082609534263611
1747258015.9640782,1872,0.7413941621780396
1747258016.3081262,1873,0.6892296671867371
1747258016.6567788,1874,0.7427908182144165
1747258017.0036993,1875,0.6956437230110168
1747258017.687877,1877,0.6509019136428833
1747258018.3903089,1879,0.6837307214736938
1747258018.7336113,1880,0.7494486570358276
1747258019.7737923,1883,0.7633445262908936
1747258020.1221788,1884,0.9290242195129395
1747258020.8190413,1886,0.6661895513534546
1747258021.5064287,1888,0.7346473932266235
1747258022.193799,1890,0.6411768198013306
1747258022.5403328,1891,0.7474756240844727
1747258023.9152675,1895,0.9282464385032654
1747258025.305732,1899,0.829745888710022
1747258026.0062642,1901,0.5850460529327393
1747258026.3497508,1902,0.6374802589416504
1747258027.7260673,1906,0.6520326137542725
1747258028.4154875,1908,0.7936615347862244
1747258028.7641714,1909,0.7915316820144653
1747258029.109001,1910,0.9300130009651184
1747258030.1482377,1913,0.6157615184783936
1747258031.175807,1916,0.611304759979248
1747258031.8580382,1918,0.7025231122970581
1747258033.9199736,1924,0.642508327960968
1747258034.2615833,1925,0.6852380037307739
1747258034.6077056,1926,0.7031511664390564
1747258035.3029535,1928,0.6606484651565552
1747258035.647681,1929,0.7090249061584473
1747258036.6794028,1932,0.6595348715782166
1747258037.7159622,1935,0.6617802381515503
1747258038.057952,1936,0.6007194519042969
1747258039.088743,1939,0.763685941696167
1747258039.4307675,1940,0.6656461358070374
1747258039.7726023,1941,0.6737664341926575
1747258040.114152,1942,0.5967681407928467
1747258041.1410866,1945,0.6821235418319702
1747258041.8398356,1947,0.7440546751022339
1747258042.885507,1950,0.9868837594985962
1747258043.2329924,1951,0.891848087310791
1747258043.9221792,1953,0.7468483448028564
1747258044.9487696,1956,0.7970616817474365
1747258046.3091848,1960,0.7657042741775513
1747258046.663392,1961,0.6820974349975586
1747258047.003509,1962,0.7001571655273438
1747258047.3435915,1963,0.6825060844421387
1747258047.6891544,1964,0.6707955598831177
1747258048.378673,1966,0.6793855428695679
1747258048.724597,1967,0.7620493173599243
1747258049.0680835,1968,0.6431295871734619
1747258049.4088411,1969,0.8231716156005859
1747258051.471942,1975,0.6255334615707397
1747258052.161388,1977,0.632393479347229
1747258052.5043476,1978,0.701253354549408
1747258052.8471951,1979,0.7459284067153931
1747258053.190916,1980,0.7385751008987427
1747258053.5408356,1981,0.7386542558670044
1747258053.8932924,1982,0.5599479675292969
1747258054.2355,1983,0.5506182909011841
1747258054.91936,1985,1.08906888961792
1747258055.6039069,1987,0.8349082469940186
1747258055.9517872,1988,0.8189165592193604
1747258056.2956202,1989,0.7664685845375061
1747258056.9773128,1991,0.7007271647453308
1747258057.318244,1992,0.644800066947937
1747258057.6616747,1993,0.7496753931045532
1747258058.346877,1995,0.8633277416229248
1747258059.730047,1999,0.9535426497459412


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_09_625539-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257378.0285077,0,0.05143051967024803
1747257379.0789638,3,0.2569214701652527
1747257379.4202158,4,0.9927716255187988
1747257381.4923332,10,0.06527123600244522
1747257381.8429797,11,1.645542025566101
1747257382.887548,14,0.06140456348657608
1747257383.2311559,15,-0.160973459482193
1747257384.3026705,18,0.17465439438819885
1747257384.6583254,19,1.644736647605896
1747257385.007598,20,-0.016672806814312935
1747257385.6960962,22,-0.039283428341150284
1747257386.038857,23,1.1818851232528687
1747257387.0902967,26,0.7047474980354309
1747257387.4480078,27,-0.004799202084541321
1747257389.5275226,33,1.8557486534118652
1747257390.5967433,36,2.5574159622192383
1747257390.9474363,37,-0.01722872257232666
1747257391.295918,38,-0.4284474551677704
1747257391.6472626,39,2.232745409011841
1747257391.9888542,40,-0.04135960340499878
1747257394.4318454,47,2.342663288116455
1747257394.7808986,48,-1.6172738075256348
1747257395.1307142,49,0.22533272206783295
1747257395.8179438,51,0.07981642335653305
1747257396.1658416,52,0.5304998755455017
1747257396.8486025,54,1.7014745473861694
1747257397.8895805,57,0.7811196446418762
1747257398.9271529,60,0.4665652811527252
1747257399.267517,61,0.5011928081512451
1747257399.6114955,62,0.19501757621765137
1747257399.959611,63,0.5389665365219116
1747257400.6501067,65,0.05577358230948448
1747257400.9910095,66,0.8948674201965332
1747257401.3349533,67,0.3111847937107086
1747257401.681682,68,-0.2968856990337372
1747257402.359237,70,0.06403957307338715
1747257402.7115066,71,4.084230899810791
1747257404.7827911,77,1.3799247741699219
1747257405.471177,79,-0.18457822501659393
1747257405.8139982,80,1.6935617923736572
1747257406.501124,82,0.483029305934906
1747257406.8441885,83,0.28092294931411743
1747257407.5628347,85,0.2688544988632202
1747257408.9622526,89,0.5396920442581177
1747257409.3141074,90,0.8637845516204834
1747257411.0481973,95,0.8330075144767761
1747257412.4565148,99,2.177525281906128
1747257412.8062148,100,0.4603743851184845
1747257413.8571298,103,1.466557502746582
1747257414.8861175,106,0.44186413288116455
1747257415.233837,107,0.6524123549461365
1747257415.937632,109,0.14055569469928741
1747257417.6670935,114,0.23090071976184845
1747257418.3532877,116,0.2169698178768158
1747257420.069018,121,2.4689016342163086
1747257421.435483,125,2.5993099212646484
1747257421.7797012,126,0.09926269948482513
1747257422.4716332,128,3.5896358489990234
1747257423.155988,130,0.684724748134613
1747257423.4958408,131,1.912176489830017
1747257423.838825,132,1.20610773563385
1747257425.2131398,136,0.9713883399963379
1747257425.5704584,137,0.23918280005455017
1747257427.6493154,143,0.42460787296295166
1747257427.9901998,144,0.6119968295097351
1747257428.6724517,146,0.267758846282959
1747257429.0118685,147,0.2659546434879303
1747257430.0621252,150,0.7160446643829346
1747257432.5039527,157,0.28436869382858276
1747257433.1931994,159,0.23116324841976166
1747257433.5347426,160,0.10316957533359528
1747257434.2212367,162,0.5656580924987793
1747257434.9051929,164,2.1403627395629883
1747257435.5911465,166,1.4321576356887817
1747257436.9636836,170,1.549010157585144
1747257437.3083804,171,0.34728801250457764
1747257437.6476018,172,0.5696496367454529
1747257438.6816752,175,0.38900235295295715
1747257439.025138,176,0.7680466771125793
1747257439.3689005,177,1.7296452522277832
1747257439.7124984,178,0.5174773335456848
1747257440.4112558,180,0.36824831366539
1747257440.7615726,181,0.0892196074128151
1747257441.8056586,184,0.24414506554603577
1747257442.151113,185,0.6339791417121887
1747257442.4968555,186,0.845451295375824
1747257443.5267239,189,-0.050547100603580475
1747257443.8678925,190,0.32289427518844604
1747257444.208873,191,0.5296196937561035
1747257444.5546815,192,0.16865409910678864
1747257445.5828342,195,0.1467113345861435
1747257446.966006,199,0.23934128880500793
1747257447.3099084,200,0.08945586532354355
1747257448.0040405,202,0.26005926728248596
1747257448.347465,203,0.4998065233230591
1747257448.6910927,204,0.19849097728729248
1747257449.0342805,205,0.4926012456417084
1747257449.7297049,207,0.11290790885686874
1747257450.4115336,209,0.09544230252504349
1747257451.1007125,211,0.3011761009693146
1747257451.7850251,213,0.3202265501022339
1747257452.4727974,215,0.6735963821411133
1747257452.8150802,216,0.35937371850013733
1747257453.4990673,218,0.19565819203853607
1747257453.8437793,219,0.22269846498966217
1747257454.1870809,220,0.7733026742935181
1747257454.5406437,221,1.8296611309051514
1747257454.8926322,222,0.5258648991584778
1747257455.5779977,224,0.19948817789554596
1747257455.9264152,225,0.3092893660068512
1747257457.2992146,229,0.15749505162239075
1747257459.3417382,235,0.256333589553833
1747257460.0375655,237,0.2047029733657837
1747257460.38324,238,0.3262976109981537
1747257460.7254949,239,3.245805501937866
1747257461.4171486,241,0.8046802878379822
1747257461.7658074,242,0.9909560084342957
1747257462.4724505,244,0.6570712327957153
1747257462.8226285,245,0.4948696196079254
1747257463.1757696,246,0.7183488011360168
1747257463.5279274,247,0.19708320498466492
1747257465.304897,252,0.20201376080513
1747257465.6581912,253,1.2424811124801636
1747257466.0012324,254,0.8298973441123962
1747257467.0414886,257,0.3036821782588959
1747257467.3884652,258,1.3445414304733276
1747257467.7301798,259,0.5203880667686462
1747257468.0717752,260,0.4107479453086853
1747257468.7545557,262,0.25682005286216736
1747257471.515776,270,0.12845616042613983
1747257471.8607662,271,0.2854073941707611
1747257472.8919477,274,0.32181447744369507
1747257473.2353845,275,-0.06704641133546829
1747257473.5766902,276,0.2866980731487274
1747257474.2622945,278,0.14817939698696136
1747257474.943398,280,0.16930052638053894
1747257475.6289825,282,0.21035973727703094
1747257475.971393,283,0.29278796911239624
1747257476.6565917,285,0.7933958768844604
1747257477.3531966,287,-0.2820906639099121
1747257477.708262,288,1.2158619165420532
1747257478.409393,290,0.14485803246498108
1747257480.196339,295,0.5563998818397522
1747257480.547105,296,0.2539185881614685
1747257480.9016678,297,0.14080068469047546
1747257481.253555,298,0.7541626691818237
1747257483.3334882,304,0.7108672261238098
1747257484.027454,306,0.9290168285369873
1747257484.7269857,308,0.6207107305526733
1747257485.073963,309,0.5319393873214722
1747257486.1078756,312,0.37768128514289856
1747257486.4484527,313,1.2062489986419678
1747257487.4785044,316,2.7388031482696533
1747257488.1657043,318,0.40126195549964905
1747257488.5071607,319,1.3780653476715088
1747257489.5302534,322,2.1109540462493896
1747257490.221214,324,1.7513309717178345
1747257491.9249382,329,0.21960794925689697
1747257492.267261,330,-0.13094380497932434
1747257492.6097186,331,-0.04574144631624222
1747257492.9512591,332,1.7155685424804688
1747257494.6759834,337,0.13456504046916962
1747257495.0182965,338,-0.06724020838737488
1747257495.723898,340,2.162217855453491
1747257496.7546856,343,0.5207050442695618
1747257497.0976872,344,0.278268039226532
1747257497.4458234,345,0.38071349263191223
1747257497.7937422,346,0.3778626620769501
1747257498.4806697,348,0.31258875131607056
1747257499.1761587,350,2.6614978313446045
1747257499.8605797,352,0.11792858690023422
1747257500.2081907,353,0.588405430316925
1747257500.5576081,354,0.7537065148353577
1747257501.9401314,358,3.3823513984680176
1747257502.6279838,360,0.5396652817726135
1747257503.3140557,362,0.16898058354854584
1747257503.6634574,363,0.6624889373779297
1747257504.0070229,364,0.43933621048927307
1747257504.3489707,365,1.6238386631011963
1747257504.689948,366,0.801935613155365
1747257505.0315905,367,1.224977731704712
1747257505.377476,368,-0.07921640574932098
1747257507.433554,374,1.194242238998413
1747257508.4640608,377,0.13399839401245117
1747257508.8106039,378,0.27949637174606323
1747257511.223228,385,1.5059579610824585
1747257511.565005,386,0.41090649366378784
1747257512.946252,390,0.7396265864372253
1747257513.2925932,391,0.6156262755393982
1747257513.6365256,392,0.9490002989768982
1747257513.9797394,393,0.6886259317398071
1747257514.3237193,394,0.2337481677532196
1747257514.6647286,395,0.6808379888534546
1747257515.009602,396,0.6574321389198303
1747257515.3839948,397,0.18818621337413788
1747257515.7362585,398,0.3755333721637726
1747257516.077159,399,0.34720492362976074
1747257516.773304,401,0.01024876069277525
1747257517.1262069,402,0.1624746173620224
1747257517.8283398,404,0.21705345809459686
1747257519.2394216,408,-0.032073941081762314
1747257519.583185,409,3.902036428451538
1747257520.6200461,412,0.14638108015060425
1747257520.9683664,413,0.5084508061408997
1747257521.3163953,414,0.24315059185028076
1747257521.6641424,415,0.9896959066390991
1747257522.720875,418,0.05996869504451752
1747257523.7895825,421,0.8054966330528259
1747257524.1427062,422,0.8940941095352173
1747257525.1826937,425,0.28018131852149963
1747257525.5369377,426,0.3567262589931488
1747257526.933156,430,0.5446761250495911
1747257527.285277,431,1.1520984172821045
1747257528.3343647,434,0.7241970300674438
1747257528.6805103,435,0.23326829075813293
1747257529.024694,436,0.4151182174682617
1747257529.3713763,437,0.6763641238212585
1747257529.719466,438,0.16933491826057434
1747257530.0623488,439,0.44406941533088684
1747257530.4057462,440,0.577420175075531
1747257530.7551787,441,0.3110448718070984
1747257531.4393816,443,0.7096506953239441
1747257531.777855,444,0.6510763168334961
1747257532.1155007,445,-0.40429118275642395
1747257532.4602618,446,2.290088176727295
1747257533.8215728,450,2.2177748680114746
1747257534.158285,451,0.05265910550951958
1747257534.4960058,452,0.019659090787172318
1747257534.8339007,453,0.05473863705992699
1747257535.1762218,454,0.8108936548233032
1747257535.8767688,456,1.8445806503295898
1747257536.5664883,458,0.8023499250411987
1747257537.2600846,460,0.08070415258407593
1747257537.6030478,461,1.2726925611495972
1747257538.6324325,464,0.16073453426361084
1747257538.9725716,465,0.0022516045719385147
1747257539.3161366,466,2.649507522583008
1747257540.0214124,468,-0.10753204673528671
1747257540.7221885,470,0.012532019056379795
1747257542.1157038,474,3.865644931793213
1747257542.4607484,475,0.11382652819156647
1747257543.4891386,478,0.7165253758430481
1747257543.8329613,479,0.029839690774679184
1747257544.1760852,480,0.5640309453010559
1747257544.5188105,481,0.6733526587486267
1747257544.8606942,482,0.6664577722549438
1747257545.1977413,483,1.5748580694198608
1747257545.534983,484,0.05694391950964928
1747257546.2090302,486,1.0812546014785767
1747257546.5484605,487,6.408802509307861
1747257546.8847141,488,0.1798163205385208
1747257547.2243657,489,0.1434369683265686
1747257547.9007695,491,0.9504197835922241
1747257548.9153945,494,0.03918737545609474
1747257550.2986896,498,0.8044309616088867
1747257551.344019,501,0.5524569749832153
1747257551.6838613,502,22.774967193603516
1747257552.0266142,503,0.038054630160331726
1747257553.0620043,506,0.15777312219142914
1747257553.7534122,508,-0.029867615550756454
1747257554.1033633,509,0.27776607871055603
1747257554.4522839,510,0.4063923954963684
1747257554.794437,511,0.9196231961250305
1747257555.139009,512,0.11516324430704117
1747257555.4898324,513,0.10377494990825653
1747257555.8430872,514,0.5771371722221375
1747257556.8830454,517,-0.1589840203523636
1747257557.2260435,518,0.18118970096111298
1747257557.5709755,519,0.6240350604057312
1747257557.917777,520,-0.3654172420501709
1747257558.9550323,523,0.23254944384098053
1747257561.4293313,530,-0.0724525973200798
1747257562.4601576,533,0.6787840127944946
1747257562.8016746,534,0.4492713510990143
1747257563.4885933,536,0.2003321349620819
1747257563.826566,537,-0.14469577372074127
1747257564.1671722,538,0.4147675037384033
1747257564.5069635,539,0.09184812754392624
1747257564.846892,540,0.3269535303115845
1747257565.543069,542,-0.05324478819966316
1747257565.8884628,543,1.650417685508728
1747257566.22939,544,0.7080033421516418
1747257566.9218163,546,0.15582086145877838
1747257567.2667768,547,0.25953787565231323
1747257568.2998323,550,0.07501929998397827
1747257568.9880013,552,1.9274115562438965
1747257569.6796975,554,0.11508475989103317
1747257570.0359478,555,2.805708885192871
1747257570.387064,556,0.18432721495628357
1747257572.4401448,562,-0.07237272709608078
1747257572.7847526,563,1.1906166076660156
1747257573.1280057,564,0.2285028100013733
1747257574.4957385,568,0.2621864378452301
1747257575.5246508,571,0.3568171560764313
1747257576.2208083,573,0.15689456462860107
1747257577.2486043,576,0.007485476788133383
1747257578.6365762,580,0.03712599352002144
1747257579.9981627,584,1.319478154182434
1747257580.3399227,585,0.03674556687474251
1747257580.6835873,586,0.21288050711154938
1747257581.3658986,588,1.4976431131362915
1747257582.0591993,590,0.6090172529220581
1747257582.4005067,591,0.2367842048406601
1747257582.7422469,592,0.1697498857975006
1747257583.433993,594,0.9113445281982422
1747257584.130801,596,0.2968074679374695
1747257584.4732783,597,0.13389205932617188
1747257584.8220909,598,0.1839059293270111
1747257585.164986,599,0.17575769126415253
1747257585.8503034,601,0.09803631156682968
1747257586.196774,602,0.17264841496944427
1747257586.5404553,603,0.35020846128463745
1747257587.2316396,605,0.07700387388467789
1747257588.261605,608,0.2893733084201813
1747257588.9491725,610,0.7491145730018616
1747257589.972477,613,0.255761981010437
1747257590.3165402,614,0.15235738456249237
1747257591.0038397,616,0.879172146320343
1747257591.6876996,618,0.22250118851661682
1747257592.3736336,620,0.2856792211532593
1747257593.0760162,622,0.30328699946403503
1747257593.4215486,623,0.14942850172519684
1747257594.454069,626,0.06386421620845795
1747257595.14707,628,0.29913440346717834
1747257595.4927113,629,0.10792145133018494
1747257596.877837,633,0.09351953864097595
1747257597.5748494,635,1.2682888507843018
1747257598.2632983,637,0.36440345644950867
1747257599.2909062,640,0.07211290299892426
1747257599.6351357,641,0.44251763820648193
1747257599.985145,642,0.32877564430236816
1747257600.3271656,643,0.2369673252105713
1747257600.6681213,644,0.3326716125011444
1747257601.0093527,645,0.06757035851478577
1747257602.405965,649,0.09853165596723557
1747257603.1018078,651,0.07291814684867859
1747257603.4450967,652,0.08332522958517075
1747257603.78967,653,0.17989520728588104
1747257604.1302896,654,0.7730951905250549
1747257604.472629,655,0.25387951731681824
1747257605.5029507,658,0.10100444406270981
1747257605.8480587,659,0.12111714482307434
1747257606.1931891,660,0.1461952179670334
1747257608.567833,667,0.3460511863231659
1747257609.5834758,670,0.13371096551418304
1747257611.2820513,675,0.2304592728614807
1747257611.619444,676,0.2443772852420807
1747257611.9623773,677,0.8543387055397034
1747257612.9817958,680,-0.08403638750314713
1747257613.6578388,682,0.08235058188438416
1747257613.9956112,683,0.18186508119106293
1747257614.3347473,684,0.38632845878601074
1747257615.3533223,687,0.15750473737716675
1747257617.0683692,692,1.4665892124176025
1747257617.7591617,694,0.20917312800884247
1747257618.0967917,695,0.18361671268939972
1747257618.435516,696,0.6166764497756958
1747257618.7735748,697,0.22588865458965302
1747257619.4597065,699,0.2359921783208847
1747257620.4974658,702,0.16466529667377472
1747257620.8417857,703,0.25995174050331116
1747257621.5253677,705,0.08735034614801407
1747257622.9091341,709,0.6646315455436707
1747257623.257372,710,0.48476630449295044
1747257623.9537992,712,0.10630147904157639
1747257624.988841,715,1.141314148902893
1747257625.678214,717,0.1327895075082779
1747257626.3618867,719,0.3600665330886841
1747257626.7051868,720,0.26793259382247925
1747257627.0499783,721,0.11532772332429886
1747257627.7351716,723,0.07869470119476318
1747257628.419151,725,0.3809092044830322
1747257628.7630036,726,0.12836308777332306
1747257629.1058006,727,0.551670491695404
1747257629.4488826,728,0.03171183168888092
1747257629.7928793,729,0.16372792422771454
1747257630.4880188,731,0.18968422710895538
1747257630.832644,732,0.10978679358959198
1747257631.175471,733,0.0889238566160202
1747257632.9000041,738,0.15787644684314728
1747257633.2496982,739,0.5237360596656799
1747257633.5967264,740,0.1860903650522232
1747257634.2796597,742,0.7437425851821899
1747257634.6208568,743,0.44938352704048157
1747257634.9629877,744,0.20909835398197174
1747257635.3095477,745,0.3209124207496643
1747257637.7086415,752,0.1938553899526596
1747257638.7326217,755,0.09389697760343552
1747257639.0726054,756,0.13619931042194366
1747257639.7548268,758,0.5967963933944702
1747257641.4579535,763,0.27531635761260986
1747257641.798532,764,0.2651272118091583
1747257642.1395614,765,0.26337185502052307
1747257643.1717277,768,0.19487635791301727
1747257643.5867417,769,0.2728784382343292
1747257644.6121254,772,0.11176560819149017
1747257644.954976,773,0.6173818707466125
1747257645.6375961,775,0.8178847432136536
1747257645.9808984,776,0.13414619863033295
1747257646.6678548,778,0.3035242557525635
1747257647.0103116,779,0.32533055543899536
1747257647.3507192,780,-0.028222961351275444
1747257647.6909618,781,0.029562510550022125
1747257648.038651,782,0.0986071303486824
1747257650.083458,788,0.15618255734443665
1747257650.4243288,789,0.10958554595708847
1747257651.107381,791,0.29100316762924194
1747257651.788901,793,0.06053333729505539
1747257652.4730544,795,0.19742701947689056
1747257652.8137293,796,0.08292575180530548
1747257653.8430092,799,0.1322588473558426
1747257654.1825225,800,0.10855262726545334
1747257655.534157,804,0.4529724717140198
1747257655.871305,805,0.9018328785896301
1747257656.2089665,806,0.6454160213470459
1747257656.5467422,807,0.04107044264674187
1747257657.5590968,810,0.01290156226605177
1747257658.5740793,813,-0.03413599357008934
1747257660.2659073,818,-0.007927813567221165
1747257660.6034648,819,0.1722075492143631
1747257661.2756228,821,1.1118360757827759
1747257661.6138222,822,0.29895147681236267
1747257661.956823,823,0.4769303500652313
1747257662.640776,825,-0.12437965720891953
1747257662.9827392,826,0.11376255005598068
1747257663.3311694,827,0.4549162685871124
1747257663.6763666,828,0.07067162543535233
1747257665.0504081,832,0.01727772317826748
1747257665.3964717,833,2.757375478744507
1747257666.0879352,835,0.07317905873060226
1747257666.4286318,836,0.4223511219024658
1747257666.7721038,837,0.027475271373987198
1747257667.452778,839,0.6280561685562134
1747257667.7944303,840,2.3720929622650146
1747257668.8200834,843,0.17831356823444366
1747257669.5029383,845,2.713268518447876
1747257671.2153492,850,0.13659334182739258
1747257671.5580475,851,0.426985502243042
1747257672.592073,854,0.07002386450767517
1747257673.621537,857,0.13120897114276886
1747257674.650393,860,0.23044998943805695
1747257675.337602,862,0.27586978673934937
1747257676.3712873,865,0.1235891655087471
1747257676.7211723,866,0.06474386900663376
1747257678.114103,870,0.18277789652347565
1747257678.4713209,871,0.5527706146240234
1747257681.9269383,881,0.5438269972801208
1747257682.6127696,883,0.3783777058124542
1747257682.9564946,884,0.10149792581796646
1747257683.299533,885,0.1855512261390686
1747257683.6417098,886,0.39779913425445557
1747257684.333739,888,0.1028386577963829
1747257685.021097,890,0.14632123708724976
1747257685.710044,892,0.18461203575134277
1747257686.7362854,895,1.1531978845596313
1747257687.4188945,897,0.11563635617494583
1747257687.7600968,898,0.13584087789058685
1747257688.7820976,901,0.04290399327874184
1747257689.1287675,902,0.20759080350399017
1747257689.817738,904,0.5130878686904907
1747257690.5072594,906,0.06692977994680405
1747257690.8497977,907,0.41901102662086487
1747257691.1912851,908,0.9488239288330078
1747257691.8719115,910,0.1177411675453186
1747257692.2116346,911,0.05593890696763992
1747257693.2372174,914,0.0883294939994812
1747257694.6123836,918,-0.15285198390483856
1747257694.955269,919,0.5400242209434509
1747257695.6377263,921,0.6155041456222534
1747257696.3196042,923,0.08518116176128387
1747257697.68777,927,0.8237992525100708
1747257698.0297177,928,0.13239498436450958
1747257698.3697636,929,0.16780808568000793
1747257698.7103395,930,1.1637941598892212
1747257699.0528247,931,0.04035579785704613
1747257699.394321,932,1.4261727333068848
1747257699.7354326,933,0.11513633280992508
1747257700.4154072,935,0.11162495613098145
1747257701.7757137,939,0.08296748250722885
1747257702.465764,941,0.11150108277797699
1747257702.8072846,942,0.08901944756507874
1747257703.833988,945,0.1835620403289795
1747257705.214119,949,0.2813304662704468
1747257706.2436144,952,0.3725580871105194
1747257706.92973,954,1.6604318618774414
1747257707.2731183,955,0.9316526651382446
1747257707.6194375,956,0.4198019206523895
1747257708.9990363,960,0.19585305452346802
1747257709.6855042,962,4.56432580947876
1747257710.028555,963,0.0791950672864914
1747257710.3705015,964,0.11265487968921661
1747257710.716507,965,0.07524395734071732
1747257711.4023573,967,0.06982706487178802
1747257711.745246,968,0.0562235452234745
1747257712.7764335,971,0.4602346420288086
1747257714.4858327,976,0.18529163300991058
1747257715.1617393,978,0.08828222751617432
1747257715.4999125,979,0.1244460940361023
1747257716.1840708,981,0.3828284740447998
1747257716.5325851,982,0.1357279121875763
1747257717.927367,986,0.3217023015022278
1747257718.6120596,988,0.25079503655433655
1747257718.954793,989,0.19322817027568817
1747257719.2966173,990,0.5251063108444214
1747257719.974567,992,0.09309863299131393
1747257720.6536086,994,0.18183404207229614
1747257720.9908023,995,0.23276574909687042
1747257721.327773,996,0.25430455803871155
1747257722.002798,998,0.1489899903535843
1747257722.339789,999,0.21909001469612122
1747257723.0158987,1001,0.15589246153831482
1747257723.3557408,1002,0.9200543165206909
1747257723.6936035,1003,0.897901713848114
1747257724.0313103,1004,0.18174532055854797
1747257724.3698776,1005,0.16835138201713562
1747257724.712286,1006,0.44180887937545776
1747257726.4110777,1011,0.11799495667219162
1747257727.1023574,1013,0.23075959086418152
1747257727.7895484,1015,0.9982027411460876
1747257728.1272821,1016,0.11767261475324631
1747257728.4719262,1017,0.1824316531419754
1747257730.169157,1022,0.10560247302055359
1747257731.5312278,1026,0.3217104375362396
1747257732.2063575,1028,0.20478345453739166
1747257732.5442386,1029,0.4213230013847351
1747257734.5770524,1035,0.5950758457183838
1747257734.9149642,1036,0.11127646267414093
1747257735.2525837,1037,0.18334248661994934
1747257735.5950522,1038,0.38259536027908325
1747257735.931908,1039,0.1571044921875
1747257737.3045604,1043,0.06947816908359528
1747257737.9866693,1045,0.958692193031311
1747257738.332729,1046,0.8862398266792297
1747257740.3963735,1052,0.6341567039489746
1747257740.7346485,1053,-0.0507454089820385
1747257741.7499473,1056,0.2704964578151703
1747257742.4251232,1058,-0.010996822267770767
1747257742.7625587,1059,0.3263784646987915
1747257743.1001453,1060,1.2680530548095703
1747257743.7858255,1062,4.28023099899292
1747257744.8122103,1065,0.2814047634601593
1747257745.1538715,1066,0.10932640731334686
1747257745.4955735,1067,0.13715797662734985
1747257746.1804214,1069,0.0702582597732544
1747257746.5203733,1070,0.3697395920753479
1747257746.8603063,1071,0.03498472273349762
1747257747.1998537,1072,0.12229333817958832
1747257747.5412657,1073,0.17806057631969452
1747257747.88164,1074,0.04930254444479942
1747257748.927427,1077,0.07875467091798782
1747257749.2802076,1078,0.05942016467452049
1747257749.9682026,1080,0.25713667273521423
1747257750.310778,1081,0.08454771339893341
1747257750.6525867,1082,1.2703375816345215
1747257751.6919913,1085,0.1903502345085144
1747257752.0388467,1086,0.22368435561656952
1747257752.3900163,1087,0.327894002199173
1747257753.7856214,1091,0.8335197567939758
1747257754.1312041,1092,1.6988688707351685
1747257754.4748387,1093,-0.19395631551742554
1747257756.185717,1098,0.7424689531326294
1747257756.8659513,1100,0.07997272908687592
1747257757.550335,1102,0.08802193403244019
1747257757.8915348,1103,0.12258617579936981
1747257758.2317874,1104,4.630552291870117
1747257759.2664824,1107,0.5264207124710083
1747257759.6101224,1108,0.18395361304283142
1747257759.9524174,1109,0.10701324790716171
1747257760.2936313,1110,0.4753125011920929
1747257760.6325657,1111,1.3667898178100586
1747257760.9699574,1112,1.4785276651382446
1747257761.308828,1113,0.5079389810562134
1747257761.6456666,1114,0.02085280418395996
1747257762.3198094,1116,0.08824057877063751
1747257763.335222,1119,1.3719258308410645
1747257764.0223868,1121,0.03278077021241188
1747257764.3667126,1122,0.1334882527589798
1747257765.405826,1125,11.579127311706543
1747257765.7523186,1126,2.005208969116211
1747257766.4382102,1128,6.769258499145508
1747257766.7782393,1129,0.4946928024291992
1747257767.1230147,1130,1.084190011024475
1747257767.465367,1131,0.04025321826338768
1747257767.8044221,1132,1.6270325183868408
1747257768.4915721,1134,0.01768370158970356
1747257768.829637,1135,0.0667610615491867
1747257769.1794317,1136,0.19000984728336334
1747257770.2148004,1139,0.7064794898033142
1747257771.247579,1142,1.194038987159729
1747257772.2787037,1145,0.17063142359256744
1747257772.6224322,1146,0.03975969925522804
1747257773.3098018,1148,0.12629342079162598
1747257773.6570964,1149,0.09333562850952148
1747257774.0042255,1150,0.7743690609931946
1747257774.3451483,1151,0.671282947063446
1747257774.688339,1152,0.23930604755878448
1747257775.0323348,1153,0.719942033290863
1747257775.7165558,1155,0.04516679048538208
1747257777.4244244,1160,0.5417344570159912
1747257778.115397,1162,0.057031724601984024
1747257778.8072848,1164,1.0822055339813232
1747257779.4932234,1166,0.282430499792099
1747257779.841045,1167,0.7638331651687622
1747257781.9235666,1173,0.31888923048973083
1747257782.264995,1174,0.20046913623809814
1747257782.9481158,1176,2.3112664222717285
1747257783.2889085,1177,0.30601823329925537
1747257783.6318326,1178,0.23635685443878174
1747257785.0022764,1182,1.4426926374435425
1747257785.688067,1184,0.3349708020687103
1747257786.3704257,1186,0.5147615075111389
1747257787.069741,1188,0.09182346612215042
1747257787.4169104,1189,0.25526317954063416
1747257787.76096,1190,0.14494816958904266
1747257788.804064,1193,0.15173307061195374
1747257789.1675818,1194,0.27596598863601685
1747257789.5214887,1195,0.155918687582016
1747257790.220251,1197,0.2108178734779358
1747257790.566749,1198,0.22777876257896423
1747257791.6313553,1201,0.1621660739183426
1747257791.9806123,1202,0.5160675048828125
1747257793.0360122,1205,0.05622663348913193
1747257793.3831954,1206,0.196813702583313
1747257793.737298,1207,0.07335315644741058
1747257794.4376588,1209,0.44563600420951843
1747257795.8261058,1213,0.1552005410194397
1747257796.1728384,1214,0.061964429914951324
1747257796.5275445,1215,0.4694673418998718
1747257797.220724,1217,2.2789483070373535
1747257797.570733,1218,1.8870717287063599
1747257799.313376,1223,1.744368314743042
1747257800.0131161,1225,2.6018943786621094
1747257801.0699422,1228,0.07249835133552551
1747257801.416948,1229,0.743748128414154
1747257802.4569342,1232,0.39932680130004883
1747257802.8015928,1233,0.6762693524360657
1747257804.5236251,1238,0.5228561162948608
1747257805.208555,1240,0.07574329525232315
1747257805.548905,1241,0.2667050361633301
1747257805.8926513,1242,0.40522679686546326
1747257806.243157,1243,0.4993242919445038
1747257806.5945406,1244,-0.10138293355703354
1747257806.9411464,1245,0.23700174689292908
1747257807.2906213,1246,0.41285112500190735
1747257808.3417366,1249,0.3160949945449829
1747257808.6947613,1250,0.06357268989086151
1747257809.0505934,1251,0.24664373695850372
1747257809.4123604,1252,0.20898979902267456
1747257810.1016371,1254,1.2195103168487549
1747257810.798072,1256,0.7006683945655823
1747257811.140959,1257,2.003570556640625
1747257812.1729703,1260,0.18991349637508392
1747257812.513964,1261,0.35024741291999817
1747257813.5399506,1264,0.32188156247138977
1747257814.5691786,1267,0.15612494945526123
1747257815.939951,1271,0.15825368463993073
1747257817.6740186,1276,0.7571065425872803
1747257818.0141146,1277,0.0863122045993805
1747257818.358178,1278,0.13010640442371368
1747257819.7196455,1282,0.24937348067760468
1747257820.7391546,1285,0.11571506410837173
1747257822.452178,1290,0.43974730372428894
1747257823.4817226,1293,0.44932106137275696
1747257824.5141397,1296,0.36485785245895386
1747257825.197001,1298,0.6065714359283447
1747257825.5408077,1299,0.2650448977947235
1747257826.567286,1302,0.02924904227256775
1747257827.9337819,1306,0.03572447597980499
1747257829.316077,1310,22.849712371826172
1747257830.6837482,1314,39.1887321472168
1747257831.0258155,1315,0.8480445146560669
1747257832.7300987,1320,0.027794841676950455
1747257833.41274,1322,0.4195824861526489
1747257833.7582188,1323,0.07758848369121552
1747257834.4484332,1325,0.10841360688209534
1747257834.788373,1326,4.054076671600342
1747257835.4736083,1328,1.066378116607666
1747257837.868267,1335,2.3319709300994873
1747257840.9537714,1344,2.964592933654785
1747257841.2960517,1345,0.02730707824230194
1747257841.982232,1347,3.7481589317321777
1747257842.323402,1348,0.6755474209785461
1747257843.344516,1351,0.6295285820960999
1747257843.6841743,1352,3.2618813514709473
1747257844.3753715,1354,0.9017797112464905
1747257845.745455,1358,0.018527578562498093
1747257846.4297125,1360,0.8033967614173889
1747257847.814828,1364,0.5929147005081177
1747257848.1630123,1365,0.3511212468147278
1747257848.5181904,1366,0.3382183015346527
1747257848.861525,1367,8.176166534423828
1747257849.206085,1368,0.49674201011657715
1747257850.5832636,1372,0.4114101827144623
1747257850.9232326,1373,0.9132887125015259
1747257851.614068,1375,0.15889838337898254
1747257851.9566143,1376,0.900026261806488
1747257853.3302085,1380,0.7269032001495361
1747257855.0566645,1385,0.1227027028799057
1747257855.3966126,1386,1.4010539054870605
1747257856.7683167,1390,1.9763038158416748
1747257857.7912822,1393,1.5492513179779053
1747257858.8239949,1396,0.07113189250230789
1747257859.1661463,1397,0.042575906962156296
1747257859.8518395,1399,0.34019941091537476
1747257860.1945865,1400,-0.04143214225769043
1747257861.2239847,1403,8.00253677368164
1747257861.908055,1405,0.6884781122207642
1747257864.6578083,1413,0.509086549282074
1747257865.6861339,1416,1.3413150310516357
1747257866.0282946,1417,0.16896241903305054
1747257866.7127578,1419,0.14791350066661835
1747257867.3961384,1421,1.4583795070648193
1747257867.7405407,1422,0.08398351818323135
1747257870.8476486,1431,0.08892050385475159
1747257871.190969,1432,0.15823045372962952
1747257872.5602715,1436,0.41916221380233765
1747257873.2472663,1438,0.5193278789520264
1747257873.5876586,1439,0.2139948308467865
1747257873.927811,1440,0.7264074087142944
1747257874.2680206,1441,0.008825492113828659
1747257875.3152807,1444,0.06530089676380157
1747257875.996691,1446,-0.017997387796640396
1747257876.3361552,1447,0.6813091039657593
1747257876.6825745,1448,0.11227290332317352
1747257877.0234742,1449,1.1608009338378906
1747257877.3618903,1450,0.019993113353848457
1747257877.6991403,1451,7.435235023498535
1747257878.0372226,1452,2.161505937576294
1747257878.7141652,1454,0.03956161439418793
1747257879.0571132,1455,-0.017147859558463097
1747257879.3988564,1456,0.8125149011611938
1747257879.7455616,1457,2.24298357963562
1747257880.0870655,1458,0.048571642488241196
1747257880.4337394,1459,0.22693078219890594
1747257880.7760434,1460,0.6342297196388245
1747257881.122005,1461,0.8626514673233032
1747257881.8115556,1463,0.11100062727928162
1747257884.324637,1470,0.21020880341529846
1747257885.3641484,1473,0.2930724620819092
1747257885.7119281,1474,0.8585087656974792
1747257886.410117,1476,0.19916874170303345
1747257886.751851,1477,0.10351487994194031
1747257888.11534,1481,1.0634019374847412
1747257888.4559462,1482,0.11203616857528687
1747257888.7951674,1483,0.04753674194216728
1747257890.1511688,1487,0.23890216648578644
1747257890.4887078,1488,0.538848340511322
1747257890.8269987,1489,0.5055720806121826
1747257891.1670258,1490,0.531130313873291
1747257891.506455,1491,0.12121950089931488
1747257892.182416,1493,0.0663699060678482
1747257892.5360842,1494,0.15088380873203278
1747257893.9154718,1498,0.09262385219335556
1747257894.2637339,1499,0.42688971757888794
1747257894.6079888,1500,0.3949415981769562
1747257895.291444,1502,0.8395988345146179
1747257896.3115442,1505,0.337951123714447
1747257897.6866255,1509,0.0566229373216629
1747257898.0325208,1510,0.09647252410650253
1747257898.3775535,1511,0.032329969108104706
1747257899.062319,1513,3.802272319793701
1747257899.7511744,1515,0.5398660898208618
1747257900.092689,1516,0.1931312531232834
1747257902.4809318,1523,0.25736716389656067
1747257903.4983785,1526,0.15643270313739777
1747257904.184328,1528,0.2476533055305481
1747257906.2808557,1534,0.2973927855491638
1747257907.317665,1537,0.25871768593788147
1747257907.660242,1538,0.15393567085266113
1747257908.6902392,1541,0.4403418302536011
1747257910.0520675,1545,0.24009904265403748
1747257910.7408915,1547,0.2441810667514801
1747257911.083162,1548,0.3487677574157715
1747257912.1080308,1551,0.15347890555858612
1747257912.4503388,1552,0.2813449800014496
1747257912.7917666,1553,0.4974168837070465
1747257913.4730167,1555,0.31810837984085083
1747257914.167436,1557,0.10781419277191162
1747257915.937529,1562,0.20873720943927765
1747257916.6449292,1564,0.2607605755329132
1747257917.0034888,1565,0.1160188764333725
1747257917.3580384,1566,0.2598598897457123
1747257918.0516996,1568,0.20521070063114166
1747257918.7478435,1570,0.09435851126909256
1747257919.0973706,1571,0.15808144211769104
1747257919.4453099,1572,0.35039883852005005
1747257919.7928777,1573,0.23621326684951782
1747257920.8492122,1576,0.4425048828125
1747257921.5565073,1578,0.4440019726753235
1747257921.91052,1579,0.5287002325057983
1747257922.2573576,1580,0.33755433559417725
1747257922.607304,1581,0.14276008307933807
1747257922.9507844,1582,0.20130614936351776
1747257923.9825282,1585,0.21707990765571594
1747257925.705986,1590,0.050870202481746674
1747257927.416653,1595,0.5328253507614136
1747257927.760185,1596,0.4166816473007202
1747257928.1046374,1597,0.23702816665172577
1747257929.4872112,1601,0.8830611109733582
1747257929.8342633,1602,0.11042806506156921
1747257930.1826675,1603,0.24332045018672943
1747257932.5774903,1610,0.2965063750743866
1747257932.918054,1611,0.3062680661678314
1747257933.603647,1613,0.1875031739473343
1747257933.9440143,1614,0.14431676268577576
1747257934.6278994,1616,0.06569667905569077
1747257936.0116043,1620,0.25502753257751465
1747257936.6919224,1622,0.14789645373821259
1747257937.3741653,1624,0.12588776648044586
1747257938.0705464,1626,0.17955031991004944
1747257938.4124913,1627,0.26369568705558777
1747257939.7855318,1631,0.33841830492019653
1747257941.1563442,1635,0.2663629949092865
1747257941.494913,1636,0.1333368718624115
1747257941.8376331,1637,0.45189496874809265
1747257942.1780386,1638,0.17912741005420685
1747257942.8757484,1640,0.24440418183803558
1747257943.2164848,1641,0.1086384505033493
1747257944.9351819,1646,0.15966278314590454
1747257945.2762322,1647,0.1980428248643875
1747257945.9712083,1649,0.10385511815547943
1747257946.6557455,1651,0.4899377226829529
1747257946.9955895,1652,0.14197587966918945
1747257947.3352697,1653,0.3657163977622986
1747257947.6760576,1654,0.1871229112148285
1747257948.3612928,1656,0.1602291762828827
1747257949.047551,1658,0.2526261508464813
1747257950.4156418,1662,1.2143949270248413
1747257951.1029325,1664,0.16465561091899872
1747257951.7863522,1666,0.1778576821088791
1747257952.8352227,1669,0.42734041810035706
1747257953.1785784,1670,0.2152532935142517
1747257954.5610287,1674,0.854643702507019
1747257955.5841563,1677,0.29130423069000244
1747257956.2666085,1679,0.5568631887435913
1747257956.6091847,1680,0.24581190943717957
1747257956.95036,1681,0.22746773064136505
1747257957.3003175,1682,0.2695646286010742
1747257958.3201857,1685,0.11203469336032867
1747257958.6595929,1686,0.4331167936325073
1747257958.9989936,1687,0.26622557640075684
1747257959.3411586,1688,0.08624222129583359
1747257959.6802974,1689,0.07919227331876755
1747257960.0204213,1690,0.27466821670532227
1747257961.0427053,1693,2.443866729736328
1747257961.3816388,1694,0.5465236306190491
1747257961.7278926,1695,0.16838787496089935
1747257962.4232438,1697,0.2843099534511566
1747257962.7678528,1698,0.7791786193847656
1747257963.1167755,1699,0.14642390608787537
1747257963.4674575,1700,0.168143630027771
1747257964.154352,1702,0.5405692458152771
1747257964.8409736,1704,0.46385928988456726
1747257965.8698509,1707,0.13702058792114258
1747257966.5478914,1709,0.21150191128253937
1747257966.8954105,1710,2.593198776245117
1747257967.2392654,1711,0.18801593780517578
1747257967.5871515,1712,2.2723662853240967
1747257969.6368468,1718,0.1337919384241104
1747257969.9788525,1719,0.5712013244628906
1747257971.0098827,1722,0.21626050770282745
1747257971.347393,1723,0.10533706098794937
1747257971.6843684,1724,0.2835501432418823
1747257972.0223575,1725,0.4520949125289917
1747257973.7152655,1730,0.27137258648872375
1747257976.4757211,1738,0.20747070014476776
1747257976.8286507,1739,0.12301216274499893
1747257977.1823542,1740,0.188422292470932
1747257978.2491786,1743,3.8982388973236084
1747257978.9371548,1745,2.1376049518585205
1747257979.9686399,1748,0.16659075021743774
1747257980.3116846,1749,0.21561364829540253
1747257980.6549585,1750,0.0769461989402771
1747257980.9994347,1751,0.12998414039611816
1747257981.6824157,1753,0.19944234192371368
1747257982.0323405,1754,0.4179445803165436
1747257983.0612216,1757,0.06298086047172546
1747257984.775369,1762,0.23209376633167267
1747257985.1162217,1763,0.16581930220127106
1747257985.7991338,1765,0.17291367053985596
1747257986.1435642,1766,0.05944216623902321
1747257986.8285284,1768,0.3756325840950012
1747257989.233357,1775,0.39286765456199646
1747257989.5763264,1776,0.16949814558029175
1747257989.920847,1777,0.10579437762498856
1747257990.9662497,1780,0.25131186842918396
1747257991.3083484,1781,0.22681017220020294
1747257992.3390467,1784,0.20326857268810272
1747257992.682049,1785,0.192386656999588
1747257993.0243669,1786,0.7554351687431335
1747257993.3673992,1787,0.34128910303115845
1747257994.0502315,1789,0.1073315218091011
1747257994.3931937,1790,0.23434966802597046
1747257995.0756238,1792,0.2879334092140198
1747257995.7609582,1794,1.1901030540466309
1747257996.4468882,1796,0.12924601137638092
1747257996.7909777,1797,0.16840095818042755
1747257997.8347816,1800,0.12441252917051315
1747257998.5250003,1802,0.18480512499809265
1747257998.8727992,1803,0.27014780044555664
1747257999.2164276,1804,0.12476810067892075
1747258000.5898585,1808,0.3078629672527313
1747258001.2899792,1810,0.171234130859375
1747258002.674954,1814,0.2670685052871704
1747258003.3656733,1816,0.0805782675743103
1747258004.0526338,1818,0.21122822165489197
1747258004.3995872,1819,0.2968875467777252
1747258005.7800725,1823,0.21604669094085693
1747258006.8114722,1826,0.17941001057624817
1747258007.1822753,1827,0.16144272685050964
1747258007.8726737,1829,0.8981302380561829
1747258008.2197895,1830,0.5441668033599854
1747258008.9104023,1832,0.15563678741455078
1747258009.2562249,1833,0.5174751877784729
1747258009.6026607,1834,0.12225691974163055
1747258010.2993019,1836,0.17263591289520264
1747258010.6498475,1837,0.3935319781303406
1747258010.9918098,1838,0.8835828304290771
1747258013.0712485,1844,0.6695982217788696
1747258013.4128563,1845,0.06457538157701492
1747258013.7538788,1846,0.48340749740600586
1747258014.101082,1847,0.16150197386741638
1747258014.445077,1848,0.4308417737483978
1747258015.4646685,1851,0.26577821373939514
1747258016.139582,1853,0.33658382296562195
1747258017.1602123,1856,0.4904680848121643
1747258018.5109558,1860,0.44441261887550354
1747258019.8815386,1864,0.12703540921211243
1747258020.2214365,1865,0.7317114472389221
1747258020.5598276,1866,0.2330455780029297
1747258020.8985782,1867,0.138199120759964
1747258022.2592664,1871,0.17339710891246796
1747258022.5968046,1872,0.06632472574710846
1747258022.936398,1873,0.1118151918053627
1747258023.2742717,1874,0.1342039555311203
1747258023.6115162,1875,0.372946172952652
1747258024.287435,1877,0.5361055135726929
1747258024.9628704,1879,0.4409678876399994
1747258025.3047316,1880,0.1273777037858963
1747258026.3311703,1883,0.28270283341407776
1747258026.6737978,1884,0.14342500269412994
1747258027.3658924,1886,0.25472724437713623
1747258028.055367,1888,1.6114764213562012
1747258028.7411275,1890,0.21205152571201324
1747258029.0810795,1891,0.22777201235294342
1747258030.4436564,1895,0.19571766257286072
1747258031.8196614,1899,0.3953138291835785
1747258032.502914,1901,0.12428724020719528
1747258032.8471928,1902,0.25981271266937256
1747258034.2107928,1906,0.16151796281337738
1747258034.8946054,1908,1.0427954196929932
1747258035.2373197,1909,0.12959323823451996
1747258035.5800009,1910,0.8482109904289246
1747258036.6017973,1913,0.9871113300323486
1747258037.6278646,1916,0.1430250108242035
1747258038.3212886,1918,0.2900632917881012
1747258040.3847547,1924,0.11852288991212845
1747258040.7279258,1925,0.4008007049560547
1747258041.0729756,1926,0.036288999021053314
1747258041.7639177,1928,0.5545786023139954
1747258042.111686,1929,0.26139429211616516
1747258043.1337068,1932,0.2049594521522522
1747258044.1809304,1935,0.22723953425884247
1747258044.5235565,1936,0.4304562509059906
1747258045.5505698,1939,0.18930208683013916
1747258045.8915114,1940,1.2975013256072998
1747258046.230982,1941,0.19602884352207184
1747258046.5793254,1942,0.10567893832921982
1747258047.5971696,1945,0.33312419056892395
1747258048.2857132,1947,0.12961049377918243
1747258049.3116152,1950,1.0185503959655762
1747258049.6551445,1951,0.2517762780189514
1747258050.3379135,1953,0.16504426300525665
1747258051.3569129,1956,0.8118392825126648
1747258052.7248178,1960,0.14127276837825775
1747258053.0669603,1961,0.6790251135826111
1747258053.4094598,1962,0.932178258895874
1747258053.751706,1963,0.2566829323768616
1747258054.0987225,1964,0.06972727924585342
1747258054.7763133,1966,0.21085914969444275
1747258055.112643,1967,0.17412018775939941
1747258055.4577692,1968,0.17685632407665253
1747258055.7961915,1969,9.630449295043945
1747258057.8173177,1975,0.44020819664001465
1747258058.4963129,1977,0.1501884162425995
1747258058.8357613,1978,0.4107395112514496
1747258059.176078,1979,0.21027442812919617
1747258059.5138779,1980,0.16238686442375183
1747258059.8511207,1981,1.2502098083496094
1747258060.1896026,1982,0.733431339263916
1747258060.527034,1983,0.20463314652442932
1747258061.201532,1985,0.5201678276062012
1747258061.8823864,1987,0.3533910810947418
1747258062.2256336,1988,0.3067834675312042
1747258062.561862,1989,0.27704161405563354
1747258063.2438338,1991,0.08284948021173477
1747258063.5856717,1992,0.1688997745513916
1747258063.922889,1993,0.2969611883163452
1747258064.6090634,1995,0.5258389115333557
1747258065.9637833,1999,0.2528678774833679


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_09_625539-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257378.0286818,0,0.41144415736198425
1747257379.0791914,3,2.0553717613220215
1747257379.4204097,4,7.942173004150391
1747257381.4925876,10,0.5221698880195618
1747257381.8431883,11,13.164336204528809
1747257382.8876996,14,0.49123650789260864
1747257383.2314267,15,-1.287787675857544
1747257384.302895,18,1.3972351551055908
1747257384.6584854,19,13.157893180847168
1747257385.007774,20,-0.13338245451450348
1747257385.6963081,22,-0.31426742672920227
1747257386.039016,23,9.45508098602295
1747257387.0904934,26,5.637979984283447
1747257387.4481566,27,-0.038393616676330566
1747257389.5277307,33,14.845989227294922
1747257390.5969393,36,20.459327697753906
1747257390.9475322,37,-0.13782978057861328
1747257391.2960114,38,-3.427579641342163
1747257391.6474476,39,17.861963272094727
1747257391.9889767,40,-0.33087682723999023
1747257394.432035,47,18.74130630493164
1747257394.7811005,48,-12.938190460205078
1747257395.130888,49,1.8026617765426636
1747257395.818151,51,0.6385313868522644
1747257396.1660447,52,4.243999004364014
1747257396.8488483,54,13.611796379089355
1747257397.8897789,57,6.24895715713501
1747257398.9273179,60,3.7325222492218018
1747257399.26775,61,4.009542465209961
1747257399.6116247,62,1.560140609741211
1747257399.959777,63,4.311732292175293
1747257400.6503263,65,0.44618865847587585
1747257400.9912312,66,7.158939361572266
1747257401.3351972,67,2.489478349685669
1747257401.6818693,68,-2.3750855922698975
1747257402.3593748,70,0.5123165845870972
1747257402.7116382,71,32.67384719848633
1747257404.7829628,77,11.039398193359375
1747257405.4713354,79,-1.4766258001327515
1747257405.814167,80,13.548494338989258
1747257406.5013082,82,3.864234447479248
1747257406.8444977,83,2.2473835945129395
1747257407.5631425,85,2.1508359909057617
1747257408.962431,89,4.317536354064941
1747257409.3143435,90,6.910276412963867
1747257411.048394,95,6.664060115814209
1747257412.456727,99,17.420202255249023
1747257412.8064551,100,3.682995080947876
1747257413.8572521,103,11.732460021972656
1747257414.88626,106,3.5349130630493164
1747257415.23411,107,5.219298839569092
1747257415.938223,109,1.1244455575942993
1747257417.6673234,114,1.8472057580947876
1747257418.3538363,116,1.7357585430145264
1747257420.0691748,121,19.75121307373047
1747257421.4356406,125,20.794479370117188
1747257421.7798939,126,0.7941015958786011
1747257422.4717622,128,28.717086791992188
1747257423.1561186,130,5.477797985076904
1747257423.4959674,131,15.297411918640137
1747257423.838986,132,9.6488618850708
1747257425.2133086,136,7.771106719970703
1747257425.570636,137,1.9134624004364014
1747257427.6496558,143,3.3968629837036133
1747257427.9902897,144,4.895974636077881
1747257428.672587,146,2.142070770263672
1747257429.0121112,147,2.1276371479034424
1747257430.0623152,150,5.728357315063477
1747257432.5041652,157,2.274949550628662
1747257433.1934984,159,1.8493059873580933
1747257433.534945,160,0.8253566026687622
1747257434.2214975,162,4.525264739990234
1747257434.9056773,164,17.122901916503906
1747257435.5913975,166,11.457261085510254
1747257436.9639316,170,12.392081260681152
1747257437.3085487,171,2.778304100036621
1747257437.647827,172,4.557197093963623
1747257438.681852,175,3.1120188236236572
1747257439.025291,176,6.144373416900635
1747257439.3691025,177,13.837162017822266
1747257439.712737,178,4.1398186683654785
1747257440.4116018,180,2.94598650932312
1747257440.7617714,181,0.7137568593025208
1747257441.8058226,184,1.9531605243682861
1747257442.1512668,185,5.07183313369751
1747257442.4969978,186,6.763610363006592
1747257443.5268948,189,-0.4043768048286438
1747257443.868057,190,2.5831542015075684
1747257444.2090268,191,4.236957550048828
1747257444.5548596,192,1.349232792854309
1747257445.5829928,195,1.173690676689148
1747257446.9662032,199,1.9147303104400635
1747257447.3100793,200,0.7156469225883484
1747257448.0041246,202,2.0804741382598877
1747257448.3476353,203,3.9984521865844727
1747257448.69125,204,1.5879278182983398
1747257449.0344539,205,3.940809965133667
1747257449.729877,207,0.90326327085495
1747257450.411734,209,0.7635384202003479
1747257451.100943,211,2.4094088077545166
1747257451.7852032,213,2.561812400817871
1747257452.4729807,215,5.388771057128906
1747257452.8152618,216,2.8749897480010986
1747257453.4992743,218,1.5652655363082886
1747257453.843948,219,1.7815877199172974
1747257454.1872568,220,6.1864213943481445
1747257454.5408015,221,14.637289047241211
1747257454.8927953,222,4.206919193267822
1747257455.5781345,224,1.5959054231643677
1747257455.9266756,225,2.4743149280548096
1747257457.2993324,229,1.259960412979126
1747257459.3419936,235,2.050668716430664
1747257460.0378392,237,1.6376237869262695
1747257460.3834453,238,2.6103808879852295
1747257460.7256725,239,25.96644401550293
1747257461.4176028,241,6.437442302703857
1747257461.766012,242,7.927648067474365
1747257462.4726539,244,5.256569862365723
1747257462.8228025,245,3.9589569568634033
1747257463.1759448,246,5.746790409088135
1747257463.528154,247,1.5766656398773193
1747257465.305059,252,1.61611008644104
1747257465.6583774,253,9.939848899841309
1747257466.001399,254,6.63917875289917
1747257467.04169,257,2.429457426071167
1747257467.3886435,258,10.756331443786621
1747257467.7303317,259,4.16310453414917
1747257468.07194,260,3.2859835624694824
1747257468.754715,262,2.054560422897339
1747257471.5160024,270,1.0276492834091187
1747257471.8609338,271,2.283259153366089
1747257472.8921027,274,2.5745158195495605
1747257473.2356339,275,-0.5363712906837463
1747257473.5769205,276,2.2935845851898193
1747257474.262496,278,1.185435175895691
1747257474.943643,280,1.3544042110443115
1747257475.6291099,282,1.6828778982162476
1747257475.9715226,283,2.34230375289917
1747257476.6567192,285,6.347167015075684
1747257477.3533978,287,-2.256725311279297
1747257477.7085028,288,9.726895332336426
1747257478.4096386,290,1.1588642597198486
1747257480.1965566,295,4.451199054718018
1747257480.547316,296,2.031348705291748
1747257480.9019477,297,1.1264054775238037
1747257481.2537374,298,6.03330135345459
1747257483.3336632,304,5.6869378089904785
1747257484.0276082,306,7.432134628295898
1747257484.7271388,308,4.965685844421387
1747257485.0745542,309,4.255515098571777
1747257486.1081052,312,3.0214502811431885
1747257486.44868,313,9.649991989135742
1747257487.47865,316,21.910425186157227
1747257488.1658962,318,3.2100956439971924
1747257488.5073125,319,11.02452278137207
1747257489.5304303,322,16.887632369995117
1747257490.2213438,324,14.010647773742676
1747257491.9250796,329,1.7568635940551758
1747257492.2674615,330,-1.0475504398345947
1747257492.6098917,331,-0.36593157052993774
1747257492.9514496,332,13.72454833984375
1747257494.676143,337,1.076520323753357
1747257495.0184612,338,-0.537921667098999
1747257495.724089,340,17.29774284362793
1747257496.7548687,343,4.165640354156494
1747257497.0978816,344,2.226144313812256
1747257497.4460168,345,3.045707941055298
1747257497.7939036,346,3.0229012966156006
1747257498.4808698,348,2.5007100105285645
1747257499.1764169,350,21.291982650756836
1747257499.8607507,352,0.9434286952018738
1747257500.2083416,353,4.7072434425354
1747257500.5577872,354,6.029652118682861
1747257501.940283,358,27.05881118774414
1747257502.6281219,360,4.317322254180908
1747257503.3142269,362,1.3518446683883667
1747257503.6636083,363,5.2999114990234375
1747257504.0071752,364,3.5146896839141846
1747257504.3491921,365,12.99070930480957
1747257504.690116,366,6.41548490524292
1747257505.0317469,367,9.799821853637695
1747257505.3776422,368,-0.6337312459945679
1747257507.4337564,374,9.553937911987305
1747257508.464209,377,1.0719871520996094
1747257508.810761,378,2.235970973968506
1747257511.2233934,385,12.047663688659668
1747257511.565204,386,3.2872519493103027
1747257512.9464436,390,5.917012691497803
1747257513.2927434,391,4.9250102043151855
1747257513.6367097,392,7.5920023918151855
1747257513.979955,393,5.509007453918457
1747257514.3239775,394,1.8699853420257568
1747257514.6648712,395,5.446703910827637
1747257515.0097675,396,5.259457111358643
1747257515.3841946,397,1.505489706993103
1747257515.7364652,398,3.0042669773101807
1747257516.0773664,399,2.777639389038086
1747257516.7734842,401,0.081990085542202
1747257517.12641,402,1.2997969388961792
1747257517.8286967,404,1.736427664756775
1747257519.2395399,408,-0.2565915286540985
1747257519.583329,409,31.216291427612305
1747257520.620202,412,1.171048641204834
1747257520.968579,413,4.067606449127197
1747257521.3166127,414,1.945204734802246
1747257521.6643198,415,7.917567253112793
1747257522.7210698,418,0.47974956035614014
1747257523.7898028,421,6.443973064422607
1747257524.1428978,422,7.152752876281738
1747257525.1829379,425,2.241450548171997
1747257525.5371501,426,2.8538100719451904
1747257526.9333155,430,4.3574090003967285
1747257527.2856,431,9.216787338256836
1747257528.334535,434,5.793576240539551
1747257528.6807032,435,1.8661463260650635
1747257529.0248544,436,3.3209457397460938
1747257529.3715503,437,5.410912990570068
1747257529.7197206,438,1.3546793460845947
1747257530.0625122,439,3.5525553226470947
1747257530.4059336,440,4.619361400604248
1747257530.7553384,441,2.488358974456787
1747257531.43951,443,5.677205562591553
1747257531.777986,444,5.208610534667969
1747257532.1156795,445,-3.2343294620513916
1747257532.460462,446,18.32070541381836
1747257533.8216956,450,17.742198944091797
1747257534.158433,451,0.4212728440761566
1747257534.4961789,452,0.15727272629737854
1747257534.8340862,453,0.4379090964794159
1747257535.176332,454,6.487149238586426
1747257535.8770032,456,14.756645202636719
1747257536.5667205,458,6.41879940032959
1747257537.2603366,460,0.6456332206726074
1747257537.6032665,461,10.181540489196777
1747257538.6325934,464,1.2858762741088867
1747257538.972768,465,0.018012836575508118
1747257539.3163047,466,21.196060180664062
1747257540.0215864,468,-0.8602563738822937
1747257540.7223659,470,0.10025615245103836
1747257542.1158726,474,30.925159454345703
1747257542.4609482,475,0.9106122255325317
1747257543.4893098,478,5.732203006744385
1747257543.8331137,479,0.23871752619743347
1747257544.176212,480,4.512247562408447
1747257544.5189598,481,5.386821269989014
1747257544.8607998,482,5.331662178039551
1747257545.1978571,483,12.598864555358887
1747257545.5350962,484,0.4555513560771942
1747257546.209137,486,8.650036811828613
1747257546.5485852,487,51.27042007446289
1747257546.8848422,488,1.4385305643081665
1747257547.2245016,489,1.1474957466125488
1747257547.9008915,491,7.603358268737793
1747257548.9155607,494,0.31349900364875793
1747257550.2989328,498,6.435447692871094
1747257551.344161,501,4.419655799865723
1747257551.6840236,502,182.19973754882812
1747257552.02681,503,0.3044370412826538
1747257553.0621364,506,1.262184977531433
1747257553.7537608,508,-0.23894092440605164
1747257554.103913,509,2.2221286296844482
1747257554.452451,510,3.2511391639709473
1747257554.7945392,511,7.356985569000244
1747257555.1391606,512,0.9213059544563293
1747257555.489989,513,0.8301995992660522
1747257555.843265,514,4.6170973777771
1747257556.8832047,517,-1.2718721628189087
1747257557.2261934,518,1.4495176076889038
1747257557.571159,519,4.99228048324585
1747257557.917925,520,-2.923337936401367
1747257558.9552557,523,1.8603955507278442
1747257561.4295213,530,-0.5796207785606384
1747257562.4603086,533,5.430272102355957
1747257562.8018572,534,3.5941708087921143
1747257563.488729,536,1.6026570796966553
1747257563.8266969,537,-1.1575661897659302
1747257564.1672993,538,3.3181400299072266
1747257564.5071034,539,0.7347850203514099
1747257564.847231,540,2.615628242492676
1747257565.543285,542,-0.4259583055973053
1747257565.8886905,543,13.203341484069824
1747257566.2295754,544,5.664026737213135
1747257566.92204,546,1.246566891670227
1747257567.2670362,547,2.076303005218506
1747257568.2999735,550,0.6001543998718262
1747257568.9881458,552,15.419292449951172
1747257569.6799018,554,0.9206780791282654
1747257570.0361552,555,22.44567108154297
1747257570.387282,556,1.4746177196502686
1747257572.4402936,562,-0.5789818167686462
1747257572.7849383,563,9.524932861328125
1747257573.1281521,564,1.8280224800109863
1747257574.4959385,568,2.097491502761841
1747257575.524807,571,2.85453724861145
1747257576.220964,573,1.2551565170288086
1747257577.2487562,576,0.05988381430506706
1747257578.6367335,580,0.2970079481601715
1747257579.9982917,584,10.555825233459473
1747257580.3401306,585,0.29396453499794006
1747257580.6837215,586,1.703044056892395
1747257581.366061,588,11.981144905090332
1747257582.0593488,590,4.872138023376465
1747257582.4006674,591,1.8942736387252808
1747257582.742445,592,1.3579990863800049
1747257583.434145,594,7.2907562255859375
1747257584.1310308,596,2.374459743499756
1747257584.4737616,597,1.071136474609375
1747257584.8222566,598,1.4712474346160889
1747257585.165185,599,1.4060615301132202
1747257585.8504982,601,0.7842904925346375
1747257586.1969671,602,1.3811873197555542
1747257586.540673,603,2.8016676902770996
1747257587.231837,605,0.6160309910774231
1747257588.261772,608,2.31498646736145
1747257588.9492955,610,5.992916584014893
1747257589.9726074,613,2.046095848083496
1747257590.3166633,614,1.218859076499939
1747257591.0039876,616,7.033377170562744
1747257591.6879056,618,1.7800095081329346
1747257592.3737752,620,2.285433769226074
1747257593.0761693,622,2.4262959957122803
1747257593.4217443,623,1.1954280138015747
1747257594.4542265,626,0.5109137296676636
1747257595.1472714,628,2.3930752277374268
1747257595.493106,629,0.8633716106414795
1747257596.878011,633,0.7481563091278076
1747257597.5750089,635,10.146310806274414
1747257598.2634633,637,2.9152276515960693
1747257599.2911086,640,0.576903223991394
1747257599.635319,641,3.5401411056518555
1747257599.9853563,642,2.6302051544189453
1747257600.3273742,643,1.8957386016845703
1747257600.6684213,644,2.6613729000091553
1747257601.009575,645,0.5405628681182861
1747257602.40615,649,0.7882532477378845
1747257603.1020005,651,0.5833451747894287
1747257603.4452584,652,0.666601836681366
1747257603.7898307,653,1.4391616582870483
1747257604.1304293,654,6.1847615242004395
1747257604.4728,655,2.031036138534546
1747257605.503103,658,0.8080355525016785
1747257605.8482392,659,0.9689371585845947
1747257606.1933427,660,1.169561743736267
1747257608.5679722,667,2.768409490585327
1747257609.5836298,670,1.0696877241134644
1747257611.282186,675,1.8436741828918457
1747257611.619577,676,1.9550182819366455
1747257611.9625092,677,6.834709644317627
1747257612.9819682,680,-0.672291100025177
1747257613.6579568,682,0.6588046550750732
1747257613.9957435,683,1.4549206495285034
1747257614.334907,684,3.090627670288086
1747257615.3535755,687,1.260037899017334
1747257617.0685015,692,11.73271369934082
1747257617.75932,694,1.6733850240707397
1747257618.0969257,695,1.4689337015151978
1747257618.4356463,696,4.933411598205566
1747257618.7737105,697,1.8071092367172241
1747257619.4599211,699,1.8879374265670776
1747257620.4976778,702,1.3173223733901978
1747257620.8419905,703,2.0796139240264893
1747257621.52565,705,0.6988027691841125
1747257622.909791,709,5.317052364349365
1747257623.2576768,710,3.8781304359436035
1747257623.954018,712,0.8504118323326111
1747257624.989001,715,9.130513191223145
1747257625.6783838,717,1.0623160600662231
1747257626.362086,719,2.8805322647094727
1747257626.7055109,720,2.143460750579834
1747257627.0501735,721,0.9226217865943909
1747257627.735325,723,0.6295576095581055
1747257628.41932,725,3.047273635864258
1747257628.7631257,726,1.0269047021865845
1747257629.10599,727,4.413363933563232
1747257629.4490445,728,0.25369465351104736
1747257629.7930276,729,1.3098233938217163
1747257630.488136,731,1.517473816871643
1747257630.8328388,732,0.8782943487167358
1747257631.1755931,733,0.7113908529281616
1747257632.9001606,738,1.2630115747451782
1747257633.2498753,739,4.1898884773254395
1747257633.5968895,740,1.4887229204177856
1747257634.2798254,742,5.9499406814575195
1747257634.621016,743,3.5950682163238525
1747257634.9630637,744,1.672786831855774
1747257635.3097603,745,2.5672993659973145
1747257637.7088118,752,1.5508431196212769
1747257638.7328715,755,0.7511758208274841
1747257639.0728056,756,1.0895944833755493
1747257639.755052,758,4.774371147155762
1747257641.4581237,763,2.202530860900879
1747257641.798723,764,2.1210176944732666
1747257642.1397798,765,2.1069748401641846
1747257643.1718879,768,1.5590108633041382
1747257643.586972,769,2.183027505874634
1747257644.6122298,772,0.8941248655319214
1747257644.955146,773,4.9390549659729
1747257645.6378038,775,6.5430779457092285
1747257645.9811285,776,1.0731695890426636
1747257646.6679354,778,2.428194046020508
1747257647.0105155,779,2.602644443511963
1747257647.3508825,780,-0.22578369081020355
1747257647.6910863,781,0.236500084400177
1747257648.038858,782,0.7888570427894592
1747257650.0837018,788,1.2494604587554932
1747257650.4245532,789,0.8766843676567078
1747257651.1076086,791,2.3280253410339355
1747257651.7891517,793,0.4842666983604431
1747257652.4732454,795,1.5794161558151245
1747257652.813885,796,0.6634060144424438
1747257653.843168,799,1.0580707788467407
1747257654.1826558,800,0.8684210181236267
1747257655.5343015,804,3.623779773712158
1747257655.8714359,805,7.214663028717041
1747257656.2090974,806,5.163328170776367
1747257656.5468657,807,0.32856354117393494
1747257657.5592246,810,0.10321249812841415
1747257658.5742073,813,-0.2730879485607147
1747257660.2662356,818,-0.06342250853776932
1747257660.6035771,819,1.3776603937149048
1747257661.2757554,821,8.894688606262207
1747257661.6140137,822,2.3916118144989014
1747257661.9570308,823,3.8154428005218506
1747257662.6409748,825,-0.9950372576713562
1747257662.9828308,826,0.9101004004478455
1747257663.3314216,827,3.6393301486968994
1747257663.6766193,828,0.5653730034828186
1747257665.050615,832,0.13822178542613983
1747257665.396606,833,22.059003829956055
1747257666.0881436,835,0.5854324698448181
1747257666.4287775,836,3.3788089752197266
1747257666.7722988,837,0.21980217099189758
1747257667.4529483,839,5.024449348449707
1747257667.7946508,840,18.976743698120117
1747257668.8202455,843,1.4265085458755493
1747257669.5031276,845,21.706148147583008
1747257671.215528,850,1.0927467346191406
1747257671.5582368,851,3.415884017944336
1747257672.592284,854,0.5601909160614014
1747257673.6216984,857,1.0496717691421509
1747257674.6505563,860,1.8435999155044556
1747257675.3377776,862,2.206958293914795
1747257676.3714821,865,0.9887133240699768
1747257676.7216456,866,0.5179509520530701
1747257678.114266,870,1.4622231721878052
1747257678.4714887,871,4.4221649169921875
1747257681.9271314,881,4.350615978240967
1747257682.6129818,883,3.027021646499634
1747257682.9566417,884,0.8119834065437317
1747257683.2997384,885,1.4844098091125488
1747257683.6418998,886,3.1823930740356445
1747257684.3339067,888,0.8227092623710632
1747257685.0213263,890,1.170569896697998
1747257685.710256,892,1.4768962860107422
1747257686.736472,895,9.22558307647705
1747257687.419052,897,0.9250908493995667
1747257687.76026,898,1.0867270231246948
1747257688.782265,901,0.3432319462299347
1747257689.1289356,902,1.6607264280319214
1747257689.8178976,904,4.104702949523926
1747257690.5074263,906,0.5354382395744324
1747257690.8499646,907,3.352088212966919
1747257691.1914544,908,7.5905914306640625
1747257691.8720567,910,0.9419293403625488
1747257692.211801,911,0.4475112557411194
1747257693.2373962,914,0.7066359519958496
1747257694.6126173,918,-1.2228158712387085
1747257694.9554992,919,4.320193767547607
1747257695.6379077,921,4.924033164978027
1747257696.319779,923,0.681449294090271
1747257697.6879683,927,6.590394020080566
1747257698.0298657,928,1.0591598749160767
1747257698.369944,929,1.3424646854400635
1747257698.710496,930,9.31035327911377
1747257699.0530262,931,0.322846382856369
1747257699.394484,932,11.409381866455078
1747257699.7356074,933,0.9210906624794006
1747257700.4155571,935,0.8929996490478516
1747257701.7759068,939,0.6637398600578308
1747257702.4659095,941,0.8920086622238159
1747257702.8074517,942,0.7121555805206299
1747257703.834148,945,1.468496322631836
1747257705.214373,949,2.250643730163574
1747257706.2437823,952,2.9804646968841553
1747257706.9298913,954,13.283454895019531
1747257707.2732766,955,7.453221321105957
1747257707.6195965,956,3.358415365219116
1747257708.9991934,960,1.5668244361877441
1747257709.6856675,962,36.51460647583008
1747257710.0287333,963,0.6335605382919312
1747257710.3706653,964,0.9012390375137329
1747257710.716671,965,0.6019516587257385
1747257711.4025178,967,0.5586165189743042
1747257711.7455037,968,0.449788361787796
1747257712.7765894,971,3.6818771362304688
1747257714.485959,976,1.4823330640792847
1747257715.1618748,978,0.7062578201293945
1747257715.5000384,979,0.9955687522888184
1747257716.1842647,981,3.0626277923583984
1747257716.5328026,982,1.0858232975006104
1747257717.92758,986,2.5736184120178223
1747257718.6122851,988,2.0063602924346924
1747257718.9549801,989,1.5458253622055054
1747257719.296848,990,4.200850486755371
1747257719.9747403,992,0.7447890639305115
1747257720.6537294,994,1.4546723365783691
1747257720.9909468,995,1.8621259927749634
1747257721.3279047,996,2.0344364643096924
1747257722.00293,998,1.1919199228286743
1747257722.3399212,999,1.7527201175689697
1747257723.0160313,1001,1.2471396923065186
1747257723.3558874,1002,7.360434532165527
1747257723.6937304,1003,7.183213710784912
1747257724.0314662,1004,1.4539625644683838
1747257724.370014,1005,1.346811056137085
1747257724.7124155,1006,3.534471035003662
1747257726.4112484,1011,0.943959653377533
1747257727.1024883,1013,1.8460767269134521
1747257727.789691,1015,7.985621929168701
1747257728.127447,1016,0.9413809180259705
1747257728.4721124,1017,1.4594532251358032
1747257730.169284,1022,0.8448197841644287
1747257731.5313551,1026,2.573683500289917
1747257732.206516,1028,1.6382676362991333
1747257732.5444024,1029,3.370584011077881
1747257734.5771742,1035,4.76060676574707
1747257734.9150972,1036,0.8902117013931274
1747257735.2527375,1037,1.4667398929595947
1747257735.5951931,1038,3.060762882232666
1747257735.932056,1039,1.2568359375
1747257737.3046837,1043,0.5558253526687622
1747257737.9868646,1045,7.669537544250488
1747257738.332896,1046,7.089918613433838
1747257740.3965356,1052,5.073253631591797
1747257740.7347975,1053,-0.405963271856308
1747257741.7500753,1056,2.1639716625213623
1747257742.4252603,1058,-0.08797457814216614
1747257742.7627168,1059,2.611027717590332
1747257743.1002734,1060,10.144424438476562
1747257743.7859914,1062,34.24184799194336
1747257744.8124363,1065,2.2512381076812744
1747257745.1540303,1066,0.8746112585067749
1747257745.4957383,1067,1.0972638130187988
1747257746.1806498,1069,0.5620660781860352
1747257746.5206146,1070,2.957916736602783
1747257746.8605607,1071,0.27987778186798096
1747257747.2000444,1072,0.9783467054367065
1747257747.5414639,1073,1.4244846105575562
1747257747.8818758,1074,0.3944203555583954
1747257748.9276662,1077,0.6300373673439026
1747257749.2803793,1078,0.47536131739616394
1747257749.9684107,1080,2.057093381881714
1747257750.310986,1081,0.6763817071914673
1747257750.6527483,1082,10.162700653076172
1747257751.6922169,1085,1.5228018760681152
1747257752.039018,1086,1.7894748449325562
1747257752.3902473,1087,2.623152017593384
1747257753.7858958,1091,6.668158054351807
1747257754.131349,1092,13.590950965881348
1747257754.4750698,1093,-1.5516505241394043
1747257756.1857998,1098,5.939751625061035
1747257756.8660877,1100,0.6397818326950073
1747257757.5505006,1102,0.7041754722595215
1747257757.8917031,1103,0.9806894063949585
1747257758.2319665,1104,37.04441833496094
1747257759.2666588,1107,4.211365699768066
1747257759.6103096,1108,1.4716289043426514
1747257759.9530969,1109,0.8561059832572937
1747257760.293775,1110,3.802500009536743
1747257760.6326916,1111,10.934318542480469
1747257760.970117,1112,11.828221321105957
1747257761.3089337,1113,4.063511848449707
1747257761.6458204,1114,0.1668224334716797
1747257762.3199413,1116,0.7059246301651001
1747257763.335514,1119,10.975406646728516
1747257764.022514,1121,0.26224616169929504
1747257764.3668275,1122,1.0679060220718384
1747257765.40596,1125,92.63301849365234
1747257765.7524796,1126,16.041671752929688
1747257766.4383483,1128,54.15406799316406
1747257766.77837,1129,3.9575424194335938
1747257767.1231465,1130,8.6735200881958
1747257767.4657106,1131,0.32202574610710144
1747257767.8045535,1132,13.016260147094727
1747257768.4917173,1134,0.14146961271762848
1747257768.8297904,1135,0.5340884923934937
1747257769.1796777,1136,1.5200787782669067
1747257770.214959,1139,5.651835918426514
1747257771.2478647,1142,9.552311897277832
1747257772.2789438,1145,1.3650513887405396
1747257772.622609,1146,0.31807759404182434
1747257773.3099735,1148,1.0103473663330078
1747257773.6572547,1149,0.7466850280761719
1747257774.0043805,1150,6.194952487945557
1747257774.345314,1151,5.370263576507568
1747257774.6885045,1152,1.9144483804702759
1747257775.0324976,1153,5.759536266326904
1747257775.7167165,1155,0.36133432388305664
1747257777.4246283,1160,4.33387565612793
1747257778.1155856,1162,0.4562537968158722
1747257778.8075106,1164,8.657644271850586
1747257779.4934747,1166,2.259443998336792
1747257779.8412008,1167,6.110665321350098
1747257781.9237251,1173,2.5511138439178467
1747257782.2651598,1174,1.6037530899047852
1747257782.94828,1176,18.490131378173828
1747257783.2890773,1177,2.448145866394043
1747257783.6320138,1178,1.890854835510254
1747257785.0024273,1182,11.54154109954834
1747257785.6882272,1184,2.6797664165496826
1747257786.3706315,1186,4.118092060089111
1747257787.069906,1188,0.7345877289772034
1747257787.417079,1189,2.0421054363250732
1747257787.761129,1190,1.1595853567123413
1747257788.8042302,1193,1.2138645648956299
1747257789.167855,1194,2.2077279090881348
1747257789.5218263,1195,1.247349500656128
1747257790.220456,1197,1.6865429878234863
1747257790.5670345,1198,1.8222301006317139
1747257791.6315775,1201,1.2973285913467407
1747257791.9808383,1202,4.1285400390625
1747257793.0362146,1205,0.4498130679130554
1747257793.3834572,1206,1.574509620666504
1747257793.737671,1207,0.5868252515792847
1747257794.4379773,1209,3.5650880336761475
1747257795.826367,1213,1.2416043281555176
1747257796.1730802,1214,0.4957154393196106
1747257796.527759,1215,3.7557387351989746
1747257797.2210088,1217,18.231586456298828
1747257797.5709293,1218,15.096573829650879
1747257799.3138952,1223,13.954946517944336
1747257800.0133698,1225,20.815155029296875
1747257801.0701165,1228,0.5799868106842041
1747257801.417099,1229,5.949985027313232
1747257802.4571784,1232,3.1946144104003906
1747257802.801835,1233,5.410154819488525
1747257804.5237806,1238,4.182848930358887
1747257805.20875,1240,0.6059463620185852
1747257805.549067,1241,2.1336402893066406
1747257805.8929148,1242,3.241814374923706
1747257806.2433314,1243,3.9945943355560303
1747257806.594624,1244,-0.8110634684562683
1747257806.9413636,1245,1.8960139751434326
1747257807.2909024,1246,3.302809000015259
1747257808.3419795,1249,2.5287599563598633
1747257808.694958,1250,0.5085815191268921
1747257809.0509422,1251,1.9731498956680298
1747257809.4126124,1252,1.6719183921813965
1747257810.1017983,1254,9.756082534790039
1747257810.7983282,1256,5.605347156524658
1747257811.1411884,1257,16.028564453125
1747257812.1731403,1260,1.5193079710006714
1747257812.5141375,1261,2.8019793033599854
1747257813.540099,1264,2.575052499771118
1747257814.569338,1267,1.2489995956420898
1747257815.94016,1271,1.2660294771194458
1747257817.6742074,1276,6.056852340698242
1747257818.01431,1277,0.690497636795044
1747257818.3583455,1278,1.0408512353897095
1747257819.7198706,1282,1.9949878454208374
1747257820.7393398,1285,0.9257205128669739
1747257822.45234,1290,3.5179784297943115
1747257823.4819272,1293,3.5945684909820557
1747257824.5143294,1296,2.918862819671631
1747257825.197227,1298,4.852571487426758
1747257825.5410156,1299,2.120359182357788
1747257826.567684,1302,0.233992338180542
1747257827.9339375,1306,0.28579580783843994
1747257829.3162322,1310,182.79769897460938
1747257830.683984,1314,313.5098571777344
1747257831.0260448,1315,6.784356117248535
1747257832.7303104,1320,0.22235873341560364
1747257833.412985,1322,3.3566598892211914
1747257833.7583866,1323,0.6207078695297241
1747257834.448593,1325,0.8673088550567627
1747257834.7885244,1326,32.432613372802734
1747257835.473781,1328,8.531024932861328
1747257837.8684628,1335,18.6557674407959
1747257840.9539473,1344,23.71674346923828
1747257841.2962818,1345,0.21845662593841553
1747257841.982477,1347,29.985271453857422
1747257842.3236544,1348,5.404379367828369
1747257843.34466,1351,5.036228656768799
1747257843.684346,1352,26.095050811767578
1747257844.3755577,1354,7.214237689971924
1747257845.7456424,1358,0.14822062849998474
1747257846.4298365,1360,6.427174091339111
1747257847.815039,1364,4.743317604064941
1747257848.1634812,1365,2.8089699745178223
1747257848.5183675,1366,2.7057464122772217
1747257848.8617556,1367,65.40933227539062
1747257849.206265,1368,3.973936080932617
1747257850.5834339,1372,3.2912814617156982
1747257850.923436,1373,7.306309700012207
1747257851.6142526,1375,1.2711870670318604
1747257851.9567928,1376,7.200210094451904
1747257853.3303525,1380,5.815225601196289
1747257855.0568428,1385,0.9816216230392456
1747257855.396746,1386,11.208431243896484
1747257856.7685852,1390,15.810430526733398
1747257857.791476,1393,12.394010543823242
1747257858.8242226,1396,0.5690551400184631
1747257859.1662967,1397,0.34060725569725037
1747257859.8520763,1399,2.721595287322998
1747257860.194766,1400,-0.33145713806152344
1747257861.2241309,1403,64.02029418945312
1747257861.9082062,1405,5.507824897766113
1747257864.6579943,1413,4.072692394256592
1747257865.6862805,1416,10.730520248413086
1747257866.028453,1417,1.3516993522644043
1747257866.712922,1419,1.1833080053329468
1747257867.3963134,1421,11.667036056518555
1747257867.740784,1422,0.6718681454658508
1747257870.8478107,1431,0.7113640308380127
1747257871.1911304,1432,1.2658436298370361
1747257872.5604413,1436,3.353297710418701
1747257873.2474322,1438,4.154623031616211
1747257873.587823,1439,1.711958646774292
1747257873.9278913,1440,5.8112592697143555
1747257874.2682269,1441,0.07060393691062927
1747257875.3154178,1444,0.5224071741104126
1747257875.9968305,1446,-0.14397910237312317
1747257876.3362749,1447,5.450472831726074
1747257876.6827166,1448,0.8981832265853882
1747257877.0236096,1449,9.286407470703125
1747257877.362017,1450,0.15994490683078766
1747257877.6992857,1451,59.48188018798828
1747257878.0373611,1452,17.29204750061035
1747257878.7143636,1454,0.3164929151535034
1747257879.0572767,1455,-0.13718287646770477
1747257879.3990953,1456,6.500119209289551
1747257879.7457073,1457,17.94386863708496
1747257880.0872352,1458,0.38857313990592957
1747257880.433977,1459,1.8154462575912476
1747257880.7762206,1460,5.073837757110596
1747257881.122174,1461,6.901211738586426
1747257881.8117113,1463,0.8880050182342529
1747257884.3248584,1470,1.6816704273223877
1747257885.3642957,1473,2.3445796966552734
1747257885.7120972,1474,6.868070125579834
1747257886.4103363,1476,1.5933499336242676
1747257886.7520218,1477,0.8281190395355225
1747257888.1154883,1481,8.50721549987793
1747257888.4561768,1482,0.8962893486022949
1747257888.7953722,1483,0.38029393553733826
1747257890.1513054,1487,1.9112173318862915
1747257890.4888482,1488,4.310786724090576
1747257890.8271315,1489,4.044576644897461
1747257891.167157,1490,4.249042510986328
1747257891.506594,1491,0.969756007194519
1747257892.182556,1493,0.5309592485427856
1747257892.5363057,1494,1.2070704698562622
1747257893.9156291,1498,0.7409908175468445
1747257894.2638662,1499,3.4151177406311035
1747257894.6081834,1500,3.1595327854156494
1747257895.2915735,1502,6.716790676116943
1747257896.3117025,1505,2.703608989715576
1747257897.6870923,1509,0.4529834985733032
1747257898.0326502,1510,0.7717801928520203
1747257898.3777397,1511,0.25863975286483765
1747257899.0625205,1513,30.41817855834961
1747257899.7514002,1515,4.3189287185668945
1747257900.0928571,1516,1.545050024986267
1747257902.481174,1523,2.0589373111724854
1747257903.4985409,1526,1.2514616250991821
1747257904.1845095,1528,1.9812264442443848
1747257906.2810562,1534,2.3791422843933105
1747257907.3178308,1537,2.0697414875030518
1747257907.6604095,1538,1.231485366821289
1747257908.690402,1541,3.5227346420288086
1747257910.0522377,1545,1.9207923412322998
1747257910.7411373,1547,1.9534485340118408
1747257911.0834343,1548,2.790142059326172
1747257912.1082494,1551,1.227831244468689
1747257912.4504938,1552,2.2507598400115967
1747257912.791929,1553,3.979335069656372
1747257913.4732563,1555,2.5448670387268066
1747257914.1675994,1557,0.862513542175293
1747257915.9378133,1562,1.6698976755142212
1747257916.645195,1564,2.0860846042633057
1747257917.0037155,1565,0.92815101146698
1747257917.3582354,1566,2.0788791179656982
1747257918.0519319,1568,1.6416856050491333
1747257918.7480955,1570,0.7548680901527405
1747257919.0975955,1571,1.2646515369415283
1747257919.4454138,1572,2.8031907081604004
1747257919.7931466,1573,1.8897061347961426
1747257920.8498032,1576,3.5400390625
1747257921.5567837,1578,3.552015781402588
1747257921.910798,1579,4.229601860046387
1747257922.2577252,1580,2.700434684753418
1747257922.607445,1581,1.1420806646347046
1747257922.9509752,1582,1.610449194908142
1747257923.9827642,1585,1.7366392612457275
1747257925.7060974,1590,0.4069616198539734
1747257927.4169004,1595,4.262602806091309
1747257927.7604473,1596,3.3334531784057617
1747257928.1047688,1597,1.8962253332138062
1747257929.4874167,1601,7.064488887786865
1747257929.8344429,1602,0.8834245204925537
1747257930.1827707,1603,1.9465636014938354
1747257932.5776627,1610,2.3720510005950928
1747257932.9182346,1611,2.4501445293426514
1747257933.6038158,1613,1.5000253915786743
1747257933.9441679,1614,1.154534101486206
1747257934.6285102,1616,0.5255734324455261
1747257936.01173,1620,2.040220260620117
1747257936.6920724,1622,1.1831716299057007
1747257937.3743672,1624,1.007102131843567
1747257938.0707192,1626,1.4364025592803955
1747257938.4126673,1627,2.109565496444702
1747257939.785746,1631,2.7073464393615723
1747257941.1565433,1635,2.130903959274292
1747257941.495085,1636,1.066694974899292
1747257941.83788,1637,3.615159749984741
1747257942.1782386,1638,1.4330192804336548
1747257942.8759112,1640,1.9552334547042847
1747257943.2166686,1641,0.8691076040267944
1747257944.9353378,1646,1.2773022651672363
1747257945.276437,1647,1.5843425989151
1747257945.9714243,1649,0.8308409452438354
1747257946.6559734,1651,3.919501781463623
1747257946.9958203,1652,1.1358070373535156
1747257947.335426,1653,2.9257311820983887
1747257947.67624,1654,1.496983289718628
1747257948.3614933,1656,1.2818334102630615
1747257949.0477574,1658,2.0210092067718506
1747257950.415803,1662,9.71515941619873
1747257951.1031,1664,1.3172448873519897
1747257951.7865164,1666,1.4228614568710327
1747257952.8353093,1669,3.4187233448028564
1747257953.178821,1670,1.7220263481140137
1747257954.5611947,1674,6.837149620056152
1747257955.5843453,1677,2.3304338455200195
1747257956.2667649,1679,4.4549055099487305
1747257956.6094418,1680,1.9664952754974365
1747257956.9505188,1681,1.8197418451309204
1747257957.3004918,1682,2.1565170288085938
1747257958.3204582,1685,0.8962775468826294
1747257958.659799,1686,3.4649343490600586
1747257958.999418,1687,2.1298046112060547
1747257959.3413103,1688,0.6899377703666687
1747257959.6804562,1689,0.6335381865501404
1747257960.0206015,1690,2.197345733642578
1747257961.042851,1693,19.550933837890625
1747257961.3817987,1694,4.372189044952393
1747257961.7281017,1695,1.3471029996871948
1747257962.4234543,1697,2.274479627609253
1747257962.7680004,1698,6.233428955078125
1747257963.1169267,1699,1.171391248703003
1747257963.4676108,1700,1.345149040222168
1747257964.154513,1702,4.324553966522217
1747257964.841152,1704,3.710874319076538
1747257965.8700035,1707,1.0961647033691406
1747257966.548334,1709,1.692015290260315
1747257966.8955534,1710,20.745590209960938
1747257967.2394037,1711,1.5041275024414062
1747257967.5872931,1712,18.178930282592773
1747257969.6370826,1718,1.0703355073928833
1747257969.979031,1719,4.569610595703125
1747257971.0100598,1722,1.7300840616226196
1747257971.3475344,1723,0.842696487903595
1747257971.6845055,1724,2.2684011459350586
1747257972.0225143,1725,3.6167593002319336
1747257973.715387,1730,2.17098069190979
1747257976.4758368,1738,1.659765601158142
1747257976.828817,1739,0.9840973019599915
1747257977.1826155,1740,1.507378339767456
1747257978.2493608,1743,31.185911178588867
1747257978.93763,1745,17.100839614868164
1747257979.9688723,1748,1.332726001739502
1747257980.3118284,1749,1.7249091863632202
1747257980.6551719,1750,0.6155695915222168
1747257980.9995942,1751,1.0398731231689453
1747257981.6825767,1753,1.5955387353897095
1747257982.0324926,1754,3.3435566425323486
1747257983.0613904,1757,0.5038468837738037
1747257984.7755623,1762,1.8567501306533813
1747257985.1164207,1763,1.3265544176101685
1747257985.7992885,1765,1.3833093643188477
1747257986.1437533,1766,0.47553732991218567
1747257986.8286796,1768,3.0050606727600098
1747257989.233639,1775,3.1429412364959717
1747257989.5764797,1776,1.355985164642334
1747257989.9210558,1777,0.8463550209999084
1747257990.9664543,1780,2.0104949474334717
1747257991.3084936,1781,1.8144813776016235
1747257992.3392618,1784,1.6261485815048218
1747257992.6822417,1785,1.539093255996704
1747257993.024583,1786,6.043481349945068
1747257993.3675568,1787,2.7303128242492676
1747257994.0504427,1789,0.8586521744728088
1747257994.3933868,1790,1.8747973442077637
1747257995.0758405,1792,2.303467273712158
1747257995.7611377,1794,9.520824432373047
1747257996.4471328,1796,1.0339680910110474
1747257996.7911446,1797,1.3472076654434204
1747257997.8349357,1800,0.9953002333641052
1747257998.525147,1802,1.4784409999847412
1747257998.8729806,1803,2.161182403564453
1747257999.216602,1804,0.998144805431366
1747258000.5900133,1808,2.4629037380218506
1747258001.290146,1810,1.369873046875
1747258002.675151,1814,2.1365480422973633
1747258003.3658473,1816,0.6446261405944824
1747258004.0527966,1818,1.6898257732391357
1747258004.399809,1819,2.3751003742218018
1747258005.7802348,1823,1.7283735275268555
1747258006.8116646,1826,1.4352800846099854
1747258007.18249,1827,1.2915418148040771
1747258007.8728373,1829,7.185041904449463
1747258008.220006,1830,4.353334426879883
1747258008.9105833,1832,1.2450942993164062
1747258009.2563853,1833,4.139801502227783
1747258009.6028535,1834,0.9780553579330444
1747258010.2993932,1836,1.381087303161621
1747258010.649931,1837,3.1482558250427246
1747258010.9920402,1838,7.068662643432617
1747258013.0713866,1844,5.356785774230957
1747258013.412992,1845,0.5166030526161194
1747258013.754022,1846,3.867259979248047
1747258014.101211,1847,1.292015790939331
1747258014.4452069,1848,3.4467341899871826
1747258015.4647787,1851,2.126225709915161
1747258016.1397028,1853,2.6926705837249756
1747258017.1603484,1856,3.9237446784973145
1747258018.5111113,1860,3.5553009510040283
1747258019.881707,1864,1.0162832736968994
1747258020.2216125,1865,5.853691577911377
1747258020.5599906,1866,1.8643646240234375
1747258020.898749,1867,1.105592966079712
1747258022.2593887,1871,1.3871768712997437
1747258022.5969362,1872,0.5305978059768677
1747258022.9365315,1873,0.8945215344429016
1747258023.2744331,1874,1.0736316442489624
1747258023.6116493,1875,2.983569383621216
1747258024.2875683,1877,4.288844108581543
1747258024.9630709,1879,3.527743101119995
1747258025.3049366,1880,1.0190216302871704
1747258026.3313437,1883,2.261622667312622
1747258026.6740255,1884,1.1474000215530396
1747258027.3660629,1886,2.03781795501709
1747258028.0556157,1888,12.89181137084961
1747258028.741256,1890,1.696412205696106
1747258029.0812252,1891,1.8221760988235474
1747258030.4438436,1895,1.5657413005828857
1747258031.819839,1899,3.162510633468628
1747258032.5031815,1901,0.9942979216575623
1747258032.8473754,1902,2.0785017013549805
1747258034.2109733,1906,1.292143702507019
1747258034.894791,1908,8.342363357543945
1747258035.2379844,1909,1.0367459058761597
1747258035.5801904,1910,6.7856879234313965
1747258036.6019669,1913,7.896890640258789
1747258037.6280758,1916,1.144200086593628
1747258038.321649,1918,2.3205063343048096
1747258040.3849783,1924,0.9481831192970276
1747258040.728081,1925,3.2064056396484375
1747258041.0731673,1926,0.2903119921684265
1747258041.7642174,1928,4.436628818511963
1747258042.111913,1929,2.0911543369293213
1747258043.133966,1932,1.6396756172180176
1747258044.1810756,1935,1.8179162740707397
1747258044.523747,1936,3.443650007247925
1747258045.5507782,1939,1.5144166946411133
1747258045.891742,1940,10.380010604858398
1747258046.2312474,1941,1.5682307481765747
1747258046.579534,1942,0.8454315066337585
1747258047.5974674,1945,2.6649935245513916
1747258048.2859304,1947,1.0368839502334595
1747258049.3117976,1950,8.14840316772461
1747258049.6553013,1951,2.0142102241516113
1747258050.338163,1953,1.3203541040420532
1747258051.3571336,1956,6.494714260101318
1747258052.7249227,1960,1.130182147026062
1747258053.067091,1961,5.432200908660889
1747258053.4095943,1962,7.457426071166992
1747258053.7518542,1963,2.0534634590148926
1747258054.0988758,1964,0.5578182339668274
1747258054.7764413,1966,1.686873197555542
1747258055.1128037,1967,1.3929615020751953
1747258055.4580164,1968,1.4148505926132202
1747258055.7963467,1969,77.04359436035156
1747258057.8177104,1975,3.521665573120117
1747258058.4964795,1977,1.201507329940796
1747258058.83605,1978,3.2859160900115967
1747258059.1762393,1979,1.6821954250335693
1747258059.5140386,1980,1.2990949153900146
1747258059.851277,1981,10.001678466796875
1747258060.1898234,1982,5.867450714111328
1747258060.527223,1983,1.6370651721954346
1747258061.2017252,1985,4.161342620849609
1747258061.8825805,1987,2.8271286487579346
1747258062.2258089,1988,2.454267740249634
1747258062.5620239,1989,2.2163329124450684
1747258063.2441912,1991,0.6627958416938782
1747258063.585861,1992,1.3511981964111328
1747258063.923052,1993,2.3756895065307617
1747258064.609205,1995,4.206711292266846
1747258065.9639428,1999,2.0229430198669434


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_09_625539-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257378.0442033,0,1.353359580039978
1747257379.0946696,3,1.0721848011016846
1747257379.4358075,4,1.0300252437591553
1747257381.515289,10,1.0636810064315796
1747257381.8594718,11,1.0003100633621216
1747257382.9039605,14,1.1882959604263306
1747257383.2531466,15,1.0374057292938232
1747257384.321032,18,1.0682446956634521
1747257384.6743345,19,1.0000017881393433
1747257385.0236304,20,1.9320789575576782
1747257385.7126148,22,1.187612771987915
1747257386.056691,23,1.0000001192092896
1747257387.113309,26,1.0000009536743164
1747257387.4648316,27,2.114051580429077
1747257389.5479252,33,1.0000011920928955
1747257390.6131504,36,1.0001846551895142
1747257390.9624286,37,2.521608591079712
1747257391.3125112,38,1.199112892150879
1747257391.662774,39,1.0026984214782715
1747257392.0086515,40,1.1305755376815796
1747257394.4482055,47,1.0000962018966675
1747257394.7975428,48,1.0028303861618042
1747257395.1473594,49,0.9999998807907104
1747257395.8353841,51,1.0
1747257396.1820402,52,1.0
1747257396.8655064,54,1.0000005960464478
1747257397.907679,57,1.0000005960464478
1747257398.9430497,60,1.0000009536743164
1747257399.285083,61,1.0008900165557861
1747257399.6272218,62,1.0000008344650269
1747257399.97781,63,1.000617265701294
1747257400.6658754,65,1.4139946699142456
1747257401.0087824,66,1.1174426078796387
1747257401.3535736,67,1.0
1747257401.6954968,68,1.0050835609436035
1747257402.3750796,70,1.0000001192092896
1747257402.7247257,71,1.0000003576278687
1747257404.799183,77,1.068854808807373
1747257405.486744,79,1.0108551979064941
1747257405.8307915,80,1.010462760925293
1747257406.5169854,82,1.0000962018966675
1747257406.8677156,83,1.0000003576278687
1747257407.579045,85,1.0000014305114746
1747257408.9785326,89,1.0003514289855957
1747257409.330747,90,1.0000014305114746
1747257411.0644867,95,1.4272434711456299
1747257412.4746497,99,1.0001270771026611
1747257412.827972,100,1.000019907951355
1747257413.8708138,103,1.692309856414795
1747257414.8993902,106,1.000007152557373
1747257415.2528818,107,1.0000026226043701
1747257415.9564803,109,1.0
1747257417.6831129,114,1.000000238418579
1747257418.3696072,116,1.0
1747257420.0846088,121,1.8133506774902344
1747257421.4509988,125,1.000017762184143
1747257421.7985551,126,1.0000048875808716
1747257422.485213,128,1.0000007152557373
1747257423.1696413,130,1.000001311302185
1747257423.5107608,131,1.0000020265579224
1747257423.8520415,132,1.0000052452087402
1747257425.235302,136,1.000003457069397
1747257425.5887651,137,1.0000089406967163
1747257427.6650937,143,1.020891785621643
1747257428.003981,144,1.0002458095550537
1747257428.686854,146,1.1918184757232666
1747257429.0298293,147,1.989499568939209
1747257430.080393,150,1.0000196695327759
1747257432.5219474,157,1.0000059604644775
1747257433.2098682,159,1.0000098943710327
1747257433.5530179,160,1.0001453161239624
1747257434.2371783,162,1.0000561475753784
1747257434.9246714,164,1.0001330375671387
1747257435.6069918,166,1.9986156225204468
1747257436.9829063,170,1.0000554323196411
1747257437.3240166,171,1.0002801418304443
1747257437.6632335,172,1.0202856063842773
1747257438.698134,175,1.0000146627426147
1747257439.0426693,176,1.0000147819519043
1747257439.3870845,177,1.000017523765564
1747257439.7347333,178,1.0000091791152954
1747257440.4284499,180,1.000024437904358
1747257440.778008,181,1.0000287294387817
1747257441.822646,184,1.003063678741455
1747257442.167942,185,1.1548234224319458
1747257442.5124528,186,1.4360859394073486
1747257443.543116,189,1.0025849342346191
1747257443.8839705,190,1.91299307346344
1747257444.2245252,191,1.0212557315826416
1747257444.571763,192,1.2016657590866089
1747257445.5990493,195,1.0007123947143555
1747257446.983026,199,1.2161155939102173
1747257447.3294911,200,1.404897928237915
1747257448.0203786,202,1.0304503440856934
1747257448.3639452,203,1.460241675376892
1747257448.707424,204,1.1058183908462524
1747257449.0511582,205,1.6119232177734375
1747257449.7455282,207,1.000285029411316
1747257450.4274843,209,1.7375104427337646
1747257451.1179895,211,1.6768988370895386
1747257451.8042858,213,1.011287808418274
1747257452.4898486,215,1.5684796571731567
1747257452.832108,216,1.350386142730713
1747257453.5181706,218,1.8460371494293213
1747257453.8613613,219,1.7424116134643555
1747257454.205576,220,1.9194358587265015
1747257454.5610263,221,1.888737678527832
1747257454.9060235,222,1.378818154335022
1747257455.5933332,224,1.000213384628296
1747257455.9448879,225,1.0000746250152588
1747257457.3144934,229,1.000223159790039
1747257459.3591511,235,1.0025508403778076
1747257460.0534515,237,1.006020188331604
1747257460.3994849,238,1.047107458114624
1747257460.7410922,239,1.0769706964492798
1747257461.4357095,241,1.256270408630371
1747257461.7817285,242,1.4283744096755981
1747257462.4885216,244,1.7875635623931885
1747257462.840574,245,1.010124921798706
1747257463.1920333,246,1.1583101749420166
1747257463.545145,247,1.5920050144195557
1747257465.3214953,252,1.6172394752502441
1747257465.6760187,253,1.0839965343475342
1747257466.0180652,254,1.002573847770691
1747257467.0573096,257,1.005549430847168
1747257467.4047596,258,1.7205382585525513
1747257467.7463942,259,1.0012917518615723
1747257468.0881,260,1.0066255331039429
1747257468.7715383,262,1.989448070526123
1747257471.5335174,270,1.0006847381591797
1747257471.8758779,271,1.014204502105713
1747257472.9080584,274,1.0574450492858887
1747257473.250582,275,1.0167901515960693
1747257473.5923874,276,1.6929314136505127
1747257474.2782009,278,1.230610728263855
1747257474.9613295,280,1.7855126857757568
1747257475.6468542,282,1.8590887784957886
1747257475.9889498,283,1.809401035308838
1747257476.6751716,285,1.2677133083343506
1747257477.378367,287,1.0298922061920166
1747257477.7308173,288,1.0012322664260864
1747257478.4327483,290,1.0005208253860474
1747257480.2185068,295,1.760907769203186
1747257480.5703106,296,1.0026626586914062
1747257480.923787,297,1.0268646478652954
1747257481.269465,298,1.3865801095962524
1747257483.350631,304,1.0001559257507324
1747257484.0435343,306,1.0001307725906372
1747257484.743228,308,1.000108242034912
1747257485.0903718,309,1.0001916885375977
1747257486.123509,312,1.0001989603042603
1747257486.4640493,313,1.0064104795455933
1747257487.4951363,316,1.000012993812561
1747257488.1819544,318,1.0000358819961548
1747257488.5235145,319,1.0000487565994263
1747257489.544188,322,1.0000125169754028
1747257490.2346456,324,1.0000050067901611
1747257491.939597,329,1.0000063180923462
1747257492.2836087,330,1.000022530555725
1747257492.6261253,331,1.0000331401824951
1747257492.969748,332,1.0133559703826904
1747257494.6939218,337,1.0005249977111816
1747257495.0349844,338,1.0009840726852417
1747257495.7396905,340,1.0002288818359375
1747257496.7716208,343,1.4421766996383667
1747257497.1145244,344,1.021377682685852
1747257497.4651453,345,1.0031906366348267
1747257497.81047,346,1.1074026823043823
1747257498.4998264,348,1.8664536476135254
1747257499.1921751,350,1.0528396368026733
1747257499.877838,352,1.4812182188034058
1747257500.2260418,353,1.088483452796936
1747257500.5741675,354,1.3870619535446167
1747257501.9564834,358,1.0583527088165283
1747257502.6448863,360,1.191901445388794
1747257503.330949,362,1.0998575687408447
1747257503.6811001,363,1.819875717163086
1747257504.0233328,364,1.0049306154251099
1747257504.364413,365,1.4141840934753418
1747257504.7060323,366,1.0000709295272827
1747257505.0496755,367,1.0001435279846191
1747257505.3930042,368,1.0004795789718628
1747257507.451664,374,1.0000606775283813
1747257508.4799712,377,1.000116229057312
1747257508.8269355,378,1.0001530647277832
1747257511.239428,385,1.959679126739502
1747257511.5819454,386,1.0005161762237549
1747257512.9634125,390,1.001975178718567
1747257513.3088732,391,1.0641515254974365
1747257513.6529388,392,1.3119858503341675
1747257513.9967031,393,1.0003114938735962
1747257514.340184,394,1.000123143196106
1747257514.6820617,395,1.0003252029418945
1747257515.0347958,396,1.0003949403762817
1747257515.404551,397,1.0004618167877197
1747257515.7524445,398,1.001100778579712
1747257516.0934756,399,1.0005589723587036
1747257516.7933567,401,1.00040602684021
1747257517.142955,402,1.0008111000061035
1747257517.8508954,404,1.0013858079910278
1747257519.2536247,408,1.1936061382293701
1747257519.597302,409,1.0034737586975098
1747257520.634946,412,1.003780484199524
1747257520.9858456,413,1.0005850791931152
1747257521.3369908,414,1.0000873804092407
1747257521.6845508,415,1.0067824125289917
1747257522.7519825,418,1.019034743309021
1747257523.8066118,421,1.0001071691513062
1747257524.1613216,422,1.0002062320709229
1747257525.2038345,425,1.0002553462982178
1747257525.55713,426,1.0002799034118652
1747257526.9511347,430,1.0002338886260986
1747257527.3040314,431,1.0004208087921143
1747257528.3501902,434,1.0001640319824219
1747257528.6968176,435,1.0002288818359375
1747257529.0409236,436,1.0012807846069336
1747257529.3875318,437,1.0033563375473022
1747257529.7357748,438,1.0054612159729004
1747257530.0788023,439,1.0020488500595093
1747257530.4207358,440,1.0015512704849243
1747257530.7687664,441,1.0000531673431396
1747257531.4533055,443,1.000095248222351
1747257531.7914116,444,1.0002459287643433
1747257532.1344407,445,1.0002801418304443
1747257532.4737942,446,1.1370595693588257
1747257533.8347824,450,1.0145630836486816
1747257534.1722758,451,1.0000005960464478
1747257534.5104358,452,1.0000020265579224
1747257534.8491912,453,1.0000028610229492
1747257535.1993005,454,1.0000076293945312
1747257535.8930652,456,1.000005841255188
1747257536.5838141,458,1.0000042915344238
1747257537.2774754,460,1.0000026226043701
1747257537.620987,461,1.0000150203704834
1747257538.6480951,464,1.0000076293945312
1747257538.9894636,465,1.0000046491622925
1747257539.3435926,466,1.0000121593475342
1747257540.0375752,468,1.0000104904174805
1747257540.7405865,470,1.0003803968429565
1747257542.1319838,474,1.0063053369522095
1747257542.4771848,475,1.0022114515304565
1747257543.502451,478,1.0188082456588745
1747257543.8461437,479,1.0368813276290894
1747257544.1891725,480,1.0769498348236084
1747257544.5317278,481,1.0068912506103516
1747257544.8742836,482,1.0246388912200928
1747257545.2115276,483,1.041852593421936
1747257545.54854,484,1.0157662630081177
1747257546.2228758,486,1.1658968925476074
1747257546.5616972,487,1.0049657821655273
1747257546.8987067,488,1.50966477394104
1747257547.2376912,489,1.00831937789917
1747257547.9145234,491,1.0575767755508423
1747257548.9292662,494,1.0103424787521362
1747257550.3243933,498,1.0801392793655396
1747257551.3576844,501,1.2900757789611816
1747257551.697848,502,1.4225082397460938
1747257552.0402532,503,1.0245925188064575
1747257553.0772648,506,1.1121699810028076
1747257553.7700684,508,1.8482589721679688
1747257554.1226087,509,2.072897434234619
1747257554.4699194,510,1.9877890348434448
1747257554.8135896,511,2.5267300605773926
1747257555.1552699,512,1.917854905128479
1747257555.5062525,513,1.7173938751220703
1747257555.86022,514,1.9844136238098145
1747257556.8997598,517,1.0141491889953613
1747257557.2428732,518,1.821934461593628
1747257557.5873518,519,1.1609634160995483
1747257557.9339995,520,1.0369991064071655
1747257558.9712646,523,1.2890913486480713
1747257561.448558,530,1.0321325063705444
1747257562.476977,533,1.0922600030899048
1747257562.8154523,534,1.0192432403564453
1747257563.5021188,536,1.0024737119674683
1747257563.8422482,537,1.3268088102340698
1747257564.1807585,538,1.9831860065460205
1747257564.5204473,539,1.2420047521591187
1747257564.8611326,540,1.2654095888137817
1747257565.5622022,542,1.3286659717559814
1747257565.9043155,543,1.1126153469085693
1747257566.2480545,544,1.001481294631958
1747257566.941604,546,1.0019575357437134
1747257567.2828703,547,1.8157883882522583
1747257568.3153799,550,1.0194013118743896
1747257569.0048234,552,1.616322636604309
1747257569.696892,554,1.3105281591415405
1747257570.052335,555,1.2412238121032715
1747257570.4040997,556,2.1294729709625244
1747257572.4587042,562,1.6792412996292114
1747257572.801034,563,1.9177190065383911
1747257573.1469169,564,1.3751730918884277
1747257574.5120184,568,1.1355668306350708
1747257575.540403,571,1.000549077987671
1747257576.236615,573,1.003079891204834
1747257577.2654338,576,1.3755569458007812
1747257578.6501694,580,1.0698086023330688
1747257580.0139792,584,1.092562198638916
1747257580.3570037,585,1.0031262636184692
1747257580.6998353,586,1.0024570226669312
1747257581.3843684,588,1.010276436805725
1747257582.074992,590,1.806132435798645
1747257582.4168034,591,1.003324031829834
1747257582.758018,592,1.072286605834961
1747257583.4501941,594,1.9445761442184448
1747257584.1472597,596,1.2356499433517456
1747257584.4903357,597,1.499258041381836
1747257584.8401954,598,1.564947247505188
1747257585.181543,599,1.5353257656097412
1747257585.8686996,601,1.056886076927185
1747257586.214559,602,1.464137315750122
1747257586.5568843,603,1.078729271888733
1747257587.24897,605,1.0371290445327759
1747257588.2758467,608,1.2731739282608032
1747257588.9635677,610,1.3666648864746094
1747257589.986056,613,1.1803605556488037
1747257590.3303318,614,1.3145016431808472
1747257591.0204842,616,1.03536057472229
1747257591.7071881,618,1.1047792434692383
1747257592.3873823,620,1.3989357948303223
1747257593.092506,622,1.9313400983810425
1747257593.4380314,623,1.0567659139633179
1747257594.47181,626,1.0009194612503052
1747257595.1657777,628,1.1998156309127808
1747257595.5110526,629,1.6706715822219849
1747257596.8963697,633,1.2411459684371948
1747257597.5920222,635,2.59505558013916
1747257598.280407,637,1.3195772171020508
1747257599.308156,640,2.2671844959259033
1747257599.652208,641,2.1149699687957764
1747257600.0011106,642,1.9676461219787598
1747257600.3439293,643,1.7016509771347046
1747257600.685363,644,2.5104124546051025
1747257601.0257373,645,1.725204348564148
1747257602.4233084,649,1.0271031856536865
1747257603.1183248,651,1.144927978515625
1747257603.4634418,652,1.11479651927948
1747257603.8051586,653,1.1853872537612915
1747257604.1467159,654,1.96481192111969
1747257604.4908605,655,1.1661393642425537
1747257605.5195727,658,1.396841287612915
1747257605.865015,659,1.0756545066833496
1747257606.2123547,660,1.1676595211029053
1747257608.5811563,667,2.044246196746826
1747257609.5966942,670,1.8310760259628296
1747257611.2953115,675,1.7022067308425903
1747257611.6334057,676,1.2240772247314453
1747257611.9757547,677,1.5660828351974487
1747257612.9952931,680,1.9525940418243408
1747257613.6715178,682,1.6762641668319702
1747257614.0100806,683,1.8200170993804932
1747257614.350115,684,1.4507173299789429
1747257615.3686922,687,1.5668967962265015
1747257617.082163,692,2.6218206882476807
1747257617.7733104,694,1.3154386281967163
1747257618.1107829,695,1.3866097927093506
1747257618.4498632,696,1.6170710325241089
1747257618.7876148,697,1.6080403327941895
1747257619.478191,699,1.737620234489441
1747257620.5165975,702,1.2271298170089722
1747257620.8575382,703,1.008042573928833
1747257621.5417867,705,1.0374699831008911
1747257622.925385,709,1.2331100702285767
1747257623.2760386,710,1.0933963060379028
1747257623.9720693,712,1.1723612546920776
1747257625.0073898,715,1.7345938682556152
1747257625.694285,717,1.0115139484405518
1747257626.3784683,719,1.0499314069747925
1747257626.7211463,720,1.0146616697311401
1747257627.0665486,721,1.09087336063385
1747257627.7511094,723,1.0468462705612183
1747257628.4367058,725,1.0805673599243164
1747257628.7801363,726,1.1693694591522217
1747257629.12256,727,1.0337079763412476
1747257629.4665985,728,1.2206363677978516
1747257629.8093138,729,1.0939385890960693
1747257630.5050607,731,1.077606201171875
1747257630.8507388,732,1.1874873638153076
1747257631.1936953,733,2.38838529586792
1747257632.918673,738,1.1930168867111206
1747257633.267893,739,1.9101049900054932
1747257633.6128387,740,1.9830313920974731
1747257634.2954957,742,1.6786454916000366
1747257634.6371658,743,1.810937523841858
1747257634.9780993,744,1.4565786123275757
1747257635.3299067,745,1.9527571201324463
1747257637.7244334,752,1.8687859773635864
1747257638.7489433,755,1.0392721891403198
1747257639.0904572,756,1.2258886098861694
1747257639.7723992,758,1.9223755598068237
1747257641.4742017,763,1.834420084953308
1747257641.8163264,764,2.1396217346191406
1747257642.1558383,765,1.435131549835205
1747257643.1874588,768,1.1155396699905396
1747257643.6044307,769,2.812798023223877
1747257644.630195,772,2.6147189140319824
1747257644.970999,773,1.1053903102874756
1747257645.655868,775,1.6076642274856567
1747257645.99918,776,1.9608900547027588
1747257646.6857216,778,1.2320899963378906
1747257647.0262167,779,1.8490302562713623
1747257647.3663337,780,1.2706547975540161
1747257647.7097795,781,1.3490618467330933
1747257648.0543475,782,1.396368384361267
1747257650.0991518,788,1.2023327350616455
1747257650.4444134,789,2.3411142826080322
1747257651.1237767,791,2.0206377506256104
1747257651.8056269,793,2.8357770442962646
1747257652.4896777,795,2.2728111743927
1747257652.829205,796,1.8671852350234985
1747257653.8567944,799,1.212861180305481
1747257654.196114,800,1.6774169206619263
1747257655.5475385,804,2.01946759223938
1747257655.8849022,805,2.335334300994873
1747257656.2226505,806,2.5865728855133057
1747257656.563914,807,1.9901080131530762
1747257657.5729165,810,1.4567527770996094
1747257658.588639,813,2.0937979221343994
1747257660.2797313,818,2.1885182857513428
1747257660.6165311,819,2.893519163131714
1747257661.2894018,821,1.4112193584442139
1747257661.6298397,822,1.004474401473999
1747257661.9730809,823,1.805140733718872
1747257662.6578376,825,1.2814255952835083
1747257663.004982,826,1.0000017881393433
1747257663.351128,827,1.0000206232070923
1747257663.6940548,828,1.0000553131103516
1747257665.0686975,832,1.0001133680343628
1747257665.4154549,833,1.000198245048523
1747257666.1048717,835,1.000445008277893
1747257666.4462705,836,1.0023812055587769
1747257666.7894723,837,1.001473069190979
1747257667.4707737,839,1.012218713760376
1747257667.8132627,840,1.000777006149292
1747257668.8358362,843,1.000816822052002
1747257669.5186434,845,1.0011683702468872
1747257671.2324154,850,1.0016130208969116
1747257671.5748472,851,1.002586007118225
1747257672.6088307,854,1.002008318901062
1747257673.637918,857,1.0062167644500732
1747257674.6661499,860,1.0054569244384766
1747257675.3546605,862,1.0374759435653687
1747257676.3888562,865,1.0065633058547974
1747257676.7406776,866,1.0109599828720093
1747257678.1311302,870,1.0229967832565308
1747257678.4877324,871,1.0095531940460205
1747257681.9454706,881,1.0727615356445312
1747257682.6308374,883,1.532193899154663
1747257682.973022,884,1.0713224411010742
1747257683.315386,885,1.039015769958496
1747257683.660054,886,1.0243011713027954
1747257684.3520472,888,1.033832311630249
1747257685.0396864,890,1.0731488466262817
1747257685.727652,892,1.0303605794906616
1747257686.7531414,895,1.0454754829406738
1747257687.4346664,897,1.0334619283676147
1747257687.7761226,898,1.0389482975006104
1747257688.7984257,901,1.1536049842834473
1747257689.1444316,902,1.2487778663635254
1747257689.8334403,904,1.236495852470398
1747257690.523426,906,1.1454880237579346
1747257690.8656926,907,1.591188669204712
1747257691.2068074,908,1.1459362506866455
1747257691.887369,910,1.2479796409606934
1747257692.227415,911,1.2249150276184082
1747257693.2532341,914,1.209053874015808
1747257694.6301684,918,1.1295398473739624
1747257694.9735184,919,1.5170364379882812
1747257695.6535907,921,2.2211766242980957
1747257696.337564,923,1.0589087009429932
1747257697.7038884,927,2.8052356243133545
1747257698.045445,928,2.2242257595062256
1747257698.3856041,929,2.055135488510132
1747257698.726227,930,2.178504705429077
1747257699.0711303,931,1.1836715936660767
1747257699.4100242,932,1.6396287679672241
1747257699.7513013,933,1.318090558052063
1747257700.4319491,935,1.1231732368469238
1747257701.800127,939,2.1778852939605713
1747257702.482819,941,1.1911001205444336
1747257702.8242166,942,2.9988343715667725
1747257703.85076,945,1.5769977569580078
1747257705.2301953,949,1.449283242225647
1747257706.2601638,952,1.147752285003662
1747257706.9469168,954,1.1674034595489502
1747257707.2888222,955,1.3743228912353516
1747257707.6356583,956,1.252816915512085
1747257709.0158436,960,1.0404330492019653
1747257709.7018127,962,1.1710742712020874
1747257710.0451822,963,1.0491015911102295
1747257710.386531,964,1.08804452419281
1747257710.7325397,965,1.4049222469329834
1747257711.4184237,967,1.3634679317474365
1747257711.7616405,968,1.353507399559021
1747257712.7936256,971,1.4475094079971313
1747257714.4994853,976,1.4954854249954224
1747257715.1760974,978,2.078918695449829
1747257715.5133348,979,1.9355034828186035
1747257716.2006679,981,3.16479754447937
1747257716.5510497,982,2.2964298725128174
1747257717.9432654,986,3.5890204906463623
1747257718.6285498,988,2.5244438648223877
1747257718.9706352,989,2.1705334186553955
1747257719.3122733,990,2.808481454849243
1747257719.9903426,992,2.458491563796997
1747257720.66685,994,2.2793495655059814
1747257721.0040221,995,1.4740875959396362
1747257721.341291,996,2.2723028659820557
1747257722.0163248,998,1.815396785736084
1747257722.3538642,999,2.212278366088867
1747257723.0296156,1001,2.8581199645996094
1747257723.3695061,1002,3.0199520587921143
1747257723.707432,1003,1.4148452281951904
1747257724.0448496,1004,1.7347726821899414
1747257724.3834696,1005,1.381255865097046
1747257724.7287014,1006,1.2667230367660522
1747257726.4277399,1011,1.6940869092941284
1747257727.117496,1013,1.8187342882156372
1747257727.8043885,1015,2.185662031173706
1747257728.1410048,1016,1.4371057748794556
1747257728.4856164,1017,1.3481192588806152
1747257730.1825385,1022,1.9682533740997314
1747257731.544945,1026,2.3868441581726074
1747257732.2209938,1028,2.565761089324951
1747257732.5581167,1029,3.0944738388061523
1747257734.590858,1035,2.178180694580078
1747257734.928543,1036,1.9321280717849731
1747257735.266992,1037,1.687198281288147
1747257735.609271,1038,1.8634384870529175
1747257735.9468915,1039,2.06807541847229
1747257737.3180308,1043,1.504332184791565
1747257738.0043676,1045,2.224897623062134
1747257738.3493128,1046,2.5791966915130615
1747257740.4100685,1052,1.9325059652328491
1747257740.7481225,1053,1.0695438385009766
1747257741.763621,1056,1.5540248155593872
1747257742.43833,1058,2.1715123653411865
1747257742.7761188,1059,2.2246131896972656
1747257743.114607,1060,1.7938008308410645
1747257743.803596,1062,1.6538816690444946
1747257744.8298998,1065,1.8567296266555786
1747257745.1713235,1066,1.6540112495422363
1747257745.513448,1067,2.1202239990234375
1747257746.1965697,1069,2.072495937347412
1747257746.5360022,1070,1.6957547664642334
1747257746.875937,1071,2.196281909942627
1747257747.2159836,1072,1.6043517589569092
1747257747.5575507,1073,1.9125282764434814
1747257747.8985305,1074,2.0485916137695312
1747257748.9462495,1077,2.0673961639404297
1747257749.2982671,1078,1.8304200172424316
1747257749.9847848,1080,1.129752516746521
1747257750.327362,1081,1.1069273948669434
1747257750.67191,1082,1.0683265924453735
1747257751.709914,1085,1.161236047744751
1747257752.0580316,1086,1.4370181560516357
1747257752.4085705,1087,1.6832036972045898
1747257753.8035245,1091,1.0001740455627441
1747257754.1482222,1092,1.0003148317337036
1747257754.491007,1093,1.3198519945144653
1747257756.2014794,1098,1.0001248121261597
1747257756.8824048,1100,1.0000052452087402
1747257757.5662308,1102,1.0000262260437012
1747257757.9068997,1103,1.0000295639038086
1747257758.2475324,1104,1.0044385194778442
1747257759.2840157,1107,1.0423864126205444
1747257759.6259942,1108,1.000049114227295
1747257759.9665728,1109,1.0011240243911743
1747257760.307093,1110,1.0089874267578125
1747257760.6457171,1111,1.0003623962402344
1747257760.983659,1112,1.0010124444961548
1747257761.3220258,1113,1.0017154216766357
1747257761.65945,1114,1.0046775341033936
1747257762.3336372,1116,1.0531201362609863
1747257763.350541,1119,1.5764812231063843
1747257764.0362377,1121,1.0000094175338745
1747257764.381148,1122,1.0000190734863281
1747257765.419485,1125,1.05403470993042
1747257765.7662127,1126,1.1931912899017334
1747257766.4523952,1128,1.0868617296218872
1747257766.792063,1129,1.0520870685577393
1747257767.13695,1130,1.0528477430343628
1747257767.4791007,1131,1.034425139427185
1747257767.8179886,1132,1.0797070264816284
1747257768.5049267,1134,1.1473838090896606
1747257768.8432198,1135,1.1086506843566895
1747257769.1976128,1136,1.0881298780441284
1747257770.2330089,1139,1.1394548416137695
1747257771.2661357,1142,1.3091462850570679
1747257772.2954159,1145,1.0657771825790405
1747257772.6411502,1146,1.0423961877822876
1747257773.3261883,1148,1.0315985679626465
1747257773.673555,1149,1.1711636781692505
1747257774.0204988,1150,1.211586594581604
1747257774.3620164,1151,1.3097171783447266
1747257774.704897,1152,1.177324891090393
1747257775.0485978,1153,1.051369071006775
1747257775.7327607,1155,1.1014118194580078
1747257777.441104,1160,1.8487969636917114
1747257778.132531,1162,1.4327366352081299
1747257778.8234866,1164,1.9572396278381348
1747257779.5100582,1166,1.2035201787948608
1747257779.8595936,1167,1.2374430894851685
1747257781.9388802,1173,1.0000015497207642
1747257782.2813861,1174,1.0000022649765015
1747257782.9641123,1176,1.00001859664917
1747257783.3048627,1177,1.0099660158157349
1747257783.6482782,1178,1.0007970333099365
1747257785.0183132,1182,1.114783763885498
1747257785.7042108,1184,1.0172821283340454
1747257786.3888521,1186,1.0147840976715088
1747257787.0858972,1188,1.4917197227478027
1747257787.4346573,1189,1.3066859245300293
1747257787.7774746,1190,1.9993565082550049
1747257788.8329303,1193,1.3010786771774292
1747257789.1939843,1194,1.9877865314483643
1747257789.5451283,1195,1.6739554405212402
1747257790.2415164,1197,1.182511329650879
1747257790.5885625,1198,1.9156171083450317
1747257791.6540346,1201,1.9767159223556519
1747257792.0041227,1202,1.7163077592849731
1747257793.059402,1205,1.4673612117767334
1747257793.40656,1206,1.9859158992767334
1747257793.7619896,1207,1.19685697555542
1747257794.458839,1209,1.0885694026947021
1747257795.8478074,1213,1.7404409646987915
1747257796.1967103,1214,1.1107535362243652
1747257796.54867,1215,1.004122018814087
1747257797.2454102,1217,1.0000053644180298
1747257797.5923793,1218,1.0000061988830566
1747257799.3347573,1223,1.0000258684158325
1747257800.0352573,1225,1.000045657157898
1747257801.0865326,1228,1.7062208652496338
1747257801.4342232,1229,1.008679747581482
1747257802.4753263,1232,1.1473822593688965
1747257802.8209927,1233,1.2023667097091675
1747257804.5395348,1238,1.8692303895950317
1747257805.2249444,1240,1.0139405727386475
1747257805.5654776,1241,1.1071604490280151
1747257805.9117532,1242,1.124177098274231
1747257806.262714,1243,1.8870724439620972
1747257806.6179655,1244,1.0008031129837036
1747257806.9599128,1245,1.7180283069610596
1747257807.3090556,1246,1.3924689292907715
1747257808.3579106,1249,1.0073624849319458
1747257808.711836,1250,1.7795137166976929
1747257809.0749984,1251,1.4428660869598389
1747257809.42903,1252,1.99388587474823
1747257810.121143,1254,1.0104209184646606
1747257810.8141375,1256,1.3496296405792236
1747257811.1585035,1257,1.0649408102035522
1747257812.1890337,1260,1.8225675821304321
1747257812.529522,1261,1.6747806072235107
1747257813.5566611,1264,1.2139668464660645
1747257814.585612,1267,1.6884597539901733
1747257815.9580882,1271,1.019320011138916
1747257817.6893165,1276,1.5711796283721924
1747257818.0332463,1277,1.9833450317382812
1747257818.373716,1278,1.911256194114685
1747257819.735569,1282,1.00271737575531
1747257820.7572298,1285,1.0672580003738403
1747257822.4690998,1290,1.2384413480758667
1747257823.4980297,1293,1.0191357135772705
1747257824.531078,1296,1.0000290870666504
1747257825.2144566,1298,1.253040075302124
1747257825.5575519,1299,1.0000046491622925
1747257826.5840337,1302,1.0000001192092896
1747257827.949515,1306,1.0
1747257829.3337688,1310,1.000006079673767
1747257830.701647,1314,1.0005035400390625
1747257831.0445964,1315,1.004767656326294
1747257832.74751,1320,1.0009276866912842
1747257833.4284642,1322,1.002576470375061
1747257833.7758038,1323,1.001685380935669
1747257834.4639535,1325,1.0001556873321533
1747257834.8044674,1326,1.0004298686981201
1747257835.4904728,1328,1.0000327825546265
1747257837.8843062,1335,1.0006006956100464
1747257840.9714673,1344,1.0000005960464478
1747257841.314524,1345,1.0000014305114746
1747257841.9994745,1347,1.004409909248352
1747257842.339112,1348,1.0007095336914062
1747257843.3600736,1351,1.0980517864227295
1747257843.7023256,1352,1.0009832382202148
1747257844.3920655,1354,1.5602778196334839
1747257845.7624326,1358,1.0003740787506104
1747257846.4508367,1360,1.018332600593567
1747257847.8312995,1364,1.0042027235031128
1747257848.1803296,1365,1.0002344846725464
1747257848.5342548,1366,1.9682010412216187
1747257848.8777008,1367,1.0020877122879028
1747257849.2217996,1368,1.00015389919281
1747257850.5995095,1372,1.0198742151260376
1747257850.9407744,1373,1.0381089448928833
1747257851.631072,1375,1.0607045888900757
1747257851.9743357,1376,1.0383158922195435
1747257853.3486369,1380,1.0177834033966064
1747257855.0723543,1385,1.0172984600067139
1747257855.4161558,1386,1.0156166553497314
1747257856.786729,1390,1.0097169876098633
1747257857.8085136,1393,1.0905194282531738
1747257858.8422434,1396,1.0001840591430664
1747257859.1845462,1397,1.0002751350402832
1747257859.8697174,1399,1.004496693611145
1747257860.2110946,1400,1.00001060962677
1747257861.2400877,1403,1.0001811981201172
1747257861.924446,1405,1.0259780883789062
1747257864.6750126,1413,1.018337607383728
1747257865.7027605,1416,1.0200645923614502
1747257866.044251,1417,1.0097137689590454
1747257866.7296224,1419,1.0039550065994263
1747257867.4149532,1421,1.0051366090774536
1747257867.7576206,1422,1.0053207874298096
1747257870.8658524,1431,1.0352872610092163
1747257871.2071257,1432,1.0115844011306763
1747257872.577333,1436,1.0003162622451782
1747257873.263311,1438,1.269407033920288
1747257873.6038408,1439,1.0828285217285156
1747257873.944074,1440,1.0896379947662354
1747257874.3031328,1441,1.007424235343933
1747257875.3286073,1444,1.074338674545288
1747257876.0107763,1446,1.0729771852493286
1747257876.352889,1447,1.5567654371261597
1747257876.6963537,1448,1.0394632816314697
1747257877.0371249,1449,1.0231096744537354
1747257877.3752742,1450,1.061893105506897
1747257877.7127018,1451,1.0841641426086426
1747257878.050665,1452,1.0505053997039795
1747257878.7306762,1454,1.03081476688385
1747257879.0741217,1455,1.0256125926971436
1747257879.4173179,1456,2.225668430328369
1747257879.762551,1457,1.0656988620758057
1747257880.1042547,1458,1.0278819799423218
1747257880.4514782,1459,1.1052918434143066
1747257880.793593,1460,1.6131315231323242
1747257881.1409574,1461,1.028042197227478
1747257881.8289948,1463,1.0837748050689697
1747257884.3439608,1470,1.0312029123306274
1747257885.3802936,1473,1.0976022481918335
1747257885.728809,1474,1.0997775793075562
1747257886.4272556,1476,1.3683112859725952
1747257886.768483,1477,1.115199089050293
1747257888.131855,1481,1.1966094970703125
1747257888.4717653,1482,1.0982012748718262
1747257888.8125393,1483,1.0872596502304077
1747257890.1651092,1487,1.0476042032241821
1747257890.503092,1488,1.1482840776443481
1747257890.8412719,1489,1.049067735671997
1747257891.180876,1490,1.049050211906433
1747257891.5200334,1491,1.1519752740859985
1747257892.209214,1493,1.1623808145523071
1747257892.5635371,1494,1.3274250030517578
1747257893.9288602,1498,1.1190379858016968
1747257894.278202,1499,1.0640654563903809
1747257894.6223605,1500,1.0630135536193848
1747257895.304845,1502,1.0740787982940674
1747257896.3254468,1505,1.1125911474227905
1747257897.7017162,1509,1.0821090936660767
1747257898.0458405,1510,1.0845379829406738
1747257898.3949544,1511,1.0853168964385986
1747257899.0790489,1513,1.1931167840957642
1747257899.768673,1515,1.2947077751159668
1747257900.1104434,1516,1.080121636390686
1747257902.496549,1523,1.3007090091705322
1747257903.5155792,1526,1.0915634632110596
1747257904.2005105,1528,1.1383706331253052
1747257906.3051832,1534,1.4350043535232544
1747257907.3337464,1537,1.3227702379226685
1747257907.6760788,1538,1.300407886505127
1747257908.7057414,1541,1.4329296350479126
1747257910.07246,1545,3.7119133472442627
1747257910.7575765,1547,3.1892592906951904
1747257911.0992184,1548,3.215665578842163
1747257912.1257436,1551,2.78128719329834
1747257912.4659293,1552,3.255711317062378
1747257912.807937,1553,1.9668766260147095
1747257913.4919722,1555,2.919123649597168
1747257914.1840787,1557,1.7179404497146606
1747257915.9628894,1562,1.9861268997192383
1747257916.6713035,1564,2.1054563522338867
1747257917.0268471,1565,1.932129979133606
1747257917.3810654,1566,2.501235008239746
1747257918.0763574,1568,2.243411064147949
1747257918.7696183,1570,1.5519471168518066
1747257919.1205192,1571,1.8387519121170044
1747257919.4687245,1572,1.8826578855514526
1747257919.816825,1573,1.5551010370254517
1747257920.8713014,1576,4.572371482849121
1747257921.5791237,1578,4.082973480224609
1747257921.9331243,1579,3.0433385372161865
1747257922.277544,1580,2.5764260292053223
1747257922.6241503,1581,1.9320759773254395
1747257922.967107,1582,2.0137383937835693
1747257924.0009305,1585,3.288649320602417
1747257925.7245002,1590,3.0691564083099365
1747257927.4353065,1595,3.523434638977051
1747257927.7788033,1596,3.2813475131988525
1747257928.1230264,1597,3.415808916091919
1747257929.5072074,1601,2.754502534866333
1747257929.85158,1602,3.35032320022583
1747257930.1998708,1603,3.582442283630371
1747257932.593108,1610,2.4980435371398926
1747257932.9343345,1611,1.996944785118103
1747257933.619339,1613,2.282020330429077
1747257933.9600673,1614,1.6838090419769287
1747257934.648433,1616,1.512628197669983
1747257936.027259,1620,2.6972460746765137
1747257936.7081976,1622,2.3644886016845703
1747257937.3950117,1624,6.053954601287842
1747257938.0867257,1626,4.69413423538208
1747257938.4289997,1627,6.556561470031738
1747257939.801499,1631,3.980086088180542
1747257941.1720538,1635,3.456835985183716
1747257941.5130944,1636,5.918805122375488
1747257941.8548489,1637,4.893674850463867
1747257942.1975675,1638,4.6319403648376465
1747257942.8917348,1640,4.844771385192871
1747257943.2348309,1641,4.7703328132629395
1747257944.950841,1646,4.980551242828369
1747257945.293334,1647,4.1357421875
1747257945.989135,1649,4.142698764801025
1747257946.6716163,1651,5.452437400817871
1747257947.0112224,1652,4.827225208282471
1747257947.3515532,1653,5.0110321044921875
1747257947.6934361,1654,5.244566440582275
1747257948.3782368,1656,3.9128706455230713
1747257949.063316,1658,5.330432415008545
1747257950.4313366,1662,4.767950534820557
1747257951.1195772,1664,6.114686489105225
1747257951.8028991,1666,4.841017246246338
1747257952.8545835,1669,5.108234882354736
1747257953.1967678,1670,4.587701320648193
1747257954.5784056,1674,4.384066581726074
1747257955.6013684,1677,3.732257604598999
1747257956.284953,1679,3.8834214210510254
1747257956.6255796,1680,3.286452293395996
1747257956.9669683,1681,4.311646938323975
1747257957.3164928,1682,4.061811447143555
1747257958.3359206,1685,4.199001789093018
1747257958.6752338,1686,4.773477077484131
1747257959.017503,1687,3.0865042209625244
1747257959.3569806,1688,4.524876594543457
1747257959.696645,1689,2.9886372089385986
1747257960.0363395,1690,3.5168492794036865
1747257961.0583546,1693,3.790397882461548
1747257961.4037354,1694,3.2270874977111816
1747257961.7494128,1695,4.27858829498291
1747257962.441372,1697,4.4944305419921875
1747257962.7886164,1698,4.433822154998779
1747257963.1346543,1699,3.7886126041412354
1747257963.4838526,1700,3.427497386932373
1747257964.170166,1702,3.9311132431030273
1747257964.8570673,1704,3.96098256111145
1747257965.885856,1707,3.5907669067382812
1747257966.5648463,1709,3.950740098953247
1747257966.9163306,1710,4.21543025970459
1747257967.2530606,1711,2.5798609256744385
1747257967.601582,1712,3.635927200317383
1747257969.6547556,1718,4.229103088378906
1747257969.9963799,1719,3.9640305042266846
1747257971.0231369,1722,4.086143970489502
1747257971.3610044,1723,3.7991943359375
1747257971.698139,1724,4.083775043487549
1747257972.0363195,1725,3.6949727535247803
1747257973.728584,1730,4.2907328605651855
1747257976.493481,1738,3.5422589778900146
1747257976.8534062,1739,3.5665218830108643
1747257977.2094398,1740,3.767038345336914
1747257978.2655725,1743,3.359128952026367
1747257978.954661,1745,3.5278310775756836
1747257979.9861753,1748,4.393407821655273
1747257980.3291395,1749,3.4901747703552246
1747257980.672554,1750,3.919734239578247
1747257981.0160978,1751,2.749915838241577
1747257981.6996288,1753,4.184698581695557
1747257982.0494888,1754,2.7248377799987793
1747257983.0779228,1757,3.533048629760742
1747257984.7928188,1762,5.044661045074463
1747257985.1334589,1763,4.410770893096924
1747257985.8162582,1765,3.839172124862671
1747257986.1607435,1766,4.052392959594727
1747257986.8457732,1768,3.077465534210205
1747257989.2512417,1775,4.195504665374756
1747257989.5944188,1776,4.156259536743164
1747257989.9403465,1777,4.429728031158447
1747257990.9839015,1780,3.7587687969207764
1747257991.3248723,1781,3.28007435798645
1747257992.356523,1784,3.6528685092926025
1747257992.7001126,1785,3.882704973220825
1747257993.0429916,1786,5.499481201171875
1747257993.385803,1787,2.6197829246520996
1747257994.0686944,1789,4.151453018188477
1747257994.4106588,1790,4.8157501220703125
1747257995.0934656,1792,4.539970397949219
1747257995.7792635,1794,4.3356733322143555
1747257996.4638743,1796,4.3776350021362305
1747257996.8083959,1797,5.0912861824035645
1747257997.8518274,1800,3.96105694770813
1747257998.5430534,1802,4.691321849822998
1747257998.8904257,1803,4.664108753204346
1747257999.2341962,1804,3.894481658935547
1747258000.6126094,1808,4.423667907714844
1747258001.3065221,1810,4.000039100646973
1747258002.6914113,1814,4.352056980133057
1747258003.3814852,1816,5.052739143371582
1747258004.0699027,1818,3.979088544845581
1747258004.4155042,1819,4.805607795715332
1747258005.7960684,1823,4.268106460571289
1747258006.836646,1826,3.7800896167755127
1747258007.1987224,1827,4.363887310028076
1747258007.890719,1829,4.6632795333862305
1747258008.2375236,1830,5.237843036651611
1747258008.928363,1832,4.072354316711426
1747258009.274013,1833,4.05519962310791
1747258009.6198466,1834,3.3577988147735596
1747258010.3174613,1836,3.964400291442871
1747258010.6661756,1837,4.940919399261475
1747258011.0179603,1838,4.0895771980285645
1747258013.085255,1844,5.389171123504639
1747258013.4268126,1845,3.8091697692871094
1747258013.7680933,1846,4.270420551300049
1747258014.1155708,1847,4.475337505340576
1747258014.4587026,1848,4.545539379119873
1747258015.4782734,1851,5.0405192375183105
1747258016.1533575,1853,4.654427528381348
1747258017.1735876,1856,6.257534980773926
1747258018.525371,1860,5.127466201782227
1747258019.8954065,1864,4.075377941131592
1747258020.2349865,1865,4.149206161499023
1747258020.5759032,1866,2.2361721992492676
1747258020.9131966,1867,3.88066029548645
1747258022.2725468,1871,4.988138675689697
1747258022.6103885,1872,4.504695415496826
1747258022.9496725,1873,5.105790138244629
1747258023.2875717,1874,4.406040191650391
1747258023.6257184,1875,3.8519787788391113
1747258024.3005805,1877,5.309168338775635
1747258024.9766884,1879,5.361236572265625
1747258025.3208745,1880,5.106797695159912
1747258026.3494644,1883,3.878256320953369
1747258026.6922846,1884,4.798696517944336
1747258027.3839808,1886,5.662583351135254
1747258028.0728312,1888,3.034024953842163
1747258028.7550023,1890,4.054231643676758
1747258029.0948746,1891,4.321926116943359
1747258030.460298,1895,3.975752353668213
1747258031.8370714,1899,3.89052677154541
1747258032.521814,1901,4.4620137214660645
1747258032.8646238,1902,4.278962135314941
1747258034.2265942,1906,4.61624002456665
1747258034.91285,1908,4.314626693725586
1747258035.2546499,1909,4.6076483726501465
1747258035.5960522,1910,4.807025909423828
1747258036.6173768,1913,4.921420574188232
1747258037.6459644,1916,5.468616008758545
1747258038.340288,1918,3.7900550365448
1747258040.4030344,1924,4.648611545562744
1747258040.7453334,1925,3.8138487339019775
1747258041.0903072,1926,4.264022350311279
1747258041.7812188,1928,5.377508163452148
1747258042.1278524,1929,4.8090081214904785
1747258043.1514626,1932,3.6469173431396484
1747258044.1990643,1935,2.071382761001587
1747258044.541149,1936,4.464427471160889
1747258045.5664325,1939,3.511021375656128
1747258045.90658,1940,3.7168424129486084
1747258046.2497334,1941,3.661569356918335
1747258046.5950618,1942,3.812283992767334
1747258047.6141257,1945,6.0494279861450195
1747258048.305399,1947,3.9561593532562256
1747258049.3302748,1950,4.010588645935059
1747258049.6712918,1951,4.8596110343933105
1747258050.3535717,1953,4.177120208740234
1747258051.3728294,1956,5.142275333404541
1747258052.7380922,1960,2.8517987728118896
1747258053.0798535,1961,3.9839189052581787
1747258053.4220896,1962,5.511521339416504
1747258053.76533,1963,4.7889404296875
1747258054.1113827,1964,3.6199557781219482
1747258054.7899158,1966,3.0215890407562256
1747258055.1282883,1967,4.376763820648193
1747258055.4709668,1968,4.112141132354736
1747258055.8091395,1969,3.4749350547790527
1747258057.8317342,1975,4.9814605712890625
1747258058.509624,1977,4.991947174072266
1747258058.8515995,1978,4.730288028717041
1747258059.1894817,1979,3.8037917613983154
1747258059.5274851,1980,4.594089508056641
1747258059.8646975,1981,3.645353078842163
1747258060.2025871,1982,3.2897145748138428
1747258060.5402093,1983,4.296230792999268
1747258061.2146816,1985,2.993884563446045
1747258061.9000351,1987,3.777771234512329
1747258062.2382271,1988,4.311834812164307
1747258062.575161,1989,3.744136095046997
1747258063.2606928,1991,3.83905029296875
1747258063.59965,1992,3.8135414123535156
1747258063.9383843,1993,3.9906251430511475
1747258064.6230369,1995,4.218924045562744
1747258065.9775956,1999,4.912961959838867


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_16_09_625539-tag-train_loss.csv <==
Wall time,Step,Value
1747257377.7603598,0,2.3018670082092285
1747257378.8652515,3,2.3130643367767334
1747257379.206599,4,2.314577102661133
1747257381.2782192,10,2.285630702972412
1747257381.6290932,11,5.0934600830078125
1747257382.6737428,14,2.303072214126587
1747257383.0173738,15,2.279722213745117
1747257384.0884502,18,2.2985520362854004
1747257384.444675,19,21.0927734375
1747257384.7939906,20,2.3023948669433594
1747257385.4825106,22,2.271536111831665
1747257385.8251572,23,1220.34765625
1747257386.8763528,26,37.815940856933594
1747257387.2342577,27,2.3025455474853516
1747257389.3138278,33,7.84291934967041
1747257390.3830242,36,6.0786356925964355
1747257390.7334802,37,2.302488327026367
1747257391.082165,38,2.298456907272339
1747257391.43356,39,4.914483070373535
1747257391.775477,40,2.3023457527160645
1747257394.2180028,47,2.2916626930236816
1747257394.567196,48,2.2864017486572266
1747257394.916692,49,736.308837890625
1747257395.6042516,51,2.7679805755615234
1747257395.952131,52,2.1887996196746826
1747257396.6343365,54,2.1568338871002197
1747257397.6756783,57,2.7629642486572266
1747257398.7133608,60,2.9197797775268555
1747257399.0539746,61,2.200751781463623
1747257399.397884,62,2.792654037475586
1747257399.745247,63,2.110224485397339
1747257400.4366689,65,2.207427501678467
1747257400.7774189,66,7.776669025421143
1747257401.1211069,67,4.7228593826293945
1747257401.4675438,68,2.278388023376465
1747257402.1456485,70,2.4460909366607666
1747257402.4979804,71,2.1945526599884033
1747257404.5690308,77,2.246851921081543
1747257405.2574005,79,2.1223738193511963
1747257405.600477,80,29.534944534301758
1747257406.2872677,82,2.1440229415893555
1747257406.6300614,83,2.6466262340545654
1747257407.3455148,85,2.4540295600891113
1747257408.7482774,89,2.2328171730041504
1747257409.1004708,90,3.0072824954986572
1747257410.834592,95,2.102968692779541
1747257412.2427433,99,2.0710642337799072
1747257412.5923796,100,2.5396828651428223
1747257413.6436768,103,2.2068605422973633
1747257414.6726284,106,2.0653443336486816
1747257415.019753,107,2.7421698570251465
1747257415.7235594,109,20.3989315032959
1747257417.4534807,114,4.440245151519775
1747257418.139676,116,4.117035865783691
1747257419.8554585,121,5.034565448760986
1747257421.2217984,125,2.111945152282715
1747257421.5656297,126,2.170386791229248
1747257422.2580686,128,2.1252286434173584
1747257422.942344,130,2.0824179649353027
1747257423.2822874,131,2.0882372856140137
1747257423.625279,132,2.1106314659118652
1747257424.9991875,136,2.0915868282318115
1747257425.356592,137,2.3395137786865234
1747257427.4356163,143,2.073773145675659
1747257427.7765539,144,2.1047282218933105
1747257428.458988,146,2.574993133544922
1747257428.7981226,147,1.850799560546875
1747257429.8483484,150,2.034061908721924
1747257432.29033,157,2.3050994873046875
1747257432.9794557,159,2.191157341003418
1747257433.321033,160,2.1479899883270264
1747257434.0074985,162,2.429818630218506
1747257434.691638,164,2.0381898880004883
1747257435.3771465,166,3.044654369354248
1747257436.7500272,170,2.0717685222625732
1747257437.0946276,171,2.150392770767212
1747257437.434015,172,2.1095592975616455
1747257438.4678903,175,2.072763681411743
1747257438.8111858,176,2.117737054824829
1747257439.1553483,177,2.0710301399230957
1747257439.4986327,178,2.9190142154693604
1747257440.1974149,180,3.035900115966797
1747257440.5479221,181,2.1549034118652344
1747257441.59223,184,2.269742965698242
1747257441.9374523,185,2.0507211685180664
1747257442.2830417,186,1.8693963289260864
1747257443.3129303,189,2.104248285293579
1747257443.6544583,190,2.032827615737915
1747257443.9952426,191,2.1385674476623535
1747257444.341064,192,1.9673082828521729
1747257445.369215,195,2.110300302505493
1747257446.7522335,199,1.9142160415649414
1747257447.0964005,200,1.9312912225723267
1747257447.7903378,202,1.9971036911010742
1747257448.1338205,203,1.9329010248184204
1747257448.4774926,204,1.8624099493026733
1747257448.820811,205,2.451329231262207
1747257449.5159907,207,2.0770740509033203
1747257450.197683,209,1.89400053024292
1747257450.8866253,211,1.9237877130508423
1747257451.5711904,213,10.627445220947266
1747257452.2592115,215,1.7870701551437378
1747257452.601414,216,1.8280603885650635
1747257453.2854538,218,1.7950055599212646
1747257453.6303248,219,1.6374003887176514
1747257453.9735572,220,3.353161334991455
1747257454.326913,221,1.7278859615325928
1747257454.6788743,222,1.972198486328125
1747257455.364571,224,2.0949864387512207
1747257455.7124212,225,2.0457825660705566
1747257457.0856686,229,2.163796901702881
1747257459.1275702,235,2.0705153942108154
1747257459.823539,237,2.148861885070801
1747257460.169191,238,1.938592553138733
1747257460.5115325,239,1.9723548889160156
1747257461.203216,241,1.8700180053710938
1747257461.551958,242,2.7809550762176514
1747257462.2586288,244,2.5312533378601074
1747257462.6086206,245,2.090578317642212
1747257462.9621263,246,2.078702926635742
1747257463.313801,247,1.9040435552597046
1747257465.0909307,252,1.8446195125579834
1747257465.444574,253,2.583317756652832
1747257465.7874985,254,2.088650941848755
1747257466.8276691,257,8.052120208740234
1747257467.1749403,258,2.1450157165527344
1747257467.5166926,259,2.013331413269043
1747257467.8581517,260,2.1292872428894043
1747257468.5408838,262,1.8290486335754395
1747257471.3022318,270,1.9991459846496582
1747257471.6471207,271,1.8379522562026978
1747257472.6782973,274,2.480926036834717
1747257473.0216978,275,2.0554006099700928
1747257473.363089,276,1.905164122581482
1747257474.0487611,278,2.026165246963501
1747257474.7298226,280,1.8958410024642944
1747257475.4154034,282,1.8546091318130493
1747257475.7578628,283,1.7443242073059082
1747257476.4427073,285,2.1834115982055664
1747257477.1394012,287,2.0471718311309814
1747257477.4944136,288,15.630156517028809
1747257478.195248,290,2.042020320892334
1747257479.982483,295,2.1427104473114014
1747257480.3327534,296,2.1465442180633545
1747257480.6871223,297,2.0526716709136963
1747257481.0394895,298,1.9965907335281372
1747257483.1198199,304,2.1163482666015625
1747257483.8137639,306,2.088360548019409
1747257484.5131352,308,2.210251808166504
1747257484.8601868,309,2.0705161094665527
1747257485.8943496,312,2.258305549621582
1747257486.2346654,313,2.247758150100708
1747257487.2647338,316,2.1301770210266113
1747257487.9517825,318,2.0855507850646973
1747257488.29359,319,2.0173535346984863
1747257489.3166568,322,2.1536240577697754
1747257490.007718,324,2.0784409046173096
1747257491.7113357,329,3.1440563201904297
1747257492.049982,330,2.0932695865631104
1747257492.3962095,331,2.056990623474121
1747257492.7376425,332,2.1802778244018555
1747257494.4621828,337,2.1252002716064453
1747257494.8048344,338,2.0377299785614014
1747257495.5099137,340,2.1480236053466797
1747257496.5410993,343,3.758234977722168
1747257496.8839743,344,2.176126003265381
1747257497.2317932,345,1.979137897491455
1747257497.5800464,346,1.7766859531402588
1747257498.267013,348,1.8025215864181519
1747257498.962374,350,1.8117320537567139
1747257499.6468275,352,1.8167226314544678
1747257499.9943144,353,2.146644115447998
1747257500.3440173,354,3.518385887145996
1747257501.7264555,358,1.7690399885177612
1747257502.4142103,360,2.019883394241333
1747257503.1004698,362,1.9047801494598389
1747257503.4496229,363,2.4156270027160645
1747257503.7931902,364,1.9992948770523071
1747257504.1354642,365,2.735281467437744
1747257504.4762194,366,2.1166534423828125
1747257504.8176804,367,2.0181565284729004
1747257505.1636207,368,1.9812498092651367
1747257507.2198026,374,2.0148911476135254
1747257508.2505946,377,2.1069438457489014
1747257508.5970938,378,2.109983444213867
1747257511.0097163,385,2.444337844848633
1747257511.3514364,386,2.0344295501708984
1747257512.7326753,390,2.131969451904297
1747257513.0789979,391,2.0125105381011963
1747257513.4228098,392,3.9717724323272705
1747257513.765977,393,1.9799727201461792
1747257514.11008,394,2.1497864723205566
1747257514.4512823,395,2.081294059753418
1747257514.7957988,396,2.055776596069336
1747257515.1701438,397,2.114558219909668
1747257515.522549,398,2.0905346870422363
1747257515.8634615,399,2.7596652507781982
1747257516.5597432,401,1.9959567785263062
1747257516.911904,402,2.1272988319396973
1747257517.6139693,404,2.0757124423980713
1747257519.025848,408,1.9881893396377563
1747257519.369451,409,14.079835891723633
1747257520.4065425,412,2.10612416267395
1747257520.754672,413,2.1288342475891113
1747257521.1028132,414,2.196597099304199
1747257521.4503555,415,2.0869665145874023
1747257522.5071979,418,2.00840425491333
1747257523.573314,421,2.094357967376709
1747257523.9287145,422,2.1010735034942627
1747257524.9688797,425,2.099311590194702
1747257525.323088,426,2.1305928230285645
1747257526.7197256,430,2.0848257541656494
1747257527.071563,431,2.104867935180664
1747257528.12062,434,2.111001491546631
1747257528.467055,435,2.011200189590454
1747257528.8111835,436,2.09299373626709
1747257529.1578069,437,2.11843204498291
1747257529.5059037,438,2.178668260574341
1747257529.8488798,439,2.3932087421417236
1747257530.1916027,440,2.1077284812927246
1747257530.5417893,441,2.206078052520752
1747257531.2259312,443,2.052407741546631
1747257531.5639632,444,2.139849901199341
1747257531.9020128,445,2.028693199157715
1747257532.2464237,446,3.1954054832458496
1747257533.6077769,450,2.1864545345306396
1747257533.9448743,451,7.143301963806152
1747257534.2826512,452,2.3712306022644043
1747257534.620096,453,3.8738017082214355
1747257534.9627817,454,2.0214996337890625
1747257535.6630552,456,2.026841640472412
1747257536.3526351,458,2.1763734817504883
1747257537.0465333,460,2.1239571571350098
1747257537.3892422,461,2.134244680404663
1747257538.4187696,464,2.061037540435791
1747257538.7590458,465,2.102741241455078
1747257539.1026266,466,2.040343761444092
1747257539.8079538,468,2.1419315338134766
1747257540.5083492,470,1.9599488973617554
1747257541.9021223,474,1.8388121128082275
1747257542.2463899,475,3.026658058166504
1747257543.2756763,478,1.8969351053237915
1747257543.6195111,479,1.9256929159164429
1747257543.9627106,480,1.8968021869659424
1747257544.3054993,481,1.8275847434997559
1747257544.6471834,482,1.8295037746429443
1747257544.984382,483,1.7480456829071045
1747257545.321607,484,1.6030957698822021
1747257545.9955695,486,2.8390142917633057
1747257546.3351455,487,1.9424833059310913
1747257546.6713653,488,2.335867404937744
1747257547.0108986,489,1.9731132984161377
1747257547.6873412,491,7.445467472076416
1747257548.7017236,494,1.8782541751861572
1747257550.0848906,498,1.6769689321517944
1747257551.1306467,501,2.4888548851013184
1747257551.4698017,502,2.0065786838531494
1747257551.8128715,503,2.0312013626098633
1747257552.848654,506,1.8121845722198486
1747257553.5399566,508,1.7392921447753906
1747257553.8898478,509,1.5504329204559326
1747257554.2386894,510,1.6719236373901367
1747257554.580919,511,3.2243285179138184
1747257554.9252644,512,1.981135368347168
1747257555.2762632,513,1.9056079387664795
1747257555.6294885,514,2.0396475791931152
1747257556.6693087,517,2.0667223930358887
1747257557.0124087,518,1.8026206493377686
1747257557.3570995,519,1.9361004829406738
1747257557.7038214,520,2.053555965423584
1747257558.7415724,523,1.931447982788086
1747257561.2156887,530,2.071657657623291
1747257562.2466104,533,1.969091773033142
1747257562.5880206,534,2.561124801635742
1747257563.2749543,536,2.0528461933135986
1747257563.6132123,537,2.097614288330078
1747257563.9538212,538,2.068465232849121
1747257564.2933393,539,1.9011826515197754
1747257564.6333706,540,1.9328067302703857
1747257565.3295085,542,1.9257826805114746
1747257565.6749089,543,1.9554420709609985
1747257566.0157623,544,2.170558452606201
1747257566.708041,546,2.032197952270508
1747257567.0530758,547,1.8879268169403076
1747257568.0863087,550,2.063602924346924
1747257568.7745872,552,5.041755676269531
1747257569.4661083,554,1.8212578296661377
1747257569.8221376,555,1.6648986339569092
1747257570.173328,556,1.8347266912460327
1747257572.2266278,562,1.7620495557785034
1747257572.5707724,563,2.898681640625
1747257572.9144952,564,1.8697819709777832
1747257574.2819247,568,1.7518200874328613
1747257575.3108675,571,12.005603790283203
1747257576.007306,573,2.3395304679870605
1747257577.0350893,576,1.865410327911377
1747257578.4232347,580,1.7219297885894775
1747257579.784605,584,3.4435715675354004
1747257580.12625,585,2.091639757156372
1747257580.469698,586,2.0675673484802246
1747257581.1524637,588,2.0475542545318604
1747257581.8453074,590,2.1882457733154297
1747257582.186704,591,4.653629302978516
1747257582.5284877,592,1.8562638759613037
1747257583.2203572,594,3.0787229537963867
1747257583.9166415,596,1.8857148885726929
1747257584.2597718,597,1.8583253622055054
1747257584.6082563,598,1.8995299339294434
1747257584.951222,599,1.8896757364273071
1747257585.6365645,601,1.851452112197876
1747257585.9832315,602,1.8360953330993652
1747257586.3268008,603,1.9909523725509644
1747257587.0178933,605,1.693282127380371
1747257588.0475583,608,1.7149754762649536
1747257588.7353497,610,1.8990134000778198
1747257589.7591755,613,1.763218641281128
1747257590.1031878,614,1.822394847869873
1747257590.7902024,616,7.757099151611328
1747257591.4740002,618,1.844266414642334
1747257592.160139,620,1.7770284414291382
1747257592.862336,622,1.8566718101501465
1747257593.2077923,623,2.1955883502960205
1747257594.240595,626,2.0122313499450684
1747257594.933259,628,1.8725817203521729
1747257595.2792985,629,1.8205995559692383
1747257596.6638494,633,1.568290114402771
1747257597.3610358,635,2.0717029571533203
1747257598.0496848,637,1.8421835899353027
1747257599.0770857,640,1.618685007095337
1747257599.421478,641,1.8348069190979004
1747257599.771608,642,1.9092060327529907
1747257600.1136258,643,1.729566216468811
1747257600.4545999,644,1.8092007637023926
1747257600.7958083,645,1.7908120155334473
1747257602.1924336,649,1.788536548614502
1747257602.8881202,651,1.5439448356628418
1747257603.2315896,652,1.563998818397522
1747257603.5761003,653,1.8058243989944458
1747257603.9167697,654,1.70548415184021
1747257604.2589996,655,1.7468667030334473
1747257605.2891884,658,1.640491008758545
1747257605.6345549,659,1.5311744213104248
1747257605.9796214,660,1.5944690704345703
1747257608.354385,667,1.6332322359085083
1747257609.3701613,670,1.863337755203247
1747257611.0686944,675,1.88584303855896
1747257611.406094,676,1.7874327898025513
1747257611.7488453,677,1.5505783557891846
1747257612.7681243,680,1.7362595796585083
1747257613.4440253,682,1.7249386310577393
1747257613.782031,683,1.828721046447754
1747257614.1211658,684,1.7989959716796875
1747257615.1398945,687,1.8144190311431885
1747257616.8550756,692,1.8663299083709717
1747257617.5458555,694,1.6860620975494385
1747257617.883253,695,1.6548759937286377
1747257618.222213,696,4.18148946762085
1747257618.5602481,697,1.8121715784072876
1747257619.2459388,699,1.752982497215271
1747257620.2840068,702,1.805558443069458
1747257620.6279597,703,1.7887800931930542
1747257621.3116698,705,1.792320728302002
1747257622.69547,709,3.5184788703918457
1747257623.0436525,710,1.7920920848846436
1747257623.7401917,712,1.7252299785614014
1747257624.7753372,715,2.074586868286133
1747257625.4644258,717,5.903494358062744
1747257626.1482847,719,1.8268802165985107
1747257626.4915328,720,1.8546028137207031
1747257626.8363812,721,1.7932085990905762
1747257627.521494,723,1.7773302793502808
1747257628.2053876,725,1.8529198169708252
1747257628.549326,726,1.8410817384719849
1747257628.8920133,727,1.7637591361999512
1747257629.2353942,728,1.7772290706634521
1747257629.579429,729,1.8202273845672607
1747257630.2744973,731,1.5900895595550537
1747257630.6189938,732,1.6549575328826904
1747257630.96185,733,1.6056532859802246
1747257632.6863632,738,1.9535531997680664
1747257633.0354762,739,2.3072783946990967
1747257633.3829114,740,1.9227259159088135
1747257634.0662086,742,1.6951417922973633
1747257634.4072232,743,1.7330265045166016
1747257634.749544,744,1.6061729192733765
1747257635.0957947,745,1.640932321548462
1747257637.4949143,752,1.6268450021743774
1747257638.5190337,755,1.6000763177871704
1747257638.8588843,756,1.521443486213684
1747257639.541093,758,2.0576789379119873
1747257641.2446795,763,1.8450523614883423
1747257641.5847743,764,1.6730372905731201
1747257641.926042,765,1.7576391696929932
1747257642.9578292,768,1.9669981002807617
1747257643.373137,769,1.4869539737701416
1747257644.398601,772,1.5712151527404785
1747257644.7410324,773,3.0759739875793457
1747257645.423966,775,1.7995861768722534
1747257645.7670734,776,1.8441802263259888
1747257646.4540894,778,1.860868215560913
1747257646.7967176,779,1.8995461463928223
1747257647.1371574,780,1.8154876232147217
1747257647.477141,781,1.7991615533828735
1747257647.824768,782,1.5943186283111572
1747257649.8698323,788,1.752083659172058
1747257650.2107358,789,1.6861073970794678
1747257650.8938553,791,1.6273267269134521
1747257651.5748947,793,1.5846400260925293
1747257652.2591357,795,1.871616005897522
1747257652.5999744,796,1.8551478385925293
1747257653.6294777,799,1.4895135164260864
1747257653.9691327,800,1.5415163040161133
1747257655.3207748,804,1.8511706590652466
1747257655.657838,805,1.679265022277832
1747257655.9954522,806,2.4374356269836426
1747257656.3331873,807,1.6239032745361328
1747257657.3453062,810,1.8003509044647217
1747257658.360566,813,1.6761627197265625
1747257660.052482,818,1.4428973197937012
1747257660.3901699,819,1.4707117080688477
1747257661.0620859,821,4.456705093383789
1747257661.4001098,822,2.0972084999084473
1747257661.742419,823,1.8285601139068604
1747257662.4271257,825,2.1683192253112793
1747257662.7690823,826,351.15423583984375
1747257663.1171393,827,1.6097791194915771
1747257663.4626462,828,1.6711339950561523
1747257664.836728,832,1.7814271450042725
1747257665.182728,833,1.229799509048462
1747257665.874144,835,3.954460859298706
1747257666.2151132,836,1.508737325668335
1747257666.5586114,837,1.4503214359283447
1747257667.2392957,839,1.99660325050354
1747257667.5809503,840,1.7210619449615479
1747257668.606581,843,1.5702887773513794
1747257669.2888985,845,1.5957540273666382
1747257671.0016756,850,1.518193006515503
1747257671.3444717,851,1.7251253128051758
1747257672.3782935,854,1.5841293334960938
1747257673.4080253,857,1.68412184715271
1747257674.4368935,860,1.6416306495666504
1747257675.1239853,862,1.8513623476028442
1747257676.157678,865,1.4060499668121338
1747257676.5074089,866,1.4316043853759766
1747257677.9006078,870,1.303396224975586
1747257678.257775,871,1.680021047592163
1747257681.7133389,881,1.5034127235412598
1747257682.3990006,883,1.758775234222412
1747257682.7428071,884,1.5176007747650146
1747257683.08548,885,1.3694541454315186
1747257683.428256,886,1.337249994277954
1747257684.1200535,888,1.1150662899017334
1747257684.8074663,890,1.3919411897659302
1747257685.4964452,892,1.2942695617675781
1747257686.522537,895,1.174311876296997
1747257687.205338,897,1.3694074153900146
1747257687.5464876,898,1.161401629447937
1747257688.5686204,901,1.1371383666992188
1747257688.9151068,902,1.0705357789993286
1747257689.6042523,904,1.296366810798645
1747257690.2937567,906,1.2503154277801514
1747257690.6362312,907,1.4081192016601562
1747257690.97782,908,1.4057326316833496
1747257691.658305,910,1.1889564990997314
1747257691.9981737,911,1.3453773260116577
1747257693.0236943,914,1.1731938123703003
1747257694.3988323,918,1.5481233596801758
1747257694.7416062,919,1.4054704904556274
1747257695.4240732,921,1.6469566822052002
1747257696.1059158,923,1.5918605327606201
1747257697.474261,927,1.7245800495147705
1747257697.81614,928,1.669311761856079
1747257698.1560376,929,1.5243159532546997
1747257698.4967756,930,1.7870670557022095
1747257698.8392344,931,1.6923727989196777
1747257699.1808195,932,1.8827424049377441
1747257699.5213292,933,1.8570566177368164
1747257700.20192,935,1.7677289247512817
1747257701.5620537,939,1.6778368949890137
1747257702.2518518,941,1.3788927793502808
1747257702.593754,942,1.507089376449585
1747257703.6205187,945,1.3855962753295898
1747257705.0006661,949,1.6307880878448486
1747257706.0292716,952,1.3259954452514648
1747257706.7160325,954,1.3572734594345093
1747257707.059318,955,1.378377079963684
1747257707.4057164,956,1.3482409715652466
1747257708.785245,960,1.375501036643982
1747257709.471569,962,1.440287470817566
1747257709.814963,963,1.4703991413116455
1747257710.1568062,964,1.4921517372131348
1747257710.5029888,965,1.2872374057769775
1747257711.188694,967,1.3652453422546387
1747257711.531665,968,1.3839114904403687
1747257712.562821,971,1.3833982944488525
1747257714.2725148,976,1.4944603443145752
1747257714.9483223,978,1.3827240467071533
1747257715.2861743,979,1.3434007167816162
1747257715.9703424,981,1.3257253170013428
1747257716.3188703,982,1.3648555278778076
1747257717.713656,986,1.086850881576538
1747257718.3983028,988,1.4633369445800781
1747257718.7411597,989,1.4503443241119385
1747257719.0830925,990,1.8219374418258667
1747257719.7610142,992,1.637624979019165
1747257720.4400737,994,1.392014503479004
1747257720.7773712,995,1.3768216371536255
1747257721.1142995,996,1.2813949584960938
1747257721.7894938,998,1.4635288715362549
1747257722.1264312,999,1.4010233879089355
1747257722.8025496,1001,1.4069113731384277
1747257723.1423414,1002,1.3874380588531494
1747257723.479794,1003,3.061203956604004
1747257723.8179653,1004,1.525536298751831
1747257724.1562712,1005,1.654975175857544
1747257724.4987426,1006,1.5965065956115723
1747257726.1975858,1011,1.5710828304290771
1747257726.888932,1013,1.5482745170593262
1747257727.5761786,1015,5.196744918823242
1747257727.9139104,1016,1.553128957748413
1747257728.2582533,1017,1.7691396474838257
1747257729.9557233,1022,1.5421242713928223
1747257731.3175437,1026,1.1229561567306519
1747257731.9928179,1028,1.1984225511550903
1747257732.3307753,1029,1.4307279586791992
1747257734.3637948,1035,1.6716398000717163
1747257734.7012322,1036,1.55351722240448
1747257735.039167,1037,1.371243953704834
1747257735.3814368,1038,1.6744945049285889
1747257735.718457,1039,1.5685937404632568
1747257737.091044,1043,1.343648076057434
1747257737.7731502,1045,1.4571110010147095
1747257738.1189318,1046,2.549070358276367
1747257740.182875,1052,1.8336052894592285
1747257740.5212462,1053,1.9274513721466064
1747257741.5365205,1056,1.4815762042999268
1747257742.2116404,1058,1.5437541007995605
1747257742.5491238,1059,1.4402095079421997
1747257742.8867295,1060,3.429466724395752
1747257743.5717363,1062,1.9260458946228027
1747257744.5985339,1065,1.7695786952972412
1747257744.9403534,1066,1.690401554107666
1747257745.28208,1067,1.6229630708694458
1747257745.966974,1069,1.5414080619812012
1747257746.3068686,1070,1.5087153911590576
1747257746.6464677,1071,1.5813294649124146
1747257746.986293,1072,1.4727141857147217
1747257747.3275998,1073,1.5946017503738403
1747257747.667888,1074,1.4681042432785034
1747257748.7133584,1077,1.532475471496582
1747257749.0664172,1078,1.4109394550323486
1747257749.7545717,1080,1.7231497764587402
1747257750.096955,1081,1.6468989849090576
1747257750.4389517,1082,17.552885055541992
1747257751.478282,1085,1.6949825286865234
1747257751.8251483,1086,1.6369953155517578
1747257752.1764224,1087,1.6135406494140625
1747257753.5717306,1091,120.50361633300781
1747257753.9173934,1092,2.622441291809082
1747257754.2607417,1093,2.2722043991088867
1747257755.9722745,1098,2.1616439819335938
1747257756.6524248,1100,2.1543846130371094
1747257757.3365939,1102,2.1044764518737793
1747257757.6780975,1103,2.05614972114563
1747257758.0181339,1104,2.004361391067505
1747257759.052784,1107,2.2152459621429443
1747257759.396267,1108,37.392669677734375
1747257759.7385378,1109,3.85477614402771
1747257760.0801065,1110,1.8316090106964111
1747257760.4191363,1111,1.9945127964019775
1747257760.7564938,1112,1.9469413757324219
1747257761.0954435,1113,1.9291400909423828
1747257761.4320357,1114,1.9275239706039429
1747257762.1062279,1116,1.7352259159088135
1747257763.121871,1119,10.796050071716309
1747257763.8086503,1121,2.092154026031494
1747257764.153172,1122,2.111492395401001
1747257765.19249,1125,1.9758539199829102
1747257765.538951,1126,2.0610811710357666
1747257766.2247796,1128,1.9056506156921387
1747257766.564884,1129,1.8047747611999512
1747257766.9095757,1130,1.8952949047088623
1747257767.251933,1131,1.7718459367752075
1747257767.5907779,1132,1.9715392589569092
1747257768.2781167,1134,1.8044548034667969
1747257768.6160033,1135,1.6819965839385986
1747257768.9659193,1136,1.6949608325958252
1747257770.0012803,1139,1.6570992469787598
1747257771.0339544,1142,1.5726077556610107
1747257772.0648427,1145,1.4414082765579224
1747257772.4085138,1146,1.5798317193984985
1747257773.0963237,1148,1.6228375434875488
1747257773.443378,1149,1.7048702239990234
1747257773.7905936,1150,1.6323237419128418
1747257774.1316373,1151,2.332076072692871
1747257774.4746234,1152,1.9043769836425781
1747257774.8185534,1153,1.8587603569030762
1747257775.5028434,1155,1.8998725414276123
1747257777.2109132,1160,1.7931848764419556
1747257777.901726,1162,1.7650024890899658
1747257778.593046,1164,4.5446882247924805
1747257779.2797,1166,2.202033519744873
1747257779.6275988,1167,2.8269896507263184
1747257781.7100914,1173,2.0875864028930664
1747257782.051477,1174,2.1040422916412354
1747257782.7346935,1176,2.2578577995300293
1747257783.075388,1177,2.2302322387695312
1747257783.4183438,1178,2.1606552600860596
1747257784.788486,1182,1.8536332845687866
1747257785.4742835,1184,1.7849547863006592
1747257786.1569192,1186,2.0918664932250977
1747257786.8559027,1188,2.124763011932373
1747257787.2033064,1189,1.9020707607269287
1747257787.547454,1190,1.8588387966156006
1747257788.5905452,1193,1.9018070697784424
1747257788.9536457,1194,1.8804359436035156
1747257789.307822,1195,1.8041764497756958
1747257790.0064552,1197,1.9995070695877075
1747257790.3526847,1198,1.8770911693572998
1747257791.4175096,1201,1.7421925067901611
1747257791.7668686,1202,1.8429045677185059
1747257792.82231,1205,1.9672369956970215
1747257793.1694212,1206,1.9408209323883057
1747257793.5234103,1207,1.9448626041412354
1747257794.2236266,1209,1.8960890769958496
1747257795.6122317,1213,1.9437652826309204
1747257795.9588675,1214,1.83701753616333
1747257796.3133764,1215,14.280047416687012
1747257797.0067058,1217,2.044886827468872
1747257797.3568957,1218,2.025279998779297
1747257799.0992975,1223,2.070204257965088
1747257799.7993684,1225,2.089735984802246
1747257800.8562386,1228,1.8830370903015137
1747257801.2034,1229,4.433221817016602
1747257802.2432423,1232,1.9248192310333252
1747257802.5876684,1233,1.9657959938049316
1747257804.3098934,1238,1.8476660251617432
1747257804.9948037,1240,1.8892054557800293
1747257805.3354087,1241,1.9236102104187012
1747257805.679151,1242,1.8524339199066162
1747257806.0297213,1243,2.1132454872131348
1747257806.3810585,1244,2.1013636589050293
1747257806.7276504,1245,1.923230528831482
1747257807.0769765,1246,1.9524160623550415
1747257808.1279995,1249,5.741064071655273
1747257808.4811192,1250,1.8530211448669434
1747257808.8364599,1251,1.797515630722046
1747257809.1986816,1252,1.9455567598342896
1747257809.8881738,1254,2.177257537841797
1747257810.5844142,1256,2.2014851570129395
1747257810.9274833,1257,2.1517481803894043
1747257811.9591033,1260,1.8356877565383911
1747257812.3004436,1261,2.105379104614258
1747257813.3263948,1264,1.7389999628067017
1747257814.3556771,1267,1.7075438499450684
1747257815.7262437,1271,1.9488986730575562
1747257817.460512,1276,1.770242691040039
1747257817.8003767,1277,1.8856968879699707
1747257818.1444864,1278,1.9612436294555664
1747257819.506115,1282,2.7468652725219727
1747257820.5254028,1285,1.8107008934020996
1747257822.2386973,1290,1.7110047340393066
1747257823.2681148,1293,1.783156156539917
1747257824.3006516,1296,2.109198570251465
1747257824.9832869,1298,3.1497702598571777
1747257825.3272774,1299,2.1870908737182617
1747257826.3537972,1302,2.109468936920166
1747257827.7199438,1306,3.3848838806152344
1747257829.1024182,1310,1.9919263124465942
1747257830.4699783,1314,1.8875038623809814
1747257830.8122666,1315,1.9242687225341797
1747257832.516502,1320,1.778982162475586
1747257833.1992486,1322,1.9046194553375244
1747257833.544615,1323,2.0046348571777344
1747257834.2347057,1325,1.7772009372711182
1747257834.5747147,1326,1.7978057861328125
1747257835.2598472,1328,2.3880820274353027
1747257837.6548707,1335,1.8223659992218018
1747257840.740086,1344,2.365518569946289
1747257841.0823443,1345,2.056440591812134
1747257841.7686746,1347,2.291435718536377
1747257842.1099327,1348,2.0225982666015625
1747257843.130836,1351,3.74741792678833
1747257843.4704826,1352,2.0131607055664062
1747257844.1617858,1354,7.93547248840332
1747257845.5319238,1358,1.7262599468231201
1747257846.2161422,1360,2.6897518634796143
1747257847.601281,1364,1.9342331886291504
1747257847.9493692,1365,1.9270172119140625
1747257848.3045278,1366,8.531940460205078
1747257848.6476471,1367,2.5274534225463867
1747257848.992398,1368,2.101940631866455
1747257850.3698013,1372,1.743152141571045
1747257850.7091863,1373,2.708303928375244
1747257851.4005654,1375,1.6818852424621582
1747257851.7429783,1376,2.420105218887329
1747257853.1166346,1380,1.759469747543335
1747257854.8429146,1385,1.4169296026229858
1747257855.1829827,1386,1.5221086740493774
1747257856.554651,1390,1.8734700679779053
1747257857.5778234,1393,10.02749252319336
1747257858.610328,1396,2.1210474967956543
1747257858.952249,1397,2.496657371520996
1747257859.6381629,1399,1.9824473857879639
1747257859.9809918,1400,2.063626289367676
1747257861.0103319,1403,1.9327272176742554
1747257861.6946402,1405,2.0114493370056152
1747257864.444136,1413,1.9141135215759277
1747257865.4725497,1416,1.7460904121398926
1747257865.8144228,1417,1.6760175228118896
1747257866.499303,1419,1.8225188255310059
1747257867.1824863,1421,1.7802032232284546
1747257867.5268114,1422,2.1338000297546387
1747257870.6342387,1431,1.8829100131988525
1747257870.977501,1432,1.902678370475769
1747257872.3463984,1436,1.9324767589569092
1747257873.0338502,1438,1.9744939804077148
1747257873.3742397,1439,1.8187217712402344
1747257873.714394,1440,1.8765459060668945
1747257874.0544932,1441,1.736403226852417
1747257875.1019115,1444,1.740747094154358
1747257875.7832317,1446,1.6381882429122925
1747257876.1228,1447,2.5026655197143555
1747257876.4691863,1448,1.7525545358657837
1747257876.810154,1449,1.7140042781829834
1747257877.1483912,1450,1.6712294816970825
1747257877.4857817,1451,1.54746413230896
1747257877.823836,1452,1.482313871383667
1747257878.5004034,1454,1.58266019821167
1747257878.8433492,1455,1.4947762489318848
1747257879.184885,1456,6.011740684509277
1747257879.5319042,1457,1.8052241802215576
1747257879.8734388,1458,1.6185578107833862
1747257880.2200205,1459,1.4115796089172363
1747257880.5623899,1460,2.10874605178833
1747257880.9082513,1461,1.7082313299179077
1747257881.5980976,1463,1.5558874607086182
1747257884.1111364,1470,1.2027111053466797
1747257885.1504688,1473,1.3323231935501099
1747257885.498286,1474,1.1937649250030518
1747257886.1966805,1476,0.896607518196106
1747257886.5381732,1477,1.363847017288208
1747257887.9017992,1481,0.9764355421066284
1747257888.242278,1482,0.9864916205406189
1747257888.5814183,1483,0.9342659711837769
1747257889.9377577,1487,1.0868887901306152
1747257890.2753644,1488,1.3202571868896484
1747257890.6136694,1489,1.4194893836975098
1747257890.9535046,1490,1.0318174362182617
1747257891.292726,1491,1.1883955001831055
1747257891.9687748,1493,0.8272073268890381
1747257892.322076,1494,0.9188728928565979
1747257893.7021475,1498,1.0130456686019897
1747257894.0502124,1499,0.9713962078094482
1747257894.3941116,1500,0.9779841303825378
1747257895.0780501,1502,0.7921408414840698
1747257896.0979881,1505,1.01827073097229
1747257897.4730406,1509,0.9241336584091187
1747257897.8191633,1510,0.7993909120559692
1747257898.16412,1511,0.8156667351722717
1747257898.8486726,1513,0.588407039642334
1747257899.5375116,1515,0.9933083653450012
1747257899.8789492,1516,0.8031405210494995
1747257902.2673843,1523,0.6348450183868408
1747257903.2846806,1526,0.5594421625137329
1747257903.970929,1528,0.5458346605300903
1747257906.0670364,1534,0.5478554964065552
1747257907.104084,1537,0.5376566052436829
1747257907.4460375,1538,0.763496458530426
1747257908.4763598,1541,1.331796646118164
1747257909.8385713,1545,0.5891314744949341
1747257910.5271628,1547,0.5527867078781128
1747257910.8691702,1548,0.6649436354637146
1747257911.894529,1551,0.6470657587051392
1747257912.2365353,1552,0.541692852973938
1747257912.5768619,1553,0.6467833518981934
1747257913.259145,1555,0.5743919610977173
1747257913.9539359,1557,0.6489417552947998
1747257915.7237616,1562,0.5144035816192627
1747257916.4310942,1564,0.45437222719192505
1747257916.7894783,1565,0.5312768220901489
1747257917.1442397,1566,0.8953829407691956
1747257917.8379958,1568,0.47677361965179443
1747257918.5339248,1570,0.3946170210838318
1747257918.8835735,1571,0.41822439432144165
1747257919.2314324,1572,0.48400217294692993
1747257919.57905,1573,0.4277207553386688
1747257920.6343317,1576,0.3102533221244812
1747257921.3424988,1578,0.38298678398132324
1747257921.6967103,1579,0.7749840021133423
1747257922.0433557,1580,0.603682279586792
1747257922.39376,1581,0.671423614025116
1747257922.736807,1582,0.44413328170776367
1747257923.7689128,1585,0.4076530337333679
1747257925.4922736,1590,0.5698666572570801
1747257927.2031603,1595,0.33422958850860596
1747257927.5465086,1596,0.48673880100250244
1747257927.8911219,1597,0.755671501159668
1747257929.2732546,1601,0.2892162501811981
1747257929.6205432,1602,0.5743945240974426
1747257929.9688878,1603,0.3542513847351074
1747257932.3640103,1610,0.6509156823158264
1747257932.7043016,1611,0.6980254650115967
1747257933.390149,1613,0.5946043729782104
1747257933.7304857,1614,0.4456784129142761
1747257934.4132955,1616,0.5334380865097046
1747257935.7979906,1620,0.4501141309738159
1747257936.4782474,1622,0.7984918355941772
1747257937.1605608,1624,0.3378334045410156
1747257937.856476,1626,0.37572067975997925
1747257938.1985817,1627,0.6629651188850403
1747257939.5713825,1631,0.4617888331413269
1747257940.9428182,1635,0.32698485255241394
1747257941.2816346,1636,0.3290896713733673
1747257941.6240535,1637,0.4670136570930481
1747257941.9642286,1638,0.5921450257301331
1747257942.6621451,1640,0.47474735975265503
1747257943.002891,1641,0.4945489764213562
1747257944.7213755,1646,0.532846987247467
1747257945.062489,1647,0.6534076929092407
1747257945.757638,1649,0.6222739219665527
1747257946.442088,1651,0.5847758650779724
1747257946.78205,1652,0.46839597821235657
1747257947.121786,1653,0.39104747772216797
1747257947.4625757,1654,0.4367387294769287
1747257948.1475024,1656,0.4356818199157715
1747257948.8337293,1658,0.5122089982032776
1747257950.2021854,1662,0.5129501819610596
1747257950.8889346,1664,0.43555402755737305
1747257951.5728815,1666,0.5902951955795288
1747257952.6217892,1669,0.4762181043624878
1747257952.9646142,1670,0.4839993119239807
1747257954.3475175,1674,0.7638513445854187
1747257955.3705769,1677,0.6765978932380676
1747257956.0528026,1679,1.185628890991211
1747257956.3955648,1680,1.0039925575256348
1747257956.7367141,1681,0.9175798892974854
1747257957.086705,1682,1.0796351432800293
1747257958.106471,1685,1.2796893119812012
1747257958.4456913,1686,1.052638292312622
1747257958.7854948,1687,1.0839316844940186
1747257959.1274335,1688,1.0190964937210083
1747257959.4667866,1689,0.8078552484512329
1747257959.8067398,1690,0.6195313930511475
1747257960.828946,1693,0.7604024410247803
1747257961.1681433,1694,0.7268469333648682
1747257961.5143702,1695,0.7150789499282837
1747257962.2095504,1697,0.5794054865837097
1747257962.5543149,1698,1.3737975358963013
1747257962.9032145,1699,0.8219440579414368
1747257963.2537272,1700,0.7742939591407776
1747257963.9407876,1702,1.1203944683074951
1747257964.627108,1704,0.8288321495056152
1747257965.6561089,1707,0.7862845659255981
1747257966.334347,1709,0.9478772878646851
1747257966.6819148,1710,0.9216259717941284
1747257967.0259006,1711,1.0659080743789673
1747257967.3737385,1712,0.8473269939422607
1747257969.4233775,1718,0.856998860836029
1747257969.7647452,1719,0.7686206698417664
1747257970.7963893,1722,0.6678375005722046
1747257971.1339815,1723,0.6947908997535706
1747257971.4708874,1724,0.6535643935203552
1747257971.8090134,1725,0.6573648452758789
1747257973.501706,1730,0.7056194543838501
1747257976.2622168,1738,0.6584166288375854
1747257976.6149457,1739,0.6642098426818848
1747257976.968488,1740,0.5515553951263428
1747257978.035388,1743,0.5300849676132202
1747257978.723592,1745,0.6665323972702026
1747257979.7548487,1748,0.609317421913147
1747257980.0981064,1749,0.4620949327945709
1747257980.4413197,1750,0.602336049079895
1747257980.7855785,1751,0.6154405474662781
1747257981.4689565,1753,0.664250373840332
1747257981.8187132,1754,0.5915870666503906
1747257982.8472972,1757,0.7479272484779358
1747257984.5617468,1762,0.6992353796958923
1747257984.9025955,1763,0.9376829862594604
1747257985.5856295,1765,0.6443531513214111
1747257985.929955,1766,0.6128512024879456
1747257986.614859,1768,0.5372742414474487
1747257989.0197883,1775,0.5554760694503784
1747257989.3626006,1776,0.7106388807296753
1747257989.7070825,1777,0.5200930833816528
1747257990.7526355,1780,0.516454815864563
1747257991.0948238,1781,0.5212498903274536
1747257992.125172,1784,0.5178820490837097
1747257992.4684637,1785,0.5116192102432251
1747257992.8107922,1786,0.5407203435897827
1747257993.1537027,1787,1.5323190689086914
1747257993.8366833,1789,0.6130833625793457
1747257994.179538,1790,0.6587081551551819
1747257994.8621418,1792,0.5669702887535095
1747257995.5472732,1794,0.4541640281677246
1747257996.2331412,1796,0.583806037902832
1747257996.5775023,1797,0.6546313762664795
1747257997.621231,1800,0.530173659324646
1747257998.3112993,1802,0.5501669049263
1747257998.659362,1803,0.5554460287094116
1747257999.002979,1804,0.7387421131134033
1747258000.3759766,1808,0.49599888920783997
1747258001.0765853,1810,0.44819578528404236
1747258002.4614716,1814,0.4814365804195404
1747258003.151862,1816,0.6240831613540649
1747258003.8391366,1818,0.6461343765258789
1747258004.185959,1819,0.49119681119918823
1747258005.5666313,1823,0.5796417593955994
1747258006.5977397,1826,0.7037620544433594
1747258006.9687114,1827,0.6114237904548645
1747258007.659204,1829,0.51022869348526
1747258008.0063486,1830,0.5639855861663818
1747258008.6967928,1832,0.6115623712539673
1747258009.0427086,1833,0.504518985748291
1747258009.389132,1834,0.5371542572975159
1747258010.0851371,1836,0.4999673068523407
1747258010.4363425,1837,0.5946516394615173
1747258010.7780066,1838,0.5477736592292786
1747258012.857854,1844,0.7432271242141724
1747258013.199555,1845,0.5505873560905457
1747258013.540313,1846,0.5585527420043945
1747258013.8876762,1847,0.5330429077148438
1747258014.2317524,1848,1.3375017642974854
1747258015.2512283,1851,0.5900770425796509
1747258015.9260685,1853,0.5401055812835693
1747258016.9466703,1856,0.45464199781417847
1747258018.297438,1860,0.6328537464141846
1747258019.668122,1864,0.5295018553733826
1747258020.007746,1865,0.7015905380249023
1747258020.3463664,1866,0.9491457343101501
1747258020.6851432,1867,0.5283666253089905
1747258022.0459282,1871,0.6866499185562134
1747258022.3831947,1872,0.6237642168998718
1747258022.7230053,1873,0.47629284858703613
1747258023.0607789,1874,0.6411665678024292
1747258023.3978536,1875,0.5590519309043884
1747258024.0741115,1877,0.5548819303512573
1747258024.7493284,1879,0.5599898099899292
1747258025.091124,1880,0.5580335855484009
1747258026.11764,1883,0.5493968725204468
1747258026.4602525,1884,0.5740530490875244
1747258027.1521378,1886,0.47839808464050293
1747258027.841906,1888,0.440349280834198
1747258028.5277095,1890,0.5020182728767395
1747258028.8675766,1891,0.6013474464416504
1747258030.2270727,1895,0.4635566174983978
1747258031.6061428,1899,0.5137394666671753
1747258032.2891958,1901,0.5121604204177856
1747258032.6334982,1902,0.5488135814666748
1747258033.997194,1906,0.6188367605209351
1747258034.681011,1908,0.43954163789749146
1747258035.0236144,1909,0.512885570526123
1747258035.3662014,1910,0.6185082793235779
1747258036.388115,1913,0.4910626709461212
1747258037.414381,1916,0.6337720155715942
1747258038.1077814,1918,0.49446162581443787
1747258040.170777,1924,0.8511825799942017
1747258040.5144162,1925,0.7756315469741821
1747258040.8592212,1926,0.6657223105430603
1747258041.5500798,1928,0.5285068154335022
1747258041.8980155,1929,0.45871368050575256
1747258042.9197533,1932,0.5526918172836304
1747258043.9674306,1935,0.5237494111061096
1747258044.3098903,1936,0.46672070026397705
1747258045.336812,1939,0.8866194486618042
1747258045.6778543,1940,0.9471989870071411
1747258046.0172246,1941,0.8834943771362305
1747258046.3653567,1942,0.6876064538955688
1747258047.3836305,1945,0.6464426517486572
1747258048.0717983,1947,0.6264984607696533
1747258049.0979707,1950,0.6298642754554749
1747258049.4414787,1951,0.9038822650909424
1747258050.1239367,1953,0.6221472024917603
1747258051.1433434,1956,0.6362910866737366
1747258052.511165,1960,0.48168057203292847
1747258052.8534026,1961,0.4044153690338135
1747258053.1961222,1962,0.5222803354263306
1747258053.5381887,1963,1.4385054111480713
1747258053.885057,1964,0.5745193362236023
1747258054.563005,1966,0.5559375882148743
1747258054.8992152,1967,0.4711276590824127
1747258055.2439945,1968,0.5121276378631592
1747258055.582814,1969,0.5357078909873962
1747258057.6039147,1975,0.4643951654434204
1747258058.282711,1977,0.49045562744140625
1747258058.6220455,1978,0.7623080015182495
1747258058.9626827,1979,0.643606960773468
1747258059.3004835,1980,0.5168313980102539
1747258059.6376996,1981,0.6153173446655273
1747258059.9758956,1982,0.4494885802268982
1747258060.3132348,1983,0.5310625433921814
1747258060.988021,1985,0.5313411951065063
1747258061.668542,1987,0.6216284036636353
1747258062.0118442,1988,0.5229649543762207
1747258062.3484023,1989,0.593791663646698
1747258063.0303776,1991,0.7327766418457031
1747258063.3721607,1992,0.5066497921943665
1747258063.7094574,1993,0.626783549785614
1747258064.3955104,1995,0.580064058303833
1747258065.7502563,1999,0.4922614097595215


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_22_891922-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257336.2845693,0,0.05143051967024803
1747257337.350501,3,-0.006490239407867193
1747257337.6921732,4,0.5024446249008179
1747257339.7442818,10,1.2864346504211426
1747257340.0896194,11,0.35479089617729187
1747257341.1155963,14,3.647545576095581
1747257341.4672978,15,0.08154475688934326
1747257342.510386,18,0.48821619153022766
1747257342.854217,19,0.35747388005256653
1747257343.195364,20,1.0814541578292847
1747257343.8918002,22,1.1582367420196533
1747257344.2357767,23,2.137284755706787
1747257345.2676766,26,0.5596609711647034
1747257345.6120315,27,0.7683228254318237
1747257347.6713014,33,1.6025433540344238
1747257348.73373,36,1.4943828582763672
1747257349.0850224,37,0.515193521976471
1747257349.4318397,38,0.66668301820755
1747257349.7783563,39,1.377942681312561
1747257350.1193688,40,0.9427964091300964
1747257352.5396369,47,1.4130334854125977
1747257352.8794022,48,1.4116466045379639
1747257353.2194319,49,1.1610618829727173
1747257353.903247,51,0.9381253123283386
1747257354.2464647,52,0.6867720484733582
1747257354.9272316,54,0.7667106986045837
1747257355.9824345,57,1.1075761318206787
1747257357.0217736,60,0.6615735292434692
1747257357.3684876,61,1.4303926229476929
1747257357.7113175,62,0.8665357828140259
1747257358.0562077,63,1.6406863927841187
1747257358.743718,65,0.8653573989868164
1747257359.0905213,66,0.7972601056098938
1747257359.4335268,67,2.2487993240356445
1747257359.774042,68,1.1630144119262695
1747257360.4608986,70,1.1606433391571045
1747257360.8087282,71,0.8938477635383606
1747257362.9287362,77,0.9364523887634277
1747257363.612773,79,1.3676899671554565
1747257363.956917,80,1.2424689531326294
1747257364.6432502,82,1.3358253240585327
1747257364.9838948,83,0.9751918911933899
1747257365.6925085,85,1.1510206460952759
1747257367.0994327,89,0.8977556824684143
1747257367.4751124,90,1.1377886533737183
1747257369.2545729,95,0.7648975253105164
1747257370.6797287,99,1.3861056566238403
1747257371.0335264,100,1.2496607303619385
1747257372.0972722,103,0.5540885329246521
1747257373.1616423,106,1.5405089855194092
1747257373.5208547,107,1.2320032119750977
1747257374.2228885,109,0.7370333671569824
1747257376.0164723,114,1.6255912780761719
1747257376.7326453,116,0.7669342756271362
1747257378.52693,121,1.3601692914962769
1747257379.950976,125,0.7556421756744385
1747257380.3105724,126,0.6104471683502197
1747257381.0208912,128,1.0654090642929077
1747257381.731174,130,1.2548657655715942
1747257382.0827332,131,0.6597116589546204
1747257382.4381993,132,0.9173045754432678
1747257383.8451772,136,1.128535509109497
1747257384.2005312,137,0.4509672522544861
1747257386.3263042,143,1.065142035484314
1747257386.6818645,144,0.9379335045814514
1747257387.3897731,146,1.3271108865737915
1747257387.7382295,147,0.926506519317627
1747257388.7943707,150,1.1427432298660278
1747257391.269991,157,0.8009147644042969
1747257391.972785,159,0.7140184044837952
1747257392.3249586,160,0.7987635135650635
1747257393.0239685,162,1.4808703660964966
1747257393.7241366,164,0.8138473033905029
1747257394.4324324,166,0.5695618391036987
1747257395.8645003,170,0.4537578821182251
1747257396.2158961,171,0.5709335207939148
1747257396.5657878,172,1.0725502967834473
1747257397.61781,175,2.1894521713256836
1747257397.9673953,176,1.2970294952392578
1747257398.323072,177,1.1286001205444336
1747257398.67958,178,1.0808415412902832
1747257399.3785005,180,1.1088995933532715
1747257399.7267685,181,0.9528738856315613
1747257400.782945,184,0.5616610646247864
1747257401.1383529,185,0.9735997319221497
1747257401.493797,186,1.0718823671340942
1747257402.5524912,189,0.5746253728866577
1747257402.9038887,190,0.5405212640762329
1747257403.2560222,191,0.8267645239830017
1747257403.6115057,192,1.004708170890808
1747257404.668192,195,1.9939842224121094
1747257406.0956547,199,1.2448703050613403
1747257406.462027,200,0.8526809215545654
1747257407.1764464,202,0.6161179542541504
1747257407.5308235,203,0.9119856953620911
1747257407.8937552,204,0.4275423288345337
1747257408.2449615,205,0.6525410413742065
1747257408.9568877,207,1.7744699716567993
1747257409.6787255,209,1.3006540536880493
1747257410.382354,211,1.3436611890792847
1747257411.0916803,213,1.0908327102661133
1747257411.7906656,215,0.8091563582420349
1747257412.1379716,216,1.6294087171554565
1747257412.836923,218,0.7532858848571777
1747257413.1867332,219,0.9663742184638977
1747257413.5346963,220,1.0304162502288818
1747257413.8860378,221,1.1702229976654053
1747257414.2404375,222,0.7822704315185547
1747257414.9368873,224,0.9721054434776306
1747257415.2842214,225,0.49840790033340454
1747257416.67758,229,0.7412551045417786
1747257418.7872956,235,0.6983844041824341
1747257419.486729,237,1.2516288757324219
1747257419.8352761,238,0.989965558052063
1747257420.1840746,239,1.1589072942733765
1747257420.8889418,241,0.545820415019989
1747257421.239184,242,1.385210394859314
1747257421.9422977,244,1.0261132717132568
1747257422.2927535,245,1.9990381002426147
1747257422.6480963,246,1.1869697570800781
1747257422.999039,247,1.713299036026001
1747257424.7611477,252,1.1710737943649292
1747257425.1273627,253,0.6964824199676514
1747257425.4854522,254,1.2849347591400146
1747257426.5431721,257,1.1211817264556885
1747257426.8925445,258,0.8710222244262695
1747257427.2407851,259,0.6007223725318909
1747257427.58941,260,0.5470351576805115
1747257428.2944477,262,0.6522906422615051
1747257431.091171,270,0.8726498484611511
1747257431.4451187,271,0.7182556390762329
1747257432.5164125,274,0.5054262280464172
1747257432.8737848,275,1.4542289972305298
1747257433.2291348,276,1.06930410861969
1747257433.930047,278,1.5519031286239624
1747257434.640886,280,0.9243971705436707
1747257435.3405852,282,0.7086835503578186
1747257435.6919641,283,0.4584508240222931
1747257436.4028342,285,0.4977305233478546
1747257437.115945,287,1.3673971891403198
1747257437.4718904,288,1.0759512186050415
1747257438.1702604,290,0.899026095867157
1747257439.9037466,295,1.4999897480010986
1747257440.2434,296,1.5302057266235352
1747257440.5832784,297,0.9816150069236755
1747257440.9343147,298,1.5316309928894043
1747257442.993716,304,1.0064640045166016
1747257443.6889412,306,0.878019392490387
1747257444.3866224,308,0.9991072416305542
1747257444.7343206,309,1.900359869003296
1747257445.7678475,312,0.9909623861312866
1747257446.115203,313,1.0369828939437866
1747257447.1633036,316,0.7537775635719299
1747257447.8582568,318,0.9428935647010803
1747257448.2055504,319,1.1206501722335815
1747257449.2528746,322,1.1137702465057373
1747257449.9610481,324,0.5431250333786011
1747257451.728303,329,0.5305421948432922
1747257452.077968,330,0.5457556843757629
1747257452.4269583,331,0.4668825566768646
1747257452.7769175,332,0.7701537609100342
1747257454.5281277,337,1.181410789489746
1747257454.8829036,338,1.3029332160949707
1747257455.589125,340,0.8001112937927246
1747257456.6515644,343,1.5278446674346924
1747257457.0082417,344,0.6659803986549377
1747257457.3526757,345,1.1996731758117676
1747257457.7029374,346,1.0710004568099976
1747257458.3999662,348,1.3075851202011108
1747257459.1026359,350,1.1221833229064941
1747257459.8141177,352,0.7548831701278687
1747257460.174948,353,0.8103665709495544
1747257460.526257,354,0.8053120970726013
1747257461.9337282,358,1.6925342082977295
1747257462.637817,360,0.6896082758903503
1747257463.346241,362,0.8271486759185791
1747257463.6950293,363,0.48375293612480164
1747257464.04401,364,0.7148063778877258
1747257464.3936365,365,1.7665210962295532
1747257464.7402713,366,1.1095608472824097
1747257465.0875566,367,0.6450964212417603
1747257465.4351335,368,1.2989832162857056
1747257467.5435817,374,0.58758145570755
1747257468.6011064,377,0.6904866695404053
1747257468.9501302,378,1.419987440109253
1747257471.4004498,385,0.8628388047218323
1747257471.7497668,386,1.1035982370376587
1747257473.145118,390,1.0329558849334717
1747257473.4924915,391,0.9884147047996521
1747257473.8450549,392,0.9402692317962646
1747257474.1951983,393,0.7924301028251648
1747257474.5453095,394,0.772720217704773
1747257474.893247,395,0.6802602410316467
1747257475.2404606,396,1.5085397958755493
1747257475.5885623,397,0.910216748714447
1747257475.9374466,398,0.7830519676208496
1747257476.2893753,399,1.276297926902771
1747257476.9935775,401,1.2097827196121216
1747257477.3419702,402,0.9498852491378784
1747257478.0434453,404,0.6583964824676514
1747257479.4411173,408,1.5682930946350098
1747257479.7919035,409,0.8413832783699036
1747257480.8575516,412,1.042877435684204
1747257481.2241728,413,0.9181588888168335
1747257481.574633,414,1.0094096660614014
1747257481.9233534,415,1.23409903049469
1747257482.974618,418,0.6339021325111389
1747257484.0353763,421,1.1790168285369873
1747257484.3846335,422,2.0043885707855225
1747257485.4328494,425,0.9672896862030029
1747257485.7902927,426,2.0272984504699707
1747257487.205774,430,0.3654380440711975
1747257487.549009,431,0.5270071625709534
1747257488.5977163,434,1.3766894340515137
1747257488.9457192,435,0.506615936756134
1747257489.2928917,436,0.6994991898536682
1747257489.6417701,437,0.8034664988517761
1747257489.995301,438,1.2609976530075073
1747257490.3431072,439,0.888613760471344
1747257490.6915288,440,0.35972920060157776
1747257491.0392358,441,1.5336382389068604
1747257491.733881,443,1.6742336750030518
1747257492.0890763,444,1.5053662061691284
1747257492.4421127,445,1.4220949411392212
1747257492.7900589,446,2.3137309551239014
1747257494.1960747,450,1.440047025680542
1747257494.5458555,451,1.7824569940567017
1747257494.8976076,452,1.0854172706604004
1747257495.247098,453,0.7519217133522034
1747257495.5957193,454,0.9664575457572937
1747257496.293059,456,1.298453688621521
1747257496.9885287,458,1.4135769605636597
1747257497.6952655,460,1.356967568397522
1747257498.0426865,461,0.821837306022644
1747257499.085304,464,0.5630657076835632
1747257499.4337523,465,1.6888023614883423
1747257499.7825398,466,1.7962911128997803
1747257500.480387,468,0.5581045150756836
1747257501.1812131,470,0.7258753776550293
1747257502.588991,474,0.9903566837310791
1747257502.9377978,475,1.632319450378418
1747257503.9937308,478,0.5935289859771729
1747257504.342352,479,1.6199628114700317
1747257504.697679,480,1.0798158645629883
1747257505.0481224,481,0.6717466711997986
1747257505.397085,482,1.4684761762619019
1747257505.7463064,483,0.8905347585678101
1747257506.0932827,484,1.7506295442581177
1747257506.7883244,486,0.7870729565620422
1747257507.1355853,487,0.8653561472892761
1747257507.4858744,488,0.7154677510261536
1747257507.8420014,489,0.8751786351203918
1747257508.545877,491,0.9433015584945679
1747257509.5915983,494,1.0637398958206177
1747257510.9912982,498,1.0665396451950073
1747257512.0379167,501,0.7779755592346191
1747257512.3878593,502,1.281053066253662
1747257512.7377498,503,1.2797318696975708
1747257513.78058,506,0.9417737722396851
1747257514.4781575,508,0.8193151950836182
1747257514.8286037,509,0.6880999803543091
1747257515.178826,510,1.2207565307617188
1747257515.5291395,511,1.1432374715805054
1747257515.878404,512,1.169539451599121
1747257516.2272358,513,1.0569980144500732
1747257516.5741715,514,0.38842862844467163
1747257517.637666,517,0.9286747574806213
1747257517.991836,518,1.3011113405227661
1747257518.341368,519,1.0756207704544067
1747257518.6900434,520,0.9177408814430237
1747257519.7428136,523,1.1099627017974854
1747257522.198619,530,1.0778472423553467
1747257523.2500186,533,0.9391088485717773
1747257523.5980287,534,1.0810956954956055
1747257524.2937467,536,0.8985982537269592
1747257524.6408167,537,1.184026837348938
1747257524.9887733,538,1.0789295434951782
1747257525.3356078,539,1.3624324798583984
1747257525.6833897,540,2.6780993938446045
1747257526.375899,542,0.9503898620605469
1747257526.7239034,543,2.483675718307495
1747257527.0722878,544,2.662090539932251
1747257527.7647266,546,1.3680469989776611
1747257528.1119626,547,2.126434803009033
1747257529.159899,550,0.9049416184425354
1747257529.8563523,552,1.0581879615783691
1747257530.553152,554,2.7535250186920166
1747257530.9070878,555,1.0133742094039917
1747257531.2544081,556,0.7880027890205383
1747257533.3515806,562,1.018689751625061
1747257533.6994808,563,1.3723795413970947
1747257534.0485258,564,1.2762837409973145
1747257535.4396954,568,2.313325881958008
1747257536.4912486,571,0.6030331254005432
1747257537.1872313,573,1.1675901412963867
1747257538.234912,576,1.5096498727798462
1747257539.6601136,580,1.3183366060256958
1747257541.0941408,584,1.7125308513641357
1747257541.4446623,585,1.326546311378479
1747257541.7992578,586,0.7620154023170471
1747257542.5184789,588,1.4109400510787964
1747257543.2462955,590,3.2077367305755615
1747257543.5984006,591,1.2455118894577026
1747257543.9663103,592,1.3368375301361084
1747257544.6663737,594,1.5082812309265137
1747257545.362205,596,0.7693371176719666
1747257545.7107997,597,0.7364196181297302
1747257546.0674298,598,1.3330321311950684
1747257546.4260626,599,1.4778485298156738
1747257547.1285017,601,0.6903079748153687
1747257547.482688,602,1.4871299266815186
1747257547.8387637,603,0.6882282495498657
1747257548.5450728,605,1.5200650691986084
1747257549.604153,608,2.1465368270874023
1747257550.3091586,610,0.606476902961731
1747257551.356507,613,2.1511545181274414
1747257551.698763,614,1.0059024095535278
1747257552.3808875,616,2.0156900882720947
1747257553.0741048,618,1.5964276790618896
1747257553.7590144,620,1.4268038272857666
1747257554.4457035,622,1.225732684135437
1747257554.7866414,623,1.4733749628067017
1747257555.8397152,626,1.9329941272735596
1747257556.5232236,628,1.1558963060379028
1747257556.8738008,629,0.8630196452140808
1747257558.2525249,633,0.6704726815223694
1747257558.9501243,635,0.9215509295463562
1747257559.6436005,637,1.6426639556884766
1747257560.6820664,640,2.5741796493530273
1747257561.0267656,641,2.1318655014038086
1747257561.3748143,642,2.3509328365325928
1747257561.7166445,643,0.727104663848877
1747257562.0602095,644,1.5953844785690308
1747257562.4002037,645,1.9118380546569824
1747257563.809155,649,0.8628657460212708
1747257564.5186288,651,0.9756712317466736
1747257564.877758,652,1.9093413352966309
1747257565.228476,653,1.011201024055481
1747257565.5867534,654,0.9192114472389221
1747257565.9363513,655,1.1359636783599854
1747257566.9864187,658,2.0687766075134277
1747257567.3355856,659,3.110358953475952
1747257567.691914,660,1.6474570035934448
1747257570.140352,667,0.8898072838783264
1747257571.1914134,670,2.9348597526550293
1747257572.9458508,675,0.8040396571159363
1747257573.297931,676,1.5104081630706787
1747257573.6467056,677,3.842801570892334
1747257574.7036524,680,0.815165638923645
1747257575.4068706,682,0.5050712823867798
1747257575.759176,683,1.2461061477661133
1747257576.109809,684,2.0675394535064697
1747257577.142156,687,1.4840034246444702
1747257578.8705084,692,2.6802852153778076
1747257579.5597482,694,1.965728759765625
1747257579.9049742,695,1.304822325706482
1747257580.2580822,696,1.2745397090911865
1747257580.6018355,697,1.4037294387817383
1747257581.2907073,699,0.8265120983123779
1747257582.3296742,702,2.9597439765930176
1747257582.6795278,703,1.6276745796203613
1747257583.3680928,705,2.0824830532073975
1747257584.7427924,709,1.2133045196533203
1747257585.0886817,710,2.403517723083496
1747257585.777602,712,0.6979876756668091
1747257586.8179674,715,1.424432396888733
1747257587.5054433,717,2.348412036895752
1747257588.1993892,719,2.2028636932373047
1747257588.5439465,720,1.3421134948730469
1747257588.8915446,721,0.9572163224220276
1747257589.5824711,723,3.911672830581665
1747257590.270424,725,0.6202977299690247
1747257590.6152604,726,2.348515033721924
1747257590.9605598,727,1.750447154045105
1747257591.3063705,728,0.8696758151054382
1747257591.6524613,729,2.7731058597564697
1747257592.3417766,731,3.718473434448242
1747257592.6878746,732,1.4702427387237549
1747257593.0379858,733,1.1110432147979736
1747257594.776885,738,1.4360105991363525
1747257595.1216505,739,1.5145279169082642
1747257595.4733207,740,1.9742132425308228
1747257596.1696599,742,1.6465859413146973
1747257596.5104818,743,1.0695126056671143
1747257596.8523433,744,1.187050461769104
1747257597.1935606,745,1.7368364334106445
1747257599.5897722,752,2.4645211696624756
1747257600.6053774,755,1.2004657983779907
1747257600.9435802,756,2.81358003616333
1747257601.620015,758,2.802366018295288
1747257603.3150418,763,2.1117260456085205
1747257603.6557257,764,1.1237421035766602
1747257603.994417,765,2.65081524848938
1747257605.0094395,768,1.8786084651947021
1747257605.5540628,769,1.3019025325775146
1747257606.5821264,772,3.6760013103485107
1747257606.9311306,773,2.265627145767212
1747257607.6332169,775,1.0865710973739624
1747257607.982068,776,0.857021689414978
1747257608.6847386,778,1.353377103805542
1747257609.0361137,779,0.5780202150344849
1747257609.3897943,780,2.7598814964294434
1747257609.7377062,781,1.482446551322937
1747257610.0970082,782,0.9124667048454285
1747257612.2224722,788,2.7271697521209717
1747257612.5763497,789,1.732223391532898
1747257613.2779224,791,1.6880656480789185
1747257613.9795933,793,2.2199037075042725
1747257614.6834514,795,1.9626256227493286
1747257615.0325856,796,3.448033094406128
1747257616.0769997,799,4.314176082611084
1747257616.4252756,800,1.0480144023895264
1747257617.8220866,804,1.2841755151748657
1747257618.1766765,805,2.014681100845337
1747257618.5249174,806,0.925283670425415
1747257618.8736837,807,1.9046714305877686
1747257619.922143,810,7.632455825805664
1747257620.9691505,813,0.9711272716522217
1747257622.7371442,818,3.2512786388397217
1747257623.0886722,819,2.771383285522461
1747257623.7905188,821,1.1914230585098267
1747257624.1462188,822,4.113824367523193
1747257624.500114,823,3.2019989490509033
1747257625.1957839,825,2.6210474967956543
1747257625.5449193,826,0.8966515064239502
1747257625.898109,827,0.7157163023948669
1747257626.2485118,828,1.2311042547225952
1747257627.6596286,832,1.6337898969650269
1747257628.0154595,833,2.131150722503662
1747257628.717802,835,0.7946547269821167
1747257629.0708416,836,3.190126419067383
1747257629.4201164,837,5.312414646148682
1747257630.1188676,839,1.6128673553466797
1747257630.4673405,840,1.7297464609146118
1747257631.5188882,843,2.220625400543213
1747257632.2266657,845,0.6739547848701477
1747257634.0010777,850,0.9452446699142456
1747257634.353551,851,3.173262119293213
1747257635.392993,854,0.6142138242721558
1747257636.4291058,857,0.6385501623153687
1747257637.4598072,860,2.876554489135742
1747257638.1503384,862,2.329598903656006
1747257639.1908822,865,1.1988388299942017
1747257639.534131,866,0.955982506275177
1747257640.914734,870,2.0197713375091553
1747257641.2607408,871,6.688422203063965
1747257644.7554073,881,1.9577767848968506
1747257645.4521537,883,8.091196060180664
1747257645.8021057,884,2.4739468097686768
1747257646.1496742,885,0.662578284740448
1747257646.499506,886,2.1820850372314453
1747257647.2058501,888,2.390937566757202
1747257647.9060013,890,2.660000801086426
1747257648.6023974,892,2.571749448776245
1747257649.6524217,895,3.448777437210083
1747257650.3544085,897,0.7912789583206177
1747257650.7008889,898,4.42178201675415
1747257651.7419567,901,0.6603838205337524
1747257652.0890284,902,2.4139063358306885
1747257652.7859547,904,3.41389799118042
1747257653.48701,906,0.9131296277046204
1747257653.837115,907,1.3002982139587402
1747257654.1902828,908,1.285115361213684
1747257654.890806,910,1.4450217485427856
1747257655.240994,911,1.096746563911438
1747257656.2935064,914,9.090085983276367
1747257657.6867294,918,3.5809459686279297
1747257658.0338225,919,0.2917017638683319
1747257658.7439816,921,1.0687251091003418
1747257659.443778,923,2.4230756759643555
1747257660.8668706,927,2.1256635189056396
1747257661.2363083,928,1.6049188375473022
1747257661.590661,929,3.91599178314209
1747257661.9448822,930,2.7348215579986572
1747257662.305256,931,2.282606601715088
1747257662.654318,932,4.231201171875
1747257663.0022714,933,1.7032774686813354
1747257663.7024379,935,4.22953987121582
1747257665.1004646,939,0.4396164119243622
1747257665.7996433,941,1.6682991981506348
1747257666.1482573,942,4.173818111419678
1747257667.206655,945,2.2766504287719727
1747257668.611263,949,2.4200778007507324
1747257669.66377,952,1.3367146253585815
1747257670.3704317,954,4.402222633361816
1747257670.7232225,955,1.4393023252487183
1747257671.0717883,956,7.04940938949585
1747257672.4702137,960,1.0674141645431519
1747257673.1906204,962,2.838432788848877
1747257673.5401933,963,5.467339515686035
1747257673.8989637,964,0.6983681917190552
1747257674.2500532,965,1.2857580184936523
1747257674.953801,967,1.2614182233810425
1747257675.303466,968,5.971118450164795
1747257676.357238,971,3.120476484298706
1747257678.140219,976,1.728478193283081
1747257678.8614986,978,3.27736759185791
1747257679.2171135,979,1.9149575233459473
1747257679.9202602,981,1.9059196710586548
1747257680.26997,982,1.4452489614486694
1747257681.674456,986,1.5485694408416748
1747257682.3783603,988,2.176360607147217
1747257682.7292414,989,2.1001768112182617
1747257683.0791872,990,0.8623082637786865
1747257683.7804651,992,0.765885591506958
1747257684.4865625,994,0.748974084854126
1747257684.834112,995,2.363969326019287
1747257685.1818347,996,6.88657808303833
1747257685.890476,998,1.303451657295227
1747257686.2463603,999,1.5732738971710205
1747257686.9794445,1001,1.5153027772903442
1747257687.3331041,1002,7.650353908538818
1747257687.6868947,1003,0.611758828163147
1747257688.0352998,1004,1.7383654117584229
1747257688.38583,1005,2.8849098682403564
1747257688.741299,1006,1.8502718210220337
1747257690.5295606,1011,5.223640441894531
1747257691.24045,1013,2.1076226234436035
1747257691.9582057,1015,4.806895732879639
1747257692.3226547,1016,7.394336700439453
1747257692.6819594,1017,3.411424398422241
1747257694.4362829,1022,2.9925739765167236
1747257695.8483303,1026,3.751570224761963
1747257696.5541859,1028,8.35757827758789
1747257696.9026816,1029,5.096566677093506
1747257699.0258396,1035,5.043543338775635
1747257699.373266,1036,0.4471988081932068
1747257699.7282581,1037,3.5910561084747314
1747257700.082232,1038,2.8507983684539795
1747257700.4304376,1039,2.8229994773864746
1747257701.8243039,1043,8.434768676757812
1747257702.5207613,1045,0.21692617237567902
1747257702.868072,1046,6.010132789611816
1747257704.9563122,1052,1.8353583812713623
1747257705.307156,1053,1.9745569229125977
1747257706.354684,1056,3.040757894515991
1747257707.0503864,1058,2.578756093978882
1747257707.397685,1059,2.7705492973327637
1747257707.7442648,1060,4.085237503051758
1747257708.4416356,1062,2.121671438217163
1747257709.4831307,1065,4.5588555335998535
1747257709.831439,1066,4.649173736572266
1747257710.1804361,1067,7.573354721069336
1747257710.8755395,1069,4.0784010887146
1747257711.2249126,1070,0.8471936583518982
1747257711.5743377,1071,5.316871166229248
1747257711.9241774,1072,1.1140201091766357
1747257712.2777352,1073,2.5172817707061768
1747257712.635222,1074,1.0956926345825195
1747257713.6923857,1077,1.3854036331176758
1747257714.0437138,1078,2.3070363998413086
1747257714.743013,1080,0.5566713213920593
1747257715.0973136,1081,2.26650333404541
1747257715.4539986,1082,1.1509003639221191
1747257716.5299816,1085,8.856280326843262
1747257716.888229,1086,6.779646396636963
1747257717.2401812,1087,1.4130053520202637
1747257718.6619391,1091,1.6551507711410522
1747257719.0124457,1092,2.6670591831207275
1747257719.3664033,1093,1.7315369844436646
1747257721.1226468,1098,4.5239667892456055
1747257721.8224294,1100,5.154065132141113
1747257722.5224488,1102,2.7162530422210693
1747257722.8712373,1103,0.31678617000579834
1747257723.2198446,1104,3.382786512374878
1747257724.2765355,1107,2.1190929412841797
1747257724.629333,1108,0.7257134914398193
1747257724.9805968,1109,1.3073689937591553
1747257725.3339279,1110,4.156033039093018
1747257725.6847308,1111,1.978882074356079
1747257726.0402036,1112,1.2485095262527466
1747257726.3997898,1113,3.8023362159729004
1747257726.7519228,1114,3.1837146282196045
1747257727.475838,1116,1.2967724800109863
1747257728.530771,1119,3.427840232849121
1747257729.2240593,1121,4.932778835296631
1747257729.5741887,1122,8.54820442199707
1747257730.625082,1125,1.8947882652282715
1747257730.9739106,1126,4.9354634284973145
1747257731.6766772,1128,0.9295102953910828
1747257732.027216,1129,1.9599617719650269
1747257732.3772943,1130,1.4823071956634521
1747257732.726971,1131,2.137626886367798
1747257733.077903,1132,2.038303852081299
1747257733.7840474,1134,5.184517860412598
1747257734.1458344,1135,0.8686365485191345
1747257734.5076425,1136,8.987629890441895
1747257735.5793626,1139,9.49570369720459
1747257736.638015,1142,9.182835578918457
1747257737.698231,1145,5.624524116516113
1747257738.049252,1146,5.3776535987854
1747257738.7512252,1148,1.278932809829712
1747257739.1035888,1149,5.088951587677002
1747257739.454001,1150,7.631719589233398
1747257739.8108206,1151,1.600152850151062
1747257740.1701207,1152,1.6755163669586182
1747257740.5205634,1153,1.0034362077713013
1747257741.2208757,1155,5.116550445556641
1747257742.968788,1160,2.777256965637207
1747257743.6671693,1162,12.480035781860352
1747257744.3693857,1164,5.828114032745361
1747257745.0646462,1166,2.468898057937622
1747257745.4130626,1167,1.1727566719055176
1747257747.514463,1173,1.5234586000442505
1747257747.8644278,1174,1.5237362384796143
1747257748.5642672,1176,0.8283349275588989
1747257748.9184117,1177,5.904561519622803
1747257749.2634254,1178,3.8914480209350586
1747257750.645786,1182,1.982830286026001
1747257751.3385713,1184,5.392702579498291
1747257752.0326004,1186,0.8897727727890015
1747257752.7273257,1188,2.174680709838867
1747257753.0832174,1189,2.528348445892334
1747257753.4400342,1190,1.283961534500122
1747257754.5156047,1193,2.5246009826660156
1747257754.8677647,1194,1.2401041984558105
1747257755.218547,1195,4.838558197021484
1747257755.9165533,1197,4.521280765533447
1747257756.271949,1198,2.2843990325927734
1747257757.3240552,1201,0.9155464768409729
1747257757.6725411,1202,6.958297252655029
1747257758.7389333,1205,7.8065290451049805
1747257759.091192,1206,5.584746360778809
1747257759.4457185,1207,1.5030921697616577
1747257760.1561227,1209,0.8031604290008545
1747257761.569422,1213,2.7481722831726074
1747257761.9244912,1214,15.071876525878906
1747257762.2751071,1215,0.5338705778121948
1747257762.977775,1217,2.509370803833008
1747257763.3271585,1218,0.7431766986846924
1747257765.0943131,1223,9.55494499206543
1747257765.8020194,1225,1.6359790563583374
1747257766.8550034,1228,8.576611518859863
1747257767.2039988,1229,6.087141990661621
1747257768.2597206,1232,0.9248130321502686
1747257768.616263,1233,8.841310501098633
1747257770.3873281,1238,5.335102558135986
1747257771.0907054,1240,0.7485723495483398
1747257771.4392748,1241,3.5651845932006836
1747257771.7880833,1242,5.324517726898193
1747257772.1362107,1243,1.6884387731552124
1747257772.4841661,1244,0.4850935637950897
1747257772.8315952,1245,5.490527629852295
1747257773.1822097,1246,0.8439570665359497
1747257774.2293673,1249,2.5230841636657715
1747257774.5789814,1250,3.1683969497680664
1747257774.9299557,1251,3.733020067214966
1747257775.281781,1252,0.9345136880874634
1747257775.9867744,1254,4.752562999725342
1747257776.6936035,1256,5.235947608947754
1747257777.0438812,1257,2.1941511631011963
1747257778.0900118,1260,4.000404357910156
1747257778.4385266,1261,3.0272915363311768
1747257779.4838004,1264,1.354611873626709
1747257780.5371902,1267,2.6013693809509277
1747257781.9498246,1271,5.1529107093811035
1747257783.7265327,1276,0.4192250967025757
1747257784.0844564,1277,3.9322526454925537
1747257784.4403803,1278,5.423551082611084
1747257785.8609948,1282,1.1902046203613281
1747257786.9179118,1285,3.67789888381958
1747257788.6657448,1290,6.470342636108398
1747257789.7139301,1293,2.1643621921539307
1747257790.7627146,1296,6.140511512756348
1747257791.4627476,1298,1.4169392585754395
1747257791.8209507,1299,1.2587032318115234
1747257792.868232,1302,1.3797048330307007
1747257794.2742503,1306,8.404520988464355
1747257795.6873717,1310,2.1372992992401123
1747257797.0903275,1314,7.984843730926514
1747257797.4477746,1315,4.776852607727051
1747257799.20248,1320,10.820015907287598
1747257799.9009945,1322,1.4714289903640747
1747257800.250433,1323,1.1002548933029175
1747257800.9550247,1325,13.66667652130127
1747257801.3047152,1326,1.9199720621109009
1747257802.0051088,1328,6.877616882324219
1747257804.471066,1335,12.119277954101562
1747257807.6246805,1344,1.0130069255828857
1747257807.9825122,1345,6.713333606719971
1747257808.684473,1347,2.469974994659424
1747257809.0371761,1348,2.0418577194213867
1747257810.1153758,1351,3.365252733230591
1747257810.4752302,1352,7.25130558013916
1747257811.1858227,1354,6.011270523071289
1747257812.5941122,1358,2.1712470054626465
1747257813.2966883,1360,5.420465469360352
1747257814.7016518,1364,8.258145332336426
1747257815.0515141,1365,8.906371116638184
1747257815.4004354,1366,5.01420783996582
1747257815.7553916,1367,7.101062297821045
1747257816.1042616,1368,4.128790378570557
1747257817.4977982,1372,0.9475505948066711
1747257817.8470006,1373,6.419090270996094
1747257818.5508773,1375,8.100229263305664
1747257818.9049082,1376,7.799768447875977
1747257820.3283064,1380,1.8598928451538086
1747257822.0767188,1385,11.777387619018555
1747257822.4260824,1386,1.9313013553619385
1747257823.8292887,1390,0.15743456780910492
1747257824.8828948,1393,8.771270751953125
1747257825.9261363,1396,8.4002103805542
1747257826.2737777,1397,5.654362678527832
1747257826.9724228,1399,0.5742579102516174
1747257827.322376,1400,7.768928050994873
1747257828.3787842,1403,7.105930805206299
1747257829.0838943,1405,5.507422924041748
1747257831.8978183,1413,2.7117106914520264
1747257832.9718928,1416,2.233461380004883
1747257833.3324876,1417,9.897136688232422
1747257834.0434387,1419,1.4281114339828491
1747257834.757593,1421,3.6126580238342285
1747257835.1078784,1422,6.611143589019775
1747257838.2730637,1431,5.991506576538086
1747257838.6210964,1432,9.366713523864746
1747257840.0165868,1436,3.333564043045044
1747257840.718811,1438,8.729114532470703
1747257841.0740116,1439,7.591288089752197
1747257841.4238825,1440,7.804787635803223
1747257841.7756865,1441,1.4039913415908813
1747257842.826293,1444,4.9233245849609375
1747257843.52803,1446,7.7913079261779785
1747257843.8796394,1447,5.735274791717529
1747257844.2320843,1448,4.016322612762451
1747257844.5830479,1449,11.83764934539795
1747257844.9364915,1450,9.18825912475586
1747257845.2893217,1451,18.319149017333984
1747257845.6417189,1452,14.402079582214355
1747257846.347412,1454,4.79604434967041
1747257846.7015445,1455,6.563177585601807
1747257847.056,1456,3.044231653213501
1747257847.4167173,1457,9.944692611694336
1747257847.7692945,1458,2.0628883838653564
1747257848.1400213,1459,8.77716064453125
1747257848.5191984,1460,3.459686040878296
1747257848.8780208,1461,1.1789216995239258
1747257849.5882223,1463,0.32769742608070374
1747257852.2550285,1470,7.267779350280762
1747257853.3122807,1473,1.274196982383728
1747257853.6624844,1474,9.352090835571289
1747257854.3675747,1476,5.445575714111328
1747257854.724071,1477,2.735386610031128
1747257856.1281555,1481,7.9278564453125
1747257856.486292,1482,7.827438831329346
1747257856.836424,1483,6.686134338378906
1747257858.244877,1487,5.738750457763672
1747257858.5930798,1488,2.168510913848877
1747257858.943347,1489,20.0826416015625
1747257859.293409,1490,9.982017517089844
1747257859.647857,1491,8.133830070495605
1747257860.3555212,1493,15.842543601989746
1747257860.705136,1494,0.8012975454330444
1747257862.1100721,1498,3.2792112827301025
1747257862.4589205,1499,1.5150606632232666
1747257862.8081717,1500,3.3187713623046875
1747257863.5181074,1502,10.823532104492188
1747257864.5715654,1505,0.4939376711845398
1747257865.9652822,1509,10.979637145996094
1747257866.313791,1510,7.444285869598389
1747257866.660978,1511,29.40163230895996
1747257867.3561366,1513,3.7725493907928467
1747257868.0604503,1515,6.414799690246582
1747257868.4185984,1516,8.086029052734375
1747257870.9304876,1523,2.6403555870056152
1747257871.9838061,1526,14.2045316696167
1747257872.687031,1528,6.084954738616943
1747257874.7971706,1534,8.949159622192383
1747257875.863167,1537,3.0628607273101807
1747257876.2121346,1538,2.224236011505127
1747257877.262676,1541,20.76565933227539
1747257878.6647723,1545,1.5996581315994263
1747257879.3630605,1547,10.477803230285645
1747257879.7095861,1548,9.624679565429688
1747257880.7596126,1551,2.356752634048462
1747257881.1075397,1552,0.4858052730560303
1747257881.4565394,1553,4.206851005554199
1747257882.1624596,1555,5.016281604766846
1747257882.8653781,1557,5.961463451385498
1747257884.6422567,1562,5.0458784103393555
1747257885.3504684,1564,0.2833649218082428
1747257885.6992886,1565,2.4942831993103027
1747257886.050133,1566,0.36903321743011475
1747257886.761257,1568,1.7659767866134644
1747257887.464092,1570,1.1670112609863281
1747257887.8123572,1571,12.219295501708984
1747257888.1625335,1572,10.566912651062012
1747257888.5142362,1573,3.4882912635803223
1747257889.5758245,1576,8.80936336517334
1747257890.2770622,1578,2.2938506603240967
1747257890.625343,1579,0.7832499742507935
1747257890.9782882,1580,3.954070806503296
1747257891.3290439,1581,8.662601470947266
1747257891.6813693,1582,13.302523612976074
1747257892.7391865,1585,0.9260596036911011
1747257894.5044389,1590,9.395126342773438
1747257896.2701728,1595,2.580940008163452
1747257896.6199872,1596,9.293966293334961
1747257896.9699318,1597,7.14881706237793
1747257898.3775952,1601,9.580076217651367
1747257898.727422,1602,1.1255640983581543
1747257899.079707,1603,13.062298774719238
1747257901.533534,1610,1.4121053218841553
1747257901.8839574,1611,1.9317809343338013
1747257902.582179,1613,12.537604331970215
1747257902.9295301,1614,10.910834312438965
1747257903.624066,1616,18.92351531982422
1747257905.0185494,1620,7.832550525665283
1747257905.7143404,1622,2.429685354232788
1747257906.4118063,1624,0.5338873267173767
1747257907.1115866,1626,9.421212196350098
1747257907.462089,1627,3.238508462905884
1747257908.865305,1631,5.328932762145996
1747257910.2728336,1635,7.764031887054443
1747257910.6249974,1636,16.895994186401367
1747257910.9908817,1637,3.2952470779418945
1747257911.344047,1638,0.13519757986068726
1747257912.052951,1640,8.435015678405762
1747257912.4045942,1641,3.845355749130249
1747257914.172116,1646,3.1146240234375
1747257914.5247967,1647,1.0953212976455688
1747257915.2275941,1649,2.828557252883911
1747257915.9270356,1651,5.453690052032471
1747257916.2755644,1652,16.32910919189453
1747257916.6258688,1653,6.420571327209473
1747257916.976124,1654,11.653238296508789
1747257917.6759126,1656,0.17240223288536072
1747257918.3745527,1658,1.2334675788879395
1747257919.7841413,1662,10.592168807983398
1747257920.4892569,1664,0.7030825614929199
1747257921.1913056,1666,11.568045616149902
1747257922.2416499,1669,10.14653491973877
1747257922.591887,1670,4.330323219299316
1747257924.0120614,1674,12.764598846435547
1747257925.0857449,1677,14.071062088012695
1747257925.7955873,1679,9.047089576721191
1747257926.1523461,1680,3.2353768348693848
1747257926.5021732,1681,2.306279182434082
1747257926.8593686,1682,5.052866458892822
1747257927.9087572,1685,14.276345252990723
1747257928.2588398,1686,2.7635653018951416
1747257928.6096864,1687,16.515661239624023
1747257928.9576564,1688,2.1108670234680176
1747257929.3069994,1689,1.469423532485962
1747257929.6564634,1690,4.765781402587891
1747257930.7216775,1693,6.689433574676514
1747257931.0708778,1694,6.62272310256958
1747257931.4199905,1695,2.136631727218628
1747257932.1185303,1697,6.290382385253906
1747257932.468508,1698,1.459359049797058
1747257932.8179884,1699,6.622978210449219
1747257933.1663294,1700,0.05239026993513107
1747257933.864847,1702,13.207928657531738
1747257934.5604625,1704,0.10137774795293808
1747257935.6313229,1707,9.251167297363281
1747257936.329424,1709,10.121572494506836
1747257936.6789203,1710,0.8974918723106384
1747257937.0273416,1711,13.986584663391113
1747257937.383041,1712,11.52165412902832
1747257939.4922044,1718,7.5274882316589355
1747257939.8429615,1719,20.10692596435547
1747257940.9122884,1722,1.7463141679763794
1747257941.2675426,1723,12.685153007507324
1747257941.6158946,1724,11.17660140991211
1747257941.9648697,1725,18.264659881591797
1747257943.7102504,1730,21.31322479248047
1747257946.53072,1738,3.395427703857422
1747257946.8791392,1739,21.449874877929688
1747257947.2274535,1740,12.820411682128906
1747257948.2701619,1743,2.742173194885254
1747257948.9726646,1745,15.167140007019043
1747257950.0227537,1748,1.670829176902771
1747257950.3735068,1749,10.201216697692871
1747257950.7244399,1750,14.453554153442383
1747257951.0754023,1751,4.165866851806641
1747257951.7759871,1753,13.877641677856445
1747257952.1255984,1754,2.0788681507110596
1747257953.2032542,1757,14.940189361572266
1747257954.9481142,1762,11.008050918579102
1747257955.2994757,1763,12.182847023010254
1747257956.0069897,1765,2.6250531673431396
1747257956.3585331,1766,0.0813150480389595
1747257957.0607107,1768,10.059919357299805
1747257959.538563,1775,19.63876724243164
1747257959.9033327,1776,6.5094075202941895
1747257960.264655,1777,24.903356552124023
1747257961.3296912,1780,3.301527976989746
1747257961.688842,1781,11.63333797454834
1747257962.7537863,1784,1.7660881280899048
1747257963.1067414,1785,9.616938591003418
1747257963.4639788,1786,18.820241928100586
1747257963.8195746,1787,10.664518356323242
1747257964.5237732,1789,10.73906421661377
1747257964.8733575,1790,0.9096617698669434
1747257965.5679317,1792,17.36724281311035
1747257966.2873597,1794,0.8994347453117371
1747257966.9917326,1796,13.835892677307129
1747257967.3404493,1797,6.86906623840332
1747257968.3878307,1800,11.022065162658691
1747257969.0840707,1802,12.969630241394043
1747257969.432515,1803,1.196395754814148
1747257969.78024,1804,2.053621768951416
1747257971.1778913,1808,1.9265567064285278
1747257971.8876836,1810,2.8166072368621826
1747257973.296145,1814,9.75067138671875
1747257974.0034015,1816,0.5552949905395508
1747257974.7087095,1818,10.895143508911133
1747257975.0692728,1819,13.967547416687012
1747257976.5085232,1823,1.2275968790054321
1747257977.5776997,1826,9.874317169189453
1747257977.9274259,1827,2.624652862548828
1747257978.6300054,1829,9.783455848693848
1747257978.9814813,1830,4.670079231262207
1747257979.6940596,1832,23.3294620513916
1747257980.0525603,1833,2.7399356365203857
1747257980.4099143,1834,13.441689491271973
1747257981.1120386,1836,1.5805912017822266
1747257981.4642076,1837,29.616527557373047
1747257981.8132696,1838,0.38389769196510315
1747257983.9176798,1844,3.327934741973877
1747257984.2701402,1845,12.537516593933105
1747257984.6131773,1846,13.238199234008789
1747257984.964873,1847,5.096682071685791
1747257985.3104565,1848,9.945757865905762
1747257986.3573642,1851,12.114425659179688
1747257987.0594702,1853,1.4914997816085815
1747257988.0962238,1856,1.1383298635482788
1747257989.477989,1860,12.847179412841797
1747257990.8504434,1864,5.283199787139893
1747257991.1955268,1865,7.846832752227783
1747257991.5464568,1866,11.398604393005371
1747257991.8975706,1867,10.332656860351562
1747257993.277762,1871,15.448982238769531
1747257993.6221619,1872,5.456770420074463
1747257993.9686913,1873,7.646160125732422
1747257994.3142788,1874,7.061702251434326
1747257994.65823,1875,10.71819019317627
1747257995.3467453,1877,11.438285827636719
1747257996.0359073,1879,10.315839767456055
1747257996.381406,1880,16.805295944213867
1747257997.4171991,1883,17.628379821777344
1747257997.7629943,1884,8.492171287536621
1747257998.4561727,1886,7.474920749664307
1747257999.145956,1888,19.03533363342285
1747257999.8443506,1890,13.198970794677734
1747258000.1908655,1891,8.847284317016602
1747258001.573234,1895,12.986116409301758
1747258002.9473348,1899,0.23056015372276306
1747258003.6369643,1901,1.0256381034851074
1747258003.9835546,1902,21.280797958374023
1747258005.3754563,1906,10.832944869995117
1747258006.0697498,1908,11.806090354919434
1747258006.420421,1909,15.634998321533203
1747258006.7642696,1910,1.027511715888977
1747258007.7893262,1913,13.429469108581543
1747258008.8069909,1916,1.549716830253601
1747258009.4835498,1918,1.0821216106414795
1747258011.5221465,1924,9.581534385681152
1747258011.8647754,1925,13.614167213439941
1747258012.2035897,1926,11.597464561462402
1747258012.8862333,1928,16.917585372924805
1747258013.2264621,1929,1.5299588441848755
1747258014.2455153,1932,19.591920852661133
1747258015.2619355,1935,4.328723907470703
1747258015.608982,1936,1.1457504034042358
1747258016.6416411,1939,7.0241804122924805
1747258016.9817717,1940,27.582481384277344
1747258017.322195,1941,22.1956787109375
1747258017.6623037,1942,1.278072714805603
1747258018.681727,1945,12.038763999938965
1747258019.363497,1947,16.230836868286133
1747258020.3832996,1950,2.899597406387329
1747258020.7231114,1951,19.47118377685547
1747258021.401167,1953,9.55688190460205
1747258022.4280872,1956,1.9090549945831299
1747258023.7994466,1960,15.49886417388916
1747258024.140378,1961,10.223355293273926
1747258024.4872105,1962,8.306110382080078
1747258024.8368077,1963,2.464984893798828
1747258025.19443,1964,0.10861802101135254
1747258025.8904731,1966,9.073400497436523
1747258026.2397964,1967,9.386704444885254
1747258026.5903976,1968,5.291199684143066
1747258026.9414551,1969,10.862264633178711
1747258029.0444212,1975,1.134027361869812
1747258029.7482512,1977,1.648547649383545
1747258030.0995617,1978,3.7629640102386475
1747258030.449214,1979,12.30285358428955
1747258030.7994018,1980,0.4730217754840851
1747258031.148385,1981,11.847430229187012
1747258031.503911,1982,10.956180572509766
1747258031.8545434,1983,10.855847358703613
1747258032.5577102,1985,3.9674813747406006
1747258033.2566705,1987,12.017921447753906
1747258033.6076658,1988,1.9706308841705322
1747258033.9592092,1989,0.6076069474220276
1747258034.6696947,1991,9.854452133178711
1747258035.025698,1992,9.748333930969238
1747258035.385052,1993,13.026939392089844
1747258036.0877016,1995,14.58090877532959
1747258037.4925876,1999,8.081263542175293


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_22_891922-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257336.2848876,0,0.05143051967024803
1747257337.3506997,3,-0.006490239407867193
1747257337.6924639,4,0.5024446249008179
1747257339.7444758,10,1.2864346504211426
1747257340.0898595,11,0.35479089617729187
1747257341.1156929,14,3.647545576095581
1747257341.4675357,15,0.08154475688934326
1747257342.5105908,18,0.48821619153022766
1747257342.8544216,19,0.35747388005256653
1747257343.1955454,20,1.0814541578292847
1747257343.891923,22,1.1582367420196533
1747257344.2359042,23,2.137284755706787
1747257345.2678058,26,0.5596609711647034
1747257345.6121957,27,0.7683228254318237
1747257347.6715167,33,1.6025433540344238
1747257348.7339153,36,1.4943828582763672
1747257349.085193,37,0.515193521976471
1747257349.4319987,38,0.66668301820755
1747257349.778551,39,1.377942681312561
1747257350.1196132,40,0.9427964091300964
1747257352.5397625,47,1.4130334854125977
1747257352.8795342,48,1.4116466045379639
1747257353.219625,49,1.1610618829727173
1747257353.9033856,51,0.9381253123283386
1747257354.2466662,52,0.6867720484733582
1747257354.927364,54,0.7667106986045837
1747257355.9826128,57,1.1075761318206787
1747257357.0219362,60,0.6615735292434692
1747257357.3686488,61,1.4303926229476929
1747257357.7114737,62,0.8665357828140259
1747257358.056402,63,1.6406863927841187
1747257358.7438786,65,0.8653573989868164
1747257359.0906866,66,0.7972601056098938
1747257359.4336865,67,2.2487993240356445
1747257359.7742066,68,1.1630144119262695
1747257360.46106,70,1.1606433391571045
1747257360.8088834,71,0.8938477635383606
1747257362.9288898,77,0.9364523887634277
1747257363.6129837,79,1.3676899671554565
1747257363.9571414,80,1.2424689531326294
1747257364.643452,82,1.3358253240585327
1747257364.984052,83,0.9751918911933899
1747257365.6927724,85,1.1510206460952759
1747257367.099546,89,0.8977556824684143
1747257367.475339,90,1.1377886533737183
1747257369.254856,95,0.7648975253105164
1747257370.6799424,99,1.3861056566238403
1747257371.0337894,100,1.2496607303619385
1747257372.0976298,103,0.5540885329246521
1747257373.1618397,106,1.5405089855194092
1747257373.5210633,107,1.2320032119750977
1747257374.22379,109,0.7370333671569824
1747257376.0168347,114,1.6255912780761719
1747257376.7329185,116,0.7669342756271362
1747257378.5272312,121,1.3601692914962769
1747257379.9510593,125,0.7556421756744385
1747257380.310788,126,0.6104471683502197
1747257381.021186,128,1.0654090642929077
1747257381.7314935,130,1.2548657655715942
1747257382.0830305,131,0.6597116589546204
1747257382.4383974,132,0.9173045754432678
1747257383.8465545,136,1.128535509109497
1747257384.200819,137,0.4509672522544861
1747257386.3265436,143,1.065142035484314
1747257386.6820564,144,0.9379335045814514
1747257387.389976,146,1.3271108865737915
1747257387.7384303,147,0.926506519317627
1747257388.7945962,150,1.1427432298660278
1747257391.2703257,157,0.8009147644042969
1747257391.9729943,159,0.7140184044837952
1747257392.325162,160,0.7987635135650635
1747257393.0241902,162,1.4808703660964966
1747257393.7243488,164,0.8138473033905029
1747257394.432646,166,0.5695618391036987
1747257395.864716,170,0.4537578821182251
1747257396.2161376,171,0.5709335207939148
1747257396.5660048,172,1.0725502967834473
1747257397.6180344,175,2.1894521713256836
1747257397.9676306,176,1.2970294952392578
1747257398.3232832,177,1.1286001205444336
1747257398.6798017,178,1.0808415412902832
1747257399.3787296,180,1.1088995933532715
1747257399.7269723,181,0.9528738856315613
1747257400.7831721,184,0.5616610646247864
1747257401.1386275,185,0.9735997319221497
1747257401.4940403,186,1.0718823671340942
1747257402.5527306,189,0.5746253728866577
1747257402.9040883,190,0.5405212640762329
1747257403.2562296,191,0.8267645239830017
1747257403.611709,192,1.004708170890808
1747257404.668417,195,1.9939842224121094
1747257406.0959196,199,1.2448703050613403
1747257406.4622908,200,0.8526809215545654
1747257407.1766543,202,0.6161179542541504
1747257407.5310555,203,0.9119856953620911
1747257407.8940506,204,0.4275423288345337
1747257408.2451878,205,0.6525410413742065
1747257408.957295,207,1.7744699716567993
1747257409.6789412,209,1.3006540536880493
1747257410.3826056,211,1.3436611890792847
1747257411.0919342,213,1.0908327102661133
1747257411.790869,215,0.8091563582420349
1747257412.1382265,216,1.6294087171554565
1747257412.8371515,218,0.7532858848571777
1747257413.1869588,219,0.9663742184638977
1747257413.5349457,220,1.0304162502288818
1747257413.8862665,221,1.1702229976654053
1747257414.2406194,222,0.7822704315185547
1747257414.9370742,224,0.9721054434776306
1747257415.284447,225,0.49840790033340454
1747257416.6778243,229,0.7412551045417786
1747257418.7875073,235,0.6983844041824341
1747257419.4869435,237,1.2516288757324219
1747257419.835493,238,0.989965558052063
1747257420.1842856,239,1.1589072942733765
1747257420.8891592,241,0.545820415019989
1747257421.2394032,242,1.385210394859314
1747257421.9425592,244,1.0261132717132568
1747257422.293034,245,1.9990381002426147
1747257422.648318,246,1.1869697570800781
1747257422.9992478,247,1.713299036026001
1747257424.7614603,252,1.1710737943649292
1747257425.1276727,253,0.6964824199676514
1747257425.4857714,254,1.2849347591400146
1747257426.5434027,257,1.1211817264556885
1747257426.892779,258,0.8710222244262695
1747257427.2410128,259,0.6007223725318909
1747257427.589623,260,0.5470351576805115
1747257428.294717,262,0.6522906422615051
1747257431.0913794,270,0.8726498484611511
1747257431.4453096,271,0.7182556390762329
1747257432.5166216,274,0.5054262280464172
1747257432.874021,275,1.4542289972305298
1747257433.2295644,276,1.06930410861969
1747257433.930304,278,1.5519031286239624
1747257434.6411161,280,0.9243971705436707
1747257435.3407872,282,0.7086835503578186
1747257435.6921525,283,0.4584508240222931
1747257436.4030743,285,0.4977305233478546
1747257437.116181,287,1.3673971891403198
1747257437.472107,288,1.0759512186050415
1747257438.17038,290,0.899026095867157
1747257439.9038854,295,1.4999897480010986
1747257440.2435338,296,1.5302057266235352
1747257440.583489,297,0.9816150069236755
1747257440.9345062,298,1.5316309928894043
1747257442.9939456,304,1.0064640045166016
1747257443.6892536,306,0.878019392490387
1747257444.386828,308,0.9991072416305542
1747257444.7348151,309,1.900359869003296
1747257445.7680473,312,0.9909623861312866
1747257446.1154373,313,1.0369828939437866
1747257447.1635466,316,0.7537775635719299
1747257447.8584573,318,0.9428935647010803
1747257448.2058399,319,1.1206501722335815
1747257449.2531734,322,1.1137702465057373
1747257449.961316,324,0.5431250333786011
1747257451.728604,329,0.5305421948432922
1747257452.0782537,330,0.5457556843757629
1747257452.4271798,331,0.4668825566768646
1747257452.777188,332,0.7701537609100342
1747257454.5284386,337,1.181410789489746
1747257454.8831751,338,1.3029332160949707
1747257455.5893333,340,0.8001112937927246
1747257456.6518464,343,1.5278446674346924
1747257457.0084534,344,0.6659803986549377
1747257457.3528824,345,1.1996731758117676
1747257457.703168,346,1.0710004568099976
1747257458.40019,348,1.3075851202011108
1747257459.1028438,350,1.1221833229064941
1747257459.8143463,352,0.7548831701278687
1747257460.175209,353,0.8103665709495544
1747257460.5264878,354,0.8053120970726013
1747257461.9339375,358,1.6925342082977295
1747257462.6380951,360,0.6896082758903503
1747257463.3464618,362,0.8271486759185791
1747257463.6952844,363,0.48375293612480164
1747257464.0442097,364,0.7148063778877258
1747257464.3939562,365,1.7665210962295532
1747257464.7405822,366,1.1095608472824097
1747257465.087856,367,0.6450964212417603
1747257465.435372,368,1.2989832162857056
1747257467.5438414,374,0.58758145570755
1747257468.6013846,377,0.6904866695404053
1747257468.950377,378,1.419987440109253
1747257471.4007266,385,0.8628388047218323
1747257471.7499914,386,1.1035982370376587
1747257473.1453593,390,1.0329558849334717
1747257473.4927404,391,0.9884147047996521
1747257473.845459,392,0.9402692317962646
1747257474.195421,393,0.7924301028251648
1747257474.5455909,394,0.772720217704773
1747257474.8935022,395,0.6802602410316467
1747257475.240689,396,1.5085397958755493
1747257475.5887764,397,0.910216748714447
1747257475.937654,398,0.7830519676208496
1747257476.2896605,399,1.276297926902771
1747257476.9938023,401,1.2097827196121216
1747257477.3422236,402,0.9498852491378784
1747257478.0436685,404,0.6583964824676514
1747257479.441399,408,1.5682930946350098
1747257479.7922037,409,0.8413832783699036
1747257480.857653,412,1.042877435684204
1747257481.2244456,413,0.9181588888168335
1747257481.5749211,414,1.0094096660614014
1747257481.923568,415,1.23409903049469
1747257482.9748747,418,0.6339021325111389
1747257484.0355978,421,1.1790168285369873
1747257484.3848937,422,2.0043885707855225
1747257485.4330893,425,0.9672896862030029
1747257485.7905262,426,2.0272984504699707
1747257487.205985,430,0.3654380440711975
1747257487.549275,431,0.5270071625709534
1747257488.5981011,434,1.3766894340515137
1747257488.9460347,435,0.506615936756134
1747257489.2930999,436,0.6994991898536682
1747257489.6420333,437,0.8034664988517761
1747257489.995566,438,1.2609976530075073
1747257490.3433533,439,0.888613760471344
1747257490.6918023,440,0.35972920060157776
1747257491.0394278,441,1.5336382389068604
1747257491.7340791,443,1.6742336750030518
1747257492.0892959,444,1.5053662061691284
1747257492.44233,445,1.4220949411392212
1747257492.7902658,446,2.3137309551239014
1747257494.1962998,450,1.440047025680542
1747257494.546141,451,1.7824569940567017
1747257494.8978384,452,1.0854172706604004
1747257495.2473545,453,0.7519217133522034
1747257495.595932,454,0.9664575457572937
1747257496.2932737,456,1.298453688621521
1747257496.9887185,458,1.4135769605636597
1747257497.6954885,460,1.356967568397522
1747257498.0428977,461,0.821837306022644
1747257499.0856874,464,0.5630657076835632
1747257499.4339705,465,1.6888023614883423
1747257499.7827632,466,1.7962911128997803
1747257500.4805984,468,0.5581045150756836
1747257501.1816318,470,0.7258753776550293
1747257502.5892103,474,0.9903566837310791
1747257502.9380069,475,1.632319450378418
1747257503.9939654,478,0.5935289859771729
1747257504.3426924,479,1.6199628114700317
1747257504.6979651,480,1.0798158645629883
1747257505.0483696,481,0.6717466711997986
1747257505.3973172,482,1.4684761762619019
1747257505.7465267,483,0.8905347585678101
1747257506.0936182,484,1.7506295442581177
1747257506.7885306,486,0.7870729565620422
1747257507.1358364,487,0.8653561472892761
1747257507.4860873,488,0.7154677510261536
1747257507.8422217,489,0.8751786351203918
1747257508.546101,491,0.9433015584945679
1747257509.5917816,494,1.0637398958206177
1747257510.9915283,498,1.0665396451950073
1747257512.03815,501,0.7779755592346191
1747257512.38811,502,1.281053066253662
1747257512.7380176,503,1.2797318696975708
1747257513.7808104,506,0.9417737722396851
1747257514.4784038,508,0.8193151950836182
1747257514.8294044,509,0.6880999803543091
1747257515.1790593,510,1.2207565307617188
1747257515.5294611,511,1.1432374715805054
1747257515.8786242,512,1.169539451599121
1747257516.2275224,513,1.0569980144500732
1747257516.5744073,514,0.38842862844467163
1747257517.637947,517,0.9286747574806213
1747257517.9920826,518,1.3011113405227661
1747257518.3417566,519,1.0756207704544067
1747257518.6902843,520,0.9177408814430237
1747257519.7430272,523,1.1099627017974854
1747257522.198827,530,1.0778472423553467
1747257523.2502592,533,0.9391088485717773
1747257523.5982382,534,1.0810956954956055
1747257524.2939625,536,0.8985982537269592
1747257524.6410208,537,1.184026837348938
1747257524.9889894,538,1.0789295434951782
1747257525.335834,539,1.3624324798583984
1747257525.683599,540,2.6780993938446045
1747257526.3761158,542,0.9503898620605469
1747257526.724131,543,2.483675718307495
1747257527.072504,544,2.662090539932251
1747257527.7649395,546,1.3680469989776611
1747257528.1122432,547,2.126434803009033
1747257529.1601207,550,0.9049416184425354
1747257529.8565962,552,1.0581879615783691
1747257530.5534108,554,2.7535250186920166
1747257530.9074192,555,1.0133742094039917
1747257531.2546422,556,0.7880027890205383
1747257533.3518076,562,1.018689751625061
1747257533.6997468,563,1.3723795413970947
1747257534.0487354,564,1.2762837409973145
1747257535.4399068,568,2.313325881958008
1747257536.4914768,571,0.6030331254005432
1747257537.187317,573,1.1675901412963867
1747257538.2352052,576,1.5096498727798462
1747257539.6603816,580,1.3183366060256958
1747257541.0943925,584,1.7125308513641357
1747257541.444876,585,1.326546311378479
1747257541.7994797,586,0.7620154023170471
1747257542.5187397,588,1.4109400510787964
1747257543.2465265,590,3.2077367305755615
1747257543.5986729,591,1.2455118894577026
1747257543.9665425,592,1.3368375301361084
1747257544.666565,594,1.5082812309265137
1747257545.3624647,596,0.7693371176719666
1747257545.711122,597,0.7364196181297302
1747257546.0676572,598,1.3330321311950684
1747257546.4263353,599,1.4778485298156738
1747257547.1287334,601,0.6903079748153687
1747257547.4835196,602,1.4871299266815186
1747257547.8389776,603,0.6882282495498657
1747257548.545322,605,1.5200650691986084
1747257549.6044145,608,2.1465368270874023
1747257550.309438,610,0.606476902961731
1747257551.3566728,613,2.1511545181274414
1747257551.6989005,614,1.0059024095535278
1747257552.3810298,616,2.0156900882720947
1747257553.0742614,618,1.5964276790618896
1747257553.7591743,620,1.4268038272857666
1747257554.4459014,622,1.225732684135437
1747257554.7868445,623,1.4733749628067017
1747257555.8398504,626,1.9329941272735596
1747257556.52343,628,1.1558963060379028
1747257556.8740025,629,0.8630196452140808
1747257558.252714,633,0.6704726815223694
1747257558.950477,635,0.9215509295463562
1747257559.6437862,637,1.6426639556884766
1747257560.6822543,640,2.5741796493530273
1747257561.0270233,641,2.1318655014038086
1747257561.37497,642,2.3509328365325928
1747257561.7168136,643,0.727104663848877
1747257562.060363,644,1.5953844785690308
1747257562.400296,645,1.9118380546569824
1747257563.809439,649,0.8628657460212708
1747257564.5188098,651,0.9756712317466736
1747257564.8780057,652,1.9093413352966309
1747257565.2288191,653,1.011201024055481
1747257565.5869713,654,0.9192114472389221
1747257565.9366121,655,1.1359636783599854
1747257566.9866893,658,2.0687766075134277
1747257567.3359196,659,3.110358953475952
1747257567.6922026,660,1.6474570035934448
1747257570.1406064,667,0.8898072838783264
1747257571.191619,670,2.9348597526550293
1747257572.946153,675,0.8040396571159363
1747257573.2981727,676,1.5104081630706787
1747257573.6469796,677,3.842801570892334
1747257574.7039132,680,0.815165638923645
1747257575.4070818,682,0.5050712823867798
1747257575.7594037,683,1.2461061477661133
1747257576.109994,684,2.0675394535064697
1747257577.142357,687,1.4840034246444702
1747257578.870693,692,2.6802852153778076
1747257579.5599144,694,1.965728759765625
1747257579.9052231,695,1.304822325706482
1747257580.2582574,696,1.2745397090911865
1747257580.6020103,697,1.4037294387817383
1747257581.2908912,699,0.8265120983123779
1747257582.3298495,702,2.9597439765930176
1747257582.6797633,703,1.6276745796203613
1747257583.3682709,705,2.0824830532073975
1747257584.7434652,709,1.2133045196533203
1747257585.0888398,710,2.403517723083496
1747257585.7777846,712,0.6979876756668091
1747257586.8181314,715,1.424432396888733
1747257587.5057137,717,2.348412036895752
1747257588.1996608,719,2.2028636932373047
1747257588.5441167,720,1.3421134948730469
1747257588.8917809,721,0.9572163224220276
1747257589.5826764,723,3.911672830581665
1747257590.2707117,725,0.6202977299690247
1747257590.6154237,726,2.348515033721924
1747257590.9608188,727,1.750447154045105
1747257591.3065507,728,0.8696758151054382
1747257591.6526418,729,2.7731058597564697
1747257592.3419852,731,3.718473434448242
1747257592.6881375,732,1.4702427387237549
1747257593.038145,733,1.1110432147979736
1747257594.7770529,738,1.4360105991363525
1747257595.1218343,739,1.5145279169082642
1747257595.4736485,740,1.9742132425308228
1747257596.169791,742,1.6465859413146973
1747257596.5106459,743,1.0695126056671143
1747257596.8526785,744,1.187050461769104
1747257597.193727,745,1.7368364334106445
1747257599.5899007,752,2.4645211696624756
1747257600.6055164,755,1.2004657983779907
1747257600.943746,756,2.81358003616333
1747257601.6201544,758,2.802366018295288
1747257603.3151848,763,2.1117260456085205
1747257603.6558373,764,1.1237421035766602
1747257603.9945447,765,2.65081524848938
1747257605.0095594,768,1.8786084651947021
1747257605.554209,769,1.3019025325775146
1747257606.5823998,772,3.6760013103485107
1747257606.931339,773,2.265627145767212
1747257607.6336896,775,1.0865710973739624
1747257607.9824197,776,0.857021689414978
1747257608.6849456,778,1.353377103805542
1747257609.0364122,779,0.5780202150344849
1747257609.3900254,780,2.7598814964294434
1747257609.737975,781,1.482446551322937
1747257610.0973208,782,0.9124667048454285
1747257612.2227123,788,2.7271697521209717
1747257612.576641,789,1.732223391532898
1747257613.2781537,791,1.6880656480789185
1747257613.9797986,793,2.2199037075042725
1747257614.683711,795,1.9626256227493286
1747257615.032825,796,3.448033094406128
1747257616.0772183,799,4.314176082611084
1747257616.425569,800,1.0480144023895264
1747257617.8222995,804,1.2841755151748657
1747257618.1769538,805,2.014681100845337
1747257618.5251331,806,0.925283670425415
1747257618.8738909,807,1.9046714305877686
1747257619.922415,810,7.632455825805664
1747257620.9695845,813,0.9711272716522217
1747257622.7373784,818,3.2512786388397217
1747257623.0888445,819,2.771383285522461
1747257623.7907555,821,1.1914230585098267
1747257624.1464262,822,4.113824367523193
1747257624.500399,823,3.2019989490509033
1747257625.1960776,825,2.6210474967956543
1747257625.5451505,826,0.8966515064239502
1747257625.8983793,827,0.7157163023948669
1747257626.248788,828,1.2311042547225952
1747257627.6600568,832,1.6337898969650269
1747257628.0157726,833,2.131150722503662
1747257628.7179976,835,0.7946547269821167
1747257629.0711114,836,3.190126419067383
1747257629.4203253,837,5.312414646148682
1747257630.1191475,839,1.6128673553466797
1747257630.4675484,840,1.7297464609146118
1747257631.5190709,843,2.220625400543213
1747257632.2268798,845,0.6739547848701477
1747257634.001164,850,0.9452446699142456
1747257634.3537183,851,3.173262119293213
1747257635.3932045,854,0.6142138242721558
1747257636.4293215,857,0.6385501623153687
1747257637.4599898,860,2.876554489135742
1747257638.1505373,862,2.329598903656006
1747257639.1910872,865,1.1988388299942017
1747257639.5343072,866,0.955982506275177
1747257640.914934,870,2.0197713375091553
1747257641.260997,871,6.688422203063965
1747257644.7556531,881,1.9577767848968506
1747257645.4523675,883,8.091196060180664
1747257645.8023198,884,2.4739468097686768
1747257646.1499364,885,0.662578284740448
1747257646.4997277,886,2.1820850372314453
1747257647.2060678,888,2.390937566757202
1747257647.9062626,890,2.660000801086426
1747257648.602643,892,2.571749448776245
1747257649.652627,895,3.448777437210083
1747257650.3546169,897,0.7912789583206177
1747257650.7010934,898,4.42178201675415
1747257651.742229,901,0.6603838205337524
1747257652.0893261,902,2.4139063358306885
1747257652.7861557,904,3.41389799118042
1747257653.487236,906,0.9131296277046204
1747257653.837402,907,1.3002982139587402
1747257654.1905732,908,1.285115361213684
1747257654.8910387,910,1.4450217485427856
1747257655.2412262,911,1.096746563911438
1747257656.293781,914,9.090085983276367
1747257657.6869314,918,3.5809459686279297
1747257658.0340443,919,0.2917017638683319
1747257658.7442029,921,1.0687251091003418
1747257659.4440017,923,2.4230756759643555
1747257660.8671463,927,2.1256635189056396
1747257661.2369847,928,1.6049188375473022
1747257661.5908885,929,3.91599178314209
1747257661.9449847,930,2.7348215579986572
1747257662.3055093,931,2.282606601715088
1747257662.6545632,932,4.231201171875
1747257663.002576,933,1.7032774686813354
1747257663.7026253,935,4.22953987121582
1747257665.1007082,939,0.4396164119243622
1747257665.79987,941,1.6682991981506348
1747257666.1484656,942,4.173818111419678
1747257667.20687,945,2.2766504287719727
1747257668.611404,949,2.4200778007507324
1747257669.6640222,952,1.3367146253585815
1747257670.3706453,954,4.402222633361816
1747257670.7234588,955,1.4393023252487183
1747257671.072,956,7.04940938949585
1747257672.4704704,960,1.0674141645431519
1747257673.1908174,962,2.838432788848877
1747257673.5404274,963,5.467339515686035
1747257673.8991675,964,0.6983681917190552
1747257674.2503672,965,1.2857580184936523
1747257674.9540591,967,1.2614182233810425
1747257675.3036911,968,5.971118450164795
1747257676.3576245,971,3.120476484298706
1747257678.140325,976,1.728478193283081
1747257678.861608,978,3.27736759185791
1747257679.2175252,979,1.9149575233459473
1747257679.92045,981,1.9059196710586548
1747257680.2702599,982,1.4452489614486694
1747257681.674746,986,1.5485694408416748
1747257682.378651,988,2.176360607147217
1747257682.7299163,989,2.1001768112182617
1747257683.0794742,990,0.8623082637786865
1747257683.780722,992,0.765885591506958
1747257684.4867592,994,0.748974084854126
1747257684.834334,995,2.363969326019287
1747257685.181991,996,6.88657808303833
1747257685.8906736,998,1.303451657295227
1747257686.246537,999,1.5732738971710205
1747257686.9796765,1001,1.5153027772903442
1747257687.333329,1002,7.650353908538818
1747257687.6870933,1003,0.611758828163147
1747257688.0356698,1004,1.7383654117584229
1747257688.3861291,1005,2.8849098682403564
1747257688.7418008,1006,1.8502718210220337
1747257690.5298507,1011,5.223640441894531
1747257691.2406828,1013,2.1076226234436035
1747257691.9584925,1015,4.806895732879639
1747257692.3229442,1016,7.394336700439453
1747257692.6822004,1017,3.411424398422241
1747257694.4365914,1022,2.9925739765167236
1747257695.8485906,1026,3.751570224761963
1747257696.5546436,1028,8.35757827758789
1747257696.902958,1029,5.096566677093506
1747257699.0260782,1035,5.043543338775635
1747257699.3734019,1036,0.4471988081932068
1747257699.728531,1037,3.5910561084747314
1747257700.082451,1038,2.8507983684539795
1747257700.430673,1039,2.8229994773864746
1747257701.824509,1043,8.434768676757812
1747257702.5209718,1045,0.21692617237567902
1747257702.8682775,1046,6.010132789611816
1747257704.9565437,1052,1.8353583812713623
1747257705.307376,1053,1.9745569229125977
1747257706.3549044,1056,3.040757894515991
1747257707.0506287,1058,2.578756093978882
1747257707.3979194,1059,2.7705492973327637
1747257707.7444677,1060,4.085237503051758
1747257708.4418154,1062,2.121671438217163
1747257709.4834092,1065,4.5588555335998535
1747257709.8316474,1066,4.649173736572266
1747257710.180662,1067,7.573354721069336
1747257710.8757553,1069,4.0784010887146
1747257711.2251346,1070,0.8471936583518982
1747257711.5745523,1071,5.316871166229248
1747257711.9244032,1072,1.1140201091766357
1747257712.2779603,1073,2.5172817707061768
1747257712.6354246,1074,1.0956926345825195
1747257713.6926608,1077,1.3854036331176758
1747257714.0439818,1078,2.3070363998413086
1747257714.7432282,1080,0.5566713213920593
1747257715.0975304,1081,2.26650333404541
1747257715.4542239,1082,1.1509003639221191
1747257716.5302136,1085,8.856280326843262
1747257716.8884397,1086,6.779646396636963
1747257717.2403653,1087,1.4130053520202637
1747257718.6621404,1091,1.6551507711410522
1747257719.0127187,1092,2.6670591831207275
1747257719.3666747,1093,1.7315369844436646
1747257721.1228583,1098,4.5239667892456055
1747257721.822699,1100,5.154065132141113
1747257722.5227213,1102,2.7162530422210693
1747257722.871425,1103,0.31678617000579834
1747257723.2201586,1104,3.382786512374878
1747257724.2768052,1107,2.1190929412841797
1747257724.6298516,1108,0.7257134914398193
1747257724.9812708,1109,1.3073689937591553
1747257725.3341765,1110,4.156033039093018
1747257725.684973,1111,1.978882074356079
1747257726.0405033,1112,1.2485095262527466
1747257726.399979,1113,3.8023362159729004
1747257726.752114,1114,3.1837146282196045
1747257727.476054,1116,1.2967724800109863
1747257728.530992,1119,3.427840232849121
1747257729.2242978,1121,4.932778835296631
1747257729.574436,1122,8.54820442199707
1747257730.6253307,1125,1.8947882652282715
1747257730.9741173,1126,4.9354634284973145
1747257731.6769278,1128,0.9295102953910828
1747257732.0274715,1129,1.9599617719650269
1747257732.377531,1130,1.4823071956634521
1747257732.727213,1131,2.137626886367798
1747257733.0781274,1132,2.038303852081299
1747257733.7842753,1134,5.184517860412598
1747257734.1460721,1135,0.8686365485191345
1747257734.5078685,1136,8.987629890441895
1747257735.5794826,1139,9.49570369720459
1747257736.6383152,1142,9.182835578918457
1747257737.698496,1145,5.624524116516113
1747257738.0494792,1146,5.3776535987854
1747257738.751484,1148,1.278932809829712
1747257739.1038108,1149,5.088951587677002
1747257739.4542036,1150,7.631719589233398
1747257739.8110785,1151,1.600152850151062
1747257740.1704044,1152,1.6755163669586182
1747257740.5208466,1153,1.0034362077713013
1747257741.221079,1155,5.116550445556641
1747257742.9689803,1160,2.777256965637207
1747257743.6674528,1162,12.480035781860352
1747257744.3697677,1164,5.828114032745361
1747257745.0649104,1166,2.468898057937622
1747257745.4133017,1167,1.1727566719055176
1747257747.5147367,1173,1.5234586000442505
1747257747.86466,1174,1.5237362384796143
1747257748.5644715,1176,0.8283349275588989
1747257748.918594,1177,5.904561519622803
1747257749.2636101,1178,3.8914480209350586
1747257750.6460257,1182,1.982830286026001
1747257751.3388293,1184,5.392702579498291
1747257752.0328689,1186,0.8897727727890015
1747257752.7275133,1188,2.174680709838867
1747257753.083492,1189,2.528348445892334
1747257753.4402077,1190,1.283961534500122
1747257754.515817,1193,2.5246009826660156
1747257754.8679638,1194,1.2401041984558105
1747257755.218777,1195,4.838558197021484
1747257755.91681,1197,4.521280765533447
1747257756.2722056,1198,2.2843990325927734
1747257757.324275,1201,0.9155464768409729
1747257757.6727726,1202,6.958297252655029
1747257758.7391608,1205,7.8065290451049805
1747257759.0914006,1206,5.584746360778809
1747257759.4459472,1207,1.5030921697616577
1747257760.1563241,1209,0.8031604290008545
1747257761.573749,1213,2.7481722831726074
1747257761.9247537,1214,15.071876525878906
1747257762.2753196,1215,0.5338705778121948
1747257762.978078,1217,2.509370803833008
1747257763.3274248,1218,0.7431766986846924
1747257765.0945892,1223,9.55494499206543
1747257765.80225,1225,1.6359790563583374
1747257766.8552644,1228,8.576611518859863
1747257767.2042155,1229,6.087141990661621
1747257768.2599592,1232,0.9248130321502686
1747257768.6164684,1233,8.841310501098633
1747257770.3875334,1238,5.335102558135986
1747257771.0909283,1240,0.7485723495483398
1747257771.43953,1241,3.5651845932006836
1747257771.788305,1242,5.324517726898193
1747257772.1364284,1243,1.6884387731552124
1747257772.484391,1244,0.4850935637950897
1747257772.8318377,1245,5.490527629852295
1747257773.1824265,1246,0.8439570665359497
1747257774.2297962,1249,2.5230841636657715
1747257774.5792031,1250,3.1683969497680664
1747257774.9301581,1251,3.733020067214966
1747257775.2820415,1252,0.9345136880874634
1747257775.9870334,1254,4.752562999725342
1747257776.693921,1256,5.235947608947754
1747257777.0440927,1257,2.1941511631011963
1747257778.0902243,1260,4.000404357910156
1747257778.4387429,1261,3.0272915363311768
1747257779.484004,1264,1.354611873626709
1747257780.5377812,1267,2.6013693809509277
1747257781.9500675,1271,5.1529107093811035
1747257783.7267308,1276,0.4192250967025757
1747257784.0846896,1277,3.9322526454925537
1747257784.4406018,1278,5.423551082611084
1747257785.861215,1282,1.1902046203613281
1747257786.918171,1285,3.67789888381958
1747257788.6659665,1290,6.470342636108398
1747257789.7141514,1293,2.1643621921539307
1747257790.7629328,1296,6.140511512756348
1747257791.4628484,1298,1.4169392585754395
1747257791.821157,1299,1.2587032318115234
1747257792.8684595,1302,1.3797048330307007
1747257794.2744927,1306,8.404520988464355
1747257795.6876764,1310,2.1372992992401123
1747257797.090692,1314,7.984843730926514
1747257797.44798,1315,4.776852607727051
1747257799.2027478,1320,10.820015907287598
1747257799.9012127,1322,1.4714289903640747
1747257800.2507308,1323,1.1002548933029175
1747257800.9552975,1325,13.66667652130127
1747257801.3049257,1326,1.9199720621109009
1747257802.0053625,1328,6.877616882324219
1747257804.4712996,1335,12.119277954101562
1747257807.6249015,1344,1.0130069255828857
1747257807.982745,1345,6.713333606719971
1747257808.6846938,1347,2.469974994659424
1747257809.0377223,1348,2.0418577194213867
1747257810.1156256,1351,3.365252733230591
1747257810.4754913,1352,7.25130558013916
1747257811.1860468,1354,6.011270523071289
1747257812.5943758,1358,2.1712470054626465
1747257813.2969284,1360,5.420465469360352
1747257814.701951,1364,8.258145332336426
1747257815.0517168,1365,8.906371116638184
1747257815.4006495,1366,5.01420783996582
1747257815.7556345,1367,7.101062297821045
1747257816.1044514,1368,4.128790378570557
1747257817.4980729,1372,0.9475505948066711
1747257817.8472252,1373,6.419090270996094
1747257818.5511394,1375,8.100229263305664
1747257818.9051507,1376,7.799768447875977
1747257820.3285313,1380,1.8598928451538086
1747257822.0769148,1385,11.777387619018555
1747257822.426376,1386,1.9313013553619385
1747257823.829595,1390,0.15743456780910492
1747257824.88312,1393,8.771270751953125
1747257825.9263878,1396,8.4002103805542
1747257826.2740204,1397,5.654362678527832
1747257826.9726496,1399,0.5742579102516174
1747257827.3225744,1400,7.768928050994873
1747257828.3790243,1403,7.105930805206299
1747257829.084089,1405,5.507422924041748
1747257831.8981133,1413,2.7117106914520264
1747257832.9721148,1416,2.233461380004883
1747257833.3326972,1417,9.897136688232422
1747257834.043732,1419,1.4281114339828491
1747257834.7578065,1421,3.6126580238342285
1747257835.1081553,1422,6.611143589019775
1747257838.2733352,1431,5.991506576538086
1747257838.6214,1432,9.366713523864746
1747257840.0168421,1436,3.333564043045044
1747257840.7190912,1438,8.729114532470703
1747257841.0742352,1439,7.591288089752197
1747257841.4241812,1440,7.804787635803223
1747257841.7759392,1441,1.4039913415908813
1747257842.8265264,1444,4.9233245849609375
1747257843.5282857,1446,7.7913079261779785
1747257843.8799577,1447,5.735274791717529
1747257844.2323585,1448,4.016322612762451
1747257844.583306,1449,11.83764934539795
1747257844.936758,1450,9.18825912475586
1747257845.289715,1451,18.319149017333984
1747257845.6419637,1452,14.402079582214355
1747257846.3475637,1454,4.79604434967041
1747257846.701784,1455,6.563177585601807
1747257847.0562236,1456,3.044231653213501
1747257847.4170296,1457,9.944692611694336
1747257847.7695472,1458,2.0628883838653564
1747257848.1402433,1459,8.77716064453125
1747257848.5194259,1460,3.459686040878296
1747257848.8782911,1461,1.1789216995239258
1747257849.5884686,1463,0.32769742608070374
1747257852.2552712,1470,7.267779350280762
1747257853.3126066,1473,1.274196982383728
1747257853.6629019,1474,9.352090835571289
1747257854.3678594,1476,5.445575714111328
1747257854.724352,1477,2.735386610031128
1747257856.1284246,1481,7.9278564453125
1747257856.4865391,1482,7.827438831329346
1747257856.83666,1483,6.686134338378906
1747257858.2450817,1487,5.738750457763672
1747257858.5932903,1488,2.168510913848877
1747257858.9435875,1489,20.0826416015625
1747257859.293611,1490,9.982017517089844
1747257859.6480699,1491,8.133830070495605
1747257860.355789,1493,15.842543601989746
1747257860.7053273,1494,0.8012975454330444
1747257862.1102846,1498,3.2792112827301025
1747257862.4591506,1499,1.5150606632232666
1747257862.8084502,1500,3.3187713623046875
1747257863.5183606,1502,10.823532104492188
1747257864.571824,1505,0.4939376711845398
1747257865.9660416,1509,10.979637145996094
1747257866.3141603,1510,7.444285869598389
1747257866.6612725,1511,29.40163230895996
1747257867.3563592,1513,3.7725493907928467
1747257868.0606816,1515,6.414799690246582
1747257868.418881,1516,8.086029052734375
1747257870.9307966,1523,2.6403555870056152
1747257871.984107,1526,14.2045316696167
1747257872.6872365,1528,6.084954738616943
1747257874.7974386,1534,8.949159622192383
1747257875.8633633,1537,3.0628607273101807
1747257876.212358,1538,2.224236011505127
1747257877.262931,1541,20.76565933227539
1747257878.6649854,1545,1.5996581315994263
1747257879.3632731,1547,10.477803230285645
1747257879.7098148,1548,9.624679565429688
1747257880.7598815,1551,2.356752634048462
1747257881.1078157,1552,0.4858052730560303
1747257881.4568057,1553,4.206851005554199
1747257882.1627238,1555,5.016281604766846
1747257882.8658586,1557,5.961463451385498
1747257884.6425269,1562,5.0458784103393555
1747257885.3506947,1564,0.2833649218082428
1747257885.6995218,1565,2.4942831993103027
1747257886.050367,1566,0.36903321743011475
1747257886.761673,1568,1.7659767866134644
1747257887.4643714,1570,1.1670112609863281
1747257887.8125885,1571,12.219295501708984
1747257888.1627939,1572,10.566912651062012
1747257888.5144544,1573,3.4882912635803223
1747257889.5761015,1576,8.80936336517334
1747257890.2772803,1578,2.2938506603240967
1747257890.6259027,1579,0.7832499742507935
1747257890.9785516,1580,3.954070806503296
1747257891.3292587,1581,8.662601470947266
1747257891.6819403,1582,13.302523612976074
1747257892.7393441,1585,0.9260596036911011
1747257894.5046947,1590,9.395126342773438
1747257896.2704322,1595,2.580940008163452
1747257896.6202965,1596,9.293966293334961
1747257896.9701543,1597,7.14881706237793
1747257898.377812,1601,9.580076217651367
1747257898.7276447,1602,1.1255640983581543
1747257899.0799305,1603,13.062298774719238
1747257901.5337431,1610,1.4121053218841553
1747257901.8841684,1611,1.9317809343338013
1747257902.5824041,1613,12.537604331970215
1747257902.9297597,1614,10.910834312438965
1747257903.6242788,1616,18.92351531982422
1747257905.0187678,1620,7.832550525665283
1747257905.714625,1622,2.429685354232788
1747257906.412087,1624,0.5338873267173767
1747257907.1118429,1626,9.421212196350098
1747257907.4623795,1627,3.238508462905884
1747257908.8655684,1631,5.328932762145996
1747257910.2730424,1635,7.764031887054443
1747257910.6252103,1636,16.895994186401367
1747257910.9911273,1637,3.2952470779418945
1747257911.3442822,1638,0.13519757986068726
1747257912.0532975,1640,8.435015678405762
1747257912.404868,1641,3.845355749130249
1747257914.1724038,1646,3.1146240234375
1747257914.5255344,1647,1.0953212976455688
1747257915.2278602,1649,2.828557252883911
1747257915.9272578,1651,5.453690052032471
1747257916.2757807,1652,16.32910919189453
1747257916.626083,1653,6.420571327209473
1747257916.976373,1654,11.653238296508789
1747257917.676262,1656,0.17240223288536072
1747257918.3748233,1658,1.2334675788879395
1747257919.7843683,1662,10.592168807983398
1747257920.4895492,1664,0.7030825614929199
1747257921.1915312,1666,11.568045616149902
1747257922.241941,1669,10.14653491973877
1747257922.5921652,1670,4.330323219299316
1747257924.0122836,1674,12.764598846435547
1747257925.0859575,1677,14.071062088012695
1747257925.7958148,1679,9.047089576721191
1747257926.1526678,1680,3.2353768348693848
1747257926.5023963,1681,2.306279182434082
1747257926.8596458,1682,5.052866458892822
1747257927.9089568,1685,14.276345252990723
1747257928.2590637,1686,2.7635653018951416
1747257928.6099262,1687,16.515661239624023
1747257928.9578924,1688,2.1108670234680176
1747257929.3072321,1689,1.469423532485962
1747257929.6566644,1690,4.765781402587891
1747257930.7219014,1693,6.689433574676514
1747257931.071126,1694,6.62272310256958
1747257931.420172,1695,2.136631727218628
1747257932.118729,1697,6.290382385253906
1747257932.468726,1698,1.459359049797058
1747257932.8182023,1699,6.622978210449219
1747257933.1665199,1700,0.05239026993513107
1747257933.8650672,1702,13.207928657531738
1747257934.56069,1704,0.10137774795293808
1747257935.6315806,1707,9.251167297363281
1747257936.3300846,1709,10.121572494506836
1747257936.679158,1710,0.8974918723106384
1747257937.0275674,1711,13.986584663391113
1747257937.383264,1712,11.52165412902832
1747257939.4924335,1718,7.5274882316589355
1747257939.8432486,1719,20.10692596435547
1747257940.912482,1722,1.7463141679763794
1747257941.267761,1723,12.685153007507324
1747257941.6161172,1724,11.17660140991211
1747257941.9651072,1725,18.264659881591797
1747257943.7105467,1730,21.31322479248047
1747257946.5309255,1738,3.395427703857422
1747257946.879388,1739,21.449874877929688
1747257947.227639,1740,12.820411682128906
1747257948.2704244,1743,2.742173194885254
1747257948.9728668,1745,15.167140007019043
1747257950.0230372,1748,1.670829176902771
1747257950.3737533,1749,10.201216697692871
1747257950.7246454,1750,14.453554153442383
1747257951.0757036,1751,4.165866851806641
1747257951.7762418,1753,13.877641677856445
1747257952.1259277,1754,2.0788681507110596
1747257953.2035358,1757,14.940189361572266
1747257954.9483857,1762,11.008050918579102
1747257955.299584,1763,12.182847023010254
1747257956.0072594,1765,2.6250531673431396
1747257956.3587618,1766,0.0813150480389595
1747257957.0609176,1768,10.059919357299805
1747257959.5388362,1775,19.63876724243164
1747257959.9036226,1776,6.5094075202941895
1747257960.264887,1777,24.903356552124023
1747257961.329983,1780,3.301527976989746
1747257961.6890478,1781,11.63333797454834
1747257962.7540252,1784,1.7660881280899048
1747257963.1069953,1785,9.616938591003418
1747257963.4642217,1786,18.820241928100586
1747257963.8198006,1787,10.664518356323242
1747257964.524021,1789,10.73906421661377
1747257964.8735733,1790,0.9096617698669434
1747257965.5682967,1792,17.36724281311035
1747257966.287575,1794,0.8994347453117371
1747257966.9919472,1796,13.835892677307129
1747257967.3406732,1797,6.86906623840332
1747257968.3880467,1800,11.022065162658691
1747257969.0843182,1802,12.969630241394043
1747257969.4327614,1803,1.196395754814148
1747257969.7804542,1804,2.053621768951416
1747257971.1781127,1808,1.9265567064285278
1747257971.887895,1810,2.8166072368621826
1747257973.2963605,1814,9.75067138671875
1747257974.0037131,1816,0.5552949905395508
1747257974.708943,1818,10.895143508911133
1747257975.0695367,1819,13.967547416687012
1747257976.5087867,1823,1.2275968790054321
1747257977.5778925,1826,9.874317169189453
1747257977.9276476,1827,2.624652862548828
1747257978.6302016,1829,9.783455848693848
1747257978.9817212,1830,4.670079231262207
1747257979.6942735,1832,23.3294620513916
1747257980.0528505,1833,2.7399356365203857
1747257980.4102087,1834,13.441689491271973
1747257981.1122854,1836,1.5805912017822266
1747257981.464431,1837,29.616527557373047
1747257981.8135657,1838,0.38389769196510315
1747257983.9178584,1844,3.327934741973877
1747257984.270307,1845,12.537516593933105
1747257984.6133654,1846,13.238199234008789
1747257984.9650784,1847,5.096682071685791
1747257985.3106432,1848,9.945757865905762
1747257986.3576481,1851,12.114425659179688
1747257987.0596588,1853,1.4914997816085815
1747257988.0964098,1856,1.1383298635482788
1747257989.4782221,1860,12.847179412841797
1747257990.8506432,1864,5.283199787139893
1747257991.195731,1865,7.846832752227783
1747257991.5466566,1866,11.398604393005371
1747257991.8977897,1867,10.332656860351562
1747257993.2779396,1871,15.448982238769531
1747257993.6223483,1872,5.456770420074463
1747257993.9688873,1873,7.646160125732422
1747257994.314566,1874,7.061702251434326
1747257994.6584973,1875,10.71819019317627
1747257995.3470316,1877,11.438285827636719
1747257996.036112,1879,10.315839767456055
1747257996.3815453,1880,16.805295944213867
1747257997.4175994,1883,17.628379821777344
1747257997.7631993,1884,8.492171287536621
1747257998.4564621,1886,7.474920749664307
1747257999.1461625,1888,19.03533363342285
1747257999.8445637,1890,13.198970794677734
1747258000.1911004,1891,8.847284317016602
1747258001.5735743,1895,12.986116409301758
1747258002.9475095,1899,0.23056015372276306
1747258003.637145,1901,1.0256381034851074
1747258003.9837325,1902,21.280797958374023
1747258005.3756669,1906,10.832944869995117
1747258006.070004,1908,11.806090354919434
1747258006.4210038,1909,15.634998321533203
1747258006.7643998,1910,1.027511715888977
1747258007.7896085,1913,13.429469108581543
1747258008.8071272,1916,1.549716830253601
1747258009.4836836,1918,1.0821216106414795
1747258011.5223155,1924,9.581534385681152
1747258011.8649027,1925,13.614167213439941
1747258012.2037244,1926,11.597464561462402
1747258012.8863657,1928,16.917585372924805
1747258013.2266228,1929,1.5299588441848755
1747258014.2456527,1932,19.591920852661133
1747258015.2621374,1935,4.328723907470703
1747258015.6091173,1936,1.1457504034042358
1747258016.6417787,1939,7.0241804122924805
1747258016.9819393,1940,27.582481384277344
1747258017.3223562,1941,22.1956787109375
1747258017.6624374,1942,1.278072714805603
1747258018.6818583,1945,12.038763999938965
1747258019.3636708,1947,16.230836868286133
1747258020.3834693,1950,2.899597406387329
1747258020.7232463,1951,19.47118377685547
1747258021.4013422,1953,9.55688190460205
1747258022.428287,1956,1.9090549945831299
1747258023.7996066,1960,15.49886417388916
1747258024.1405454,1961,10.223355293273926
1747258024.487423,1962,8.306110382080078
1747258024.8370128,1963,2.464984893798828
1747258025.1946301,1964,0.10861802101135254
1747258025.890773,1966,9.073400497436523
1747258026.2400165,1967,9.386704444885254
1747258026.5905478,1968,5.291199684143066
1747258026.941652,1969,10.862264633178711
1747258029.0447145,1975,1.134027361869812
1747258029.7485166,1977,1.648547649383545
1747258030.099771,1978,3.7629640102386475
1747258030.4494934,1979,12.30285358428955
1747258030.7996247,1980,0.4730217754840851
1747258031.1485996,1981,11.847430229187012
1747258031.504131,1982,10.956180572509766
1747258031.8548174,1983,10.855847358703613
1747258032.557906,1985,3.9674813747406006
1747258033.2569075,1987,12.017921447753906
1747258033.607888,1988,1.9706308841705322
1747258033.9594185,1989,0.6076069474220276
1747258034.6699197,1991,9.854452133178711
1747258035.0259416,1992,9.748333930969238
1747258035.3853598,1993,13.026939392089844
1747258036.0879185,1995,14.58090877532959
1747258037.4928193,1999,8.081263542175293


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_22_891922-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257336.305587,0,1.353359580039978
1747257337.3667622,3,1.3073490858078003
1747257337.7081935,4,1.3112072944641113
1747257339.760077,10,1.339711308479309
1747257340.1054807,11,1.803229808807373
1747257341.1344817,14,1.1658401489257812
1747257341.4894366,15,1.8909021615982056
1747257342.527202,18,2.2225048542022705
1747257342.8701968,19,2.5844099521636963
1747257343.2111902,20,3.069951295852661
1747257343.9054782,22,2.71565580368042
1747257344.2494423,23,2.4538116455078125
1747257345.281746,26,3.1115403175354004
1747257345.6255093,27,2.995335578918457
1747257347.6856253,33,3.077266216278076
1747257348.749679,36,2.536106824874878
1747257349.1007383,37,3.5401906967163086
1747257349.4475834,38,3.6561553478240967
1747257349.7942715,39,3.272099018096924
1747257350.1357274,40,3.157811164855957
1747257352.553072,47,2.985246419906616
1747257352.8938375,48,3.1854782104492188
1747257353.233692,49,3.4047443866729736
1747257353.9174855,51,3.5853512287139893
1747257354.2604434,52,3.2525172233581543
1747257354.944988,54,3.893446207046509
1747257355.998764,57,3.7023110389709473
1747257357.0375574,60,3.783766269683838
1747257357.3849256,61,3.907973289489746
1747257357.727112,62,3.615088939666748
1747257358.0719285,63,3.7731759548187256
1747257358.759972,65,3.5210916996002197
1747257359.1064186,66,3.700263023376465
1747257359.449443,67,3.9191577434539795
1747257359.7904723,68,3.4250071048736572
1747257360.477889,70,3.4328081607818604
1747257360.8253121,71,4.173403263092041
1747257362.9447894,77,3.456073760986328
1747257363.6308317,79,3.7372207641601562
1747257363.9749916,80,3.569791555404663
1747257364.6591458,82,3.9491961002349854
1747257364.9999936,83,3.4808897972106934
1747257365.7166748,85,4.062142372131348
1747257367.1266596,89,4.049022197723389
1747257367.4975302,90,3.706723213195801
1747257369.277566,95,4.139027118682861
1747257370.703629,99,3.948715925216675
1747257371.053184,100,3.5093090534210205
1747257372.1192784,103,3.5798583030700684
1747257373.185667,106,4.007296562194824
1747257373.5429263,107,3.558896064758301
1747257374.251004,109,3.9151668548583984
1747257376.041519,114,3.754044771194458
1747257376.7586262,116,4.013827323913574
1747257378.550497,121,3.996748447418213
1747257379.974185,125,3.9175775051116943
1747257380.3319964,126,3.792034149169922
1747257381.0436954,128,4.159131050109863
1747257381.7535663,130,3.8815793991088867
1747257382.1053653,131,4.140750885009766
1747257382.460997,132,3.938889980316162
1747257383.8683255,136,3.7834651470184326
1747257384.2222137,137,3.986082077026367
1747257386.3481042,143,3.9139277935028076
1747257386.7002223,144,4.029411315917969
1747257387.4108427,146,4.080438613891602
1747257387.7607086,147,4.056486129760742
1747257388.8169186,150,3.7389769554138184
1747257391.2939253,157,3.940424680709839
1747257391.997174,159,4.252106189727783
1747257392.3469965,160,3.939865827560425
1747257393.0470607,162,3.8956987857818604
1747257393.7469814,164,4.029183387756348
1747257394.4543443,166,3.870979070663452
1747257395.8876576,170,4.233849048614502
1747257396.2378988,171,3.989809036254883
1747257396.5872982,172,4.214463710784912
1747257397.6400735,175,3.6978228092193604
1747257397.989567,176,4.181186199188232
1747257398.3448064,177,3.8428549766540527
1747257398.7012012,178,4.192893028259277
1747257399.3998692,180,4.102407455444336
1747257399.748703,181,4.039185047149658
1747257400.8048704,184,4.230592727661133
1747257401.1646419,185,4.154839038848877
1747257401.5161464,186,4.079775333404541
1747257402.5749528,189,3.998790979385376
1747257402.9254234,190,4.2797770500183105
1747257403.2774475,191,4.266436576843262
1747257403.6330981,192,3.8686978816986084
1747257404.690426,195,3.833679676055908
1747257406.1220021,199,4.130214214324951
1747257406.4851947,200,4.004042148590088
1747257407.1998656,202,4.335240364074707
1747257407.5551724,203,4.139575481414795
1747257407.9174693,204,4.345044136047363
1747257408.268937,205,4.182416915893555
1747257408.9803126,207,4.251101493835449
1747257409.7010427,209,4.337151527404785
1747257410.4044628,211,4.376919746398926
1747257411.1132119,213,4.287100791931152
1747257411.809057,215,4.273529529571533
1747257412.1597586,216,4.1577558517456055
1747257412.8594184,218,4.372206211090088
1747257413.2085319,219,4.196578025817871
1747257413.5574908,220,4.328182220458984
1747257413.9143345,221,4.1517014503479
1747257414.261887,222,4.0092034339904785
1747257414.9584618,224,4.287415981292725
1747257415.3058157,225,3.9928104877471924
1747257416.700953,229,4.154835224151611
1747257418.8095915,235,3.816108465194702
1747257419.5092893,237,3.795496702194214
1747257419.8579452,238,4.170159339904785
1747257420.2070687,239,4.081906795501709
1747257420.912933,241,3.8401920795440674
1747257421.2616177,242,3.7389745712280273
1747257421.9649746,244,3.9887535572052
1747257422.3167052,245,4.134220600128174
1747257422.6703002,246,4.043031215667725
1747257423.0252986,247,4.014429569244385
1747257424.785379,252,4.148386478424072
1747257425.150959,253,4.034936904907227
1747257425.5105355,254,4.1928510665893555
1747257426.5665188,257,4.10142707824707
1747257426.9116578,258,4.148221969604492
1747257427.2628293,259,4.388090133666992
1747257427.6117842,260,4.278659820556641
1747257428.3170772,262,4.288140773773193
1747257431.1136162,270,4.218100070953369
1747257431.4665806,271,4.108879089355469
1747257432.5398872,274,3.99953031539917
1747257432.8976004,275,4.210526466369629
1747257433.252368,276,4.012657165527344
1747257433.960486,278,4.0412917137146
1747257434.6631103,280,4.048089504241943
1747257435.3627524,282,4.204030990600586
1747257435.7139575,283,4.114516735076904
1747257436.4263783,285,3.8723089694976807
1747257437.1392689,287,4.160855293273926
1747257437.495737,288,3.8623125553131104
1747257438.1960554,290,4.244091987609863
1747257439.9178536,295,3.893767833709717
1747257440.2572954,296,4.088698863983154
1747257440.6024418,297,4.152830600738525
1747257440.952625,298,4.167271614074707
1747257443.0152144,304,3.9330902099609375
1747257443.713638,306,4.138265132904053
1747257444.4089353,308,4.405028343200684
1747257444.7524056,309,3.936814308166504
1747257445.7904644,312,4.078475475311279
1747257446.14064,313,4.165987014770508
1747257447.185266,316,4.14899206161499
1747257447.8795145,318,3.7822999954223633
1747257448.227481,319,4.150653839111328
1747257449.279364,322,4.094078540802002
1747257449.9850957,324,4.1598429679870605
1747257451.7526019,329,4.177898406982422
1747257452.1002736,330,4.276673793792725
1747257452.4498448,331,4.433130264282227
1747257452.8008928,332,4.330081462860107
1747257454.5521576,337,4.260677814483643
1747257454.9061098,338,3.7310028076171875
1747257455.6126757,340,4.151710510253906
1747257456.6751502,343,4.138876914978027
1747257457.0269303,344,4.096624374389648
1747257457.3751695,345,4.3467607498168945
1747257457.726169,346,4.129908561706543
1747257458.422335,348,4.066468715667725
1747257459.125309,350,3.5378034114837646
1747257459.846708,352,4.290924072265625
1747257460.1989489,353,4.328078746795654
1747257460.5495765,354,4.138696193695068
1747257461.9562595,358,3.9183387756347656
1747257462.6621435,360,4.188209533691406
1747257463.3687842,362,4.074095726013184
1747257463.7170491,363,4.366194725036621
1747257464.0654323,364,4.054538249969482
1747257464.4154544,365,4.148073673248291
1747257464.762641,366,4.0209832191467285
1747257465.1100802,367,3.976801633834839
1747257465.4578528,368,4.292932033538818
1747257467.565616,374,4.353372573852539
1747257468.624033,377,4.3412580490112305
1747257468.973973,378,4.343563079833984
1747257471.422871,385,4.272546291351318
1747257471.7718186,386,4.064038276672363
1747257473.167368,390,4.310227394104004
1747257473.5177464,391,4.202828407287598
1747257473.8694768,392,4.080372333526611
1747257474.2175097,393,4.272428512573242
1747257474.567809,394,4.037554740905762
1747257474.9152975,395,4.350956439971924
1747257475.2631612,396,4.149384021759033
1747257475.6111462,397,4.324550151824951
1747257475.959634,398,4.164175033569336
1747257476.3127515,399,4.20640754699707
1747257477.0153985,401,4.201727867126465
1747257477.3634098,402,4.031754016876221
1747257478.0652866,404,3.9905481338500977
1747257479.462365,408,4.094532489776611
1747257479.814388,409,4.164616107940674
1747257480.8867154,412,4.13166618347168
1747257481.246772,413,4.1216139793396
1747257481.5960033,414,4.164162635803223
1747257481.9454372,415,4.107860565185547
1747257482.9975598,418,4.141729354858398
1747257484.057761,421,4.052255630493164
1747257484.4069474,422,4.16401481628418
1747257485.455042,425,4.32686185836792
1747257485.8138304,426,4.128223419189453
1747257487.2240968,430,4.34895658493042
1747257487.5729997,431,4.227231979370117
1747257488.6202927,434,4.34714412689209
1747257488.9684525,435,4.034465312957764
1747257489.314746,436,4.298728942871094
1747257489.6640408,437,4.199103832244873
1747257490.0174432,438,3.7566988468170166
1747257490.364353,439,4.072449207305908
1747257490.713502,440,4.298533916473389
1747257491.061038,441,4.294219970703125
1747257491.7561867,443,4.317070484161377
1747257492.111286,444,4.099159240722656
1747257492.4636145,445,4.132261753082275
1747257492.8118262,446,4.226256847381592
1747257494.2190866,450,4.0472636222839355
1747257494.5685873,451,4.174256801605225
1747257494.9208667,452,4.352139472961426
1747257495.269211,453,4.322212219238281
1747257495.6186655,454,4.345163345336914
1747257496.3147347,456,3.8680691719055176
1747257497.0110343,458,4.121316909790039
1747257497.7172132,460,4.069178104400635
1747257498.0651934,461,4.101724624633789
1747257499.107564,464,4.256546974182129
1747257499.4561641,465,4.37092399597168
1747257499.8048482,466,4.178893566131592
1747257500.503645,468,4.432903289794922
1747257501.203299,470,4.157491207122803
1747257502.6113338,474,4.2265625
1747257502.9623785,475,4.305294036865234
1747257504.0156872,478,4.279480457305908
1747257504.3645816,479,4.159976005554199
1747257504.720922,480,3.9895260334014893
1747257505.071229,481,4.142391681671143
1747257505.4205916,482,4.328357696533203
1747257505.7674832,483,3.9268155097961426
1747257506.1146667,484,4.261717796325684
1747257506.8095515,486,4.0439348220825195
1747257507.158635,487,4.046370506286621
1747257507.5087786,488,4.074407577514648
1747257507.8643365,489,4.177510738372803
1747257508.567817,491,4.295398712158203
1747257509.6133375,494,4.30735969543457
1747257511.013024,498,4.121711730957031
1747257512.0598023,501,4.30600118637085
1747257512.410178,502,4.2669878005981445
1747257512.7595718,503,4.306873798370361
1747257513.8022969,506,4.064632892608643
1747257514.5001953,508,4.283334255218506
1747257514.8513925,509,4.3531670570373535
1747257515.2014868,510,4.24706506729126
1747257515.5518227,511,4.301280975341797
1747257515.901831,512,4.15836238861084
1747257516.24898,513,4.182359218597412
1747257516.5974,514,4.110416412353516
1747257517.6595168,517,4.368635654449463
1747257518.0135927,518,4.311681747436523
1747257518.3632476,519,4.252927303314209
1747257518.7128677,520,4.29048490524292
1747257519.766632,523,3.8945353031158447
1747257522.2210517,530,4.18143892288208
1747257523.2724752,533,4.371603965759277
1747257523.621209,534,4.139286041259766
1747257524.3158705,536,4.202589511871338
1747257524.6635807,537,4.21583890914917
1747257525.010611,538,4.320005416870117
1747257525.3581147,539,4.282317638397217
1747257525.7048864,540,3.999857187271118
1747257526.3983467,542,4.187572002410889
1747257526.746717,543,4.301521301269531
1747257527.0945873,544,4.206082344055176
1747257527.7866986,546,3.7827041149139404
1747257528.1354327,547,4.361600399017334
1747257529.1811898,550,4.22219181060791
1747257529.8780105,552,4.08724308013916
1747257530.5745504,554,4.360468864440918
1747257530.9288642,555,4.065283298492432
1747257531.2765875,556,4.257615566253662
1747257533.3736463,562,4.42330265045166
1747257533.7224777,563,4.177241325378418
1747257534.0711236,564,4.13455057144165
1747257535.4634886,568,4.336199760437012
1747257536.514266,571,4.348973751068115
1747257537.2095203,573,4.060868740081787
1747257538.2593763,576,4.12489652633667
1747257539.6852064,580,4.358511447906494
1747257541.1175532,584,3.86110520362854
1747257541.4669378,585,4.541475296020508
1747257541.8219886,586,4.386552810668945
1747257542.54803,588,4.445550918579102
1747257543.2694817,590,4.3756890296936035
1747257543.6197746,591,4.090096473693848
1747257543.9887974,592,4.302356719970703
1747257544.688492,594,4.4274582862854
1747257545.384982,596,4.492528438568115
1747257545.7399502,597,4.246606349945068
1747257546.0911663,598,4.3690505027771
1747257546.4495919,599,3.9874134063720703
1747257547.1507392,601,4.251992225646973
1747257547.5050256,602,4.459558963775635
1747257547.8640225,603,4.285311222076416
1747257548.5695941,605,4.366607189178467
1747257549.6279519,608,4.1620049476623535
1747257550.3325796,610,4.288618564605713
1747257551.372031,613,4.465307235717773
1747257551.7136774,614,4.30122184753418
1747257552.3967488,616,4.318262100219727
1747257553.089515,618,4.411626815795898
1747257553.775063,620,4.150927543640137
1747257554.4613156,622,4.4085516929626465
1747257554.8037977,623,4.466005325317383
1747257555.8543983,626,4.258466720581055
1747257556.5424955,628,4.283478260040283
1747257556.890211,629,4.391385078430176
1747257558.2715163,633,4.333673000335693
1747257558.9693892,635,4.354572296142578
1747257559.662842,637,3.8892874717712402
1747257560.7003546,640,4.3472208976745605
1747257561.046151,641,3.93351674079895
1747257561.3908267,642,4.332009792327881
1747257561.7329142,643,4.15086030960083
1747257562.07601,644,4.277205467224121
1747257562.4170685,645,3.8216328620910645
1747257563.8315697,649,4.1540703773498535
1747257564.540355,651,4.341994762420654
1747257564.9011865,652,4.323934078216553
1747257565.2574184,653,3.8942835330963135
1747257565.60912,654,4.2683424949646
1747257565.9593449,655,4.091888427734375
1747257567.0086937,658,4.2681427001953125
1747257567.3601458,659,4.356571197509766
1747257567.7152014,660,4.444067001342773
1747257570.1619844,667,4.222208023071289
1747257571.2132642,670,4.124794006347656
1747257572.969432,675,4.2444071769714355
1747257573.320162,676,4.359615325927734
1747257573.6703422,677,4.252814292907715
1747257574.7254622,680,4.012597560882568
1747257575.4285789,682,4.384446620941162
1747257575.7832568,683,4.247262477874756
1747257576.1269655,684,4.354959011077881
1747257577.1599038,687,4.395991802215576
1747257578.888138,692,4.187056064605713
1747257579.5778432,694,4.425242900848389
1747257579.9239795,695,3.996624708175659
1747257580.2749882,696,4.3995280265808105
1747257580.6185803,697,4.209810733795166
1747257581.3099568,699,4.1802496910095215
1747257582.3475459,702,4.2179975509643555
1747257582.6966372,703,4.30784797668457
1747257583.3847785,705,4.116424560546875
1747257584.7621393,709,4.3620285987854
1747257585.1047187,710,4.11749267578125
1747257585.795729,712,4.360457897186279
1747257586.834238,715,4.338407039642334
1747257587.524678,717,4.338059902191162
1747257588.2159188,719,4.123510837554932
1747257588.5601778,720,4.301758289337158
1747257588.911039,721,4.263781547546387
1747257589.59879,723,4.3387770652771
1747257590.2867398,725,4.345155239105225
1747257590.6314695,726,4.322702884674072
1747257590.9772854,727,4.364904880523682
1747257591.3240645,728,4.368065357208252
1747257591.669371,729,4.343196392059326
1747257592.3607621,731,4.221736907958984
1747257592.7058554,732,3.9265527725219727
1747257593.0573905,733,4.341246128082275
1747257594.793142,738,4.200835704803467
1747257595.1399794,739,4.074742317199707
1747257595.4927847,740,4.443009853363037
1747257596.1836557,742,4.245382308959961
1747257596.5250041,743,4.389640808105469
1747257596.8668702,744,4.481706142425537
1747257597.2086542,745,4.379054546356201
1747257599.6032689,752,4.267845153808594
1747257600.6195529,755,4.339592456817627
1747257600.9573305,756,4.353096008300781
1747257601.6344724,758,4.321300029754639
1747257603.329794,763,4.1276116371154785
1747257603.6696055,764,4.258945941925049
1747257604.0085187,765,4.376274585723877
1747257605.0231261,768,4.452680587768555
1747257605.567952,769,4.447096824645996
1747257606.6054788,772,4.266874313354492
1747257606.9555762,773,4.349066734313965
1747257607.6559887,775,4.260676860809326
1747257608.0063567,776,4.291751384735107
1747257608.7090335,778,4.420007228851318
1747257609.0614288,779,4.4506940841674805
1747257609.4112756,780,4.137959957122803
1747257609.7625372,781,4.404771327972412
1747257610.1227424,782,4.465081214904785
1747257612.244517,788,4.342067718505859
1747257612.5992022,789,4.426685333251953
1747257613.3005984,791,4.319715976715088
1747257614.0027335,793,4.1067657470703125
1747257614.707037,795,4.223727703094482
1747257615.0561514,796,4.492270469665527
1747257616.0996726,799,4.5417094230651855
1747257616.44832,800,4.423783302307129
1747257617.8461993,804,4.448263168334961
1747257618.1988149,805,4.369510173797607
1747257618.547372,806,4.420145034790039
1747257618.8961375,807,4.350562572479248
1747257619.9439688,810,4.402701377868652
1747257620.9907482,813,4.337645053863525
1747257622.7596295,818,4.290455341339111
1747257623.1119127,819,4.2296600341796875
1747257623.8130038,821,4.14186429977417
1747257624.1678183,822,4.385817050933838
1747257624.521907,823,4.101257801055908
1747257625.218744,825,4.19397497177124
1747257625.5694048,826,4.455740928649902
1747257625.9216442,827,4.317875862121582
1747257626.2753277,828,4.412355422973633
1747257627.6851902,832,4.163000583648682
1747257628.037688,833,4.450416564941406
1747257628.7438014,835,4.054903984069824
1747257629.0932453,836,4.099925994873047
1747257629.443184,837,4.540536403656006
1747257630.140305,839,3.964387893676758
1747257630.4884725,840,4.559720993041992
1747257631.5421107,843,4.3148417472839355
1747257632.250623,845,4.592074394226074
1747257634.017518,850,4.510575771331787
1747257634.371847,851,4.266641616821289
1747257635.411632,854,4.550472736358643
1747257636.4467416,857,4.5665130615234375
1747257637.4781346,860,4.528079986572266
1747257638.1702533,862,4.099596977233887
1747257639.2081254,865,4.4832868576049805
1747257639.5528653,866,4.525667667388916
1747257640.9353697,870,4.385154724121094
1747257641.2804122,871,4.580404281616211
1747257644.7783222,881,4.197941303253174
1747257645.4765565,883,4.458803653717041
1747257645.8239076,884,3.924243450164795
1747257646.174362,885,4.335822105407715
1747257646.522741,886,4.59029483795166
1747257647.2291875,888,4.642828464508057
1747257647.9281116,890,4.540787696838379
1747257648.626185,892,4.409796237945557
1747257649.6767993,895,4.108439922332764
1747257650.3765347,897,4.5107951164245605
1747257650.7223728,898,4.31580924987793
1747257651.7638602,901,4.331336498260498
1747257652.1136165,902,4.495118141174316
1747257652.807446,904,4.410496711730957
1747257653.5103786,906,4.203873157501221
1747257653.8588195,907,4.625058650970459
1747257654.2136986,908,4.565382957458496
1747257654.914824,910,4.426278591156006
1747257655.2640657,911,4.639284133911133
1747257656.3149848,914,4.660751819610596
1747257657.7081764,918,4.511268138885498
1747257658.0659752,919,4.4588189125061035
1747257658.7654727,921,4.242741107940674
1747257659.466266,923,4.582906246185303
1747257660.9003754,927,4.433241367340088
1747257661.263749,928,4.588348865509033
1747257661.6189673,929,4.460612773895264
1747257661.9745595,930,4.543385028839111
1747257662.328353,931,4.389861106872559
1747257662.6767056,932,4.59235143661499
1747257663.0251877,933,4.624030113220215
1747257663.725263,935,4.361032485961914
1747257665.1236086,939,4.495058536529541
1747257665.8218718,941,4.36349630355835
1747257666.1720507,942,4.6270036697387695
1747257667.2315862,945,4.530573844909668
1747257668.6402352,949,4.550039291381836
1747257669.6879535,952,4.520696640014648
1747257670.394678,954,4.446930885314941
1747257670.7461493,955,4.160677909851074
1747257671.0940964,956,4.441850185394287
1747257672.49399,960,4.503190517425537
1747257673.2096114,962,4.56889009475708
1747257673.5638328,963,4.305710315704346
1747257673.9236882,964,4.526327610015869
1747257674.2761774,965,4.573222637176514
1747257674.976632,967,4.375586032867432
1747257675.326125,968,4.49484395980835
1747257676.3813274,971,4.480365753173828
1747257678.172333,976,4.32945442199707
1747257678.8852654,978,4.479881286621094
1747257679.2386894,979,4.4816741943359375
1747257679.9420676,981,4.415158271789551
1747257680.2923863,982,4.5632643699646
1747257681.698236,986,4.273990631103516
1747257682.4025102,988,4.4745635986328125
1747257682.7531261,989,4.627954483032227
1747257683.1014447,990,4.106459617614746
1747257683.8028388,992,4.57574462890625
1747257684.5082543,994,4.474267959594727
1747257684.8553948,995,4.563249111175537
1747257685.2035055,996,4.300326824188232
1747257685.9123442,998,4.559210777282715
1747257686.270968,999,4.627138614654541
1747257687.0082831,1001,4.451789855957031
1747257687.361086,1002,4.494647979736328
1747257687.7106307,1003,4.478988170623779
1747257688.0605311,1004,4.3334197998046875
1747257688.4080513,1005,4.472919940948486
1747257688.765904,1006,4.626707077026367
1747257690.5522144,1011,4.284004211425781
1747257691.2658725,1013,4.5824995040893555
1747257691.9903362,1015,4.613331317901611
1747257692.3510494,1016,4.6797099113464355
1747257692.7042181,1017,4.6308207511901855
1747257694.4596987,1022,4.586913108825684
1747257695.8706274,1026,4.444533348083496
1747257696.5765586,1028,4.562740802764893
1747257696.9270158,1029,4.273254871368408
1747257699.048356,1035,4.702685832977295
1747257699.401057,1036,4.549672603607178
1747257699.7522666,1037,4.690728187561035
1747257700.1049418,1038,4.484299182891846
1747257700.4534667,1039,4.291780471801758
1747257701.845999,1043,4.634039878845215
1747257702.5423925,1045,4.546636581420898
1747257702.8902993,1046,4.630833625793457
1747257704.9782739,1052,4.542853355407715
1747257705.3290324,1053,4.5650811195373535
1747257706.3763485,1056,4.515222549438477
1747257707.07292,1058,4.553342819213867
1747257707.4192388,1059,4.540682315826416
1747257707.7668576,1060,4.553928852081299
1747257708.460635,1062,4.593685626983643
1747257709.5051804,1065,4.783541679382324
1747257709.8537855,1066,4.6631269454956055
1747257710.2023475,1067,4.657278537750244
1747257710.8971117,1069,4.49290657043457
1747257711.2468715,1070,4.308669090270996
1747257711.5959692,1071,4.59141206741333
1747257711.946812,1072,4.67274284362793
1747257712.3000464,1073,4.5279541015625
1747257712.6579037,1074,4.5097150802612305
1747257713.7147944,1077,4.68552827835083
1747257714.06514,1078,4.564081192016602
1747257714.7666008,1080,4.608503818511963
1747257715.1191418,1081,4.624941825866699
1747257715.4770906,1082,4.557740688323975
1747257716.5530977,1085,4.678953170776367
1747257716.9124153,1086,4.653684139251709
1747257717.2656918,1087,4.4559550285339355
1747257718.6851485,1091,4.503488540649414
1747257719.038367,1092,4.787373065948486
1747257719.3901036,1093,4.266848087310791
1747257721.1456404,1098,4.667830467224121
1747257721.8457963,1100,4.398179054260254
1747257722.5438426,1102,4.590602397918701
1747257722.8923986,1103,4.526437282562256
1747257723.2418816,1104,4.701410293579102
1747257724.300419,1107,4.701117515563965
1747257724.651304,1108,4.532981872558594
1747257725.0034096,1109,4.39918327331543
1747257725.3553154,1110,4.50230073928833
1747257725.7054515,1111,4.703640460968018
1747257726.064623,1112,4.691687107086182
1747257726.4241967,1113,4.691498756408691
1747257726.7772596,1114,4.650733470916748
1747257727.5005922,1116,4.583316326141357
1747257728.5491848,1119,4.529338836669922
1747257729.2480788,1121,4.61184549331665
1747257729.5979528,1122,4.6807541847229
1747257730.647398,1125,4.488682746887207
1747257730.9967048,1126,4.378927707672119
1747257731.6993139,1128,4.559179306030273
1747257732.049804,1129,4.697309970855713
1747257732.3993418,1130,4.482796669006348
1747257732.7495346,1131,4.525402069091797
1747257733.1000051,1132,4.673029899597168
1747257733.8067167,1134,4.63324499130249
1747257734.1687458,1135,4.693614959716797
1747257734.532546,1136,4.544183731079102
1747257735.6004872,1139,4.301990985870361
1747257736.6608088,1142,4.565841197967529
1747257737.721972,1145,4.704893112182617
1747257738.0729997,1146,4.524870872497559
1747257738.7760015,1148,4.169360637664795
1747257739.126249,1149,4.573846817016602
1747257739.47712,1150,4.580368518829346
1747257739.8321822,1151,4.5924458503723145
1747257740.1940298,1152,4.623039245605469
1747257740.545243,1153,4.671751976013184
1747257741.2447908,1155,4.665970325469971
1747257742.992221,1160,4.563233375549316
1747257743.6888125,1162,4.355844497680664
1747257744.390751,1164,4.589208602905273
1747257745.0872443,1166,4.391890525817871
1747257745.441316,1167,4.418120861053467
1747257747.5380054,1173,4.545187473297119
1747257747.8871439,1174,4.657578945159912
1747257748.5926883,1176,4.700873851776123
1747257748.9372475,1177,4.479866027832031
1747257749.2828472,1178,4.644615173339844
1747257750.6646905,1182,4.549170970916748
1747257751.355172,1184,4.527440071105957
1747257752.050412,1186,4.49506139755249
1747257752.7442868,1188,4.608703136444092
1747257753.1048617,1189,4.656105995178223
1747257753.4624238,1190,4.5684709548950195
1747257754.5410187,1193,4.732616901397705
1747257754.8913224,1194,4.3876566886901855
1747257755.2414095,1195,4.710245609283447
1747257755.9394069,1197,4.737865924835205
1747257756.2948515,1198,4.454168319702148
1747257757.345655,1201,4.564990997314453
1747257757.69507,1202,4.554608345031738
1747257758.7627482,1205,4.7509307861328125
1747257759.113217,1206,4.592742919921875
1747257759.4681559,1207,4.571482181549072
1747257760.1813858,1209,4.500914573669434
1747257761.5962467,1213,4.616047382354736
1747257761.9472077,1214,4.673681259155273
1747257762.2989705,1215,4.619930267333984
1747257763.0003288,1217,4.763580322265625
1747257763.3503213,1218,4.384040832519531
1747257765.11632,1223,4.64874267578125
1747257765.8242054,1225,4.630490303039551
1747257766.8769734,1228,4.494710445404053
1747257767.2256804,1229,4.424356460571289
1747257768.282803,1232,4.5818657875061035
1747257768.6470356,1233,4.596127510070801
1747257770.4089267,1238,4.770571231842041
1747257771.1138391,1240,4.51993989944458
1747257771.4622092,1241,4.4043731689453125
1747257771.8105805,1242,4.245701313018799
1747257772.158385,1243,4.570122718811035
1747257772.506908,1244,4.788987636566162
1747257772.8554938,1245,4.814016819000244
1747257773.204711,1246,4.500001907348633
1747257774.2529204,1249,4.526251792907715
1747257774.603615,1250,4.581721782684326
1747257774.9536161,1251,4.366509914398193
1747257775.3036017,1252,4.041707515716553
1747257776.0097837,1254,4.313879489898682
1747257776.7166004,1256,4.335099220275879
1747257777.0664647,1257,3.942415714263916
1747257778.112013,1260,4.654218673706055
1747257778.4600284,1261,4.5829386711120605
1747257779.5063496,1264,4.750118255615234
1747257780.5588665,1267,4.728893280029297
1747257781.9717634,1271,4.5323991775512695
1747257783.7511132,1276,4.643970012664795
1747257784.1119523,1277,4.803429126739502
1747257784.4674516,1278,4.6923322677612305
1747257785.885146,1282,4.7386322021484375
1747257786.9393697,1285,4.769639492034912
1747257788.688446,1290,4.67254114151001
1747257789.7374985,1293,4.5116095542907715
1747257790.7846353,1296,4.649296283721924
1747257791.4865596,1298,4.57794713973999
1747257791.8439376,1299,4.636498928070068
1747257792.8907962,1302,4.705991268157959
1747257794.2980785,1306,4.837917804718018
1747257795.7120981,1310,4.409420013427734
1747257797.1145375,1314,4.649646759033203
1747257797.4701073,1315,4.676517486572266
1747257799.223893,1320,4.533048629760742
1747257799.923581,1322,4.664858818054199
1747257800.274722,1323,4.301570415496826
1747257800.9784107,1325,4.610382080078125
1747257801.326453,1326,4.540506362915039
1747257802.0273163,1328,4.708404541015625
1747257804.4937408,1335,4.5127410888671875
1747257807.646611,1344,4.282124996185303
1747257808.0045638,1345,4.5543084144592285
1747257808.7070975,1347,4.654323101043701
1747257809.0605886,1348,4.584610462188721
1747257810.1429725,1351,4.618492126464844
1747257810.5001328,1352,4.444064617156982
1747257811.2106247,1354,4.680376052856445
1747257812.6187794,1358,4.399293899536133
1747257813.319988,1360,4.595662593841553
1747257814.725575,1364,4.534711837768555
1747257815.0741065,1365,4.730955600738525
1747257815.4230883,1366,4.491186141967773
1747257815.7779858,1367,4.781980514526367
1747257816.1265688,1368,4.58095645904541
1747257817.5204594,1372,4.827569484710693
1747257817.8700614,1373,4.665709972381592
1747257818.5777526,1375,4.519394874572754
1747257818.9326136,1376,4.725279331207275
1747257820.3502305,1380,4.686506271362305
1747257822.099381,1385,4.518970966339111
1747257822.4484916,1386,4.720965385437012
1747257823.8521438,1390,4.578767776489258
1747257824.9047863,1393,4.6646728515625
1747257825.9484606,1396,4.6335225105285645
1747257826.2958186,1397,4.673335552215576
1747257826.9954097,1399,4.6702728271484375
1747257827.3491218,1400,4.660118579864502
1747257828.4027252,1403,4.601503849029541
1747257829.1018932,1405,4.7510600090026855
1747257831.9212868,1413,4.584105491638184
1747257832.996406,1416,4.617437362670898
1747257833.3548632,1417,4.726964950561523
1747257834.076325,1419,4.657535076141357
1747257834.780352,1421,4.790412902832031
1747257835.1319907,1422,4.607638835906982
1747257838.2956612,1431,4.51095724105835
1747257838.6433194,1432,4.842715740203857
1747257840.039412,1436,4.767758369445801
1747257840.7445664,1438,4.704469680786133
1747257841.0966084,1439,4.486091136932373
1747257841.4479756,1440,4.440212249755859
1747257841.7968678,1441,4.521705150604248
1747257842.8507488,1444,4.6884446144104
1747257843.5493708,1446,4.656304836273193
1747257843.9031432,1447,4.677361965179443
1747257844.2544196,1448,4.64365291595459
1747257844.6043022,1449,4.541508674621582
1747257844.9623077,1450,4.753233432769775
1747257845.3131104,1451,4.799808025360107
1747257845.668421,1452,4.7221832275390625
1747257846.3711689,1454,4.746021270751953
1747257846.7278023,1455,4.69988489151001
1747257847.0791614,1456,4.795544624328613
1747257847.4403899,1457,4.681589126586914
1747257847.791732,1458,4.705699920654297
1747257848.1727736,1459,4.729988098144531
1747257848.5418363,1460,4.874568939208984
1747257848.901877,1461,4.788383483886719
1747257849.6116395,1463,4.702569961547852
1747257852.2762573,1470,4.602420806884766
1747257853.3358757,1473,4.683969974517822
1747257853.6872244,1474,4.736081600189209
1747257854.3917677,1476,4.59038782119751
1747257854.7461839,1477,4.665923595428467
1747257856.152844,1481,4.638216018676758
1747257856.510882,1482,4.778550624847412
1747257856.859223,1483,4.853916168212891
1747257858.2677135,1487,4.7738800048828125
1747257858.617319,1488,4.801494121551514
1747257858.9675965,1489,4.69259786605835
1747257859.317021,1490,4.701573848724365
1747257859.672056,1491,4.743912220001221
1747257860.3791862,1493,4.462991237640381
1747257860.7275472,1494,4.815001010894775
1747257862.1324508,1498,4.760636329650879
1747257862.481358,1499,4.708323001861572
1747257862.8306956,1500,4.645480155944824
1747257863.5400388,1502,4.598277568817139
1747257864.595907,1505,4.721102714538574
1747257865.987553,1509,4.654523849487305
1747257866.3361197,1510,4.694936275482178
1747257866.6831763,1511,4.767653942108154
1747257867.3799367,1513,4.795314788818359
1747257868.085338,1515,4.634685516357422
1747257868.44287,1516,4.624962329864502
1747257870.9537532,1523,4.834539890289307
1747257872.007734,1526,4.7746710777282715
1747257872.710894,1528,4.750659465789795
1747257874.8208432,1534,4.653060436248779
1747257875.886187,1537,4.754157066345215
1747257876.2342656,1538,4.887698173522949
1747257877.2860775,1541,4.741021156311035
1747257878.687306,1545,4.677674293518066
1747257879.3834424,1547,4.972738742828369
1747257879.7318244,1548,4.7536234855651855
1747257880.7811797,1551,4.805549621582031
1747257881.1301076,1552,4.645226001739502
1747257881.4789226,1553,4.608419895172119
1747257882.184263,1555,4.841283798217773
1747257882.8874683,1557,4.729648113250732
1747257884.6683404,1562,4.767274856567383
1747257885.3719764,1564,4.743313789367676
1747257885.7225614,1565,4.625456809997559
1747257886.0730028,1566,4.629756450653076
1747257886.7871604,1568,4.816089153289795
1747257887.4863079,1570,4.855920791625977
1747257887.8365662,1571,4.851203918457031
1747257888.1880717,1572,4.810957431793213
1747257888.536635,1573,4.676173686981201
1747257889.6007407,1576,4.635898590087891
1747257890.3001032,1578,4.3044610023498535
1747257890.6520638,1579,4.557937145233154
1747257891.0022018,1580,4.755177021026611
1747257891.3531358,1581,4.789243221282959
1747257891.7075846,1582,4.848579406738281
1747257892.761452,1585,4.683542251586914
1747257894.527171,1590,4.82344388961792
1747257896.292923,1595,4.744147777557373
1747257896.6432793,1596,4.874484062194824
1747257896.9936078,1597,4.908153057098389
1747257898.400956,1601,4.658194065093994
1747257898.751594,1602,4.668528079986572
1747257899.1024568,1603,4.888240814208984
1747257901.5582523,1610,4.845454692840576
1747257901.9086783,1611,4.751141548156738
1747257902.6042945,1613,4.936372756958008
1747257902.9512954,1614,4.815440654754639
1747257903.6466415,1616,4.943417072296143
1747257905.0406213,1620,4.804052352905273
1747257905.7386909,1622,4.701194763183594
1747257906.4343219,1624,4.849998950958252
1747257907.1354234,1626,4.79053258895874
1747257907.4842737,1627,4.759741306304932
1747257908.8878677,1631,4.7648773193359375
1747257910.295333,1635,4.765244960784912
1747257910.6568458,1636,4.872951984405518
1747257911.015569,1637,4.814751625061035
1747257911.3685353,1638,4.93962287902832
1747257912.0774193,1640,4.843195915222168
1747257912.427206,1641,4.863998889923096
1747257914.1944795,1646,4.512476921081543
1747257914.549344,1647,4.829568862915039
1747257915.2508764,1649,4.932207107543945
1747257915.949257,1651,4.736779689788818
1747257916.2994924,1652,4.799327850341797
1747257916.64966,1653,4.920130252838135
1747257917.0002604,1654,4.937393665313721
1747257917.6986184,1656,4.906087875366211
1747257918.3971121,1658,4.766113758087158
1747257919.8068454,1662,4.87330436706543
1747257920.5150523,1664,4.867153644561768
1747257921.214397,1666,4.677304744720459
1747257922.2640822,1669,4.808048725128174
1747257922.6141968,1670,4.86124324798584
1747257924.0347633,1674,4.898257732391357
1747257925.1103532,1677,4.901819705963135
1747257925.8209348,1679,4.631081581115723
1747257926.1762333,1680,4.956968784332275
1747257926.530818,1681,4.561729431152344
1747257926.8818622,1682,4.968136787414551
1747257927.9320486,1685,4.994438171386719
1747257928.283676,1686,4.8061699867248535
1747257928.6314764,1687,4.640183448791504
1747257928.9801536,1688,4.638790607452393
1747257929.3293204,1689,4.917290687561035
1747257929.6750033,1690,4.706203460693359
1747257930.7439468,1693,4.922907829284668
1747257931.0931635,1694,4.869351387023926
1747257931.4418957,1695,4.5344157218933105
1747257932.1416814,1697,4.687150478363037
1747257932.4909267,1698,5.0142035484313965
1747257932.839587,1699,4.766305923461914
1747257933.1876564,1700,4.748688220977783
1747257933.8869038,1702,5.052260875701904
1747257934.5823412,1704,4.89028787612915
1747257935.654134,1707,4.6921916007995605
1747257936.3526642,1709,4.813379764556885
1747257936.701458,1710,4.988102912902832
1747257937.0500805,1711,4.833775520324707
1747257937.405556,1712,4.83867073059082
1747257939.5151916,1718,4.959585666656494
1747257939.866639,1719,4.644352912902832
1747257940.9362028,1722,4.9473795890808105
1747257941.2903113,1723,4.8805084228515625
1747257941.6392148,1724,4.723848342895508
1747257941.987741,1725,4.486617565155029
1747257943.7346542,1730,4.88940954208374
1747257946.5532258,1738,4.727266788482666
1747257946.9015505,1739,4.780483722686768
1747257947.2494829,1740,4.615710735321045
1747257948.2929463,1743,4.548776149749756
1747257948.9947717,1745,4.824974536895752
1747257950.047062,1748,4.912148475646973
1747257950.3977234,1749,4.613245964050293
1747257950.746821,1750,4.838977336883545
1747257951.0998278,1751,4.666373252868652
1747257951.7989175,1753,4.866927146911621
1747257952.1493607,1754,4.6565446853637695
1747257953.225248,1757,4.697389125823975
1747257954.9703438,1762,4.969602584838867
1747257955.327293,1763,4.8220624923706055
1747257956.0305696,1765,4.814563751220703
1747257956.3827555,1766,4.7239670753479
1747257957.0818124,1768,4.562211513519287
1747257959.560989,1775,4.921005725860596
1747257959.925126,1776,4.818257808685303
1747257960.2919314,1777,4.82354211807251
1747257961.3540266,1780,4.768876552581787
1747257961.7152743,1781,4.5358195304870605
1747257962.7775705,1784,4.494952201843262
1747257963.1316347,1785,4.948513507843018
1747257963.4894097,1786,4.957808494567871
1747257963.8462987,1787,4.85826301574707
1747257964.5461564,1789,4.850879192352295
1747257964.8916824,1790,4.61235237121582
1747257965.592912,1792,4.9495720863342285
1747257966.309696,1794,4.874937057495117
1747257967.0137753,1796,4.90363073348999
1747257967.362514,1797,4.84384298324585
1747257968.4097564,1800,4.642065048217773
1747257969.106548,1802,4.819437026977539
1747257969.4546428,1803,4.9235405921936035
1747257969.8020582,1804,4.758749961853027
1747257971.1996596,1808,4.799493789672852
1747257971.9103715,1810,4.900005340576172
1747257973.3196104,1814,4.842038631439209
1747257974.0268955,1816,4.928586483001709
1747257974.7323868,1818,4.861216068267822
1747257975.0938044,1819,4.794857025146484
1747257976.5400734,1823,4.700303554534912
1747257977.5996556,1826,4.912016868591309
1747257977.9491858,1827,4.85090446472168
1747257978.6529775,1829,4.941681861877441
1747257979.009821,1830,4.834127902984619
1747257979.7209942,1832,4.85252571105957
1747257980.0765073,1833,4.914206504821777
1747257980.4361172,1834,4.910006046295166
1747257981.1368043,1836,4.742416858673096
1747257981.48636,1837,4.990172863006592
1747257981.8390117,1838,4.96986722946167
1747257983.9380815,1844,5.0021162033081055
1747257984.2870445,1845,4.724572658538818
1747257984.6323357,1846,4.744661331176758
1747257984.9809308,1847,4.768958568572998
1747257985.326384,1848,4.929831027984619
1747257986.3780887,1851,4.990250587463379
1747257987.0778735,1853,5.030033588409424
1747257988.115433,1856,5.033918857574463
1747257989.4950697,1860,4.960031032562256
1747257990.8693376,1864,4.887507915496826
1747257991.215195,1865,4.795791149139404
1747257991.5661132,1866,4.690671443939209
1747257991.9170282,1867,4.6995849609375
1747257993.2959988,1871,4.790163516998291
1747257993.641308,1872,4.849520206451416
1747257993.9877427,1873,4.833062648773193
1747257994.3316543,1874,4.716413974761963
1747257994.6769376,1875,4.741750240325928
1747257995.3642144,1877,4.846602916717529
1747257996.0553944,1879,4.667645454406738
1747257996.401661,1880,4.9344801902771
1747257997.4364245,1883,4.95963191986084
1747257997.7830017,1884,4.982071876525879
1747257998.4722793,1886,5.006267070770264
1747257999.1681535,1888,4.856810092926025
1747257999.8629868,1890,4.925610542297363
1747258000.2086766,1891,4.900498390197754
1747258001.5898643,1895,4.9731245040893555
1747258002.9636664,1899,4.8799896240234375
1747258003.65655,1901,4.750268936157227
1747258004.0032732,1902,5.011424541473389
1747258005.3916264,1906,5.068503379821777
1747258006.0892994,1908,5.006994724273682
1747258006.4345355,1909,4.969486236572266
1747258006.7779586,1910,5.002017021179199
1747258007.8035676,1913,4.86487340927124
1747258008.820644,1916,4.7749247550964355
1747258009.4969416,1918,4.5293354988098145
1747258011.5363688,1924,5.051219463348389
1747258011.8790565,1925,4.959211826324463
1747258012.217461,1926,4.955122947692871
1747258012.9009063,1928,4.991418838500977
1747258013.2403474,1929,4.654872417449951
1747258014.2593534,1932,4.939276218414307
1747258015.2774193,1935,4.5989089012146
1747258015.6237016,1936,4.8553924560546875
1747258016.6555417,1939,4.950390338897705
1747258016.9958696,1940,4.977688789367676
1747258017.3366952,1941,4.982255458831787
1747258017.676505,1942,4.776279449462891
1747258018.6963696,1945,4.911684989929199
1747258019.3779848,1947,4.964859962463379
1747258020.397239,1950,4.679404258728027
1747258020.737946,1951,4.917778491973877
1747258021.4171505,1953,5.012048721313477
1747258022.443601,1956,4.921282768249512
1747258023.814506,1960,5.038549423217773
1747258024.160166,1961,5.0972113609313965
1747258024.5101523,1962,5.000818252563477
1747258024.8601222,1963,4.918503284454346
1747258025.2144103,1964,4.979445934295654
1747258025.913887,1966,4.912322044372559
1747258026.26367,1967,4.589701175689697
1747258026.6135852,1968,4.73996639251709
1747258026.9635787,1969,4.729666709899902
1747258029.0669088,1975,4.926815986633301
1747258029.7706337,1977,5.026650428771973
1747258030.1213336,1978,5.020951271057129
1747258030.471191,1979,4.963295936584473
1747258030.8213058,1980,5.107166767120361
1747258031.1710076,1981,5.086362361907959
1747258031.5280247,1982,4.698286533355713
1747258031.8795378,1983,4.79155158996582
1747258032.581804,1985,4.85952091217041
1747258033.2817779,1987,4.87741231918335
1747258033.6320539,1988,4.940141677856445
1747258033.9824889,1989,4.900175094604492
1747258034.693483,1991,4.904891490936279
1747258035.0528467,1992,4.694443702697754
1747258035.4107301,1993,5.043453693389893
1747258036.1104438,1995,4.980574131011963
1747258037.5153682,1999,4.808014869689941


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_22_891922-tag-train_loss.csv <==
Wall time,Step,Value
1747257335.9666848,0,2.3018670082092285
1747257337.1366336,3,2.125138759613037
1747257337.4783409,4,2.032425880432129
1747257339.5309458,10,1.99886155128479
1747257339.8761213,11,1.874060869216919
1747257340.9019217,14,2.576533794403076
1747257341.2531602,15,1.92144775390625
1747257342.296352,18,1.7668228149414062
1747257342.6405985,19,1.5330793857574463
1747257342.981732,20,1.3226256370544434
1747257343.6784763,22,1.272776484489441
1747257344.0223615,23,1.260857105255127
1747257345.0542147,26,1.0986522436141968
1747257345.398672,27,1.0300679206848145
1747257347.4577472,33,0.8182286620140076
1747257348.512579,36,0.9914169311523438
1747257348.8712347,37,0.8004568815231323
1747257349.2180915,38,0.6669057607650757
1747257349.5646558,39,0.5072224140167236
1747257349.9055455,40,0.683047890663147
1747257352.3262053,47,0.8594595193862915
1747257352.6659362,48,0.7270218133926392
1747257353.0060654,49,0.5411733984947205
1747257353.6898344,51,0.7522394061088562
1747257354.0330236,52,0.5758273601531982
1747257354.7138078,54,0.33360135555267334
1747257355.768942,57,0.5967621803283691
1747257356.8081465,60,0.4417881965637207
1747257357.1549265,61,0.34052354097366333
1747257357.4976425,62,0.4473798871040344
1747257357.8426764,63,0.3746628761291504
1747257358.529938,65,0.4649294912815094
1747257358.8770936,66,0.4483407735824585
1747257359.2198293,67,0.35057610273361206
1747257359.5605521,68,0.7336754202842712
1747257360.2471986,70,0.5174248218536377
1747257360.59518,71,0.4334425628185272
1747257362.71497,77,0.34031587839126587
1747257363.3992584,79,0.29881560802459717
1747257363.7433667,80,0.38707801699638367
1747257364.4294574,82,0.30739960074424744
1747257364.770358,83,0.31732267141342163
1747257365.4782848,85,0.23881623148918152
1747257366.8853295,89,0.2611420750617981
1747257367.2566485,90,0.40194904804229736
1747257369.040466,95,0.3178589344024658
1747257370.4657934,99,0.3184514343738556
1747257370.8191967,100,0.3588021993637085
1747257371.8829298,103,0.39347851276397705
1747257372.947457,106,0.36415132880210876
1747257373.3068633,107,0.44702211022377014
1747257374.0089042,109,0.34097370505332947
1747257375.800775,114,0.3720417022705078
1747257376.5184102,116,0.21986040472984314
1747257378.3127515,121,0.1900782585144043
1747257379.7370584,125,0.17881089448928833
1747257380.096651,126,0.2289896309375763
1747257380.807032,128,0.14574985206127167
1747257381.517384,130,0.12588940560817719
1747257381.868779,131,0.24980992078781128
1747257382.2239451,132,0.12788498401641846
1747257383.6315026,136,0.17416715621948242
1747257383.985177,137,0.23875747621059418
1747257386.112518,143,0.21289514005184174
1747257386.467711,144,0.2393007129430771
1747257387.1758304,146,0.15867109596729279
1747257387.5244536,147,0.18830691277980804
1747257388.580598,150,0.25194621086120605
1747257391.0560982,157,0.2534758448600769
1747257391.7589796,159,0.1330745965242386
1747257392.1110568,160,0.14899635314941406
1747257392.8101842,162,0.25298842787742615
1747257393.5105758,164,0.18515422940254211
1747257394.2186315,166,0.10059506446123123
1747257395.6505754,170,0.13374468684196472
1747257396.001914,171,0.21695445477962494
1747257396.3519738,172,0.24506288766860962
1747257397.4038386,175,0.16089536249637604
1747257397.7533746,176,0.20117400586605072
1747257398.1092293,177,0.2244880497455597
1747257398.4656994,178,0.24046915769577026
1747257399.1649134,180,0.22132527828216553
1747257399.5130622,181,0.1531917154788971
1747257400.5666041,184,0.11716239899396896
1747257400.9241917,185,0.17033623158931732
1747257401.2800214,186,0.3090953826904297
1747257402.3387294,189,0.1428183615207672
1747257402.6899743,190,0.14346382021903992
1747257403.0422003,191,0.19483090937137604
1747257403.3974302,192,0.323249876499176
1747257404.4545088,195,0.2235143482685089
1747257405.881633,199,0.3138883709907532
1747257406.248316,200,0.24069912731647491
1747257406.9625869,202,0.18362414836883545
1747257407.316903,203,0.11513321101665497
1747257407.6798687,204,0.10551048815250397
1747257408.0312438,205,0.14631399512290955
1747257408.741485,207,0.1269509345293045
1747257409.4649103,209,0.11754588037729263
1747257410.1681085,211,0.1849229633808136
1747257410.8772187,213,0.1309109330177307
1747257411.576519,215,0.15691064298152924
1747257411.9241102,216,0.22324512898921967
1747257412.622605,218,0.14116446673870087
1747257412.9730525,219,0.15377113223075867
1747257413.3205645,220,0.1584899127483368
1747257413.6724474,221,0.13913503289222717
1747257414.026634,222,0.22646360099315643
1747257414.7228816,224,0.18680337071418762
1747257415.0705492,225,0.10852349549531937
1747257416.4636428,229,0.09290901571512222
1747257418.573391,235,0.1548304259777069
1747257419.272987,237,0.101441890001297
1747257419.6214223,238,0.1409515142440796
1747257419.970415,239,0.15333789587020874
1747257420.6752782,241,0.11877793073654175
1747257421.025187,242,0.11929779499769211
1747257421.7283835,244,0.16741794347763062
1747257422.0788603,245,0.20586800575256348
1747257422.4341846,246,0.22578322887420654
1747257422.7852,247,0.16863104701042175
1747257424.5471253,252,0.15794768929481506
1747257424.9134123,253,0.1270449459552765
1747257425.2711987,254,0.08803145587444305
1747257426.329534,257,0.1671585887670517
1747257426.6787603,258,0.1070537120103836
1747257427.0267088,259,0.11892823874950409
1747257427.375638,260,0.1148567795753479
1747257428.0805502,262,0.1107456237077713
1747257430.8771348,270,0.1731470823287964
1747257431.2313955,271,0.08528472483158112
1747257432.3026254,274,0.12606853246688843
1747257432.6597939,275,0.09812748432159424
1747257433.0152774,276,0.12965862452983856
1747257433.7161176,278,0.07920108735561371
1747257434.427121,280,0.12417753040790558
1747257435.126876,282,0.09709800034761429
1747257435.477981,283,0.1538127064704895
1747257436.1887589,285,0.0993555337190628
1747257436.902014,287,0.1544369012117386
1747257437.257167,288,0.09654293954372406
1747257437.9564993,290,0.11367064714431763
1747257439.6903913,295,0.18221578001976013
1747257440.0299456,296,0.13341468572616577
1747257440.3690858,297,0.10415908694267273
1747257440.7209191,298,0.09746280312538147
1747257442.7797484,304,0.23072274029254913
1747257443.4752045,306,0.05010494589805603
1747257444.1728559,308,0.09374874085187912
1747257444.5206063,309,0.084160715341568
1747257445.553553,312,0.10757225751876831
1747257445.9015756,313,0.08166392147541046
1747257446.9495535,316,0.08675822615623474
1747257447.644397,318,0.20454493165016174
1747257447.9916134,319,0.14012391865253448
1747257449.0391314,322,0.07523464411497116
1747257449.7471452,324,0.13289982080459595
1747257451.5144093,329,0.13225121796131134
1747257451.8638232,330,0.09112529456615448
1747257452.212775,331,0.07441993057727814
1747257452.5631042,332,0.09427090734243393
1747257454.3141744,337,0.07088354229927063
1747257454.6689045,338,0.056194789707660675
1747257455.375182,340,0.14460425078868866
1747257456.4378777,343,0.09124559164047241
1747257456.7944658,344,0.08023558557033539
1747257457.138745,345,0.06896182149648666
1747257457.4891262,346,0.07898052036762238
1747257458.1861653,348,0.09126560389995575
1747257458.8886487,350,0.13267534971237183
1747257459.6002917,352,0.037990059703588486
1747257459.9612656,353,0.14030005037784576
1747257460.3123722,354,0.12132292985916138
1747257461.719864,358,0.12641751766204834
1747257462.4235368,360,0.11374341696500778
1747257463.1319304,362,0.05392259731888771
1747257463.4808187,363,0.15871894359588623
1747257463.829889,364,0.07703985273838043
1747257464.1797335,365,0.08260539174079895
1747257464.5264363,366,0.1234123632311821
1747257464.8735127,367,0.13158902525901794
1747257465.2212532,368,0.07193750143051147
1747257467.3298466,374,0.11571579426527023
1747257468.3870997,377,0.06316998600959778
1747257468.7363594,378,0.04751882702112198
1747257471.1863801,385,0.10364668071269989
1747257471.535892,386,0.05910765007138252
1747257472.9312665,390,0.054294101893901825
1747257473.2785518,391,0.08196870237588882
1747257473.6312487,392,0.07954580336809158
1747257473.9815323,393,0.12421787530183792
1747257474.3316329,394,0.09004571288824081
1747257474.679205,395,0.13131219148635864
1747257475.026921,396,0.039283350110054016
1747257475.374978,397,0.17482638359069824
1747257475.723592,398,0.0872897058725357
1747257476.0753124,399,0.04558483511209488
1747257476.7793865,401,0.04602208733558655
1747257477.1279874,402,0.11262145638465881
1747257477.8296354,404,0.13783371448516846
1747257479.227174,408,0.04645857214927673
1747257479.5779355,409,0.13940724730491638
1747257480.6439333,412,0.07479313760995865
1747257481.0104642,413,0.09740239381790161
1747257481.360836,414,0.07312881946563721
1747257481.7092025,415,0.1007392555475235
1747257482.7608767,418,0.1577596515417099
1747257483.8217866,421,0.07865073531866074
1747257484.1709325,422,0.04119987040758133
1747257485.2188776,425,0.09531635046005249
1747257485.57658,426,0.07604873925447464
1747257486.991625,430,0.05849599465727806
1747257487.33533,431,0.1386454999446869
1747257488.3838644,434,0.037581272423267365
1747257488.7317655,435,0.08904538303613663
1747257489.0791283,436,0.06024562567472458
1747257489.4280648,437,0.09364268183708191
1747257489.781237,438,0.10993466526269913
1747257490.1290536,439,0.0747506320476532
1747257490.477744,440,0.1100395917892456
1747257490.8254282,441,0.05083279311656952
1747257491.5200005,443,0.10333708673715591
1747257491.8751035,444,0.04547947645187378
1747257492.228535,445,0.0719010978937149
1747257492.5760574,446,0.037647247314453125
1747257493.9818425,450,0.1451677531003952
1747257494.3316352,451,0.05393953621387482
1747257494.6832228,452,0.0638514831662178
1747257495.0328624,453,0.0942327231168747
1747257495.3817976,454,0.061599403619766235
1747257496.0794547,456,0.07007105648517609
1747257496.7746038,458,0.06911662220954895
1747257497.4807153,460,0.050509609282016754
1747257497.8289304,461,0.06276702880859375
1747257498.8716352,464,0.13114041090011597
1747257499.2196236,465,0.026780616492033005
1747257499.5685408,466,0.09322261065244675
1747257500.2664213,468,0.09409897029399872
1747257500.9674795,470,0.07046995311975479
1747257502.3751462,474,0.10520082712173462
1747257502.724017,475,0.035580579191446304
1747257503.7799046,478,0.06374700367450714
1747257504.1287146,479,0.047586146742105484
1747257504.4837852,480,0.10076312720775604
1747257504.8342223,481,0.0687263011932373
1747257505.1828496,482,0.09378622472286224
1747257505.5325115,483,0.1195189580321312
1747257505.8794863,484,0.027665087953209877
1747257506.5746498,486,0.06572431325912476
1747257506.9215748,487,0.06319616734981537
1747257507.2720606,488,0.09844179451465607
1747257507.6278856,489,0.06651809811592102
1747257508.3318653,491,0.0671100988984108
1747257509.377735,494,0.03966745361685753
1747257510.7776127,498,0.06884254515171051
1747257511.8238416,501,0.05078313872218132
1747257512.1739779,502,0.06438202410936356
1747257512.5240738,503,0.07208212465047836
1747257513.5666876,506,0.07155564427375793
1747257514.2640834,508,0.04997112229466438
1747257514.6148663,509,0.0753839910030365
1747257514.964803,510,0.0428299680352211
1747257515.3149009,511,0.06293267011642456
1747257515.6646085,512,0.07583349943161011
1747257516.0132663,513,0.06908424943685532
1747257516.3601897,514,0.039497822523117065
1747257517.42362,517,0.025144299492239952
1747257517.777754,518,0.035955674946308136
1747257518.1275654,519,0.07896973192691803
1747257518.4764469,520,0.08510293066501617
1747257519.5290325,523,0.05552849918603897
1747257521.9845774,530,0.06503903865814209
1747257523.0363061,533,0.06268687546253204
1747257523.3840039,534,0.11915213614702225
1747257524.0799096,536,0.05091234669089317
1747257524.4270422,537,0.06973087787628174
1747257524.7749383,538,0.06111876666545868
1747257525.1218138,539,0.05119264870882034
1747257525.469727,540,0.0942038744688034
1747257526.1620212,542,0.07930249720811844
1747257526.5102434,543,0.0425582118332386
1747257526.8583531,544,0.06275378167629242
1747257527.5504532,546,0.09150448441505432
1747257527.898166,547,0.02015230432152748
1747257528.9456291,550,0.11752709746360779
1747257529.642026,552,0.07374057173728943
1747257530.339474,554,0.019708340987563133
1747257530.69321,555,0.07402699440717697
1747257531.0406127,556,0.07915282249450684
1747257533.137453,562,0.08688005805015564
1747257533.4852843,563,0.060825496912002563
1747257533.8347282,564,0.05327555537223816
1747257535.2257173,568,0.02021244540810585
1747257536.2773259,571,0.07457050681114197
1747257536.973612,573,0.042184170335531235
1747257538.0208678,576,0.08365221321582794
1747257539.4460335,580,0.09803074598312378
1747257540.879675,584,0.06695414334535599
1747257541.230864,585,0.04867345094680786
1747257541.585334,586,0.04661685600876808
1747257542.3045635,588,0.025515252724289894
1747257543.0324392,590,0.026256483048200607
1747257543.3846374,591,0.07429847121238708
1747257543.7521896,592,0.037964437156915665
1747257544.4526944,594,0.09690707176923752
1747257545.1478922,596,0.050270598381757736
1747257545.4966662,597,0.09780795872211456
1747257545.8536425,598,0.04859568923711777
1747257546.2073705,599,0.07427327334880829
1747257546.9143505,601,0.08936446160078049
1747257547.2636933,602,0.05082444101572037
1747257547.624427,603,0.0541624054312706
1747257548.3312573,605,0.04570482671260834
1747257549.389937,608,0.07538771629333496
1747257550.0950432,610,0.07732775807380676
1747257551.1427438,613,0.02924834005534649
1747257551.4848459,614,0.05882235988974571
1747257552.1674254,616,0.03474730998277664
1747257552.8601198,618,0.04070354998111725
1747257553.545499,620,0.03847116976976395
1747257554.232033,622,0.037989865988492966
1747257554.5730476,623,0.03684794530272484
1747257555.626155,626,0.04380757361650467
1747257556.3092492,628,0.06347453594207764
1747257556.6597145,629,0.06239873170852661
1747257558.0387137,633,0.0705651342868805
1747257558.7364278,635,0.039443232119083405
1747257559.4299932,637,0.0774274542927742
1747257560.4680698,640,0.04521702975034714
1747257560.8130925,641,0.024580160155892372
1747257561.1608665,642,0.024898797273635864
1747257561.5031745,643,0.07085765898227692
1747257561.84625,644,0.024877235293388367
1747257562.186805,645,0.03535786271095276
1747257563.5952349,649,0.05673111602663994
1747257564.304612,651,0.02654966525733471
1747257564.66369,652,0.031875185668468475
1747257565.0146236,653,0.08078037202358246
1747257565.3730438,654,0.07612886279821396
1747257565.722464,655,0.0702609270811081
1747257566.772774,658,0.018374988809227943
1747257567.121237,659,0.019429121166467667
1747257567.47732,660,0.01871182769536972
1747257569.9263005,667,0.04076182842254639
1747257570.9774225,670,0.01568939909338951
1747257572.7318413,675,0.06271641701459885
1747257573.0835953,676,0.07704845070838928
1747257573.4326465,677,0.013364247977733612
1747257574.489482,680,0.05404826998710632
1747257575.1927023,682,0.03898285701870918
1747257575.5452032,683,0.11459425091743469
1747257575.8963227,684,0.023755338042974472
1747257576.9286618,687,0.04578305408358574
1747257578.6566672,692,0.058678533881902695
1747257579.3459551,694,0.013540000654757023
1747257579.6911433,695,0.017083270475268364
1747257580.044722,696,0.03739538788795471
1747257580.388228,697,0.035789232701063156
1747257581.0770175,699,0.059368886053562164
1747257582.1156619,702,0.02750762365758419
1747257582.4658947,703,0.0692719966173172
1747257583.154698,705,0.09887807071208954
1747257584.5291562,709,0.049686580896377563
1747257584.8750417,710,0.030273020267486572
1747257585.5636177,712,0.02104455977678299
1747257586.6041815,715,0.021532826125621796
1747257587.2918794,717,0.06756050884723663
1747257587.9852333,719,0.04350645840167999
1747257588.3300285,720,0.04063379019498825
1747257588.677397,721,0.046776965260505676
1747257589.3688545,723,0.008631337434053421
1747257590.0567937,725,0.05384822189807892
1747257590.4015088,726,0.029844805598258972
1747257590.7469313,727,0.013697557151317596
1747257591.092303,728,0.043214038014411926
1747257591.4388106,729,0.01799447275698185
1747257592.1282835,731,0.03936637565493584
1747257592.4743264,732,0.06911499053239822
1747257592.8244414,733,0.06710457056760788
1747257594.5634253,738,0.024532560259103775
1747257594.907691,739,0.056669093668460846
1747257595.259319,740,0.023996694013476372
1747257595.9560537,742,0.060205962508916855
1747257596.296826,743,0.03219112753868103
1747257596.6388135,744,0.058125726878643036
1747257596.9803054,745,0.02571161836385727
1747257599.3756356,752,0.03218585625290871
1747257600.3920002,755,0.03095361217856407
1747257600.7301664,756,0.048681389540433884
1747257601.4064918,758,0.02076115272939205
1747257603.1012943,763,0.0436028391122818
1747257603.4417934,764,0.11278371512889862
1747257603.7803648,765,0.034889522939920425
1747257604.7957804,768,0.028416749089956284
1747257605.3400111,769,0.044349364936351776
1747257606.3679836,772,0.015526242554187775
1747257606.7171638,773,0.035196058452129364
1747257607.419243,775,0.11238217353820801
1747257607.7678638,776,0.04748637229204178
1747257608.47077,778,0.02492312714457512
1747257608.8218853,779,0.06403814256191254
1747257609.1758509,780,0.042176634073257446
1747257609.5235777,781,0.06571841239929199
1747257609.8830173,782,0.03392753005027771
1747257612.0083227,788,0.024803727865219116
1747257612.3624635,789,0.02257956936955452
1747257613.063879,791,0.028369324281811714
1747257613.7654443,793,0.0656195655465126
1747257614.4690983,795,0.04067705571651459
1747257614.8185248,796,0.019608991220593452
1747257615.863141,799,0.006905671209096909
1747257616.2113652,800,0.04571925848722458
1747257617.6083014,804,0.01773642748594284
1747257617.962574,805,0.02599284052848816
1747257618.3111625,806,0.034630559384822845
1747257618.6592772,807,0.015395404770970345
1747257619.7077975,810,0.004937680438160896
1747257620.7547224,813,0.04729361832141876
1747257622.5231822,818,0.010048327967524529
1747257622.874308,819,0.03714515268802643
1747257623.5765245,821,0.03668094798922539
1747257623.9321156,822,0.010217473842203617
1747257624.285924,823,0.013067157939076424
1747257624.9818285,825,0.03830809146165848
1747257625.3308556,826,0.04344424977898598
1747257625.684059,827,0.053388532251119614
1747257626.0343888,828,0.07296623289585114
1747257627.4456375,832,0.03770502656698227
1747257627.8011086,833,0.05526041239500046
1747257628.503501,835,0.021563267335295677
1747257628.856606,836,0.02951427735388279
1747257629.2059343,837,0.005014261230826378
1747257629.904982,839,0.06744012236595154
1747257630.253125,840,0.01834561675786972
1747257631.304626,843,0.018838927149772644
1747257632.012533,845,0.051026850938797
1747257633.7875645,850,0.08224879205226898
1747257634.1397598,851,0.034803878515958786
1747257635.1794279,854,0.07093101739883423
1747257636.2153635,857,0.02968597784638405
1747257637.2460878,860,0.014551697298884392
1747257637.9362774,862,0.026206383481621742
1747257638.9768934,865,0.016105394810438156
1747257639.3201385,866,0.07436235249042511
1747257640.700427,870,0.010541098192334175
1747257641.04693,871,0.0070543717592954636
1747257644.5411038,881,0.058309562504291534
1747257645.2379565,883,0.0062738340348005295
1747257645.587922,884,0.09763874858617783
1747257645.9352472,885,0.10552723705768585
1747257646.2852411,886,0.013532973825931549
1747257646.9914854,888,0.016243338584899902
1747257647.6913788,890,0.046766653656959534
1747257648.388119,892,0.009900607168674469
1747257649.438282,895,0.02079290896654129
1747257650.140174,897,0.03419359028339386
1747257650.4870393,898,0.026807695627212524
1747257651.527777,901,0.06713566184043884
1747257651.8749423,902,0.00988563522696495
1747257652.5718696,904,0.010949676856398582
1747257653.272615,906,0.06445305049419403
1747257653.6229594,907,0.018014512956142426
1747257653.976239,908,0.03912689909338951
1747257654.6765904,910,0.04114595428109169
1747257655.0266142,911,0.040911078453063965
1747257656.0793564,914,0.003984441980719566
1747257657.4723258,918,0.025657836347818375
1747257657.8198903,919,0.03798718377947807
1747257658.5298357,921,0.048261694610118866
1747257659.2293932,923,0.01653517596423626
1747257660.6529803,927,0.022998787462711334
1747257661.0198965,928,0.028717417269945145
1747257661.376405,929,0.009765718132257462
1747257661.730997,930,0.019513536244630814
1747257662.0913277,931,0.02515387535095215
1747257662.4401999,932,0.012739305384457111
1747257662.7881145,933,0.02486169897019863
1747257663.4880564,935,0.06868338584899902
1747257664.886211,939,0.053642164915800095
1747257665.584895,941,0.02798016183078289
1747257665.9339998,942,0.0027343006804585457
1747257666.9928112,945,0.034385763108730316
1747257668.3972244,949,0.024074802175164223
1747257669.4495335,952,0.030583534389734268
1747257670.1561527,954,0.01312653161585331
1747257670.509234,955,0.02114490233361721
1747257670.8576477,956,0.008547220379114151
1747257672.2559693,960,0.0477476567029953
1747257672.9765072,962,0.011662441305816174
1747257673.3261821,963,0.007606334984302521
1747257673.68469,964,0.05572158098220825
1747257674.035379,965,0.037545911967754364
1747257674.7398586,967,0.0508933961391449
1747257675.089323,968,0.003594115376472473
1747257676.1432302,971,0.011823642998933792
1747257677.9263911,976,0.02537206932902336
1747257678.6424081,978,0.014378699474036694
1747257679.0029955,979,0.022405777126550674
1747257679.7057233,981,0.02792481705546379
1747257680.0556324,982,0.055193349719047546
1747257681.4599981,986,0.027414413169026375
1747257682.1641614,988,0.014241637662053108
1747257682.515123,989,0.02283552661538124
1747257682.864859,990,0.033095646649599075
1747257683.5664597,992,0.02524212934076786
1747257684.2724347,994,0.05710736662149429
1747257684.6199462,995,0.02975807897746563
1747257684.9677546,996,0.00600169412791729
1747257685.6763196,998,0.03596265986561775
1747257686.0319607,999,0.016823062673211098
1747257686.765269,1001,0.050043314695358276
1747257687.1193242,1002,0.003750087693333626
1747257687.4725714,1003,0.0263396967202425
1747257687.8211796,1004,0.020958423614501953
1747257688.1715696,1005,0.01990501955151558
1747257688.5271444,1006,0.02558874525129795
1747257690.3154159,1011,0.031275585293769836
1747257691.0262778,1013,0.050719261169433594
1747257691.7436736,1015,0.005313508212566376
1747257692.1027443,1016,0.00415797159075737
1747257692.463252,1017,0.022666655480861664
1747257694.222137,1022,0.023842979222536087
1747257695.6337645,1026,0.006971817463636398
1747257696.3400207,1028,0.011987986043095589
1747257696.688618,1029,0.004139630123972893
1747257698.8115554,1035,0.005761904641985893
1747257699.1593912,1036,0.01676219329237938
1747257699.514041,1037,0.011052506044507027
1747257699.8682215,1038,0.03020743653178215
1747257700.216635,1039,0.0600108876824379
1747257701.6102872,1043,0.005953282117843628
1747257702.3064518,1045,0.021208055317401886
1747257702.6538355,1046,0.004149651154875755
1747257704.7417712,1052,0.020001601427793503
1747257705.0929048,1053,0.04437384381890297
1747257706.140552,1056,0.017741188406944275
1747257706.8361611,1058,0.018703026697039604
1747257707.1837492,1059,0.029123807325959206
1747257707.530186,1060,0.005235482007265091
1747257708.2273364,1062,0.019543929025530815
1747257709.2692368,1065,0.005957780405879021
1747257709.6176054,1066,0.005664480850100517
1747257709.9662468,1067,0.006353691220283508
1747257710.6613364,1069,0.01632944867014885
1747257711.0108204,1070,0.02427859418094158
1747257711.360206,1071,0.006758281961083412
1747257711.7100685,1072,0.027776528149843216
1747257712.063216,1073,0.01788494363427162
1747257712.4209974,1074,0.03127133101224899
1747257713.4780455,1077,0.07101087272167206
1747257713.8292115,1078,0.01750428043305874
1747257714.52905,1080,0.018122807145118713
1747257714.8832512,1081,0.042915016412734985
1747257715.2398746,1082,0.04606234282255173
1747257716.3158548,1085,0.0018860232084989548
1747257716.674261,1086,0.009730190970003605
1747257717.02568,1087,0.05735011026263237
1747257718.4476492,1091,0.020847385749220848
1747257718.7982953,1092,0.012748615816235542
1747257719.1522882,1093,0.02799643948674202
1747257720.9089243,1098,0.011041034013032913
1747257721.60808,1100,0.012037347070872784
1747257722.3083212,1102,0.012022126466035843
1747257722.6569605,1103,0.0745738223195076
1747257723.0057023,1104,0.01698310486972332
1747257724.0624309,1107,0.019781164824962616
1747257724.4152937,1108,0.025156410411000252
1747257724.7661793,1109,0.046325184404850006
1747257725.1197443,1110,0.009394625201821327
1747257725.4705439,1111,0.011638627387583256
1747257725.8261282,1112,0.0820281133055687
1747257726.1858153,1113,0.011829931288957596
1747257726.5382144,1114,0.009157607331871986
1747257727.261553,1116,0.047893181443214417
1747257728.3163826,1119,0.005361668765544891
1747257729.0098717,1121,0.01039249449968338
1747257729.359905,1122,0.0024177376180887222
1747257730.4108686,1125,0.025650059804320335
1747257730.7598834,1126,0.004639701917767525
1747257731.4626715,1128,0.0531487837433815
1747257731.813077,1129,0.009886031970381737
1747257732.16339,1130,0.11174982786178589
1747257732.5130217,1131,0.02219242788851261
1747257732.8633199,1132,0.03056776523590088
1747257733.5700076,1134,0.005525344982743263
1747257733.9314976,1135,0.02918253093957901
1747257734.293704,1136,0.002127666026353836
1747257735.365653,1139,0.005005219951272011
1747257736.4219341,1142,0.0070100147277116776
1747257737.4841495,1145,0.011739295907318592
1747257737.8352847,1146,0.01002325676381588
1747257738.5372095,1148,0.05249771475791931
1747257738.8893018,1149,0.008971691131591797
1747257739.2396371,1150,0.005749203264713287
1747257739.5966704,1151,0.022881153970956802
1747257739.9560306,1152,0.013711505569517612
1747257740.3060038,1153,0.06449374556541443
1747257741.0065706,1155,0.004473207518458366
1747257742.7546995,1160,0.03590351343154907
1747257743.4529302,1162,0.0012920480221509933
1747257744.15501,1164,0.00445336289703846
1747257744.850407,1166,0.045339398086071014
1747257745.1990044,1167,0.014896467328071594
1747257747.3004506,1173,0.02865961380302906
1747257747.6502974,1174,0.014844730496406555
1747257748.3500323,1176,0.023501643911004066
1747257748.7047925,1177,0.0070832353085279465
1747257749.0496287,1178,0.008261147886514664
1747257750.4318593,1182,0.011171799153089523
1747257751.124777,1184,0.005474060773849487
1747257751.8185556,1186,0.025700654834508896
1747257752.5133216,1188,0.03230596333742142
1747257752.8689086,1189,0.018145738169550896
1747257753.2256386,1190,0.014882422983646393
1747257754.3012407,1193,0.04268728569149971
1747257754.6533978,1194,0.10340484976768494
1747257755.004235,1195,0.012579577043652534
1747257755.7023714,1197,0.00729786790907383
1747257756.0575483,1198,0.037420015782117844
1747257757.1099503,1201,0.04287516698241234
1747257757.4585798,1202,0.0035004056990146637
1747257758.524683,1205,0.0008540861308574677
1747257758.877055,1206,0.001352144405245781
1747257759.2319157,1207,0.036898016929626465
1747257759.9423442,1209,0.017050068825483322
1747257761.351614,1213,0.027494434267282486
1747257761.710613,1214,0.0012156013399362564
1747257762.060962,1215,0.08520381897687912
1747257762.763676,1217,0.01249075960367918
1747257763.1126456,1218,0.08268579840660095
1747257764.880246,1223,0.0032708775252103806
1747257765.5878677,1225,0.010843681171536446
1747257766.6411345,1228,0.0018781162798404694
1747257766.9901552,1229,0.009846527129411697
1747257768.0453901,1232,0.023185571655631065
1747257768.401693,1233,0.011725284159183502
1747257770.1732688,1238,0.010271439328789711
1747257770.8768914,1240,0.030817635357379913
1747257771.2252915,1241,0.015424579381942749
1747257771.5739996,1242,0.007973872125148773
1747257771.922334,1243,0.03443083167076111
1747257772.2700412,1244,0.017638538032770157
1747257772.6178212,1245,0.0037798676639795303
1747257772.9683466,1246,0.03892224282026291
1747257774.0156212,1249,0.012890376150608063
1747257774.365008,1250,0.00731997936964035
1747257774.7159812,1251,0.011409186758100986
1747257775.0679493,1252,0.03513132035732269
1747257775.7728095,1254,0.008841173723340034
1747257776.479425,1256,0.14834409952163696
1747257776.8299603,1257,0.1504940688610077
1747257777.8758998,1260,0.015816379338502884
1747257778.2244246,1261,0.030924318358302116
1747257779.2697556,1264,0.029002219438552856
1747257780.3230784,1267,0.022017497569322586
1747257781.7355413,1271,0.003961857408285141
1747257783.512672,1276,0.024096908047795296
1747257783.8703423,1277,0.013286737725138664
1747257784.2259984,1278,0.060812950134277344
1747257785.6468396,1282,0.021765904501080513
1747257786.704088,1285,0.00631941482424736
1747257788.4515727,1290,0.012717412784695625
1747257789.4997673,1293,0.019170871004462242
1747257790.5483544,1296,0.006047002971172333
1747257791.2487037,1298,0.013417335227131844
1747257791.6069357,1299,0.023243078961968422
1747257792.653879,1302,0.02993929572403431
1747257794.0604057,1306,0.002771640196442604
1747257795.4733062,1310,0.01604432240128517
1747257796.876212,1314,0.0018355417996644974
1747257797.2334716,1315,0.007940411567687988
1747257798.9880583,1320,0.0029330942779779434
1747257799.6866996,1322,0.07797069847583771
1747257800.0364192,1323,0.014922888949513435
1747257800.740947,1325,0.0034406203776597977
1747257801.0907881,1326,0.009419439360499382
1747257801.7914028,1328,0.004129254259169102
1747257804.2572134,1335,0.0011531691998243332
1747257807.4104407,1344,0.023668453097343445
1747257807.7678714,1345,0.00452459417283535
1747257808.4705555,1347,0.013838982209563255
1747257808.8228178,1348,0.04989266023039818
1747257809.9010084,1351,0.010367125272750854
1747257810.2608075,1352,0.006366679444909096
1747257810.9718661,1354,0.013032490387558937
1747257812.3799427,1358,0.01799287088215351
1747257813.0823338,1360,0.007018517702817917
1747257814.4876485,1364,0.0005688238888978958
1747257814.837477,1365,0.0011368058621883392
1747257815.1862965,1366,0.0077054183930158615
1747257815.541333,1367,0.004028938710689545
1747257815.8902273,1368,0.008136661723256111
1747257817.2837949,1372,0.018360048532485962
1747257817.6328247,1373,0.005070313811302185
1747257818.3367388,1375,0.0026169978082180023
1747257818.6909645,1376,0.0036351867020130157
1747257820.1139874,1380,0.041264742612838745
1747257821.8625376,1385,0.003336409106850624
1747257822.211908,1386,0.029994778335094452
1747257823.615208,1390,0.020400527864694595
1747257824.6687024,1393,0.002435559406876564
1747257825.7120821,1396,0.004623984917998314
1747257826.059703,1397,0.009413184598088264
1747257826.7585654,1399,0.01357266679406166
1747257827.1080675,1400,0.005417469888925552
1747257828.164546,1403,0.006767078302800655
1747257828.8692284,1405,0.008456934243440628
1747257831.6834826,1413,0.011422174051404
1747257832.757405,1416,0.04135587066411972
1747257833.118087,1417,0.002986513078212738
1747257833.8293939,1419,0.028036512434482574
1747257834.5434194,1421,0.010893460363149643
1747257834.8935637,1422,0.006303554400801659
1747257838.0589795,1431,0.009197235107421875
1747257838.407241,1432,0.0019061043858528137
1747257839.8026528,1436,0.016809901222586632
1747257840.5045469,1438,0.009718476794660091
1747257840.8596063,1439,0.005990061908960342
1747257841.2097502,1440,0.01206049695611
1747257841.5614955,1441,0.05259492248296738
1747257842.6124344,1444,0.012123644351959229
1747257843.3137393,1446,0.003939380869269371
1747257843.664917,1447,0.02807079628109932
1747257844.0176063,1448,0.010413963347673416
1747257844.3689804,1449,0.0028397012501955032
1747257844.7223804,1450,0.0008851364254951477
1747257845.0751736,1451,0.003084992989897728
1747257845.4272795,1452,0.0007171574980020523
1747257846.1332774,1454,0.009110957384109497
1747257846.4873006,1455,0.006954040378332138
1747257846.8419404,1456,0.016277438029646873
1747257847.2025268,1457,0.0007038675248622894
1747257847.5551655,1458,0.017755649983882904
1747257847.9258325,1459,0.005921227857470512
1747257848.3043551,1460,0.007249882444739342
1747257848.664038,1461,0.02424643374979496
1747257849.3737373,1463,0.01768820732831955
1747257852.040881,1470,0.006113575771450996
1747257853.0980382,1473,0.02635985240340233
1747257853.4484808,1474,0.001759946346282959
1747257854.1531408,1476,0.013245107606053352
1747257854.5099692,1477,0.008317386731505394
1747257855.9139698,1481,0.010187767446041107
1747257856.2719903,1482,0.004667256027460098
1747257856.622189,1483,0.00732421875
1747257858.0301108,1487,0.007002104073762894
1747257858.3790052,1488,0.013963606208562851
1747257858.7292135,1489,0.0012729819864034653
1747257859.079107,1490,0.0006574392318725586
1747257859.4337025,1491,0.001780850812792778
1747257860.1414812,1493,0.0017770640552043915
1747257860.4912512,1494,0.026381470263004303
1747257861.895841,1498,0.012509185820817947
1747257862.2444873,1499,0.012109920382499695
1747257862.593642,1500,0.02561466209590435
1747257863.3041813,1502,0.0035717133432626724
1747257864.3573842,1505,0.015745071694254875
1747257865.7509792,1509,0.001551033928990364
1747257866.0996811,1510,0.00481090322136879
1747257866.4468725,1511,0.0005743987858295441
1747257867.1417937,1513,0.010636942461133003
1747257867.8460293,1515,0.003639470785856247
1747257868.204587,1516,0.0004641525447368622
1747257870.7159963,1523,0.014650050550699234
1747257871.7694185,1526,0.002567032352089882
1747257872.472801,1528,0.007241487503051758
1747257874.5829606,1534,0.005255734547972679
1747257875.648981,1537,0.04297686368227005
1747257875.9982083,1538,0.027949487790465355
1747257877.048141,1541,0.0005970504134893417
1747257878.4506269,1545,0.01986607350409031
1747257879.1487746,1547,0.0018450971692800522
1747257879.495614,1548,0.0024608131498098373
1747257880.5452402,1551,0.018267761915922165
1747257880.8936176,1552,0.03547447919845581
1747257881.2423599,1553,0.010585774667561054
1747257881.9480176,1555,0.006689656525850296
1747257882.6514158,1557,0.006263520568609238
1747257884.428035,1562,0.0077087245881557465
1747257885.1366642,1564,0.018174584954977036
1747257885.4850848,1565,0.05192871764302254
1747257885.8359659,1566,0.06493911147117615
1747257886.5472982,1568,0.02950793132185936
1747257887.2500355,1570,0.01896883174777031
1747257887.5984256,1571,0.00048102065920829773
1747257887.9483998,1572,0.003201749175786972
1747257888.3001914,1573,0.010000476613640785
1747257889.3607512,1576,0.01865898072719574
1747257890.062878,1578,0.04596129432320595
1747257890.4111054,1579,0.15923282504081726
1747257890.7645166,1580,0.012927886098623276
1747257891.1151638,1581,0.0013979673385620117
1747257891.4673262,1582,0.0023372191935777664
1747257892.5248091,1585,0.020135771483182907
1747257894.2900002,1590,0.002529693767428398
1747257896.056228,1595,0.009344720281660557
1747257896.405828,1596,0.0023021548986434937
1747257896.755903,1597,0.006111873313784599
1747257898.163285,1601,0.002077072858810425
1747257898.5135698,1602,0.015153488144278526
1747257898.8653848,1603,0.0027708355337381363
1747257901.3195086,1610,0.013991134241223335
1747257901.6698225,1611,0.03495268523693085
1747257902.3683128,1613,0.0017429403960704803
1747257902.7153246,1614,0.004128102213144302
1747257903.409887,1616,0.0013597942888736725
1747257904.8045726,1620,0.0019042156636714935
1747257905.5003753,1622,0.05224917083978653
1747257906.1979551,1624,0.020064713433384895
1747257906.8972783,1626,0.0030216947197914124
1747257907.2477174,1627,0.02970116212964058
1747257908.6513264,1631,0.007816232740879059
1747257910.0588741,1635,0.0008993595838546753
1747257910.4107897,1636,0.0016947761178016663
1747257910.7762096,1637,0.03997821733355522
1747257911.130034,1638,0.044010598212480545
1747257911.8391087,1640,0.0021572932600975037
1747257912.190464,1641,0.008281862363219261
1747257913.9582777,1646,0.015500467270612717
1747257914.3057342,1647,0.040447674691677094
1747257915.0131679,1649,0.017745235934853554
1747257915.713134,1651,0.015816159546375275
1747257916.0614479,1652,0.000578656792640686
1747257916.4119408,1653,0.007138008251786232
1747257916.762208,1654,0.0005854032933712006
1747257917.4621387,1656,0.025077160447835922
1747257918.160741,1658,0.013421017676591873
1747257919.5702014,1662,0.000843580812215805
1747257920.2752724,1664,0.029698625206947327
1747257920.9773312,1666,0.0012344960123300552
1747257922.02732,1669,0.005314497277140617
1747257922.3780572,1670,0.003919718787074089
1747257923.7981083,1674,0.0012418068945407867
1747257924.8716886,1677,0.002742631360888481
1747257925.5814192,1679,0.0010069292038679123
1747257925.9385304,1680,0.013045310974121094
1747257926.2881486,1681,0.048889003694057465
1747257926.645469,1682,0.01244436763226986
1747257927.6947,1685,0.001896025612950325
1747257928.045077,1686,0.007054025307297707
1747257928.3955226,1687,0.003556549549102783
1747257928.7437608,1688,0.01114412397146225
1747257929.0930777,1689,0.02369804121553898
1747257929.4418344,1690,0.011043157428503036
1747257930.5073688,1693,0.004721501842141151
1747257930.8566115,1694,0.007297886535525322
1747257931.2058117,1695,0.0565120130777359
1747257931.9042537,1697,0.008651910349726677
1747257932.2545288,1698,0.009510129690170288
1747257932.6036808,1699,0.0037962086498737335
1747257932.9522395,1700,0.025797227397561073
1747257933.650826,1702,0.0002675633877515793
1747257934.3463767,1704,0.025723010301589966
1747257935.4165423,1707,0.0069077834486961365
1747257936.1152234,1709,0.0031979605555534363
1747257936.4649422,1710,0.012842217460274696
1747257936.813195,1711,0.004310952499508858
1747257937.1689098,1712,0.0007482897490262985
1747257939.2782183,1718,0.004761030897498131
1747257939.6287525,1719,0.00064077228307724
1747257940.6981418,1722,0.009643901139497757
1747257941.0538592,1723,0.0034639518707990646
1747257941.4020782,1724,0.00011589005589485168
1747257941.7511454,1725,0.00037125498056411743
1747257943.4961438,1730,0.0003603622317314148
1747257946.3161044,1738,0.015158705413341522
1747257946.665094,1739,0.0030283350497484207
1747257947.0132434,1740,0.0023946519941091537
1747257948.0556738,1743,0.018262717872858047
1747257948.7583268,1745,0.002048453316092491
1747257949.8089058,1748,0.022110849618911743
1747257950.1592784,1749,0.0009364504367113113
1747257950.5105855,1750,0.0006494112312793732
1747257950.86109,1751,0.015650775283575058
1747257951.5618048,1753,0.002826845273375511
1747257951.9114063,1754,0.04261477291584015
1747257952.9892163,1757,0.00215071439743042
1747257954.7341282,1762,0.00033650361001491547
1747257955.0849383,1763,0.0032944045960903168
1747257955.7930503,1765,0.016347911208868027
1747257956.1441321,1766,0.027802318334579468
1747257956.846681,1768,0.0028474777936935425
1747257959.3242486,1775,0.0010714177042245865
1747257959.6888452,1776,0.006792465224862099
1747257960.0505517,1777,0.0010221805423498154
1747257961.1152942,1780,0.03137996420264244
1747257961.474809,1781,0.0023051053285598755
1747257962.539522,1784,0.0666881576180458
1747257962.8924985,1785,0.0005578752607107162
1747257963.2499926,1786,0.0013733357191085815
1747257963.6055126,1787,0.0005048252642154694
1747257964.309686,1789,0.003293318673968315
1747257964.659292,1790,0.03219940885901451
1747257965.3534844,1792,0.000720437616109848
1747257966.0729945,1794,0.03460408374667168
1747257966.7775705,1796,0.0005909781903028488
1747257967.1265209,1797,0.005794081836938858
1747257968.1735034,1800,0.003412364050745964
1747257968.8700042,1802,0.003242194652557373
1747257969.2183402,1803,0.04023120179772377
1747257969.5659282,1804,0.03172845393419266
1747257970.9640312,1808,0.018952421844005585
1747257971.673618,1810,0.03858694061636925
1747257973.08165,1814,0.001011120155453682
1747257973.7894044,1816,0.04301801323890686
1747257974.4943485,1818,0.00043789856135845184
1747257974.8551092,1819,0.0012159459292888641
1747257976.292883,1823,0.03239458426833153
1747257977.3632371,1826,0.001969842240214348
1747257977.7132053,1827,0.010548979975283146
1747257978.4156013,1829,0.0024989843368530273
1747257978.7672853,1830,0.011179011315107346
1747257979.479691,1832,0.001285286620259285
1747257979.838081,1833,0.03559090942144394
1747257980.1957884,1834,0.0026766005903482437
1747257980.897856,1836,0.029991038143634796
1747257981.250453,1837,0.0002861209213733673
1747257981.5989041,1838,0.017564978450536728
1747257983.7039013,1844,0.015821093693375587
1747257984.0559063,1845,0.0013715848326683044
1747257984.3994317,1846,0.004241768270730972
1747257984.7506816,1847,0.007281908765435219
1747257985.0967255,1848,0.003924567252397537
1747257986.143583,1851,0.0003392007201910019
1747257986.8449826,1853,0.009512297809123993
1747257987.882305,1856,0.04131920635700226
1747257989.2644255,1860,0.0005457550287246704
1747257990.6367927,1864,0.007965214550495148
1747257990.9812152,1865,0.0037997793406248093
1747257991.332293,1866,0.0003463737666606903
1747257991.6835604,1867,0.005243565887212753
1747257993.0639906,1871,0.0003389976918697357
1747257993.4082747,1872,0.012516079470515251
1747257993.7548563,1873,0.0036499816924333572
1747257994.1002674,1874,0.0015220046043395996
1747257994.4443815,1875,0.003880087286233902
1747257995.1329236,1877,0.0020054206252098083
1747257995.8215733,1879,0.003590330481529236
1747257996.167296,1880,0.0008350927382707596
1747257997.203159,1883,0.0016761459410190582
1747257997.5490718,1884,0.002346741035580635
1747257998.2422512,1886,0.004892053082585335
1747257998.9317963,1888,0.0004355311393737793
1747257999.630414,1890,0.00114436075091362
1747257999.976795,1891,0.007632609456777573
1747258001.35897,1895,0.002544872462749481
1747258002.7335386,1899,0.025108452886343002
1747258003.4225068,1901,0.05256851390004158
1747258003.7697632,1902,0.0012448746711015701
1747258005.1615908,1906,0.003292769193649292
1747258005.8554876,1908,0.00011908262968063354
1747258006.2032332,1909,0.0015241801738739014
1747258006.550454,1910,0.011723887175321579
1747258007.575477,1913,0.0024488940834999084
1747258008.5933075,1916,0.02474488690495491
1747258009.2695217,1918,0.04130689054727554
1747258011.3082364,1924,0.002893395721912384
1747258011.6510832,1925,0.0020502787083387375
1747258011.9898484,1926,0.0017815697938203812
1747258012.6725788,1928,0.002676708623766899
1747258013.012554,1929,0.021874934434890747
1747258014.0316777,1932,0.0009132400155067444
1747258015.0477102,1935,0.015508277341723442
1747258015.3952382,1936,0.04995657876133919
1747258016.4277773,1939,0.0014030933380126953
1747258016.767769,1940,0.0003881119191646576
1747258017.108341,1941,0.0016605090349912643
1747258017.448586,1942,0.02702590450644493
1747258018.4679234,1945,0.0019538216292858124
1747258019.1496894,1947,0.0021670348942279816
1747258020.1691105,1950,0.01447986625134945
1747258020.5095053,1951,0.0002967286854982376
1747258021.187164,1953,0.0026645194739103317
1747258022.2133844,1956,0.011332180351018906
1747258023.5853224,1960,6.23166561126709e-05
1747258023.9265935,1961,0.006384842097759247
1747258024.2729535,1962,0.009787872433662415
1747258024.6226642,1963,0.015293437987565994
1747258024.9800632,1964,0.029650982469320297
1747258025.676381,1966,0.004439068958163261
1747258026.0258722,1967,0.0007119849324226379
1747258026.3764427,1968,0.01289236731827259
1747258026.727159,1969,0.005374986678361893
1747258028.8303194,1975,0.03858029097318649
1747258029.5338466,1977,0.013966452330350876
1747258029.8853688,1978,0.00703391432762146
1747258030.235108,1979,0.002017868682742119
1747258030.5850143,1980,0.08769646286964417
1747258030.9344406,1981,0.00019872188568115234
1747258031.2896764,1982,0.0016789194196462631
1747258031.640384,1983,0.003085695207118988
1747258032.343345,1985,0.010546648874878883
1747258033.0421069,1987,0.000859331339597702
1747258033.393701,1988,0.011032093316316605
1747258033.745055,1989,0.026454424485564232
1747258034.4554188,1991,0.00034499354660511017
1747258034.8115284,1992,0.0034237056970596313
1747258035.170636,1993,0.001549404114484787
1747258035.8735833,1995,0.0035240538418293
1747258037.278482,1999,0.005125338211655617


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_30_157784-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257344.1635919,0,0.05143051967024803
1747257345.2260866,3,-0.005258688237518072
1747257345.5741193,4,5.0088629722595215
1747257347.6501446,10,-0.1406504213809967
1747257347.995048,11,0.7345772385597229
1747257349.0526087,14,3.773808002471924
1747257349.3975167,15,-0.13951069116592407
1747257350.4115517,18,1.7537492513656616
1747257350.7530427,19,1.2465649843215942
1747257351.090483,20,-0.28155776858329773
1747257351.7698221,22,0.07685289531946182
1747257352.1080954,23,2.1325390338897705
1747257353.1241999,26,0.6576536893844604
1747257353.462161,27,-0.29288315773010254
1747257355.5466356,33,0.8229691982269287
1747257356.5903678,36,0.24521832168102264
1747257356.9408553,37,0.7340242266654968
1747257357.2886097,38,0.15048283338546753
1747257357.6320624,39,0.7717825174331665
1747257357.9740894,40,0.1576056331396103
1747257360.4491472,47,0.7107492089271545
1747257360.8004,48,0.30669042468070984
1747257361.1608138,49,0.4439762532711029
1747257361.894949,51,1.0514825582504272
1747257362.2529893,52,0.5234035849571228
1747257362.967149,54,0.4895239472389221
1747257364.0239933,57,0.6601134538650513
1747257365.0783563,60,0.4284389913082123
1747257365.4267929,61,0.40173032879829407
1747257365.7785077,62,1.119961142539978
1747257366.1347141,63,0.59926837682724
1747257366.8586419,65,0.40185144543647766
1747257367.2304614,66,0.46287620067596436
1747257367.5930395,67,0.5061956644058228
1747257367.9502637,68,0.7004654407501221
1747257368.6988814,70,0.44306743144989014
1747257369.0578182,71,0.5340819954872131
1747257371.2116988,77,0.19944719970226288
1747257371.9136202,79,0.9157732129096985
1747257372.265586,80,0.9162512421607971
1747257372.9737346,82,0.8268769979476929
1747257373.3214433,83,0.5903051495552063
1747257374.0221353,85,0.687063455581665
1747257375.4220622,89,0.40107017755508423
1747257375.7803237,90,0.38308483362197876
1747257377.5471923,95,0.42262646555900574
1747257378.9469824,99,0.4992871880531311
1747257379.2963636,100,0.6982204914093018
1747257380.3594441,103,0.27655157446861267
1747257381.4184701,106,0.5386027097702026
1747257381.7708273,107,0.6351760029792786
1747257382.4901032,109,0.5912331342697144
1747257384.2761738,114,1.000961184501648
1747257384.9783273,116,0.41054555773735046
1747257386.7281923,121,0.6301243901252747
1747257388.11877,125,0.7474493384361267
1747257388.4727342,126,0.37434542179107666
1747257389.1838064,128,0.3365234434604645
1747257389.8891513,130,0.6772680878639221
1747257390.2465308,131,0.3274736702442169
1747257390.6024842,132,0.5350168347358704
1747257392.0215766,136,0.6473708748817444
1747257392.3705199,137,0.3338199257850647
1747257394.460152,143,0.69747394323349
1747257394.8042462,144,0.54502272605896
1747257395.505204,146,1.0535298585891724
1747257395.8505754,147,0.628169596195221
1747257396.8812797,150,0.5894137620925903
1747257399.3328454,157,0.285663366317749
1747257400.0370529,159,0.5212090611457825
1747257400.393471,160,0.7424171566963196
1747257401.0989778,162,0.6126428842544556
1747257401.8002424,164,0.4535403549671173
1747257402.5071156,166,0.28974801301956177
1747257403.9151978,170,0.450094074010849
1747257404.2664957,171,0.4792305529117584
1747257404.615873,172,0.7709006071090698
1747257405.6746435,175,0.47426271438598633
1747257406.0288997,176,0.3889453411102295
1747257406.3796337,177,0.35877522826194763
1747257406.7317054,178,0.44315305352211
1747257407.4262087,180,0.7878921031951904
1747257407.7850876,181,0.7388716340065002
1747257408.8291988,184,0.6011592745780945
1747257409.177695,185,0.6726674437522888
1747257409.52046,186,0.6074047088623047
1747257410.551674,189,0.6032372117042542
1747257410.9017847,190,0.5429604649543762
1747257411.2501538,191,0.7254589200019836
1747257411.6019638,192,0.763206958770752
1747257412.6466599,195,0.9234874844551086
1747257414.046806,199,0.3827171325683594
1747257414.411183,200,0.8822235465049744
1747257415.1082578,202,0.9172073602676392
1747257415.4646168,203,0.5968947410583496
1747257415.815182,204,0.41025516390800476
1747257416.1642213,205,0.6793584823608398
1747257416.8605297,207,1.0891183614730835
1747257417.5582952,209,1.0517122745513916
1747257418.2530935,211,0.7678757905960083
1747257418.9497373,213,0.7324005365371704
1747257419.645134,215,0.48045000433921814
1747257419.9929392,216,0.8034307360649109
1747257420.6924684,218,0.48944300413131714
1747257421.042054,219,0.48252806067466736
1747257421.390228,220,1.3208953142166138
1747257421.738559,221,1.260611891746521
1747257422.0915084,222,0.4245513677597046
1747257422.7888978,224,0.805351972579956
1747257423.1480024,225,0.4771718680858612
1747257424.551913,229,0.5939594507217407
1747257426.6428633,235,0.5904420614242554
1747257427.3469307,237,0.4012666344642639
1747257427.697658,238,0.6514695286750793
1747257428.0472357,239,0.8158721923828125
1747257428.736507,241,0.43607252836227417
1747257429.0803769,242,1.4616036415100098
1747257429.7778304,244,0.6992539167404175
1747257430.1258175,245,0.34393200278282166
1747257430.4704907,246,1.3623707294464111
1747257430.8140688,247,0.8066468834877014
1747257432.5267437,252,0.4540013372898102
1747257432.8779385,253,0.8168556094169617
1747257433.2208703,254,0.9827210307121277
1747257434.2669756,257,0.5378356575965881
1747257434.6105132,258,0.45240333676338196
1747257434.9566193,259,0.39714640378952026
1747257435.2986863,260,0.39656659960746765
1747257435.9846373,262,0.9176430106163025
1747257438.7315288,270,0.9127814173698425
1747257439.0737116,271,0.5136979222297668
1747257440.1196861,274,0.3770485818386078
1747257440.4623516,275,1.6735206842422485
1747257440.8047707,276,0.5184003114700317
1747257441.4883647,278,0.7054812908172607
1747257442.1879692,280,0.6175958514213562
1747257442.8820379,282,0.298457533121109
1747257443.2310805,283,0.49811893701553345
1747257443.918898,285,0.5389969348907471
1747257444.6081321,287,0.7661741375923157
1747257444.9500165,288,0.5629181861877441
1747257445.6355293,290,0.4405411183834076
1747257447.3647916,295,0.7655490040779114
1747257447.7061915,296,0.7669872641563416
1747257448.0506744,297,0.4052671492099762
1747257448.3972769,298,0.7456234097480774
1747257450.4812365,304,0.6271569132804871
1747257451.1711128,306,0.792052686214447
1747257451.8810017,308,0.6734458804130554
1747257452.2351453,309,1.8383896350860596
1747257453.2677479,312,0.884838879108429
1747257453.612874,313,0.6766907572746277
1747257454.6377513,316,0.6274242997169495
1747257455.319879,318,0.8191981315612793
1747257455.6738825,319,0.7318757176399231
1747257456.6976824,322,1.5727612972259521
1747257457.386508,324,0.34576037526130676
1747257459.120959,329,0.35608145594596863
1747257459.466952,330,0.7546597123146057
1747257459.816812,331,0.6241438388824463
1747257460.165515,332,1.1384336948394775
1747257461.9005015,337,0.7353110313415527
1747257462.2497625,338,0.702355146408081
1747257462.9453425,340,0.8482433557510376
1747257463.984599,343,1.003299593925476
1747257464.3300397,344,0.5156716704368591
1747257464.681633,345,1.1508183479309082
1747257465.0311635,346,0.478973388671875
1747257465.7315152,348,0.7976998090744019
1747257466.441642,350,0.7128429412841797
1747257467.1355464,352,1.6324571371078491
1747257467.4755974,353,1.0162904262542725
1747257467.823318,354,0.47789400815963745
1747257469.1957626,358,1.2991784811019897
1747257469.8884661,360,0.6654504537582397
1747257470.5699627,362,0.6125494837760925
1747257470.9097571,363,0.17518536746501923
1747257471.2547026,364,0.5557037591934204
1747257471.5945432,365,1.1844804286956787
1747257471.9330077,366,0.6710602641105652
1747257472.2737157,367,0.24724315106868744
1747257472.6188445,368,0.7503019571304321
1747257474.691791,374,0.9168827533721924
1747257475.7248006,377,1.0596950054168701
1747257476.06904,378,0.6875183582305908
1747257478.4890068,385,0.6231322884559631
1747257478.8349695,386,0.5097793936729431
1747257480.2051387,390,1.1521029472351074
1747257480.552623,391,1.1566671133041382
1747257480.9077234,392,0.7539321184158325
1747257481.257534,393,0.5625325441360474
1747257481.6064909,394,0.5938142538070679
1747257481.9563448,395,0.4051177501678467
1747257482.3056495,396,1.5160223245620728
1747257482.6520543,397,1.6131983995437622
1747257483.00096,398,0.6617376804351807
1747257483.3522782,399,0.8499521017074585
1747257484.0564618,401,0.9969825148582458
1747257484.4009867,402,0.45844128727912903
1747257485.0977015,404,0.5738099813461304
1747257486.4956365,408,1.193114995956421
1747257486.839646,409,0.40335962176322937
1747257487.8811104,412,1.3552643060684204
1747257488.2282176,413,0.7295642495155334
1747257488.5719914,414,0.8685621023178101
1747257488.9165304,415,0.9581636786460876
1747257489.945031,418,1.1096665859222412
1747257490.9805202,421,0.6234437227249146
1747257491.330456,422,1.5663764476776123
1747257492.3854203,425,0.9073988199234009
1747257492.7399411,426,0.3622959554195404
1747257494.134758,430,0.6111096739768982
1747257494.477234,431,0.458706796169281
1747257495.5231018,434,1.2639713287353516
1747257495.866701,435,0.7469503879547119
1747257496.209014,436,0.4195488393306732
1747257496.5549412,437,0.6510481834411621
1747257496.8973706,438,0.7110508680343628
1747257497.2455168,439,0.8080839514732361
1747257497.5895724,440,0.4459071457386017
1747257497.9402544,441,0.8207929730415344
1747257498.628337,443,0.8700991868972778
1747257498.9749746,444,1.0028926134109497
1747257499.3182836,445,0.61602383852005
1747257499.6609223,446,1.688393235206604
1747257501.055702,450,0.5708224773406982
1747257501.4043622,451,1.6988166570663452
1747257501.7477272,452,0.9552680850028992
1747257502.0913365,453,0.7049832344055176
1747257502.4379659,454,1.0291221141815186
1747257503.1370943,456,1.0717108249664307
1747257503.8310244,458,1.3247967958450317
1747257504.5248218,460,0.8443479537963867
1747257504.8729897,461,1.2866780757904053
1747257505.9189887,464,0.3616010844707489
1747257506.2691803,465,2.2331275939941406
1747257506.6181967,466,0.7199169993400574
1747257507.311709,468,1.222648024559021
1747257508.0044415,470,0.4906759262084961
1747257509.3863974,474,0.7433927655220032
1747257509.7279515,475,1.7936161756515503
1747257510.7600667,478,1.0092018842697144
1747257511.1049678,479,0.5994967222213745
1747257511.449309,480,1.0274800062179565
1747257511.7918015,481,0.6217695474624634
1747257512.1333597,482,0.6230928301811218
1747257512.4824278,483,0.5771117806434631
1747257512.832876,484,1.1673786640167236
1747257513.5290656,486,0.9149618148803711
1747257513.881075,487,0.9750584363937378
1747257514.2244706,488,0.48876023292541504
1747257514.5693066,489,1.5742096900939941
1747257515.2541583,491,0.6795033812522888
1747257516.2845688,494,1.06452214717865
1747257517.657158,498,1.2799391746520996
1747257518.6946428,501,0.3510962426662445
1747257519.0450742,502,1.0012794733047485
1747257519.3864486,503,0.9476238489151001
1747257520.4310741,506,0.78855961561203
1747257521.1179457,508,0.3356092870235443
1747257521.4599626,509,1.4102340936660767
1747257521.8058045,510,1.4948235750198364
1747257522.1480887,511,0.8601059913635254
1747257522.4938796,512,0.5983480215072632
1747257522.8349135,513,1.0650904178619385
1747257523.1736631,514,1.2411288022994995
1747257524.1959891,517,1.617210030555725
1747257524.538869,518,1.5001068115234375
1747257524.8921382,519,0.7720769643783569
1747257525.2336855,520,0.409787118434906
1747257526.2704923,523,0.6261122822761536
1747257528.696199,530,0.981596827507019
1747257529.7383094,533,1.102326512336731
1747257530.087268,534,0.4596474766731262
1747257530.7814422,536,0.7924842238426208
1747257531.1298702,537,1.0839184522628784
1747257531.4726276,538,0.9147272706031799
1747257531.8171413,539,0.5848640203475952
1747257532.160873,540,1.6654120683670044
1747257532.852641,542,1.1493520736694336
1747257533.1985633,543,1.2961022853851318
1747257533.5407286,544,1.1324197053909302
1747257534.2276044,546,0.7881885170936584
1747257534.5698993,547,0.4817168414592743
1747257535.596516,550,1.0013431310653687
1747257536.282583,552,1.2560838460922241
1747257536.970211,554,2.328496217727661
1747257537.3136744,555,0.4948834478855133
1747257537.661201,556,1.2328029870986938
1747257539.7385383,562,0.3133261501789093
1747257540.0809228,563,0.6852870583534241
1747257540.4303467,564,2.8504064083099365
1747257541.8122096,568,1.005602240562439
1747257542.8438444,571,1.12464439868927
1747257543.5281508,573,0.9015514254570007
1747257544.5601375,576,0.6597331166267395
1747257545.9240491,580,0.7870111465454102
1747257547.292042,584,1.1320862770080566
1747257547.6341007,585,0.8133212924003601
1747257547.97589,586,1.8510351181030273
1747257548.6623342,588,0.9179725646972656
1747257549.3484128,590,2.1651408672332764
1747257549.6890686,591,0.3996187150478363
1747257550.0348287,592,1.1275073289871216
1747257550.71806,594,0.5092481970787048
1747257551.405531,596,0.36988893151283264
1747257551.7480464,597,1.6633272171020508
1747257552.0898829,598,0.9840118885040283
1747257552.4351678,599,0.9536076784133911
1747257553.1294188,601,0.5775303244590759
1747257553.481082,602,1.5018645524978638
1747257553.8298004,603,1.9785233736038208
1747257554.537846,605,1.619208574295044
1747257555.5854218,608,0.7518890500068665
1747257556.3007634,610,0.8519924879074097
1747257557.3550305,613,0.7914323806762695
1747257557.7078166,614,0.9245050549507141
1747257558.407456,616,1.1073676347732544
1747257559.1147335,618,1.213413119316101
1747257559.8162851,620,1.1205288171768188
1747257560.5124228,622,1.6848448514938354
1747257560.8623438,623,0.6903762817382812
1747257561.9259279,626,1.58383309841156
1747257562.6313853,628,0.5719418525695801
1747257562.979672,629,1.0912081003189087
1747257564.3777554,633,0.35931193828582764
1747257565.0729456,635,1.0694448947906494
1747257565.7753873,637,0.6665105819702148
1747257566.8366482,640,1.2812473773956299
1747257567.187265,641,2.607306718826294
1747257567.5381494,642,5.347708702087402
1747257567.9183772,643,0.7071533203125
1747257568.2797313,644,2.310852527618408
1747257568.626456,645,0.8805143237113953
1747257570.0430756,649,1.6276739835739136
1747257570.738243,651,2.4135031700134277
1747257571.0851033,652,2.0354809761047363
1747257571.4257774,653,1.0657875537872314
1747257571.7695806,654,0.8951706886291504
1747257572.1113331,655,3.6512610912323
1747257573.1450386,658,1.7551292181015015
1747257573.4909647,659,1.2240759134292603
1747257573.8303268,660,1.139911413192749
1747257576.2180195,667,0.5578223466873169
1747257577.234345,670,0.9128694534301758
1747257578.9335725,675,0.7248152494430542
1747257579.2742202,676,0.9397434592247009
1747257579.6140723,677,1.0681023597717285
1747257580.638046,680,1.6664466857910156
1747257581.346356,682,2.1304945945739746
1747257581.6969345,683,0.6684024930000305
1747257582.039097,684,1.6278318166732788
1747257583.0731742,687,1.7192909717559814
1747257584.8106577,692,1.2210240364074707
1747257585.497159,694,1.128385305404663
1747257585.842164,695,2.637836456298828
1747257586.1871533,696,1.332916021347046
1747257586.5321252,697,1.776245355606079
1747257587.220846,699,0.7573273181915283
1747257588.2533169,702,1.4666491746902466
1747257588.5958545,703,1.6666319370269775
1747257589.2827618,705,1.2536426782608032
1747257590.661797,709,1.9622527360916138
1747257591.0085735,710,3.866776704788208
1747257591.7000065,712,0.6875436305999756
1747257592.7382374,715,0.9950127601623535
1747257593.4296167,717,1.161834478378296
1747257594.1165962,719,0.785814642906189
1747257594.4609776,720,1.032353401184082
1747257594.8068557,721,1.8592479228973389
1747257595.4999397,723,1.431748390197754
1747257596.1936686,725,0.6714503765106201
1747257596.5444155,726,0.7861983180046082
1747257596.8954995,727,1.3195557594299316
1747257597.2472417,728,0.9068533778190613
1747257597.5977054,729,4.068210601806641
1747257598.3074212,731,1.595096230506897
1747257598.6561246,732,0.315719336271286
1747257599.0032701,733,1.0579570531845093
1747257600.7463737,738,2.6262614727020264
1747257601.0950112,739,2.8491432666778564
1747257601.4432547,740,1.4730416536331177
1747257602.1441808,742,0.4965842366218567
1747257602.4925628,743,0.8366068005561829
1747257602.8468785,744,0.9312366247177124
1747257603.193717,745,2.6016972064971924
1747257605.6552875,752,0.5237969756126404
1747257606.6821742,755,1.1187137365341187
1747257607.0361664,756,1.7190524339675903
1747257607.733075,758,5.93874979019165
1747257609.454476,763,1.2498573064804077
1747257609.794668,764,1.2475119829177856
1747257610.1332784,765,2.8934590816497803
1747257611.1712446,768,0.8233079314231873
1747257611.721979,769,1.4600369930267334
1747257612.7598422,772,9.40051555633545
1747257613.1048913,773,1.429520606994629
1747257613.7958345,775,1.3935914039611816
1747257614.1400895,776,2.6779911518096924
1747257614.844693,778,2.1303415298461914
1747257615.1879988,779,0.42053085565567017
1747257615.538448,780,2.2113025188446045
1747257615.8870878,781,0.782599925994873
1747257616.2349384,782,1.3254410028457642
1747257618.292385,788,1.185901165008545
1747257618.6327543,789,0.949129045009613
1747257619.3115983,791,1.0018895864486694
1747257619.993781,793,1.4875056743621826
1747257620.6736887,795,1.0374420881271362
1747257621.0126355,796,2.2711875438690186
1747257622.0454865,799,3.212634801864624
1747257622.3967621,800,2.364894151687622
1747257623.7960982,804,5.75394344329834
1747257624.144968,805,0.49028298258781433
1747257624.4954293,806,1.6736359596252441
1747257624.8398697,807,0.6905997395515442
1747257625.8700826,810,9.278855323791504
1747257626.9008074,813,0.7705036401748657
1747257628.6119049,818,1.956590175628662
1747257628.9561362,819,3.7490787506103516
1747257629.6399632,821,1.265032172203064
1747257629.9829726,822,2.107548952102661
1747257630.3232615,823,0.35228991508483887
1747257631.0065923,825,3.758282423019409
1747257631.3487897,826,0.4500063359737396
1747257631.6922982,827,0.8234485983848572
1747257632.0401633,828,2.1874983310699463
1747257633.4136512,832,0.6576916575431824
1747257633.753304,833,1.401248812675476
1747257634.4309525,835,1.7844270467758179
1747257634.7695665,836,1.9016966819763184
1747257635.1092496,837,3.8882412910461426
1747257635.787924,839,1.7131787538528442
1747257636.1280746,840,1.8232096433639526
1747257637.1486287,843,0.7058759927749634
1747257637.8289752,845,1.0341236591339111
1747257639.547289,850,1.2910243272781372
1747257639.8888013,851,1.6359899044036865
1747257640.9260871,854,0.4481233060359955
1747257641.961551,857,1.066745638847351
1747257642.9978886,860,1.7059869766235352
1747257643.684324,862,2.455127239227295
1747257644.706164,865,1.542354702949524
1747257645.0674303,866,0.44548308849334717
1747257646.4459662,870,2.40482497215271
1747257646.7954457,871,6.39230489730835
1747257650.237729,881,2.1771068572998047
1747257650.9273221,883,2.869436025619507
1747257651.27585,884,0.7441741228103638
1747257651.6176531,885,1.4078781604766846
1747257651.9580674,886,1.9439188241958618
1747257652.6418672,888,1.1132304668426514
1747257653.328749,890,1.7721774578094482
1747257654.0221832,892,1.6392364501953125
1747257655.0548527,895,2.6911568641662598
1747257655.755716,897,0.744937002658844
1747257656.1057591,898,2.4867169857025146
1747257657.1656344,901,0.8734471797943115
1747257657.5139396,902,3.505185842514038
1747257658.2171404,904,1.1913189888000488
1747257658.9238396,906,1.0443992614746094
1747257659.2741787,907,0.9373077154159546
1747257659.6226242,908,3.406172752380371
1747257660.322415,910,0.83469557762146
1747257660.6691945,911,2.1616880893707275
1747257661.7162097,914,3.797856092453003
1747257663.108134,918,1.5509986877441406
1747257663.4502122,919,1.046903371810913
1747257664.1595464,921,0.9606171250343323
1747257664.853987,923,0.8636409640312195
1747257666.2362554,927,1.7405239343643188
1747257666.580516,928,1.144171953201294
1747257666.9225695,929,6.819777488708496
1747257667.2647345,930,3.9733707904815674
1747257667.6057546,931,1.041855812072754
1747257667.9497476,932,1.4655582904815674
1747257668.2935972,933,2.3996400833129883
1747257668.9900165,935,1.819540023803711
1747257670.3795438,939,2.05952787399292
1747257671.0785298,941,1.8427728414535522
1747257671.4264672,942,5.970999717712402
1747257672.4773357,945,0.7726113796234131
1747257673.858807,949,3.0856521129608154
1747257674.8832474,952,1.0920578241348267
1747257675.5710936,954,4.211100101470947
1747257675.9130926,955,0.6317452192306519
1747257676.2582214,956,4.304232120513916
1747257677.6346796,960,0.9713732600212097
1747257678.3201003,962,1.7277599573135376
1747257678.66215,963,1.0186580419540405
1747257679.0093307,964,1.9753531217575073
1747257679.3515515,965,0.6375883221626282
1747257680.0398593,967,0.9173054695129395
1747257680.3840375,968,2.969555139541626
1747257681.4152827,971,4.80874490737915
1747257683.1315343,976,1.588281512260437
1747257683.8269413,978,1.3915537595748901
1747257684.1690087,979,2.6684961318969727
1747257684.8557642,981,3.2679836750030518
1747257685.2004995,982,1.4052709341049194
1747257686.5966964,986,5.1792731285095215
1747257687.2896333,988,5.715821743011475
1747257687.6324306,989,1.439267635345459
1747257687.9747488,990,2.521590232849121
1747257688.653819,992,1.367108941078186
1747257689.333954,994,2.696251153945923
1747257689.673178,995,1.4058676958084106
1747257690.0125737,996,6.456243991851807
1747257690.6907108,998,2.5600080490112305
1747257691.0293252,999,2.0794901847839355
1747257691.7091365,1001,0.9453471302986145
1747257692.0485544,1002,3.80183482170105
1747257692.392532,1003,0.5488448739051819
1747257692.7327907,1004,2.1415417194366455
1747257693.0711455,1005,3.9387500286102295
1747257693.4159048,1006,7.878002166748047
1747257695.1250079,1011,0.12066841125488281
1747257695.8109982,1013,0.2873874008655548
1747257696.4989407,1015,1.0914278030395508
1747257696.8441398,1016,5.129999160766602
1747257697.1881948,1017,3.1779773235321045
1747257698.9029012,1022,5.205972194671631
1747257700.2738426,1026,4.06331205368042
1747257700.960164,1028,3.8085474967956543
1747257701.303154,1029,5.061092376708984
1747257703.3700635,1035,1.6672348976135254
1747257703.7119915,1036,1.1120892763137817
1747257704.0587986,1037,0.3122623860836029
1747257704.4103737,1038,5.486067295074463
1747257704.758479,1039,0.4596109986305237
1747257706.1304057,1043,3.0042543411254883
1747257706.8113031,1045,1.2165024280548096
1747257707.1504045,1046,1.0080488920211792
1747257709.2126403,1052,1.1951735019683838
1747257709.5566096,1053,1.0468324422836304
1747257710.5930386,1056,4.692296504974365
1747257711.286181,1058,2.784372329711914
1747257711.6285326,1059,0.89820396900177
1747257711.9737067,1060,0.4297634959220886
1747257712.6590211,1062,1.2298576831817627
1747257713.7054162,1065,5.807007312774658
1747257714.0586708,1066,1.7142425775527954
1747257714.404436,1067,8.477066040039062
1747257715.11003,1069,1.9951937198638916
1747257715.4588313,1070,4.7158074378967285
1747257715.817369,1071,3.7866225242614746
1747257716.1620243,1072,4.696784496307373
1747257716.5173225,1073,1.3926012516021729
1747257716.8718786,1074,1.8866413831710815
1747257717.9261522,1077,1.588442325592041
1747257718.2762299,1078,4.0084099769592285
1747257718.9712117,1080,5.42604923248291
1747257719.3141627,1081,0.38970354199409485
1747257719.658174,1082,0.7420877814292908
1747257720.6886182,1085,4.798582553863525
1747257721.031832,1086,1.2779431343078613
1747257721.3784046,1087,1.4020441770553589
1747257722.7584443,1091,1.3036879301071167
1747257723.1100914,1092,1.7717235088348389
1747257723.4548244,1093,0.32378971576690674
1747257725.1695027,1098,5.343545436859131
1747257725.8589878,1100,4.189774513244629
1747257726.546175,1102,1.9488836526870728
1747257726.8910573,1103,2.107783555984497
1747257727.2338812,1104,5.964497089385986
1747257728.2596798,1107,2.9923245906829834
1747257728.603643,1108,1.6301376819610596
1747257728.9472177,1109,0.8204131126403809
1747257729.291234,1110,2.181952953338623
1747257729.6375124,1111,5.2437310218811035
1747257729.9796948,1112,0.8495370149612427
1747257730.3219836,1113,0.3938411474227905
1747257730.6629655,1114,1.5096073150634766
1747257731.3489008,1116,0.7264901995658875
1747257732.3928418,1119,2.3655598163604736
1747257733.0874534,1121,2.854811191558838
1747257733.439449,1122,3.3652420043945312
1747257734.5017555,1125,1.4766291379928589
1747257734.8470578,1126,3.15679931640625
1747257735.53668,1128,2.577331781387329
1747257735.8771112,1129,1.6437102556228638
1747257736.2276652,1130,1.3699718713760376
1747257736.5688348,1131,1.151500940322876
1747257736.9098842,1132,2.3283298015594482
1747257737.5920932,1134,6.196357727050781
1747257737.9326687,1135,2.229600191116333
1747257738.2731645,1136,5.5875725746154785
1747257739.299192,1139,2.856100082397461
1747257740.3251963,1142,7.733729362487793
1747257741.3552387,1145,0.693938672542572
1747257741.7006276,1146,1.710174560546875
1747257742.3922899,1148,0.9062447547912598
1747257742.7447736,1149,8.616007804870605
1747257743.09021,1150,2.3601877689361572
1747257743.4358106,1151,1.5442171096801758
1747257743.7878408,1152,1.5902842283248901
1747257744.141037,1153,0.5030980110168457
1747257744.8269186,1155,1.4075615406036377
1747257746.5473614,1160,3.0413331985473633
1747257747.2334263,1162,5.471594333648682
1747257747.9215014,1164,2.405022382736206
1747257748.606224,1166,1.3176156282424927
1747257748.9473925,1167,4.212181091308594
1747257751.0087163,1173,0.6969180107116699
1747257751.3542984,1174,7.442552089691162
1747257752.0492897,1176,0.19438689947128296
1747257752.4007714,1177,0.2901378870010376
1747257752.7444527,1178,7.659888744354248
1747257754.145817,1182,0.8274081349372864
1747257754.826922,1184,2.746896743774414
1747257755.512845,1186,6.701510429382324
1747257756.21312,1188,2.1268558502197266
1747257756.5591285,1189,1.3756356239318848
1747257756.9012504,1190,1.5656139850616455
1747257757.9253275,1193,0.7490593194961548
1747257758.2693279,1194,1.954518437385559
1747257758.6135938,1195,2.1373445987701416
1747257759.3029635,1197,1.5025568008422852
1747257759.6448631,1198,2.293454885482788
1747257760.6672258,1201,0.12012634426355362
1747257761.007375,1202,6.742166996002197
1747257762.0276978,1205,4.744431495666504
1747257762.3670216,1206,5.108129501342773
1747257762.7067218,1207,0.8011192083358765
1747257763.3895829,1209,1.9368619918823242
1747257764.7554216,1213,1.4739888906478882
1747257765.0994263,1214,5.739739894866943
1747257765.4403994,1215,0.7052959203720093
1747257766.121678,1217,3.9819440841674805
1747257766.4629471,1218,1.6734223365783691
1747257768.17016,1223,4.553420066833496
1747257768.8548093,1225,3.0318355560302734
1747257769.8923368,1228,1.358859658241272
1747257770.241963,1229,3.8956234455108643
1747257771.2810795,1232,2.7548327445983887
1747257771.626245,1233,1.268734335899353
1747257773.3656008,1238,1.314591646194458
1747257774.0603702,1240,0.7444361448287964
1747257774.4049664,1241,1.290043592453003
1747257774.7502406,1242,1.5945249795913696
1747257775.095716,1243,0.3888717293739319
1747257775.4390352,1244,1.30221688747406
1747257775.7901103,1245,1.546324610710144
1747257776.1353908,1246,1.717582106590271
1747257777.1712103,1249,8.041646003723145
1747257777.5144243,1250,2.0168681144714355
1747257777.8588967,1251,4.5324177742004395
1747257778.202145,1252,0.7316009402275085
1747257778.8820164,1254,8.782732009887695
1747257779.5654979,1256,8.65162467956543
1747257779.909718,1257,12.976387977600098
1747257780.927145,1260,0.7761404514312744
1747257781.2661579,1261,7.583350658416748
1747257782.314802,1264,0.3848864436149597
1747257783.3725924,1267,2.843845844268799
1747257784.7678971,1271,3.1242942810058594
1747257786.4904082,1276,6.427270889282227
1747257786.833266,1277,0.9391560554504395
1747257787.1782367,1278,2.027651309967041
1747257788.547159,1282,1.8935844898223877
1747257789.5731752,1285,7.029406547546387
1747257791.277637,1290,7.2242302894592285
1747257792.3029234,1293,1.5185960531234741
1747257793.3209193,1296,5.835390567779541
1747257793.99893,1298,12.888115882873535
1747257794.3405862,1299,0.9544064998626709
1747257795.3606193,1302,1.5092854499816895
1747257796.7287848,1306,0.9025267958641052
1747257798.088648,1310,5.178210258483887
1747257799.459829,1314,5.477365970611572
1747257799.7995086,1315,4.060131072998047
1747257801.5125408,1320,1.283125400543213
1747257802.1945431,1322,3.2582948207855225
1747257802.5400217,1323,2.342207431793213
1747257803.2195623,1325,6.353516578674316
1747257803.559458,1326,6.012075901031494
1747257804.24572,1328,3.708472490310669
1747257806.674884,1335,1.9003093242645264
1747257809.7883108,1344,9.242457389831543
1747257810.1414034,1345,1.399721622467041
1747257810.8345902,1347,4.115130424499512
1747257811.1778028,1348,1.2216023206710815
1747257812.215818,1351,0.9447375535964966
1747257812.5590978,1352,5.892330169677734
1747257813.2494278,1354,2.6099491119384766
1747257814.635463,1358,2.7768261432647705
1747257815.3323026,1360,5.250056743621826
1747257816.711755,1364,7.726702690124512
1747257817.0552063,1365,9.365422248840332
1747257817.4062293,1366,9.257087707519531
1747257817.7538862,1367,5.613309860229492
1747257818.0984151,1368,4.900223731994629
1747257819.474974,1372,2.3215794563293457
1747257819.8272452,1373,5.06540584564209
1747257820.531758,1375,1.101589322090149
1747257820.880318,1376,5.659084320068359
1747257822.2810726,1380,0.15119668841362
1747257824.0162225,1385,7.4944748878479
1747257824.3628602,1386,2.203307628631592
1747257825.7371202,1390,1.9068706035614014
1747257826.7656126,1393,2.4967851638793945
1747257827.8040612,1396,1.5322588682174683
1747257828.15485,1397,2.691725015640259
1747257828.8462796,1399,1.3699830770492554
1747257829.1900134,1400,0.1976061761379242
1747257830.2187545,1403,3.2358319759368896
1747257830.9040775,1405,4.66466760635376
1747257833.682649,1413,6.124312877655029
1747257834.7186584,1416,1.5624117851257324
1747257835.0625987,1417,10.411666870117188
1747257835.7495134,1419,1.382139801979065
1747257836.4340434,1421,12.966011047363281
1747257836.7770455,1422,4.9860734939575195
1747257839.8738003,1431,2.8760011196136475
1747257840.222831,1432,10.986726760864258
1747257841.5807693,1436,0.21157537400722504
1747257842.263069,1438,2.816497325897217
1747257842.6044366,1439,0.7804448008537292
1747257842.9471126,1440,4.206490516662598
1747257843.3018005,1441,3.1036665439605713
1747257844.3467162,1444,9.32215690612793
1747257845.0376441,1446,1.7612696886062622
1747257845.3786848,1447,7.9470624923706055
1747257845.7265527,1448,5.107054710388184
1747257846.0680232,1449,5.906094551086426
1747257846.41023,1450,2.0797221660614014
1747257846.7616906,1451,7.195945739746094
1747257847.106144,1452,0.39971888065338135
1747257847.8075504,1454,3.409135341644287
1747257848.1713428,1455,0.23409537971019745
1747257848.5349944,1456,1.1400260925292969
1747257848.8895729,1457,9.569429397583008
1747257849.2439513,1458,4.233972072601318
1747257849.5960956,1459,3.0070278644561768
1747257849.9476254,1460,10.894285202026367
1747257850.3015566,1461,2.2474524974823
1747257851.0104973,1463,15.915337562561035
1747257853.5865638,1470,0.29210254549980164
1747257854.609046,1473,6.860834121704102
1747257854.9462576,1474,1.5091933012008667
1747257855.6211302,1476,0.9001373052597046
1747257855.9585001,1477,9.941941261291504
1747257857.3266213,1481,1.1372854709625244
1747257857.6654594,1482,1.039876937866211
1747257858.0037785,1483,1.9323757886886597
1747257859.3619692,1487,12.171243667602539
1747257859.7000206,1488,7.67275333404541
1747257860.043706,1489,1.2308396100997925
1747257860.3811903,1490,9.180663108825684
1747257860.7216706,1491,0.12629704177379608
1747257861.4035027,1493,0.495143860578537
1747257861.7506368,1494,2.2109386920928955
1747257863.1245694,1498,1.4269129037857056
1747257863.476474,1499,2.4894609451293945
1747257863.8272896,1500,6.857820510864258
1747257864.515918,1502,6.118957042694092
1747257865.546569,1505,7.7402520179748535
1747257866.9248588,1509,7.652225971221924
1747257867.270212,1510,8.468574523925781
1747257867.6149845,1511,7.411811351776123
1747257868.299446,1513,3.122612714767456
1747257868.9793344,1515,0.5674563050270081
1747257869.3256953,1516,4.058896064758301
1747257871.6991255,1523,0.7757248878479004
1747257872.718812,1526,3.9772815704345703
1747257873.4142811,1528,5.932363033294678
1747257875.4900572,1534,1.1316248178482056
1747257876.5250242,1537,0.949157178401947
1747257876.8746514,1538,4.7376627922058105
1747257877.9060743,1541,18.789026260375977
1747257879.2755582,1545,2.121469736099243
1747257879.9677072,1547,12.4465970993042
1747257880.310439,1548,1.9703810214996338
1747257881.340356,1551,1.0465970039367676
1747257881.6828754,1552,7.674367427825928
1747257882.0285087,1553,7.35206413269043
1747257882.713314,1555,1.9503601789474487
1747257883.3998487,1557,8.985316276550293
1747257885.1220043,1562,4.085272312164307
1747257885.8119106,1564,2.097874641418457
1747257886.1537752,1565,0.6371515989303589
1747257886.497867,1566,0.44496652483940125
1747257887.1910691,1568,9.309846878051758
1747257887.8874803,1570,1.214444875717163
1747257888.2341423,1571,0.7141699194908142
1747257888.5857227,1572,3.1697022914886475
1747257888.930705,1573,1.0031553506851196
1747257889.9879494,1576,7.142340660095215
1747257890.67727,1578,7.9244256019592285
1747257891.022117,1579,1.1283018589019775
1747257891.3668885,1580,1.5368722677230835
1747257891.7125947,1581,6.753829002380371
1747257892.0617442,1582,6.7492146492004395
1747257893.09899,1585,7.5485920906066895
1747257894.8287358,1590,0.7937665581703186
1747257896.5308414,1595,6.170600891113281
1747257896.8720555,1596,13.077300071716309
1747257897.2125325,1597,8.914996147155762
1747257898.5856664,1601,5.530927658081055
1747257898.9269774,1602,2.6308398246765137
1747257899.2685242,1603,4.08272123336792
1747257901.6832795,1610,1.7239563465118408
1747257902.0264304,1611,4.39959192276001
1747257902.7108734,1613,6.604389190673828
1747257903.0539174,1614,1.9319968223571777
1747257903.7440095,1616,1.141391396522522
1747257905.122299,1620,13.660104751586914
1747257905.8103004,1622,0.27719053626060486
1747257906.4915993,1624,7.905746936798096
1747257907.1757452,1626,3.816467523574829
1747257907.5196185,1627,3.9726436138153076
1747257908.8877301,1631,8.810749053955078
1747257910.2790956,1635,5.917287826538086
1747257910.6254096,1636,3.580841064453125
1747257910.9806314,1637,0.7513265609741211
1747257911.3239188,1638,5.359661102294922
1747257912.0099938,1640,8.185230255126953
1747257912.3529549,1641,11.684369087219238
1747257914.0691457,1646,1.5586845874786377
1747257914.4128256,1647,1.127974033355713
1747257915.1068802,1649,17.8066349029541
1747257915.7994533,1651,2.7415878772735596
1747257916.1425781,1652,14.990570068359375
1747257916.484723,1653,0.8315844535827637
1747257916.8261673,1654,15.948785781860352
1747257917.5106125,1656,0.7197965383529663
1747257918.198666,1658,2.8376388549804688
1747257919.5693703,1662,1.4648281335830688
1747257920.2521791,1664,16.42656135559082
1747257920.9354265,1666,0.5723192691802979
1747257921.9615796,1669,22.217483520507812
1747257922.30179,1670,11.78261661529541
1747257923.6783798,1674,9.370150566101074
1747257924.7257726,1677,1.2743687629699707
1747257925.4114985,1679,14.376680374145508
1747257925.754508,1680,0.923958957195282
1747257926.0957553,1681,0.8989032506942749
1747257926.439892,1682,5.613738536834717
1747257927.46539,1685,6.601263999938965
1747257927.8075068,1686,14.844066619873047
1747257928.1476297,1687,6.701493263244629
1747257928.488144,1688,1.8075976371765137
1747257928.8283525,1689,1.0031756162643433
1747257929.169646,1690,11.544811248779297
1747257930.201794,1693,0.9341177344322205
1747257930.5469959,1694,0.4585307538509369
1747257930.8913743,1695,1.025227665901184
1747257931.5913274,1697,7.5397443771362305
1747257931.9365492,1698,5.246370315551758
1747257932.2795804,1699,0.7711063623428345
1747257932.6235523,1700,11.301736831665039
1747257933.3177524,1702,0.1143941804766655
1747257934.0064654,1704,2.003211498260498
1747257935.0441399,1707,2.936049461364746
1747257935.7322247,1709,3.392277479171753
1747257936.076024,1710,6.513905048370361
1747257936.4187918,1711,29.762683868408203
1747257936.7623792,1712,7.394842624664307
1747257938.8293102,1718,7.260278701782227
1747257939.1723542,1719,5.567625045776367
1747257940.2419305,1722,22.09075927734375
1747257940.587296,1723,1.250871181488037
1747257940.9364924,1724,9.732698440551758
1747257941.2892396,1725,14.057140350341797
1747257943.0258088,1730,2.3047871589660645
1747257945.7877893,1738,8.691863059997559
1747257946.1272936,1739,1.5380439758300781
1747257946.4663682,1740,7.269571304321289
1747257947.4897923,1743,3.5021722316741943
1747257948.168565,1745,16.634193420410156
1747257949.1941829,1748,0.33869123458862305
1747257949.535084,1749,1.9778727293014526
1747257949.8775845,1750,2.3656609058380127
1747257950.2205045,1751,2.2397327423095703
1747257950.9079504,1753,0.37594884634017944
1747257951.254317,1754,0.17275205254554749
1747257952.2799788,1757,1.1215827465057373
1747257954.0038338,1762,9.732670783996582
1747257954.3481514,1763,1.6763648986816406
1747257955.0442057,1765,16.111631393432617
1747257955.3860712,1766,1.63139808177948
1747257956.0752997,1768,1.9432358741760254
1747257958.491992,1775,1.1227703094482422
1747257958.8378067,1776,6.732626914978027
1747257959.1878638,1777,9.546183586120605
1747257960.2287638,1780,9.971992492675781
1747257960.572617,1781,16.481412887573242
1747257961.6114101,1784,10.840535163879395
1747257961.9536815,1785,16.083696365356445
1747257962.29962,1786,1.1142561435699463
1747257962.6422675,1787,8.280158042907715
1747257963.3278573,1789,3.902360439300537
1747257963.6707976,1790,0.39477285742759705
1747257964.352775,1792,21.375717163085938
1747257965.0412776,1794,7.306551456451416
1747257965.7272308,1796,2.420620918273926
1747257966.069186,1797,1.2603342533111572
1747257967.0939791,1800,4.1244940757751465
1747257967.7763546,1802,6.0916595458984375
1747257968.1211455,1803,2.160402536392212
1747257968.4643803,1804,1.2916369438171387
1747257969.831081,1808,1.318859577178955
1747257970.518185,1810,3.3279201984405518
1747257971.878069,1814,1.9061695337295532
1747257972.5568113,1816,2.7175776958465576
1747257973.2354293,1818,6.458054065704346
1747257973.575576,1819,14.991314888000488
1747257974.9301465,1823,2.4440746307373047
1747257975.9470453,1826,12.820392608642578
1747257976.286065,1827,3.548307418823242
1747257976.9632368,1829,13.410755157470703
1747257977.307441,1830,1.338926911354065
1747257977.984795,1832,11.298518180847168
1747257978.3236265,1833,1.235774040222168
1747257978.6617007,1834,13.60132884979248
1747257979.3405864,1836,9.716002464294434
1747257979.687859,1837,5.0094733238220215
1747257980.041046,1838,4.338006019592285
1747257982.1105833,1844,0.6830078363418579
1747257982.4535692,1845,9.346022605895996
1747257982.7959468,1846,8.504182815551758
1747257983.140546,1847,7.5606842041015625
1747257983.4858077,1848,0.6420558094978333
1747257984.5202312,1851,1.325897455215454
1747257985.2097955,1853,15.763193130493164
1747257986.2450068,1856,0.07966375350952148
1747257987.6203346,1860,6.016088962554932
1747257988.991134,1864,1.5636234283447266
1747257989.3338795,1865,1.2451541423797607
1747257989.6758738,1866,5.901782989501953
1747257990.0199604,1867,17.873703002929688
1747257991.3893013,1871,0.9748803377151489
1747257991.7329493,1872,0.6751000881195068
1747257992.0792317,1873,0.8360471129417419
1747257992.4209793,1874,0.7258753776550293
1747257992.763139,1875,6.245377540588379
1747257993.4537594,1877,8.318857192993164
1747257994.1440058,1879,8.440196990966797
1747257994.4943745,1880,18.849096298217773
1747257995.5264244,1883,0.20637328922748566
1747257995.8697612,1884,0.865463137626648
1747257996.5527465,1886,0.29978010058403015
1747257997.2418184,1888,11.283595085144043
1747257997.9313903,1890,6.924914836883545
1747257998.2777598,1891,0.7801526188850403
1747257999.6545973,1895,6.965879917144775
1747258001.0224047,1899,3.6465978622436523
1747258001.7064366,1901,2.039022445678711
1747258002.046253,1902,6.820047855377197
1747258003.437265,1906,0.0463050939142704
1747258004.1210968,1908,0.673230767250061
1747258004.4641688,1909,15.690546989440918
1747258004.807627,1910,0.5373881459236145
1747258005.8378394,1913,6.4325995445251465
1747258006.878748,1916,4.287844657897949
1747258007.56896,1918,2.7250006198883057
1747258009.6344497,1924,3.6088337898254395
1747258009.9807734,1925,4.348312854766846
1747258010.3299136,1926,1.6918355226516724
1747258011.0178812,1928,0.188079372048378
1747258011.359422,1929,4.6185832023620605
1747258012.399154,1932,9.064176559448242
1747258013.4369805,1935,0.8893920183181763
1747258013.7791076,1936,1.1140542030334473
1747258014.8148794,1939,29.33856773376465
1747258015.164071,1940,0.3482217788696289
1747258015.5052629,1941,2.890285015106201
1747258015.8471673,1942,1.1737830638885498
1747258016.8783858,1945,0.146450936794281
1747258017.5684772,1947,11.240715980529785
1747258018.6092372,1950,13.201822280883789
1747258018.9538186,1951,9.809086799621582
1747258019.6466,1953,15.245243072509766
1747258020.6864507,1956,9.705500602722168
1747258022.0728488,1960,7.79330587387085
1747258022.4343116,1961,5.464728355407715
1747258022.7763724,1962,5.64103364944458
1747258023.1229134,1963,2.0035574436187744
1747258023.4738126,1964,19.511898040771484
1747258024.1577008,1966,13.313936233520508
1747258024.5003862,1967,1.512833595275879
1747258024.8440578,1968,8.010041236877441
1747258025.1861453,1969,2.7117702960968018
1747258027.2635672,1975,10.137076377868652
1747258027.9489486,1977,2.2668275833129883
1747258028.3036735,1978,3.8877484798431396
1747258028.6553304,1979,11.34537124633789
1747258029.0060024,1980,0.1300833523273468
1747258029.3586648,1981,4.172014236450195
1747258029.7079914,1982,0.05878884345293045
1747258030.0578687,1983,8.306488990783691
1747258030.7591138,1985,0.5617095232009888
1747258031.4411843,1987,1.8495335578918457
1747258031.7815816,1988,4.358245849609375
1747258032.1222687,1989,2.6082358360290527
1747258032.8040953,1991,0.2854059636592865
1747258033.1501272,1992,9.981880187988281
1747258033.4914362,1993,2.3087942600250244
1747258034.1748397,1995,7.5779619216918945
1747258035.5408602,1999,0.4468819200992584


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_30_157784-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257344.1636875,0,0.10286103934049606
1747257345.226223,3,-0.010517376475036144
1747257345.5743809,4,10.017725944519043
1747257347.6502683,10,-0.2813008427619934
1747257347.9952164,11,1.4691544771194458
1747257349.0526962,14,7.547616004943848
1747257349.3977075,15,-0.27902138233184814
1747257350.4116893,18,3.5074985027313232
1747257350.7531722,19,2.4931299686431885
1747257351.0906065,20,-0.5631155371665955
1747257351.769954,22,0.15370579063892365
1747257352.1082263,23,4.265078067779541
1747257353.1243334,26,1.315307378768921
1747257353.4622815,27,-0.5857663154602051
1747257355.5468416,33,1.6459383964538574
1747257356.5907369,36,0.4904366433620453
1747257356.9411123,37,1.4680484533309937
1747257357.289026,38,0.30096566677093506
1747257357.632228,39,1.543565034866333
1747257357.9743094,40,0.3152112662792206
1747257360.4494312,47,1.421498417854309
1747257360.8006873,48,0.6133808493614197
1747257361.1610465,49,0.8879525065422058
1747257361.8952177,51,2.1029651165008545
1747257362.2532923,52,1.0468071699142456
1747257362.9674046,54,0.9790478944778442
1747257364.0242665,57,1.3202269077301025
1747257365.07857,60,0.8568779826164246
1747257365.4270017,61,0.8034606575965881
1747257365.7787504,62,2.239922285079956
1747257366.1349719,63,1.19853675365448
1747257366.8589334,65,0.8037028908729553
1747257367.2307382,66,0.9257524013519287
1747257367.5932255,67,1.0123913288116455
1747257367.9506361,68,1.4009308815002441
1747257368.6991642,70,0.8861348628997803
1747257369.0580235,71,1.0681639909744263
1747257371.212018,77,0.39889439940452576
1747257371.913886,79,1.831546425819397
1747257372.2657151,80,1.8325024843215942
1747257372.9739208,82,1.6537539958953857
1747257373.3216403,83,1.1806102991104126
1747257374.0224447,85,1.37412691116333
1747257375.4223363,89,0.8021403551101685
1747257375.7805295,90,0.7661696672439575
1747257377.5474088,95,0.8452529311180115
1747257378.9472167,99,0.9985743761062622
1747257379.2967124,100,1.3964409828186035
1747257380.3597114,103,0.5531031489372253
1747257381.4186912,106,1.0772054195404053
1747257381.7710762,107,1.2703520059585571
1747257382.4907527,109,1.1824662685394287
1747257384.2764778,114,2.001922369003296
1747257384.9785342,116,0.8210911154747009
1747257386.7284293,121,1.2602487802505493
1747257388.118986,125,1.4948986768722534
1747257388.47294,126,0.7486908435821533
1747257389.184011,128,0.673046886920929
1747257389.889457,130,1.3545361757278442
1747257390.2466192,131,0.6549473404884338
1747257390.6027033,132,1.0700336694717407
1747257392.0217872,136,1.2947417497634888
1747257392.370766,137,0.6676398515701294
1747257394.4603834,143,1.39494788646698
1747257394.8044605,144,1.09004545211792
1747257395.5054414,146,2.1070597171783447
1747257395.8507571,147,1.256339192390442
1747257396.8816245,150,1.1788275241851807
1747257399.3331144,157,0.571326732635498
1747257400.0372338,159,1.042418122291565
1747257400.3936696,160,1.4848343133926392
1747257401.0991893,162,1.2252857685089111
1747257401.800495,164,0.9070807099342346
1747257402.5074093,166,0.5794960260391235
1747257403.9154115,170,0.900188148021698
1747257404.2667542,171,0.9584611058235168
1747257404.616129,172,1.5418012142181396
1747257405.674858,175,0.9485254287719727
1747257406.029164,176,0.777890682220459
1747257406.379899,177,0.7175504565238953
1747257406.7319117,178,0.88630610704422
1747257407.4264405,180,1.5757842063903809
1747257407.7853026,181,1.4777432680130005
1747257408.8294182,184,1.202318549156189
1747257409.1779535,185,1.3453348875045776
1747257409.5206444,186,1.2148094177246094
1747257410.5518327,189,1.2064744234085083
1747257410.9020007,190,1.0859209299087524
1747257411.2504373,191,1.4509178400039673
1747257411.6022024,192,1.526413917541504
1747257412.6468928,195,1.8469749689102173
1747257414.0470176,199,0.7654342651367188
1747257414.4115543,200,1.7644470930099487
1747257415.1085467,202,1.8344147205352783
1747257415.4648638,203,1.1937894821166992
1747257415.8154697,204,0.8205103278160095
1747257416.1644492,205,1.3587169647216797
1747257416.8607528,207,2.178236722946167
1747257417.5585797,209,2.103424549102783
1747257418.253316,211,1.5357515811920166
1747257418.9499598,213,1.4648010730743408
1747257419.6453862,215,0.9609000086784363
1747257419.9931605,216,1.6068614721298218
1747257420.6926858,218,0.9788860082626343
1747257421.0423067,219,0.9650561213493347
1747257421.390468,220,2.6417906284332275
1747257421.738773,221,2.521223783493042
1747257422.091726,222,0.8491027355194092
1747257422.7891188,224,1.610703945159912
1747257423.1482081,225,0.9543437361717224
1747257424.5522275,229,1.1879189014434814
1747257426.64295,235,1.1808841228485107
1747257427.3470292,237,0.8025332689285278
1747257427.697879,238,1.3029390573501587
1747257428.047463,239,1.631744384765625
1747257428.7366898,241,0.8721450567245483
1747257429.080548,242,2.9232072830200195
1747257429.7780457,244,1.398507833480835
1747257430.126019,245,0.6878640055656433
1747257430.4707055,246,2.7247414588928223
1747257430.814301,247,1.6132937669754028
1747257432.526915,252,0.9080026745796204
1747257432.878207,253,1.6337112188339233
1747257433.221046,254,1.9654420614242554
1747257434.2671275,257,1.0756713151931763
1747257434.6107955,258,0.9048066735267639
1747257434.9568317,259,0.7942928075790405
1747257435.2988572,260,0.7931331992149353
1747257435.9848738,262,1.835286021232605
1747257438.7317705,270,1.825562834739685
1747257439.0739174,271,1.0273958444595337
1747257440.1199374,274,0.7540971636772156
1747257440.4624841,275,3.347041368484497
1747257440.8049042,276,1.0368006229400635
1747257441.4885888,278,1.4109625816345215
1747257442.1881166,280,1.2351917028427124
1747257442.8822055,282,0.596915066242218
1747257443.2312539,283,0.9962378740310669
1747257443.919049,285,1.0779938697814941
1747257444.6084366,287,1.5323482751846313
1747257444.9502203,288,1.1258363723754883
1747257445.6357038,290,0.8810822367668152
1747257447.3649619,295,1.5310980081558228
1747257447.706408,296,1.533974528312683
1747257448.0508578,297,0.8105342984199524
1747257448.3975217,298,1.4912468194961548
1747257450.4815223,304,1.2543138265609741
1747257451.1712615,306,1.584105372428894
1747257451.8811932,308,1.3468917608261108
1747257452.235736,309,3.676779270172119
1747257453.2679656,312,1.769677758216858
1747257453.6134295,313,1.3533815145492554
1747257454.6379197,316,1.254848599433899
1747257455.3199894,318,1.6383962631225586
1747257455.6740162,319,1.4637514352798462
1747257456.6978245,322,3.1455225944519043
1747257457.3866684,324,0.6915207505226135
1747257459.121153,329,0.7121629118919373
1747257459.4671137,330,1.5093194246292114
1747257459.8169878,331,1.2482876777648926
1747257460.1656847,332,2.276867389678955
1747257461.9007175,337,1.4706220626831055
1747257462.2499478,338,1.404710292816162
1747257462.9457076,340,1.6964867115020752
1747257463.9847934,343,2.006599187850952
1747257464.3302202,344,1.0313433408737183
1747257464.681813,345,2.3016366958618164
1747257465.03138,346,0.95794677734375
1747257465.7317324,348,1.5953996181488037
1747257466.4418137,350,1.4256858825683594
1747257467.1357398,352,3.2649142742156982
1747257467.4757814,353,2.032580852508545
1747257467.8234577,354,0.9557880163192749
1747257469.1958983,358,2.5983569622039795
1747257469.8886116,360,1.3309009075164795
1747257470.5701284,362,1.225098967552185
1747257470.9098957,363,0.35037073493003845
1747257471.2548668,364,1.1114075183868408
1747257471.5946841,365,2.3689608573913574
1747257471.9331388,366,1.3421205282211304
1747257472.2739813,367,0.4944863021373749
1747257472.6190631,368,1.5006039142608643
1747257474.6919527,374,1.8337655067443848
1747257475.7249749,377,2.1193900108337402
1747257476.0692272,378,1.3750367164611816
1747257478.4892128,385,1.2462645769119263
1747257478.8351183,386,1.0195587873458862
1747257480.2053015,390,2.304205894470215
1747257480.552888,391,2.3133342266082764
1747257480.907941,392,1.507864236831665
1747257481.2578125,393,1.1250650882720947
1747257481.606725,394,1.1876285076141357
1747257481.9565523,395,0.8102355003356934
1747257482.3059769,396,3.0320446491241455
1747257482.6522422,397,3.2263967990875244
1747257483.001058,398,1.3234753608703613
1747257483.3524451,399,1.699904203414917
1747257484.0566769,401,1.9939650297164917
1747257484.40121,402,0.9168825745582581
1747257485.097861,404,1.1476199626922607
1747257486.4958723,408,2.386229991912842
1747257486.8398387,409,0.8067192435264587
1747257487.8813727,412,2.710528612136841
1747257488.2284794,413,1.459128499031067
1747257488.5721912,414,1.7371242046356201
1747257488.916708,415,1.9163273572921753
1747257489.945184,418,2.2193331718444824
1747257490.980729,421,1.246887445449829
1747257491.3306227,422,3.1327528953552246
1747257492.3856528,425,1.8147976398468018
1747257492.740154,426,0.7245919108390808
1747257494.1348417,430,1.2222193479537964
1747257494.4776554,431,0.917413592338562
1747257495.523281,434,2.527942657470703
1747257495.8668869,435,1.4939007759094238
1747257496.2091737,436,0.8390976786613464
1747257496.5551457,437,1.3020963668823242
1747257496.897549,438,1.4221017360687256
1747257497.2457283,439,1.6161679029464722
1747257497.5897956,440,0.8918142914772034
1747257497.9404163,441,1.6415859460830688
1747257498.6285474,443,1.7401983737945557
1747257498.9753056,444,2.0057852268218994
1747257499.318535,445,1.2320476770401
1747257499.661066,446,3.376786470413208
1747257501.0558913,450,1.1416449546813965
1747257501.4045737,451,3.3976333141326904
1747257501.7479475,452,1.9105361700057983
1747257502.0914214,453,1.4099664688110352
1747257502.4382122,454,2.058244228363037
1747257503.1372645,456,2.1434216499328613
1747257503.8312201,458,2.6495935916900635
1747257504.5249076,460,1.6886959075927734
1747257504.873178,461,2.5733561515808105
1747257505.919198,464,0.7232021689414978
1747257506.2693615,465,4.466255187988281
1747257506.618391,466,1.4398339986801147
1747257507.3119404,468,2.445296049118042
1747257508.004641,470,0.9813518524169922
1747257509.3866444,474,1.4867855310440063
1747257509.7281585,475,3.5872323513031006
1747257510.760305,478,2.0184037685394287
1747257511.1051617,479,1.198993444442749
1747257511.4495003,480,2.054960012435913
1747257511.791972,481,1.2435390949249268
1747257512.1336358,482,1.2461856603622437
1747257512.4826906,483,1.1542235612869263
1747257512.833072,484,2.3347573280334473
1747257513.5292513,486,1.8299236297607422
1747257513.881247,487,1.9501168727874756
1747257514.2246683,488,0.9775204658508301
1747257514.5697398,489,3.1484193801879883
1747257515.2543364,491,1.3590067625045776
1747257516.2847526,494,2.1290442943573
1747257517.6573308,498,2.559878349304199
1747257518.69483,501,0.702192485332489
1747257519.0452375,502,2.002558946609497
1747257519.38668,503,1.8952476978302002
1747257520.4312506,506,1.57711923122406
1747257521.118113,508,0.6712185740470886
1747257521.4606185,509,2.8204681873321533
1747257521.8060136,510,2.989647150039673
1747257522.1482835,511,1.7202119827270508
1747257522.4940984,512,1.1966960430145264
1747257522.8350475,513,2.130180835723877
1747257523.1737974,514,2.482257604598999
1747257524.1961932,517,3.23442006111145
1747257524.5391045,518,3.000213623046875
1747257524.8924599,519,1.5441539287567139
1747257525.2338848,520,0.819574236869812
1747257526.2706409,523,1.2522245645523071
1747257528.6963458,530,1.963193655014038
1747257529.7384887,533,2.204653024673462
1747257530.087424,534,0.9192949533462524
1747257530.781634,536,1.5849684476852417
1747257531.1300325,537,2.167836904525757
1747257531.4727957,538,1.8294545412063599
1747257531.8173134,539,1.1697280406951904
1747257532.1610363,540,3.330824136734009
1747257532.8528392,542,2.298704147338867
1747257533.1987314,543,2.5922045707702637
1747257533.540888,544,2.2648394107818604
1747257534.2277644,546,1.576377034187317
1747257534.5700707,547,0.9634336829185486
1747257535.5967114,550,2.0026862621307373
1747257536.2827528,552,2.5121676921844482
1747257536.970472,554,4.656992435455322
1747257537.3138344,555,0.9897668957710266
1747257537.661417,556,2.4656059741973877
1747257539.7387204,562,0.6266523003578186
1747257540.0811229,563,1.3705741167068481
1747257540.4305675,564,5.700812816619873
1747257541.8124115,568,2.011204481124878
1747257542.8440135,571,2.24928879737854
1747257543.5283523,573,1.8031028509140015
1747257544.5603156,576,1.319466233253479
1747257545.9242163,580,1.5740222930908203
1747257547.2922013,584,2.2641725540161133
1747257547.6343365,585,1.6266425848007202
1747257547.9760377,586,3.7020702362060547
1747257548.6624868,588,1.8359451293945312
1747257549.3485565,590,4.330281734466553
1747257549.6892366,591,0.7992374300956726
1747257550.0350547,592,2.255014657974243
1747257550.7182233,594,1.0184963941574097
1747257551.4057221,596,0.7397778630256653
1747257551.7482212,597,3.3266544342041016
1747257552.0900586,598,1.9680237770080566
1747257552.4354599,599,1.9072153568267822
1747257553.1296418,601,1.1550606489181519
1747257553.481267,602,3.0037291049957275
1747257553.8300288,603,3.9570467472076416
1747257554.5381043,605,3.238417148590088
1747257555.585632,608,1.503778100013733
1747257556.3010278,610,1.7039849758148193
1747257557.3552568,613,1.582864761352539
1747257557.7081006,614,1.8490101099014282
1747257558.407707,616,2.214735269546509
1747257559.1150205,618,2.426826238632202
1747257559.8165114,620,2.2410576343536377
1747257560.5126927,622,3.369689702987671
1747257560.8625627,623,1.3807525634765625
1747257561.926127,626,3.16766619682312
1747257562.6316192,628,1.1438837051391602
1747257562.9799094,629,2.1824162006378174
1747257564.3779612,633,0.7186238765716553
1747257565.07323,635,2.138889789581299
1747257565.7756474,637,1.3330211639404297
1747257566.836928,640,2.5624947547912598
1747257567.187487,641,5.214613437652588
1747257567.5384178,642,10.695417404174805
1747257567.9186552,643,1.414306640625
1747257568.2800229,644,4.621705055236816
1747257568.6265554,645,1.7610286474227905
1747257570.0432382,649,3.255347967147827
1747257570.7383752,651,4.8270063400268555
1747257571.0852444,652,4.070961952209473
1747257571.4259548,653,2.131575107574463
1747257571.769716,654,1.7903413772583008
1747257572.1114748,655,7.3025221824646
1747257573.1451595,658,3.510258436203003
1747257573.4911122,659,2.4481518268585205
1747257573.8304598,660,2.279822826385498
1747257576.2181556,667,1.1156446933746338
1747257577.2344825,670,1.8257389068603516
1747257578.9337425,675,1.4496304988861084
1747257579.2743723,676,1.8794869184494019
1747257579.6142263,677,2.136204719543457
1747257580.638147,680,3.3328933715820312
1747257581.3465326,682,4.260989189147949
1747257581.6972072,683,1.336804986000061
1747257582.0393558,684,3.2556636333465576
1747257583.075323,687,3.438581943511963
1747257584.8108993,692,2.4420480728149414
1747257585.4973423,694,2.256770610809326
1747257585.8423557,695,5.275672912597656
1747257586.1873093,696,2.665832042694092
1747257586.532318,697,3.552490711212158
1747257587.2211125,699,1.5146546363830566
1747257588.2535055,702,2.933298349380493
1747257588.5960875,703,3.333263874053955
1747257589.2829404,705,2.5072853565216064
1747257590.662497,709,3.9245054721832275
1747257591.0087407,710,7.733553409576416
1747257591.700166,712,1.3750872611999512
1747257592.7384112,715,1.990025520324707
1747257593.4297798,717,2.323668956756592
1747257594.1167927,719,1.571629285812378
1747257594.4611368,720,2.064706802368164
1747257594.8070822,721,3.7184958457946777
1747257595.500109,723,2.863496780395508
1747257596.1939468,725,1.3429007530212402
1747257596.5446944,726,1.5723966360092163
1747257596.895711,727,2.6391115188598633
1747257597.2474315,728,1.8137067556381226
1747257597.597934,729,8.136421203613281
1747257598.3076959,731,3.190192461013794
1747257598.656322,732,0.631438672542572
1747257599.003472,733,2.1159141063690186
1747257600.7465723,738,5.252522945404053
1747257601.09527,739,5.698286533355713
1747257601.443461,740,2.9460833072662354
1747257602.144398,742,0.9931684732437134
1747257602.4927711,743,1.6732136011123657
1747257602.8470838,744,1.8624732494354248
1747257603.193953,745,5.203394412994385
1747257605.6554477,752,1.0475939512252808
1747257606.6822982,755,2.2374274730682373
1747257607.036339,756,3.4381048679351807
1747257607.7332153,758,11.8774995803833
1747257609.454619,763,2.4997146129608154
1747257609.7948303,764,2.4950239658355713
1747257610.1335442,765,5.7869181632995605
1747257611.1714818,768,1.6466158628463745
1747257611.7221444,769,2.920073986053467
1747257612.760121,772,18.8010311126709
1747257613.1051254,773,2.859041213989258
1747257613.7960024,775,2.7871828079223633
1747257614.1403115,776,5.355982303619385
1747257614.844891,778,4.260683059692383
1747257615.1881762,779,0.8410617113113403
1747257615.5386145,780,4.422605037689209
1747257615.887257,781,1.565199851989746
1747257616.2351406,782,2.6508820056915283
1747257618.2925327,788,2.37180233001709
1747257618.632888,789,1.898258090019226
1747257619.3117793,791,2.003779172897339
1747257619.9939213,793,2.9750113487243652
1747257620.673946,795,2.0748841762542725
1747257621.0128798,796,4.542375087738037
1747257622.045653,799,6.425269603729248
1747257622.3969905,800,4.729788303375244
1747257623.796253,804,11.50788688659668
1747257624.1451147,805,0.9805659651756287
1747257624.4956264,806,3.3472719192504883
1747257624.8400376,807,1.3811994791030884
1747257625.870254,810,18.557710647583008
1747257626.9009852,813,1.5410072803497314
1747257628.612085,818,3.913180351257324
1747257628.9562998,819,7.498157501220703
1747257629.6401777,821,2.530064344406128
1747257629.9831843,822,4.215097904205322
1747257630.3234892,823,0.7045798301696777
1747257631.006761,825,7.516564846038818
1747257631.3489664,826,0.9000126719474792
1747257631.692508,827,1.6468971967697144
1747257632.0404463,828,4.374996662139893
1747257633.4137866,832,1.3153833150863647
1747257633.7536032,833,2.802497625350952
1747257634.4310718,835,3.5688540935516357
1747257634.7697253,836,3.8033933639526367
1747257635.1094203,837,7.776482582092285
1747257635.7880273,839,3.4263575077056885
1747257636.1281905,840,3.6464192867279053
1747257637.1487756,843,1.4117519855499268
1747257637.8291063,845,2.0682473182678223
1747257639.5474072,850,2.5820486545562744
1747257639.8889334,851,3.271979808807373
1747257640.9262223,854,0.896246612071991
1747257641.9617057,857,2.133491277694702
1747257642.9981148,860,3.4119739532470703
1747257643.6845188,862,4.91025447845459
1747257644.7063084,865,3.084709405899048
1747257645.0676136,866,0.8909661769866943
1747257646.4461663,870,4.80964994430542
1747257646.795674,871,12.7846097946167
1747257650.2395234,881,4.354213714599609
1747257650.9275198,883,5.738872051239014
1747257651.2760546,884,1.4883482456207275
1747257651.6178465,885,2.815756320953369
1747257651.9582682,886,3.8878376483917236
1747257652.6420517,888,2.2264609336853027
1747257653.3289282,890,3.5443549156188965
1747257654.022362,892,3.278472900390625
1747257655.0551069,895,5.3823137283325195
1747257655.7559342,897,1.489874005317688
1747257656.1059926,898,4.973433971405029
1747257657.1658912,901,1.746894359588623
1747257657.514177,902,7.010371685028076
1747257658.2174973,904,2.3826379776000977
1747257658.924025,906,2.0887985229492188
1747257659.2744322,907,1.8746154308319092
1747257659.6229224,908,6.812345504760742
1747257660.322647,910,1.66939115524292
1747257660.6694643,911,4.323376178741455
1747257661.716425,914,7.595712184906006
1747257663.108384,918,3.1019973754882812
1747257663.4505546,919,2.093806743621826
1747257664.1597662,921,1.9212342500686646
1747257664.854275,923,1.727281928062439
1747257666.2365112,927,3.4810478687286377
1747257666.5808055,928,2.288343906402588
1747257666.9227667,929,13.639554977416992
1747257667.2648976,930,7.946741580963135
1747257667.6059365,931,2.083711624145508
1747257667.949949,932,2.9311165809631348
1747257668.2937784,933,4.799280166625977
1747257668.9902947,935,3.639080047607422
1747257670.3797863,939,4.11905574798584
1747257671.078752,941,3.6855456829071045
1747257671.4266562,942,11.941999435424805
1747257672.477583,945,1.5452227592468262
1747257673.858974,949,6.171304225921631
1747257674.883485,952,2.1841156482696533
1747257675.5713305,954,8.422200202941895
1747257675.91329,955,1.2634904384613037
1747257676.2584722,956,8.608464241027832
1747257677.63481,960,1.9427465200424194
1747257678.3203838,962,3.455519914627075
1747257678.6623921,963,2.037316083908081
1747257679.0096552,964,3.9507062435150146
1747257679.351736,965,1.2751766443252563
1747257680.040063,967,1.834610939025879
1747257680.3842833,968,5.939110279083252
1747257681.4155006,971,9.6174898147583
1747257683.1317554,976,3.176563024520874
1747257683.8271403,978,2.7831075191497803
1747257684.1691835,979,5.336992263793945
1747257684.855961,981,6.5359673500061035
1747257685.200761,982,2.810541868209839
1747257686.596948,986,10.358546257019043
1747257687.2898164,988,11.43164348602295
1747257687.6326287,989,2.878535270690918
1747257687.9749115,990,5.043180465698242
1747257688.6539557,992,2.734217882156372
1747257689.3340845,994,5.392502307891846
1747257689.6733341,995,2.8117353916168213
1747257690.0127003,996,12.912487983703613
1747257690.6908398,998,5.120016098022461
1747257691.0296795,999,4.158980369567871
1747257691.7092605,1001,1.890694260597229
1747257692.0487003,1002,7.6036696434021
1747257692.3926682,1003,1.0976897478103638
1747257692.7329195,1004,4.283083438873291
1747257693.0713131,1005,7.877500057220459
1747257693.4160757,1006,15.756004333496094
1747257695.1251433,1011,0.24133682250976562
1747257695.8112056,1013,0.5747748017311096
1747257696.4991658,1015,2.1828556060791016
1747257696.8443491,1016,10.259998321533203
1747257697.1884518,1017,6.355954647064209
1747257698.9031003,1022,10.411944389343262
1747257700.27402,1026,8.12662410736084
1747257700.9603438,1028,7.617094993591309
1747257701.3033242,1029,10.122184753417969
1747257703.3702357,1035,3.334469795227051
1747257703.7122295,1036,2.2241785526275635
1747257704.0589807,1037,0.6245247721672058
1747257704.410469,1038,10.972134590148926
1747257704.758614,1039,0.9192219972610474
1747257706.1305404,1043,6.008508682250977
1747257706.8114438,1045,2.433004856109619
1747257707.1505468,1046,2.0160977840423584
1747257709.212873,1052,2.3903470039367676
1747257709.5567076,1053,2.0936648845672607
1747257710.59318,1056,9.38459300994873
1747257711.2864285,1058,5.568744659423828
1747257711.6287997,1059,1.79640793800354
1747257711.9738553,1060,0.8595269918441772
1747257712.6591644,1062,2.4597153663635254
1747257713.7059028,1065,11.614014625549316
1747257714.0588956,1066,3.428485155105591
1747257714.404634,1067,16.954132080078125
1747257715.1101727,1069,3.990387439727783
1747257715.459035,1070,9.431614875793457
1747257715.8175695,1071,7.573245048522949
1747257716.1622655,1072,9.393568992614746
1747257716.5176227,1073,2.7852025032043457
1747257716.87206,1074,3.773282766342163
1747257717.9263277,1077,3.176884651184082
1747257718.2763922,1078,8.016819953918457
1747257718.9714298,1080,10.85209846496582
1747257719.3143437,1081,0.7794070839881897
1747257719.6584132,1082,1.4841755628585815
1747257720.688888,1085,9.59716510772705
1747257721.0320106,1086,2.5558862686157227
1747257721.3786566,1087,2.8040883541107178
1747257722.758645,1091,2.6073758602142334
1747257723.1102734,1092,3.5434470176696777
1747257723.4550774,1093,0.6475794315338135
1747257725.1697097,1098,10.687090873718262
1747257725.8591876,1100,8.379549026489258
1747257726.5463493,1102,3.8977673053741455
1747257726.8912804,1103,4.215567111968994
1747257727.2340693,1104,11.928994178771973
1747257728.2599087,1107,5.984649181365967
1747257728.6038527,1108,3.260275363922119
1747257728.947859,1109,1.6408262252807617
1747257729.291464,1110,4.363905906677246
1747257729.6376874,1111,10.487462043762207
1747257729.9798605,1112,1.6990740299224854
1747257730.322134,1113,0.787682294845581
1747257730.6631398,1114,3.019214630126953
1747257731.3491125,1116,1.452980399131775
1747257732.393089,1119,4.731119632720947
1747257733.0876362,1121,5.709622383117676
1747257733.4396758,1122,6.7304840087890625
1747257734.5019238,1125,2.9532582759857178
1747257734.8472238,1126,6.3135986328125
1747257735.5368366,1128,5.154663562774658
1747257735.8772907,1129,3.2874205112457275
1747257736.2278259,1130,2.739943742752075
1747257736.569003,1131,2.303001880645752
1747257736.9100416,1132,4.6566596031188965
1747257737.5923457,1134,12.392715454101562
1747257737.9329162,1135,4.459200382232666
1747257738.2733357,1136,11.175145149230957
1747257739.299445,1139,5.712200164794922
1747257740.3253908,1142,15.467458724975586
1747257741.355421,1145,1.387877345085144
1747257741.7008388,1146,3.42034912109375
1747257742.3925514,1148,1.8124895095825195
1747257742.7450101,1149,17.23201560974121
1747257743.090437,1150,4.7203755378723145
1747257743.4360754,1151,3.0884342193603516
1747257743.7880886,1152,3.1805684566497803
1747257744.1412132,1153,1.0061960220336914
1747257744.8270855,1155,2.8151230812072754
1747257746.547533,1160,6.082666397094727
1747257747.2336068,1162,10.943188667297363
1747257747.921664,1164,4.810044765472412
1747257748.6064057,1166,2.6352312564849854
1747257748.9475543,1167,8.424362182617188
1747257751.0089018,1173,1.3938360214233398
1747257751.3544679,1174,14.885104179382324
1747257752.0495102,1176,0.3887737989425659
1747257752.400981,1177,0.5802757740020752
1747257752.744624,1178,15.319777488708496
1747257754.1459558,1182,1.6548162698745728
1747257754.8270993,1184,5.493793487548828
1747257755.5130768,1186,13.403020858764648
1747257756.2133956,1188,4.253711700439453
1747257756.5593216,1189,2.7512712478637695
1747257756.901471,1190,3.131227970123291
1747257757.925538,1193,1.4981186389923096
1747257758.2697933,1194,3.909036874771118
1747257758.6137364,1195,4.274689197540283
1747257759.3031352,1197,3.0051136016845703
1747257759.6449943,1198,4.586909770965576
1747257760.6673634,1201,0.24025268852710724
1747257761.0075133,1202,13.484333992004395
1747257762.027835,1205,9.488862991333008
1747257762.3671582,1206,10.216259002685547
1747257762.7068667,1207,1.602238416671753
1747257763.3897305,1209,3.8737239837646484
1747257764.7555568,1213,2.9479777812957764
1747257765.0995662,1214,11.479479789733887
1747257765.4405322,1215,1.4105918407440186
1747257766.1218207,1217,7.963888168334961
1747257766.4630942,1218,3.3468446731567383
1747257768.1703763,1223,9.106840133666992
1747257768.8549845,1225,6.063671112060547
1747257769.8925033,1228,2.717719316482544
1747257770.2421315,1229,7.7912468910217285
1747257771.2813113,1232,5.509665489196777
1747257771.626411,1233,2.537468671798706
1747257773.3657737,1238,2.629183292388916
1747257774.0606253,1240,1.4888722896575928
1747257774.4051695,1241,2.580087184906006
1747257774.7504385,1242,3.1890499591827393
1747257775.0959442,1243,0.7777434587478638
1747257775.4391768,1244,2.60443377494812
1747257775.7903023,1245,3.092649221420288
1747257776.135565,1246,3.435164213180542
1747257777.1713474,1249,16.08329200744629
1747257777.5145907,1250,4.033736228942871
1747257777.8590348,1251,9.064835548400879
1747257778.2022789,1252,1.463201880455017
1747257778.8821797,1254,17.56546401977539
1747257779.5656407,1256,17.30324935913086
1747257779.909896,1257,25.952775955200195
1747257780.9273283,1260,1.5522809028625488
1747257781.2663193,1261,15.166701316833496
1747257782.315056,1264,0.7697728872299194
1747257783.3728342,1267,5.687691688537598
1747257784.7681382,1271,6.248588562011719
1747257786.4906247,1276,12.854541778564453
1747257786.8336012,1277,1.878312110900879
1747257787.17841,1278,4.055302619934082
1747257788.547325,1282,3.7871689796447754
1747257789.5733085,1285,14.058813095092773
1747257791.2777762,1290,14.448460578918457
1747257792.3030677,1293,3.0371921062469482
1747257793.3210514,1296,11.670781135559082
1747257793.9990962,1298,25.77623176574707
1747257794.3407204,1299,1.9088129997253418
1747257795.3608384,1302,3.018570899963379
1747257796.7289367,1306,1.8050535917282104
1747257798.088814,1310,10.356420516967773
1747257799.4599636,1314,10.954731941223145
1747257799.7996497,1315,8.120262145996094
1747257801.5126905,1320,2.566250801086426
1747257802.1946783,1322,6.516589641571045
1747257802.5401578,1323,4.684414863586426
1747257803.219696,1325,12.707033157348633
1747257803.559601,1326,12.024151802062988
1747257804.2459326,1328,7.416944980621338
1747257806.6751232,1335,3.8006186485290527
1747257809.788561,1344,18.484914779663086
1747257810.1416543,1345,2.799443244934082
1747257810.8348308,1347,8.230260848999023
1747257811.1779795,1348,2.443204641342163
1747257812.2159834,1351,1.8894751071929932
1747257812.5592794,1352,11.784660339355469
1747257813.2496223,1354,5.219898223876953
1747257814.6356308,1358,5.553652286529541
1747257815.3324695,1360,10.500113487243652
1747257816.7119255,1364,15.453405380249023
1747257817.0553527,1365,18.730844497680664
1747257817.4063709,1366,18.514175415039062
1747257817.7540958,1367,11.226619720458984
1747257818.0986114,1368,9.800447463989258
1747257819.475078,1372,4.643158912658691
1747257819.8274271,1373,10.13081169128418
1747257820.531937,1375,2.203178644180298
1747257820.880592,1376,11.318168640136719
1747257822.2813392,1380,0.30239337682724
1747257824.0164714,1385,14.9889497756958
1747257824.3631067,1386,4.406615257263184
1747257825.7373877,1390,3.8137412071228027
1747257826.7657993,1393,4.993570327758789
1747257827.8042343,1396,3.0645177364349365
1747257828.155026,1397,5.383450031280518
1747257828.846501,1399,2.7399661540985107
1747257829.190236,1400,0.3952123522758484
1747257830.218935,1403,6.471663951873779
1747257830.9042084,1405,9.32933521270752
1747257833.682826,1413,12.248625755310059
1747257834.718841,1416,3.124823570251465
1747257835.062784,1417,20.823333740234375
1747257835.7496886,1419,2.76427960395813
1747257836.434411,1421,25.932022094726562
1747257836.7772563,1422,9.972146987915039
1747257839.8740225,1431,5.752002239227295
1747257840.2230392,1432,21.973453521728516
1747257841.580909,1436,0.4231507480144501
1747257842.2632344,1438,5.632994651794434
1747257842.6046224,1439,1.5608896017074585
1747257842.9473178,1440,8.412981033325195
1747257843.3021374,1441,6.207333087921143
1747257844.3468618,1444,18.64431381225586
1747257845.0378413,1446,3.5225393772125244
1747257845.3788376,1447,15.894124984741211
1747257845.7267733,1448,10.214109420776367
1747257846.0681756,1449,11.812189102172852
1747257846.4104147,1450,4.159444332122803
1747257846.7618725,1451,14.391891479492188
1747257847.106337,1452,0.7994377613067627
1747257847.8077934,1454,6.818270683288574
1747257848.1714847,1455,0.4681907594203949
1747257848.535172,1456,2.2800521850585938
1747257848.8898034,1457,19.138858795166016
1747257849.2441351,1458,8.467944145202637
1747257849.596263,1459,6.0140557289123535
1747257849.947797,1460,21.788570404052734
1747257850.301758,1461,4.4949049949646
1747257851.0106695,1463,31.83067512512207
1747257853.5867066,1470,0.5842050909996033
1747257854.6092045,1473,13.721668243408203
1747257854.9464037,1474,3.0183866024017334
1747257855.621261,1476,1.8002746105194092
1747257855.958629,1477,19.883882522583008
1747257857.3267462,1481,2.274570941925049
1747257857.6656213,1482,2.079753875732422
1747257858.003911,1483,3.8647515773773193
1747257859.3621185,1487,24.342487335205078
1747257859.7001579,1488,15.34550666809082
1747257860.043842,1489,2.461679220199585
1747257860.3813827,1490,18.361326217651367
1747257860.7218063,1491,0.25259408354759216
1747257861.403687,1493,0.990287721157074
1747257861.7508183,1494,4.421877384185791
1747257863.124731,1498,2.853825807571411
1747257863.476689,1499,4.978921890258789
1747257863.827553,1500,13.715641021728516
1747257864.5161705,1502,12.237914085388184
1747257865.5467842,1505,15.480504035949707
1747257866.9256082,1509,15.304451942443848
1747257867.2704124,1510,16.937149047851562
1747257867.6152399,1511,14.823622703552246
1747257868.2996652,1513,6.245225429534912
1747257868.97947,1515,1.1349126100540161
1747257869.3258343,1516,8.117792129516602
1747257871.6992588,1523,1.5514497756958008
1747257872.7189698,1526,7.954563140869141
1747257873.4145155,1528,11.864726066589355
1747257875.4902687,1534,2.263249635696411
1747257876.525215,1537,1.898314356803894
1747257876.8748279,1538,9.475325584411621
1747257877.906256,1541,37.57805252075195
1747257879.2757704,1545,4.242939472198486
1747257879.9678857,1547,24.8931941986084
1747257880.310617,1548,3.9407620429992676
1747257881.34052,1551,2.093194007873535
1747257881.6830373,1552,15.348734855651855
1747257882.0286446,1553,14.70412826538086
1747257882.7135046,1555,3.9007203578948975
1747257883.4000506,1557,17.970632553100586
1747257885.1221843,1562,8.170544624328613
1747257885.8121035,1564,4.195749282836914
1747257886.1539533,1565,1.2743031978607178
1747257886.4980514,1566,0.8899330496788025
1747257887.1913116,1568,18.619693756103516
1747257887.8876498,1570,2.428889751434326
1747257888.2344067,1571,1.4283398389816284
1747257888.5859194,1572,6.339404582977295
1747257888.9309075,1573,2.0063107013702393
1747257889.988125,1576,14.28468132019043
1747257890.6777418,1578,15.848851203918457
1747257891.022279,1579,2.256603717803955
1747257891.3670595,1580,3.073744535446167
1747257891.7127764,1581,13.507658004760742
1747257892.0619483,1582,13.498429298400879
1747257893.099078,1585,15.097184181213379
1747257894.828899,1590,1.5875331163406372
1747257896.531015,1595,12.341201782226562
1747257896.8722088,1596,26.154600143432617
1747257897.2127075,1597,17.829992294311523
1747257898.5858545,1601,11.06185531616211
1747257898.9271154,1602,5.261679649353027
1747257899.2686803,1603,8.16544246673584
1747257901.6834867,1610,3.4479126930236816
1747257902.0265892,1611,8.79918384552002
1747257902.711057,1613,13.208778381347656
1747257903.0540936,1614,3.8639936447143555
1747257903.74419,1616,2.282782793045044
1747257905.1224804,1620,27.320209503173828
1747257905.8104787,1622,0.5543810725212097
1747257906.4917953,1624,15.811493873596191
1747257907.1759593,1626,7.632935047149658
1747257907.519868,1627,7.945287227630615
1747257908.8879445,1631,17.621498107910156
1747257910.2792335,1635,11.834575653076172
1747257910.6254976,1636,7.16168212890625
1747257910.9808884,1637,1.5026531219482422
1747257911.324105,1638,10.719322204589844
1747257912.0101695,1640,16.370460510253906
1747257912.3531306,1641,23.368738174438477
1747257914.0693033,1646,3.1173691749572754
1747257914.413009,1647,2.255948066711426
1747257915.1071088,1649,35.6132698059082
1747257915.7996597,1651,5.483175754547119
1747257916.142766,1652,29.98114013671875
1747257916.4848957,1653,1.6631689071655273
1747257916.8263497,1654,31.897571563720703
1747257917.5108004,1656,1.4395930767059326
1747257918.198819,1658,5.6752777099609375
1747257919.5696063,1662,2.9296562671661377
1747257920.2523596,1664,32.85312271118164
1747257920.9356043,1666,1.1446385383605957
1747257921.9617682,1669,44.434967041015625
1747257922.301975,1670,23.56523323059082
1747257923.6784809,1674,18.74030113220215
1747257924.7260656,1677,2.5487375259399414
1747257925.411714,1679,28.753360748291016
1747257925.7547832,1680,1.847917914390564
1747257926.095939,1681,1.7978065013885498
1747257926.4401505,1682,11.227477073669434
1747257927.4655762,1685,13.20252799987793
1747257927.8077679,1686,29.688133239746094
1747257928.14784,1687,13.402986526489258
1747257928.4883423,1688,3.6151952743530273
1747257928.8286178,1689,2.0063512325286865
1747257929.1698065,1690,23.089622497558594
1747257930.201968,1693,1.868235468864441
1747257930.5471811,1694,0.9170615077018738
1747257930.8915806,1695,2.050455331802368
1747257931.5915666,1697,15.079488754272461
1747257931.936766,1698,10.492740631103516
1747257932.2798162,1699,1.542212724685669
1747257932.6237283,1700,22.603473663330078
1747257933.3179579,1702,0.228788360953331
1747257934.0066912,1704,4.006422996520996
1747257935.0443318,1707,5.872098922729492
1747257935.7328947,1709,6.784554958343506
1747257936.0761917,1710,13.027810096740723
1747257936.4189675,1711,59.525367736816406
1747257936.7625926,1712,14.789685249328613
1747257938.829468,1718,14.520557403564453
1747257939.1725059,1719,11.135250091552734
1747257940.2421331,1722,44.1815185546875
1747257940.5935376,1723,2.501742362976074
1747257940.9366553,1724,19.465396881103516
1747257941.2895966,1725,28.114280700683594
1747257943.0259898,1730,4.609574317932129
1747257945.787914,1738,17.383726119995117
1747257946.127436,1739,3.0760879516601562
1747257946.466495,1740,14.539142608642578
1747257947.4899244,1743,7.004344463348389
1747257948.1686997,1745,33.26838684082031
1747257949.194354,1748,0.6773824691772461
1747257949.5352244,1749,3.9557454586029053
1747257949.8777418,1750,4.731321811676025
1747257950.220671,1751,4.479465484619141
1747257950.908089,1753,0.7518976926803589
1747257951.2544594,1754,0.34550410509109497
1747257952.2802398,1757,2.2431654930114746
1747257954.004088,1762,19.465341567993164
1747257954.348403,1763,3.3527297973632812
1747257955.044396,1765,32.223262786865234
1747257955.3862665,1766,3.26279616355896
1747257956.0754955,1768,3.886471748352051
1747257958.492257,1775,2.2455406188964844
1747257958.837984,1776,13.465253829956055
1747257959.1880536,1777,19.09236717224121
1747257960.2290154,1780,19.943984985351562
1747257960.5727894,1781,32.962825775146484
1747257961.6115856,1784,21.68107032775879
1747257961.9538152,1785,32.16739273071289
1747257962.2998662,1786,2.2285122871398926
1747257962.6425164,1787,16.56031608581543
1747257963.3281019,1789,7.804720878601074
1747257963.6709726,1790,0.7895457148551941
1747257964.353007,1792,42.751434326171875
1747257965.0416389,1794,14.613102912902832
1747257965.727406,1796,4.841241836547852
1747257966.0695384,1797,2.5206685066223145
1747257967.0942302,1800,8.248988151550293
1747257967.7765846,1802,12.183319091796875
1747257968.1213424,1803,4.320805072784424
1747257968.464604,1804,2.5832738876342773
1747257969.831241,1808,2.63771915435791
1747257970.5183256,1810,6.6558403968811035
1747257971.8782303,1814,3.8123390674591064
1747257972.5569406,1816,5.435155391693115
1747257973.235559,1818,12.916108131408691
1747257973.5757334,1819,29.982629776000977
1747257974.9302816,1823,4.888149261474609
1747257975.9472206,1826,25.640785217285156
1747257976.286208,1827,7.096614837646484
1747257976.9634004,1829,26.821510314941406
1747257977.3075786,1830,2.67785382270813
1747257977.9849238,1832,22.597036361694336
1747257978.3237658,1833,2.471548080444336
1747257978.6618469,1834,27.20265769958496
1747257979.3407207,1836,19.432004928588867
1747257979.6879938,1837,10.018946647644043
1747257980.0412745,1838,8.67601203918457
1747257982.1108012,1844,1.3660156726837158
1747257982.453841,1845,18.692045211791992
1747257982.7960832,1846,17.008365631103516
1747257983.1407204,1847,15.121368408203125
1747257983.486056,1848,1.2841116189956665
1747257984.5204523,1851,2.651794910430908
1747257985.210013,1853,31.526386260986328
1747257986.245199,1856,0.15932750701904297
1747257987.6205487,1860,12.032177925109863
1747257988.9913301,1864,3.127246856689453
1747257989.3340738,1865,2.4903082847595215
1747257989.6760876,1866,11.803565979003906
1747257990.0202093,1867,35.747406005859375
1747257991.3895726,1871,1.9497606754302979
1747257991.733122,1872,1.3502001762390137
1747257992.0794547,1873,1.6720942258834839
1747257992.4211535,1874,1.4517507553100586
1747257992.7633922,1875,12.490755081176758
1747257993.4540093,1877,16.637714385986328
1747257994.1442122,1879,16.880393981933594
1747257994.4945407,1880,37.69819259643555
1747257995.5266137,1883,0.4127465784549713
1747257995.8700001,1884,1.730926275253296
1747257996.5529623,1886,0.5995602011680603
1747257997.2419715,1888,22.567190170288086
1747257997.9316065,1890,13.84982967376709
1747257998.2780085,1891,1.5603052377700806
1747257999.654737,1895,13.93175983428955
1747258001.0225446,1899,7.293195724487305
1747258001.706636,1901,4.078044891357422
1747258002.0464175,1902,13.640095710754395
1747258003.4374902,1906,0.0926101878285408
1747258004.121276,1908,1.346461534500122
1747258004.464771,1909,31.381093978881836
1747258004.8078315,1910,1.074776291847229
1747258005.8380232,1913,12.865199089050293
1747258006.8789275,1916,8.575689315795898
1747258007.5691464,1918,5.450001239776611
1747258009.6347253,1924,7.217667579650879
1747258009.9809334,1925,8.696625709533691
1747258010.3301764,1926,3.3836710453033447
1747258011.0181236,1928,0.376158744096756
1747258011.3596096,1929,9.237166404724121
1747258012.399356,1932,18.128353118896484
1747258013.4372199,1935,1.7787840366363525
1747258013.7793012,1936,2.2281084060668945
1747258014.8150787,1939,58.6771354675293
1747258015.1642895,1940,0.6964435577392578
1747258015.505458,1941,5.780570030212402
1747258015.8473282,1942,2.3475661277770996
1747258016.8785574,1945,0.292901873588562
1747258017.568717,1947,22.48143196105957
1747258018.6094944,1950,26.403644561767578
1747258018.9540315,1951,19.618173599243164
1747258019.6468186,1953,30.49048614501953
1747258020.6866276,1956,19.411001205444336
1747258022.0796006,1960,15.5866117477417
1747258022.434502,1961,10.92945671081543
1747258022.7765765,1962,11.28206729888916
1747258023.1231122,1963,4.007114887237549
1747258023.474022,1964,39.02379608154297
1747258024.157895,1966,26.627872467041016
1747258024.500568,1967,3.025667190551758
1747258024.8442376,1968,16.020082473754883
1747258025.1863027,1969,5.4235405921936035
1747258027.2637901,1975,20.274152755737305
1747258027.9492154,1977,4.533655166625977
1747258028.3039825,1978,7.775496959686279
1747258028.6555932,1979,22.69074249267578
1747258029.0062537,1980,0.2601667046546936
1747258029.3589325,1981,8.34402847290039
1747258029.7082558,1982,0.1175776869058609
1747258030.0580983,1983,16.612977981567383
1747258030.7592766,1985,1.1234190464019775
1747258031.4413152,1987,3.6990671157836914
1747258031.7817245,1988,8.71649169921875
1747258032.122489,1989,5.2164716720581055
1747258032.8042612,1991,0.570811927318573
1747258033.1502998,1992,19.963760375976562
1747258033.4915805,1993,4.617588520050049
1747258034.175051,1995,15.155923843383789
1747258035.540995,1999,0.8937638401985168


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_30_157784-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257344.1873386,0,1.353359580039978
1747257345.2432761,3,1.393351435661316
1747257345.5913236,4,1.1610780954360962
1747257347.6678803,10,1.750633955001831
1747257348.0127442,11,2.181812047958374
1747257349.0654993,14,1.0251368284225464
1747257349.4103198,15,1.1910039186477661
1747257350.4256063,18,2.008113145828247
1747257350.7662034,19,1.0607432126998901
1747257351.1038594,20,1.3759859800338745
1747257351.7832077,22,1.0747900009155273
1747257352.121452,23,1.0884932279586792
1747257353.13776,26,1.092894434928894
1747257353.4753613,27,2.7204911708831787
1747257355.5633984,33,2.005422592163086
1747257356.6090016,36,1.9988139867782593
1747257356.9581773,37,1.5984123945236206
1747257357.306188,38,1.7756556272506714
1747257357.6489084,39,2.2146570682525635
1747257357.9908173,40,2.4238336086273193
1747257360.4710567,47,3.423940896987915
1747257360.823849,48,3.668945789337158
1747257361.181962,49,4.463645935058594
1747257361.9229417,51,3.732369899749756
1747257362.2836676,52,3.8818588256835938
1747257362.991262,54,3.93526029586792
1747257364.0449257,57,4.349689483642578
1747257365.0995486,60,4.530430793762207
1747257365.4480932,61,4.228297710418701
1747257365.80438,62,3.8239943981170654
1747257366.1560261,63,3.6209557056427
1747257366.8810954,65,3.1431708335876465
1747257367.2543375,66,4.3147077560424805
1747257367.6141882,67,4.459095001220703
1747257367.977997,68,4.6351637840271
1747257368.721205,70,4.118935585021973
1747257369.080046,71,4.4952874183654785
1747257371.2349572,77,4.683337688446045
1747257371.9356349,79,4.310235023498535
1747257372.2793179,80,4.123409271240234
1747257372.9921982,82,4.419259071350098
1747257373.3390222,83,4.109707832336426
1747257374.0462995,85,4.558323383331299
1747257375.4461741,89,4.714062690734863
1747257375.8100748,90,4.786783695220947
1747257377.5694585,95,4.495365142822266
1747257378.9684925,99,4.359798431396484
1747257379.3195574,100,4.34254264831543
1747257380.3812017,103,4.599420547485352
1747257381.439417,106,3.848296880722046
1747257381.7923582,107,4.835139274597168
1747257382.5120435,109,4.970890522003174
1747257384.2996993,114,4.313032150268555
1747257385.000725,116,4.234970569610596
1747257386.7493806,121,3.84690260887146
1747257388.1402946,125,4.250416278839111
1747257388.493752,126,3.711073398590088
1747257389.20583,128,4.972451686859131
1747257389.914268,130,4.574098110198975
1747257390.2705383,131,4.744164943695068
1747257390.6241434,132,4.903407096862793
1747257392.0430932,136,4.712130546569824
1747257392.392941,137,4.166161060333252
1747257394.4783177,143,4.671478271484375
1747257394.8208766,144,4.608422756195068
1747257395.5237992,146,4.591350078582764
1747257395.8690727,147,4.97113561630249
1747257396.898064,150,4.417490482330322
1747257399.3568494,157,4.886990547180176
1747257400.0603812,159,4.718443393707275
1747257400.4166942,160,4.756181240081787
1747257401.121164,162,5.270124435424805
1747257401.825857,164,4.632961750030518
1747257402.5303767,166,4.565285682678223
1747257403.9373658,170,4.669379234313965
1747257404.290103,171,4.263582229614258
1747257404.6406476,172,5.105489253997803
1747257405.7001398,175,4.4094953536987305
1747257406.051222,176,4.975391387939453
1747257406.4006834,177,4.937014102935791
1747257406.7497144,178,5.217066764831543
1747257407.4476235,180,4.865716934204102
1747257407.8061018,181,4.344002723693848
1747257408.8482306,184,5.1535820960998535
1747257409.1939569,185,4.972243785858154
1747257409.5368967,186,4.999912738800049
1747257410.5705478,189,4.475249767303467
1747257410.923505,190,5.011123180389404
1747257411.2737782,191,5.111513614654541
1747257411.62353,192,4.336266040802002
1747257412.6694663,195,4.637559413909912
1747257414.0697489,199,4.945181846618652
1747257414.4340198,200,4.902943134307861
1747257415.1317337,202,4.726497650146484
1747257415.4883578,203,4.322555065155029
1747257415.8388343,204,5.276777744293213
1747257416.187206,205,4.583056926727295
1747257416.8835692,207,5.210716247558594
1747257417.579957,209,5.245440483093262
1747257418.2745218,211,4.90123176574707
1747257418.971326,213,5.290985584259033
1747257419.6663353,215,5.002760887145996
1747257420.0140665,216,4.616018295288086
1747257420.7152708,218,5.002484321594238
1747257421.0642564,219,4.951251029968262
1747257421.4130275,220,5.012169361114502
1747257421.7622952,221,4.892099857330322
1747257422.1128712,222,4.6461992263793945
1747257422.811888,224,4.998727321624756
1747257423.1695056,225,4.2006683349609375
1747257424.575603,229,5.096924304962158
1747257426.6686075,235,4.625629425048828
1747257427.3709629,237,4.974033355712891
1747257427.715468,238,4.97709321975708
1747257428.0666933,239,4.880697727203369
1747257428.7528608,241,5.057190418243408
1747257429.0968657,242,4.418320655822754
1747257429.7947848,244,4.612339019775391
1747257430.1438177,245,4.7691569328308105
1747257430.4882417,246,4.9067182540893555
1747257430.8301108,247,4.949936866760254
1747257432.5437787,252,4.8040056228637695
1747257432.8943553,253,5.095210075378418
1747257433.2377024,254,5.278351783752441
1747257434.283815,257,4.446714401245117
1747257434.6293771,258,5.284698963165283
1747257434.9723423,259,5.0033183097839355
1747257435.316519,260,5.2218098640441895
1747257436.0037029,262,5.021933555603027
1747257438.7474546,270,4.556370735168457
1747257439.0922759,271,3.7657997608184814
1747257440.1358542,274,4.651333332061768
1747257440.478404,275,5.088744163513184
1747257440.818607,276,4.394416332244873
1747257441.5113983,278,5.194383144378662
1747257442.2048287,280,5.221684455871582
1747257442.8992739,282,4.8388895988464355
1747257443.248363,283,4.477380752563477
1747257443.9356432,285,4.177518844604492
1747257444.6252234,287,5.309849262237549
1747257444.9680536,288,4.66793966293335
1747257445.6550975,290,5.0873918533325195
1747257447.3819826,295,4.656185150146484
1747257447.726395,296,5.268545627593994
1747257448.0724642,297,5.058797836303711
1747257448.4166899,298,5.035659313201904
1747257450.498077,304,4.199492454528809
1747257451.192609,306,5.432248115539551
1747257451.898661,308,5.099660396575928
1747257452.2509491,309,4.628605365753174
1747257453.2853124,312,4.730134963989258
1747257453.627791,313,5.168206214904785
1747257454.6529515,316,5.038381576538086
1747257455.338967,318,5.054904937744141
1747257455.68786,319,4.990442752838135
1747257456.7115655,322,5.033081531524658
1747257457.4026246,324,4.916202068328857
1747257459.1395051,329,5.0713725090026855
1747257459.483698,330,5.111966133117676
1747257459.833801,331,5.119337558746338
1747257460.1822364,332,5.095721244812012
1747257461.9170334,337,5.103437423706055
1747257462.2662039,338,4.627964019775391
1747257462.9610023,340,4.960047245025635
1747257464.00119,343,4.752047061920166
1747257464.3483498,344,5.041998386383057
1747257464.6980937,345,5.030604839324951
1747257465.056201,346,4.886101245880127
1747257465.7595267,348,5.259140968322754
1747257466.4658186,350,4.143127918243408
1747257467.1502285,352,4.518249034881592
1747257467.4951842,353,4.737450122833252
1747257467.8446152,354,5.119925022125244
1747257469.2104716,358,4.643492221832275
1747257469.9027486,360,5.311046600341797
1747257470.5836718,362,5.025158882141113
1747257470.9238055,363,5.162917137145996
1747257471.2682226,364,4.4318718910217285
1747257471.6079693,365,4.71793794631958
1747257471.94763,366,5.061701774597168
1747257472.2914984,367,4.6869215965271
1747257472.6357179,368,4.7324347496032715
1747257474.70827,374,5.1872639656066895
1747257475.741844,377,4.9039812088012695
1747257476.0856586,378,5.227061748504639
1747257478.5077984,385,5.2647576332092285
1747257478.8503766,386,5.219788074493408
1747257480.2242663,390,5.048696994781494
1747257480.575618,391,4.942409515380859
1747257480.9290586,392,5.359614849090576
1747257481.279384,393,5.121415138244629
1747257481.6296608,394,5.155130386352539
1747257481.9786086,395,5.196727275848389
1747257482.322018,396,4.676586627960205
1747257482.6728196,397,4.89125919342041
1747257483.0237825,398,4.459071636199951
1747257483.372567,399,4.424870014190674
1747257484.0749516,401,4.584820747375488
1747257484.4230042,402,5.499827861785889
1747257485.1144118,404,4.862635612487793
1747257486.5137954,408,5.210409641265869
1747257486.8585749,409,5.553810119628906
1747257487.89933,412,5.115398406982422
1747257488.2457807,413,5.395939350128174
1747257488.58864,414,4.992954254150391
1747257488.9327557,415,5.3360700607299805
1747257489.9613788,418,5.32564640045166
1747257490.9976754,421,4.647773265838623
1747257491.3482466,422,5.1611433029174805
1747257492.405455,425,5.1408281326293945
1747257492.7556322,426,5.364809989929199
1747257494.151201,430,5.106194019317627
1747257494.4957678,431,5.034714698791504
1747257495.541033,434,5.055668830871582
1747257495.8836415,435,5.208820819854736
1747257496.2281227,436,5.025502681732178
1747257496.57248,437,5.076968669891357
1747257496.9140465,438,4.776751518249512
1747257497.2624767,439,4.869673728942871
1747257497.6066592,440,5.262565612792969
1747257497.9587104,441,5.149543285369873
1747257498.646703,443,4.821780204772949
1747257498.9936082,444,5.2750163078308105
1747257499.3356047,445,4.805673599243164
1747257499.6770368,446,5.5173659324646
1747257501.0739865,450,5.212899684906006
1747257501.4217112,451,5.386165142059326
1747257501.7653208,452,4.925024509429932
1747257502.1079726,453,5.460134029388428
1747257502.457537,454,5.314446926116943
1747257503.15308,456,5.109292507171631
1747257503.8485525,458,5.185282230377197
1747257504.5413244,460,5.262703895568848
1747257504.892444,461,5.005000591278076
1747257505.935961,464,5.05691385269165
1747257506.2856476,465,5.33884334564209
1747257506.634469,466,5.492790699005127
1747257507.3274329,468,5.30147647857666
1747257508.0234866,470,4.96239709854126
1747257509.4021885,474,5.450755596160889
1747257509.746257,475,5.259470462799072
1747257510.779154,478,5.159972190856934
1747257511.1232271,479,4.977301597595215
1747257511.467229,480,5.052143573760986
1747257511.8082318,481,4.735202789306641
1747257512.1499245,482,5.469987869262695
1747257512.4990835,483,4.8682966232299805
1747257512.8522832,484,5.016787528991699
1747257513.5482376,486,4.8789448738098145
1747257513.8971589,487,5.129758358001709
1747257514.242882,488,5.034018039703369
1747257514.584188,489,4.981616497039795
1747257515.2732298,491,5.214555740356445
1747257516.3017998,494,5.041159152984619
1747257517.6747882,498,4.975317001342773
1747257518.7138984,501,5.188154697418213
1747257519.060934,502,4.793495178222656
1747257519.4037116,503,5.24696683883667
1747257520.4482417,506,5.1363444328308105
1747257521.134125,508,5.074320316314697
1747257521.4765542,509,5.475826740264893
1747257521.8224924,510,5.113742828369141
1747257522.1655064,511,5.393616676330566
1747257522.5083878,512,5.315976619720459
1747257522.8485389,513,5.416581153869629
1747257523.1876173,514,4.852882385253906
1747257524.2121165,517,5.455214977264404
1747257524.5621483,518,5.046619415283203
1747257524.9061446,519,5.076058864593506
1747257525.2499611,520,5.370034217834473
1747257526.2839582,523,4.922142028808594
1747257528.7137003,530,5.37263822555542
1747257529.7526305,533,5.268936634063721
1747257530.1034017,534,5.068048477172852
1747257530.7968724,536,5.122870922088623
1747257531.1459644,537,5.311107158660889
1747257531.4889536,538,5.349088668823242
1747257531.8336875,539,5.254367351531982
1747257532.1774852,540,5.0933685302734375
1747257532.872368,542,5.387265682220459
1747257533.2142022,543,5.3055267333984375
1747257533.556643,544,5.437288761138916
1747257534.2438643,546,4.575297832489014
1747257534.5854092,547,5.172712802886963
1747257535.6129472,550,4.880390167236328
1747257536.2997768,552,5.146670818328857
1747257536.9870172,554,5.17482328414917
1747257537.3301804,555,5.131158351898193
1747257537.68134,556,5.306766986846924
1747257539.7542863,562,5.107685089111328
1747257540.097199,563,5.510010242462158
1747257540.4464397,564,5.089351177215576
1747257541.8302379,568,5.19832181930542
1747257542.857244,571,5.204715728759766
1747257543.5447953,573,4.9999613761901855
1747257544.5765886,576,5.5150628089904785
1747257545.9401546,580,5.444884777069092
1747257547.30931,584,4.569112300872803
1747257547.6509078,585,5.423320770263672
1747257547.993427,586,5.349997043609619
1747257548.6795776,588,5.3883209228515625
1747257549.3651152,590,5.316643714904785
1747257549.7061052,591,5.3527607917785645
1747257550.050944,592,5.291169166564941
1747257550.734765,594,5.4561004638671875
1747257551.4224968,596,5.291171550750732
1747257551.7641592,597,5.0269598960876465
1747257552.1078386,598,5.405115604400635
1747257552.4538734,599,4.9606804847717285
1747257553.1532147,601,5.273898124694824
1747257553.5019538,602,5.346794128417969
1747257553.8493693,603,5.37907075881958
1747257554.561085,605,5.309457302093506
1747257555.6071997,608,4.978886127471924
1747257556.3234742,610,5.407121181488037
1747257557.3814282,613,5.151198863983154
1747257557.7322767,614,5.312352657318115
1747257558.429926,616,5.241218566894531
1747257559.1368918,618,5.602051734924316
1747257559.8392448,620,4.541172027587891
1747257560.5352378,622,5.454403400421143
1747257560.8851473,623,5.579154014587402
1747257561.9489808,626,5.099706172943115
1747257562.650819,628,5.135429382324219
1747257563.0038915,629,5.3103132247924805
1747257564.3995705,633,5.09768533706665
1747257565.0951474,635,5.1249470710754395
1747257565.7983124,637,5.04719877243042
1747257566.8605535,640,5.370301723480225
1747257567.2109423,641,5.0122222900390625
1747257567.5686166,642,5.269293308258057
1747257567.9484165,643,5.4374003410339355
1747257568.300712,644,5.35609769821167
1747257568.6504292,645,5.212784290313721
1747257570.0574834,649,4.911970138549805
1747257570.753307,651,5.449914455413818
1747257571.100165,652,5.264387607574463
1747257571.4408634,653,4.872880458831787
1747257571.784938,654,5.150223255157471
1747257572.1260972,655,5.34810733795166
1747257573.1596184,658,5.416474342346191
1747257573.5054088,659,5.259866237640381
1747257573.845095,660,5.451746463775635
1747257576.2317333,667,5.4662017822265625
1747257577.2479818,670,4.836984157562256
1747257578.9480155,675,5.031518936157227
1747257579.2882977,676,5.680851459503174
1747257579.6294725,677,5.246574401855469
1747257580.662962,680,5.512451171875
1747257581.3655267,682,4.932089328765869
1747257581.7134588,683,5.165772914886475
1747257582.0572145,684,5.597267150878906
1747257583.0933208,687,5.581323146820068
1747257584.8274262,692,5.342276573181152
1747257585.5163255,694,5.528347492218018
1747257585.8609707,695,5.44036865234375
1747257586.2060947,696,5.506194114685059
1747257586.5513735,697,4.782404899597168
1747257587.237606,699,5.575195789337158
1747257588.269569,702,5.358681678771973
1747257588.6148465,703,5.396637916564941
1747257589.299386,705,5.436864852905273
1747257590.679221,709,5.136908531188965
1747257591.025098,710,5.443756103515625
1747257591.7180479,712,5.40112829208374
1747257592.7556872,715,5.250479221343994
1747257593.4469512,717,5.418619155883789
1747257594.133238,719,5.036900997161865
1747257594.4788263,720,5.176217079162598
1747257594.8266084,721,5.344573020935059
1747257595.51822,723,5.406698703765869
1747257596.2187781,725,5.448380470275879
1747257596.568716,726,5.664763927459717
1747257596.9196389,727,5.281430721282959
1747257597.2695258,728,5.299598217010498
1747257597.6198921,729,5.576014995574951
1747257598.3304453,731,4.917751312255859
1747257598.677459,732,5.030545234680176
1747257599.0246372,733,5.260535717010498
1747257600.768542,738,5.179531097412109
1747257601.1186926,739,5.530813217163086
1747257601.4662266,740,5.5859246253967285
1747257602.1662686,742,5.4754509925842285
1747257602.5141494,743,5.685490131378174
1747257602.8650188,744,5.5653581619262695
1747257603.2169268,745,5.245481014251709
1747257605.6700454,752,5.406291961669922
1747257606.696897,755,5.394646644592285
1747257607.0551655,756,5.465696811676025
1747257607.7472239,758,5.3810224533081055
1747257609.469362,763,5.126326084136963
1747257609.809216,764,5.27388858795166
1747257610.1481967,765,5.511220932006836
1747257611.1887224,768,5.259871959686279
1747257611.7356336,769,5.4488139152526855
1747257612.776177,772,5.410854339599609
1747257613.1241884,773,5.358482360839844
1747257613.8146312,775,5.391941070556641
1747257614.1584349,776,5.647127151489258
1747257614.861961,778,5.395411968231201
1747257615.205232,779,5.561716556549072
1747257615.5547173,780,5.0167670249938965
1747257615.9032226,781,5.475410461425781
1747257616.2519436,782,5.684942245483398
1747257618.3063672,788,5.200782775878906
1747257618.646237,789,5.5052313804626465
1747257619.325185,791,5.511456489562988
1747257620.0076556,793,4.931455612182617
1747257620.6881628,795,5.5745673179626465
1747257621.0333235,796,5.824053764343262
1747257622.0599701,799,5.58897066116333
1747257622.4162295,800,5.356601238250732
1747257623.8130424,804,5.448347091674805
1747257624.1626503,805,5.428343772888184
1747257624.512605,806,5.403283596038818
1747257624.8561068,807,5.37197732925415
1747257625.8873408,810,5.306774139404297
1747257626.917878,813,5.488948345184326
1747257628.629331,818,5.508112907409668
1747257628.9727397,819,5.157826900482178
1747257629.6577735,821,5.271441459655762
1747257629.9980242,822,5.283308506011963
1747257630.33901,823,5.213425159454346
1747257631.0230765,825,5.580181121826172
1747257631.366824,826,5.524216175079346
1747257631.7082894,827,5.267230987548828
1747257632.05786,828,5.254897594451904
1747257633.4276633,832,5.171847343444824
1747257633.7669847,833,5.666021347045898
1747257634.4443834,835,5.359767436981201
1747257634.783683,836,5.291562557220459
1747257635.122964,837,5.266531944274902
1747257635.8019772,839,5.463291645050049
1747257636.141452,840,5.532269477844238
1747257637.163349,843,5.3376851081848145
1747257637.843886,845,5.759366989135742
1747257639.5616596,850,5.358837127685547
1747257639.9047234,851,5.197559356689453
1747257640.9433987,854,5.456069469451904
1747257641.9762588,857,5.5137553215026855
1747257643.0133328,860,5.318239688873291
1747257643.6989548,862,5.0854268074035645
1747257644.734066,865,5.2019267082214355
1747257645.0865142,866,5.331029891967773
1747257646.4635677,870,5.297939777374268
1747257646.8139026,871,5.380535125732422
1747257650.256185,881,5.2099504470825195
1747257650.9445555,883,5.415261745452881
1747257651.292921,884,4.538098335266113
1747257651.6339433,885,5.646125793457031
1747257651.9755268,886,5.35530948638916
1747257652.6594734,888,5.62581205368042
1747257653.3461084,890,5.385305404663086
1747257654.0390089,892,5.421213626861572
1747257655.079767,895,5.245577335357666
1747257655.7784355,897,4.96242094039917
1747257656.129511,898,5.358855724334717
1747257657.1890352,901,5.379641056060791
1747257657.5384684,902,5.367682933807373
1747257658.239962,904,5.011134624481201
1747257658.9482362,906,5.1857781410217285
1747257659.29761,907,5.4179534912109375
1747257659.6465724,908,5.346325397491455
1747257660.3446229,910,5.411558151245117
1747257660.6909006,911,5.53708553314209
1747257661.7381163,914,5.45693826675415
1747257663.1261425,918,5.539871692657471
1747257663.4739401,919,5.628924369812012
1747257664.181675,921,5.615893363952637
1747257664.8758585,923,4.986280918121338
1747257666.252963,927,5.005030632019043
1747257666.5970676,928,5.47126579284668
1747257666.9396157,929,4.978199481964111
1747257667.2806025,930,5.38667631149292
1747257667.6244643,931,4.892831325531006
1747257667.968074,932,5.486328125
1747257668.3107715,933,5.47732400894165
1747257669.0064802,935,5.281055450439453
1747257670.3980515,939,5.543309211730957
1747257671.0965297,941,4.99766731262207
1747257671.4420605,942,5.596739292144775
1747257672.49615,945,4.908381462097168
1747257673.8719726,949,5.503427982330322
1747257674.8991954,952,5.3674774169921875
1747257675.5869617,954,5.500380039215088
1747257675.931724,955,5.181714057922363
1747257676.2767777,956,5.064723491668701
1747257677.653013,960,5.457531452178955
1747257678.3368194,962,5.790772438049316
1747257678.6817904,963,5.50649356842041
1747257679.026346,964,5.377509117126465
1747257679.3695977,965,5.371233940124512
1747257680.0590985,967,5.6293158531188965
1747257680.4024317,968,5.674029350280762
1747257681.4332197,971,5.111637592315674
1747257683.149225,976,5.547342300415039
1747257683.8430874,978,5.690692901611328
1747257684.1877005,979,5.3824687004089355
1747257684.8722785,981,5.4617133140563965
1747257685.217941,982,5.597991943359375
1747257686.6152213,986,5.374017238616943
1747257687.3051894,988,5.257725238800049
1747257687.6460574,989,5.474761009216309
1747257687.9879212,990,4.994877338409424
1747257688.6698775,992,5.5467352867126465
1747257689.3475904,994,5.417236328125
1747257689.6869516,995,5.461673259735107
1747257690.0263417,996,5.512513160705566
1747257690.7042985,998,5.657455921173096
1747257691.0438352,999,5.574305534362793
1747257691.7228982,1001,5.8013529777526855
1747257692.0623944,1002,5.671359539031982
1747257692.4064655,1003,5.804944038391113
1747257692.7464418,1004,5.680027008056641
1747257693.0845904,1005,5.736457824707031
1747257693.4295514,1006,5.618067264556885
1747257695.1396062,1011,5.42059326171875
1747257695.8276536,1013,5.3373332023620605
1747257696.5165992,1015,5.239676475524902
1747257696.861184,1016,5.583054542541504
1747257697.206415,1017,5.686183452606201
1747257698.9197922,1022,5.860621929168701
1747257700.2924693,1026,5.493577003479004
1747257700.9785352,1028,5.526728630065918
1747257701.320602,1029,5.487536430358887
1747257703.3877938,1035,5.588657855987549
1747257703.731385,1036,5.679587364196777
1747257704.077586,1037,5.793557643890381
1747257704.4285104,1038,5.440038681030273
1747257704.7733028,1039,5.910741329193115
1747257706.1451128,1043,5.464635848999023
1747257706.8261504,1045,5.519381046295166
1747257707.1644073,1046,5.6881842613220215
1747257709.2314441,1052,5.450326442718506
1747257709.5756533,1053,5.2124457359313965
1747257710.6100795,1056,5.598342418670654
1747257711.3026893,1058,5.703604698181152
1747257711.646892,1059,5.714810371398926
1747257711.9895456,1060,5.647239685058594
1747257712.6734023,1062,5.91896390914917
1747257713.7256827,1065,5.950501918792725
1747257714.0767078,1066,5.719875812530518
1747257714.4250553,1067,5.6852216720581055
1747257715.1274424,1069,5.473166465759277
1747257715.4758432,1070,5.122980117797852
1747257715.8313441,1071,5.660191059112549
1747257716.1801882,1072,5.4496989250183105
1747257716.5370107,1073,5.428602695465088
1747257716.890771,1074,5.6059465408325195
1747257717.943162,1077,5.589555740356445
1747257718.2962797,1078,5.543595314025879
1747257718.9874234,1080,5.421354293823242
1747257719.3321888,1081,5.656005382537842
1747257719.6755188,1082,5.059380054473877
1747257720.7050924,1085,5.421639919281006
1747257721.048234,1086,5.8394951820373535
1747257721.3975601,1087,5.588796138763428
1747257722.7772489,1091,5.6433424949646
1747257723.129206,1092,5.862159252166748
1747257723.4706862,1093,5.315405368804932
1747257725.1860044,1098,5.825428009033203
1747257725.876404,1100,5.527837753295898
1747257726.5645862,1102,4.748228073120117
1747257726.9077005,1103,5.404284954071045
1747257727.2505887,1104,5.237153053283691
1747257728.2778904,1107,5.552198886871338
1747257728.6213422,1108,5.834410190582275
1747257728.9643767,1109,5.798354148864746
1747257729.309339,1110,5.1413373947143555
1747257729.6542218,1111,5.580809593200684
1747257729.995741,1112,5.714356899261475
1747257730.3375769,1113,5.907598495483398
1747257730.6801515,1114,5.720370769500732
1747257731.3702931,1116,5.283509731292725
1747257732.415559,1119,5.612793922424316
1747257733.1046367,1121,5.6216721534729
1747257733.4565842,1122,5.677789211273193
1747257734.5177777,1125,5.340957164764404
1747257734.8625648,1126,5.347722053527832
1747257735.5513628,1128,5.61738920211792
1747257735.8929095,1129,5.518421649932861
1747257736.2406852,1130,5.443792343139648
1747257736.584301,1131,4.8946661949157715
1747257736.9254122,1132,5.679581642150879
1747257737.6077576,1134,5.645628929138184
1747257737.948183,1135,5.763700485229492
1747257738.2909873,1136,5.706029891967773
1747257739.3148277,1139,5.508366107940674
1747257740.3439977,1142,5.251131534576416
1747257741.3746612,1145,5.400742053985596
1747257741.718917,1146,5.714190483093262
1747257742.4100025,1148,5.014022350311279
1747257742.764233,1149,5.538228511810303
1747257743.1093864,1150,5.545727729797363
1747257743.4543457,1151,5.2389140129089355
1747257743.8071,1152,5.929647445678711
1747257744.1574907,1153,5.279891014099121
1747257744.8429613,1155,5.480795383453369
1747257746.5635924,1160,5.661423206329346
1747257747.2503233,1162,5.7890119552612305
1747257747.9374394,1164,5.773902416229248
1747257748.6224341,1166,5.605749607086182
1747257748.9637058,1167,5.472151279449463
1747257751.0258029,1173,5.576476573944092
1747257751.3721023,1174,5.863924026489258
1747257752.0681157,1176,5.929363250732422
1747257752.419261,1177,5.466014862060547
1747257752.765067,1178,5.587267875671387
1747257754.159955,1182,5.471729755401611
1747257754.8405743,1184,5.672367572784424
1747257755.5317981,1186,5.882117748260498
1747257756.23156,1188,5.6568756103515625
1747257756.5757697,1189,5.798187255859375
1747257756.9180038,1190,5.45456600189209
1747257757.9412951,1193,5.846323490142822
1747257758.283629,1194,5.618101596832275
1747257758.627424,1195,5.592616081237793
1747257759.3166246,1197,5.4517340660095215
1747257759.659035,1198,5.640564441680908
1747257760.68141,1201,5.2719902992248535
1747257761.0209959,1202,4.9097065925598145
1747257762.0413013,1205,5.840574741363525
1747257762.3811975,1206,5.4897284507751465
1747257762.7203948,1207,5.391338348388672
1747257763.4031684,1209,5.82416296005249
1747257764.7699907,1213,5.282914161682129
1747257765.1134586,1214,5.494449615478516
1747257765.4540858,1215,5.302946090698242
1747257766.135437,1217,5.518016815185547
1747257766.4774764,1218,5.24986457824707
1747257768.19046,1223,5.3261566162109375
1747257768.8699944,1225,5.666347026824951
1747257769.9099777,1228,5.39204216003418
1747257770.2600768,1229,5.5505475997924805
1747257771.2988436,1232,5.619320392608643
1747257771.6446638,1233,5.8480753898620605
1747257773.382413,1238,5.805826663970947
1747257774.0789032,1240,5.489082336425781
1747257774.4232862,1241,5.748167991638184
1747257774.769126,1242,5.448032379150391
1747257775.112606,1243,5.5500688552856445
1747257775.4581392,1244,5.8179755210876465
1747257775.8064091,1245,5.312417507171631
1747257776.1543727,1246,5.461082935333252
1747257777.1849306,1249,5.6210222244262695
1747257777.5281234,1250,4.7328925132751465
1747257777.8724055,1251,5.359854221343994
1747257778.215795,1252,5.743185520172119
1747257778.896393,1254,5.036372661590576
1747257779.579838,1256,5.674445629119873
1747257779.9232934,1257,5.88255500793457
1747257780.9409432,1260,5.230471611022949
1747257781.2813075,1261,5.420680999755859
1747257782.340669,1264,5.522688388824463
1747257783.3910022,1267,5.411299228668213
1747257784.7838655,1271,5.620546340942383
1747257786.507162,1276,5.121460437774658
1747257786.8541443,1277,5.509582996368408
1747257787.1956556,1278,5.720418930053711
1747257788.5638418,1282,5.303374767303467
1747257789.5866873,1285,5.320884704589844
1747257791.2919278,1290,5.882688999176025
1747257792.3165576,1293,5.602456569671631
1747257793.3347623,1296,5.739437103271484
1747257794.0129397,1298,5.875619411468506
1747257794.3542535,1299,5.394762992858887
1747257795.3751872,1302,5.740722179412842
1747257796.7424357,1306,5.412417888641357
1747257798.1032534,1310,5.012074947357178
1747257799.4742985,1314,5.203902244567871
1747257799.8132355,1315,5.619538307189941
1747257801.5258167,1320,5.4681549072265625
1747257802.2080324,1322,5.562478065490723
1747257802.554039,1323,5.49121618270874
1747257803.2332945,1325,5.719628810882568
1747257803.5732007,1326,5.501740455627441
1747257804.2642012,1328,5.101968765258789
1747257806.6913874,1335,5.102997779846191
1747257809.8127964,1344,5.248322486877441
1747257810.1623433,1345,5.36959171295166
1747257810.8526285,1347,5.726902961730957
1747257811.1966312,1348,5.543367385864258
1747257812.2328398,1351,5.663052558898926
1747257812.5778975,1352,5.613879680633545
1747257813.2679243,1354,5.7890849113464355
1747257814.6535676,1358,5.5160040855407715
1747257815.3498785,1360,5.722387313842773
1747257816.7287858,1364,5.851889610290527
1747257817.0737624,1365,5.818812370300293
1747257817.4238648,1366,5.511173725128174
1747257817.7716565,1367,5.8802714347839355
1747257818.1158144,1368,5.496622085571289
1747257819.4979815,1372,5.676708698272705
1747257819.8458881,1373,5.400453090667725
1747257820.5551643,1375,5.7488555908203125
1747257820.905073,1376,5.406224727630615
1747257822.3041067,1380,5.571609020233154
1747257824.0319505,1385,5.160213470458984
1747257824.3788624,1386,5.705986976623535
1747257825.753695,1390,5.157505989074707
1747257826.7814512,1393,5.375295162200928
1747257827.8213189,1396,5.627682685852051
1747257828.1711786,1397,5.542670249938965
1747257828.8633933,1399,5.556616306304932
1747257829.206531,1400,5.744602203369141
1747257830.2332466,1403,4.999155044555664
1747257830.9176023,1405,5.441238880157471
1747257833.6995664,1413,5.71719217300415
1747257834.7348912,1416,5.815234184265137
1747257835.0788436,1417,4.385221004486084
1747257835.7661438,1419,5.373474597930908
1747257836.4504619,1421,5.647217750549316
1747257836.7943866,1422,5.696961402893066
1747257839.8907468,1431,5.705020904541016
1747257840.236762,1432,5.870622634887695
1747257841.5962415,1436,5.747034072875977
1747257842.280047,1438,5.143406867980957
1747257842.6199238,1439,5.526161193847656
1747257842.9731464,1440,5.904082298278809
1747257843.3269248,1441,5.5155463218688965
1747257844.3628554,1444,5.5700483322143555
1747257845.05234,1446,5.848198413848877
1747257845.3931093,1447,5.856118679046631
1747257845.7409897,1448,5.648738861083984
1747257846.0829222,1449,5.1365485191345215
1747257846.4322238,1450,6.040063381195068
1747257846.778025,1451,5.807559013366699
1747257847.128172,1452,5.42686128616333
1747257847.8404677,1454,5.326034069061279
1747257848.206672,1455,5.293490409851074
1747257848.5634959,1456,5.68264102935791
1747257848.9092858,1457,5.967289447784424
1747257849.2620375,1458,5.632473945617676
1747257849.6125698,1459,5.579699516296387
1747257849.9667206,1460,5.587399005889893
1747257850.319742,1461,5.586605072021484
1747257851.0248353,1463,5.969736576080322
1747257853.599915,1470,4.517968654632568
1747257854.6228526,1473,5.668944358825684
1747257854.960359,1474,5.298812389373779
1747257855.63487,1476,5.081230640411377
1747257855.972585,1477,5.810433864593506
1747257857.3405516,1481,5.8948073387146
1747257857.6791246,1482,5.646355152130127
1747257858.0183718,1483,5.534656524658203
1747257859.3757057,1487,5.120173454284668
1747257859.713643,1488,5.445886611938477
1747257860.0575004,1489,4.832508087158203
1747257860.396515,1490,5.332388401031494
1747257860.7366781,1491,5.584635257720947
1747257861.423335,1493,5.9378342628479
1747257861.7650187,1494,6.006502628326416
1747257863.143224,1498,5.9164862632751465
1747257863.4950356,1499,5.639500617980957
1747257863.8448265,1500,5.441397190093994
1747257864.5346797,1502,5.12169075012207
1747257865.56521,1505,5.317586421966553
1747257866.9444296,1509,5.657175064086914
1747257867.2897184,1510,5.728496551513672
1747257867.6330807,1511,5.335015296936035
1747257868.3148203,1513,5.076389312744141
1747257868.9933,1515,5.652886867523193
1747257869.339203,1516,5.383739948272705
1747257871.7132792,1523,5.360928058624268
1747257872.7383292,1526,5.4703240394592285
1747257873.4319885,1528,5.994571685791016
1747257875.507147,1534,5.336871147155762
1747257876.5423696,1537,5.415377140045166
1747257876.8913894,1538,5.7996826171875
1747257877.9221082,1541,4.980040550231934
1747257879.2920828,1545,5.241211891174316
1747257879.984526,1547,5.663800239562988
1747257880.3273926,1548,4.479759216308594
1747257881.3571937,1551,5.952664852142334
1747257881.6991715,1552,5.583954334259033
1747257882.0440748,1553,5.686871528625488
1747257882.7294235,1555,5.8985981941223145
1747257883.41633,1557,5.637179374694824
1747257885.1378183,1562,5.743131160736084
1747257885.8276527,1564,5.451441764831543
1747257886.1703312,1565,5.249814033508301
1747257886.5144553,1566,5.486116886138916
1747257887.2098494,1568,4.817434310913086
1747257887.9071937,1570,5.197848320007324
1747257888.2540648,1571,5.465943336486816
1747257888.6016088,1572,5.22635555267334
1747257888.9494963,1573,4.223468780517578
1747257890.0059013,1576,5.763473033905029
1747257890.69653,1578,5.170456886291504
1747257891.04137,1579,5.273324012756348
1747257891.3855479,1580,5.841364860534668
1747257891.728442,1581,5.633359432220459
1747257892.0806127,1582,5.704185962677002
1747257893.1157422,1585,5.5508527755737305
1747257894.8435075,1590,5.886547088623047
1747257896.5469382,1595,5.669580936431885
1747257896.8883076,1596,5.796548366546631
1747257897.2293274,1597,5.777760982513428
1747257898.6013038,1601,4.817485809326172
1747257898.9427333,1602,5.151031494140625
1747257899.2843223,1603,5.746913909912109
1747257901.699653,1610,4.959648609161377
1747257902.0418396,1611,5.541064262390137
1747257902.7271028,1613,5.648842811584473
1747257903.0717838,1614,4.713637351989746
1747257903.762406,1616,4.88378381729126
1747257905.1381135,1620,5.3806376457214355
1747257905.8263624,1622,5.320899486541748
1747257906.5087671,1624,5.974388122558594
1747257907.1941984,1626,5.723039627075195
1747257907.536223,1627,5.6658101081848145
1747257908.9041843,1631,5.661592483520508
1747257910.2921014,1635,5.916988372802734
1747257910.6516297,1636,5.400038242340088
1747257910.9975636,1637,5.457456111907959
1747257911.340701,1638,5.635525703430176
1747257912.0264843,1640,5.849185466766357
1747257912.3699257,1641,5.956764221191406
1747257914.086004,1646,5.3602986335754395
1747257914.434548,1647,5.450197219848633
1747257915.1252947,1649,6.080938816070557
1747257915.8171659,1651,5.887675762176514
1747257916.160367,1652,6.011716842651367
1747257916.5015948,1653,5.944729804992676
1747257916.8432963,1654,5.86883020401001
1747257917.5300272,1656,5.373551368713379
1747257918.215779,1658,5.6309356689453125
1747257919.58659,1662,5.920764446258545
1747257920.2684855,1664,5.825955390930176
1747257920.9517207,1666,5.492257118225098
1747257921.9776254,1669,5.704471111297607
1747257922.3179755,1670,5.361174583435059
1747257923.69758,1674,5.46774959564209
1747257924.741966,1677,5.835593223571777
1747257925.427985,1679,5.846074104309082
1747257925.7711308,1680,5.736952781677246
1747257926.1131892,1681,5.675434589385986
1747257926.4584892,1682,6.06630802154541
1747257927.4826727,1685,5.7392048835754395
1747257927.8231409,1686,5.841341495513916
1747257928.1633549,1687,5.7116827964782715
1747257928.5038443,1688,5.436500549316406
1747257928.8449326,1689,5.407491683959961
1747257929.1868248,1690,5.505770683288574
1747257930.2206075,1693,5.584855079650879
1747257930.5645688,1694,5.427759170532227
1747257930.9100955,1695,4.790859699249268
1747257931.6105518,1697,5.856969833374023
1747257931.9547088,1698,5.8813042640686035
1747257932.2978454,1699,5.9881978034973145
1747257932.6422508,1700,5.868334770202637
1747257933.3364928,1702,5.695317268371582
1747257934.0261598,1704,5.978490352630615
1747257935.0610292,1707,5.455877780914307
1747257935.7485647,1709,5.432158946990967
1747257936.0922298,1710,5.787215232849121
1747257936.435109,1711,5.4698920249938965
1747257936.7805812,1712,5.781257629394531
1747257938.8431292,1718,5.6984992027282715
1747257939.188573,1719,5.745396614074707
1747257940.2576005,1722,5.584448337554932
1747257940.6091628,1723,5.653104305267334
1747257940.9619079,1724,5.6521735191345215
1747257941.307647,1725,5.5143537521362305
1747257943.0445204,1730,5.5989179611206055
1747257945.8017156,1738,5.192877292633057
1747257946.1411366,1739,5.645106315612793
1747257946.480147,1740,5.196126937866211
1747257947.5034535,1743,5.364779949188232
1747257948.1824946,1745,5.633521556854248
1747257949.2090878,1748,6.177517890930176
1747257949.5507748,1749,5.095664978027344
1747257949.8911984,1750,5.449975967407227
1747257950.238682,1751,5.041578769683838
1747257950.9219124,1753,5.98513126373291
1747257951.268647,1754,5.043580055236816
1747257952.2955515,1757,5.559698104858398
1747257954.022719,1762,6.05284309387207
1747257954.3679247,1763,4.652674674987793
1747257955.0610387,1765,5.858233451843262
1747257955.404394,1766,5.654980659484863
1747257956.093815,1768,4.638810634613037
1747257958.5090156,1775,5.909811973571777
1747257958.8534346,1776,6.061087608337402
1747257959.2046707,1777,5.870089054107666
1747257960.2445164,1780,5.52716064453125
1747257960.5916703,1781,5.72399377822876
1747257961.627085,1784,5.747594356536865
1747257961.9731078,1785,5.914941787719727
1747257962.31554,1786,5.805184364318848
1747257962.6581774,1787,5.690079689025879
1747257963.343612,1789,5.969272136688232
1747257963.6867228,1790,5.772185325622559
1747257964.3718317,1792,6.065745830535889
1747257965.0612285,1794,5.883878231048584
1747257965.7445753,1796,6.321846961975098
1747257966.0856726,1797,6.200860500335693
1747257967.1110506,1800,5.91112756729126
1747257967.794714,1802,6.056791305541992
1747257968.1395185,1803,6.081953525543213
1747257968.4832802,1804,5.942276477813721
1747257969.8521166,1808,5.480653762817383
1747257970.5326586,1810,5.963755130767822
1747257971.891059,1814,5.817526817321777
1747257972.5699968,1816,6.003918170928955
1747257973.2490427,1818,5.797049045562744
1747257973.5889776,1819,6.089511394500732
1747257974.9435384,1823,5.591104507446289
1747257975.960873,1826,5.777710437774658
1747257976.2998266,1827,6.017735004425049
1747257976.9768512,1829,6.201930999755859
1747257977.3208563,1830,5.930469036102295
1747257977.9982195,1832,5.852787971496582
1747257978.3370972,1833,5.90125036239624
1747257978.6755948,1834,5.963871955871582
1747257979.355169,1836,5.732989311218262
1747257979.7070103,1837,6.244863986968994
1747257980.058986,1838,5.562744140625
1747257982.1280084,1844,5.432520389556885
1747257982.470343,1845,5.979455947875977
1747257982.8142197,1846,5.698828220367432
1747257983.1588972,1847,5.56129789352417
1747257983.5049736,1848,5.91373872756958
1747257984.5378532,1851,5.778905868530273
1747257985.2262642,1853,5.315340518951416
1747257986.2637293,1856,5.4900994300842285
1747257987.6365573,1860,6.059593200683594
1747257989.007416,1864,5.266194820404053
1747257989.349836,1865,5.600040435791016
1747257989.6937358,1866,5.950766563415527
1747257990.0356736,1867,5.661036968231201
1747257991.407139,1871,5.91379976272583
1747257991.7523177,1872,5.984257698059082
1747257992.0953436,1873,6.09770393371582
1747257992.4371397,1874,6.049343109130859
1747257992.7809777,1875,6.006938457489014
1747257993.4723573,1877,5.90706205368042
1747257994.1601543,1879,5.918067455291748
1747257994.5129445,1880,5.983563423156738
1747257995.5417433,1883,5.956690311431885
1747257995.886254,1884,5.695016860961914
1747257996.572594,1886,5.802657604217529
1747257997.257565,1888,5.876456260681152
1747257997.9511576,1890,5.879220485687256
1747257998.293793,1891,5.7682318687438965
1747257999.6681929,1895,5.8037333488464355
1747258001.0359068,1899,5.655893802642822
1747258001.7211585,1901,5.591729164123535
1747258002.0615773,1902,5.8259406089782715
1747258003.4552221,1906,5.856233596801758
1747258004.1390963,1908,5.862491607666016
1747258004.4816356,1909,5.518975734710693
1747258004.8246636,1910,6.214045524597168
1747258005.85413,1913,5.974994659423828
1747258006.8960915,1916,5.900455951690674
1747258007.586374,1918,5.6649489402771
1747258009.6510646,1924,6.134631156921387
1747258009.998467,1925,5.890092849731445
1747258010.3466113,1926,5.842106342315674
1747258011.03444,1928,5.930644989013672
1747258011.3770008,1929,5.430140495300293
1747258012.4210463,1932,5.974836826324463
1747258013.4542205,1935,5.501322269439697
1747258013.7972662,1936,6.045028209686279
1747258014.8321912,1939,6.1524152755737305
1747258015.1801221,1940,5.802001953125
1747258015.5227757,1941,6.081587791442871
1747258015.86568,1942,5.669056415557861
1747258016.8964872,1945,5.896478176116943
1747258017.586854,1947,5.777732849121094
1747258018.6286476,1950,6.180051803588867
1747258018.9750755,1951,6.126697540283203
1747258019.6679323,1953,6.0982985496521
1747258020.7032204,1956,5.58206844329834
1747258022.098347,1960,5.7525811195373535
1747258022.4511743,1961,6.046591281890869
1747258022.7947075,1962,6.119228363037109
1747258023.1408243,1963,6.004539489746094
1747258023.4903584,1964,5.6272501945495605
1747258024.175041,1966,5.326807022094727
1747258024.5189674,1967,5.629084587097168
1747258024.85995,1968,5.728616237640381
1747258025.203666,1969,5.6024088859558105
1747258027.2799888,1975,6.132588863372803
1747258027.9749346,1977,6.155195713043213
1747258028.3278804,1978,5.4089765548706055
1747258028.6785045,1979,5.851507663726807
1747258029.0292773,1980,5.905640125274658
1747258029.3811276,1981,5.997583389282227
1747258029.7304976,1982,5.674252510070801
1747258030.0805264,1983,5.8488945960998535
1747258030.772543,1985,5.954599857330322
1747258031.4546025,1987,6.0233154296875
1747258031.7952263,1988,5.730771064758301
1747258032.1369064,1989,6.219268321990967
1747258032.8183715,1991,5.684772491455078
1747258033.1646838,1992,5.865470886230469
1747258033.5050583,1993,5.830446243286133
1747258034.189104,1995,6.165638446807861
1747258035.555543,1999,5.597052574157715


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_30_157784-tag-train_loss.csv <==
Wall time,Step,Value
1747257343.9191084,0,2.3018670082092285
1747257345.0126915,3,2.12388277053833
1747257345.3605635,4,2.4727351665496826
1747257347.436695,10,2.09379243850708
1747257347.7813203,11,1.7429924011230469
1747257348.8393176,14,2.6278069019317627
1747257349.1839979,15,2.2824959754943848
1747257350.198272,18,2.026388168334961
1747257350.5396657,19,2.464073657989502
1747257350.8771417,20,2.2145419120788574
1747257351.5565944,22,2.184227466583252
1747257351.8948452,23,2.0271739959716797
1747257352.9110196,26,2.185596466064453
1747257353.248901,27,2.1153807640075684
1747257355.332871,33,1.8248910903930664
1747257356.374688,36,1.78042471408844
1747257356.7272768,37,1.6144111156463623
1747257357.0751603,38,1.6985833644866943
1747257357.4185126,39,1.4808545112609863
1747257357.7606483,40,1.45432710647583
1747257360.2354608,47,0.952137291431427
1747257360.5867376,48,0.822150707244873
1747257360.9466562,49,0.653596818447113
1747257361.6810756,51,1.0454695224761963
1747257362.0393543,52,0.8913664817810059
1747257362.7536354,54,0.8349994421005249
1747257363.8102765,57,0.7125246524810791
1747257364.8646882,60,0.733562707901001
1747257365.2128553,61,0.6281661987304688
1747257365.5647979,62,0.8147838115692139
1747257365.9208632,63,1.0027333498001099
1747257366.6438794,65,0.8439208269119263
1747257367.01677,66,0.6462986469268799
1747257367.379286,67,0.5381739139556885
1747257367.73478,68,0.6760315895080566
1747257368.4814196,70,0.5129855275154114
1747257368.8441484,71,0.5659397840499878
1747257370.9978912,77,0.3052285611629486
1747257371.7000725,79,0.31961578130722046
1747257372.050733,80,0.6130130887031555
1747257372.760303,82,0.41582241654396057
1747257373.1067064,83,0.40552929043769836
1747257373.8079603,85,0.39017367362976074
1747257375.2083316,89,0.3443314731121063
1747257375.5665338,90,0.37102556228637695
1747257377.3333228,95,0.37068283557891846
1747257378.73293,99,0.30466991662979126
1747257379.0816405,100,0.26823484897613525
1747257380.1453197,103,0.3600471019744873
1747257381.2044387,106,0.3659864068031311
1747257381.5566056,107,0.306585431098938
1747257382.2762985,109,0.3073638677597046
1747257384.0621793,114,0.3754415214061737
1747257384.7644827,116,0.21887332201004028
1747257386.513888,121,0.27027249336242676
1747257387.9047854,125,0.2275286614894867
1747257388.2586365,126,0.29665607213974
1747257388.969947,128,0.13297078013420105
1747257389.675425,130,0.10781929641962051
1747257390.032887,131,0.20581956207752228
1747257390.3888106,132,0.127558171749115
1747257391.8074272,136,0.17156536877155304
1747257392.1568086,137,0.21565034985542297
1747257394.2464576,143,0.19081000983715057
1747257394.5905952,144,0.23862998187541962
1747257395.2915432,146,0.14321239292621613
1747257395.63694,147,0.22206589579582214
1747257396.6676607,150,0.24774062633514404
1747257399.1189127,157,0.26372671127319336
1747257399.8231883,159,0.12962889671325684
1747257400.1796744,160,0.1643466055393219
1747257400.8852417,162,0.1527721881866455
1747257401.5861115,164,0.1954595446586609
1747257402.2933064,166,0.09269677102565765
1747257403.7011735,170,0.11509023606777191
1747257404.052679,171,0.18130844831466675
1747257404.402122,172,0.2265297919511795
1747257405.460674,175,0.12308690696954727
1747257405.8150926,176,0.1278616487979889
1747257406.165889,177,0.18105770647525787
1747257406.5176558,178,0.18734337389469147
1747257407.2121458,180,0.1747114658355713
1747257407.5714562,181,0.1534011960029602
1747257408.6156404,184,0.11301500350236893
1747257408.9641275,185,0.15881983935832977
1747257409.3066413,186,0.2840813398361206
1747257410.3378274,189,0.1311776340007782
1747257410.687535,190,0.13608980178833008
1747257411.036228,191,0.2341809719800949
1747257411.3881845,192,0.3612156808376312
1747257412.432551,195,0.18008950352668762
1747257413.832802,199,0.2955087423324585
1747257414.1973689,200,0.17226174473762512
1747257414.89407,202,0.2949455976486206
1747257415.2504454,203,0.11635193228721619
1747257415.6011405,204,0.1066141426563263
1747257415.9503925,205,0.14617156982421875
1747257416.6464314,207,0.11573910713195801
1747257417.3444967,209,0.1037660762667656
1747257418.0391724,211,0.18032684922218323
1747257418.7358377,213,0.10891630500555038
1747257419.4313438,215,0.13333135843276978
1747257419.779169,216,0.16796863079071045
1747257420.4786186,218,0.14024700224399567
1747257420.8282163,219,0.1338951587677002
1747257421.1763227,220,0.16864140331745148
1747257421.5244985,221,0.19025534391403198
1747257421.8777413,222,0.2219826579093933
1747257422.574908,224,0.20055779814720154
1747257422.933811,225,0.12329094111919403
1747257424.3381665,229,0.10711057484149933
1747257426.4293175,235,0.15767058730125427
1747257427.133227,237,0.0819869339466095
1747257427.4838707,238,0.09780733287334442
1747257427.8331723,239,0.12577761709690094
1747257428.522708,241,0.13547462224960327
1747257428.866636,242,0.16624745726585388
1747257429.564006,244,0.27721738815307617
1747257429.9123824,245,0.12762939929962158
1747257430.2566454,246,0.1325652301311493
1747257430.6002636,247,0.16492578387260437
1747257432.3130388,252,0.12652769684791565
1747257432.6643896,253,0.09386938810348511
1747257433.006876,254,0.0852079689502716
1747257434.0530715,257,0.12866011261940002
1747257434.3964808,258,0.07286461442708969
1747257434.7428465,259,0.09393749386072159
1747257435.084891,260,0.1020863801240921
1747257435.770861,262,0.10072027146816254
1747257438.5179582,270,0.1965809464454651
1747257438.859864,271,0.08929581940174103
1747257439.906074,274,0.10468753427267075
1747257440.2485013,275,0.13101595640182495
1747257440.5912585,276,0.15798133611679077
1747257441.2744741,278,0.06564947962760925
1747257441.9742508,280,0.10414564609527588
1747257442.668135,282,0.09453712403774261
1747257443.017294,283,0.13144060969352722
1747257443.7051284,285,0.08532385528087616
1747257444.394486,287,0.19007277488708496
1747257444.7362666,288,0.07839487493038177
1747257445.4218261,290,0.098418690264225
1747257447.1508121,295,0.13444459438323975
1747257447.49257,296,0.11193530261516571
1747257447.8369553,297,0.09750765562057495
1747257448.1838331,298,0.06388187408447266
1747257450.267748,304,0.1145947203040123
1747257450.9575312,306,0.04868143051862717
1747257451.6673825,308,0.08759604394435883
1747257452.0212946,309,0.06364282965660095
1747257453.0524464,312,0.09113334864377975
1747257453.3975585,313,0.08129601180553436
1747257454.4243312,316,0.07646025717258453
1747257455.1063159,318,0.17037132382392883
1747257455.4604797,319,0.15602567791938782
1747257456.4843254,322,0.034533195197582245
1747257457.1728313,324,0.14900533854961395
1747257458.9074643,329,0.11953403055667877
1747257459.2534304,330,0.09239186346530914
1747257459.6031182,331,0.06336554884910583
1747257459.9519408,332,0.05677587911486626
1747257461.68672,337,0.0556718148291111
1747257462.0361614,338,0.04556753486394882
1747257462.7318215,340,0.10774548351764679
1747257463.7709625,343,0.10291507095098495
1747257464.1162975,344,0.06777161359786987
1747257464.4679956,345,0.041863441467285156
1747257464.817099,346,0.06295061856508255
1747257465.517877,348,0.05863674730062485
1747257466.226284,350,0.11142577230930328
1747257466.9216974,352,0.026853187009692192
1747257467.2621708,353,0.11881984770298004
1747257467.609792,354,0.09143903851509094
1747257468.9823515,358,0.08040892332792282
1747257469.6751175,360,0.10577599704265594
1747257470.3563228,362,0.050273653119802475
1747257470.696417,363,0.15536165237426758
1747257471.0412776,364,0.07465028762817383
1747257471.3811147,365,0.06815812736749649
1747257471.7196162,366,0.10250365734100342
1747257472.0595021,367,0.11551758646965027
1747257472.4051924,368,0.09521223604679108
1747257474.4782388,374,0.1304142326116562
1747257475.5112803,377,0.06934897601604462
1747257475.8556273,378,0.06492458283901215
1747257478.27533,385,0.08288486301898956
1747257478.6211598,386,0.04573092237114906
1747257479.9915645,390,0.057150065898895264
1747257480.3387759,391,0.08529527485370636
1747257480.6940491,392,0.05167681351304054
1747257481.0438318,393,0.07632066309452057
1747257481.3925192,394,0.061161644756793976
1747257481.7424233,395,0.12118477374315262
1747257482.0911152,396,0.06072798743844032
1747257482.438465,397,0.3122543394565582
1747257482.7875152,398,0.32067760825157166
1747257483.1384137,399,0.06721873581409454
1747257483.8427484,401,0.048445649445056915
1747257484.1871772,402,0.09465530514717102
1747257484.8839474,404,0.14611928164958954
1747257486.2820106,408,0.03623713552951813
1747257486.626045,409,0.13433852791786194
1747257487.6673713,412,0.06759168207645416
1747257488.0144582,413,0.10459914803504944
1747257488.3583608,414,0.07285469770431519
1747257488.702414,415,0.04287409782409668
1747257489.7313135,418,0.17608988285064697
1747257490.7669668,421,0.04784998670220375
1747257491.1161978,422,0.031528327614068985
1747257492.1716366,425,0.08323843777179718
1747257492.5262213,426,0.06054362654685974
1747257493.9210503,430,0.0727500468492508
1747257494.263387,431,0.11625625193119049
1747257495.3096046,434,0.033641669899225235
1747257495.6532784,435,0.06669122725725174
1747257495.9954576,436,0.06813254207372665
1747257496.3411937,437,0.08384157717227936
1747257496.6838706,438,0.09998896718025208
1747257497.031803,439,0.052300505340099335
1747257497.3758934,440,0.11857325583696365
1747257497.7265792,441,0.029220715165138245
1747257498.4146957,443,0.10342182219028473
1747257498.7608957,444,0.05636626482009888
1747257499.1046243,445,0.05617963895201683
1747257499.4469507,446,0.044028304517269135
1747257500.8418632,450,0.0838252454996109
1747257501.190388,451,0.028895769268274307
1747257501.5339162,452,0.05594285577535629
1747257501.8778841,453,0.07902001589536667
1747257502.2240512,454,0.03935685381293297
1747257502.9232514,456,0.02110651135444641
1747257503.6172068,458,0.07646399736404419
1747257504.3113542,460,0.04999064281582832
1747257504.659352,461,0.05219661816954613
1747257505.7054517,464,0.1388293355703354
1747257506.0553737,465,0.009943612851202488
1747257506.4044287,466,0.051538754254579544
1747257507.0974052,468,0.09508521854877472
1747257507.790827,470,0.06142575666308403
1747257509.1725545,474,0.10299333930015564
1747257509.5139627,475,0.023360757157206535
1747257510.5465815,478,0.06168169900774956
1747257510.8913097,479,0.0720578283071518
1747257511.2357395,480,0.06497964262962341
1747257511.578215,481,0.06411940604448318
1747257511.9198344,482,0.0637928694486618
1747257512.2684839,483,0.07738202810287476
1747257512.6190896,484,0.01789509877562523
1747257513.315243,486,0.071442611515522
1747257513.667433,487,0.04319404065608978
1747257514.0108654,488,0.06048428267240524
1747257514.3556235,489,0.051503948867321014
1747257515.0405,491,0.043863777071237564
1747257516.0709193,494,0.04589065536856651
1747257517.4432774,498,0.087831050157547
1747257518.4811375,501,0.06325840950012207
1747257518.8316107,502,0.10063739120960236
1747257519.1730676,503,0.06424431502819061
1747257520.217232,506,0.07732830941677094
1747257520.904349,508,0.058125726878643036
1747257521.2460854,509,0.07069547474384308
1747257521.5921924,510,0.037314556539058685
1747257521.9344676,511,0.050332553684711456
1747257522.2797916,512,0.06704851984977722
1747257522.6215246,513,0.059363991022109985
1747257522.960232,514,0.0322745144367218
1747257523.9822004,517,0.01534037571400404
1747257524.324893,518,0.019573625177145004
1747257524.678122,519,0.04148026183247566
1747257525.0200875,520,0.03442663326859474
1747257526.0565262,523,0.07835458964109421
1747257528.4822512,530,0.055228542536497116
1747257529.5247347,533,0.04724586009979248
1747257529.8737378,534,0.1126551404595375
1747257530.5679803,536,0.05376506596803665
1747257530.9159267,537,0.049148570746183395
1747257531.259077,538,0.055578023195266724
1747257531.6035259,539,0.07610651850700378
1747257531.9473093,540,0.10219673812389374
1747257532.6390479,542,0.06340356171131134
1747257532.9850523,543,0.028181781992316246
1747257533.327238,544,0.026727547869086266
1747257534.0139868,546,0.1037306934595108
1747257534.3564277,547,0.023527491837739944
1747257535.3828282,550,0.13924430310726166
1747257536.0690176,552,0.04080376401543617
1747257536.7558749,554,0.010063201189041138
1747257537.0999594,555,0.07930843532085419
1747257537.447394,556,0.05115526542067528
1747257539.5250468,562,0.12324635684490204
1747257539.8669915,563,0.03799019753932953
1747257540.216455,564,0.12258809804916382
1747257541.5985038,568,0.04136371985077858
1747257542.6304293,571,0.06926226615905762
1747257543.3142946,573,0.02765352465212345
1747257544.3465986,576,0.0661960244178772
1747257545.7099593,580,0.10893701016902924
1747257547.078224,584,0.04877598211169243
1747257547.4201736,585,0.06279018521308899
1747257547.7623112,586,0.023079868406057358
1747257548.4488122,588,0.023053791373968124
1747257549.1345932,590,0.020666837692260742
1747257549.475577,591,0.08514523506164551
1747257549.8211625,592,0.026533573865890503
1747257550.5042272,594,0.08328408747911453
1747257551.191731,596,0.05448542535305023
1747257551.53421,597,0.08180533349514008
1747257551.876234,598,0.044212982058525085
1747257552.221275,599,0.06812603771686554
1747257552.9154549,601,0.13067767024040222
1747257553.2674258,602,0.03380845487117767
1747257553.6150618,603,0.017808498814702034
1747257554.323897,605,0.0352918840944767
1747257555.3715196,608,0.08916372805833817
1747257556.0870638,610,0.04914773628115654
1747257557.140821,613,0.03482050448656082
1747257557.4930944,614,0.024067655205726624
1747257558.1936586,616,0.02513374388217926
1747257558.90066,618,0.03879028931260109
1747257559.6025164,620,0.03503602743148804
1747257560.2982953,622,0.03741839900612831
1747257560.6481745,623,0.04821295291185379
1747257561.711825,626,0.03373262286186218
1747257562.416781,628,0.0459466390311718
1747257562.7654245,629,0.04593837261199951
1747257564.1638365,633,0.08180474489927292
1747257564.8590672,635,0.025968801230192184
1747257565.5612307,637,0.036757178604602814
1747257566.6227007,640,0.042943213135004044
1747257566.9732888,641,0.017970027402043343
1747257567.3243244,642,0.009801777079701424
1747257567.704247,643,0.10340683162212372
1747257568.0646255,644,0.015755295753479004
1747257568.4124618,645,0.017532343044877052
1747257569.828649,649,0.0795881599187851
1747257570.5247815,651,0.014288469217717648
1747257570.8715265,652,0.01712585613131523
1747257571.2123737,653,0.03863006830215454
1747257571.5560322,654,0.06668791174888611
1747257571.8976882,655,0.020100032910704613
1747257572.9315507,658,0.021461714059114456
1747257573.2774777,659,0.036574654281139374
1747257573.6169806,660,0.028681587427854538
1747257576.0046632,667,0.04528497904539108
1747257577.0206847,670,0.07468782365322113
1747257578.7198822,675,0.07551698386669159
1747257579.0606134,676,0.06774170696735382
1747257579.4005103,677,0.023331735283136368
1747257580.4247603,680,0.03389861434698105
1747257581.1325781,682,0.02308497577905655
1747257581.4830873,683,0.11587372422218323
1747257581.825069,684,0.015978844836354256
1747257582.8591769,687,0.026441022753715515
1747257584.596845,692,0.027384784072637558
1747257585.2835426,694,0.07710177451372147
1747257585.6284208,695,0.01087284553796053
1747257585.9734676,696,0.03520449995994568
1747257586.3183665,697,0.03605468198657036
1747257587.0069578,699,0.053967759013175964
1747257588.0395918,702,0.022325923666357994
1747257588.3821259,703,0.0603225938975811
1747257589.0690114,705,0.037028830498456955
1747257590.4480002,709,0.06165570393204689
1747257590.7948198,710,0.005916038528084755
1747257591.486091,712,0.02580425888299942
1747257592.5240731,715,0.03522484749555588
1747257593.2158659,717,0.052904389798641205
1747257593.902922,719,0.045096226036548615
1747257594.247248,720,0.046398162841796875
1747257594.5930417,721,0.025085829198360443
1747257595.2864268,723,0.01680586114525795
1747257595.9794884,725,0.0766516700387001
1747257596.3307436,726,0.02597508206963539
1747257596.681335,727,0.01626061275601387
1747257597.03349,728,0.032625798135995865
1747257597.383714,729,0.015578731894493103
1747257598.0934985,731,0.024891044944524765
1747257598.4424286,732,0.05816638842225075
1747257598.7891736,733,0.043620504438877106
1747257600.5323765,738,0.012259970419108868
1747257600.8811164,739,0.01833191141486168
1747257601.2292485,740,0.04660884290933609
1747257601.9303427,742,0.027208996936678886
1747257602.2789047,743,0.025628160685300827
1747257602.632998,744,0.03806070238351822
1747257602.9800293,745,0.025183595716953278
1747257605.4416904,752,0.048428475856781006
1747257606.4688022,755,0.04560791328549385
1747257606.8225763,756,0.027014311403036118
1747257607.5196388,758,0.007912969216704369
1747257609.240575,763,0.024032199755311012
1747257609.5812666,764,0.1075749471783638
1747257609.9197307,765,0.024554701521992683
1747257610.957414,768,0.09522692859172821
1747257611.5086346,769,0.06256097555160522
1747257612.546027,772,0.0035294536501169205
1747257612.890914,773,0.0750354677438736
1747257613.5818172,775,0.03400106355547905
1747257613.926539,776,0.009581847116351128
1747257614.6306565,778,0.04969857633113861
1747257614.9744523,779,0.04862251132726669
1747257615.324578,780,0.03530828654766083
1747257615.6733394,781,0.04965884983539581
1747257616.0212638,782,0.024287857115268707
1747257618.07874,788,0.04156691953539848
1747257618.4192088,789,0.03764793649315834
1747257619.0980422,791,0.025800086557865143
1747257619.78027,793,0.12772078812122345
1747257620.4597006,795,0.02751203253865242
1747257620.7986636,796,0.018915442749857903
1747257621.8320043,799,0.009148659184575081
1747257622.1826568,800,0.015540184453129768
1747257623.5819755,804,0.0036122798919677734
1747257623.9310987,805,0.024027090519666672
1747257624.2812884,806,0.012754972092807293
1747257624.6261625,807,0.04372287541627884
1747257625.6562903,810,0.006966469809412956
1747257626.6873813,813,0.028361093252897263
1747257628.39804,818,0.020076021552085876
1747257628.7425122,819,0.007248596288263798
1747257629.4260707,821,0.019348222762346268
1747257629.7690537,822,0.01215837150812149
1747257630.1094692,823,0.018055493012070656
1747257630.7928112,825,0.003857126459479332
1747257631.135127,826,0.020853452384471893
1747257631.478685,827,0.04908891022205353
1747257631.8261948,828,0.12426680326461792
1747257633.2000399,832,0.03318827971816063
1747257633.539797,833,0.03156232461333275
1747257634.2175615,835,0.019772212952375412
1747257634.556103,836,0.04485015571117401
1747257634.8957584,837,0.017638351768255234
1747257635.5743835,839,0.012126882560551167
1747257635.9146032,840,0.011564627289772034
1747257636.9348686,843,0.01972820609807968
1747257637.615561,845,0.046772755682468414
1747257639.3336096,850,0.02709411084651947
1747257639.675464,851,0.024037815630435944
1747257640.712721,854,0.050117120146751404
1747257641.7479596,857,0.04486257582902908
1747257642.7840133,860,0.02436290867626667
1747257643.4707062,862,0.007987256161868572
1747257644.4925568,865,0.02015155740082264
1747257644.8538108,866,0.051926322281360626
1747257646.2322068,870,0.010757909156382084
1747257646.5818365,871,0.002995310351252556
1747257650.0241458,881,0.013462476432323456
1747257650.7137973,883,0.053950026631355286
1747257651.0624013,884,0.10078480839729309
1747257651.4038925,885,0.08240140974521637
1747257651.7445126,886,0.03141050413250923
1747257652.4280808,888,0.044281017035245895
1747257653.1150303,890,0.015830913558602333
1747257653.8085148,892,0.030645005404949188
1747257654.8408573,895,0.011195855215191841
1747257655.541884,897,0.08795614540576935
1747257655.8918152,898,0.011371848173439503
1747257656.9516025,901,0.036699581891298294
1747257657.300037,902,0.007150034420192242
1747257658.0029962,904,0.0094296894967556
1747257658.7099938,906,0.04349973052740097
1747257659.060364,907,0.014199774712324142
1747257659.408856,908,0.04604635387659073
1747257660.108472,910,0.03857819363474846
1747257660.4554222,911,0.01484184805303812
1747257661.5022545,914,0.005442772060632706
1747257662.8941956,918,0.030283886939287186
1747257663.2363813,919,0.03325159102678299
1747257663.945388,921,0.035275448113679886
1747257664.6401339,923,0.025226445868611336
1747257666.02168,927,0.03295128792524338
1747257666.366797,928,0.037495844066143036
1747257666.7087948,929,0.005951523780822754
1747257667.0511844,930,0.0074968235567212105
1747257667.391911,931,0.04513215273618698
1747257667.7360086,932,0.026151439175009727
1747257668.079474,933,0.013149846345186234
1747257668.776248,935,0.01698085106909275
1747257670.1652083,939,0.024697305634617805
1747257670.8647933,941,0.03458969295024872
1747257671.2127726,942,0.0033333152532577515
1747257672.2634702,945,0.028522375971078873
1747257673.6453786,949,0.037443891167640686
1747257674.6691134,952,0.02599393203854561
1747257675.3575158,954,0.0069764889776706696
1747257675.6992168,955,0.03426900506019592
1747257676.0446112,956,0.006883611902594566
1747257677.420838,960,0.04034434258937836
1747257678.1061597,962,0.0168917216360569
1747257678.4483883,963,0.04411716014146805
1747257678.7957177,964,0.04979298263788223
1747257679.1379094,965,0.03038206323981285
1747257679.8260446,967,0.03506770730018616
1747257680.1702912,968,0.008623985573649406
1747257681.2013917,971,0.005823816172778606
1747257682.9178379,976,0.04395473375916481
1747257683.613174,978,0.024627290666103363
1747257683.95538,979,0.021463066339492798
1747257684.642185,981,0.0069105904549360275
1747257684.9868243,982,0.043474480509757996
1747257686.382967,986,0.0023171762004494667
1747257687.0752714,988,0.0038897525519132614
1747257687.4182725,989,0.015099050477147102
1747257687.7612648,990,0.016557134687900543
1747257688.4403205,992,0.04729761928319931
1747257689.1204505,994,0.031089510768651962
1747257689.4598923,995,0.021234959363937378
1747257689.799278,996,0.0022034309804439545
1747257690.4770124,998,0.01224955078214407
1747257690.8157218,999,0.03516069054603577
1747257691.4957404,1001,0.07326306402683258
1747257691.8352075,1002,0.0038002897053956985
1747257692.1790736,1003,0.018373535946011543
1747257692.519025,1004,0.020385734736919403
1747257692.8577132,1005,0.009582633152604103
1747257693.202357,1006,0.0030495338141918182
1747257694.9115367,1011,0.02600022405385971
1747257695.5973425,1013,0.05909305065870285
1747257696.2853289,1015,0.011532796546816826
1747257696.6303596,1016,0.004745863378047943
1747257696.974446,1017,0.010951926931738853
1747257698.6893177,1022,0.00233321450650692
1747257700.0601785,1026,0.008467048406600952
1747257700.746469,1028,0.010152330622076988
1747257701.0895536,1029,0.0008042715489864349
1747257703.1564727,1035,0.021525325253605843
1747257703.498197,1036,0.021149033680558205
1747257703.845155,1037,0.01639089733362198
1747257704.1960604,1038,0.0027914801612496376
1747257704.5451043,1039,0.014783088117837906
1747257705.9168217,1043,0.006981625221669674
1747257706.5978808,1045,0.029274536296725273
1747257706.936839,1046,0.01890098862349987
1747257708.9991474,1052,0.01594412699341774
1747257709.34302,1053,0.03852077201008797
1747257710.379489,1056,0.005765404552221298
1747257711.0724761,1058,0.006864413619041443
1747257711.414778,1059,0.021643774583935738
1747257711.7599099,1060,0.030876711010932922
1747257712.445207,1062,0.014441892504692078
1747257713.4915297,1065,0.0036693401634693146
1747257713.8448412,1066,0.0082571841776371
1747257714.1908228,1067,0.001255471259355545
1747257714.8967078,1069,0.027270227670669556
1747257715.2453587,1070,0.011172764003276825
1747257715.6034124,1071,0.013137908652424812
1747257715.9484518,1072,0.0035251695662736893
1747257716.3033288,1073,0.020443130284547806
1747257716.6581903,1074,0.02409530058503151
1747257717.7126665,1077,0.05236513912677765
1747257718.0625172,1078,0.006321175955235958
1747257718.7575836,1080,0.004924771375954151
1747257719.100583,1081,0.02972843125462532
1747257719.4446557,1082,0.061525095254182816
1747257720.475061,1085,0.007995523512363434
1747257720.8182116,1086,0.03042438067495823
1747257721.1644306,1087,0.04976358264684677
1747257722.5448124,1091,0.03774996101856232
1747257722.8961883,1092,0.04178539291024208
1747257723.24133,1093,0.02485133707523346
1747257724.9556916,1098,0.006902216002345085
1747257725.6451907,1100,0.002465737983584404
1747257726.3325462,1102,0.012740371748805046
1747257726.6775227,1103,0.029924118891358376
1747257727.0199957,1104,0.007963706739246845
1747257728.0461066,1107,0.019029945135116577
1747257728.3898256,1108,0.04949013143777847
1747257728.7334688,1109,0.05906069278717041
1747257729.077606,1110,0.012064509093761444
1747257729.4234807,1111,0.004819749854505062
1747257729.7660234,1112,0.12390443682670593
1747257730.1083918,1113,0.030654966831207275
1747257730.4491174,1114,0.03407592326402664
1747257731.1354964,1116,0.07623426616191864
1747257732.1792185,1119,0.027739625424146652
1747257732.873878,1121,0.018713384866714478
1747257733.2255614,1122,0.009415995329618454
1747257734.2881427,1125,0.05337678641080856
1747257734.633595,1126,0.009752731770277023
1747257735.3232129,1128,0.008103583008050919
1747257735.6633515,1129,0.033569201827049255
1747257736.0141928,1130,0.0377010814845562
1747257736.3552375,1131,0.028384728357195854
1747257736.6961684,1132,0.013437824323773384
1747257737.3784652,1134,0.003306278958916664
1747257737.7189653,1135,0.01549543533474207
1747257738.059611,1136,0.00072467140853405
1747257739.0856361,1139,0.026954613626003265
1747257740.1116025,1142,0.004394020885229111
1747257741.1415935,1145,0.014546957798302174
1747257741.486948,1146,0.035110607743263245
1747257742.1781962,1148,0.030382206663489342
1747257742.530915,1149,0.0038101263344287872
1747257742.8764539,1150,0.09456408023834229
1747257743.2218227,1151,0.06496286392211914
1747257743.5737264,1152,0.033533088862895966
1747257743.9274602,1153,0.09582971036434174
1747257744.6130228,1155,0.015759147703647614
1747257746.3337414,1160,0.04859953001141548
1747257747.0196948,1162,0.0026531070470809937
1747257747.7078414,1164,0.017152125015854836
1747257748.3926668,1166,0.010562118142843246
1747257748.7335806,1167,0.009256536141037941
1747257750.7951715,1173,0.03555804118514061
1747257751.1406713,1174,0.003791969269514084
1747257751.835651,1176,0.034201815724372864
1747257752.1867402,1177,0.021820006892085075
1747257752.5308857,1178,0.0014676190912723541
1747257753.9322822,1182,0.05001872777938843
1747257754.6134045,1184,0.011080848053097725
1747257755.2993562,1186,0.003328811377286911
1747257755.99941,1188,0.02142953872680664
1747257756.3455899,1189,0.0330958254635334
1747257756.68781,1190,0.029396923258900642
1747257757.7117736,1193,0.03180118650197983
1747257758.055135,1194,0.04950480908155441
1747257758.4000652,1195,0.02522815763950348
1747257759.0891962,1197,0.03815421834588051
1747257759.431236,1198,0.015860874205827713
1747257760.4537206,1201,0.024546297267079353
1747257760.793777,1202,0.003103414550423622
1747257761.8142471,1205,0.006413616240024567
1747257762.1535168,1206,0.007109508849680424
1747257762.4932826,1207,0.029691733419895172
1747257763.1761448,1209,0.030370617285370827
1747257764.541776,1213,0.03350232541561127
1747257764.8861074,1214,0.009074782021343708
1747257765.2270062,1215,0.06560052186250687
1747257765.9080935,1217,0.011008776724338531
1747257766.2495232,1218,0.05570641905069351
1747257767.9532542,1223,0.009217215701937675
1747257768.641079,1225,0.013901269994676113
1747257769.6785903,1228,0.019370203837752342
1747257770.0282552,1229,0.014235117472708225
1747257771.0673842,1232,0.029646409675478935
1747257771.41239,1233,0.011127889156341553
1747257773.1518006,1238,0.0247262641787529
1747257773.8465703,1240,0.040515556931495667
1747257774.191219,1241,0.02899560146033764
1747257774.5365024,1242,0.015782419592142105
1747257774.8820143,1243,0.04147835820913315
1747257775.2253003,1244,0.04430273920297623
1747257775.5764062,1245,0.01347463671118021
1747257775.9215467,1246,0.013718661852180958
1747257776.9577096,1249,0.007087839767336845
1747257777.3008757,1250,0.025825362652540207
1747257777.645531,1251,0.005994951352477074
1747257777.988445,1252,0.02343740127980709
1747257778.66817,1254,0.003373038023710251
1747257779.352032,1256,0.0014414209872484207
1747257779.696423,1257,0.0037790704518556595
1747257780.7135956,1260,0.05347052216529846
1747257781.0523567,1261,0.03144083544611931
1747257782.1010065,1264,0.05371209233999252
1747257783.1588957,1267,0.015005101449787617
1747257784.553994,1271,0.009695458225905895
1747257786.2766516,1276,0.004890763200819492
1747257786.6193488,1277,0.03202056139707565
1747257786.9643524,1278,0.06314107030630112
1747257788.333013,1282,0.020969659090042114
1747257789.3594046,1285,0.004787402227520943
1747257791.0642133,1290,0.003352208063006401
1747257792.0894682,1293,0.049869827926158905
1747257793.107359,1296,0.008869435638189316
1747257793.7850156,1298,0.0007897224277257919
1747257794.1270053,1299,0.029368283227086067
1747257795.1470237,1302,0.04174378514289856
1747257796.5153472,1306,0.020433329045772552
1747257797.87514,1310,0.009079830721020699
1747257799.2464967,1314,0.006549458019435406
1747257799.5858347,1315,0.008108683861792088
1747257801.2989151,1320,0.01280086301267147
1747257801.9810138,1322,0.013428594917058945
1747257802.3265593,1323,0.016113370656967163
1747257803.0061421,1325,0.0014515724033117294
1747257803.345677,1326,0.0010081008076667786
1747257804.0319653,1328,0.015323478728532791
1747257806.4611754,1335,0.0075836991891264915
1747257809.5688617,1344,0.004022681154310703
1747257809.9273567,1345,0.010177548974752426
1747257810.6208916,1347,0.006455041468143463
1747257810.9641535,1348,0.04596450924873352
1747257812.0022538,1351,0.016541820019483566
1747257812.3454795,1352,0.0054754167795181274
1747257813.0356455,1354,0.028247537091374397
1747257814.421601,1358,0.00990003440529108
1747257815.1188831,1360,0.00518130324780941
1747257816.498096,1364,0.001390920951962471
1747257816.8413365,1365,0.0022230949252843857
1747257817.192912,1366,0.0013091526925563812
1747257817.5401623,1367,0.005551910027861595
1747257817.884659,1368,0.02817237377166748
1747257819.2608888,1372,0.020278938114643097
1747257819.6135168,1373,0.01560528390109539
1747257820.3179793,1375,0.019497545436024666
1747257820.6664736,1376,0.004978472366929054
1747257822.0670469,1380,0.03282073885202408
1747257823.802609,1385,0.0008592195808887482
1747257824.1491632,1386,0.03832951933145523
1747257825.5235274,1390,0.01971936598420143
1747257826.5519102,1393,0.008970415219664574
1747257827.5900958,1396,0.008393177762627602
1747257827.941074,1397,0.02624947391450405
1747257828.632705,1399,0.027179792523384094
1747257828.976391,1400,0.03154008835554123
1747257830.0049598,1403,0.009890799410641193
1747257830.690763,1405,0.011354295536875725
1747257833.4692328,1413,0.0019371788948774338
1747257834.5050693,1416,0.04155035316944122
1747257834.8490713,1417,0.00023370981216430664
1747257835.5358975,1419,0.05906838923692703
1747257836.2204964,1421,0.0019895993173122406
1747257836.5634701,1422,0.016538629308342934
1747257839.6601164,1431,0.01650109514594078
1747257840.0090759,1432,0.002548087388277054
1747257841.3672667,1436,0.08676312863826752
1747257842.049563,1438,0.025800490751862526
1747257842.3909836,1439,0.0457795113325119
1747257842.7337174,1440,0.006551322527229786
1747257843.0881503,1441,0.009326912462711334
1747257844.13288,1444,0.0014421623200178146
1747257844.8242867,1446,0.01904239133000374
1747257845.1650875,1447,0.004653461277484894
1747257845.5128767,1448,0.0034304633736610413
1747257845.8547227,1449,0.00020516477525234222
1747257846.196779,1450,0.029624124988913536
1747257846.5482135,1451,0.0002871006727218628
1747257846.8923888,1452,0.016657443717122078
1747257847.593688,1454,0.009468327276408672
1747257847.9579892,1455,0.028683962300419807
1747257848.321038,1456,0.01405184157192707
1747257848.6760898,1457,0.0005774796009063721
1747257849.030427,1458,0.00882565975189209
1747257849.382229,1459,0.0336318165063858
1747257849.7340038,1460,0.002400515601038933
1747257850.0878823,1461,0.009728550910949707
1747257850.7969134,1463,0.0008814632892608643
1747257853.3731499,1470,0.03413731977343559
1747257854.395573,1473,0.0047098733484745026
1747257854.7327747,1474,0.012300888076424599
1747257855.407642,1476,0.035687610507011414
1747257855.744815,1477,0.002719918265938759
1747257857.1132302,1481,0.04662672430276871
1747257857.4520502,1482,0.01293889805674553
1747257857.7903326,1483,0.026304859668016434
1747257859.1482856,1487,0.002036912366747856
1747257859.4866564,1488,0.008411955088376999
1747257859.8303952,1489,0.10720358788967133
1747257860.1675684,1490,0.002309156581759453
1747257860.5082982,1491,0.03046991117298603
1747257861.189829,1493,0.015999212861061096
1747257861.5368292,1494,0.033865027129650116
1747257862.9107912,1498,0.015098217874765396
1747257863.2627182,1499,0.02663062885403633
1747257863.6136684,1500,0.003265656530857086
1747257864.30221,1502,0.007922240532934666
1747257865.332885,1505,0.002403775230050087
1747257866.7108989,1509,0.003570001572370529
1747257867.0564682,1510,0.0003422275185585022
1747257867.4010034,1511,0.004429306834936142
1747257868.0855722,1513,0.03329072892665863
1747257868.7658045,1515,0.016605062410235405
1747257869.1117826,1516,0.006783011369407177
1747257871.4856207,1523,0.06943906098604202
1747257872.5050454,1526,0.0158261489123106
1747257873.200836,1528,0.004229644313454628
1747257875.2765393,1534,0.016692250967025757
1747257876.3115664,1537,0.05699710547924042
1747257876.6605704,1538,0.0008825566619634628
1747257877.6925826,1541,0.001192225143313408
1747257879.062127,1545,0.01311314944177866
1747257879.7542224,1547,0.003970783203840256
1747257880.096952,1548,0.052527155727148056
1747257881.126725,1551,0.03183557838201523
1747257881.4692883,1552,0.0011993609368801117
1747257881.814889,1553,0.00631316564977169
1747257882.4995174,1555,0.01157303061336279
1747257883.1862507,1557,0.005016750656068325
1747257884.9081345,1562,0.0005253348499536514
1747257885.5980449,1564,0.026713352650403976
1747257885.940111,1565,0.03701140731573105
1747257886.2842863,1566,0.03125450387597084
1747257886.9770663,1568,0.0015106201171875
1747257887.6732545,1570,0.03027612902224064
1747257888.0204306,1571,0.023460127413272858
1747257888.371953,1572,0.007226157933473587
1747257888.7169025,1573,0.043581150472164154
1747257889.774305,1576,0.004102034494280815
1747257890.4637172,1578,0.0027925344184041023
1747257890.8083522,1579,0.06292738020420074
1747257891.1532981,1580,0.011094354093074799
1747257891.49829,1581,0.0027472563087940216
1747257891.847851,1582,0.007205396890640259
1747257892.8850448,1585,0.003949332982301712
1747257894.6150484,1590,0.022409170866012573
1747257896.3172271,1595,0.0010365061461925507
1747257896.65826,1596,0.0014747083187103271
1747257896.998905,1597,0.0031821951270103455
1747257898.372047,1601,0.007134037092328072
1747257898.7131379,1602,0.024607233703136444
1747257899.0551212,1603,0.003330409526824951
1747257901.4697347,1610,0.04308183118700981
1747257901.8128161,1611,0.012300906702876091
1747257902.4973059,1613,0.010202141478657722
1747257902.8402524,1614,0.015933100134134293
1747257903.5303628,1616,0.02914372645318508
1747257904.9087944,1620,0.0028287116438150406
1747257905.5962708,1622,0.03200378268957138
1747257906.27781,1624,0.0027699116617441177
1747257906.962103,1626,0.008776683360338211
1747257907.3058674,1627,0.005676676519215107
1747257908.6740024,1631,0.0027400758117437363
1747257910.0653162,1635,0.00013114698231220245
1747257910.411801,1636,0.007914789021015167
1747257910.766574,1637,0.03595666587352753
1747257911.1104496,1638,0.005419274792075157
1747257911.7963295,1640,0.0004223287105560303
1747257912.1393511,1641,0.00025037117302417755
1747257913.8552322,1646,0.037079356610774994
1747257914.1992867,1647,0.043792203068733215
1747257914.8931844,1649,0.00036785006523132324
1747257915.5859966,1651,0.019640669226646423
1747257915.9289684,1652,0.001126045361161232
1747257916.2711358,1653,0.029716961085796356
1747257916.6125057,1654,0.0004867464303970337
1747257917.2970166,1656,0.05306357145309448
1747257917.9850311,1658,0.008127392269670963
1747257919.3557522,1662,0.015531864017248154
1747257920.038567,1664,0.002149054780602455
1747257920.721786,1666,0.01921805553138256
1747257921.7476258,1669,0.0003867633640766144
1747257922.0883362,1670,0.00031968019902706146
1747257923.4647694,1674,0.0028822794556617737
1747257924.5118318,1677,0.05567166209220886
1747257925.1977983,1679,0.00023733265697956085
1747257925.5408132,1680,0.023824818432331085
1747257925.881705,1681,0.0898701548576355
1747257926.2262218,1682,0.006338896229863167
1747257927.2517066,1685,0.004561282694339752
1747257927.5938976,1686,0.0007490608841180801
1747257927.9341118,1687,6.887875497341156e-05
1747257928.2742429,1688,0.018214885145425797
1747257928.614544,1689,0.03719516098499298
1747257928.9557018,1690,0.0003279857337474823
1747257929.9880211,1693,0.11089123785495758
1747257930.3333015,1694,0.01845114678144455
1747257930.6776638,1695,0.23030352592468262
1747257931.3772235,1697,0.00331813283264637
1747257931.7229908,1698,0.007196513935923576
1747257932.0660195,1699,0.0750785693526268
1747257932.4096756,1700,0.0004704594612121582
1747257933.104216,1702,0.04710068181157112
1747257933.7927666,1704,0.015000756829977036
1747257934.8304048,1707,0.04567120224237442
1747257935.518499,1709,0.011596251279115677
1747257935.862457,1710,0.0031357109546661377
1747257936.2049396,1711,0.0007914844900369644
1747257936.5488663,1712,0.007772771641612053
1747257938.615833,1718,0.009686730802059174
1747257938.9546893,1719,0.01154223084449768
1747257940.0235364,1722,0.0003831498324871063
1747257940.3728356,1723,0.0734822079539299
1747257940.722913,1724,2.248212695121765e-05
1747257941.0756252,1725,0.004158938303589821
1747257942.8121207,1730,0.015842922031879425
1747257945.5744119,1738,0.004222095012664795
1747257945.9136539,1739,0.05633563548326492
1747257946.2526636,1740,0.004390120506286621
1747257947.27639,1743,0.012975549325346947
1747257947.9552693,1745,0.00013548508286476135
1747257948.9804976,1748,0.039114631712436676
1747257949.3216193,1749,0.015577130019664764
1747257949.6638036,1750,0.010038692504167557
1747257950.0065787,1751,0.020448952913284302
1747257950.694605,1753,0.02023543044924736
1747257951.0408957,1754,0.04408758133649826
1747257952.06638,1757,0.0150557029992342
1747257953.7902672,1762,0.004428865388035774
1747257954.1345065,1763,0.020558135583996773
1747257954.8302915,1765,0.0010997392237186432
1747257955.17253,1766,0.022234968841075897
1747257955.8616433,1768,0.09692815691232681
1747257958.2782743,1775,0.04045400395989418
1747257958.6240873,1776,0.004194305278360844
1747257958.973923,1777,0.0003654714673757553
1747257960.0150084,1780,0.0028102751821279526
1747257960.3589468,1781,0.0022089816629886627
1747257961.3979008,1784,0.00027251429855823517
1747257961.7401433,1785,0.0008929967880249023
1747257962.085872,1786,0.035651057958602905
1747257962.4285483,1787,0.00179288350045681
1747257963.1138556,1789,0.019996756687760353
1747257963.4570737,1790,0.07647227495908737
1747257964.1388707,1792,0.0017163325101137161
1747257964.8278177,1794,0.006144806742668152
1747257965.5134373,1796,0.02169281244277954
1747257965.85569,1797,0.029415687546133995
1747257966.8803716,1800,0.007532782852649689
1747257967.5626843,1802,0.008090611547231674
1747257967.907299,1803,0.011876792646944523
1747257968.250778,1804,0.014016898348927498
1747257969.6173956,1808,0.07664350420236588
1747257970.3046753,1810,0.005837626755237579
1747257971.6645415,1814,0.009377587586641312
1747257972.3434474,1816,0.04149232059717178
1747257973.0220876,1818,0.00325586274266243
1747257973.362111,1819,0.00013199448585510254
1747257974.7165992,1823,0.010384418070316315
1747257975.733594,1826,0.0018040873110294342
1747257976.0725765,1827,0.00746692530810833
1747257976.7498422,1829,0.0009007081389427185
1747257977.094144,1830,0.025029828771948814
1747257977.7712872,1832,0.005698684602975845
1747257978.110327,1833,0.05948322266340256
1747257978.4482918,1834,0.0013019153848290443
1747257979.127086,1836,0.003916613757610321
1747257979.474497,1837,0.019481591880321503
1747257979.8270125,1838,0.010484755039215088
1747257981.8968794,1844,0.014401698485016823
1747257982.2397535,1845,0.0016687605530023575
1747257982.5823548,1846,0.00036984123289585114
1747257982.9265735,1847,0.005178295075893402
1747257983.271885,1848,0.0975460484623909
1747257984.306458,1851,0.02266431599855423
1747257984.9960408,1853,0.0013525187969207764
1747257986.0313983,1856,0.04526376724243164
1747257987.4065,1860,0.010486042127013206
1747257988.7772202,1864,0.04913812875747681
1747257989.1200008,1865,0.03560445085167885
1747257989.4619243,1866,0.001383327879011631
1747257989.8061614,1867,0.000638304278254509
1747257991.1755993,1871,0.014247056096792221
1747257991.5193124,1872,0.023276112973690033
1747257991.8653371,1873,0.013394879177212715
1747257992.2074301,1874,0.01823166012763977
1747257992.5495648,1875,0.005300000309944153
1747257993.2399309,1877,0.002948346547782421
1747257993.9302733,1879,0.0014455579221248627
1747257994.2806933,1880,0.0004465244710445404
1747257995.3126872,1883,0.018301118165254593
1747257995.655908,1884,0.03335157781839371
1747257996.3390825,1886,0.02162407897412777
1747257997.028194,1888,0.0012396816164255142
1747257997.7174911,1890,0.007004750892519951
1747257998.064094,1891,0.019739825278520584
1747257999.4410782,1895,0.0054053571075201035
1747258000.80882,1899,0.04063323140144348
1747258001.4928231,1901,0.021954217925667763
1747258001.8326466,1902,0.002889985218644142
1747258003.2235904,1906,0.035788871347904205
1747258003.907441,1908,0.015385402366518974
1747258004.250544,1909,0.004531938582658768
1747258004.5938563,1910,0.027058236300945282
1747258005.6243353,1913,0.004865558817982674
1747258006.6652844,1916,0.016636231914162636
1747258007.3554685,1918,0.04185920208692551
1747258009.4205885,1924,0.02336384728550911
1747258009.7671933,1925,0.021576113998889923
1747258010.1162243,1926,0.012912487611174583
1747258010.8041449,1928,0.01829952374100685
1747258011.1457925,1929,0.0033555813133716583
1747258012.1854668,1932,0.0002681948244571686
1747258013.2233295,1935,0.033845484256744385
1747258013.5652235,1936,0.06857219338417053
1747258014.601251,1939,0.0006605722010135651
1747258014.9494023,1940,0.052296947687864304
1747258015.2916188,1941,0.026951167732477188
1747258015.6336763,1942,0.06584900617599487
1747258016.6645727,1945,0.019313853234052658
1747258017.354881,1947,0.00021394342184066772
1747258018.3956592,1950,0.0017891302704811096
1747258018.7400973,1951,0.00032807327806949615
1747258019.4329472,1953,0.0010028555989265442
1747258020.4725895,1956,0.0016928780823946
1747258021.8594089,1960,0.0028702393174171448
1747258022.2206419,1961,0.006927695125341415
1747258022.5626173,1962,0.0002579446882009506
1747258022.9088702,1963,0.009038177318871021
1747258023.259726,1964,0.0004689134657382965
1747258023.9440544,1966,0.0009504519402980804
1747258024.2863407,1967,0.01729469932615757
1747258024.630155,1968,0.005049269646406174
1747258024.9724607,1969,0.06626711040735245
1747258027.0499115,1975,0.0030919592827558517
1747258027.7353005,1977,0.014635352417826653
1747258028.0897417,1978,0.01547333411872387
1747258028.441411,1979,0.0040207598358392715
1747258028.792385,1980,0.118325375020504
1747258029.1448717,1981,0.006973223760724068
1747258029.4940884,1982,0.061288002878427505
1747258029.8440328,1983,0.00011786818504333496
1747258030.5451338,1985,0.07268303632736206
1747258031.2278147,1987,0.010878272354602814
1747258031.5681612,1988,0.010862935334444046
1747258031.9087772,1989,0.008628570474684238
1747258032.5907135,1991,0.018553705886006355
1747258032.936646,1992,0.005026759579777718
1747258033.2780473,1993,0.010129537433385849
1747258033.9606242,1995,0.001662030816078186
1747258035.3274512,1999,0.05676213279366493


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_36_765821-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257348.1723642,0,0.05143051967024803
1747257349.2512436,3,-0.026843968778848648
1747257349.5996208,4,2.8035356998443604
1747257351.6815584,10,0.9030740261077881
1747257352.0303714,11,-0.2503597140312195
1747257353.0716457,14,-0.1708100438117981
1747257353.416643,15,1.9534879922866821
1747257354.4567306,18,-0.0013420266332104802
1747257354.8040998,19,0.06430570781230927
1747257355.1706703,20,-0.11083002388477325
1747257355.8665867,22,0.27010077238082886
1747257356.213619,23,1.5872774124145508
1747257357.2700548,26,2.0561559200286865
1747257357.619688,27,0.23907940089702606
1747257359.7272365,33,0.19316183030605316
1747257360.782304,36,0.08195698261260986
1747257361.1357138,37,1.2020418643951416
1747257361.4865987,38,0.1094617024064064
1747257361.8372207,39,0.537053644657135
1747257362.1846726,40,0.6098734140396118
1747257364.597404,47,0.5292059183120728
1747257364.9492683,48,0.9471657872200012
1747257365.3080413,49,0.09242139011621475
1747257366.0033004,51,0.613905668258667
1747257366.3545365,52,0.3193659782409668
1747257367.0757926,54,0.4453693628311157
1747257368.15171,57,0.42775219678878784
1747257369.1938896,60,0.4983530640602112
1747257369.541113,61,0.3366015553474426
1747257369.8885717,62,0.7591044306755066
1747257370.2399402,63,0.6697930693626404
1747257370.9339192,65,0.5582679510116577
1747257371.2857704,66,0.13376812636852264
1747257371.6302733,67,0.41793590784072876
1747257371.9795396,68,0.7268805503845215
1747257372.6696029,70,0.4581673741340637
1747257373.014599,71,0.4096221327781677
1747257375.0820758,77,0.18597812950611115
1747257375.7739556,79,0.8278501033782959
1747257376.1217546,80,0.46507906913757324
1747257376.8160002,82,0.6455850005149841
1747257377.1735246,83,0.7463706731796265
1747257377.8574655,85,0.30922427773475647
1747257379.2732081,89,0.874025821685791
1747257379.6269827,90,0.6792864203453064
1747257381.4134412,95,0.5560242533683777
1747257382.8487017,99,0.5966713428497314
1747257383.2049015,100,0.5214377045631409
1747257384.2937198,103,0.3360748291015625
1747257385.3602798,106,0.46812304854393005
1747257385.7128048,107,0.622585654258728
1747257386.4174955,109,0.25303226709365845
1747257388.2148583,114,0.44932740926742554
1747257388.9158585,116,0.22041849792003632
1747257390.653004,121,0.6982823014259338
1747257392.0557973,125,1.1190189123153687
1747257392.4033234,126,0.6236688494682312
1747257393.1019528,128,0.8198677897453308
1747257393.8077438,130,3.0368950366973877
1747257394.1532795,131,0.6459891200065613
1747257394.5069659,132,0.8030630946159363
1747257395.8997154,136,0.6579664945602417
1747257396.2522008,137,0.3787776529788971
1747257398.3558564,143,0.39645519852638245
1747257398.7033727,144,0.40287256240844727
1747257399.4019282,146,0.37296977639198303
1747257399.746915,147,0.1973145604133606
1747257400.7853038,150,0.33192020654678345
1747257403.2244709,157,0.3169615864753723
1747257403.931343,159,0.3541949391365051
1747257404.2771077,160,0.9604271650314331
1747257404.9830573,162,0.38894346356391907
1747257405.6855166,164,0.32673996686935425
1747257406.3905935,166,0.2776263952255249
1747257407.8311987,170,0.36470508575439453
1747257408.1847284,171,0.29750561714172363
1747257408.5377476,172,0.3565596640110016
1747257409.6013734,175,0.40298014879226685
1747257409.9636652,176,0.24432092905044556
1747257410.3231056,177,0.4143412113189697
1747257410.6762204,178,0.6404116749763489
1747257411.3863635,180,0.311412513256073
1747257411.7471986,181,0.6150481700897217
1747257412.7958958,184,0.355421245098114
1747257413.1420808,185,0.4022877514362335
1747257413.4870443,186,0.26415231823921204
1747257414.526811,189,0.3992619812488556
1747257414.881592,190,0.3329394459724426
1747257415.2439811,191,0.4326185882091522
1747257415.5962152,192,0.5021020770072937
1747257416.6473882,195,0.9274885654449463
1747257418.0660162,199,0.4822100102901459
1747257418.4084413,200,0.6048977375030518
1747257419.0908387,202,0.3717893362045288
1747257419.4358094,203,0.45657992362976074
1747257419.7762284,204,0.35237327218055725
1747257420.1156416,205,0.5523766279220581
1747257420.794907,207,0.6212127208709717
1747257421.474225,209,0.3723996579647064
1747257422.1532755,211,0.5584961771965027
1747257422.8338087,213,0.37151995301246643
1747257423.5504606,215,0.8021455407142639
1747257423.9035947,216,0.4255615472793579
1747257424.6104147,218,0.5689172744750977
1747257424.9636447,219,0.6665938496589661
1747257425.317568,220,0.4506821036338806
1747257425.6694303,221,0.45233336091041565
1747257426.021398,222,0.3555961847305298
1747257426.72275,224,0.44233185052871704
1747257427.0737996,225,0.2595595121383667
1747257428.4785316,229,0.345263808965683
1747257430.584124,235,0.6112991571426392
1747257431.2879522,237,0.2297842651605606
1747257431.6397834,238,0.48078784346580505
1747257431.9933853,239,0.635053277015686
1747257432.7055767,241,0.3746694326400757
1747257433.0548956,242,0.603384256362915
1747257433.773781,244,0.790941059589386
1747257434.1231806,245,0.31178125739097595
1747257434.4736652,246,0.7301966547966003
1747257434.824385,247,1.3056389093399048
1747257436.5830386,252,0.6018267273902893
1747257436.932041,253,0.36666691303253174
1747257437.2807648,254,0.6181245446205139
1747257438.3379855,257,0.5885148644447327
1747257438.696397,258,0.5430309176445007
1747257439.0375252,259,0.4331384301185608
1747257439.3859925,260,0.5858140587806702
1747257440.0735047,262,0.5718886852264404
1747257442.85651,270,0.49051612615585327
1747257443.2017307,271,0.374935120344162
1747257444.2383978,274,0.4120994806289673
1747257444.5808814,275,1.6438905000686646
1747257444.9233956,276,0.486206591129303
1747257445.608599,278,0.5156704783439636
1747257446.2932563,280,0.9426144361495972
1747257446.9889102,282,0.3120655119419098
1747257447.3324752,283,0.28877121210098267
1747257448.0299335,285,0.5183913111686707
1747257448.7237408,287,0.639849066734314
1747257449.0694137,288,0.5347585082054138
1747257449.768492,290,0.6343525648117065
1747257451.5078385,295,0.5111154317855835
1747257451.8556228,296,0.9875613451004028
1747257452.1982079,297,0.3839758336544037
1747257452.5498023,298,0.4873111844062805
1747257454.6119308,304,0.4301653504371643
1747257455.3006725,306,0.5911263823509216
1747257456.0029752,308,0.3521267771720886
1747257456.3478303,309,0.7203581929206848
1747257457.3805053,312,0.8866769075393677
1747257457.724204,313,0.2921582758426666
1747257458.7597067,316,0.3714003264904022
1747257459.459361,318,0.6139713525772095
1747257459.804659,319,0.3406420648097992
1747257460.8465407,322,0.6296108365058899
1747257461.5412307,324,0.25899070501327515
1747257463.279136,329,0.3428921103477478
1747257463.6319425,330,0.5672659873962402
1747257463.9736884,331,0.5127149820327759
1747257464.3260534,332,0.3105345070362091
1747257466.0635164,337,0.5944804549217224
1747257466.4109485,338,0.5229209065437317
1747257467.1108403,340,0.28683820366859436
1747257468.1489851,343,0.8164577484130859
1747257468.4935367,344,0.7317109704017639
1747257468.8379254,345,0.8651675581932068
1747257469.1841,346,0.3157694339752197
1747257469.8772635,348,0.5090963244438171
1747257470.5871267,350,0.8348758816719055
1747257471.275149,352,0.27777624130249023
1747257471.6246445,353,0.5341967344284058
1747257471.9671254,354,0.5754663944244385
1747257473.346419,358,1.5766061544418335
1747257474.0363948,360,0.43318554759025574
1747257474.7296758,362,1.9275221824645996
1747257475.070055,363,0.37491685152053833
1747257475.4113574,364,0.818260133266449
1747257475.7509918,365,0.4453064203262329
1747257476.0969346,366,0.5233483910560608
1747257476.446851,367,0.34675630927085876
1747257476.7916698,368,0.46162331104278564
1747257478.8693435,374,0.8498331308364868
1747257479.897785,377,0.5965287089347839
1747257480.24134,378,0.9522045850753784
1747257482.6641443,385,0.49909675121307373
1747257483.015477,386,1.0076464414596558
1747257484.3930578,390,0.5811979174613953
1747257484.741464,391,0.4978888928890228
1747257485.0903492,392,0.3772546648979187
1747257485.438908,393,0.40809929370880127
1747257485.7900047,394,1.510489821434021
1747257486.1412222,395,0.750702977180481
1747257486.486349,396,0.9553120732307434
1747257486.8313613,397,0.5758420825004578
1747257487.1788292,398,0.7768202424049377
1747257487.5233624,399,0.48677247762680054
1747257488.2227468,401,1.0503785610198975
1747257488.575529,402,0.4487299919128418
1747257489.2692788,404,0.5359864830970764
1747257490.6428504,408,0.5760709047317505
1747257490.9868495,409,0.35462865233421326
1747257492.033136,412,0.6950161457061768
1747257492.3753407,413,0.4602636396884918
1747257492.7345295,414,0.679755687713623
1747257493.0796237,415,0.8089345693588257
1747257494.127007,418,0.3778111934661865
1747257495.1621687,421,0.6241360306739807
1747257495.514861,422,1.361384630203247
1747257496.5471268,425,0.9452651143074036
1747257496.890033,426,0.4752610921859741
1747257498.2701876,430,0.2537918984889984
1747257498.613515,431,0.25995633006095886
1747257499.6443822,434,1.0837377309799194
1747257500.0023398,435,0.7178699970245361
1747257500.3465817,436,0.9175152778625488
1747257500.7000387,437,0.663237452507019
1747257501.048815,438,0.6151124835014343
1747257501.395132,439,0.4918789863586426
1747257501.740343,440,0.57383793592453
1747257502.0833974,441,0.236565500497818
1747257502.7826316,443,0.6796779036521912
1747257503.1285336,444,0.5499303936958313
1747257503.474036,445,0.6918882131576538
1747257503.8193893,446,0.9587064385414124
1747257505.2151573,450,0.5052236914634705
1747257505.5643737,451,0.7905237674713135
1747257505.9130704,452,0.817105233669281
1747257506.2599754,453,0.42605841159820557
1747257506.60899,454,1.618234634399414
1747257507.3015509,456,1.3004356622695923
1747257508.0030859,458,1.689301609992981
1747257508.7103815,460,1.1069899797439575
1747257509.0566664,461,0.9836387634277344
1747257510.100774,464,0.7728796005249023
1747257510.4458165,465,0.3087178170681
1747257510.7927656,466,0.24915683269500732
1747257511.482339,468,0.9930438995361328
1747257512.173841,470,0.6536315083503723
1747257513.5628216,474,0.4464448094367981
1747257513.9129398,475,0.7039353251457214
1747257514.9777057,478,0.9518756866455078
1747257515.3396575,479,0.7489343285560608
1747257515.6896653,480,1.247763991355896
1747257516.0459023,481,0.5469213128089905
1747257516.397707,482,1.5158487558364868
1747257516.7571695,483,0.44065794348716736
1747257517.1113434,484,1.179823875427246
1747257517.8245142,486,0.6498470902442932
1747257518.1737661,487,0.37828949093818665
1747257518.519659,488,0.32096150517463684
1747257518.8645551,489,1.1560627222061157
1747257519.5557342,491,1.0053930282592773
1747257520.6063306,494,1.2267210483551025
1747257522.007954,498,0.6830174326896667
1747257523.0650117,501,2.2779250144958496
1747257523.4148448,502,0.6123693585395813
1747257523.7657788,503,0.534089207649231
1747257524.8149412,506,0.3971048891544342
1747257525.517023,508,1.0344364643096924
1747257525.870402,509,1.2442790269851685
1747257526.2273788,510,0.3863316774368286
1747257526.576417,511,0.7135442495346069
1747257526.9286854,512,0.5671682953834534
1747257527.2768753,513,1.3365014791488647
1747257527.6242247,514,1.6951664686203003
1747257528.6724343,517,1.7738412618637085
1747257529.0271256,518,2.117428779602051
1747257529.3791907,519,0.9374560117721558
1747257529.7306705,520,0.7292721271514893
1747257530.799871,523,0.5522753596305847
1747257533.2319613,530,0.6469563245773315
1747257534.2605355,533,0.4213186204433441
1747257534.6017678,534,0.4106115400791168
1747257535.2844493,536,0.3678881525993347
1747257535.6244245,537,0.5900518298149109
1747257535.9657903,538,1.0185327529907227
1747257536.3050926,539,0.4015357792377472
1747257536.6446676,540,0.9414713382720947
1747257537.3256488,542,0.3673085868358612
1747257537.6682627,543,1.3251959085464478
1747257538.0137868,544,0.6852323412895203
1747257538.7009175,546,0.7238752245903015
1747257539.0485628,547,0.8903128504753113
1747257540.071541,550,0.9073842763900757
1747257540.768051,552,1.1266791820526123
1747257541.4575162,554,3.3649346828460693
1747257541.8068876,555,0.520747721195221
1747257542.1567113,556,0.42452487349510193
1747257544.2962196,562,0.38111183047294617
1747257544.6454287,563,0.48814156651496887
1747257544.9964035,564,1.1094818115234375
1747257546.400082,568,2.31575608253479
1747257547.452908,571,0.4860254228115082
1747257548.165776,573,1.4309589862823486
1747257549.2188451,576,0.5772889256477356
1747257550.612692,580,0.652298092842102
1747257551.9991033,584,1.2378727197647095
1747257552.3470044,585,0.5288395881652832
1747257552.6965566,586,0.4670751988887787
1747257553.3909185,588,0.8376184701919556
1747257554.0830843,590,1.7487555742263794
1747257554.4272459,591,0.7496654391288757
1747257554.7691417,592,1.0719105005264282
1747257555.4586327,594,0.6962772011756897
1747257556.147244,596,0.35279056429862976
1747257556.491351,597,1.1437902450561523
1747257556.835075,598,0.369535893201828
1747257557.186857,599,0.682135820388794
1747257557.8836224,601,0.8465105295181274
1747257558.22883,602,1.025765299797058
1747257558.5723987,603,0.7433401346206665
1747257559.2615805,605,1.053066372871399
1747257560.3018823,608,1.0829631090164185
1747257560.9910393,610,0.6611399054527283
1747257562.0268102,613,0.7292212247848511
1747257562.378082,614,1.14955735206604
1747257563.0728157,616,0.45473748445510864
1747257563.7642932,618,0.6303179860115051
1747257564.4572036,620,1.953125
1747257565.1476326,622,0.6891313791275024
1747257565.4970095,623,0.8140133023262024
1747257566.51812,626,0.761658251285553
1747257567.20161,628,0.6163067817687988
1747257567.5450354,629,1.0599852800369263
1747257568.9173048,633,0.7430428266525269
1747257569.596772,635,2.957235813140869
1747257570.275607,637,0.362201064825058
1747257571.297336,640,2.0890567302703857
1747257571.6461554,641,4.125873565673828
1747257571.9897304,642,0.5855055451393127
1747257572.329228,643,0.31688663363456726
1747257572.6683881,644,1.0632851123809814
1747257573.0081131,645,3.252793073654175
1747257574.373196,649,0.2814948558807373
1747257575.0591075,651,1.9977983236312866
1747257575.399069,652,0.9119942784309387
1747257575.7391212,653,0.8481947183609009
1747257576.081132,654,1.115633487701416
1747257576.4246106,655,0.933660089969635
1747257577.4469225,658,2.7413718700408936
1747257577.7908602,659,0.9546538591384888
1747257578.134445,660,0.5411232113838196
1747257580.5293064,667,0.941044807434082
1747257581.5695105,670,3.766679048538208
1747257583.2931712,675,0.4317134916782379
1747257583.6379783,676,1.4446234703063965
1747257583.9827578,677,1.360628604888916
1747257585.0137243,680,1.8167310953140259
1747257585.701089,682,0.08598767966032028
1747257586.0423312,683,0.2839033603668213
1747257586.3828392,684,2.2563347816467285
1747257587.4135938,687,1.6133650541305542
1747257589.1278446,692,2.710387945175171
1747257589.8199341,694,1.170383334159851
1747257590.1638694,695,0.8804004788398743
1747257590.5049293,696,0.6740131378173828
1747257590.8572822,697,0.9420692920684814
1747257591.542986,699,1.2281972169876099
1747257592.5782697,702,0.36503008008003235
1747257592.9193316,703,0.36573925614356995
1747257593.6336172,705,1.3541200160980225
1747257594.9966183,709,1.2058197259902954
1747257595.33789,710,2.684483528137207
1747257596.0202656,712,0.5329304337501526
1747257597.0382528,715,0.347502201795578
1747257597.7182531,717,0.1883859932422638
1747257598.4035177,719,0.3782193660736084
1747257598.7445269,720,1.4558978080749512
1747257599.086537,721,1.0044161081314087
1747257599.769825,723,1.7907861471176147
1747257600.4480634,725,1.6741909980773926
1747257600.7893593,726,0.756018340587616
1747257601.130128,727,6.358986854553223
1747257601.4802759,728,0.3143308460712433
1747257601.8245199,729,0.29775384068489075
1747257602.5106514,731,4.823925018310547
1747257602.8569994,732,0.7884187698364258
1747257603.199911,733,0.40833693742752075
1747257604.9497857,738,0.9081189036369324
1747257605.293599,739,1.8235834836959839
1747257605.6408079,740,2.9607393741607666
1747257606.3287218,742,0.8583264350891113
1747257606.6747255,743,0.8758291602134705
1747257607.0328834,744,0.999533474445343
1747257607.379681,745,0.9395037293434143
1747257609.7835886,752,0.8219102621078491
1747257610.810275,755,1.8541620969772339
1747257611.157124,756,0.9482460618019104
1747257611.8511977,758,0.8330879211425781
1747257613.5552378,763,1.0903778076171875
1747257613.8945322,764,0.4815598130226135
1747257614.2342403,765,0.6723587512969971
1747257615.2495415,768,0.7432385087013245
1747257615.6650584,769,0.49659422039985657
1747257616.6955397,772,2.784281015396118
1747257617.0420513,773,0.5116315484046936
1747257617.7314057,775,0.5798335075378418
1747257618.075548,776,1.225966215133667
1747257618.7695022,778,1.195090413093567
1747257619.1205738,779,0.8195289969444275
1747257619.4659784,780,2.0811147689819336
1747257619.8147142,781,2.1886532306671143
1747257620.1673217,782,1.402448058128357
1747257622.243916,788,0.6783603429794312
1747257622.586327,789,0.9788219332695007
1747257623.2748458,791,0.752784788608551
1747257623.9728308,793,0.5921963453292847
1747257624.6668782,795,1.2598308324813843
1747257625.007893,796,3.3691165447235107
1747257626.0451167,799,1.2837824821472168
1747257626.3867311,800,1.257360577583313
1747257627.7628107,804,1.0096359252929688
1747257628.1083379,805,1.5031017065048218
1747257628.4485192,806,2.0721986293792725
1747257628.7898314,807,3.540581703186035
1747257629.8197603,810,1.5962748527526855
1747257630.8544114,813,0.5879533290863037
1747257632.5925763,818,0.7930500507354736
1747257632.939342,819,4.633473873138428
1747257633.6346862,821,2.5505688190460205
1747257633.9864166,822,1.7318847179412842
1747257634.329674,823,1.1251319646835327
1747257635.0170803,825,1.8131240606307983
1747257635.3629663,826,1.2603284120559692
1747257635.7060695,827,0.21208323538303375
1747257636.0541441,828,1.335697889328003
1747257637.4322286,832,2.6664319038391113
1747257637.7755563,833,0.5746915936470032
1747257638.4739306,835,3.796290397644043
1747257638.8147037,836,1.2267842292785645
1747257639.1571457,837,0.6319300532341003
1747257639.8517163,839,1.025405764579773
1747257640.194957,840,4.6161627769470215
1747257641.2312472,843,0.9191979765892029
1747257641.9187095,845,0.42206457257270813
1747257643.6356733,850,3.8296213150024414
1747257643.9804184,851,2.529599189758301
1747257645.0123332,854,2.058831214904785
1747257646.0409653,857,0.6131845116615295
1747257647.0699544,860,0.31415221095085144
1747257647.7568939,862,2.277834415435791
1747257648.7904992,865,0.9083774089813232
1747257649.1329045,866,0.8970839977264404
1747257650.5047376,870,2.2073538303375244
1747257650.844724,871,6.408987522125244
1747257654.2809703,881,0.41569754481315613
1747257654.9667606,883,3.406648874282837
1747257655.31148,884,1.5545895099639893
1747257655.653861,885,0.41240373253822327
1747257655.9983628,886,4.08286714553833
1747257656.6842148,888,1.008100986480713
1747257657.3851817,890,0.6338311433792114
1747257658.0731142,892,2.1340150833129883
1747257659.1079526,895,4.843822956085205
1747257659.8121936,897,0.8993278741836548
1747257660.1564057,898,1.6460695266723633
1747257661.2058558,901,0.47567349672317505
1747257661.5617542,902,1.0298696756362915
1747257662.2490215,904,1.595500111579895
1747257662.932629,906,1.414892315864563
1747257663.2739484,907,0.5289562344551086
1747257663.6169326,908,0.49230167269706726
1747257664.3006334,910,0.7110509872436523
1747257664.6431308,911,1.4023809432983398
1747257665.6668785,914,4.394455909729004
1747257667.020385,918,1.0593600273132324
1747257667.3585987,919,0.5689964294433594
1747257668.0361736,921,0.7437264919281006
1747257668.7159576,923,0.6503588557243347
1747257670.0818212,927,1.4056956768035889
1747257670.4231894,928,0.8275818228721619
1747257670.761645,929,0.8507716655731201
1747257671.100427,930,2.6738479137420654
1747257671.4414353,931,0.40164199471473694
1747257671.802525,932,1.5594196319580078
1747257672.1475403,933,0.423115611076355
1747257672.8434947,935,1.5922291278839111
1747257674.234599,939,2.174034595489502
1747257674.9169407,941,0.7196200489997864
1747257675.2600303,942,0.2805517613887787
1747257676.2776103,945,0.7301508188247681
1747257677.6478221,949,0.4929535984992981
1747257678.6826036,952,0.7484399676322937
1747257679.3682513,954,1.3635210990905762
1747257679.7180474,955,1.2952691316604614
1747257680.0624697,956,6.662247657775879
1747257681.4330828,960,0.7056506872177124
1747257682.1172562,962,2.607391595840454
1747257682.4668636,963,1.3881909847259521
1747257682.8123393,964,0.3825460374355316
1747257683.15732,965,3.388075590133667
1747257683.848756,967,0.6450031399726868
1747257684.1901762,968,1.6813528537750244
1747257685.2217298,971,1.8243221044540405
1747257686.9541533,976,0.674868106842041
1747257687.6484232,978,0.9453927874565125
1747257687.9897025,979,1.2743452787399292
1747257688.6709995,981,1.2801592350006104
1747257689.0126772,982,0.8788374662399292
1747257690.3777938,986,1.7160338163375854
1747257691.0605648,988,1.1021604537963867
1747257691.39827,989,0.6684906482696533
1747257691.7360213,990,1.2365827560424805
1747257692.4116158,992,0.1312914788722992
1747257693.091818,994,1.8381354808807373
1747257693.4327834,995,1.781090497970581
1747257693.7742045,996,1.959179401397705
1747257694.4594011,998,2.042484760284424
1747257694.8020754,999,1.6337790489196777
1747257695.49783,1001,0.9564024806022644
1747257695.8495724,1002,0.48730576038360596
1747257696.1955688,1003,3.2778005599975586
1747257696.5427804,1004,1.2844059467315674
1747257696.8912942,1005,3.5205078125
1747257697.2434287,1006,1.0193514823913574
1747257698.9978855,1011,5.0765180587768555
1747257699.7023442,1013,1.7491581439971924
1747257700.3957744,1015,1.1848595142364502
1747257700.7400763,1016,1.4595320224761963
1747257701.0823236,1017,1.463624119758606
1747257702.798738,1022,1.8466060161590576
1747257704.174584,1026,0.7364410161972046
1747257704.8629816,1028,0.4118337333202362
1747257705.2045906,1029,4.188692569732666
1747257707.2661629,1035,0.19174569845199585
1747257707.6093102,1036,2.82397723197937
1747257707.9529884,1037,1.7171300649642944
1747257708.2979848,1038,1.8986773490905762
1747257708.6463234,1039,1.787703037261963
1747257710.019386,1043,1.8907580375671387
1747257710.7069552,1045,7.050518035888672
1747257711.0509856,1046,0.19930624961853027
1747257713.1197784,1052,0.35801535844802856
1747257713.481998,1053,1.2025799751281738
1747257714.5121012,1056,2.5060055255889893
1747257715.195489,1058,0.9080155491828918
1747257715.5369298,1059,6.2861151695251465
1747257715.8785994,1060,0.6905272603034973
1747257716.564795,1062,0.1217368021607399
1747257717.5996048,1065,3.6855545043945312
1747257717.9469113,1066,0.11657670140266418
1747257718.3001785,1067,2.6314749717712402
1747257718.9864202,1069,1.589613676071167
1747257719.3266912,1070,0.7063332200050354
1747257719.6720483,1071,4.093773365020752
1747257720.0192978,1072,2.3532557487487793
1747257720.3671138,1073,0.31994307041168213
1747257720.7092428,1074,0.48584142327308655
1747257721.7367568,1077,0.4325465261936188
1747257722.0797336,1078,2.47709321975708
1747257722.76862,1080,0.6301144361495972
1747257723.1168044,1081,1.7952793836593628
1747257723.4624975,1082,2.487941265106201
1747257724.4865987,1085,4.2316179275512695
1747257724.829766,1086,0.27726563811302185
1747257725.1754725,1087,1.882476568222046
1747257726.5536807,1091,0.8273633718490601
1747257726.898598,1092,0.3614431917667389
1747257727.239722,1093,1.178748607635498
1747257728.960857,1098,4.118956565856934
1747257729.6462085,1100,1.0168120861053467
1747257730.3358946,1102,1.2985974550247192
1747257730.6798263,1103,0.29411226511001587
1747257731.023474,1104,1.0892868041992188
1747257732.0530143,1107,0.9407791495323181
1747257732.3999393,1108,6.183330535888672
1747257732.7482724,1109,1.1056748628616333
1747257733.099642,1110,0.5332524180412292
1747257733.460704,1111,0.9841882586479187
1747257733.8149638,1112,0.6533929109573364
1747257734.1716318,1113,1.5072638988494873
1747257734.5205622,1114,0.8367416858673096
1747257735.2143905,1116,1.9864511489868164
1747257736.264005,1119,1.2002097368240356
1747257736.9655387,1121,5.695919990539551
1747257737.3185313,1122,1.0618292093276978
1747257738.3634608,1125,1.5361241102218628
1747257738.7124205,1126,1.1592438220977783
1747257739.4080713,1128,1.882880449295044
1747257739.7580245,1129,1.1276421546936035
1747257740.1017394,1130,1.6721655130386353
1747257740.44649,1131,0.4583245515823364
1747257740.7903805,1132,0.4857567250728607
1747257741.4843323,1134,0.7271825075149536
1747257741.8303998,1135,1.0464293956756592
1747257742.181944,1136,3.264030694961548
1747257743.2128704,1139,5.81864595413208
1747257744.2568543,1142,2.333434820175171
1747257745.2957582,1145,0.42409414052963257
1747257745.6488023,1146,2.3713579177856445
1747257746.3389876,1148,4.3011016845703125
1747257746.6817605,1149,0.8234097361564636
1747257747.0242088,1150,0.8509485125541687
1747257747.3674083,1151,1.3409278392791748
1747257747.7114744,1152,0.8785258531570435
1747257748.0558085,1153,2.6776442527770996
1747257748.7437737,1155,1.6373226642608643
1747257750.4616969,1160,0.9578469395637512
1747257751.1476088,1162,8.346899032592773
1747257751.8342383,1164,2.0884575843811035
1747257752.5223227,1166,1.0161851644515991
1747257752.8657002,1167,0.7455571293830872
1747257754.9389412,1173,1.1344882249832153
1747257755.2889247,1174,2.2324798107147217
1747257755.987611,1176,1.6469025611877441
1747257756.3364682,1177,2.9969115257263184
1747257756.685799,1178,1.7998344898223877
1747257758.0698066,1182,1.8849592208862305
1747257758.7649562,1184,0.5521170496940613
1747257759.4544802,1186,1.1922718286514282
1747257760.150602,1188,2.1800291538238525
1747257760.4946678,1189,0.35520273447036743
1747257760.8365834,1190,1.4881199598312378
1747257761.8738627,1193,1.7580389976501465
1747257762.2137527,1194,1.7073649168014526
1747257762.5536652,1195,0.7455296516418457
1747257763.235727,1197,0.9851560592651367
1747257763.574507,1198,0.6582781076431274
1747257764.5941749,1201,1.3210574388504028
1747257764.9318864,1202,2.5643229484558105
1747257765.9552605,1205,2.288817882537842
1747257766.2944422,1206,3.642315149307251
1747257766.6321514,1207,2.210800886154175
1747257767.321927,1209,0.9718188643455505
1747257768.6879287,1213,1.6314438581466675
1747257769.0336783,1214,3.4088616371154785
1747257769.3784773,1215,0.6266082525253296
1747257770.0565126,1217,0.411084920167923
1747257770.3961718,1218,0.5480104088783264
1747257772.1012163,1223,2.210782051086426
1747257772.7799149,1225,1.3077205419540405
1747257773.7976575,1228,12.392321586608887
1747257774.1375525,1229,3.8859407901763916
1747257775.1577935,1232,0.2515155076980591
1747257775.4976246,1233,0.3800138235092163
1747257777.2136624,1238,0.8815109729766846
1747257777.900145,1240,0.22287198901176453
1747257778.2430415,1241,0.2744443714618683
1747257778.5871055,1242,1.3635032176971436
1747257778.9306624,1243,1.0823545455932617
1747257779.2742236,1244,1.1689585447311401
1747257779.6167076,1245,1.3710676431655884
1747257779.962405,1246,1.2776401042938232
1747257780.9909494,1249,3.573547840118408
1747257781.3347075,1250,1.2371265888214111
1747257781.67659,1251,2.6680407524108887
1747257782.014779,1252,1.7573165893554688
1747257782.693638,1254,0.8318225145339966
1747257783.4021573,1256,0.9029324650764465
1747257783.7431972,1257,6.117491245269775
1747257784.8025184,1260,5.254030704498291
1747257785.151993,1261,0.6151758432388306
1747257786.1961033,1264,0.4044358432292938
1747257787.2294905,1267,3.2297186851501465
1747257788.6086042,1271,3.4624149799346924
1747257790.3305442,1276,2.995562791824341
1747257790.6760578,1277,1.7623594999313354
1747257791.023371,1278,0.7711295485496521
1747257792.404788,1282,0.7591257095336914
1747257793.437992,1285,3.0038671493530273
1747257795.1657863,1290,4.52594518661499
1747257796.2009366,1293,6.369843006134033
1747257797.2304392,1296,0.9377270340919495
1747257797.9349718,1298,5.533437728881836
1747257798.2835157,1299,0.47049272060394287
1747257799.3237927,1302,0.6471893787384033
1747257800.7186494,1306,1.3701492547988892
1747257802.0988863,1310,3.7368531227111816
1747257803.4748027,1314,4.675106525421143
1747257803.8172977,1315,3.34651517868042
1747257805.5393302,1320,0.8348942995071411
1747257806.2378097,1322,2.15411639213562
1747257806.5870924,1323,1.6675258874893188
1747257807.292614,1325,3.407757043838501
1747257807.6448224,1326,2.7804670333862305
1747257808.3497195,1328,1.854734182357788
1747257810.8129942,1335,1.1809688806533813
1747257813.9164455,1344,3.059145927429199
1747257814.2664664,1345,8.22078800201416
1747257814.9557436,1347,4.169949054718018
1747257815.3004067,1348,0.9007439613342285
1747257816.3338273,1351,1.7716764211654663
1747257816.6781342,1352,4.4246134757995605
1747257817.371351,1354,0.5784853100776672
1747257818.7488964,1358,4.562797546386719
1747257819.4477067,1360,0.9140827059745789
1747257820.8315027,1364,10.493647575378418
1747257821.175845,1365,0.25423499941825867
1747257821.5172677,1366,5.969701290130615
1747257821.8610535,1367,0.5141947865486145
1747257822.2047777,1368,5.01237154006958
1747257823.581134,1372,0.21445108950138092
1747257823.922677,1373,0.9925153255462646
1747257824.6082435,1375,0.710231363773346
1747257824.9520361,1376,10.38561725616455
1747257826.3310478,1380,0.46666795015335083
1747257828.0709515,1385,6.077289581298828
1747257828.4131253,1386,12.283029556274414
1747257829.797632,1390,1.5736253261566162
1747257830.848572,1393,4.539684295654297
1747257831.8845413,1396,4.219235420227051
1747257832.2297707,1397,1.41762375831604
1747257832.9219084,1399,2.279902458190918
1747257833.2671378,1400,1.8448493480682373
1747257834.2937193,1403,2.137097120285034
1747257834.9820511,1405,0.1314135491847992
1747257837.742142,1413,8.287230491638184
1747257838.771655,1416,0.2507818341255188
1747257839.1224113,1417,5.679181098937988
1747257839.8191457,1419,0.11514321714639664
1747257840.5077455,1421,1.5722029209136963
1747257840.8533828,1422,1.5824412107467651
1747257843.9769197,1431,3.160874843597412
1747257844.322059,1432,1.7814691066741943
1747257845.70224,1436,5.862611770629883
1747257846.3908315,1438,0.8453459143638611
1747257846.733586,1439,0.04300884157419205
1747257847.0783174,1440,0.7212036848068237
1747257847.4318283,1441,2.276642084121704
1747257848.4880848,1444,0.9313417077064514
1747257849.200448,1446,1.6819279193878174
1747257849.546106,1447,7.868042469024658
1747257849.893312,1448,0.14645670354366302
1747257850.2395966,1449,9.951582908630371
1747257850.5789547,1450,5.432870864868164
1747257850.918599,1451,13.584371566772461
1747257851.2623734,1452,10.546907424926758
1747257851.9444911,1454,8.92469596862793
1747257852.2913244,1455,7.0678277015686035
1747257852.6348367,1456,2.9507832527160645
1747257852.9755516,1457,4.015242576599121
1747257853.3238158,1458,12.696603775024414
1747257853.6696808,1459,2.6455869674682617
1747257854.0096285,1460,0.7614846229553223
1747257854.350036,1461,2.605196714401245
1747257855.0305114,1463,6.311827659606934
1747257857.4979842,1470,10.480194091796875
1747257858.5189943,1473,4.780265808105469
1747257858.856413,1474,12.389750480651855
1747257859.537098,1476,0.4851109981536865
1747257859.8754132,1477,0.47434762120246887
1747257861.2508426,1481,0.058558735996484756
1747257861.5955133,1482,4.075916290283203
1747257861.9335396,1483,2.624873399734497
1747257863.2990103,1487,3.0390772819519043
1747257863.6415927,1488,4.846447944641113
1747257863.9848568,1489,0.09459400177001953
1747257864.3242154,1490,6.48244047164917
1747257864.6674118,1491,0.47144755721092224
1747257865.356017,1493,4.3252058029174805
1747257865.6942668,1494,8.327978134155273
1747257867.0725183,1498,0.6020268201828003
1747257867.4190826,1499,0.27061155438423157
1747257867.7623289,1500,1.7603859901428223
1747257868.4472082,1502,6.258368015289307
1747257869.4931743,1505,1.0818711519241333
1747257870.8811138,1509,8.95709228515625
1747257871.2288682,1510,6.570157527923584
1747257871.5745857,1511,0.4278823435306549
1747257872.2547715,1513,1.0648390054702759
1747257872.9400666,1515,5.003602981567383
1747257873.290064,1516,0.8524132370948792
1747257875.702843,1523,3.4953813552856445
1747257876.736298,1526,0.9049955010414124
1747257877.425323,1528,1.1918885707855225
1747257879.4881768,1534,0.9348165988922119
1747257880.5290127,1537,1.3002129793167114
1747257880.8742623,1538,3.11706805229187
1747257881.906877,1541,9.380121231079102
1747257883.2898579,1545,1.0492216348648071
1747257883.989536,1547,2.9320151805877686
1747257884.3387818,1548,1.9972895383834839
1747257885.3965242,1551,0.7194249629974365
1747257885.7460203,1552,0.8691640496253967
1747257886.095289,1553,3.026127576828003
1747257886.8023324,1555,4.2620530128479
1747257887.519918,1557,1.7537046670913696
1747257889.3001516,1562,0.18977779150009155
1747257890.0260067,1564,1.1510212421417236
1747257890.37778,1565,7.919896125793457
1747257890.7306721,1566,7.060764789581299
1747257891.4540963,1568,4.552254676818848
1747257892.1671767,1570,2.057469606399536
1747257892.5180938,1571,4.156590461730957
1747257892.8899822,1572,1.3114347457885742
1747257893.2496743,1573,3.989983558654785
1747257894.301798,1576,0.9950234293937683
1747257895.0109687,1578,9.513516426086426
1747257895.360949,1579,2.624297618865967
1747257895.7170527,1580,2.763998508453369
1747257896.069006,1581,1.568821668624878
1747257896.423455,1582,8.013014793395996
1747257897.4748526,1585,4.76797342300415
1747257899.2260678,1590,1.3831491470336914
1747257900.9791944,1595,17.231605529785156
1747257901.3290758,1596,3.0677895545959473
1747257901.6776052,1597,1.563273549079895
1747257903.095896,1601,0.42852187156677246
1747257903.444849,1602,0.3457498848438263
1747257903.8003576,1603,0.9394946098327637
1747257906.209964,1610,0.12105098366737366
1747257906.553045,1611,0.3544650673866272
1747257907.2436202,1613,1.2118630409240723
1747257907.5887275,1614,1.144540548324585
1747257908.2721748,1616,1.8057005405426025
1747257909.6462386,1620,1.7747515439987183
1747257910.3274782,1622,1.3377913236618042
1747257911.0082555,1624,1.2981703281402588
1747257911.6922383,1626,3.3118412494659424
1747257912.0319574,1627,0.15845298767089844
1747257913.3938096,1631,7.634238243103027
1747257914.768621,1635,1.4850597381591797
1747257915.1253693,1636,5.968609809875488
1747257915.470866,1637,3.3380560874938965
1747257915.8139277,1638,8.334086418151855
1747257916.4978752,1640,2.3428893089294434
1747257916.8394601,1641,0.5630105137825012
1747257918.5576894,1646,0.6546546816825867
1747257918.9006686,1647,0.15910214185714722
1747257919.5869637,1649,1.0411732196807861
1747257920.2724886,1651,0.7635307312011719
1747257920.6148689,1652,7.836815357208252
1747257920.9553611,1653,0.48910874128341675
1747257921.2967346,1654,4.176881313323975
1747257921.9799664,1656,0.5415965914726257
1747257922.6637259,1658,3.9543237686157227
1747257924.038188,1662,2.7082579135894775
1747257924.7340395,1664,1.5907624959945679
1747257925.4269671,1666,6.81982421875
1747257926.4537148,1669,0.5774155855178833
1747257926.7967625,1670,0.537589967250824
1747257928.1673515,1674,5.57607364654541
1747257929.187482,1677,5.2666401863098145
1747257929.8687837,1679,5.3923020362854
1747257930.2104583,1680,1.81361722946167
1747257930.5536466,1681,0.7326927781105042
1747257930.8979387,1682,1.3881402015686035
1747257931.9270551,1685,0.18615010380744934
1747257932.2665577,1686,1.3060202598571777
1747257932.6068127,1687,1.0177003145217896
1747257932.949449,1688,3.2237703800201416
1747257933.294653,1689,2.636789083480835
1747257933.6343114,1690,4.275926113128662
1747257934.6556032,1693,1.2484110593795776
1747257934.9952855,1694,6.5584940910339355
1747257935.3447015,1695,5.202465534210205
1747257936.039218,1697,0.4993208050727844
1747257936.3849368,1698,0.6285251975059509
1747257936.7314181,1699,2.221870183944702
1747257937.074446,1700,6.6374640464782715
1747257937.7604642,1702,0.4561721682548523
1747257938.4531853,1704,5.655269145965576
1747257939.501771,1707,7.136538982391357
1747257940.2064018,1709,11.629976272583008
1747257940.5603955,1710,2.713731288909912
1747257940.9116497,1711,4.816125869750977
1747257941.2559733,1712,17.87640953063965
1747257943.3126554,1718,1.0959384441375732
1747257943.6537857,1719,7.112912178039551
1747257944.6846359,1722,0.114353246986866
1747257945.0307062,1723,5.2161173820495605
1747257945.3740869,1724,11.584502220153809
1747257945.7155845,1725,3.134577989578247
1747257947.4384067,1730,19.221010208129883
1747257950.2364912,1738,1.0814008712768555
1747257950.5907376,1739,1.0421576499938965
1747257950.939385,1740,11.725909233093262
1747257951.9692948,1743,0.12772397696971893
1747257952.6532571,1745,1.033934473991394
1747257953.6810398,1748,1.331311583518982
1747257954.0252993,1749,12.49697208404541
1747257954.367133,1750,0.09211739897727966
1747257954.7141988,1751,3.740217685699463
1747257955.415506,1753,1.0608476400375366
1747257955.7609754,1754,0.05625138804316521
1747257956.7915456,1757,8.211151123046875
1747257958.5260634,1762,0.5754585862159729
1747257958.8755434,1763,2.1710894107818604
1747257959.579199,1765,9.850886344909668
1747257959.9308107,1766,3.371180295944214
1747257960.6324093,1768,1.587073564529419
1747257963.0712125,1775,10.909640312194824
1747257963.410106,1776,1.7124990224838257
1747257963.7498877,1777,6.047132968902588
1747257964.7722938,1780,0.5909744501113892
1747257965.1174142,1781,1.106728434562683
1747257966.143157,1784,2.757617950439453
1747257966.4820602,1785,0.9928312301635742
1747257966.820344,1786,2.8111379146575928
1747257967.1627104,1787,0.351775199174881
1747257967.8389657,1789,8.373968124389648
1747257968.182757,1790,0.8354256749153137
1747257968.8578973,1792,1.3591325283050537
1747257969.5343423,1794,6.673617839813232
1747257970.2226853,1796,1.342056393623352
1747257970.5617545,1797,1.3114490509033203
1747257971.5897424,1800,0.9132665991783142
1747257972.2813115,1802,12.312219619750977
1747257972.6339033,1803,3.3356096744537354
1747257972.9829085,1804,2.8543248176574707
1747257974.368996,1808,0.4167060852050781
1747257975.0713248,1810,0.9373373985290527
1747257976.4703312,1814,10.733539581298828
1747257977.170159,1816,1.4830584526062012
1747257977.8645816,1818,0.11387798935174942
1747257978.2152977,1819,10.334891319274902
1747257979.588394,1823,1.4799084663391113
1747257980.6181235,1826,17.361099243164062
1747257980.9602654,1827,0.2525966763496399
1747257981.6459289,1829,0.5537076592445374
1747257981.9884374,1830,8.439545631408691
1747257982.6741524,1832,2.010715961456299
1747257983.0195255,1833,2.209097146987915
1747257983.362806,1834,6.309993743896484
1747257984.0480213,1836,2.2236270904541016
1747257984.3914783,1837,5.879603862762451
1747257984.732945,1838,0.7899469137191772
1747257986.7897584,1844,0.7362812161445618
1747257987.1330945,1845,0.3461082875728607
1747257987.4743927,1846,0.9971650838851929
1747257987.817729,1847,4.525371551513672
1747257988.159985,1848,4.538949489593506
1747257989.1962311,1851,2.430816173553467
1747257989.882375,1853,0.7001675367355347
1747257990.9193494,1856,1.1706664562225342
1747257992.2991805,1860,3.0036892890930176
1747257993.675167,1864,12.610319137573242
1747257994.0237637,1865,3.3487155437469482
1747257994.367637,1866,11.293246269226074
1747257994.7112021,1867,2.432382583618164
1747257996.0855908,1871,9.110824584960938
1747257996.4321077,1872,5.359917640686035
1747257996.777499,1873,3.1516683101654053
1747257997.1293347,1874,7.597820281982422
1747257997.475313,1875,2.8499317169189453
1747257998.1642737,1877,6.4019083976745605
1747257998.855873,1879,5.014631271362305
1747257999.1994684,1880,1.7970877885818481
1747258000.2346692,1883,0.1596088856458664
1747258000.5807576,1884,1.2419711351394653
1747258001.2860143,1886,0.4012700021266937
1747258001.9780436,1888,4.024806499481201
1747258002.669257,1890,2.853590488433838
1747258003.0169353,1891,5.717478275299072
1747258004.3931115,1895,6.446436882019043
1747258005.7737367,1899,1.6154165267944336
1747258006.4618638,1901,0.9229256510734558
1747258006.80446,1902,2.8651256561279297
1747258008.1842358,1906,15.649134635925293
1747258008.8765082,1908,15.20535945892334
1747258009.2235525,1909,0.4560125470161438
1747258009.5700276,1910,9.828871726989746
1747258010.627483,1913,1.7928204536437988
1747258011.673125,1916,6.760799884796143
1747258012.3700466,1918,0.10233286768198013
1747258014.4385796,1924,1.0798715353012085
1747258014.7895305,1925,11.757266998291016
1747258015.1411364,1926,8.622227668762207
1747258015.8274457,1928,16.03574562072754
1747258016.1701207,1929,4.476170539855957
1747258017.2017794,1932,7.014297962188721
1747258018.245706,1935,0.22911398112773895
1747258018.592636,1936,1.5008002519607544
1747258019.63434,1939,5.854937553405762
1747258019.979244,1940,0.8189108967781067
1747258020.3244503,1941,4.359303951263428
1747258020.6746156,1942,5.5886311531066895
1747258021.709777,1945,0.0430157445371151
1747258022.398998,1947,7.729398727416992
1747258023.4322543,1950,0.8551524877548218
1747258023.776945,1951,3.9633262157440186
1747258024.4661844,1953,0.8263121247291565
1747258025.5051544,1956,1.2482253313064575
1747258026.885684,1960,0.6540007591247559
1747258027.232416,1961,4.115250110626221
1747258027.582392,1962,1.2568124532699585
1747258027.9274113,1963,1.1211161613464355
1747258028.2776785,1964,9.665424346923828
1747258028.9683428,1966,0.15160730481147766
1747258029.3120224,1967,1.4752297401428223
1747258029.6571183,1968,0.637805163860321
1747258030.003435,1969,8.709989547729492
1747258032.0458236,1975,0.12260004878044128
1747258032.7262144,1977,0.7285705208778381
1747258033.0658257,1978,4.7336201667785645
1747258033.4054523,1979,1.940316915512085
1747258033.743198,1980,0.5268487930297852
1747258034.0820735,1981,6.918588161468506
1747258034.4223106,1982,3.6179287433624268
1747258034.7609792,1983,7.016321182250977
1747258035.4421017,1985,2.775568962097168
1747258036.131395,1987,3.7589221000671387
1747258036.4760983,1988,0.4284837245941162
1747258036.8177276,1989,0.17495176196098328
1747258037.5090215,1991,8.492566108703613
1747258037.8610582,1992,13.389058113098145
1747258038.210516,1993,2.2667808532714844
1747258038.9099524,1995,2.6644062995910645
1747258040.3019948,1999,4.637185573577881


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_36_765821-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257348.172607,0,0.1542915552854538
1747257349.2513313,3,-0.08053191006183624
1747257349.5998418,4,8.41060733795166
1747257351.681731,10,2.7092220783233643
1747257352.030582,11,-0.7510791420936584
1747257353.0717654,14,-0.5124301314353943
1747257353.4168112,15,5.860464096069336
1747257354.456847,18,-0.0040260800160467625
1747257354.804215,19,0.1929171234369278
1747257355.1707535,20,-0.33249008655548096
1747257355.866725,22,0.8103023171424866
1747257356.2137487,23,4.761832237243652
1747257357.270331,26,6.1684675216674805
1747257357.6198177,27,0.717238187789917
1747257359.727451,33,0.5794854760169983
1747257360.782507,36,0.2458709478378296
1747257361.1358821,37,3.606125593185425
1747257361.48688,38,0.3283851146697998
1747257361.83736,39,1.6111609935760498
1747257362.1848361,40,1.8296202421188354
1747257364.597665,47,1.5876177549362183
1747257364.9497273,48,2.8414974212646484
1747257365.308283,49,0.27726417779922485
1747257366.0034566,51,1.841717004776001
1747257366.354848,52,0.9580979347229004
1747257367.0760016,54,1.3361080884933472
1747257368.151882,57,1.2832565307617188
1747257369.1940334,60,1.4950592517852783
1747257369.5412421,61,1.0098047256469727
1747257369.8887765,62,2.277313232421875
1747257370.240111,63,2.0093791484832764
1747257370.9341364,65,1.6748038530349731
1747257371.2859652,66,0.40130436420440674
1747257371.6305578,67,1.253807783126831
1747257371.9797654,68,2.1806416511535645
1747257372.6697493,70,1.374502182006836
1747257373.0147805,71,1.2288663387298584
1747257375.0822437,77,0.5579344034194946
1747257375.7741718,79,2.4835503101348877
1747257376.1219242,80,1.3952372074127197
1747257376.816257,82,1.9367549419403076
1747257377.1736546,83,2.23911190032959
1747257377.8576145,85,0.9276728630065918
1747257379.2735267,89,2.622077465057373
1747257379.6272733,90,2.0378592014312744
1747257381.4137208,95,1.6680727005004883
1747257382.8488996,99,1.7900140285491943
1747257383.2051547,100,1.5643131732940674
1747257384.2939296,103,1.0082244873046875
1747257385.3605003,106,1.4043691158294678
1747257385.7129893,107,1.867756962776184
1747257386.4184937,109,0.7590968012809753
1747257388.2150705,114,1.3479821681976318
1747257388.9160826,116,0.6612554788589478
1747257390.6531959,121,2.0948469638824463
1747257392.0559733,125,3.3570566177368164
1747257392.4034946,126,1.8710064888000488
1747257393.1022427,128,2.4596033096313477
1747257393.8079247,130,9.110685348510742
1747257394.1535363,131,1.937967300415039
1747257394.5071492,132,2.409189224243164
1747257395.8999307,136,1.973899483680725
1747257396.2523887,137,1.1363329887390137
1747257398.3562417,143,1.1893656253814697
1747257398.7035613,144,1.2086176872253418
1747257399.4020996,146,1.1189093589782715
1747257399.7470877,147,0.5919436812400818
1747257400.7856853,150,0.9957606196403503
1747257403.224606,157,0.9508847594261169
1747257403.9314766,159,1.0625848770141602
1747257404.277397,160,2.8812813758850098
1747257404.9832625,162,1.1668304204940796
1747257405.685695,164,0.9802199006080627
1747257406.390773,166,0.8328791856765747
1747257407.8314557,170,1.0941152572631836
1747257408.184947,171,0.8925168514251709
1747257408.5380292,172,1.0696790218353271
1747257409.6016374,175,1.2089405059814453
1747257409.963919,176,0.7329627871513367
1747257410.3233886,177,1.2430236339569092
1747257410.6765115,178,1.9212350845336914
1747257411.3866355,180,0.934237539768219
1747257411.747419,181,1.845144510269165
1747257412.7960794,184,1.0662636756896973
1747257413.142289,185,1.206863284111023
1747257413.4872952,186,0.7924569845199585
1747257414.5269873,189,1.1977859735488892
1747257414.881829,190,0.9988183379173279
1747257415.2442036,191,1.2978557348251343
1747257415.5964687,192,1.5063061714172363
1747257416.6476083,195,2.782465696334839
1747257418.0661438,199,1.4466300010681152
1747257418.4085793,200,1.8146932125091553
1747257419.090979,202,1.1153680086135864
1747257419.4359422,203,1.3697397708892822
1747257419.7764003,204,1.0571198463439941
1747257420.1157746,205,1.6571298837661743
1747257420.795042,207,1.863638162612915
1747257421.474359,209,1.1171989440917969
1747257422.1535165,211,1.6754884719848633
1747257422.8340619,213,1.1145598888397217
1747257423.5506563,215,2.4064366817474365
1747257423.9039114,216,1.2766846418380737
1747257424.6106873,218,1.706751823425293
1747257424.9638734,219,1.999781608581543
1747257425.3177898,220,1.352046251296997
1747257425.6696951,221,1.3570001125335693
1747257426.0216067,222,1.0667885541915894
1747257426.72297,224,1.326995611190796
1747257427.0740104,225,0.7786785364151001
1747257428.478775,229,1.0357913970947266
1747257430.584337,235,1.8338974714279175
1747257431.2881906,237,0.689352810382843
1747257431.6399949,238,1.4423635005950928
1747257431.9937727,239,1.905159831047058
1747257432.7057898,241,1.124008297920227
1747257433.0549934,242,1.8101527690887451
1747257433.774011,244,2.3728232383728027
1747257434.123404,245,0.9353437423706055
1747257434.4739032,246,2.1905899047851562
1747257434.824635,247,3.916916847229004
1747257436.5832832,252,1.8054802417755127
1747257436.9322884,253,1.1000007390975952
1747257437.2810102,254,1.8543736934661865
1747257438.3383114,257,1.7655446529388428
1747257438.6965303,258,1.6290926933288574
1747257439.0376596,259,1.2994153499603271
1747257439.3861284,260,1.7574422359466553
1747257440.0736525,262,1.7156660556793213
1747257442.8566592,270,1.471548318862915
1747257443.201919,271,1.1248053312301636
1747257444.2385824,274,1.2362984418869019
1747257444.5810363,275,4.931671619415283
1747257444.9235356,276,1.4586198329925537
1747257445.6088383,278,1.547011375427246
1747257446.293505,280,2.827843189239502
1747257446.9891279,282,0.9361965656280518
1747257447.3326309,283,0.866313636302948
1747257448.0300949,285,1.5551738739013672
1747257448.7239473,287,1.919547200202942
1747257449.0696728,288,1.6042754650115967
1747257449.7686784,290,1.9030576944351196
1747257451.5080101,295,1.5333462953567505
1747257451.8558154,296,2.962684154510498
1747257452.1983752,297,1.1519274711608887
1747257452.5500104,298,1.4619336128234863
1747257454.612087,304,1.2904961109161377
1747257455.3008387,306,1.7733790874481201
1747257456.0031636,308,1.056380271911621
1747257456.348504,309,2.161074638366699
1747257457.3806672,312,2.6600308418273926
1747257457.724454,313,0.8764748573303223
1747257458.7598774,316,1.1142009496688843
1747257459.4595563,318,1.8419140577316284
1747257459.804845,319,1.0219261646270752
1747257460.8467455,322,1.8888325691223145
1747257461.5414886,324,0.7769721150398254
1747257463.2793698,329,1.0286762714385986
1747257463.6320796,330,1.7017979621887207
1747257463.9739206,331,1.5381449460983276
1747257464.3262074,332,0.9316035509109497
1747257466.0637026,337,1.7834413051605225
1747257466.4112115,338,1.5687627792358398
1747257467.1110811,340,0.8605146408081055
1747257468.1491487,343,2.449373245239258
1747257468.4937882,344,2.1951329708099365
1747257468.8381271,345,2.5955026149749756
1747257469.1843498,346,0.9473083019256592
1747257469.8776722,348,1.5272889137268066
1747257470.5875273,350,2.5046277046203613
1747257471.2753215,352,0.8333287239074707
1747257471.6248496,353,1.6025902032852173
1747257471.967277,354,1.7263991832733154
1747257473.346591,358,4.729818344116211
1747257474.0366945,360,1.2995566129684448
1747257474.7298205,362,5.782566547393799
1747257475.0701773,363,1.1247506141662598
1747257475.4115002,364,2.454780340194702
1747257475.7511811,365,1.3359192609786987
1747257476.0971391,366,1.5700452327728271
1747257476.4470308,367,1.040268898010254
1747257476.7918367,368,1.384869933128357
1747257478.869698,374,2.54949951171875
1747257479.8979597,377,1.789586067199707
1747257480.2417302,378,2.8566136360168457
1747257482.664361,385,1.4972902536392212
1747257483.0156834,386,3.0229392051696777
1747257484.3932228,390,1.743593692779541
1747257484.7416956,391,1.493666648864746
1747257485.0905256,392,1.1317639350891113
1747257485.4390988,393,1.2242978811264038
1747257485.7901833,394,4.531469345092773
1747257486.1415398,395,2.2521090507507324
1747257486.4864979,396,2.865936279296875
1747257486.8316555,397,1.7275261878967285
1747257487.179011,398,2.330460786819458
1747257487.5237167,399,1.4603173732757568
1747257488.2229636,401,3.1511356830596924
1747257488.5756998,402,1.3461899757385254
1747257489.26945,404,1.607959508895874
1747257490.6430073,408,1.7282127141952515
1747257490.987021,409,1.0638859272003174
1747257492.033264,412,2.0850484371185303
1747257492.375654,413,1.3807909488677979
1747257492.7347784,414,2.039267063140869
1747257493.0798316,415,2.4268035888671875
1747257494.1272416,418,1.1334335803985596
1747257495.162441,421,1.872408151626587
1747257495.515094,422,4.08415412902832
1747257496.547287,425,2.8357954025268555
1747257496.890205,426,1.4257832765579224
1747257498.2703507,430,0.7613756656646729
1747257498.6136727,431,0.7798689603805542
1747257499.6444721,434,3.2512130737304688
1747257500.0025022,435,2.1536099910736084
1747257500.3468316,436,2.7525458335876465
1747257500.7002347,437,1.9897123575210571
1747257501.0490706,438,1.8453373908996582
1747257501.3953133,439,1.4756369590759277
1747257501.7405467,440,1.7215137481689453
1747257502.083638,441,0.7096965312957764
1747257502.7827964,443,2.0390336513519287
1747257503.128782,444,1.6497912406921387
1747257503.4742653,445,2.075664520263672
1747257503.8195546,446,2.876119375228882
1747257505.2154038,450,1.5156710147857666
1747257505.564522,451,2.3715713024139404
1747257505.913311,452,2.4513156414031982
1747257506.260143,453,1.2781752347946167
1747257506.6092005,454,4.854703903198242
1747257507.3018,456,3.9013071060180664
1747257508.003323,458,5.067904949188232
1747257508.7105393,460,3.320970058441162
1747257509.0568247,461,2.950916290283203
1747257510.1009245,464,2.318638801574707
1747257510.445987,465,0.9261534214019775
1747257510.7929616,466,0.747470498085022
1747257511.482503,468,2.9791316986083984
1747257512.174016,470,1.9608945846557617
1747257513.5630772,474,1.339334487915039
1747257513.9131477,475,2.1118059158325195
1747257514.9778106,478,2.8556270599365234
1747257515.3398738,479,2.246803045272827
1747257515.6899312,480,3.7432918548583984
1747257516.0461206,481,1.6407639980316162
1747257516.397992,482,4.54754638671875
1747257516.7576666,483,1.3219738006591797
1747257517.1115632,484,3.5394716262817383
1747257517.8247333,486,1.9495413303375244
1747257518.1739342,487,1.1348685026168823
1747257518.519844,488,0.9628845453262329
1747257518.8647454,489,3.4681882858276367
1747257519.5558953,491,3.016179084777832
1747257520.606519,494,3.6801631450653076
1747257522.0081024,498,2.0490522384643555
1747257523.0651577,501,6.833775043487549
1747257523.4150112,502,1.8371081352233887
1747257523.7659793,503,1.6022676229476929
1747257524.8151097,506,1.191314697265625
1747257525.5172045,508,3.103309392929077
1747257525.871297,509,3.732837200164795
1747257526.227565,510,1.1589950323104858
1747257526.5766451,511,2.1406326293945312
1747257526.928868,512,1.7015049457550049
1747257527.2770557,513,4.009504318237305
1747257527.6244216,514,5.085499286651611
1747257528.6725664,517,5.321523666381836
1747257529.027299,518,6.352286338806152
1747257529.3792872,519,2.8123679161071777
1747257529.7308433,520,2.1878163814544678
1747257530.8000257,523,1.6568260192871094
1747257533.2320948,530,1.9408689737319946
1747257534.2606866,533,1.26395583152771
1747257534.6018913,534,1.2318346500396729
1747257535.284584,536,1.1036643981933594
1747257535.624615,537,1.770155429840088
1747257535.9659226,538,3.055598258972168
1747257536.305222,539,1.204607367515564
1747257536.6448107,540,2.824414014816284
1747257537.3258474,542,1.1019257307052612
1747257537.668401,543,3.975587844848633
1747257538.0139446,544,2.055696964263916
1747257538.701046,546,2.1716256141662598
1747257539.0486937,547,2.670938491821289
1747257540.071709,550,2.7221527099609375
1747257540.7681854,552,3.380037546157837
1747257541.4577498,554,10.094803810119629
1747257541.8070512,555,1.5622432231903076
1747257542.1569414,556,1.2735745906829834
1747257544.296532,562,1.1433354616165161
1747257544.64565,563,1.464424729347229
1747257544.9966333,564,3.3284454345703125
1747257546.400244,568,6.947268486022949
1747257547.453072,571,1.4580762386322021
1747257548.165959,573,4.292877197265625
1747257549.2190204,576,1.7318668365478516
1747257550.6128666,580,1.9568942785263062
1747257551.99937,584,3.713618278503418
1747257552.3471286,585,1.5865187644958496
1747257552.6967852,586,1.4012255668640137
1747257553.3910785,588,2.5128555297851562
1747257554.0832946,590,5.246266841888428
1747257554.4274704,591,2.2489962577819824
1747257554.769402,592,3.215731620788574
1747257555.4588017,594,2.088831663131714
1747257556.1474423,596,1.058371663093567
1747257556.4915123,597,3.431370735168457
1747257556.835262,598,1.1086076498031616
1747257557.1871088,599,2.046407461166382
1747257557.8838122,601,2.539531707763672
1747257558.229047,602,3.0772957801818848
1747257558.572643,603,2.230020523071289
1747257559.2617946,605,3.1591992378234863
1747257560.3020196,608,3.248889446258545
1747257560.9912138,610,1.98341965675354
1747257562.0270286,613,2.1876635551452637
1747257562.378293,614,3.44867205619812
1747257563.0730016,616,1.3642125129699707
1747257563.76445,618,1.8909540176391602
1747257564.4575524,620,5.859375
1747257565.147879,622,2.067394256591797
1747257565.4971468,623,2.442039966583252
1747257566.5183053,626,2.2849748134613037
1747257567.2017922,628,1.8489203453063965
1747257567.545158,629,3.1799559593200684
1747257568.917701,633,2.229128360748291
1747257569.5968938,635,8.871707916259766
1747257570.2757404,637,1.0866031646728516
1747257571.2974405,640,6.267169952392578
1747257571.6462786,641,12.377620697021484
1747257571.9898667,642,1.756516695022583
1747257572.3293614,643,0.9506598711013794
1747257572.6685529,644,3.1898553371429443
1747257573.008236,645,9.758378982543945
1747257574.3733249,649,0.8444845676422119
1747257575.0592191,651,5.99339485168457
1747257575.3991835,652,2.735982894897461
1747257575.7392383,653,2.544584274291992
1747257576.0812309,654,3.346900463104248
1747257576.4247,655,2.80098032951355
1747257577.4470782,658,8.224115371704102
1747257577.7910693,659,2.863961696624756
1747257578.1345613,660,1.6233696937561035
1747257580.5296547,667,2.823134422302246
1747257581.5697415,670,11.300037384033203
1747257583.2933242,675,1.2951405048370361
1747257583.638187,676,4.3338704109191895
1747257583.9829626,677,4.081885814666748
1747257585.0139055,680,5.450193405151367
1747257585.701251,682,0.25796303153038025
1747257586.0426018,683,0.8517100811004639
1747257586.38308,684,6.7690043449401855
1747257587.413758,687,4.840095043182373
1747257589.128044,692,8.131163597106934
1747257589.820072,694,3.5111498832702637
1747257590.1640904,695,2.6412014961242676
1747257590.5051596,696,2.0220394134521484
1747257590.857485,697,2.8262078762054443
1747257591.5432012,699,3.684591770172119
1747257592.5783882,702,1.0950902700424194
1747257592.9196231,703,1.0972177982330322
1747257593.633753,705,4.062359809875488
1747257594.9972076,709,3.617459297180176
1747257595.338016,710,8.053450584411621
1747257596.0203846,712,1.5987913608551025
1747257597.0383968,715,1.0425065755844116
1747257597.7184072,717,0.5651580095291138
1747257598.4036548,719,1.1346580982208252
1747257598.7446585,720,4.3676934242248535
1747257599.0866537,721,3.0132484436035156
1747257599.7699451,723,5.372358322143555
1747257600.448193,725,5.022572994232178
1747257600.789783,726,2.268054962158203
1747257601.1302571,727,19.076961517333984
1747257601.480396,728,0.9429925680160522
1747257601.824657,729,0.8932615518569946
1747257602.5107822,731,14.47177505493164
1747257602.8571355,732,2.3652563095092773
1747257603.200043,733,1.225010871887207
1747257604.9499927,738,2.7243566513061523
1747257605.293792,739,5.470750331878662
1747257605.6409507,740,8.882218360900879
1747257606.3289154,742,2.574979305267334
1747257606.6749127,743,2.6274874210357666
1747257607.0330741,744,2.998600482940674
1747257607.3798862,745,2.8185112476348877
1747257609.7837527,752,2.465730667114258
1747257610.8103988,755,5.562486171722412
1747257611.1572464,756,2.844738245010376
1747257611.8513157,758,2.4992637634277344
1747257613.5553553,763,3.2711334228515625
1747257613.8946698,764,1.4446794986724854
1747257614.234398,765,2.017076253890991
1747257615.2497056,768,2.229715585708618
1747257615.6651893,769,1.489782691001892
1747257616.6956646,772,8.352843284606934
1747257617.0422032,773,1.5348947048187256
1747257617.7315211,775,1.7395005226135254
1747257618.0757737,776,3.677898645401001
1747257618.769697,778,3.5852713584899902
1747257619.1207855,779,2.4585869312286377
1747257619.4663947,780,6.243344306945801
1747257619.8148794,781,6.565959930419922
1747257620.1675005,782,4.207344055175781
1747257622.244148,788,2.035080909729004
1747257622.5865424,789,2.9364657402038574
1747257623.2751024,791,2.258354425430298
1747257623.9729633,793,1.776589035987854
1747257624.6670275,795,3.7794923782348633
1747257625.0080352,796,10.107349395751953
1747257626.0452385,799,3.8513474464416504
1747257626.3868544,800,3.7720818519592285
1747257627.762943,804,3.0289077758789062
1747257628.1084816,805,4.509305000305176
1747257628.4486735,806,6.216595649719238
1747257628.7899656,807,10.621745109558105
1747257629.8198972,810,4.788824558258057
1747257630.8545861,813,1.7638599872589111
1747257632.59276,818,2.379150152206421
1747257632.9396136,819,13.900421142578125
1747257633.6348495,821,7.651706695556641
1747257633.986579,822,5.195653915405273
1747257634.329836,823,3.3753957748413086
1747257635.017231,825,5.4393720626831055
1747257635.3631876,826,3.7809853553771973
1747257635.7062068,827,0.6362497210502625
1747257636.054325,828,4.00709342956543
1747257637.43242,832,7.999295711517334
1747257637.7757514,833,1.7240748405456543
1747257638.474084,835,11.388871192932129
1747257638.8148854,836,3.6803526878356934
1747257639.1573317,837,1.8957901000976562
1747257639.8518775,839,3.0762171745300293
1747257640.1951225,840,13.848487854003906
1747257641.2314095,843,2.757593870162964
1747257641.9188905,845,1.2661937475204468
1747257643.6358855,850,11.488863945007324
1747257643.980615,851,7.588797569274902
1747257645.0124955,854,6.1764936447143555
1747257646.041116,857,1.8395535945892334
1747257647.0701253,860,0.9424566030502319
1747257647.7570157,862,6.833503246307373
1747257648.7906516,865,2.7251322269439697
1747257649.1331425,866,2.6912519931793213
1747257650.504949,870,6.622061729431152
1747257650.8449104,871,19.22696304321289
1747257654.2811449,881,1.247092604637146
1747257654.966929,883,10.21994686126709
1747257655.3117323,884,4.663768768310547
1747257655.6540346,885,1.2372112274169922
1747257655.9985101,886,12.248601913452148
1747257656.6843827,888,3.0243029594421387
1747257657.3856046,890,1.9014934301376343
1747257658.073282,892,6.402045249938965
1747257659.108206,895,14.531469345092773
1747257659.812349,897,2.697983741760254
1747257660.156671,898,4.93820858001709
1747257661.20608,901,1.42702054977417
1747257661.5619237,902,3.089609146118164
1747257662.2491508,904,4.786500453948975
1747257662.9327576,906,4.2446770668029785
1747257663.2741191,907,1.5868687629699707
1747257663.6170619,908,1.4769049882888794
1747257664.3008144,910,2.133152961730957
1747257664.643275,911,4.2071428298950195
1747257665.667051,914,13.183367729187012
1747257667.0205147,918,3.1780800819396973
1747257667.3587368,919,1.7069892883300781
1747257668.036308,921,2.2311794757843018
1747257668.7160883,923,1.9510765075683594
1747257670.0819414,927,4.2170867919921875
1747257670.4233215,928,2.482745409011841
1747257670.7618024,929,2.5523149967193604
1747257671.1006227,930,8.021543502807617
1747257671.4417121,931,1.2049260139465332
1747257671.8026233,932,4.678258895874023
1747257672.147719,933,1.269346833229065
1747257672.8436825,935,4.7766876220703125
1747257674.2347398,939,6.522103786468506
1747257674.9170663,941,2.158860206604004
1747257675.2601626,942,0.8416552543640137
1747257676.2777843,945,2.1904525756835938
1747257677.6480062,949,1.478860855102539
1747257678.6829004,952,2.2453198432922363
1747257679.3684354,954,4.0905632972717285
1747257679.7182257,955,3.885807514190674
1747257680.0626383,956,19.986743927001953
1747257681.4333117,960,2.1169519424438477
1747257682.1176043,962,7.822175025939941
1747257682.4670615,963,4.164572715759277
1747257682.8125026,964,1.1476380825042725
1747257683.1575332,965,10.164226531982422
1747257683.8489392,967,1.935009479522705
1747257684.190367,968,5.044058799743652
1747257685.221932,971,5.472966194152832
1747257686.9544425,976,2.024604320526123
1747257687.6485558,978,2.8361783027648926
1747257687.9898515,979,3.823035717010498
1747257688.6712005,981,3.840477705001831
1747257689.0128148,982,2.636512279510498
1747257690.377958,986,5.148101329803467
1747257691.060733,988,3.30648136138916
1747257691.3984048,989,2.00547194480896
1747257691.7361557,990,3.7097482681274414
1747257692.4117558,992,0.3938744366168976
1747257693.091985,994,5.514406204223633
1747257693.4330196,995,5.343271255493164
1747257693.7743793,996,5.877538204193115
1747257694.4595916,998,6.1274542808532715
1747257694.802254,999,4.901337146759033
1747257695.4980145,1001,2.8692073822021484
1747257695.8497484,1002,1.4619172811508179
1747257696.195769,1003,9.833401679992676
1747257696.542965,1004,3.853217840194702
1747257696.8915436,1005,10.5615234375
1747257697.2435746,1006,3.0580544471740723
1747257698.9980228,1011,15.229554176330566
1747257699.7025778,1013,5.247474670410156
1747257700.39598,1015,3.5545785427093506
1747257700.740257,1016,4.378596305847168
1747257701.082496,1017,4.390872478485107
1747257702.7989178,1022,5.539817810058594
1747257704.174783,1026,2.209322929382324
1747257704.8631537,1028,1.2355011701583862
1747257705.204763,1029,12.566078186035156
1747257707.266373,1035,0.5752370953559875
1747257707.60954,1036,8.471931457519531
1747257707.953128,1037,5.151390075683594
1747257708.298147,1038,5.6960320472717285
1747257708.6465504,1039,5.363109111785889
1747257710.019642,1043,5.672274112701416
1747257710.7072105,1045,21.151554107666016
1747257711.0511847,1046,0.5979187488555908
1747257713.120038,1052,1.0740461349487305
1747257713.4822166,1053,3.6077399253845215
1747257714.512261,1056,7.518016815185547
1747257715.1956449,1058,2.7240467071533203
1747257715.5370758,1059,18.85834503173828
1747257715.8787768,1060,2.0715818405151367
1747257716.5649552,1062,0.3652104139328003
1747257717.5997016,1065,11.056663513183594
1747257717.9470072,1066,0.34973010420799255
1747257718.300268,1067,7.894424915313721
1747257718.9865525,1069,4.768840789794922
1747257719.326902,1070,2.118999719619751
1747257719.6722376,1071,12.281320571899414
1747257720.0194795,1072,7.059767246246338
1747257720.367293,1073,0.9598292112350464
1747257720.7093878,1074,1.457524299621582
1747257721.7368643,1077,1.2976396083831787
1747257722.0798671,1078,7.43127965927124
1747257722.7687469,1080,1.8903433084487915
1747257723.1169143,1081,5.385838031768799
1747257723.4626575,1082,7.4638237953186035
1747257724.486727,1085,12.694853782653809
1747257724.8299038,1086,0.8317968845367432
1747257725.1756072,1087,5.647429466247559
1747257726.553836,1091,2.4820899963378906
1747257726.8987613,1092,1.084329605102539
1747257727.2398758,1093,3.536245822906494
1747257728.9610744,1098,12.3568696975708
1747257729.6464627,1100,3.05043625831604
1747257730.3361213,1102,3.8957924842834473
1747257730.6800427,1103,0.8823367953300476
1747257731.0237253,1104,3.2678604125976562
1747257732.0531077,1107,2.8223373889923096
1747257732.4001024,1108,18.549991607666016
1747257732.7489858,1109,3.3170247077941895
1747257733.0998147,1110,1.599757194519043
1747257733.4607997,1111,2.9525647163391113
1747257733.8150594,1112,1.9601787328720093
1747257734.1718037,1113,4.521791458129883
1747257734.5208337,1114,2.5102250576019287
1747257735.2145386,1116,5.959353446960449
1747257736.264224,1119,3.6006293296813965
1747257736.965721,1121,17.08776092529297
1747257737.3187063,1122,3.185487747192383
1747257738.3636556,1125,4.608372211456299
1747257738.7126684,1126,3.477731466293335
1747257739.4082394,1128,5.648641586303711
1747257739.758186,1129,3.3829264640808105
1747257740.1018963,1130,5.016496658325195
1747257740.4466214,1131,1.3749736547470093
1747257740.79055,1132,1.4572701454162598
1747257741.4845,1134,2.1815476417541504
1747257741.8305788,1135,3.1392881870269775
1747257742.1821132,1136,9.792092323303223
1747257743.2130291,1139,17.4559383392334
1747257744.2570367,1142,7.000304222106934
1747257745.2959514,1145,1.272282361984253
1747257745.648884,1146,7.114073753356934
1747257746.3391745,1148,12.903305053710938
1747257746.6819263,1149,2.470229148864746
1747257747.0243754,1150,2.5528454780578613
1747257747.367593,1151,4.022783279418945
1747257747.7116337,1152,2.63557767868042
1747257748.05601,1153,8.03293228149414
1747257748.744016,1155,4.911968231201172
1747257750.4619007,1160,2.8735408782958984
1747257751.1478162,1162,25.04069709777832
1747257751.8344743,1164,6.2653727531433105
1747257752.5224826,1166,3.048555374145508
1747257752.8658924,1167,2.2366714477539062
1747257754.9391117,1173,3.4034647941589355
1747257755.2891877,1174,6.697439193725586
1747257755.9878368,1176,4.940707683563232
1747257756.3367336,1177,8.990734100341797
1747257756.686028,1178,5.399503707885742
1747257758.0700195,1182,5.654877662658691
1747257758.7652557,1184,1.656351089477539
1747257759.4546382,1186,3.576815605163574
1747257760.1507335,1188,6.540087699890137
1747257760.4948034,1189,1.065608263015747
1747257760.8367548,1190,4.464359760284424
1747257761.8740053,1193,5.2741169929504395
1747257762.2138765,1194,5.122094631195068
1747257762.5538003,1195,2.236588954925537
1747257763.2358446,1197,2.95546817779541
1747257763.5746284,1198,1.9748343229293823
1747257764.5943289,1201,3.963172435760498
1747257764.932016,1202,7.692968845367432
1747257765.9554017,1205,6.866453647613525
1747257766.2946448,1206,10.926945686340332
1747257766.63231,1207,6.632402420043945
1747257767.3220806,1209,2.915456533432007
1747257768.6882384,1213,4.894331455230713
1747257769.0338333,1214,10.226585388183594
1747257769.378608,1215,1.8798247575759888
1747257770.056667,1217,1.2332547903060913
1747257770.396301,1218,1.644031286239624
1747257772.1013212,1223,6.632346153259277
1747257772.7800355,1225,3.923161506652832
1747257773.7978177,1228,37.176963806152344
1747257774.137683,1229,11.657822608947754
1747257775.1579287,1232,0.7545465230941772
1747257775.4977813,1233,1.140041470527649
1747257777.2138286,1238,2.6445329189300537
1747257777.9003258,1240,0.6686159372329712
1747257778.243218,1241,0.8233331441879272
1747257778.5872648,1242,4.090509414672852
1747257778.9308736,1243,3.247063636779785
1747257779.2743816,1244,3.506875514984131
1747257779.6168787,1245,4.113203048706055
1747257779.9625716,1246,3.8329203128814697
1747257780.9911165,1249,10.720643997192383
1747257781.3348448,1250,3.7113797664642334
1747257781.6767075,1251,8.004121780395508
1747257782.0149093,1252,5.271949768066406
1747257782.6938107,1254,2.4954676628112793
1747257783.402293,1256,2.7087974548339844
1747257783.7433684,1257,18.352474212646484
1747257784.8027456,1260,15.762092590332031
1747257785.152139,1261,1.8455275297164917
1747257786.1962252,1264,1.213307499885559
1747257787.2297413,1267,9.689155578613281
1747257788.6087818,1271,10.387245178222656
1747257790.330781,1276,8.986688613891602
1747257790.6762536,1277,5.287078380584717
1747257791.0236382,1278,2.3133885860443115
1747257792.404937,1282,2.277377128601074
1747257793.4381397,1285,9.011601448059082
1747257795.1659517,1290,13.577835083007812
1747257796.201149,1293,19.109529495239258
1747257797.230616,1296,2.813181161880493
1747257797.9351635,1298,16.600313186645508
1747257798.2837102,1299,1.4114781618118286
1747257799.323955,1302,1.94156813621521
1747257800.718812,1306,4.110447883605957
1747257802.0990558,1310,11.210559844970703
1747257803.4750147,1314,14.025320053100586
1747257803.8175912,1315,10.039545059204102
1747257805.5395083,1320,2.504683017730713
1747257806.2379963,1322,6.462348937988281
1747257806.587311,1323,5.002577781677246
1747257807.2928126,1325,10.223271369934082
1747257807.6451635,1326,8.341401100158691
1747257808.3498023,1328,5.564202308654785
1747257810.8131611,1335,3.5429067611694336
1747257813.916615,1344,9.177437782287598
1747257814.2666237,1345,24.662364959716797
1747257814.95591,1347,12.509847640991211
1747257815.3005605,1348,2.7022318840026855
1747257816.3340137,1351,5.315029144287109
1747257816.6783214,1352,13.273839950561523
1747257817.3715305,1354,1.7354559898376465
1747257818.7491474,1358,13.688392639160156
1747257819.4479506,1360,2.742248058319092
1747257820.8316705,1364,31.480941772460938
1747257821.1760848,1365,0.7627049684524536
1747257821.5176013,1366,17.909103393554688
1747257821.86122,1367,1.5425844192504883
1747257822.205148,1368,15.037115097045898
1747257823.5812638,1372,0.643353283405304
1747257823.9228132,1373,2.977545976638794
1747257824.608404,1375,2.1306941509246826
1747257824.9522386,1376,31.15685272216797
1747257826.331237,1380,1.4000039100646973
1747257828.0710986,1385,18.231868743896484
1747257828.413289,1386,36.849090576171875
1747257829.7978356,1390,4.7208757400512695
1747257830.8487396,1393,13.61905288696289
1747257831.884701,1396,12.657706260681152
1747257832.2299476,1397,4.252871513366699
1747257832.9220798,1399,6.839707374572754
1747257833.2672973,1400,5.534547805786133
1747257834.2939184,1403,6.411291122436523
1747257834.9822218,1405,0.3942406475543976
1747257837.7423196,1413,24.861690521240234
1747257838.7718673,1416,0.7523455023765564
1747257839.1226366,1417,17.03754425048828
1747257839.8193386,1419,0.3454296588897705
1747257840.508011,1421,4.716609001159668
1747257840.8536837,1422,4.747323513031006
1747257843.9771516,1431,9.482624053955078
1747257844.3222694,1432,5.344407081604004
1747257845.702437,1436,17.58783531188965
1747257846.391021,1438,2.5360376834869385
1747257846.7337685,1439,0.12902653217315674
1747257847.0784914,1440,2.1636109352111816
1747257847.4319837,1441,6.829926490783691
1747257848.488276,1444,2.794025182723999
1747257849.2006555,1446,5.045783996582031
1747257849.5462928,1447,23.604127883911133
1747257849.8934863,1448,0.4393700957298279
1747257850.2397344,1449,29.854747772216797
1747257850.5790987,1450,16.298612594604492
1747257850.9187295,1451,40.75311279296875
1747257851.2625086,1452,31.640722274780273
1747257851.9446502,1454,26.77408790588379
1747257852.291498,1455,21.20348358154297
1747257852.6349747,1456,8.852350234985352
1747257852.975704,1457,12.045727729797363
1747257853.3239467,1458,38.089813232421875
1747257853.669842,1459,7.936760902404785
1747257854.0097625,1460,2.284453868865967
1747257854.3502474,1461,7.815589904785156
1747257855.0306506,1463,18.935482025146484
1747257857.4981184,1470,31.440582275390625
1747257858.5191119,1473,14.340797424316406
1747257858.8565438,1474,37.16925048828125
1747257859.537232,1476,1.4553329944610596
1747257859.8755898,1477,1.423042893409729
1747257861.251019,1481,0.17567621171474457
1747257861.5956502,1482,12.22774887084961
1747257861.9336724,1483,7.87462043762207
1747257863.2992036,1487,9.117231369018555
1747257863.6417289,1488,14.53934383392334
1747257863.984984,1489,0.2837820053100586
1747257864.3243642,1490,19.44732093811035
1747257864.6675425,1491,1.4143426418304443
1747257865.356127,1493,12.975617408752441
1747257865.6944058,1494,24.98393440246582
1747257867.072693,1498,1.8060804605484009
1747257867.419256,1499,0.8118346929550171
1747257867.762503,1500,5.281157970428467
1747257868.4473233,1502,18.775104522705078
1747257869.493303,1505,3.2456135749816895
1747257870.8817225,1509,26.87127685546875
1747257871.2289965,1510,19.710472106933594
1747257871.5747242,1511,1.283647060394287
1747257872.2549016,1513,3.194517135620117
1747257872.9402018,1515,15.010808944702148
1747257873.2902384,1516,2.5572397708892822
1747257875.7030084,1523,10.486144065856934
1747257876.7365048,1526,2.714986562728882
1747257877.4255059,1528,3.5756657123565674
1747257879.4883738,1534,2.8044497966766357
1747257880.5292106,1537,3.900639057159424
1747257880.874476,1538,9.351203918457031
1747257881.907111,1541,28.140363693237305
1747257883.29003,1545,3.147665023803711
1747257883.9897006,1547,8.796045303344727
1747257884.3390183,1548,5.991868495941162
1747257885.3967476,1551,2.1582748889923096
1747257885.7462428,1552,2.607492208480835
1747257886.0955544,1553,9.07838249206543
1747257886.8025546,1555,12.78615951538086
1747257887.5201344,1557,5.261114120483398
1747257889.3004284,1562,0.5693333745002747
1747257890.026227,1564,3.453063726425171
1747257890.3780448,1565,23.759689331054688
1747257890.7309241,1566,21.182294845581055
1747257891.4543028,1568,13.656764030456543
1747257892.167481,1570,6.1724090576171875
1747257892.5184765,1571,12.469771385192871
1747257892.8902729,1572,3.9343042373657227
1747257893.249903,1573,11.969950675964355
1747257894.3020415,1576,2.98507022857666
1747257895.0111897,1578,28.540550231933594
1747257895.361156,1579,7.8728928565979
1747257895.7173147,1580,8.291996002197266
1747257896.069208,1581,4.706464767456055
1747257896.4236627,1582,24.039043426513672
1747257897.4751363,1585,14.30392074584961
1747257899.2263153,1590,4.149447441101074
1747257900.979462,1595,51.69481658935547
1747257901.3292782,1596,9.203369140625
1747257901.677689,1597,4.689820766448975
1747257903.0960855,1601,1.2855656147003174
1747257903.4451272,1602,1.0372496843338013
1747257903.800568,1603,2.818483829498291
1747257906.210097,1610,0.36315295100212097
1747257906.5532167,1611,1.0633952617645264
1747257907.2439117,1613,3.635589122772217
1747257907.5888562,1614,3.433621644973755
1747257908.2723076,1616,5.417101860046387
1747257909.6464355,1620,5.324254512786865
1747257910.3276086,1622,4.013373851776123
1747257911.0083845,1624,3.8945109844207764
1747257911.6923878,1626,9.935523986816406
1747257912.0321007,1627,0.4753589630126953
1747257913.3939493,1631,22.902713775634766
1747257914.768804,1635,4.455179214477539
1747257915.1255674,1636,17.90583038330078
1747257915.471039,1637,10.014167785644531
1747257915.814088,1638,25.00225830078125
1747257916.4980385,1640,7.02866792678833
1747257916.839671,1641,1.6890316009521484
1747257918.5579176,1646,1.9639639854431152
1747257918.900836,1647,0.47730642557144165
1747257919.587131,1649,3.1235196590423584
1747257920.2726889,1651,2.2905921936035156
1747257920.6150317,1652,23.510446548461914
1747257920.9555104,1653,1.4673261642456055
1747257921.2969167,1654,12.530643463134766
1747257921.9801335,1656,1.6247897148132324
1747257922.6638927,1658,11.862971305847168
1747257924.0386117,1662,8.124773979187012
1747257924.7343185,1664,4.772287368774414
1747257925.4271247,1666,20.45947265625
1747257926.4538584,1669,1.73224675655365
1747257926.7969272,1670,1.6127698421478271
1747257928.1674914,1674,16.728221893310547
1747257929.187614,1677,15.799921035766602
1747257929.8689253,1679,16.17690658569336
1747257930.2106342,1680,5.44085168838501
1747257930.5537891,1681,2.1980783939361572
1747257930.8980675,1682,4.1644206047058105
1747257931.9271955,1685,0.5584503412246704
1747257932.2667227,1686,3.918060779571533
1747257932.606968,1687,3.053101062774658
1747257932.9495997,1688,9.671311378479004
1747257933.2948189,1689,7.910367012023926
1747257933.6344469,1690,12.827777862548828
1747257934.6557546,1693,3.7452330589294434
1747257934.9953892,1694,19.67548179626465
1747257935.3448575,1695,15.607397079467773
1747257936.0395005,1697,1.497962474822998
1747257936.3851771,1698,1.885575532913208
1747257936.731626,1699,6.665610313415527
1747257937.0746078,1700,19.912391662597656
1747257937.7606664,1702,1.368516445159912
1747257938.4533963,1704,16.96580696105957
1747257939.5020251,1707,21.409616470336914
1747257940.2070825,1709,34.889930725097656
1747257940.5605857,1710,8.141193389892578
1747257940.911839,1711,14.44837760925293
1747257941.2561302,1712,53.62922668457031
1747257943.312817,1718,3.2878153324127197
1747257943.6539814,1719,21.33873748779297
1747257944.684851,1722,0.3430597484111786
1747257945.0309,1723,15.648351669311523
1747257945.3742497,1724,34.75350570678711
1747257945.7157354,1725,9.40373420715332
1747257947.4386392,1730,57.66303253173828
1747257950.2367437,1738,3.2442026138305664
1747257950.5909197,1739,3.1264729499816895
1747257950.9395947,1740,35.17772674560547
1747257951.9695287,1743,0.3831719160079956
1747257952.6536574,1745,3.1018033027648926
1747257953.681215,1748,3.9939346313476562
1747257954.0255077,1749,37.49091720581055
1747257954.3673818,1750,0.276352196931839
1747257954.7144153,1751,11.220653533935547
1747257955.4157143,1753,3.1825428009033203
1747257955.761205,1754,0.16875416040420532
1747257956.791727,1757,24.633453369140625
1747257958.526213,1762,1.7263758182525635
1747257958.8757503,1763,6.51326847076416
1747257959.5793593,1765,29.552658081054688
1747257959.9309902,1766,10.113540649414062
1747257960.6325817,1768,4.761220932006836
1747257963.0713418,1775,32.728919982910156
1747257963.410236,1776,5.1374969482421875
1747257963.7500303,1777,18.141399383544922
1747257964.772431,1780,1.7729233503341675
1747257965.1175601,1781,3.3201851844787598
1747257966.1432922,1784,8.27285385131836
1747257966.4821985,1785,2.9784936904907227
1747257966.8204825,1786,8.4334135055542
1747257967.1628346,1787,1.0553256273269653
1747257967.8390896,1789,25.121904373168945
1747257968.1829135,1790,2.506277084350586
1747257968.8580296,1792,4.077397346496582
1747257969.5345178,1794,20.02085304260254
1747257970.2228339,1796,4.026169300079346
1747257970.5619152,1797,3.934347152709961
1747257971.5898726,1800,2.739799737930298
1747257972.2815318,1802,36.93666076660156
1747257972.6340723,1803,10.006829261779785
1747257972.9830964,1804,8.56297492980957
1747257974.369164,1808,1.2501182556152344
1747257975.071507,1810,2.812012195587158
1747257976.4704807,1814,32.200618743896484
1747257977.1703568,1816,4.4491753578186035
1747257977.8647482,1818,0.34163397550582886
1747257978.2154744,1819,31.00467300415039
1747257979.5885623,1823,4.439725399017334
1747257980.618289,1826,52.08329772949219
1747257980.9604337,1827,0.7577900290489197
1747257981.6461718,1829,1.6611230373382568
1747257981.9886055,1830,25.31863784790039
1747257982.674332,1832,6.0321478843688965
1747257983.0196886,1833,6.627291679382324
1747257983.3629785,1834,18.929981231689453
1747257984.048203,1836,6.670881271362305
1747257984.3916514,1837,17.638811111450195
1747257984.7331226,1838,2.369840621948242
1747257986.7900066,1844,2.20884370803833
1747257987.133295,1845,1.0383248329162598
1747257987.4745615,1846,2.991495132446289
1747257987.8179812,1847,13.576114654541016
1747257988.1601603,1848,13.61684799194336
1747257989.196448,1851,7.2924485206604
1747257989.882582,1853,2.1005024909973145
1747257990.9196084,1856,3.5119993686676025
1747257992.2993994,1860,9.011068344116211
1747257993.6753232,1864,37.830955505371094
1747257994.0239818,1865,10.046146392822266
1747257994.3678062,1866,33.879737854003906
1747257994.7114995,1867,7.297147750854492
1747257996.0858338,1871,27.332473754882812
1747257996.4323056,1872,16.079753875732422
1747257996.7777014,1873,9.455004692077637
1747257997.1295075,1874,22.793460845947266
1747257997.475502,1875,8.549795150756836
1747257998.1644301,1877,19.205724716186523
1747257998.8560398,1879,15.043893814086914
1747257999.199684,1880,5.391263484954834
1747258000.234866,1883,0.478826642036438
1747258000.5809886,1884,3.7259135246276855
1747258001.2863114,1886,1.2038099765777588
1747258001.9782915,1888,12.074419021606445
1747258002.669877,1890,8.560771942138672
1747258003.017107,1891,17.152435302734375
1747258004.39325,1895,19.339309692382812
1747258005.7739408,1899,4.846249580383301
1747258006.4620328,1901,2.7687768936157227
1747258006.8046615,1902,8.595376968383789
1747258008.1844392,1906,46.94740295410156
1747258008.8767343,1908,45.6160774230957
1747258009.224245,1909,1.3680377006530762
1747258009.5701737,1910,29.486614227294922
1747258010.6277523,1913,5.3784613609313965
1747258011.6732972,1916,20.282400131225586
1747258012.3703208,1918,0.306998610496521
1747258014.4388094,1924,3.239614486694336
1747258014.789771,1925,35.27180099487305
1747258015.1414032,1926,25.866683959960938
1747258015.8276145,1928,48.10723876953125
1747258016.1704252,1929,13.428511619567871
1747258017.2019238,1932,21.04289436340332
1747258018.2458806,1935,0.6873419284820557
1747258018.592807,1936,4.502400875091553
1747258019.6344924,1939,17.56481170654297
1747258019.9794984,1940,2.456732749938965
1747258020.324641,1941,13.077911376953125
1747258020.6748369,1942,16.765893936157227
1747258021.7099957,1945,0.129047229886055
1747258022.3991778,1947,23.188196182250977
1747258023.432411,1950,2.565457344055176
1747258023.7771423,1951,11.889978408813477
1747258024.4664085,1953,2.4789364337921143
1747258025.5053058,1956,3.744676113128662
1747258026.8859122,1960,1.9620022773742676
1747258027.2325087,1961,12.34575080871582
1747258027.5825212,1962,3.770437240600586
1747258027.9275782,1963,3.3633484840393066
1747258028.2778673,1964,28.996273040771484
1747258028.96853,1966,0.454821914434433
1747258029.312229,1967,4.425689220428467
1747258029.6573627,1968,1.9134154319763184
1747258030.0036502,1969,26.129968643188477
1747258032.0459576,1975,0.36780014634132385
1747258032.7263422,1977,2.185711622238159
1747258033.0659697,1978,14.200860977172852
1747258033.4055972,1979,5.820950508117676
1747258033.7433352,1980,1.5805463790893555
1747258034.0822065,1981,20.75576400756836
1747258034.4224408,1982,10.85378646850586
1747258034.7611027,1983,21.04896354675293
1747258035.4423149,1985,8.326706886291504
1747258036.1315665,1987,11.276765823364258
1747258036.4762464,1988,1.2854511737823486
1747258036.8178978,1989,0.5248552560806274
1747258037.5092344,1991,25.477699279785156
1747258037.861251,1992,40.16717529296875
1747258038.2107441,1993,6.800342559814453
1747258038.9101977,1995,7.993218898773193
1747258040.3022182,1999,13.911556243896484


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_36_765821-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257348.1898484,0,1.353359580039978
1747257349.2671313,3,1.3963080644607544
1747257349.6158345,4,1.0558122396469116
1747257351.7004457,10,1.0638465881347656
1747257352.0466468,11,1.3842556476593018
1747257353.0881896,14,1.0702478885650635
1747257353.4327633,15,1.1209266185760498
1747257354.4733825,18,2.219345808029175
1747257354.8241339,19,1.2712724208831787
1747257355.184385,20,2.0749597549438477
1747257355.8799455,22,1.007185459136963
1747257356.2273953,23,1.0146281719207764
1747257357.2879748,26,1.0384266376495361
1747257357.6374102,27,1.0146291255950928
1747257359.7459369,33,1.8346061706542969
1747257360.7985468,36,1.2982399463653564
1747257361.1532745,37,3.0642640590667725
1747257361.5045636,38,1.8345412015914917
1747257361.8513498,39,1.950299859046936
1747257362.2007387,40,1.5121737718582153
1747257364.6150272,47,2.7488272190093994
1747257364.9702756,48,3.0472161769866943
1747257365.32602,49,1.806918740272522
1747257366.0202622,51,2.1670382022857666
1747257366.3732975,52,1.913195013999939
1747257367.0936563,54,2.108292579650879
1747257368.1651597,57,2.312770128250122
1747257369.2077696,60,2.1414239406585693
1747257369.554886,61,4.01781702041626
1747257369.904719,62,3.4449832439422607
1747257370.2559843,63,3.509934902191162
1747257370.9516919,65,2.2209951877593994
1747257371.3023975,66,2.6681458950042725
1747257371.6495414,67,3.7094836235046387
1747257371.9969332,68,4.629905700683594
1747257372.686304,70,4.355930328369141
1747257373.0313537,71,4.653535842895508
1747257375.09862,77,4.3138017654418945
1747257375.7902927,79,3.4521474838256836
1747257376.138539,80,3.35018253326416
1747257376.8382492,82,4.126479148864746
1747257377.188014,83,3.779918670654297
1747257377.8769515,85,3.2051877975463867
1747257379.2953904,89,4.399471282958984
1747257379.649361,90,3.9151275157928467
1747257381.4348407,95,4.634942531585693
1747257382.8691118,99,4.551098823547363
1747257383.232039,100,4.800584316253662
1747257384.3165405,103,4.815369129180908
1747257385.3823457,106,4.1880950927734375
1747257385.7349317,107,4.7814040184021
1747257386.440414,109,4.307651996612549
1747257388.2378914,114,4.358912944793701
1747257388.934576,116,4.4581403732299805
1747257390.671337,121,3.5486321449279785
1747257392.0734541,125,4.503899097442627
1747257392.4208188,126,4.018830299377441
1747257393.1263978,128,4.818045139312744
1747257393.825341,130,3.3488316535949707
1747257394.171366,131,4.855367660522461
1747257394.526374,132,4.376401901245117
1747257395.9173396,136,4.577027797698975
1747257396.2701602,137,4.160747528076172
1747257398.3749006,143,5.006721019744873
1747257398.7212539,144,5.186036109924316
1747257399.419676,146,5.753361701965332
1747257399.7650106,147,4.787344455718994
1747257400.8041205,150,4.932439804077148
1747257403.2391956,157,5.320577621459961
1747257403.947621,159,5.3843607902526855
1747257404.295698,160,5.369291305541992
1747257405.0018363,162,5.53795862197876
1747257405.7029607,164,5.059041976928711
1747257406.4131656,166,4.588708400726318
1747257407.8542438,170,5.355212688446045
1747257408.2069662,171,4.841860294342041
1747257408.5616388,172,5.391972064971924
1747257409.6234448,175,4.969120025634766
1747257409.9882698,176,5.126702785491943
1747257410.347577,177,5.661843776702881
1747257410.7001138,178,5.59435510635376
1747257411.4097545,180,5.039234161376953
1747257411.7635822,181,5.239151954650879
1747257412.8121035,184,5.37907600402832
1747257413.1588037,185,4.896223068237305
1747257413.5037131,186,4.560564041137695
1747257414.5452228,189,3.9279415607452393
1747257414.9042978,190,5.334041595458984
1747257415.2684567,191,5.167204856872559
1747257415.6209152,192,5.271602153778076
1747257416.669375,195,5.029167175292969
1747257418.0802555,199,5.231611728668213
1747257418.4226038,200,5.31961727142334
1747257419.1049948,202,5.304264068603516
1747257419.4500062,203,5.280233860015869
1747257419.7901917,204,5.797687530517578
1747257420.129209,205,5.274731159210205
1747257420.808681,207,5.468646049499512
1747257421.4881718,209,5.61182165145874
1747257422.1672049,211,5.5751190185546875
1747257422.8517528,213,5.291286468505859
1747257423.5726893,215,4.954543590545654
1747257423.9276643,216,4.27350378036499
1747257424.6332111,218,4.721688270568848
1747257424.9882202,219,4.805239200592041
1747257425.339687,220,5.420681476593018
1747257425.6910257,221,5.330352783203125
1747257426.0426452,222,5.228287220001221
1747257426.744353,224,5.213799953460693
1747257427.0954916,225,4.675174236297607
1747257428.502076,229,5.378068923950195
1747257430.6063838,235,4.808162212371826
1747257431.311415,237,4.866293430328369
1747257431.6641393,238,5.4314093589782715
1747257432.0149686,239,5.248239994049072
1747257432.7273388,241,4.871264934539795
1747257433.0793803,242,5.127119064331055
1747257433.7951572,244,5.2049055099487305
1747257434.1445987,245,5.540522575378418
1747257434.4949179,246,5.6807732582092285
1747257434.8454554,247,5.4396491050720215
1747257436.6036577,252,4.526844024658203
1747257436.95044,253,5.329163074493408
1747257437.3036523,254,5.1720733642578125
1747257438.360124,257,4.878520488739014
1747257438.7105875,258,5.412892818450928
1747257439.0523295,259,5.691576957702637
1747257439.4007301,260,5.440023422241211
1747257440.0878131,262,5.208704948425293
1747257442.8743284,270,5.158236980438232
1747257443.2190452,271,5.137425422668457
1747257444.2542136,274,4.173613548278809
1747257444.5972204,275,5.62129545211792
1747257444.9393787,276,3.7080271244049072
1747257445.624792,278,5.50231409072876
1747257446.310336,280,5.553884983062744
1747257447.005241,282,5.534153938293457
1747257447.3491995,283,5.074367523193359
1747257448.0476186,285,5.235868453979492
1747257448.7410707,287,5.2485246658325195
1747257449.0854425,288,4.790656089782715
1747257449.7867248,290,5.5620503425598145
1747257451.524586,295,4.976951599121094
1747257451.8723154,296,5.648065090179443
1747257452.221675,297,5.674817085266113
1747257452.5665421,298,5.191679954528809
1747257454.628342,304,5.202608108520508
1747257455.3186626,306,5.223548412322998
1747257456.0199986,308,5.489109039306641
1747257456.3646913,309,5.248150825500488
1747257457.397318,312,5.406282424926758
1747257457.7424197,313,5.350093364715576
1747257458.7779121,316,5.39852237701416
1747257459.4776802,318,5.092568397521973
1747257459.8227532,319,5.51216983795166
1747257460.862532,322,4.818075656890869
1747257461.5588644,324,5.553475379943848
1747257463.3009586,329,5.421432018280029
1747257463.6456807,330,5.126978874206543
1747257463.99618,331,5.178461074829102
1747257464.3426385,332,5.37357759475708
1747257466.0806808,337,5.5508222579956055
1747257466.4328852,338,4.777174472808838
1747257467.1271427,340,5.312255859375
1747257468.1651683,343,5.057245254516602
1747257468.511324,344,4.425562858581543
1747257468.8555598,345,5.592762470245361
1747257469.2036064,346,5.305453777313232
1747257469.9016044,348,5.239724636077881
1747257470.6041093,350,4.855642795562744
1747257471.2933617,352,4.652344226837158
1747257471.6418052,353,5.3162360191345215
1747257471.9836485,354,5.4199604988098145
1747257473.3666127,358,5.195910930633545
1747257474.0577252,360,5.505578517913818
1747257474.7434545,362,5.125940799713135
1747257475.0840752,363,4.938583850860596
1747257475.4256444,364,4.4406046867370605
1747257475.7705004,365,4.266351699829102
1747257476.1140506,366,5.315919876098633
1747257476.4642675,367,4.807241916656494
1747257476.809847,368,4.863192558288574
1747257478.885316,374,5.503326416015625
1747257479.9155834,377,5.278388977050781
1747257480.2593048,378,5.512327194213867
1747257482.6866243,385,5.516757011413574
1747257483.0337977,386,5.332851886749268
1747257484.4103467,390,5.317351818084717
1747257484.7582371,391,4.927877426147461
1747257485.106714,392,4.705118656158447
1747257485.4567952,393,5.063679218292236
1747257485.8078864,394,4.898083686828613
1747257486.1578753,395,5.444966793060303
1747257486.5027723,396,4.876359939575195
1747257486.850072,397,4.970526218414307
1747257487.194823,398,4.32942533493042
1747257487.5461476,399,4.5245466232299805
1747257488.23894,401,5.038623332977295
1747257488.5930963,402,5.293798446655273
1747257489.2842634,404,5.146075248718262
1747257490.6575077,408,5.021942138671875
1747257491.0023024,409,5.3698320388793945
1747257492.0472796,412,5.3181281089782715
1747257492.397464,413,5.115565776824951
1747257492.7525246,414,5.487668037414551
1747257493.09869,415,5.585515022277832
1747257494.1443975,418,5.700071334838867
1747257495.1840594,421,5.0677008628845215
1747257495.5322473,422,5.204211711883545
1747257496.5637026,425,5.293659687042236
1747257496.9067955,426,5.6881256103515625
1747257498.2859876,430,5.5172648429870605
1747257498.6301515,431,5.296662330627441
1747257499.6611023,434,5.428976535797119
1747257500.0190635,435,5.540276050567627
1747257500.364297,436,5.368693828582764
1747257500.7175515,437,5.346469879150391
1747257501.0667522,438,4.781362533569336
1747257501.4133983,439,5.075226306915283
1747257501.7562447,440,5.1822638511657715
1747257502.1019752,441,5.38136625289917
1747257502.8002276,443,5.296070098876953
1747257503.146646,444,4.980587959289551
1747257503.4922242,445,5.348844528198242
1747257503.837016,446,5.684809684753418
1747257505.234339,450,5.505114555358887
1747257505.582862,451,5.512361526489258
1747257505.929476,452,4.927343845367432
1747257506.277884,453,5.561172962188721
1747257506.6255405,454,5.7868804931640625
1747257507.3178828,456,5.419124126434326
1747257508.0212178,458,5.403245449066162
1747257508.7286277,460,5.367374897003174
1747257509.0750237,461,4.886326789855957
1747257510.1169202,464,5.559568881988525
1747257510.46403,465,5.858158588409424
1747257510.80879,466,5.5937180519104
1747257511.4999313,468,5.537677764892578
1747257512.1898339,470,4.632438659667969
1747257513.584732,474,5.483484745025635
1747257513.9349365,475,5.565293312072754
1747257515.0020692,478,5.352100849151611
1747257515.3610063,479,5.612056732177734
1747257515.7105255,480,5.456810474395752
1747257516.0666616,481,4.726557731628418
1747257516.4215953,482,5.708987712860107
1747257516.7803123,483,4.976485729217529
1747257517.133898,484,5.394702911376953
1747257517.8451877,486,4.849801063537598
1747257518.191125,487,4.970386981964111
1747257518.5368927,488,5.044361591339111
1747257518.8812056,489,5.062234401702881
1747257519.572534,491,5.670872688293457
1747257520.6268797,494,5.368408679962158
1747257522.0241373,498,5.048547744750977
1747257523.0812755,501,5.487533092498779
1747257523.431065,502,5.486027717590332
1747257523.7820654,503,5.0972466468811035
1747257524.8328326,506,5.328324317932129
1747257525.5344138,508,5.3835930824279785
1747257525.8890533,509,5.542377948760986
1747257526.2456737,510,5.2070112228393555
1747257526.594774,511,5.475512504577637
1747257526.9453173,512,4.998736381530762
1747257527.2959929,513,5.338974952697754
1747257527.6429424,514,4.787871360778809
1747257528.6861298,517,5.477178573608398
1747257529.0441363,518,5.37886381149292
1747257529.3960388,519,5.202637195587158
1747257529.7486722,520,5.525352478027344
1747257530.8169818,523,5.200516700744629
1747257533.2490146,530,5.562954902648926
1747257534.2745829,533,5.424590110778809
1747257534.61601,534,5.306293487548828
1747257535.2985475,536,5.590885639190674
1747257535.6382036,537,5.522855281829834
1747257535.97917,538,5.554340362548828
1747257536.3190632,539,5.3184075355529785
1747257536.658941,540,5.2297444343566895
1747257537.3409464,542,5.062369346618652
1747257537.6823719,543,5.427402973175049
1747257538.0274935,544,5.575427055358887
1747257538.7152011,546,5.093140602111816
1747257539.0625618,547,5.515007019042969
1747257540.0878606,550,5.819054126739502
1747257540.7853954,552,5.275715351104736
1747257541.477536,554,5.422169208526611
1747257541.8238242,555,5.454802989959717
1747257542.1762805,556,5.4072675704956055
1747257544.3183541,562,5.012568950653076
1747257544.6691856,563,4.868233680725098
1747257545.020058,564,4.649990558624268
1747257546.4174404,568,4.804886817932129
1747257547.470122,571,5.557309150695801
1747257548.1846628,573,5.12209415435791
1747257549.235436,576,5.463257789611816
1747257550.6299014,580,5.766732692718506
1747257552.01734,584,4.411230087280273
1747257552.3631372,585,5.315502643585205
1747257552.7129424,586,5.376636505126953
1747257553.4072294,588,5.1576642990112305
1747257554.099124,590,5.268989086151123
1747257554.4426787,591,5.27144193649292
1747257554.7853415,592,5.390410900115967
1747257555.4745677,594,5.450734615325928
1747257556.1638513,596,5.177316188812256
1747257556.5073097,597,5.038780212402344
1747257556.853366,598,5.545860290527344
1747257557.2033806,599,4.755451679229736
1747257557.9014237,601,5.506170749664307
1747257558.2450378,602,5.2654523849487305
1747257558.5885222,603,5.412631034851074
1747257559.2788424,605,5.14029598236084
1747257560.3186545,608,5.495797157287598
1747257561.0072515,610,5.457958698272705
1747257562.0439453,613,5.433933734893799
1747257562.3947911,614,5.5114288330078125
1747257563.0902297,616,5.773494243621826
1747257563.78293,618,5.5309929847717285
1747257564.475631,620,5.167715072631836
1747257565.1700354,622,5.3219828605651855
1747257565.5104852,623,5.422994136810303
1747257566.5320182,626,4.718351364135742
1747257567.2168143,628,5.718764305114746
1747257567.559007,629,5.627745628356934
1747257568.9306307,633,5.164348125457764
1747257569.609701,635,5.504351615905762
1747257570.2890513,637,4.935152053833008
1747257571.3117695,640,5.371729373931885
1747257571.6623774,641,5.588071346282959
1747257572.003582,642,5.544528484344482
1747257572.342731,643,5.3157734870910645
1747257572.681763,644,5.747428894042969
1747257573.0221906,645,4.978719711303711
1747257574.3874428,649,5.5877156257629395
1747257575.072506,651,5.5588250160217285
1747257575.4125395,652,5.523885250091553
1747257575.7531462,653,5.027952194213867
1747257576.0954273,654,5.394235610961914
1747257576.440337,655,4.895536422729492
1747257577.4610655,658,5.489109039306641
1747257577.8052454,659,5.1909613609313965
1747257578.147757,660,5.50507116317749
1747257580.545738,667,5.6011223793029785
1747257581.588527,670,5.28061056137085
1747257583.3120396,675,4.957637786865234
1747257583.6565862,676,5.365383625030518
1747257583.9987187,677,5.323183059692383
1747257585.0317922,680,5.13353967666626
1747257585.7172632,682,5.254035472869873
1747257586.0582707,683,5.082957744598389
1747257586.4007163,684,5.011224746704102
1747257587.431033,687,5.296433448791504
1747257589.1458364,692,5.58770227432251
1747257589.8378687,694,5.581037521362305
1747257590.1799586,695,5.1613311767578125
1747257590.5236878,696,5.676394939422607
1747257590.8741188,697,5.090574264526367
1747257591.5612543,699,5.0750603675842285
1747257592.5921197,702,5.229180335998535
1747257592.9410179,703,5.479264736175537
1747257593.6481938,705,5.393174648284912
1747257595.0111306,709,5.367061614990234
1747257595.353934,710,4.851006984710693
1747257596.0339699,712,5.313762187957764
1747257597.052396,715,5.081430435180664
1747257597.7321415,717,5.512446403503418
1747257598.417277,719,5.446316242218018
1747257598.7584465,720,5.1948041915893555
1747257599.1004403,721,4.937763214111328
1747257599.7833588,723,5.384271144866943
1747257600.4620643,725,4.775366306304932
1747257600.8035927,726,5.262887954711914
1747257601.1445515,727,5.364075183868408
1747257601.49709,728,4.478970050811768
1747257601.839123,729,5.76027774810791
1747257602.525808,731,5.4477152824401855
1747257602.8705208,732,4.7848286628723145
1747257603.2147923,733,5.5081892013549805
1747257604.9658372,738,5.5302019119262695
1747257605.311835,739,5.4269304275512695
1747257605.6569958,740,5.694684028625488
1747257606.3470056,742,5.324309349060059
1747257606.6926951,743,5.565774917602539
1747257607.0493956,744,5.416287422180176
1747257607.3967733,745,5.590089321136475
1747257609.7993262,752,5.474255084991455
1747257610.8242826,755,5.5746541023254395
1747257611.1708324,756,5.748226165771484
1747257611.8645191,758,5.4985671043396
1747257613.5691085,763,5.3970627784729
1747257613.9084368,764,5.256932258605957
1747257614.2478478,765,5.905860424041748
1747257615.2634015,768,5.528983116149902
1747257615.6790943,769,5.687617778778076
1747257616.7089236,772,5.419396877288818
1747257617.0560825,773,5.679853916168213
1747257617.7457025,775,5.5498456954956055
1747257618.0928838,776,5.332892894744873
1747257618.7951717,778,5.328878879547119
1747257619.1394835,779,5.758340358734131
1747257619.4835336,780,5.0252227783203125
1747257619.8334258,781,5.434451103210449
1747257620.1864135,782,5.648683547973633
1747257622.2609918,788,5.52339506149292
1747257622.6036842,789,5.653416156768799
1747257623.3000133,791,5.131109237670898
1747257623.9887917,793,5.206588268280029
1747257624.6824775,795,5.218744277954102
1747257625.0236638,796,5.876384258270264
1747257626.059278,799,5.624758243560791
1747257626.401006,800,5.257297039031982
1747257627.7777567,804,5.32559061050415
1747257628.1230836,805,5.34341287612915
1747257628.4630113,806,5.526411056518555
1747257628.80427,807,5.157208442687988
1747257629.8340313,810,5.483255863189697
1747257630.8714793,813,4.9933366775512695
1747257632.6096733,818,5.3511433601379395
1747257632.9560728,819,5.535746097564697
1747257633.6512134,821,5.5830397605896
1747257634.002447,822,5.533867835998535
1747257634.3450775,823,5.302353382110596
1747257635.032821,825,5.0494256019592285
1747257635.379053,826,4.162008762359619
1747257635.7222645,827,4.3284783363342285
1747257636.070504,828,4.952437400817871
1747257637.4485657,832,5.392430782318115
1747257637.7940898,833,5.756540775299072
1747257638.4888794,835,5.19059944152832
1747257638.8300784,836,5.543241024017334
1747257639.177091,837,4.94216251373291
1747257639.8680453,839,5.138272762298584
1747257640.2108772,840,5.266096591949463
1747257641.2473178,843,5.264153957366943
1747257641.9353783,845,5.670481204986572
1747257643.6545115,850,5.330327033996582
1747257643.9996116,851,5.506920337677002
1747257645.0286827,854,5.356922626495361
1747257646.0566807,857,5.663570880889893
1747257647.0859826,860,5.268287658691406
1747257647.7750041,862,5.010848522186279
1747257648.8063712,865,5.785113334655762
1747257649.149463,866,5.675413608551025
1747257650.5206745,870,5.599279880523682
1747257650.8613236,871,5.78688383102417
1747257654.297115,881,5.653375625610352
1747257654.984683,883,5.429028511047363
1747257655.3279796,884,5.011955261230469
1747257655.671662,885,5.500076770782471
1747257656.016197,886,5.712770938873291
1747257656.7022278,888,5.480891704559326
1747257657.4017935,890,5.589616775512695
1747257658.089074,892,5.133312702178955
1747257659.125488,895,5.293816089630127
1747257659.8299828,897,5.183271884918213
1747257660.1724877,898,5.390140533447266
1747257661.2233186,901,5.475136756896973
1747257661.5761306,902,5.774418354034424
1747257662.2632976,904,5.5933837890625
1747257662.9467893,906,5.3492889404296875
1747257663.2875984,907,5.3112263679504395
1747257663.6308155,908,5.226707935333252
1747257664.3152783,910,5.4321980476379395
1747257664.6613665,911,5.480538368225098
1747257665.6807847,914,5.373490810394287
1747257667.0341208,918,5.238095760345459
1747257667.3726704,919,5.479072093963623
1747257668.0508854,921,5.150273323059082
1747257668.7299836,923,5.096205234527588
1747257670.0959358,927,5.174267768859863
1747257670.4366488,928,5.489917755126953
1747257670.775581,929,5.013644695281982
1747257671.1154532,930,5.457446575164795
1747257671.466347,931,5.074777603149414
1747257671.8193703,932,5.8020243644714355
1747257672.1643627,933,5.567689418792725
1747257672.865585,935,5.0269012451171875
1747257674.2482908,939,5.393764495849609
1747257674.9313762,941,4.869341850280762
1747257675.2739446,942,5.679404258728027
1747257676.2915952,945,5.158228397369385
1747257677.6658149,949,5.683184623718262
1747257678.6989756,952,5.021604537963867
1747257679.3852584,954,5.289042949676514
1747257679.736496,955,4.445195198059082
1747257680.0784984,956,4.801935195922852
1747257681.4503524,960,5.660863876342773
1747257682.1352227,962,5.72706937789917
1747257682.4851904,963,5.51643180847168
1747257682.8306696,964,5.5412421226501465
1747257683.1736188,965,5.235238552093506
1747257683.8647947,967,5.66749382019043
1747257684.2069905,968,5.564616680145264
1747257685.2400696,971,5.428539276123047
1747257686.9721785,976,5.55562162399292
1747257687.6621847,978,5.6426825523376465
1747257688.0036092,979,5.259565353393555
1747257688.6852078,981,5.763583660125732
1747257689.026274,982,5.416580677032471
1747257690.3914301,986,5.61543607711792
1747257691.074095,988,5.271344184875488
1747257691.4118695,989,5.728964328765869
1747257691.7502587,990,5.277819633483887
1747257692.4257333,992,5.799376487731934
1747257693.107776,994,5.7360334396362305
1747257693.4487975,995,5.7920379638671875
1747257693.7914448,996,5.657708168029785
1747257694.4767919,998,5.271306991577148
1747257694.8205395,999,5.540584564208984
1747257695.5161352,1001,5.623903751373291
1747257695.8675585,1002,5.764793395996094
1747257696.21403,1003,5.881926536560059
1747257696.5593746,1004,5.095792770385742
1747257696.9107058,1005,5.784911155700684
1747257697.2595773,1006,5.644824504852295
1747257699.014358,1011,5.471956729888916
1747257699.7211256,1013,5.61972188949585
1747257700.4136598,1015,4.972741603851318
1747257700.7578948,1016,5.445866584777832
1747257701.1002245,1017,5.62054443359375
1747257702.8156044,1022,5.852736949920654
1747257704.1928582,1026,5.708137512207031
1747257704.8794234,1028,5.675650119781494
1747257705.222041,1029,5.158213138580322
1747257707.282857,1035,5.79507303237915
1747257707.627078,1036,5.880828380584717
1747257707.97047,1037,5.90324592590332
1747257708.3154879,1038,5.602078914642334
1747257708.6651988,1039,5.267212867736816
1747257710.0380678,1043,5.613471031188965
1747257710.7254112,1045,5.544294357299805
1747257711.0668948,1046,5.512310981750488
1747257713.140688,1052,5.811558723449707
1747257713.501142,1053,5.504902362823486
1747257714.5288801,1056,5.564806938171387
1747257715.2119548,1058,5.457425117492676
1747257715.5537014,1059,5.862231731414795
1747257715.8943992,1060,5.4206438064575195
1747257716.581125,1062,5.726484298706055
1747257717.6212552,1065,5.86997127532959
1747257717.9678633,1066,5.890022277832031
1747257718.3150082,1067,5.915380001068115
1747257719.0012891,1069,5.234621524810791
1747257719.344151,1070,5.475649833679199
1747257719.6912174,1071,5.333676815032959
1747257720.0390358,1072,6.0596699714660645
1747257720.3818235,1073,5.972584247589111
1747257720.7235854,1074,5.82273006439209
1747257721.7517037,1077,5.534262180328369
1747257722.0943978,1078,5.5803914070129395
1747257722.7833617,1080,5.358147621154785
1747257723.1309464,1081,5.322283744812012
1747257723.476035,1082,5.349427700042725
1747257724.5015435,1085,5.526944160461426
1747257724.8442059,1086,5.960244178771973
1747257725.1902556,1087,5.857684135437012
1747257726.5678663,1091,5.315199375152588
1747257726.9138694,1092,5.812718391418457
1747257727.2539234,1093,4.849158763885498
1747257728.9789512,1098,5.882449626922607
1747257729.6644294,1100,5.466799259185791
1747257730.3540158,1102,5.551044940948486
1747257730.697765,1103,5.61731481552124
1747257731.0415614,1104,5.446651458740234
1747257732.0736911,1107,5.267604827880859
1747257732.4201367,1108,5.7932047843933105
1747257732.7680628,1109,5.424780368804932
1747257733.1338856,1110,4.968906879425049
1747257733.484416,1111,5.691774368286133
1747257733.8390002,1112,5.864566802978516
1747257734.1947474,1113,5.758829593658447
1747257734.541287,1114,4.965261936187744
1747257735.2356036,1116,5.499791145324707
1747257736.2849007,1119,5.619739532470703
1747257736.9856825,1121,5.749360084533691
1747257737.3357475,1122,5.708881855010986
1747257738.3806753,1125,5.614840984344482
1747257738.7293358,1126,5.331480026245117
1747257739.4254606,1128,5.8629679679870605
1747257739.7755754,1129,5.617701530456543
1747257740.1188748,1130,5.535886287689209
1747257740.4639757,1131,4.540460586547852
1747257740.807605,1132,5.558236598968506
1747257741.5023944,1134,5.631686687469482
1747257741.848525,1135,5.833743572235107
1747257742.2001145,1136,5.873175621032715
1747257743.2293878,1139,5.665475368499756
1747257744.2735076,1142,5.480596542358398
1747257745.3140426,1145,5.5250725746154785
1747257745.6668818,1146,5.8235883712768555
1747257746.3552098,1148,4.748714447021484
1747257746.6983404,1149,5.182615756988525
1747257747.0410748,1150,5.275304794311523
1747257747.3846385,1151,5.0919013023376465
1747257747.728092,1152,5.351489543914795
1747257748.0719972,1153,5.550899505615234
1747257748.7628188,1155,5.561247825622559
1747257750.4784129,1160,6.015341281890869
1747257751.163911,1162,5.913987159729004
1747257751.8509398,1164,5.920908451080322
1747257752.5385025,1166,5.685761451721191
1747257752.8818288,1167,5.484609603881836
1747257754.9568617,1173,5.540124893188477
1747257755.3095844,1174,5.866754055023193
1747257756.0038013,1176,6.074388027191162
1747257756.355196,1177,5.735561370849609
1747257756.7052388,1178,5.614556312561035
1747257758.0860252,1182,5.4380950927734375
1747257758.783471,1184,5.699754238128662
1747257759.4742105,1186,5.996580123901367
1747257760.165631,1188,5.784665107727051
1747257760.510467,1189,6.022992134094238
1747257760.8510828,1190,5.927675247192383
1747257761.8877685,1193,5.940293788909912
1747257762.2275822,1194,5.642122268676758
1747257762.5715318,1195,5.986411094665527
1747257763.2497988,1197,6.200582504272461
1747257763.5887969,1198,6.116663932800293
1747257764.6077912,1201,5.76005220413208
1747257764.9458067,1202,5.584492206573486
1747257765.9695244,1205,5.6318888664245605
1747257766.3080146,1206,5.814302444458008
1747257766.646658,1207,5.576071262359619
1747257767.3402698,1209,5.68464994430542
1747257768.7079058,1213,5.888853549957275
1747257769.0471184,1214,5.587362766265869
1747257769.392069,1215,5.554873466491699
1747257770.0710464,1217,5.839244365692139
1747257770.4101815,1218,5.1942572593688965
1747257772.1151326,1223,5.6241278648376465
1747257772.793906,1225,5.7960896492004395
1747257773.8112607,1228,5.067315101623535
1747257774.1514053,1229,5.427785396575928
1747257775.1716678,1232,5.250418663024902
1747257775.5114572,1233,4.873837471008301
1747257777.2317238,1238,5.48630428314209
1747257777.9181473,1240,5.527608871459961
1747257778.2607288,1241,5.696534633636475
1747257778.6037385,1242,5.482306957244873
1747257778.9476135,1243,5.3718767166137695
1747257779.2901337,1244,5.555184841156006
1747257779.6327455,1245,5.2479095458984375
1747257779.9794672,1246,5.323384761810303
1747257781.009448,1249,5.681079387664795
1747257781.3520546,1250,5.226806640625
1747257781.6905887,1251,5.399474620819092
1747257782.0283425,1252,5.405402183532715
1747257782.7186003,1254,5.113158702850342
1747257783.4187,1256,5.67396354675293
1747257783.7617934,1257,5.9730658531188965
1747257784.8201911,1260,5.625121593475342
1747257785.1685355,1261,5.415490627288818
1747257786.2145936,1264,5.307103157043457
1747257787.2481077,1267,5.565146446228027
1747257788.6265798,1271,5.420021057128906
1747257790.3481846,1276,5.4080634117126465
1747257790.6950526,1277,5.77902889251709
1747257791.0392337,1278,5.531880855560303
1747257792.4205246,1282,5.724511623382568
1747257793.4558558,1285,5.487619876861572
1747257795.1824787,1290,5.999273777008057
1747257796.2183895,1293,5.474778652191162
1747257797.248511,1296,5.481896877288818
1747257797.9550893,1298,5.4190897941589355
1747257798.3012216,1299,5.483881950378418
1747257799.340717,1302,5.648482322692871
1747257800.734898,1306,5.199197292327881
1747257802.1181977,1310,5.503626346588135
1747257803.4916663,1314,5.346105098724365
1747257803.834274,1315,5.749652862548828
1747257805.5575712,1320,4.970142841339111
1747257806.2607164,1322,5.723686218261719
1747257806.6074033,1323,5.724856376647949
1747257807.3099277,1325,5.729331016540527
1747257807.665879,1326,5.768077373504639
1747257808.3750446,1328,5.572547912597656
1747257810.8301253,1335,5.348360538482666
1747257813.93352,1344,5.224199295043945
1747257814.283797,1345,5.919312953948975
1747257814.9723978,1347,5.807004928588867
1747257815.3185284,1348,5.767219543457031
1747257816.3506958,1351,5.6678361892700195
1747257816.6948767,1352,5.748414039611816
1747257817.3849833,1354,5.776799201965332
1747257818.7659948,1358,5.379119873046875
1747257819.465109,1360,5.796807289123535
1747257820.8495693,1364,5.219442844390869
1747257821.1918516,1365,5.726865768432617
1747257821.536079,1366,5.200973987579346
1747257821.8782303,1367,5.840660095214844
1747257822.223313,1368,5.051133632659912
1747257823.59458,1372,5.710128307342529
1747257823.9361854,1373,5.252108573913574
1747257824.6256108,1375,5.856534004211426
1747257824.9680846,1376,5.478610038757324
1747257826.3474615,1380,5.6029486656188965
1747257828.0871341,1385,4.84242582321167
1747257828.4296427,1386,5.174704551696777
1747257829.8143995,1390,5.121827125549316
1747257830.8652244,1393,5.3622636795043945
1747257831.901036,1396,6.048686504364014
1747257832.2465136,1397,5.703316688537598
1747257832.9385664,1399,5.212369441986084
1747257833.2830915,1400,5.735897064208984
1747257834.3114285,1403,5.218111515045166
1747257834.9980423,1405,5.304889678955078
1747257837.7589898,1413,5.292282581329346
1747257838.789896,1416,5.5731377601623535
1747257839.1411903,1417,4.8970160484313965
1747257839.837698,1419,5.5586256980896
1747257840.5270011,1421,5.443758487701416
1747257840.8715687,1422,5.525457382202148
1747257843.993476,1431,5.169434547424316
1747257844.3387969,1432,5.949743747711182
1747257845.7190816,1436,5.1680426597595215
1747257846.4075973,1438,5.21777868270874
1747257846.7518966,1439,5.002401351928711
1747257847.0980115,1440,5.538547992706299
1747257847.4487844,1441,4.8826422691345215
1747257848.5097892,1444,4.681241989135742
1747257849.2166364,1446,5.335721492767334
1747257849.5636806,1447,5.512786388397217
1747257849.9070823,1448,5.300512790679932
1747257850.253328,1449,4.598820686340332
1747257850.5928612,1450,5.270112037658691
1747257850.9327533,1451,5.439513683319092
1747257851.2769504,1452,5.195675373077393
1747257851.959417,1454,4.703429222106934
1747257852.3073907,1455,4.807819843292236
1747257852.6491256,1456,5.538729667663574
1747257852.9981794,1457,5.631261348724365
1747257853.3376174,1458,5.009283065795898
1747257853.6834412,1459,5.521553993225098
1747257854.0232823,1460,5.223933696746826
1747257854.364256,1461,5.294748306274414
1747257855.0470078,1463,5.442207336425781
1747257857.5118756,1470,5.124611854553223
1747257858.532909,1473,5.688120365142822
1747257858.870221,1474,5.586915493011475
1747257859.551282,1476,5.633298873901367
1747257859.8941867,1477,5.890110969543457
1747257861.2694814,1481,5.892919063568115
1747257861.6094902,1482,5.691880226135254
1747257861.9476185,1483,5.532647132873535
1747257863.313514,1487,5.335623741149902
1747257863.6556444,1488,5.685847282409668
1747257863.9986153,1489,4.921444892883301
1747257864.3394043,1490,5.394321441650391
1747257864.6817179,1491,5.897735118865967
1747257865.3704429,1493,5.21706485748291
1747257865.709947,1494,5.8031721115112305
1747257867.091335,1498,5.471992015838623
1747257867.4366965,1499,5.826528549194336
1747257867.7765276,1500,5.010008335113525
1747257868.4720538,1502,5.629868507385254
1747257869.5096629,1505,5.793040752410889
1747257870.89659,1509,5.5833048820495605
1747257871.2457645,1510,5.071500301361084
1747257871.588539,1511,5.607480049133301
1747257872.2689772,1513,5.115638732910156
1747257872.9566646,1515,5.488190174102783
1747257873.3084743,1516,5.196328163146973
1747257875.7208762,1523,5.737696647644043
1747257876.754066,1526,4.90674352645874
1747257877.4415176,1528,5.59333610534668
1747257879.5044255,1534,5.47529935836792
1747257880.5456977,1537,5.437871932983398
1747257880.8907232,1538,5.763359546661377
1747257881.9249525,1541,5.578339576721191
1747257883.3071887,1545,5.222745418548584
1747257884.0074487,1547,5.427068710327148
1747257884.366787,1548,5.151377201080322
1747257885.4179096,1551,5.243887901306152
1747257885.7675123,1552,5.59862756729126
1747257886.117773,1553,4.989025592803955
1747257886.8254447,1555,5.470261573791504
1747257887.5417764,1557,5.089583873748779
1747257889.3250575,1562,5.5571489334106445
1747257890.0482624,1564,5.549923896789551
1747257890.4012222,1565,5.373229026794434
1747257890.7547193,1566,5.579030513763428
1747257891.477134,1568,5.225429058074951
1747257892.1895208,1570,5.699485778808594
1747257892.5399384,1571,5.609856128692627
1747257892.91501,1572,5.4528398513793945
1747257893.2739353,1573,5.238177299499512
1747257894.325178,1576,5.376941204071045
1747257895.0334117,1578,4.957058906555176
1747257895.384038,1579,5.4424004554748535
1747257895.7409227,1580,4.969048023223877
1747257896.0941017,1581,5.006758689880371
1747257896.4463177,1582,4.695804119110107
1747257897.4968734,1585,5.326353549957275
1747257899.2480707,1590,5.926591396331787
1747257901.0005064,1595,5.224282741546631
1747257901.3499646,1596,5.523331642150879
1747257901.7011478,1597,5.738515377044678
1747257903.1143951,1601,4.588983058929443
1747257903.4636154,1602,5.00964879989624
1747257903.8185933,1603,5.898062229156494
1747257906.2276897,1610,5.48782205581665
1747257906.5708077,1611,5.545986652374268
1747257907.2616663,1613,5.590493679046631
1747257907.6050076,1614,5.148253917694092
1747257908.2891896,1616,4.927229881286621
1747257909.660581,1620,5.203799247741699
1747257910.341,1622,5.0524516105651855
1747257911.0226045,1624,5.38666296005249
1747257911.7062252,1626,5.510396957397461
1747257912.0464158,1627,5.343731880187988
1747257913.4083812,1631,5.608255386352539
1747257914.7836928,1635,6.07725715637207
1747257915.1452034,1636,5.747414588928223
1747257915.4884384,1637,5.2992048263549805
1747257915.831135,1638,5.751697540283203
1747257916.5147061,1640,5.867830753326416
1747257916.8578143,1641,6.032650947570801
1747257918.575955,1646,5.7995805740356445
1747257918.9193451,1647,5.750843524932861
1747257919.603235,1649,5.971848487854004
1747257920.2900825,1651,5.562577247619629
1747257920.6307883,1652,5.779753684997559
1747257920.9721115,1653,5.396999835968018
1747257921.3134828,1654,5.803582668304443
1747257921.99707,1656,5.578623294830322
1747257922.6809795,1658,5.429282188415527
1747257924.0572252,1662,5.764589309692383
1747257924.7512968,1664,5.458092212677002
1747257925.4416122,1666,5.484477519989014
1747257926.46876,1669,5.9802021980285645
1747257926.811831,1670,5.848376274108887
1747257928.1815283,1674,5.281291961669922
1747257929.2021313,1677,4.940393447875977
1747257929.883493,1679,5.996957302093506
1747257930.2245052,1680,6.132989883422852
1747257930.5681076,1681,6.027842998504639
1747257930.9127247,1682,6.081173896789551
1747257931.9410226,1685,6.089554786682129
1747257932.2804773,1686,5.839471340179443
1747257932.62083,1687,5.723052501678467
1747257932.9667633,1688,5.817120552062988
1747257933.308558,1689,5.3618059158325195
1747257933.6487257,1690,5.465359210968018
1747257934.6696265,1693,5.67081880569458
1747257935.0129955,1694,5.1458659172058105
1747257935.3599918,1695,5.9813151359558105
1747257936.0577214,1697,5.7422356605529785
1747257936.4034123,1698,6.038952350616455
1747257936.747364,1699,5.515631198883057
1747257937.0902662,1700,5.797982215881348
1747257937.778853,1702,5.943084239959717
1747257938.470894,1704,6.052239894866943
1747257939.5204692,1707,5.440098285675049
1747257940.2259064,1709,5.263604640960693
1747257940.5799265,1710,5.190797328948975
1747257940.9294133,1711,4.527623653411865
1747257941.2737994,1712,5.413907051086426
1747257943.3288794,1718,5.254433631896973
1747257943.6718273,1719,5.371667861938477
1747257944.704774,1722,5.29634428024292
1747257945.0480757,1723,5.619948863983154
1747257945.390014,1724,5.294315338134766
1747257945.7314398,1725,5.190710067749023
1747257947.4553187,1730,5.74041748046875
1747257950.2559416,1738,5.785561561584473
1747257950.6082704,1739,5.2192864418029785
1747257950.9561508,1740,5.720777988433838
1747257951.9863088,1743,5.377754211425781
1747257952.6704583,1745,5.411648750305176
1747257953.697381,1748,5.738457202911377
1747257954.042236,1749,3.94195818901062
1747257954.3836167,1750,5.1804423332214355
1747257954.7315361,1751,4.326662540435791
1747257955.4334202,1753,5.59369421005249
1747257955.77753,1754,4.953539848327637
1747257956.8093185,1757,5.684345722198486
1747257958.548447,1762,5.697344779968262
1747257958.8950222,1763,5.96213960647583
1747257959.5965078,1765,5.590832710266113
1747257959.9489458,1766,5.041237831115723
1747257960.6499803,1768,5.072524547576904
1747257963.0847843,1775,5.600013256072998
1747257963.4236927,1776,5.392005920410156
1747257963.7635338,1777,5.650845527648926
1747257964.7862236,1780,5.889309406280518
1747257965.1320257,1781,5.585414409637451
1747257966.1568687,1784,5.305260181427002
1747257966.4959807,1785,5.379000663757324
1747257966.8344913,1786,5.630549430847168
1747257967.1765842,1787,5.815883636474609
1747257967.8530521,1789,5.728111267089844
1747257968.1971028,1790,5.6073384284973145
1747257968.872009,1792,6.035893440246582
1747257969.5530794,1794,5.308971881866455
1747257970.2369273,1796,6.007436752319336
1747257970.5763493,1797,6.209497928619385
1747257971.6086283,1800,5.694063663482666
1747257972.3006458,1802,5.9839558601379395
1747257972.6514232,1803,5.9729108810424805
1747257972.9993534,1804,6.101483345031738
1747257974.38751,1808,5.452029228210449
1747257975.0874655,1810,5.586108207702637
1747257976.4898734,1814,5.7061614990234375
1747257977.1886969,1816,5.849943161010742
1747257977.8816092,1818,6.299338340759277
1747257978.2338688,1819,6.131229877471924
1747257979.6044507,1823,5.795000076293945
1747257980.6339092,1826,5.900932312011719
1747257980.9767478,1827,5.687134742736816
1747257981.6639667,1829,6.072044372558594
1747257982.0069342,1830,5.826821327209473
1747257982.6926308,1832,5.912815570831299
1747257983.0368552,1833,6.061554908752441
1747257983.380099,1834,6.0559163093566895
1747257984.064511,1836,5.782467365264893
1747257984.4080627,1837,6.173580646514893
1747257984.7496316,1838,5.945775985717773
1747257986.8076513,1844,5.494894027709961
1747257987.1493378,1845,5.791347980499268
1747257987.4904084,1846,5.197450637817383
1747257987.8336258,1847,5.5609564781188965
1747257988.1783378,1848,6.075937747955322
1747257989.2142692,1851,5.662714958190918
1747257989.900338,1853,5.774385929107666
1747257990.935407,1856,5.402526378631592
1747257992.3181543,1860,5.755198955535889
1747257993.6922288,1864,5.3647942543029785
1747257994.0406141,1865,5.332333564758301
1747257994.383614,1866,5.267673015594482
1747257994.7275453,1867,5.539878845214844
1747257996.105028,1871,5.497375011444092
1747257996.4489872,1872,5.719724178314209
1747257996.794378,1873,5.750580310821533
1747257997.1455832,1874,5.732797145843506
1747257997.4924603,1875,5.505415439605713
1747257998.1813788,1877,5.706205368041992
1747257998.872724,1879,5.692195415496826
1747257999.2163193,1880,5.806007385253906
1747258000.2504854,1883,6.245654582977295
1747258000.6011815,1884,5.771324634552002
1747258001.3060045,1886,5.999561786651611
1747258001.995941,1888,5.692843437194824
1747258002.6888978,1890,5.981105804443359
1747258003.0348983,1891,6.200300693511963
1747258004.4110157,1895,5.908495903015137
1747258005.7914743,1899,5.568270683288574
1747258006.477795,1901,5.484833717346191
1747258006.8221195,1902,5.850631237030029
1747258008.2030616,1906,6.124544620513916
1747258008.8948376,1908,5.9763383865356445
1747258009.2420352,1909,6.115630626678467
1747258009.586678,1910,5.565042018890381
1747258010.6448472,1913,5.562696933746338
1747258011.690674,1916,5.889312267303467
1747258012.3872528,1918,5.3833537101745605
1747258014.4566584,1924,6.046360492706299
1747258014.8085642,1925,6.151142597198486
1747258015.1570926,1926,5.835328578948975
1747258015.8433387,1928,5.760141372680664
1747258016.1863093,1929,6.083040714263916
1747258017.2185295,1932,5.632546901702881
1747258018.2651093,1935,5.723699569702148
1747258018.6092038,1936,5.37924337387085
1747258019.6524734,1939,5.760107040405273
1747258019.9983094,1940,5.855080604553223
1747258020.3415198,1941,5.263757705688477
1747258020.6911426,1942,5.611604690551758
1747258021.7271974,1945,5.949506759643555
1747258022.416948,1947,5.5814995765686035
1747258023.4503138,1950,5.753188133239746
1747258023.795049,1951,5.769014835357666
1747258024.483068,1953,5.710137367248535
1747258025.5234754,1956,6.132486820220947
1747258026.9040062,1960,5.757341384887695
1747258027.2470825,1961,5.467564105987549
1747258027.5959582,1962,5.041309356689453
1747258027.9458723,1963,4.763408184051514
1747258028.2943082,1964,5.79517936706543
1747258028.984525,1966,5.519465446472168
1747258029.330249,1967,5.666742324829102
1747258029.6757915,1968,5.559066295623779
1747258030.0204053,1969,5.93692684173584
1747258032.0594058,1975,5.977241039276123
1747258032.740156,1977,5.9895853996276855
1747258033.079778,1978,5.739029407501221
1747258033.4187834,1979,5.732943058013916
1747258033.7575798,1980,5.840746879577637
1747258034.0960965,1981,5.874942779541016
1747258034.435896,1982,5.7080278396606445
1747258034.7747738,1983,5.2837958335876465
1747258035.4607406,1985,5.999751567840576
1747258036.1501293,1987,5.536774158477783
1747258036.4918292,1988,5.696391582489014
1747258036.8336563,1989,5.459999084472656
1747258037.5320084,1991,5.839813232421875
1747258037.8839586,1992,5.717663764953613
1747258038.231355,1993,6.213253498077393
1747258038.927486,1995,6.040795803070068
1747258040.3201606,1999,5.7332868576049805


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_36_765821-tag-train_loss.csv <==
Wall time,Step,Value
1747257347.9192026,0,2.3018670082092285
1747257349.0353994,3,2.176837205886841
1747257349.3844035,4,4.96817684173584
1747257351.4657128,10,2.1780881881713867
1747257351.814801,11,2.2406506538391113
1747257352.8558931,14,2.207726001739502
1747257353.2009933,15,2.538566827774048
1747257354.240686,18,2.3005361557006836
1747257354.588077,19,2.279322385787964
1747257354.9550202,20,2.1960363388061523
1747257355.6508687,22,2.1333060264587402
1747257355.9978535,23,2.0235865116119385
1747257357.0540524,26,2.6363766193389893
1747257357.404468,27,2.068915605545044
1747257359.5116937,33,1.769303321838379
1747257360.5659647,36,1.7376987934112549
1747257360.9196653,37,1.6234495639801025
1747257361.2706568,38,1.749178409576416
1747257361.6213062,39,1.6612883806228638
1747257361.9691427,40,1.727653980255127
1747257364.3812687,47,1.3883404731750488
1747257364.733454,48,1.5297834873199463
1747257365.092149,49,1.3539735078811646
1747257365.7872295,51,1.41153883934021
1747257366.1383436,52,1.4608381986618042
1747257366.8605723,54,1.1387758255004883
1747257367.9364536,57,1.1541674137115479
1747257368.9785976,60,1.053113579750061
1747257369.325643,61,0.8356264233589172
1747257369.6729221,62,0.9526233673095703
1747257370.0243163,63,0.8893824815750122
1747257370.717859,65,1.2346813678741455
1747257371.0698912,66,1.1437313556671143
1747257371.4144812,67,0.84066241979599
1747257371.7637417,68,1.032932996749878
1747257372.4548433,70,0.946671724319458
1747257372.7988017,71,0.8536534905433655
1747257374.866781,77,0.7596542835235596
1747257375.5583942,79,0.6053122282028198
1747257375.9064612,80,0.9440646171569824
1747257376.6002274,82,0.6324684619903564
1747257376.958443,83,0.6862328052520752
1747257377.6417482,85,0.8471908569335938
1747257379.0565493,89,0.8240681886672974
1747257379.411571,90,0.9037058353424072
1747257381.1985843,95,0.6141320466995239
1747257382.632849,99,0.7632738351821899
1747257382.9892979,100,0.6965849995613098
1747257384.078112,103,0.5909501314163208
1747257385.1453006,106,0.4580497741699219
1747257385.4972858,107,0.7021375298500061
1747257386.201333,109,0.616520345211029
1747257387.9993868,114,0.5171608328819275
1747257388.700617,116,0.3161369562149048
1747257390.4380322,121,0.38682490587234497
1747257391.8409026,125,0.3062255084514618
1747257392.1880128,126,0.30273905396461487
1747257392.8858206,128,0.2220371812582016
1747257393.5926766,130,0.5741244554519653
1747257393.9381993,131,1.6077208518981934
1747257394.2921767,132,1.1905360221862793
1747257395.6849332,136,0.5809422135353088
1747257396.0369341,137,0.626775860786438
1747257398.1400127,143,0.2941440939903259
1747257398.488176,144,0.2700709402561188
1747257399.1862822,146,0.190752774477005
1747257399.5317392,147,0.2344486564397812
1747257400.569889,150,0.2918549180030823
1747257403.0098836,157,0.3108270466327667
1747257403.7161574,159,0.15505144000053406
1747257404.0612707,160,0.24120353162288666
1747257404.7681391,162,0.16590531170368195
1747257405.4702463,164,0.16324463486671448
1747257406.1757023,166,0.1190265566110611
1747257407.6157866,170,0.14507126808166504
1747257407.9690576,171,0.20385487377643585
1747257408.3221421,172,0.24725189805030823
1747257409.385654,175,0.09446321427822113
1747257409.7476742,176,0.1583908498287201
1747257410.1080017,177,0.17989662289619446
1747257410.460602,178,0.2037830948829651
1747257411.1710758,180,0.20556282997131348
1747257411.5308845,181,0.14050549268722534
1747257412.5800683,184,0.15322837233543396
1747257412.9270372,185,0.17690575122833252
1747257413.2720952,186,0.26283133029937744
1747257414.311348,189,0.13192400336265564
1747257414.6656518,190,0.1610674262046814
1747257415.0283113,191,0.26115190982818604
1747257415.3812847,192,0.3039522171020508
1747257416.4321947,195,0.1509791910648346
1747257417.8505948,199,0.2203586995601654
1747257418.1938336,200,0.31314125657081604
1747257418.8754756,202,0.1954960823059082
1747257419.2199204,203,0.09820128977298737
1747257419.5610497,204,0.10329192876815796
1747257419.9010184,205,0.1469917893409729
1747257420.580057,207,0.10926759988069534
1747257421.2586699,209,0.08313194662332535
1747257421.938032,211,0.2121066153049469
1747257422.61892,213,0.08551162481307983
1747257423.3354976,215,0.20619487762451172
1747257423.6881065,216,0.29995197057724
1747257424.3944774,218,0.18735986948013306
1747257424.7480452,219,0.18593356013298035
1747257425.1019106,220,0.16141624748706818
1747257425.4540792,221,0.10306930541992188
1747257425.8060758,222,0.16809025406837463
1747257426.5069973,224,0.20836278796195984
1747257426.858401,225,0.11280347406864166
1747257428.2625942,229,0.10465243458747864
1747257430.3688893,235,0.16908831894397736
1747257431.0728645,237,0.1046358197927475
1747257431.4241765,238,0.09008215367794037
1747257431.7778447,239,0.13896659016609192
1747257432.4892368,241,0.18438148498535156
1747257432.8398135,242,0.11478137969970703
1747257433.558798,244,0.12238655984401703
1747257433.908229,245,0.14621102809906006
1747257434.2588763,246,0.1100514829158783
1747257434.6091983,247,0.07680007815361023
1747257436.3678205,252,0.33638280630111694
1747257436.7159865,253,0.1375935971736908
1747257437.0649922,254,0.07766468822956085
1747257438.1224654,257,0.16278710961341858
1747257438.4812407,258,0.09520820528268814
1747257438.8228679,259,0.10152411460876465
1747257439.1705997,260,0.11010415852069855
1747257439.8586726,262,0.14862847328186035
1747257442.641176,270,0.14826473593711853
1747257442.986542,271,0.093589186668396
1747257444.0232468,274,0.13578718900680542
1747257444.3653994,275,0.12691164016723633
1747257444.7084427,276,0.16860027611255646
1747257445.3936028,278,0.06449612975120544
1747257446.078117,280,0.10745052248239517
1747257446.773797,282,0.09554857015609741
1747257447.117631,283,0.1582893431186676
1747257447.8152685,285,0.09976883232593536
1747257448.508345,287,0.22911715507507324
1747257448.8542426,288,0.10957124829292297
1747257449.5531242,290,0.19196046888828278
1747257451.2925794,295,0.11380071192979813
1747257451.6408224,296,0.11786443740129471
1747257451.9830074,297,0.14488105475902557
1747257452.3341901,298,0.09460075199604034
1747257454.3961174,304,0.121189184486866
1747257455.0855653,306,0.05872258543968201
1747257455.7875144,308,0.10079528391361237
1747257456.132422,309,0.05729624629020691
1747257457.1656806,312,0.06925065815448761
1747257457.509306,313,0.08855152130126953
1747257458.544672,316,0.10743163526058197
1747257459.2445028,318,0.10843084752559662
1747257459.5898545,319,0.15554241836071014
1747257460.631632,322,0.042584262788295746
1747257461.3259218,324,0.12699466943740845
1747257463.063902,329,0.10879816114902496
1747257463.416654,330,0.07548737525939941
1747257463.7587702,331,0.07804813981056213
1747257464.110983,332,0.09635424613952637
1747257465.8486392,337,0.05050927400588989
1747257466.1957953,338,0.0567115843296051
1747257466.895581,340,0.13606226444244385
1747257467.9335382,343,0.08164246380329132
1747257468.2783868,344,0.12140851467847824
1747257468.6228817,345,0.058377958834171295
1747257468.968567,346,0.06285806000232697
1747257469.661855,348,0.06893181800842285
1747257470.3720562,350,0.06474211812019348
1747257471.059218,352,0.05253336951136589
1747257471.4095964,353,0.09763078391551971
1747257471.7523494,354,0.09635022282600403
1747257473.1307774,358,0.0348709300160408
1747257473.8211462,360,0.13153639435768127
1747257474.5149386,362,0.03527691960334778
1747257474.8549097,363,0.17979636788368225
1747257475.1961956,364,0.050541795790195465
1747257475.5359182,365,0.0739302784204483
1747257475.8813565,366,0.0982266366481781
1747257476.2312965,367,0.1472204625606537
1747257476.5759678,368,0.07710295915603638
1747257478.654545,374,0.14322122931480408
1747257479.6829665,377,0.06702739000320435
1747257480.026626,378,0.04274039342999458
1747257482.4481065,385,0.07089812308549881
1747257482.7999778,386,0.044201865792274475
1747257484.1780772,390,0.056322257965803146
1747257484.5268323,391,0.07303503155708313
1747257484.875431,392,0.06563147902488708
1747257485.2237785,393,0.0858393982052803
1747257485.575094,394,0.03333430737257004
1747257485.9263468,395,0.1100887730717659
1747257486.271014,396,0.07780326902866364
1747257486.6160986,397,0.17946821451187134
1747257486.9634776,398,0.28306108713150024
1747257487.3077273,399,0.18190006911754608
1747257488.0076022,401,0.0401945523917675
1747257488.3604867,402,0.14071090519428253
1747257489.054486,404,0.1240602433681488
1747257490.428045,408,0.050348423421382904
1747257490.7721415,409,0.13098502159118652
1747257491.818607,412,0.05887013301253319
1747257492.159751,413,0.15980446338653564
1747257492.5194106,414,0.05361848324537277
1747257492.8646362,415,0.0627712607383728
1747257493.9117658,418,0.15022139251232147
1747257494.9469454,421,0.046578798443078995
1747257495.2993703,422,0.04453562945127487
1747257496.3320243,425,0.09500910341739655
1747257496.6753638,426,0.0570344403386116
1747257498.0556006,430,0.0883140116930008
1747257498.3978758,431,0.11445062607526779
1747257499.4294965,434,0.0409039668738842
1747257499.7873797,435,0.07470740377902985
1747257500.1311798,436,0.053163450211286545
1747257500.484573,437,0.08047591149806976
1747257500.833286,438,0.10892345756292343
1747257501.179512,439,0.05315544456243515
1747257501.5252705,440,0.11654298007488251
1747257501.8683584,441,0.0639931708574295
1747257502.5678535,443,0.13747258484363556
1747257502.9137533,444,0.08839300274848938
1747257503.2590382,445,0.044931307435035706
1747257503.6045923,446,0.05213761329650879
1747257504.9995847,450,0.0671164020895958
1747257505.3489273,451,0.04799487814307213
1747257505.697599,452,0.054728128015995026
1747257506.044722,453,0.08311934024095535
1747257506.393892,454,0.04296033829450607
1747257507.0860045,456,0.029437534511089325
1747257507.7875755,458,0.04507625848054886
1747257508.4949353,460,0.15823303163051605
1747257508.8419597,461,0.06684878468513489
1747257509.886033,464,0.10654792189598083
1747257510.2305632,465,0.05357098951935768
1747257510.57766,466,0.04531414806842804
1747257511.2676654,468,0.12734748423099518
1747257511.9589913,470,0.06037392467260361
1747257513.3476384,474,0.16489294171333313
1747257513.6969397,475,0.048559434711933136
1747257514.7625923,478,0.08007347583770752
1747257515.124511,479,0.05894199758768082
1747257515.474441,480,0.0642845556139946
1747257515.8306854,481,0.09024812281131744
1747257516.182305,482,0.04962468519806862
1747257516.5423403,483,0.1214422807097435
1747257516.8961256,484,0.029052024707198143
1747257517.60927,486,0.06551789492368698
1747257517.9584968,487,0.04533474147319794
1747257518.3044014,488,0.09890536963939667
1747257518.6499593,489,0.038851503282785416
1747257519.3409019,491,0.05832882225513458
1747257520.3907433,494,0.11608077585697174
1747257521.7929459,498,0.17003598809242249
1747257522.8492517,501,0.04458199813961983
1747257523.199584,502,0.08088123053312302
1747257523.5501635,503,0.0761154443025589
1747257524.5996237,506,0.05554557591676712
1747257525.3017294,508,0.026447836309671402
1747257525.6551886,509,0.06335798650979996
1747257526.0120938,510,0.04520343244075775
1747257526.3602288,511,0.07406949996948242
1747257526.7133858,512,0.1056816428899765
1747257527.0614905,513,0.06373628973960876
1747257527.409068,514,0.022491145879030228
1747257528.4574225,517,0.010779657401144505
1747257528.8123152,518,0.01778342016041279
1747257529.1641078,519,0.07712504267692566
1747257529.515286,520,0.07904341071844101
1747257530.584168,523,0.060923993587493896
1747257533.0165944,530,0.06874117255210876
1747257534.0452776,533,0.09233177453279495
1747257534.3872364,534,0.1730360984802246
1747257535.069442,536,0.05296006798744202
1747257535.4097683,537,0.04702647775411606
1747257535.7501187,538,0.04251832142472267
1747257536.090293,539,0.077348992228508
1747257536.429858,540,0.05229313671588898
1747257537.1103926,542,0.060532376170158386
1747257537.4535778,543,0.026720624417066574
1747257537.7992887,544,0.024750789627432823
1747257538.4852672,546,0.0719795897603035
1747257538.8335106,547,0.013539083302021027
1747257539.8563976,550,0.0640278160572052
1747257540.5527008,552,0.0230630524456501
1747257541.2416937,554,0.01104755885899067
1747257541.5919478,555,0.10015136003494263
1747257541.941208,556,0.0737374946475029
1747257544.0806262,562,0.19017454981803894
1747257544.4292204,563,0.027494890615344048
1747257544.7811375,564,0.39147496223449707
1747257546.1851966,568,0.011325957253575325
1747257547.2374613,571,0.08848793804645538
1747257547.950481,573,0.02648208662867546
1747257549.0038536,576,0.07629773765802383
1747257550.3978097,580,0.1371641457080841
1747257551.7841294,584,0.04202340915799141
1747257552.1318274,585,0.08029624819755554
1747257552.4814124,586,0.054647259414196014
1747257553.1757786,588,0.04003581777215004
1747257553.8684745,590,0.045835722237825394
1747257554.212414,591,0.10502274334430695
1747257554.553757,592,0.02742777206003666
1747257555.2437649,594,0.05262988060712814
1747257555.932346,596,0.07014733552932739
1747257556.2764642,597,0.07808155566453934
1747257556.619923,598,0.0386352576315403
1747257556.9717689,599,0.11984328180551529
1747257557.6680346,601,0.12411145120859146
1747257558.0141325,602,0.040453359484672546
1747257558.3573716,603,0.0361088328063488
1747257559.0465066,605,0.04565064609050751
1747257560.0866597,608,0.0649615228176117
1747257560.7760892,610,0.048144884407520294
1747257561.8116977,613,0.02920195646584034
1747257562.1630316,614,0.038292303681373596
1747257562.8582003,616,0.025674454867839813
1747257563.5496552,618,0.036831334233284
1747257564.2422423,620,0.015572256408631802
1747257564.932433,622,0.025927197188138962
1747257565.2815514,623,0.06296119838953018
1747257566.3031807,626,0.03480555862188339
1747257566.9868093,628,0.04081667959690094
1747257567.3301623,629,0.04306357726454735
1747257568.7025647,633,0.07772152870893478
1747257569.381956,635,0.014078211970627308
1747257570.0601964,637,0.056748904287815094
1747257571.082863,640,0.06641936302185059
1747257571.4310267,641,0.006243252195417881
1747257571.774634,642,0.05532919242978096
1747257572.1141376,643,0.13249869644641876
1747257572.4533331,644,0.04237595573067665
1747257572.792994,645,0.011866469867527485
1747257574.158246,649,0.07391944527626038
1747257574.8446016,651,0.0166876669973135
1747257575.184263,652,0.02378293313086033
1747257575.5244424,653,0.07791347801685333
1747257575.8665779,654,0.06704311072826385
1747257576.2098432,655,0.026702186092734337
1747257577.2324317,658,0.01586664281785488
1747257577.5754726,659,0.024517390877008438
1747257577.919832,660,0.08203443884849548
1747257580.3143735,667,0.029489560052752495
1747257581.3540404,670,0.005811638198792934
1747257583.0781374,675,0.05842413008213043
1747257583.4226623,676,0.06633627414703369
1747257583.767361,677,0.016645705327391624
1747257584.7990599,680,0.07088161259889603
1747257585.486372,682,0.029939372092485428
1747257585.8274431,683,0.0897788405418396
1747257586.168145,684,0.014433059841394424
1747257587.1985564,687,0.18167001008987427
1747257588.9127514,692,0.009790272451937199
1747257589.6048934,694,0.03816486895084381
1747257589.9489405,695,0.02500399760901928
1747257590.2895477,696,0.06789396703243256
1747257590.6418242,697,0.03585712984204292
1747257591.3282251,699,0.0678069144487381
1747257592.3633735,702,0.03099202550947666
1747257592.7037115,703,0.031443774700164795
1747257593.418277,705,0.03568236157298088
1747257594.7810168,709,0.051373694092035294
1747257595.1231322,710,0.009656839072704315
1747257595.8054752,712,0.0388091616332531
1747257596.8231547,715,0.0626525953412056
1747257597.5031023,717,0.0768432542681694
1747257598.1880605,719,0.030959516763687134
1747257598.5297167,720,0.0511479414999485
1747257598.8715062,721,0.07106596231460571
1747257599.555141,723,0.011346868239343166
1747257600.2329829,725,0.042397499084472656
1747257600.574272,726,0.05946336314082146
1747257600.914871,727,0.0036730170249938965
1747257601.2653785,728,0.05002296715974808
1747257601.609059,729,0.0801689550280571
1747257602.2953193,731,0.006797512993216515
1747257602.6419795,732,0.05131421983242035
1747257602.9849408,733,0.05541227385401726
1747257604.7344048,738,0.035698696970939636
1747257605.0782459,739,0.015728242695331573
1747257605.4256485,740,0.014109860174357891
1747257606.114115,742,0.05417405068874359
1747257606.4597812,743,0.04324239119887352
1747257606.8173997,744,0.041346967220306396
1747257607.1640236,745,0.05960075557231903
1747257609.5687413,752,0.036903344094753265
1747257610.5954947,755,0.03539300709962845
1747257610.9426224,756,0.04480406269431114
1747257611.636484,758,0.029423022642731667
1747257613.3407686,763,0.04998272657394409
1747257613.6796043,764,0.17723777890205383
1747257614.0190005,765,0.03414416313171387
1747257615.0350978,768,0.03888741135597229
1747257615.4503946,769,0.04560999572277069
1747257616.480732,772,0.007663073018193245
1747257616.8267064,773,0.019573256373405457
1747257617.5157683,775,0.05837676674127579
1747257617.8571932,776,0.01242306549102068
1747257618.5537992,778,0.03202897310256958
1747257618.9055152,779,0.036317430436611176
1747257619.2506614,780,0.02509295754134655
1747257619.5998244,781,0.018494296818971634
1747257619.9520984,782,0.030672283843159676
1747257622.0287893,788,0.07865268737077713
1747257622.3714468,789,0.039842814207077026
1747257623.0596445,791,0.028304532170295715
1747257623.75795,793,0.04138169437646866
1747257624.4521296,795,0.06722548604011536
1747257624.7929628,796,0.011753848753869534
1747257625.8303058,799,0.02226760983467102
1747257626.1718774,800,0.03144025802612305
1747257627.5480478,804,0.022028513252735138
1747257627.893018,805,0.01014840230345726
1747257628.2340395,806,0.02086584083735943
1747257628.575136,807,0.007582994177937508
1747257629.605017,810,0.061328254640102386
1747257630.6396112,813,0.031555477529764175
1747257632.377687,818,0.040095970034599304
1747257632.7235332,819,0.005696174688637257
1747257633.42001,821,0.028887951746582985
1747257633.7713673,822,0.013816595077514648
1747257634.1147816,823,0.022630274295806885
1747257634.8021486,825,0.24056047201156616
1747257635.1480594,826,0.04410623386502266
1747257635.4915247,827,0.04743397235870361
1747257635.8392725,828,0.13038477301597595
1747257637.2173307,832,0.010965332388877869
1747257637.5607562,833,0.054200220853090286
1747257638.2594128,835,0.0034509990364313126
1747257638.6000645,836,0.05276528373360634
1747257638.9421797,837,0.024725761264562607
1747257639.6368506,839,0.018375365063548088
1747257639.9800737,840,0.008359783329069614
1747257641.0162792,843,0.01350022479891777
1747257641.7039318,845,0.07024746388196945
1747257643.4209108,850,0.02925284206867218
1747257643.7651103,851,0.01057852990925312
1747257644.7971659,854,0.037069231271743774
1747257645.8262014,857,0.05811680853366852
1747257646.8547018,860,0.03923734277486801
1747257647.541947,862,0.00849007535725832
1747257648.5754616,865,0.03212559595704079
1747257648.9175558,866,0.0543539896607399
1747257650.2901058,870,0.006258674897253513
1747257650.6300635,871,0.003477955237030983
1747257654.0657196,881,0.04890051484107971
1747257654.751745,883,0.010914601385593414
1747257655.0965297,884,0.018112801015377045
1747257655.4388478,885,0.09140270948410034
1747257655.7833316,886,0.0036842115223407745
1747257656.469471,888,0.024467533454298973
1747257657.169637,890,0.05834272876381874
1747257657.8575857,892,0.06852918863296509
1747257658.8924894,895,0.009921630844473839
1747257659.5974758,897,0.06914396584033966
1747257659.941434,898,0.0246158167719841
1747257660.9900777,901,0.08777293562889099
1747257661.3471012,902,0.027899472042918205
1747257662.0341463,904,0.010811682790517807
1747257662.7177186,906,0.046282313764095306
1747257663.0588624,907,0.06261257827281952
1747257663.402497,908,0.09474258124828339
1747257664.085395,910,0.04000130295753479
1747257664.4282832,911,0.01840898022055626
1747257665.451701,914,0.006592561490833759
1747257666.8056254,918,0.039616771042346954
1747257667.1437771,919,0.02873193472623825
1747257667.8215497,921,0.04490876942873001
1747257668.5012732,923,0.02648349292576313
1747257669.8667808,927,0.03811508044600487
1747257670.2077098,928,0.058572281152009964
1747257670.5468724,929,0.0250488743185997
1747257670.8856766,930,0.010018610395491123
1747257671.2265236,931,0.052755750715732574
1747257671.5870264,932,0.02738097682595253
1747257671.932632,933,0.02317800000309944
1747257672.6279964,935,0.02854807861149311
1747257674.019664,939,0.019864190369844437
1747257674.7019095,941,0.04658631235361099
1747257675.0451665,942,0.032787591218948364
1747257676.0630813,945,0.03993851691484451
1747257677.4327264,949,0.03623482584953308
1747257678.4679754,952,0.03202769160270691
1747257679.1530347,954,0.03511417284607887
1747257679.502841,955,0.04625936970114708
1747257679.847207,956,0.003060288727283478
1747257681.2171745,960,0.051389023661613464
1747257681.9021177,962,0.010843845084309578
1747257682.2519622,963,0.03286592662334442
1747257682.5969307,964,0.06943729519844055
1747257682.9421656,965,0.03342219442129135
1747257683.6333086,967,0.04967017471790314
1747257683.9753358,968,0.008698588237166405
1747257685.0060904,971,0.015223434194922447
1747257686.739027,976,0.04509177803993225
1747257687.4331405,978,0.028032608330249786
1747257687.7744713,979,0.04713467136025429
1747257688.4564338,981,0.023597877472639084
1747257688.7979023,982,0.04009922966361046
1747257690.1624432,986,0.014593826606869698
1747257690.8455124,988,0.043362993746995926
1747257691.1837397,989,0.023340430110692978
1747257691.5211172,990,0.028459612280130386
1747257692.1969044,992,0.049438171088695526
1747257692.8766596,994,0.014066215604543686
1747257693.217731,995,0.04079510271549225
1747257693.5589638,996,0.012465137988328934
1747257694.2445955,998,0.018792536109685898
1747257694.5870075,999,0.06341436505317688
1747257695.282941,1001,0.037139542400836945
1747257695.6344762,1002,0.06726360321044922
1747257695.9807582,1003,0.008790716528892517
1747257696.3275993,1004,0.02544397860765457
1747257696.675833,1005,0.0024370960891246796
1747257697.0281136,1006,0.009978558868169785
1747257698.7829585,1011,0.0059253741055727005
1747257699.4878109,1013,0.0185585655272007
1747257700.1808155,1015,0.04882068186998367
1747257700.5251544,1016,0.0138828344643116
1747257700.8676124,1017,0.03343569114804268
1747257702.584103,1022,0.012707204557955265
1747257703.9591584,1026,0.017357222735881805
1747257704.6482391,1028,0.017399227246642113
1747257704.9894445,1029,0.0014824271202087402
1747257707.051327,1035,0.06695196032524109
1747257707.394406,1036,0.008081109263002872
1747257707.7383833,1037,0.01580430381000042
1747257708.082888,1038,0.010834994725883007
1747257708.4315326,1039,0.022183461114764214
1747257709.8047237,1043,0.008461015298962593
1747257710.4921522,1045,0.0038378946483135223
1747257710.8363416,1046,0.030904367566108704
1747257712.9043586,1052,0.07530388981103897
1747257713.2667391,1053,0.07521635293960571
1747257714.2971425,1056,0.017780710011720657
1747257714.9807196,1058,0.05319324880838394
1747257715.3220088,1059,0.0008245781064033508
1747257715.6636465,1060,0.06849977374076843
1747257716.34991,1062,0.05906034633517265
1747257717.385029,1065,0.0024633631110191345
1747257717.7323384,1066,0.07503002136945724
1747257718.0852838,1067,0.013418296352028847
1747257718.7714262,1069,0.028198160231113434
1747257719.1119916,1070,0.014409827068448067
1747257719.4572964,1071,0.004660390317440033
1747257719.8040147,1072,0.003994421102106571
1747257720.1521304,1073,0.028665360063314438
1747257720.4944134,1074,0.03338690847158432
1747257721.5219688,1077,0.04580700024962425
1747257721.863727,1078,0.014497761614620686
1747257722.5528855,1080,0.05804513394832611
1747257722.9011917,1081,0.015570585615932941
1747257723.24705,1082,0.007658359594643116
1747257724.2714262,1085,0.003116963431239128
1747257724.6150112,1086,0.041084446012973785
1747257724.9607902,1087,0.018323035910725594
1747257726.3389997,1091,0.013879029080271721
1747257726.683588,1092,0.0993102490901947
1747257727.0251248,1093,0.033775702118873596
1747257728.7458885,1098,0.0011108461767435074
1747257729.4310098,1100,0.06771770864725113
1747257730.120809,1102,0.010794326663017273
1747257730.4645545,1103,0.04034058004617691
1747257730.8080738,1104,0.0537278950214386
1747257731.8384414,1107,0.04072705656290054
1747257732.184561,1108,0.0029540937393903732
1747257732.533358,1109,0.049804337322711945
1747257732.884848,1110,0.03632626682519913
1747257733.2457566,1111,0.037374645471572876
1747257733.5996304,1112,0.10703466087579727
1747257733.951051,1113,0.022729691118001938
1747257734.3051245,1114,0.05396397411823273
1747257734.9991057,1116,0.012954429723322392
1747257736.0489862,1119,0.03438250720500946
1747257736.7500985,1121,0.002765050157904625
1747257737.103629,1122,0.02800053358078003
1747257738.1487992,1125,0.009456146508455276
1747257738.4969943,1126,0.015348843298852444
1747257739.1934276,1128,0.025540197268128395
1747257739.5434053,1129,0.022598974406719208
1747257739.8871033,1130,0.02808058075606823
1747257740.2313223,1131,0.06364284455776215
1747257740.5755224,1132,0.09163567423820496
1747257741.2693863,1134,0.012462364509701729
1747257741.615866,1135,0.03768465667963028
1747257741.966617,1136,0.0018000975251197815
1747257742.9974236,1139,0.0023108143359422684
1747257744.041639,1142,0.004518229514360428
1747257745.080492,1145,0.052876897156238556
1747257745.4343157,1146,0.02277562953531742
1747257746.1242177,1148,0.06923387944698334
1747257746.4669526,1149,0.02436966449022293
1747257746.809607,1150,0.019853001460433006
1747257747.1523385,1151,0.04542861878871918
1747257747.496652,1152,0.03505747765302658
1747257747.840405,1153,0.032860081642866135
1747257748.5285952,1155,0.017633141949772835
1747257750.246455,1160,0.060335129499435425
1747257750.9321723,1162,0.002189774066209793
1747257751.619348,1164,0.03693842142820358
1747257752.3072572,1166,0.04140859842300415
1747257752.650105,1167,0.034483686089515686
1747257754.7240126,1173,0.06270414590835571
1747257755.072893,1174,0.012728421948850155
1747257755.7722533,1176,0.016071217134594917
1747257756.1213882,1177,0.008097270503640175
1747257756.470466,1178,0.00884056556969881
1747257757.8544555,1182,0.033706121146678925
1747257758.549706,1184,0.026685869321227074
1747257759.2394497,1186,0.014126969501376152
1747257759.9355779,1188,0.02663249522447586
1747257760.2792046,1189,0.06564626842737198
1747257760.621872,1190,0.0148562490940094
1747257761.6592112,1193,0.014819910749793053
1747257761.998521,1194,0.04282311350107193
1747257762.3381138,1195,0.028676941990852356
1747257763.0209613,1197,0.029746614396572113
1747257763.3594785,1198,0.029465356841683388
1747257764.3790603,1201,0.05005352944135666
1747257764.7172825,1202,0.006795492023229599
1747257765.7400806,1205,0.0122776348143816
1747257766.0796006,1206,0.00626155361533165
1747257766.41746,1207,0.01917276531457901
1747257767.106546,1209,0.014208881184458733
1747257768.4729939,1213,0.03374289348721504
1747257768.818745,1214,0.0066132377833127975
1747257769.1630373,1215,0.05239088833332062
1747257769.8415563,1217,0.10245347023010254
1747257770.1808279,1218,0.07504154741764069
1747257771.886445,1223,0.004327562637627125
1747257772.5648565,1225,0.009941378608345985
1747257773.5822396,1228,0.0019724126905202866
1747257773.9226007,1229,0.007725676521658897
1747257774.9428744,1232,0.04446396976709366
1747257775.282549,1233,0.016816122457385063
1747257776.999005,1238,0.062030818313360214
1747257777.6850216,1240,0.05333954095840454
1747257778.0285106,1241,0.06682346761226654
1747257778.3722727,1242,0.014794470742344856
1747257778.7148464,1243,0.025488298386335373
1747257779.0596738,1244,0.04023720324039459
1747257779.401612,1245,0.03976854681968689
1747257779.7475646,1246,0.030783044174313545
1747257780.775567,1249,0.0023389551788568497
1747257781.1190221,1250,0.02553568407893181
1747257781.4613757,1251,0.010628490708768368
1747257781.7994583,1252,0.029298709705471992
1747257782.4781423,1254,0.01354603935033083
1747257783.1870973,1256,0.04007331281900406
1747257783.5278957,1257,0.0021898243576288223
1747257784.5873451,1260,0.0069021061062812805
1747257784.936732,1261,0.05950713902711868
1747257785.9811697,1264,0.0355953723192215
1747257787.0144384,1267,0.00711988378316164
1747257788.3928902,1271,0.00506938248872757
1747257790.1155026,1276,0.010975477285683155
1747257790.460568,1277,0.03144756332039833
1747257790.8081353,1278,0.16754558682441711
1747257792.1898954,1282,0.03233297914266586
1747257793.2226558,1285,0.002778882160782814
1747257794.9512308,1290,0.00877055712044239
1747257795.9857552,1293,0.004873821511864662
1747257797.0155835,1296,0.02890237420797348
1747257797.7197936,1298,0.013989169150590897
1747257798.0680065,1299,0.11338693648576736
1747257799.108553,1302,0.03058459796011448
1747257800.5036385,1306,0.05049373582005501
1747257801.8842576,1310,0.006637481041252613
1747257803.260218,1314,0.009126286953687668
1747257803.6023905,1315,0.012051854282617569
1747257805.3243685,1320,0.04953474551439285
1747257806.0226624,1322,0.017965015023946762
1747257806.3721845,1323,0.020220259204506874
1747257807.07644,1325,0.005273813381791115
1747257807.4294426,1326,0.0015094615519046783
1747257808.1348839,1328,0.015715541318058968
1747257810.5979683,1335,0.008656974881887436
1747257813.7016087,1344,0.01263910811394453
1747257814.051075,1345,0.0023124627768993378
1747257814.740633,1347,0.009785151109099388
1747257815.0852826,1348,0.02825319394469261
1747257816.1189198,1351,0.013801266439259052
1747257816.4632494,1352,0.006212175823748112
1747257817.1558278,1354,0.05130672827363014
1747257818.5330694,1358,0.004309081472456455
1747257819.232057,1360,0.03679962456226349
1747257820.616018,1364,0.0009522773325443268
1747257820.9608088,1365,0.030227260664105415
1747257821.3019114,1366,0.005041890777647495
1747257821.646176,1367,0.042509615421295166
1747257821.9890993,1368,0.005878649652004242
1747257823.3664043,1372,0.041783712804317474
1747257823.7073784,1373,0.06420895457267761
1747257824.3929813,1375,0.031410325318574905
1747257824.736847,1376,0.0041102636605501175
1747257826.1155758,1380,0.11616399139165878
1747257827.8558252,1385,0.00789407454431057
1747257828.1984856,1386,0.024003244936466217
1747257829.5824835,1390,0.03236357122659683
1747257830.6341019,1393,0.0038777440786361694
1747257831.6699805,1396,0.0011891070753335953
1747257832.0147586,1397,0.012056082487106323
1747257832.7062032,1399,0.023831069469451904
1747257833.0519326,1400,0.010487585328519344
1747257834.077608,1403,0.01143273338675499
1747257834.7667372,1405,0.10048779845237732
1747257837.5263586,1413,0.0006069913506507874
1747257838.5568962,1416,0.03834819793701172
1747257838.9068072,1417,0.00018022209405899048
1747257839.6045513,1419,0.04721495881676674
1747257840.2929664,1421,0.03361503779888153
1747257840.6378279,1422,0.12001942098140717
1747257843.761403,1431,0.014596902765333652
1747257844.106621,1432,0.008886962197721004
1747257845.4874635,1436,0.004985017701983452
1747257846.175861,1438,0.09803563356399536
1747257846.5182943,1439,0.05793582275509834
1747257846.8633144,1440,0.021751204505562782
1747257847.2169385,1441,0.02079913020133972
1747257848.27324,1444,0.019008435308933258
1747257848.9848986,1446,0.03353235125541687
1747257849.3313992,1447,0.002650626003742218
1747257849.6785648,1448,0.024419445544481277
1747257850.0247626,1449,0.0006773117929697037
1747257850.3638713,1450,0.0002527739852666855
1747257850.7034829,1451,0.00044309161603450775
1747257851.0475984,1452,0.0005439240485429764
1747257851.7295156,1454,0.0014782650396227837
1747257852.0764015,1455,0.0023393426090478897
1747257852.4200277,1456,0.011525101959705353
1747257852.760809,1457,0.00859997421503067
1747257853.1088195,1458,0.0024550389498472214
1747257853.454647,1459,0.053136229515075684
1747257853.794924,1460,0.02442527376115322
1747257854.1350205,1461,0.010910584591329098
1747257854.8157248,1463,0.0006796922534704208
1747257857.2834349,1470,0.0015124548226594925
1747257858.304458,1473,0.006944313645362854
1747257858.6413956,1474,0.0006083715707063675
1747257859.3226066,1476,0.026211760938167572
1747257859.6603673,1477,0.02681376039981842
1747257861.0355947,1481,0.02930779755115509
1747257861.381047,1482,0.0081306342035532
1747257861.718585,1483,0.010781992226839066
1747257863.0842733,1487,0.01633371412754059
1747257863.4265769,1488,0.004425184801220894
1747257863.7701359,1489,0.04118301719427109
1747257864.1091473,1490,0.0033539310097694397
1747257864.4527562,1491,0.04843435063958168
1747257865.141107,1493,0.007283283397555351
1747257865.479577,1494,0.0008722580969333649
1747257866.857563,1498,0.02676536701619625
1747257867.2038007,1499,0.04567670822143555
1747257867.5475156,1500,0.031330812722444534
1747257868.232459,1502,0.004471525549888611
1747257869.2781863,1505,0.03778940439224243
1747257870.6659777,1509,0.006158601492643356
1747257871.0137477,1510,0.004111412912607193
1747257871.3600209,1511,0.015398547984659672
1747257872.0403624,1513,0.025393063202500343
1747257872.725077,1515,0.024421995505690575
1747257873.0749657,1516,0.023509571328759193
1747257875.4874504,1523,0.005563996732234955
1747257876.5213294,1526,0.011199582368135452
1747257877.2095952,1528,0.04390023276209831
1747257879.2723022,1534,0.02121540904045105
1747257880.3139467,1537,0.02296721562743187
1747257880.6587603,1538,0.006347279064357281
1747257881.692187,1541,0.001438939943909645
1747257883.0752635,1545,0.03168416768312454
1747257883.7748146,1547,0.0035387910902500153
1747257884.1237886,1548,0.025178074836730957
1747257885.1815917,1551,0.0586622878909111
1747257885.530817,1552,0.03629255294799805
1747257885.879856,1553,0.004156026989221573
1747257886.5870917,1555,0.001415550708770752
1747257887.304269,1557,0.010046843439340591
1747257889.084449,1562,0.053728435188531876
1747257889.810618,1564,0.07643550634384155
1747257890.1623409,1565,0.0013794340193271637
1747257890.515727,1566,0.009042950347065926
1747257891.238834,1568,0.009304039180278778
1747257891.9517395,1570,0.03282737731933594
1747257892.302844,1571,0.011093711480498314
1747257892.6732972,1572,0.028677914291620255
1747257893.0341282,1573,0.0024090753868222237
1747257894.0863247,1576,0.01072244718670845
1747257894.79609,1578,0.00041136331856250763
1747257895.146017,1579,0.06783517450094223
1747257895.5018098,1580,0.0014614639803767204
1747257895.8539078,1581,0.008257880806922913
1747257896.208315,1582,0.0032775625586509705
1747257897.2596278,1585,0.0005071815103292465
1747257899.0103426,1590,0.008852386847138405
1747257900.763504,1595,0.001740768551826477
1747257901.1138568,1596,0.00967034325003624
1747257901.4626262,1597,0.009221946820616722
1747257902.880923,1601,0.04557117447257042
1747257903.2297585,1602,0.05005219206213951
1747257903.585047,1603,0.026937302201986313
1747257905.9952774,1610,0.03531227260828018
1747257906.33796,1611,0.04407346621155739
1747257907.0286505,1613,0.017482897266745567
1747257907.373973,1614,0.11005924642086029
1747257908.0574923,1616,0.01301262341439724
1747257909.431351,1620,0.01614808663725853
1747257910.11278,1622,0.03685208782553673
1747257910.7934577,1624,0.018526745960116386
1747257911.4772232,1626,0.007037552539259195
1747257911.8169696,1627,0.06996733695268631
1747257913.1790993,1631,0.001490497961640358
1747257914.5537682,1635,0.026709983125329018
1747257914.9106462,1636,0.000815320760011673
1747257915.2559595,1637,0.05558384209871292
1747257915.598287,1638,0.0007033403962850571
1747257916.2830675,1640,0.004648629575967789
1747257916.6246254,1641,0.026253174990415573
1747257918.3422062,1646,0.02756081148982048
1747257918.685607,1647,0.02793523669242859
1747257919.371917,1649,0.032809071242809296
1747257920.0574832,1651,0.04709756374359131
1747257920.3996377,1652,0.008972826413810253
1747257920.7403903,1653,0.030480924993753433
1747257921.0820842,1654,0.008777536451816559
1747257921.7650661,1656,0.011060992255806923
1747257922.4486482,1658,0.007464254274964333
1747257923.823281,1662,0.02116662636399269
1747257924.5191045,1664,0.03595096990466118
1747257925.2119472,1666,0.0014035440981388092
1747257926.2391386,1669,0.03394343703985214
1747257926.582334,1670,0.021217912435531616
1747257927.9528446,1674,0.0007237568497657776
1747257928.9722538,1677,0.000494249165058136
1747257929.654132,1679,0.004695836454629898
1747257929.9954467,1680,0.007966045290231705
1747257930.338815,1681,0.021981844678521156
1747257930.6832454,1682,0.029985345900058746
1747257931.712563,1685,0.04000911861658096
1747257932.0517917,1686,0.021720385178923607
1747257932.3920727,1687,0.012580310925841331
1747257932.7348773,1688,0.011010002344846725
1747257933.079691,1689,0.005589257925748825
1747257933.4191606,1690,0.0012354273349046707
1747257934.4407063,1693,0.022431395947933197
1747257934.7802372,1694,0.002996305003762245
1747257935.1300037,1695,0.0025710919871926308
1747257935.823956,1697,0.015252811834216118
1747257936.1699798,1698,0.01266479678452015
1747257936.516395,1699,0.013914648443460464
1747257936.8594716,1700,0.0004938431084156036
1747257937.5456624,1702,0.015249984338879585
1747257938.238664,1704,0.00018689967691898346
1747257939.286883,1707,8.506327867507935e-05
1747257939.9910965,1709,0.0013213958591222763
1747257940.3457654,1710,0.012254754081368446
1747257940.6967394,1711,0.006052402779459953
1747257941.0410297,1712,0.00021351873874664307
1747257943.0979257,1718,0.09261665493249893
1747257943.4387927,1719,0.0005371253937482834
1747257944.4684849,1722,0.029515869915485382
1747257944.8158393,1723,0.0003886707127094269
1747257945.1588652,1724,2.902001142501831e-05
1747257945.5005472,1725,0.021769646555185318
1747257947.2229903,1730,0.000364888459444046
1747257950.020615,1738,0.026924055069684982
1747257950.375446,1739,0.04869011789560318
1747257950.7245164,1740,0.0640440583229065
1747257951.7541642,1743,0.05163182318210602
1747257952.4384153,1745,0.053356610238552094
1747257953.4661438,1748,0.014323419891297817
1747257953.8103843,1749,0.0011665504425764084
1747257954.1513696,1750,0.047333359718322754
1747257954.499428,1751,0.042510781437158585
1747257955.2005053,1753,0.03088255599141121
1747257955.545944,1754,0.07088382542133331
1747257956.5759845,1757,0.0024432195350527763
1747257958.3112864,1762,0.0318196639418602
1747257958.6601236,1763,0.022187940776348114
1747257959.3640215,1765,0.0002600327134132385
1747257959.715311,1766,0.005370620638132095
1747257960.4169643,1768,0.024335280060768127
1747257962.856379,1775,0.005818190984427929
1747257963.1957138,1776,0.018992992118000984
1747257963.5353267,1777,0.003109591081738472
1747257964.557345,1780,0.16028854250907898
1747257964.902442,1781,0.13248054683208466
1747257965.928215,1784,0.02327301912009716
1747257966.2667646,1785,0.023813411593437195
1747257966.6057048,1786,0.0010749157518148422
1747257966.947501,1787,0.01682260073721409
1747257967.6242194,1789,0.0021087396889925003
1747257967.9680607,1790,0.02281997911632061
1747257968.6434329,1792,0.02526630461215973
1747257969.3191435,1794,0.002335125580430031
1747257970.0074608,1796,0.021082738414406776
1747257970.3469245,1797,0.028488462790846825
1747257971.375109,1800,0.06472697854042053
1747257972.0666804,1802,0.001035105437040329
1747257972.4190233,1803,0.005309268832206726
1747257972.7676058,1804,0.012553734704852104
1747257974.1540403,1808,0.04230019450187683
1747257974.8562078,1810,0.06027902662754059
1747257976.2556388,1814,0.0015595406293869019
1747257976.9549637,1816,0.03936870023608208
1747257977.6494722,1818,0.040720388293266296
1747257977.999814,1819,0.00020272471010684967
1747257979.3732355,1823,0.011535631492733955
1747257980.4032054,1826,0.00032102130353450775
1747257980.7454174,1827,0.03299306705594063
1747257981.4307733,1829,0.052102230489254
1747257981.7738523,1830,0.0036414247006177902
1747257982.459221,1832,0.022673889994621277
1747257982.8039637,1833,0.04624182730913162
1747257983.1473222,1834,0.0012616347521543503
1747257983.833263,1836,0.016041746363043785
1747257984.1762898,1837,0.00018876232206821442
1747257984.5183527,1838,0.04516462981700897
1747257986.5743723,1844,0.0571039617061615
1747257986.9182088,1845,0.022291813045740128
1747257987.2592466,1846,0.0406927764415741
1747257987.6026504,1847,0.006667060777544975
1747257987.9450138,1848,0.007246021181344986
1747257988.9810038,1851,0.00436929427087307
1747257989.6677885,1853,0.012507462874054909
1747257990.7043197,1856,0.034191153943538666
1747257992.0841417,1860,0.008865856565535069
1747257993.4605927,1864,0.003172013908624649
1747257993.808773,1865,0.012191928923130035
1747257994.15282,1866,0.0018396545201539993
1747257994.4957216,1867,0.01161731593310833
1747257995.8705227,1871,0.0021335966885089874
1747257996.216898,1872,0.018376262858510017
1747257996.5623589,1873,0.02776521071791649
1747257996.9145827,1874,0.002852214500308037
1747257997.2608454,1875,0.01716199889779091
1747257997.9490407,1877,0.00277513824403286
1747257998.6410236,1879,0.009879371151328087
1747257998.984301,1880,0.008078505285084248
1747258000.016953,1883,0.02730672061443329
1747258000.366095,1884,0.01748846285045147
1747258001.0711493,1886,0.06102105230093002
1747258001.7629294,1888,0.004441546276211739
1747258002.4540021,1890,0.006906012073159218
1747258002.80145,1891,0.005466802977025509
1747258004.177821,1895,0.002352500334382057
1747258005.558608,1899,0.009780519641935825
1747258006.2469654,1901,0.05023496598005295
1747258006.589076,1902,0.003396778367459774
1747258007.9692917,1906,0.0009446665644645691
1747258008.6613328,1908,0.00042961910367012024
1747258009.0083473,1909,0.030269421637058258
1747258009.355395,1910,0.0028299707919359207
1747258010.4119503,1913,0.011389093473553658
1747258011.458134,1916,0.00685037299990654
1747258012.1547844,1918,0.050951480865478516
1747258014.2239206,1924,0.04337320476770401
1747258014.5744886,1925,0.0017488263547420502
1747258014.9259534,1926,0.0008215196430683136
1747258015.6127434,1928,0.0014392323791980743
1747258015.9546947,1929,0.006863338872790337
1747258016.986676,1932,0.0007553938776254654
1747258018.0304267,1935,0.03547467291355133
1747258018.3776667,1936,0.03562334552407265
1747258019.4191318,1939,0.0052583590149879456
1747258019.764232,1940,0.06932856142520905
1747258020.1097393,1941,0.003362352028489113
1747258020.4593883,1942,0.010763440281152725
1747258021.4946816,1945,0.02763388492166996
1747258022.1838953,1947,0.00023163668811321259
1747258023.217105,1950,0.04283220320940018
1747258023.5616295,1951,0.006907524541020393
1747258024.2512887,1953,0.02699427120387554
1747258025.2902377,1956,0.022637570276856422
1747258026.6707518,1960,0.016561409458518028
1747258027.0157623,1961,0.009498821571469307
1747258027.3679624,1962,0.093912273645401
1747258027.7124462,1963,0.010484491474926472
1747258028.0621305,1964,0.000527799129486084
1747258028.7537518,1966,0.03016277402639389
1747258029.0970662,1967,0.015816979110240936
1747258029.4423125,1968,0.021371055394411087
1747258029.7887022,1969,0.00500534288585186
1747258031.83093,1975,0.019307998940348625
1747258032.5112731,1977,0.023565640673041344
1747258032.8508093,1978,0.003039296716451645
1747258033.1906612,1979,0.022106001153588295
1747258033.5286996,1980,0.07995487004518509
1747258033.8674657,1981,0.00011845305562019348
1747258034.2069561,1982,0.01435285247862339
1747258034.5461547,1983,0.000728292390704155
1747258035.2248871,1985,0.005052313208580017
1747258035.9162858,1987,0.01527861412614584
1747258036.260999,1988,0.06843741983175278
1747258036.6027505,1989,0.026546906679868698
1747258037.2938526,1991,0.0009695775806903839
1747258037.645963,1992,0.0009386725723743439
1747258037.9953723,1993,0.012090695090591908
1747258038.6952138,1995,0.019915645942091942
1747258040.0855513,1999,0.0010339338332414627


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_43_504242-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747257351.3398697,0,0.05143051967024803
1747257352.3996122,3,-0.09902665764093399
1747257352.7445385,4,2.0539872646331787
1747257354.80831,10,-0.07762525975704193
1747257355.1696253,11,1.284184217453003
1747257356.2197707,14,1.9963693618774414
1747257356.5668795,15,-0.506637454032898
1747257357.603725,18,1.4739865064620972
1747257357.9481647,19,0.11908387392759323
1747257358.2902198,20,-0.2116069197654724
1747257358.9803243,22,-0.4128863215446472
1747257359.3195136,23,1.4747031927108765
1747257360.3373826,26,0.07394055277109146
1747257360.6756282,27,1.5761659145355225
1747257362.7243578,33,0.6324414610862732
1747257363.7608516,36,0.18020108342170715
1747257364.1106806,37,0.4444616436958313
1747257364.4554687,38,0.15982680022716522
1747257364.8004644,39,-0.020933551713824272
1747257365.1449203,40,0.1499474197626114
1747257367.584959,47,0.3421267867088318
1747257367.9380114,48,0.834567666053772
1747257368.3032446,49,0.061633720993995667
1747257369.03279,51,-0.06613164395093918
1747257369.3903759,52,0.5135267376899719
1747257370.1004298,54,1.3657641410827637
1747257371.1904614,57,0.6885935664176941
1747257372.2381902,60,0.2287553995847702
1747257372.58624,61,0.257453590631485
1747257372.9417262,62,0.4851534366607666
1747257373.2929485,63,0.15029966831207275
1747257373.981159,65,0.19728578627109528
1747257374.3257568,66,0.08216941356658936
1747257374.6754496,67,0.2981760799884796
1747257375.0190253,68,0.028484858572483063
1747257375.7116778,70,0.027366001158952713
1747257376.0587757,71,0.4251616299152374
1747257378.1834624,77,0.09426870942115784
1747257378.8946908,79,0.590065062046051
1747257379.250224,80,1.7490699291229248
1747257379.957127,82,0.07243973761796951
1747257380.3143556,83,0.1852099746465683
1747257381.0169365,85,0.1175750195980072
1747257382.4216287,89,0.12346633523702621
1747257382.7735722,90,1.135484218597412
1747257384.5248952,95,0.32069724798202515
1747257385.9282343,99,0.06766654551029205
1747257386.2844012,100,0.30155447125434875
1747257387.3301582,103,0.14275069534778595
1747257388.3918464,106,2.427577018737793
1747257388.742381,107,0.8500421643257141
1747257389.4343755,109,2.1203830242156982
1747257391.182503,114,0.1753440499305725
1747257391.8725328,116,0.24823816120624542
1747257393.6311672,121,0.2759580910205841
1747257395.0175827,125,0.20577070116996765
1747257395.3671944,126,0.6933128237724304
1747257396.0622602,128,0.22718429565429688
1747257396.765787,130,0.3634893596172333
1747257397.1140678,131,0.43050137162208557
1747257397.4623375,132,0.4979032874107361
1747257398.8467646,136,0.39170101284980774
1747257399.1901805,137,0.2940463423728943
1747257401.2295682,143,1.4962700605392456
1747257401.5757265,144,0.39105919003486633
1747257402.264583,146,0.3325347304344177
1747257402.6227715,147,0.4575987458229065
1747257403.642784,150,0.28283780813217163
1747257406.0993533,157,0.13781532645225525
1747257406.8094604,159,0.4971701502799988
1747257407.167183,160,0.1601577252149582
1747257407.8807037,162,0.2510765790939331
1747257408.574588,164,0.7240504026412964
1747257409.2821822,166,0.15301111340522766
1747257410.6897085,170,0.2849633991718292
1747257411.0394294,171,0.34842824935913086
1747257411.392065,172,0.19418568909168243
1747257412.4504318,175,0.29900339245796204
1747257412.8011749,176,0.40106603503227234
1747257413.1503549,177,0.2884927988052368
1747257413.5018013,178,0.689842700958252
1747257414.1864243,180,0.1707238107919693
1747257414.5349026,181,0.5068023204803467
1747257415.5758777,184,0.5926486849784851
1747257415.9218318,185,0.22248739004135132
1747257416.2635727,186,0.4607417583465576
1747257417.2862163,189,0.49687328934669495
1747257417.6272492,190,0.36457109451293945
1747257417.9785278,191,0.44942164421081543
1747257418.320358,192,0.4951820969581604
1747257419.3475718,195,0.29291632771492004
1747257420.730984,199,0.6123278737068176
1747257421.0736256,200,0.3331148326396942
1747257421.7595854,202,0.7342430353164673
1747257422.115554,203,0.2523576319217682
1747257422.4694245,204,0.32906582951545715
1747257422.8227088,205,0.8463549017906189
1747257423.5293977,207,0.20829863846302032
1747257424.229721,209,0.3078928589820862
1747257424.9182103,211,0.4385322034358978
1747257425.6175294,213,0.557492196559906
1747257426.3127534,215,0.27043411135673523
1747257426.6597552,216,0.3547363877296448
1747257427.3565457,218,0.43720927834510803
1747257427.706506,219,0.8975786566734314
1747257428.0547512,220,0.554023027420044
1747257428.403328,221,0.2310563325881958
1747257428.7507124,222,0.2258535772562027
1747257429.4517722,224,0.598767876625061
1747257429.8007047,225,0.4864085614681244
1747257431.1963222,229,0.43667176365852356
1747257433.2755003,235,0.25713732838630676
1747257433.983607,237,0.5508829951286316
1747257434.325303,238,0.34813761711120605
1747257434.6671429,239,0.6947031617164612
1747257435.3595357,241,0.5156841278076172
1747257435.7102764,242,1.125184416770935
1747257436.4130142,244,0.21823979914188385
1747257436.7631204,245,0.3937966227531433
1747257437.1131625,246,0.4057120084762573
1747257437.4638417,247,0.37285199761390686
1747257439.2023985,252,0.4733818769454956
1747257439.5436778,253,0.4243965446949005
1747257439.8874006,254,0.5939187407493591
1747257440.9191642,257,0.20815953612327576
1747257441.261698,258,1.1221325397491455
1747257441.6030016,259,0.18659240007400513
1747257441.9441571,260,0.2402990609407425
1747257442.6262355,262,0.6166201233863831
1747257445.3618777,270,0.7854695320129395
1747257445.7022328,271,0.3756134510040283
1747257446.7288938,274,0.37393292784690857
1747257447.067259,275,0.2094808965921402
1747257447.4066792,276,0.39988160133361816
1747257448.0954738,278,0.9299313426017761
1747257448.7854276,280,0.30791234970092773
1747257449.4816234,282,0.6721880435943604
1747257449.8195806,283,1.5638591051101685
1747257450.4958594,285,0.38134515285491943
1747257451.1794853,287,0.22556976974010468
1747257451.5291414,288,0.3428938388824463
1747257452.2243807,290,0.30032631754875183
1747257453.9360495,295,0.5735109448432922
1747257454.2801275,296,0.4986986815929413
1747257454.621456,297,0.4117230772972107
1747257454.9604828,298,0.38174352049827576
1747257457.0017793,304,0.34677383303642273
1747257457.6792548,306,0.44551247358322144
1747257458.3600478,308,0.41735702753067017
1747257458.697442,309,0.4922456741333008
1747257459.7229133,312,0.41570600867271423
1747257460.0635145,313,0.34424594044685364
1747257461.0889633,316,0.32340314984321594
1747257461.772524,318,0.5768555402755737
1747257462.1212144,319,0.48872941732406616
1747257463.180261,322,0.5592700839042664
1747257463.8890452,324,0.7199097871780396
1747257465.6401918,329,0.3875857889652252
1747257465.9878814,330,0.36491304636001587
1747257466.335999,331,0.39381155371665955
1747257466.6829765,332,0.8206611275672913
1747257468.4298913,337,1.1166930198669434
1747257468.7763827,338,0.6059627532958984
1747257469.4681857,340,0.3193078935146332
1747257470.507581,343,0.8371971249580383
1747257470.855622,344,0.27821075916290283
1747257471.1998134,345,0.7631489038467407
1747257471.549723,346,0.5895648002624512
1747257472.2412004,348,0.81951904296875
1747257472.9353094,350,0.6110413074493408
1747257473.617752,352,0.3109765648841858
1747257473.9576883,353,0.5592087507247925
1747257474.2984948,354,0.3267461955547333
1747257475.6683958,358,0.3914211094379425
1747257476.34855,360,0.27803340554237366
1747257477.0304835,362,0.4096316993236542
1747257477.3783476,363,0.18339017033576965
1747257477.7262414,364,0.38224756717681885
1747257478.068336,365,0.7454089522361755
1747257478.4164805,366,0.33737385272979736
1747257478.7671428,367,0.4808831214904785
1747257479.1149018,368,0.5264085531234741
1747257481.208826,374,0.3360605835914612
1747257482.2383122,377,0.8387094736099243
1747257482.582154,378,0.4858327805995941
1747257485.0004647,385,0.3745388090610504
1747257485.3529732,386,0.4972537159919739
1747257486.7285626,390,0.6023738384246826
1747257487.0713067,391,0.7325793504714966
1747257487.4163744,392,0.4757610261440277
1747257487.7646625,393,0.3987782895565033
1747257488.1074803,394,0.5778383612632751
1747257488.4527807,395,0.30485108494758606
1747257488.7992148,396,0.47190675139427185
1747257489.1472557,397,0.6146625280380249
1747257489.4895742,398,0.8205075860023499
1747257489.8367913,399,0.7774251103401184
1747257490.5302882,401,0.5337890982627869
1747257490.8777857,402,0.5381645560264587
1747257491.5674417,404,0.296326607465744
1747257492.9386768,408,0.683721125125885
1747257493.2869248,409,0.41119012236595154
1747257494.3204584,412,0.6945445537567139
1747257494.6640797,413,0.4989815652370453
1747257495.0115352,414,0.7091201543807983
1747257495.3543546,415,0.6195200085639954
1747257496.389951,418,0.36513906717300415
1747257497.4287007,421,0.7097709774971008
1747257497.7784462,422,0.5533470511436462
1747257498.815236,425,0.42405521869659424
1747257499.1675234,426,0.8093379735946655
1747257500.5453527,430,0.25051185488700867
1747257500.8932896,431,0.6253917813301086
1747257501.916641,434,1.8331187963485718
1747257502.259181,435,0.42013418674468994
1747257502.6034467,436,0.2895224392414093
1747257502.9453151,437,0.4991278350353241
1747257503.2875822,438,0.9704921245574951
1747257503.6283438,439,0.3760918974876404
1747257503.9698539,440,0.48112156987190247
1747257504.3166783,441,0.6260520219802856
1747257504.9991283,443,0.3684156537055969
1747257505.3408318,444,0.2819077670574188
1747257505.6833062,445,0.7317848801612854
1747257506.030431,446,0.763961911201477
1747257507.395486,450,0.4127795994281769
1747257507.7379107,451,1.2356455326080322
1747257508.0788052,452,0.7271649837493896
1747257508.4223382,453,0.7997686862945557
1747257508.7709239,454,0.31460922956466675
1747257509.453119,456,0.7656913995742798
1747257510.1362216,458,0.7337683439254761
1747257510.819135,460,0.5584866404533386
1747257511.1603117,461,0.5522657036781311
1747257512.1822739,464,0.40595322847366333
1747257512.522848,465,1.3179726600646973
1747257512.8658304,466,1.0041276216506958
1747257513.561422,468,0.31501996517181396
1747257514.2679517,470,0.2895432710647583
1747257515.6943078,474,0.29906123876571655
1747257516.0478828,475,0.5879691243171692
1747257517.0992873,478,0.526552677154541
1747257517.4484956,479,0.6049631834030151
1747257517.8061478,480,1.2871336936950684
1747257518.1549754,481,0.8568912148475647
1747257518.503636,482,0.8615059852600098
1747257518.8513176,483,0.3185591697692871
1747257519.1971004,484,0.5701227784156799
1747257519.892727,486,0.5315848588943481
1747257520.2407317,487,0.7059416174888611
1747257520.5890186,488,0.3370228409767151
1747257520.9398952,489,0.8560901284217834
1747257521.6451998,491,0.7633270621299744
1747257522.706108,494,0.39882779121398926
1747257524.1052365,498,1.3913090229034424
1747257525.1504974,501,0.43188679218292236
1747257525.4994712,502,0.1896212100982666
1747257525.8473127,503,0.4566928446292877
1747257526.8937411,506,0.7107048034667969
1747257527.610619,508,0.5822755694389343
1747257527.9591596,509,0.537580132484436
1747257528.306658,510,0.8190929293632507
1747257528.6487734,511,0.7631544470787048
1747257528.9889507,512,0.37449848651885986
1747257529.3362498,513,0.8006824851036072
1747257529.6897178,514,1.0567206144332886
1747257530.7268226,517,0.6481423377990723
1747257531.0697303,518,0.9278976321220398
1747257531.4101698,519,0.7926276326179504
1747257531.751611,520,0.40267351269721985
1747257532.7720182,523,0.6986258625984192
1747257535.1646369,530,0.4809294044971466
1747257536.2040575,533,0.3706381320953369
1747257536.54392,534,0.20312395691871643
1747257537.2219102,536,0.3313736021518707
1747257537.56089,537,1.438510775566101
1747257537.9001153,538,0.849444568157196
1747257538.2417502,539,1.0250606536865234
1747257538.5869262,540,0.6306996941566467
1747257539.2760825,542,0.41689732670783997
1747257539.614263,543,0.9651874899864197
1747257539.9505742,544,1.3720698356628418
1747257540.6479108,546,0.7167244553565979
1747257541.0068324,547,1.0714449882507324
1747257542.0292945,550,0.29849162697792053
1747257542.711376,552,0.7918473482131958
1747257543.389708,554,3.382751941680908
1747257543.7288728,555,0.47879791259765625
1747257544.0686376,556,1.2332485914230347
1747257546.1150222,562,1.0599801540374756
1747257546.4560895,563,0.9015218019485474
1747257546.7972138,564,0.979324460029602
1747257548.183855,568,1.3522460460662842
1747257549.2221067,571,0.48903656005859375
1747257549.9252725,573,0.885719895362854
1747257550.9684987,576,0.7044516801834106
1747257552.3537457,580,0.5241268277168274
1747257553.7471545,584,0.9338063597679138
1747257554.089158,585,1.3514653444290161
1747257554.435693,586,0.428479939699173
1747257555.1233673,588,1.2174770832061768
1747257555.8149066,590,1.1802763938903809
1747257556.1578574,591,0.728757917881012
1747257556.503417,592,0.19260138273239136
1747257557.193401,594,0.5704283118247986
1747257557.8862104,596,0.5112429261207581
1747257558.2372618,597,0.5304138660430908
1747257558.5783901,598,0.35734790563583374
1747257558.9291067,599,0.5931500792503357
1747257559.6210845,601,0.21126490831375122
1747257559.9608462,602,0.7841845154762268
1747257560.3067265,603,0.6648725271224976
1747257560.999548,605,0.5035780072212219
1747257562.0300086,608,0.6981139183044434
1747257562.7147396,610,0.33483946323394775
1747257563.7368133,613,0.4358297288417816
1747257564.0774677,614,0.6171751022338867
1747257564.7575908,616,1.069080114364624
1747257565.43665,618,1.0202367305755615
1747257566.1346004,620,1.0665537118911743
1747257566.8463857,622,0.8911807537078857
1747257567.196321,623,1.28277587890625
1747257568.2580695,626,0.9209730625152588
1747257568.9563382,628,0.5355159044265747
1747257569.3059442,629,0.5836864113807678
1747257570.6761744,633,0.47440722584724426
1747257571.3577223,635,0.44624435901641846
1747257572.0386548,637,0.8263384699821472
1747257573.0754955,640,1.137904405593872
1747257573.4157426,641,0.7491239309310913
1747257573.7555354,642,1.0698270797729492
1747257574.0967343,643,1.0029574632644653
1747257574.4363031,644,0.5261534452438354
1747257574.7788818,645,0.7979869842529297
1747257576.169771,649,0.37903669476509094
1747257576.8546271,651,0.36670759320259094
1747257577.1971643,652,1.2597154378890991
1747257577.5371575,653,0.5424671173095703
1747257577.8805695,654,0.3971732258796692
1747257578.2271926,655,0.3927634358406067
1747257579.2538018,658,1.2831177711486816
1747257579.5952885,659,0.683785080909729
1747257579.9417617,660,0.7187711000442505
1747257582.3668306,667,1.4569133520126343
1747257583.4030223,670,1.045117735862732
1747257585.1233013,675,1.0745981931686401
1747257585.466121,676,0.5522559285163879
1747257585.8090742,677,0.4611916244029999
1747257586.8489306,680,0.351710706949234
1747257587.5321019,682,2.139420509338379
1747257587.8785815,683,0.574185311794281
1747257588.218997,684,1.798994541168213
1747257589.2520945,687,0.5278375744819641
1747257590.9696436,692,0.5997207164764404
1747257591.6577563,694,2.3902952671051025
1747257592.003121,695,1.4281752109527588
1747257592.3477104,696,0.4303832948207855
1747257592.6952937,697,1.8371812105178833
1747257593.393142,699,0.3032783269882202
1747257594.4145763,702,0.9520649909973145
1747257594.7559323,703,0.6532787680625916
1747257595.4312503,705,0.657086968421936
1747257596.7876966,709,1.3813226222991943
1747257597.1268592,710,4.1308088302612305
1747257597.8039513,712,0.7131177186965942
1747257598.816348,715,0.7025333046913147
1747257599.4923992,717,0.6061604619026184
1747257600.1658154,719,0.7655471563339233
1747257600.5022328,720,0.6416732668876648
1747257600.8393586,721,0.378765732049942
1747257601.5185575,723,2.458101987838745
1747257602.1927357,725,0.6694485545158386
1747257602.5296857,726,1.9297726154327393
1747257602.8662267,727,0.9171527028083801
1747257603.2107127,728,1.2858821153640747
1747257603.5563922,729,1.5099235773086548
1747257604.2595654,731,1.4221564531326294
1747257604.6091971,732,0.7729164361953735
1747257604.9691658,733,1.4867007732391357
1747257606.687277,738,1.019121527671814
1747257607.030408,739,1.630881905555725
1747257607.369747,740,0.2814313471317291
1747257608.0468757,742,1.0115454196929932
1747257608.3851442,743,0.12472120672464371
1747257608.7225795,744,0.2597617506980896
1747257609.0590074,745,1.8625187873840332
1747257611.4920785,752,0.865422248840332
1747257612.5410006,755,1.6757829189300537
1747257612.8879163,756,1.0565828084945679
1747257613.5798185,758,1.323560118675232
1747257615.3313718,763,0.5865849256515503
1747257615.687904,764,0.854199230670929
1747257616.042481,765,0.8515738844871521
1747257617.0971115,768,0.6484271883964539
1747257617.525064,769,0.5964851379394531
1747257618.5631754,772,3.605050563812256
1747257618.909743,773,1.817110300064087
1747257619.601841,775,1.229627013206482
1747257619.9460576,776,1.2050073146820068
1747257620.6396182,778,0.7870575189590454
1747257620.988433,779,1.372326374053955
1747257621.3343942,780,2.8754165172576904
1747257621.6868298,781,0.26893267035484314
1747257622.039623,782,1.830146074295044
1747257624.1568046,788,1.2505518198013306
1747257624.5041401,789,2.2766051292419434
1747257625.2022715,791,0.4713089168071747
1747257625.9052866,793,0.4883715510368347
1747257626.6131017,795,0.9471907019615173
1747257626.9665408,796,1.689483642578125
1747257628.020891,799,6.085875511169434
1747257628.3750684,800,1.3607441186904907
1747257629.7832463,804,0.9027521014213562
1747257630.1311584,805,0.2800808250904083
1747257630.4831872,806,3.6434805393218994
1747257630.8381,807,1.0094865560531616
1747257631.8999681,810,0.8200975060462952
1747257632.9440486,813,1.256803035736084
1747257634.6829052,818,1.6651796102523804
1747257635.0295913,819,3.392104387283325
1747257635.7184277,821,1.3163344860076904
1747257636.0625532,822,2.02785325050354
1747257636.4072287,823,1.185256004333496
1747257637.0925984,825,0.18291160464286804
1747257637.441781,826,0.5287125110626221
1747257637.7832642,827,1.0291438102722168
1747257638.133108,828,0.5970414280891418
1747257639.51801,832,0.4493047595024109
1747257639.8609276,833,1.0211867094039917
1747257640.5500124,835,0.24617889523506165
1747257640.8941374,836,1.0899770259857178
1747257641.2438633,837,3.549145460128784
1747257641.9389358,839,1.1128814220428467
1747257642.281933,840,1.1750011444091797
1747257643.3231335,843,1.4294161796569824
1747257644.0078075,845,0.9175066947937012
1747257645.7158208,850,1.4264461994171143
1747257646.0579038,851,2.811129570007324
1747257647.0925012,854,0.6596864461898804
1747257648.1398163,857,0.132318377494812
1747257649.185571,860,0.7550984621047974
1747257649.8704996,862,0.42790940403938293
1747257650.9121644,865,1.4172086715698242
1747257651.2567732,866,0.7925171852111816
1747257652.6261723,870,2.7556145191192627
1747257652.9702373,871,0.6299514770507812
1747257656.394164,881,1.802850604057312
1747257657.0709994,883,0.9037984013557434
1747257657.4133847,884,0.7823001146316528
1747257657.755767,885,0.2356070727109909
1747257658.094162,886,4.005362510681152
1747257658.772004,888,0.6106016039848328
1747257659.4584606,890,0.7989847660064697
1747257660.1417372,892,0.27323734760284424
1747257661.2021632,895,1.7691987752914429
1747257661.8832564,897,0.36748620867729187
1747257662.226847,898,1.8415806293487549
1747257663.246207,901,0.9101141691207886
1747257663.585941,902,0.8511579036712646
1747257664.2609246,904,1.1165673732757568
1747257664.9351761,906,0.3328872621059418
1747257665.272567,907,2.028751850128174
1747257665.6111057,908,1.0485634803771973
1747257666.292175,910,0.49525633454322815
1747257666.6367586,911,0.25414255261421204
1747257667.6765187,914,1.4493602514266968
1747257669.0682645,918,0.3280240297317505
1747257669.4174802,919,0.29004427790641785
1747257670.1140945,921,0.504379153251648
1747257670.8068979,923,1.4183710813522339
1747257672.1741135,927,1.7449872493743896
1747257672.5197678,928,0.41167858242988586
1747257672.8625362,929,1.6713436841964722
1747257673.2046027,930,1.0291249752044678
1747257673.5512545,931,1.128158688545227
1747257673.8972857,932,1.013381838798523
1747257674.2404847,933,1.4401448965072632
1747257674.928869,935,0.5119479894638062
1747257676.2941718,939,0.2649543881416321
1747257676.9764352,941,0.3742465674877167
1747257677.3158193,942,4.101869106292725
1747257678.3522294,945,0.7103825211524963
1747257679.739944,949,0.2708471417427063
1747257680.7834709,952,0.3419790267944336
1747257681.4630568,954,2.3401882648468018
1747257681.8030002,955,0.7685842514038086
1747257682.1465685,956,0.5348904728889465
1747257683.5191534,960,0.4199783504009247
1747257684.2037203,962,0.519044041633606
1747257684.545081,963,1.0851601362228394
1747257684.8883512,964,0.39261290431022644
1747257685.2305057,965,1.2580417394638062
1747257685.9182193,967,0.40728288888931274
1747257686.2658257,968,1.4818100929260254
1747257687.32125,971,0.17079798877239227
1747257689.0405178,976,0.5116429328918457
1747257689.7271242,978,2.9643406867980957
1747257690.0760517,979,0.17955756187438965
1747257690.75511,981,0.9585301876068115
1747257691.0989282,982,1.2508951425552368
1747257692.4645817,986,1.511602520942688
1747257693.1532621,988,0.6583911180496216
1747257693.4964206,989,1.4050137996673584
1747257693.8401723,990,0.1706228107213974
1747257694.529248,992,0.3145447075366974
1747257695.210506,994,1.1589064598083496
1747257695.5513804,995,0.4369710385799408
1747257695.8917482,996,2.8935742378234863
1747257696.5747812,998,1.0147489309310913
1747257696.9163384,999,0.9435714483261108
1747257697.6165543,1001,0.8330546021461487
1747257697.9648843,1002,1.9218165874481201
1747257698.313631,1003,0.0989866703748703
1747257698.660527,1004,0.4823823869228363
1747257699.0076487,1005,0.9714305996894836
1747257699.35197,1006,0.23857678472995758
1747257701.0717907,1011,0.1959342658519745
1747257701.7570353,1013,0.8385195732116699
1747257702.441975,1015,1.313118815422058
1747257702.7838001,1016,2.182908296585083
1747257703.1259003,1017,2.05965518951416
1747257704.8408766,1022,1.40297532081604
1747257706.2124736,1026,0.47241947054862976
1747257706.9036431,1028,2.4085147380828857
1747257707.2460942,1029,1.0563992261886597
1747257709.2998366,1035,3.3958983421325684
1747257709.6410742,1036,0.5706496834754944
1747257709.9838932,1037,3.32856822013855
1747257710.3322482,1038,0.3576722741127014
1747257710.67289,1039,0.5862607359886169
1747257712.0330112,1043,0.7614132761955261
1747257712.7137578,1045,0.5296810865402222
1747257713.0537844,1046,5.399660110473633
1747257715.1159804,1052,1.4904712438583374
1747257715.4625301,1053,1.1247830390930176
1747257716.4973106,1056,0.7897351384162903
1747257717.1724365,1058,1.1216727495193481
1747257717.5087874,1059,1.7028213739395142
1747257717.8473673,1060,2.149784803390503
1747257718.5262423,1062,3.130856513977051
1747257719.5485618,1065,2.071524143218994
1747257719.891628,1066,13.007040023803711
1747257720.2346344,1067,0.7221375703811646
1747257720.919853,1069,0.25637370347976685
1747257721.25649,1070,1.436613917350769
1747257721.5941362,1071,1.2650984525680542
1747257721.936114,1072,0.23467408120632172
1747257722.281188,1073,0.7337166666984558
1747257722.6183803,1074,2.1193912029266357
1747257723.6330976,1077,0.4303804337978363
1747257723.978893,1078,1.2340532541275024
1747257724.6710384,1080,1.0965635776519775
1747257725.0181344,1081,0.7069348096847534
1747257725.3579977,1082,1.2718496322631836
1747257726.417273,1085,5.15311336517334
1747257726.7626936,1086,0.614107608795166
1747257727.1126153,1087,0.8246982097625732
1747257728.4959526,1091,0.6400759220123291
1747257728.8366067,1092,2.068092107772827
1747257729.1772041,1093,0.6532651782035828
1747257730.8827496,1098,2.3332903385162354
1747257731.567411,1100,1.339526891708374
1747257732.259088,1102,2.0968410968780518
1747257732.5998456,1103,1.3827037811279297
1747257732.9406335,1104,0.5976405739784241
1747257733.967892,1107,1.272950291633606
1747257734.3104508,1108,1.210265040397644
1747257734.6528046,1109,0.4232255518436432
1747257734.9993424,1110,0.9997687935829163
1747257735.347412,1111,2.075256586074829
1747257735.693768,1112,0.935905933380127
1747257736.041813,1113,0.7678001523017883
1747257736.3850768,1114,0.5261114239692688
1747257737.0676248,1116,1.6164219379425049
1747257738.099333,1119,2.38826584815979
1747257738.7887256,1121,1.353652000427246
1747257739.135549,1122,1.0895386934280396
1747257740.1632266,1125,0.35136911273002625
1747257740.5028856,1126,1.3865938186645508
1747257741.1878219,1128,1.1591176986694336
1747257741.5301056,1129,1.7937482595443726
1747257741.8692505,1130,0.3820964992046356
1747257742.210742,1131,1.145842432975769
1747257742.5517642,1132,3.3272528648376465
1747257743.2339017,1134,2.5308682918548584
1747257743.5835414,1135,1.786213994026184
1747257743.9302895,1136,5.3235673904418945
1747257744.9547758,1139,1.5454559326171875
1747257745.979486,1142,2.141467571258545
1747257746.99173,1145,0.40683552622795105
1747257747.3310087,1146,0.5666316747665405
1747257748.0056474,1148,1.1717959642410278
1747257748.343324,1149,0.7896647453308105
1747257748.680196,1150,2.7078869342803955
1747257749.019635,1151,1.0359910726547241
1747257749.3646677,1152,3.275700569152832
1747257749.7108934,1153,0.9915865659713745
1747257750.4034233,1155,1.1845399141311646
1747257752.097683,1160,0.8118777871131897
1747257752.773685,1162,0.7352980375289917
1747257753.454944,1164,1.603891372680664
1747257754.152861,1166,0.34611639380455017
1747257754.5017698,1167,1.2597252130508423
1747257756.5687017,1173,6.072689056396484
1747257756.9097273,1174,5.880023002624512
1747257757.5923016,1176,0.5842326283454895
1747257757.939823,1177,0.5952566266059875
1747257758.280367,1178,1.177754282951355
1747257759.678803,1182,1.2331827878952026
1747257760.3686724,1184,3.1340889930725098
1747257761.0543394,1186,0.6059299111366272
1747257761.7378361,1188,0.3140948414802551
1747257762.0795121,1189,1.1060512065887451
1747257762.4223967,1190,1.3115136623382568
1747257763.4474676,1193,0.5785183906555176
1747257763.7897785,1194,6.70329475402832
1747257764.1348805,1195,0.9888196587562561
1747257764.817785,1197,1.8483903408050537
1747257765.1583307,1198,2.1240012645721436
1747257766.1898263,1201,0.5896867513656616
1747257766.5333245,1202,0.5423974990844727
1747257767.5660548,1205,2.369882583618164
1747257767.9124048,1206,0.7617588639259338
1747257768.2650235,1207,0.6584654450416565
1747257768.9674752,1209,3.3243865966796875
1747257770.3550196,1213,1.666019320487976
1747257770.6942453,1214,1.1320058107376099
1747257771.0326047,1215,0.42009180784225464
1747257771.7144103,1217,0.19370241463184357
1747257772.0551846,1218,0.7964305877685547
1747257773.759928,1223,0.8269940614700317
1747257774.442228,1225,1.4414246082305908
1747257775.4636307,1228,0.8992904424667358
1747257775.8053985,1229,0.6306950449943542
1747257776.835078,1232,1.0730533599853516
1747257777.181364,1233,4.370906352996826
1747257778.8940032,1238,0.6032703518867493
1747257779.5754359,1240,1.945457100868225
1747257779.9211674,1241,2.1577346324920654
1747257780.2601502,1242,0.4084140956401825
1747257780.5984688,1243,0.829541027545929
1747257780.9369895,1244,1.0060869455337524
1747257781.274424,1245,1.8860548734664917
1747257781.616491,1246,0.7009943723678589
1747257782.6588323,1249,0.9714078307151794
1747257782.9978352,1250,0.8989191055297852
1747257783.3391492,1251,1.1512082815170288
1747257783.6771107,1252,0.6805055141448975
1747257784.3581676,1254,1.9560163021087646
1747257785.0380387,1256,0.21954283118247986
1747257785.3783033,1257,4.416920185089111
1747257786.3973677,1260,2.387758255004883
1747257786.7411728,1261,1.1595230102539062
1747257787.7724986,1264,0.4292554557323456
1747257788.8152063,1267,1.8522496223449707
1747257790.1892552,1271,1.201725721359253
1747257791.9086444,1276,0.9114406704902649
1747257792.25219,1277,0.6080710291862488
1747257792.599126,1278,2.2121355533599854
1747257793.961007,1282,0.804984450340271
1747257794.9871814,1285,3.7714951038360596
1747257796.703203,1290,1.4023065567016602
1747257797.7310934,1293,1.618981122970581
1747257798.7620993,1296,1.0263535976409912
1747257799.4474092,1298,0.8496550917625427
1747257799.788736,1299,0.693673849105835
1747257800.816875,1302,2.456526041030884
1747257802.2266722,1306,0.32835859060287476
1747257803.5999265,1310,3.0504026412963867
1747257804.9776075,1314,1.2375105619430542
1747257805.3192468,1315,1.6958153247833252
1747257807.0273528,1320,1.595003604888916
1747257807.712281,1322,1.7566449642181396
1747257808.0525503,1323,2.1120007038116455
1747257808.740063,1325,2.946760416030884
1747257809.0816863,1326,0.700181245803833
1747257809.789492,1328,1.615373969078064
1747257812.2084358,1335,2.2275822162628174
1747257815.3163292,1344,0.7295269966125488
1747257815.659242,1345,6.128337383270264
1747257816.3456686,1347,1.0210014581680298
1747257816.6921957,1348,0.7813478708267212
1747257817.731982,1351,0.2234397977590561
1747257818.0729296,1352,4.237598419189453
1747257818.758618,1354,0.5636924505233765
1747257820.150525,1358,0.25460436940193176
1747257820.8445077,1360,0.4539240002632141
1747257822.2235916,1364,13.022688865661621
1747257822.569311,1365,0.5147497057914734
1747257822.9137163,1366,2.015864849090576
1747257823.2573802,1367,5.762449741363525
1747257823.5984461,1368,0.7560936808586121
1747257824.978811,1372,1.2597359418869019
1747257825.3208208,1373,1.3385095596313477
1747257826.0056129,1375,0.7022199630737305
1747257826.3483806,1376,0.14079976081848145
1747257827.729768,1380,3.921656847000122
1747257829.4581046,1385,0.4449748396873474
1747257829.8145757,1386,3.79758882522583
1747257831.2108023,1390,2.258601665496826
1747257832.2589805,1393,0.7523511052131653
1747257833.302147,1396,1.011929988861084
1747257833.6504045,1397,0.3474636375904083
1747257834.3411586,1399,2.6248722076416016
1747257834.6858613,1400,1.5942693948745728
1747257835.703849,1403,1.3750425577163696
1747257836.382155,1405,3.5712881088256836
1747257839.132387,1413,0.519019365310669
1747257840.1705954,1416,0.29693523049354553
1747257840.5188484,1417,6.054018497467041
1747257841.2104342,1419,1.2858833074569702
1747257841.899725,1421,1.0199576616287231
1747257842.2429323,1422,1.9400712251663208
1747257845.3949306,1431,1.5721348524093628
1747257845.737112,1432,4.549551963806152
1747257847.112908,1436,6.536264419555664
1747257847.7991836,1438,0.8570367097854614
1747257848.155306,1439,1.3537533283233643
1747257848.5233035,1440,0.14070561528205872
1747257848.8825374,1441,1.0784920454025269
1747257849.9576948,1444,0.42989492416381836
1747257850.6592612,1446,3.654836893081665
1747257851.0100193,1447,2.707660675048828
1747257851.357879,1448,1.6911736726760864
1747257851.7041593,1449,0.1956893503665924
1747257852.0504959,1450,0.8011198043823242
1747257852.3973436,1451,1.8333765268325806
1747257852.7364857,1452,6.68154764175415
1747257853.4199696,1454,1.0991212129592896
1747257853.759111,1455,5.50656795501709
1747257854.0965793,1456,1.697629451751709
1747257854.4345565,1457,3.052978277206421
1747257854.7736497,1458,1.6161502599716187
1747257855.1114542,1459,1.0785878896713257
1747257855.4488764,1460,5.1304521560668945
1747257855.787282,1461,0.22966034710407257
1747257856.486368,1463,5.836544990539551
1747257858.9584029,1470,7.615445137023926
1747257859.9967232,1473,5.211472034454346
1747257860.3410182,1474,4.2230730056762695
1747257861.0307584,1476,0.4540271461009979
1747257861.3760407,1477,1.6437397003173828
1747257862.7538261,1481,1.9577405452728271
1747257863.093782,1482,6.008978366851807
1747257863.4409027,1483,3.739755868911743
1747257864.8012524,1487,0.4734865725040436
1747257865.1405451,1488,1.6915382146835327
1747257865.4805942,1489,2.793728828430176
1747257865.8213985,1490,2.3519532680511475
1747257866.1679804,1491,0.7966536283493042
1747257866.8510554,1493,6.1021409034729
1747257867.1904838,1494,1.8006435632705688
1747257868.5494194,1498,1.1333400011062622
1747257868.8873465,1499,3.060636520385742
1747257869.228199,1500,1.0479941368103027
1747257869.912652,1502,6.968581676483154
1747257870.9411361,1505,1.6950366497039795
1747257872.313107,1509,0.5172324776649475
1747257872.6582057,1510,0.5673416256904602
1747257873.0000408,1511,1.3861538171768188
1747257873.6795702,1513,0.9010222554206848
1747257874.3620512,1515,0.2884957492351532
1747257874.7039752,1516,1.0878291130065918
1747257877.094179,1523,1.6238186359405518
1747257878.1156352,1526,0.32915863394737244
1747257878.8050728,1528,4.441765785217285
1747257880.8786395,1534,1.9760960340499878
1747257881.9126334,1537,0.682927668094635
1747257882.2559922,1538,0.9373363256454468
1747257883.2956932,1541,1.5356061458587646
1747257884.6815367,1545,1.5737870931625366
1747257885.370627,1547,1.9064222574234009
1747257885.715604,1548,0.417524516582489
1747257886.7416492,1551,4.905468940734863
1747257887.079511,1552,0.10942012071609497
1747257887.4178486,1553,1.779690146446228
1747257888.0929484,1555,0.9748672246932983
1747257888.772809,1557,1.1399906873703003
1747257890.472576,1562,2.760092258453369
1747257891.1524434,1564,1.40980863571167
1747257891.490943,1565,7.995569229125977
1747257891.8285272,1566,1.5210843086242676
1747257892.5244749,1568,1.2584871053695679
1747257893.2193303,1570,3.4391603469848633
1747257893.565276,1571,0.8074986338615417
1747257893.908315,1572,2.2752928733825684
1747257894.2527275,1573,3.0775933265686035
1747257895.2803297,1576,5.071964263916016
1747257895.9640882,1578,0.07946738600730896
1747257896.3050375,1579,1.8352636098861694
1747257896.6485498,1580,1.787375807762146
1747257896.9913325,1581,0.10214231163263321
1747257897.3385267,1582,2.153660774230957
1747257898.3680353,1585,5.508113861083984
1747257900.0753956,1590,0.3303408920764923
1747257901.7676818,1595,4.951242923736572
1747257902.104458,1596,2.1503849029541016
1747257902.4514043,1597,0.09265127032995224
1747257903.8119068,1601,2.2767395973205566
1747257904.1601424,1602,2.48557710647583
1747257904.5065007,1603,2.2239580154418945
1747257906.905276,1610,1.07735276222229
1747257907.2483325,1611,0.0901992991566658
1747257907.9425006,1613,0.16054879128932953
1747257908.2855945,1614,1.242313265800476
1747257908.9763517,1616,6.752437114715576
1747257910.3473651,1620,2.1192097663879395
1747257911.0420296,1622,0.5309591889381409
1747257911.7262416,1624,1.3309016227722168
1747257912.410215,1626,0.5204252004623413
1747257912.7586424,1627,0.2926792502403259
1747257914.1447551,1631,0.7227944731712341
1747257915.5266376,1635,3.5634660720825195
1747257915.868895,1636,1.0932577848434448
1747257916.2152221,1637,2.1701931953430176
1747257916.5556698,1638,0.4051320254802704
1747257917.2412765,1640,10.760297775268555
1747257917.5831208,1641,0.13427644968032837
1747257919.288968,1646,0.5240650773048401
1747257919.6292922,1647,0.2155890166759491
1747257920.310212,1649,0.7435780167579651
1747257920.989748,1651,0.9049302339553833
1747257921.3319862,1652,5.66494607925415
1747257921.6759477,1653,1.2374985218048096
1747257922.0154147,1654,0.9205442070960999
1747257922.6990168,1656,0.08668649196624756
1747257923.3882418,1658,0.4285694658756256
1747257924.7573361,1662,5.957677841186523
1747257925.444631,1664,3.2492947578430176
1747257926.1383014,1666,0.5532938838005066
1747257927.172891,1669,0.735236644744873
1747257927.5134,1670,1.400486946105957
1747257928.8757813,1674,1.5827797651290894
1747257929.9087198,1677,4.107151985168457
1747257930.589836,1679,1.8102234601974487
1747257930.9306004,1680,1.0977051258087158
1747257931.2713356,1681,2.3159470558166504
1747257931.6098504,1682,1.0766137838363647
1747257932.6329505,1685,3.548550605773926
1747257932.979555,1686,0.5470545291900635
1747257933.327974,1687,0.30310922861099243
1747257933.6715205,1688,0.4509442448616028
1747257934.0137477,1689,3.4376273155212402
1747257934.360071,1690,1.0984519720077515
1747257935.392762,1693,1.8818373680114746
1747257935.7341204,1694,1.4815419912338257
1747257936.0790367,1695,1.6516540050506592
1747257936.7681315,1697,1.7423601150512695
1747257937.111298,1698,5.315307140350342
1747257937.4562223,1699,0.6129918098449707
1747257937.8091898,1700,0.406518816947937
1747257938.5038004,1702,5.814958572387695
1747257939.1789348,1704,0.08289393782615662
1747257940.2117426,1707,4.088526725769043
1747257940.902363,1709,6.368076801300049
1747257941.2429037,1710,0.3792373239994049
1747257941.5799186,1711,0.6187389492988586
1747257941.9160604,1712,9.455820083618164
1747257943.9461737,1718,0.9331339001655579
1747257944.2870562,1719,0.7330421209335327
1747257945.3218899,1722,0.30466845631599426
1747257945.6601844,1723,1.7837438583374023
1747257945.9976025,1724,0.07209721952676773
1747257946.335862,1725,1.7610270977020264
1747257948.0358713,1730,3.267993450164795
1747257950.7826593,1738,0.7325844764709473
1747257951.1227818,1739,0.190367192029953
1747257951.4616702,1740,1.4690558910369873
1747257952.484636,1743,3.66094708442688
1747257953.1758714,1745,1.2888177633285522
1747257954.2039502,1748,1.1288492679595947
1747257954.5423687,1749,8.619317054748535
1747257954.8811886,1750,11.833316802978516
1747257955.2209537,1751,0.22610945999622345
1747257955.8983648,1753,3.136096954345703
1747257956.2358994,1754,2.277519702911377
1747257957.253973,1757,0.943964958190918
1747257958.9399004,1762,8.88996410369873
1747257959.2768931,1763,0.42805540561676025
1747257959.958427,1765,8.396262168884277
1747257960.3073552,1766,0.24532921612262726
1747257961.0092068,1768,0.16194915771484375
1747257963.4569695,1775,1.00751531124115
1747257963.8056934,1776,1.061380386352539
1747257964.1488514,1777,0.2770484387874603
1747257965.1735227,1780,2.062629461288452
1747257965.5130188,1781,0.07763496786355972
1747257966.5406244,1784,0.9165167212486267
1747257966.886218,1785,1.410419225692749
1747257967.2321587,1786,2.5148496627807617
1747257967.5714006,1787,1.2598857879638672
1747257968.2498536,1789,1.2399187088012695
1747257968.5890229,1790,3.927724599838257
1747257969.2782776,1792,2.061781167984009
1747257969.9660378,1794,1.752711534500122
1747257970.6569943,1796,0.6399060487747192
1747257971.0059445,1797,0.4626721739768982
1747257972.0378125,1800,0.33641141653060913
1747257972.7188077,1802,2.800065040588379
1747257973.0597446,1803,2.914702892303467
1747257973.4041712,1804,1.3564530611038208
1747257974.7667472,1808,1.7736563682556152
1747257975.446485,1810,1.152705430984497
1747257976.8258991,1814,0.35930073261260986
1747257977.5107806,1816,0.19679996371269226
1747257978.186437,1818,6.889590740203857
1747257978.5261564,1819,3.3250794410705566
1747257979.8745224,1823,0.39160239696502686
1747257980.9265852,1826,1.3250595331192017
1747257981.2861302,1827,3.155036449432373
1747257981.9733362,1829,6.221447467803955
1747257982.3165276,1830,1.2633826732635498
1747257983.0005426,1832,1.5551817417144775
1747257983.343245,1833,0.4154256582260132
1747257983.6847324,1834,0.7294339537620544
1747257984.3668401,1836,0.35562193393707275
1747257984.7093763,1837,9.051549911499023
1747257985.051137,1838,0.5136134624481201
1747257987.1006174,1844,0.40300363302230835
1747257987.4409451,1845,5.062277793884277
1747257987.7834876,1846,7.711318016052246
1747257988.121827,1847,0.11547332257032394
1747257988.46089,1848,0.34747061133384705
1747257989.494477,1851,0.2614871561527252
1747257990.178959,1853,1.3359882831573486
1747257991.2070906,1856,0.12174974381923676
1747257992.5954087,1860,2.378441095352173
1747257993.976014,1864,2.1046061515808105
1747257994.322294,1865,2.5265698432922363
1747257994.6680603,1866,2.6007370948791504
1747257995.0132039,1867,4.526916980743408
1747257996.3940756,1871,2.687082052230835
1747257996.738653,1872,1.3417935371398926
1747257997.0834496,1873,0.3832613527774811
1747257997.4260273,1874,1.8244844675064087
1747257997.7761042,1875,0.27196773886680603
1747257998.4701176,1877,2.808440685272217
1747257999.1585968,1879,1.5044206380844116
1747257999.510969,1880,6.15942907333374
1747258000.5481932,1883,1.698144555091858
1747258000.9007857,1884,2.5433812141418457
1747258001.59532,1886,0.4652550220489502
1747258002.2901878,1888,0.27896344661712646
1747258002.9813151,1890,0.41177546977996826
1747258003.3313138,1891,0.27373120188713074
1747258004.719763,1895,0.16268347203731537
1747258006.0943415,1899,0.16609318554401398
1747258006.7798407,1901,0.16358192265033722
1747258007.1506581,1902,3.7810680866241455
1747258008.5392458,1906,3.7298460006713867
1747258009.2285168,1908,0.8638613224029541
1747258009.5738683,1909,0.36923477053642273
1747258009.9251637,1910,0.17487700283527374
1747258010.9653373,1913,1.0985300540924072
1747258012.0070407,1916,0.9741930365562439
1747258012.6889043,1918,0.083360455930233
1747258014.7402852,1924,1.5162336826324463
1747258015.0799203,1925,3.3544108867645264
1747258015.4249372,1926,1.4500105381011963
1747258016.108753,1928,4.822289943695068
1747258016.4495533,1929,0.4141586422920227
1747258017.4727273,1932,0.8226869702339172
1747258018.4918463,1935,2.555586814880371
1747258018.8330567,1936,1.3958297967910767
1747258019.853969,1939,3.228163480758667
1747258020.1990001,1940,1.8233038187026978
1747258020.5407069,1941,0.07528745383024216
1747258020.886331,1942,2.8410589694976807
1747258021.9274971,1945,0.09864282608032227
1747258022.6152914,1947,1.5321217775344849
1747258023.6361217,1950,4.8986053466796875
1747258023.9756908,1951,1.8652974367141724
1747258024.655576,1953,3.165240526199341
1747258025.6835616,1956,4.0567851066589355
1747258027.0399675,1960,4.966943264007568
1747258027.3857307,1961,8.542305946350098
1747258027.7271066,1962,1.7124272584915161
1747258028.0680177,1963,1.9450081586837769
1747258028.411965,1964,1.3234646320343018
1747258029.09257,1966,3.724346876144409
1747258029.431391,1967,0.6380011439323425
1747258029.7704015,1968,0.6275770664215088
1747258030.1148713,1969,2.1146798133850098
1747258032.192321,1975,2.623121738433838
1747258032.878724,1977,5.297204971313477
1747258033.2197704,1978,0.17541815340518951
1747258033.5639668,1979,4.990077972412109
1747258033.9080358,1980,0.12949465215206146
1747258034.2495725,1981,2.054065465927124
1747258034.5990431,1982,0.6462892293930054
1747258034.942355,1983,3.791205883026123
1747258035.638415,1985,3.6976377964019775
1747258036.3227699,1987,1.495570182800293
1747258036.6633713,1988,0.2399004101753235
1747258037.0034506,1989,0.774612545967102
1747258037.6841013,1991,2.33548903465271
1747258038.0237653,1992,4.306612014770508
1747258038.3645997,1993,3.3624703884124756
1747258039.0454564,1995,1.769844889640808
1747258040.409191,1999,2.466658115386963


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_43_504242-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747257351.34004,0,0.20572207868099213
1747257352.3997943,3,-0.39610663056373596
1747257352.744767,4,8.215949058532715
1747257354.808413,10,-0.3105010390281677
1747257355.1698053,11,5.136736869812012
1747257356.2198591,14,7.985477447509766
1747257356.5671113,15,-2.026549816131592
1747257357.6038544,18,5.895946025848389
1747257357.948326,19,0.4763354957103729
1747257358.2903957,20,-0.8464276790618896
1747257358.9804773,22,-1.6515452861785889
1747257359.3196692,23,5.898812770843506
1747257360.337547,26,0.29576221108436584
1747257360.6757846,27,6.30466365814209
1747257362.7245646,33,2.5297658443450928
1747257363.7609801,36,0.7208043336868286
1747257364.11083,37,1.7778465747833252
1747257364.4556358,38,0.6393072009086609
1747257364.8006423,39,-0.08373420685529709
1747257365.1451085,40,0.5997896790504456
1747257367.5852838,47,1.3685071468353271
1747257367.9383183,48,3.338270664215088
1747257368.3035436,49,0.24653488397598267
1747257369.0330071,51,-0.2645265758037567
1747257369.3905976,52,2.0541069507598877
1747257370.1006718,54,5.463056564331055
1747257371.1907241,57,2.7543742656707764
1747257372.2384002,60,0.9150215983390808
1747257372.5864148,61,1.02981436252594
1747257372.9418914,62,1.9406137466430664
1747257373.2931206,63,0.601198673248291
1747257373.9813354,65,0.7891431450843811
1747257374.3259351,66,0.3286776542663574
1747257374.6756306,67,1.1927043199539185
1747257375.0192022,68,0.11393943428993225
1747257375.7119439,70,0.10946400463581085
1747257376.0590584,71,1.7006465196609497
1747257378.1836684,77,0.37707483768463135
1747257378.894901,79,2.360260248184204
1747257379.250457,80,6.996279716491699
1747257379.9573436,82,0.28975895047187805
1747257380.3145838,83,0.7408398985862732
1747257381.0171468,85,0.4703000783920288
1747257382.4218943,89,0.49386534094810486
1747257382.7738504,90,4.541936874389648
1747257384.5251718,95,1.2827889919281006
1747257385.9285069,99,0.2706661820411682
1747257386.2845714,100,1.206217885017395
1747257387.3303323,103,0.5710027813911438
1747257388.39207,106,9.710308074951172
1747257388.7425573,107,3.4001686573028564
1747257389.435207,109,8.481532096862793
1747257391.1827075,114,0.70137619972229
1747257391.872718,116,0.9929526448249817
1747257393.6313858,121,1.1038323640823364
1747257395.0178742,125,0.8230828046798706
1747257395.3674111,126,2.7732512950897217
1747257396.0624912,128,0.9087371826171875
1747257396.7660706,130,1.453957438468933
1747257397.1142464,131,1.7220054864883423
1747257397.4625537,132,1.9916131496429443
1747257398.8470242,136,1.566804051399231
1747257399.190319,137,1.1761853694915771
1747257401.2297184,143,5.985080242156982
1747257401.5758631,144,1.5642367601394653
1747257402.264714,146,1.330138921737671
1747257402.6229012,147,1.830394983291626
1747257403.642951,150,1.1313512325286865
1747257406.0995681,157,0.551261305809021
1747257406.809744,159,1.9886806011199951
1747257407.1674488,160,0.6406309008598328
1747257407.880891,162,1.0043063163757324
1747257408.5747485,164,2.8962016105651855
1747257409.2823887,166,0.6120444536209106
1747257410.689962,170,1.139853596687317
1747257411.039659,171,1.3937129974365234
1747257411.3922923,172,0.7767427563667297
1747257412.450701,175,1.1960135698318481
1747257412.801663,176,1.6042641401290894
1747257413.150649,177,1.1539711952209473
1747257413.5019913,178,2.759370803833008
1747257414.186594,180,0.6828952431678772
1747257414.5350735,181,2.0272092819213867
1747257415.576035,184,2.3705947399139404
1747257415.9219787,185,0.8899495601654053
1747257416.263718,186,1.8429670333862305
1747257417.2863722,189,1.9874931573867798
1747257417.6274052,190,1.4582843780517578
1747257417.9786906,191,1.7976865768432617
1747257418.3205097,192,1.9807283878326416
1747257419.3477256,195,1.1716653108596802
1747257420.7311356,199,2.4493114948272705
1747257421.0737972,200,1.3324593305587769
1747257421.759872,202,2.936972141265869
1747257422.1157691,203,1.0094305276870728
1747257422.4697149,204,1.3162633180618286
1747257422.8229063,205,3.3854196071624756
1747257423.5297363,207,0.8331945538520813
1747257424.2300193,209,1.2315714359283447
1747257424.9183612,211,1.7541288137435913
1747257425.6177535,213,2.229968786239624
1747257426.3129864,215,1.081736445426941
1747257426.6599698,216,1.418945550918579
1747257427.356779,218,1.7488371133804321
1747257427.7067626,219,3.5903146266937256
1747257428.0549977,220,2.216092109680176
1747257428.4036016,221,0.9242253303527832
1747257428.7509596,222,0.9034143090248108
1747257429.4520922,224,2.395071506500244
1747257429.8009708,225,1.9456342458724976
1747257431.1965547,229,1.7466870546340942
1747257433.2757185,235,1.028549313545227
1747257433.983804,237,2.2035319805145264
1747257434.3255913,238,1.3925504684448242
1747257434.6673505,239,2.7788126468658447
1747257435.3597827,241,2.0627365112304688
1747257435.710486,242,4.50073766708374
1747257436.4131434,244,0.8729591965675354
1747257436.7633326,245,1.5751864910125732
1747257437.1133144,246,1.6228480339050293
1747257437.4639904,247,1.4914079904556274
1747257439.2025876,252,1.8935275077819824
1747257439.543877,253,1.697586178779602
1747257439.8875532,254,2.3756749629974365
1747257440.9193318,257,0.832638144493103
1747257441.2618463,258,4.488530158996582
1747257441.6031513,259,0.7463696002960205
1747257441.944329,260,0.96119624376297
1747257442.626384,262,2.4664804935455322
1747257445.362039,270,3.141878128051758
1747257445.7023811,271,1.5024538040161133
1747257446.7290196,274,1.4957317113876343
1747257447.0674314,275,0.8379235863685608
1747257447.4068604,276,1.5995264053344727
1747257448.0956895,278,3.7197253704071045
1747257448.7856815,280,1.231649398803711
1747257449.4817636,282,2.6887521743774414
1747257449.8197207,283,6.255436420440674
1747257450.496031,285,1.5253806114196777
1747257451.1796384,287,0.9022790789604187
1747257451.5293427,288,1.3715753555297852
1747257452.2245135,290,1.2013052701950073
1747257453.936199,295,2.294043779373169
1747257454.2802382,296,1.9947947263717651
1747257454.621596,297,1.6468923091888428
1747257454.960618,298,1.526974081993103
1747257457.001969,304,1.387095332145691
1747257457.679443,306,1.7820498943328857
1747257458.360203,308,1.6694281101226807
1747257458.6979153,309,1.9689826965332031
1747257459.7230482,312,1.662824034690857
1747257460.0636463,313,1.3769837617874146
1747257461.089088,316,1.2936125993728638
1747257461.7726765,318,2.307422161102295
1747257462.121598,319,1.9549176692962646
1747257463.1804419,322,2.2370803356170654
1747257463.889339,324,2.879639148712158
1747257465.6404111,329,1.5503431558609009
1747257465.988142,330,1.4596521854400635
1747257466.3362174,331,1.5752462148666382
1747257466.683221,332,3.282644510269165
1747257468.4300833,337,4.466772079467773
1747257468.7765892,338,2.4238510131835938
1747257469.4684067,340,1.2772315740585327
1747257470.5078132,343,3.3487884998321533
1747257470.8559299,344,1.1128430366516113
1747257471.199958,345,3.052595615386963
1747257471.549883,346,2.3582592010498047
1747257472.2415423,348,3.278076171875
1747257472.935472,350,2.4441652297973633
1747257473.617912,352,1.2439062595367432
1747257473.957849,353,2.23683500289917
1747257474.2986546,354,1.306984782218933
1747257475.6685562,358,1.56568443775177
1747257476.348737,360,1.1121336221694946
1747257477.0306656,362,1.6385267972946167
1747257477.378496,363,0.7335606813430786
1747257477.7263892,364,1.5289902687072754
1747257478.0687578,365,2.981635808944702
1747257478.4166625,366,1.3494954109191895
1747257478.7673101,367,1.923532485961914
1747257479.1151042,368,2.1056342124938965
1747257481.2089686,374,1.3442423343658447
1747257482.2384462,377,3.3548378944396973
1747257482.5823133,378,1.9433311223983765
1747257485.000647,385,1.4981552362442017
1747257485.3530529,386,1.9890148639678955
1747257486.7287285,390,2.4094953536987305
1747257487.0714715,391,2.9303174018859863
1747257487.4165752,392,1.9030441045761108
1747257487.764871,393,1.5951131582260132
1747257488.107685,394,2.3113534450531006
1747257488.452943,395,1.2194043397903442
1747257488.7993605,396,1.8876270055770874
1747257489.147426,397,2.4586501121520996
1747257489.4897316,398,3.2820303440093994
1747257489.8369994,399,3.1097004413604736
1747257490.5305552,401,2.1351563930511475
1747257490.8779721,402,2.152658224105835
1747257491.5676339,404,1.185306429862976
1747257492.9388862,408,2.73488450050354
1747257493.287103,409,1.6447604894638062
1747257494.3206587,412,2.7781782150268555
1747257494.6642685,413,1.9959262609481812
1747257495.0118275,414,2.8364806175231934
1747257495.3545182,415,2.4780800342559814
1747257496.3901124,418,1.4605562686920166
1747257497.4289584,421,2.8390839099884033
1747257497.778639,422,2.213388204574585
1747257498.8153799,425,1.696220874786377
1747257499.167694,426,3.237351894378662
1747257500.545512,430,1.0020474195480347
1747257500.89363,431,2.5015671253204346
1747257501.9168258,434,7.332475185394287
1747257502.2593553,435,1.6805367469787598
1747257502.6036158,436,1.1580897569656372
1747257502.945516,437,1.9965113401412964
1747257503.2877889,438,3.8819684982299805
1747257503.6285362,439,1.5043675899505615
1747257503.970016,440,1.9244862794876099
1747257504.316847,441,2.5042080879211426
1747257504.9992852,443,1.4736626148223877
1747257505.3409913,444,1.1276310682296753
1747257505.6834598,445,2.9271395206451416
1747257506.0305908,446,3.055847644805908
1747257507.3956873,450,1.6511183977127075
1747257507.7380419,451,4.942582130432129
1747257508.0789783,452,2.9086599349975586
1747257508.422497,453,3.1990747451782227
1747257508.7710853,454,1.258436918258667
1747257509.4532776,456,3.062765598297119
1747257510.1363752,458,2.9350733757019043
1747257510.8192947,460,2.2339465618133545
1747257511.1604872,461,2.2090628147125244
1747257512.1824322,464,1.6238129138946533
1747257512.5229998,465,5.271890640258789
1747257512.8659928,466,4.016510486602783
1747257513.561521,468,1.2600798606872559
1747257514.2683086,470,1.1581730842590332
1747257515.694486,474,1.1962449550628662
1747257516.0480907,475,2.3518764972686768
1747257517.0993683,478,2.106210708618164
1747257517.4487586,479,2.4198527336120605
1747257517.8063889,480,5.148534774780273
1747257518.1552,481,3.427564859390259
1747257518.5038571,482,3.446023941040039
1747257518.8515306,483,1.2742366790771484
1747257519.1973257,484,2.2804911136627197
1747257519.892945,486,2.1263394355773926
1747257520.2409751,487,2.8237664699554443
1747257520.5892324,488,1.3480913639068604
1747257520.9401217,489,3.424360513687134
1747257521.6455615,491,3.0533082485198975
1747257522.7063909,494,1.595311164855957
1747257524.1054914,498,5.5652360916137695
1747257525.1507273,501,1.7275471687316895
1747257525.4996912,502,0.7584848403930664
1747257525.8475277,503,1.8267713785171509
1747257526.8939848,506,2.8428192138671875
1747257527.610807,508,2.3291022777557373
1747257527.9599524,509,2.150320529937744
1747257528.306868,510,3.276371717453003
1747257528.6489918,511,3.0526177883148193
1747257528.989106,512,1.4979939460754395
1747257529.3364549,513,3.2027299404144287
1747257529.6898892,514,4.226882457733154
1747257530.7269704,517,2.592569351196289
1747257531.0698962,518,3.711590528488159
1747257531.410369,519,3.1705105304718018
1747257531.7517703,520,1.6106940507888794
1747257532.772177,523,2.7945034503936768
1747257535.1647592,530,1.9237176179885864
1747257536.204185,533,1.4825525283813477
1747257536.5440495,534,0.8124958276748657
1747257537.2220707,536,1.325494408607483
1747257537.561075,537,5.754043102264404
1747257537.9002442,538,3.397778272628784
1747257538.2418783,539,4.100242614746094
1747257538.5870798,540,2.522798776626587
1747257539.2762146,542,1.6675893068313599
1747257539.6144252,543,3.8607499599456787
1747257539.9508007,544,5.488279342651367
1747257540.6481278,546,2.8668978214263916
1747257541.0069947,547,4.28577995300293
1747257542.0296469,550,1.1939665079116821
1747257542.7116034,552,3.167389392852783
1747257543.3898962,554,13.531007766723633
1747257543.7290337,555,1.915191650390625
1747257544.068846,556,4.932994365692139
1747257546.1152346,562,4.239920616149902
1747257546.456255,563,3.6060872077941895
1747257546.797379,564,3.917297840118408
1747257548.184017,568,5.408984184265137
1747257549.2223268,571,1.956146240234375
1747257549.925538,573,3.542879581451416
1747257550.9686663,576,2.8178067207336426
1747257552.3539221,580,2.0965073108673096
1747257553.7473123,584,3.7352254390716553
1747257554.0893102,585,5.4058613777160645
1747257554.4358485,586,1.713919758796692
1747257555.1235325,588,4.869908332824707
1747257555.8151038,590,4.721105575561523
1747257556.1580656,591,2.915031671524048
1747257556.5035734,592,0.7704055309295654
1747257557.1936696,594,2.2817132472991943
1747257557.886384,596,2.0449717044830322
1747257558.2375448,597,2.1216554641723633
1747257558.5785797,598,1.429391622543335
1747257558.929301,599,2.3726003170013428
1747257559.6213183,601,0.8450596332550049
1747257559.9610157,602,3.1367380619049072
1747257560.3069313,603,2.6594901084899902
1747257560.999788,605,2.0143120288848877
1747257562.0301566,608,2.7924556732177734
1747257562.7149506,610,1.339357852935791
1747257563.7369606,613,1.7433189153671265
1747257564.0776339,614,2.468700408935547
1747257564.7577536,616,4.276320457458496
1747257565.4368422,618,4.080946922302246
1747257566.1348572,620,4.266214847564697
1747257566.8466125,622,3.564723014831543
1747257567.1966372,623,5.131103515625
1747257568.258248,626,3.683892250061035
1747257568.9564943,628,2.142063617706299
1747257569.3060517,629,2.3347456455230713
1747257570.6763387,633,1.897628903388977
1747257571.3579054,635,1.7849774360656738
1747257572.0388231,637,3.305353879928589
1747257573.075736,640,4.551617622375488
1747257573.4159453,641,2.9964957237243652
1747257573.7557015,642,4.279308319091797
1747257574.096923,643,4.011829853057861
1747257574.4365149,644,2.104613780975342
1747257574.7790332,645,3.1919479370117188
1747257576.1700006,649,1.5161467790603638
1747257576.854877,651,1.4668303728103638
1747257577.1975348,652,5.0388617515563965
1747257577.5375237,653,2.1698684692382812
1747257577.880787,654,1.5886929035186768
1747257578.2274241,655,1.5710537433624268
1747257579.2540143,658,5.132471084594727
1747257579.595469,659,2.735140323638916
1747257579.9419305,660,2.875084400177002
1747257582.3670442,667,5.827653408050537
1747257583.4032493,670,4.180470943450928
1747257585.1234248,675,4.2983927726745605
1747257585.4662905,676,2.2090237140655518
1747257585.8092132,677,1.8447664976119995
1747257586.8491483,680,1.406842827796936
1747257587.5322254,682,8.557682037353516
1747257587.8787591,683,2.296741247177124
1747257588.2191396,684,7.195978164672852
1747257589.2522259,687,2.1113502979278564
1747257590.969781,692,2.3988828659057617
1747257591.6578913,694,9.56118106842041
1747257592.0032635,695,5.712700843811035
1747257592.3478484,696,1.721533179283142
1747257592.6954107,697,7.348724842071533
1747257593.3932471,699,1.2131133079528809
1747257594.4147084,702,3.808259963989258
1747257594.7560494,703,2.613115072250366
1747257595.4314525,705,2.628347873687744
1747257596.788157,709,5.525290489196777
1747257597.1270106,710,16.523235321044922
1747257597.804141,712,2.852470874786377
1747257598.8164666,715,2.810133218765259
1747257599.4925659,717,2.4246418476104736
1747257600.1659384,719,3.0621886253356934
1747257600.5023923,720,2.566693067550659
1747257600.839502,721,1.515062928199768
1747257601.5186787,723,9.83240795135498
1747257602.1928804,725,2.6777942180633545
1747257602.529828,726,7.719090461730957
1747257602.8664582,727,3.6686108112335205
1747257603.2110095,728,5.143528461456299
1747257603.5565512,729,6.039694309234619
1747257604.2596955,731,5.688625812530518
1747257604.6094131,732,3.091665744781494
1747257604.9693117,733,5.946803092956543
1747257606.687405,738,4.076486110687256
1747257607.0305693,739,6.5235276222229
1747257607.3698797,740,1.1257253885269165
1747257608.0470185,742,4.046181678771973
1747257608.3852737,743,0.49888482689857483
1747257608.7226987,744,1.0390470027923584
1747257609.0591383,745,7.450075149536133
1747257611.492297,752,3.461688995361328
1747257612.5412157,755,6.703131675720215
1747257612.8881223,756,4.2263312339782715
1747257613.5800178,758,5.294240474700928
1747257615.3315706,763,2.346339702606201
1747257615.6881359,764,3.416796922683716
1747257616.0427597,765,3.4062955379486084
1747257617.0974236,768,2.5937087535858154
1747257617.5252855,769,2.3859405517578125
1747257618.5634167,772,14.420202255249023
1747257618.9100287,773,7.268441200256348
1747257619.6020622,775,4.918508052825928
1747257619.9462812,776,4.820029258728027
1747257620.6398418,778,3.1482300758361816
1747257620.9886503,779,5.48930549621582
1747257621.3346136,780,11.501666069030762
1747257621.6870732,781,1.0757306814193726
1747257622.039844,782,7.320584297180176
1747257624.1569657,788,5.002207279205322
1747257624.5043702,789,9.106420516967773
1747257625.2025137,791,1.8852356672286987
1747257625.9055092,793,1.9534862041473389
1747257626.6135564,795,3.7887628078460693
1747257626.9667592,796,6.7579345703125
1747257628.0211565,799,24.343502044677734
1747257628.3752954,800,5.442976474761963
1747257629.78345,804,3.611008405685425
1747257630.1313703,805,1.1203233003616333
1747257630.483457,806,14.573922157287598
1747257630.8383543,807,4.0379462242126465
1747257631.9001946,810,3.2803900241851807
1747257632.9442153,813,5.027212142944336
1747257634.6830668,818,6.6607184410095215
1747257635.029816,819,13.5684175491333
1747257635.7186384,821,5.265337944030762
1747257636.0627701,822,8.11141300201416
1747257636.4074361,823,4.741024017333984
1747257637.092784,825,0.7316464185714722
1747257637.4419262,826,2.1148500442504883
1747257637.7835019,827,4.116575241088867
1747257638.133312,828,2.3881657123565674
1747257639.518202,832,1.7972190380096436
1747257639.8611379,833,4.084746837615967
1747257640.550216,835,0.9847155809402466
1747257640.8943672,836,4.359908103942871
1747257641.244024,837,14.196581840515137
1747257641.939112,839,4.451525688171387
1747257642.282106,840,4.700004577636719
1747257643.3233573,843,5.71766471862793
1747257644.0079496,845,3.6700267791748047
1747257645.716069,850,5.705784797668457
1747257646.0581481,851,11.244518280029297
1747257647.0925934,854,2.6387457847595215
1747257648.1400888,857,0.529273509979248
1747257649.1857874,860,3.0203938484191895
1747257649.8707082,862,1.7116376161575317
1747257650.912378,865,5.668834686279297
1747257651.2569842,866,3.1700687408447266
1747257652.6263397,870,11.02245807647705
1747257652.9703345,871,2.519805908203125
1747257656.3942862,881,7.211402416229248
1747257657.0711322,883,3.6151936054229736
1747257657.413751,884,3.1292004585266113
1747257657.7559202,885,0.9424282908439636
1747257658.0943167,886,16.02145004272461
1747257658.7721832,888,2.442406415939331
1747257659.4586525,890,3.195939064025879
1747257660.141867,892,1.092949390411377
1747257661.202312,895,7.0767951011657715
1747257661.88339,897,1.4699448347091675
1747257662.2269723,898,7.3663225173950195
1747257663.2464168,901,3.6404566764831543
1747257663.5860538,902,3.4046316146850586
1747257664.26107,904,4.466269493103027
1747257664.9353418,906,1.331549048423767
1747257665.2726932,907,8.115007400512695
1747257665.6112692,908,4.194253921508789
1747257666.2923536,910,1.9810253381729126
1747257666.6369197,911,1.0165702104568481
1747257667.6766784,914,5.797441005706787
1747257669.0684414,918,1.312096118927002
1747257669.4176486,919,1.1601771116256714
1747257670.1143394,921,2.017516613006592
1747257670.80707,923,5.6734843254089355
1747257672.1742594,927,6.979948997497559
1747257672.5199492,928,1.6467143297195435
1747257672.86268,929,6.685374736785889
1747257673.2048,930,4.116499900817871
1747257673.5514219,931,4.512634754180908
1747257673.8976526,932,4.053527355194092
1747257674.240647,933,5.760579586029053
1747257674.9290226,935,2.0477919578552246
1747257676.2943368,939,1.0598175525665283
1747257676.976632,941,1.4969862699508667
1747257677.315985,942,16.4074764251709
1747257678.3524938,945,2.8415300846099854
1747257679.740181,949,1.0833885669708252
1747257680.7836366,952,1.3679161071777344
1747257681.4632208,954,9.360753059387207
1747257681.8031576,955,3.0743370056152344
1747257682.146695,956,2.139561891555786
1747257683.5194101,960,1.6799134016036987
1747257684.2038894,962,2.076176166534424
1747257684.5452967,963,4.340640544891357
1747257684.8885326,964,1.5704516172409058
1747257685.2306492,965,5.032166957855225
1747257685.918305,967,1.629131555557251
1747257686.2660062,968,5.927240371704102
1747257687.3214953,971,0.6831919550895691
1747257689.0407493,976,2.046571731567383
1747257689.7274642,978,11.857362747192383
1747257690.0763023,979,0.7182302474975586
1747257690.7555485,981,3.834120750427246
1747257691.0991316,982,5.003580570220947
1747257692.464829,986,6.046410083770752
1747257693.1536586,988,2.6335644721984863
1747257693.4966536,989,5.620055198669434
1747257693.8403502,990,0.6824912428855896
1747257694.5296378,992,1.2581788301467896
1747257695.210682,994,4.635625839233398
1747257695.5516033,995,1.7478841543197632
1747257695.8919947,996,11.574296951293945
1747257696.5749393,998,4.058995723724365
1747257696.9165132,999,3.7742857933044434
1747257697.6168833,1001,3.3322184085845947
1747257697.965188,1002,7.6872663497924805
1747257698.3139274,1003,0.3959466814994812
1747257698.660811,1004,1.9295295476913452
1747257699.0078204,1005,3.8857223987579346
1747257699.3521307,1006,0.9543071389198303
1747257701.0719805,1011,0.783737063407898
1747257701.7572064,1013,3.3540782928466797
1747257702.44214,1015,5.252475261688232
1747257702.7839649,1016,8.731633186340332
1747257703.126075,1017,8.23862075805664
1747257704.8410268,1022,5.61190128326416
1747257706.2126408,1026,1.889677882194519
1747257706.9037793,1028,9.634058952331543
1747257707.24626,1029,4.225596904754639
1747257709.3000104,1035,13.583593368530273
1747257709.6412508,1036,2.2825987339019775
1747257709.9840593,1037,13.3142728805542
1747257710.3324037,1038,1.4306890964508057
1747257710.6730464,1039,2.3450429439544678
1747257712.033175,1043,3.0456531047821045
1747257712.7139204,1045,2.1187243461608887
1747257713.0539455,1046,21.59864044189453
1747257715.116138,1052,5.96188497543335
1747257715.4626637,1053,4.49913215637207
1747257716.497479,1056,3.158940553665161
1747257717.1725817,1058,4.486690998077393
1747257717.5088658,1059,6.811285495758057
1747257717.847529,1060,8.599139213562012
1747257718.526438,1062,12.523426055908203
1747257719.5486853,1065,8.286096572875977
1747257719.8917694,1066,52.028160095214844
1747257720.234764,1067,2.888550281524658
1747257720.9199796,1069,1.0254948139190674
1747257721.2566164,1070,5.746455669403076
1747257721.5942857,1071,5.060393810272217
1747257721.9362442,1072,0.9386963248252869
1747257722.2813127,1073,2.9348666667938232
1747257722.6185179,1074,8.477564811706543
1747257723.6332603,1077,1.7215217351913452
1747257723.9789846,1078,4.93621301651001
1747257724.671248,1080,4.38625431060791
1747257725.018233,1081,2.8277392387390137
1747257725.3581746,1082,5.087398529052734
1747257726.4174917,1085,20.61245346069336
1747257726.7628775,1086,2.456430435180664
1747257727.1128285,1087,3.298792839050293
1747257728.4961243,1091,2.5603036880493164
1747257728.8367577,1092,8.272368431091309
1747257729.1776094,1093,2.613060712814331
1747257730.8829238,1098,9.333161354064941
1747257731.567645,1100,5.358107566833496
1747257732.2592678,1102,8.387364387512207
1747257732.5999947,1103,5.530815124511719
1747257732.9408476,1104,2.3905622959136963
1747257733.9680653,1107,5.091801166534424
1747257734.3106713,1108,4.841060161590576
1747257734.6533134,1109,1.6929022073745728
1747257734.9995751,1110,3.999075174331665
1747257735.3475747,1111,8.301026344299316
1747257735.693935,1112,3.743623733520508
1747257736.0420213,1113,3.0712006092071533
1747257736.385293,1114,2.104445695877075
1747257737.0678308,1116,6.4656877517700195
1747257738.0994961,1119,9.55306339263916
1747257738.78898,1121,5.414608001708984
1747257739.1358707,1122,4.358154773712158
1747257740.1633165,1125,1.405476450920105
1747257740.5030575,1126,5.546375274658203
1747257741.188077,1128,4.636470794677734
1747257741.5303383,1129,7.17499303817749
1747257741.8696392,1130,1.5283859968185425
1747257742.2109003,1131,4.583369731903076
1747257742.5519216,1132,13.309011459350586
1747257743.2339919,1134,10.123473167419434
1747257743.5836794,1135,7.144855976104736
1747257743.930429,1136,21.294269561767578
1747257744.9549046,1139,6.18182373046875
1747257745.9796221,1142,8.56587028503418
1747257746.991851,1145,1.6273421049118042
1747257747.3311243,1146,2.266526699066162
1747257748.0057974,1148,4.687183856964111
1747257748.3434875,1149,3.158658981323242
1747257748.6803524,1150,10.831547737121582
1747257749.01981,1151,4.1439642906188965
1747257749.3648355,1152,13.102802276611328
1747257749.7110655,1153,3.966346263885498
1747257750.4035532,1155,4.738159656524658
1747257752.0978189,1160,3.247511148452759
1747257752.7738056,1162,2.941192150115967
1747257753.455112,1164,6.415565490722656
1747257754.1529963,1166,1.3844655752182007
1747257754.502106,1167,5.038900852203369
1747257756.5688815,1173,24.290756225585938
1747257756.9098873,1174,23.520092010498047
1747257757.5924592,1176,2.336930513381958
1747257757.9400022,1177,2.38102650642395
1747257758.2805374,1178,4.71101713180542
1747257759.6789744,1182,4.9327311515808105
1747257760.3688977,1184,12.536355972290039
1747257761.0545428,1186,2.423719644546509
1747257761.738028,1188,1.2563793659210205
1747257762.0796902,1189,4.4242048263549805
1747257762.4225307,1190,5.246054649353027
1747257763.4478633,1193,2.3140735626220703
1747257763.7899776,1194,26.81317901611328
1747257764.135083,1195,3.9552786350250244
1747257764.8179255,1197,7.393561363220215
1747257765.158494,1198,8.496005058288574
1747257766.1900172,1201,2.3587470054626465
1747257766.5335608,1202,2.1695899963378906
1747257767.5662172,1205,9.479530334472656
1747257767.9125512,1206,3.0470354557037354
1747257768.2652345,1207,2.633861780166626
1747257768.9676292,1209,13.29754638671875
1747257770.355171,1213,6.664077281951904
1747257770.6944983,1214,4.5280232429504395
1747257771.0327864,1215,1.6803672313690186
1747257771.7146254,1217,0.7748096585273743
1747257772.0553527,1218,3.1857223510742188
1747257773.760169,1223,3.307976245880127
1747257774.4424117,1225,5.765698432922363
1747257775.463786,1228,3.5971617698669434
1747257775.8056855,1229,2.522780179977417
1747257776.8352349,1232,4.292213439941406
1747257777.1815178,1233,17.483625411987305
1747257778.8941946,1238,2.413081407546997
1747257779.5755875,1240,7.7818284034729
1747257779.9212968,1241,8.630938529968262
1747257780.2602768,1242,1.63365638256073
1747257780.5985985,1243,3.318164110183716
1747257780.9371197,1244,4.02434778213501
1747257781.2745597,1245,7.544219493865967
1747257781.6166003,1246,2.8039774894714355
1747257782.6589673,1249,3.8856313228607178
1747257782.9979722,1250,3.5956764221191406
1747257783.3392675,1251,4.604833126068115
1747257783.6772237,1252,2.72202205657959
1747257784.3582976,1254,7.824065208435059
1747257785.0381775,1256,0.8781713247299194
1747257785.3784254,1257,17.667680740356445
1747257786.3976452,1260,9.551033020019531
1747257786.7412987,1261,4.638092041015625
1747257787.7727242,1264,1.7170218229293823
1747257788.815474,1267,7.408998489379883
1747257790.1895285,1271,4.806902885437012
1747257791.9088671,1276,3.6457626819610596
1747257792.2523618,1277,2.432284116744995
1747257792.5992756,1278,8.848542213439941
1747257793.9611998,1282,3.219937801361084
1747257794.9873466,1285,15.085980415344238
1747257796.7033546,1290,5.609226226806641
1747257797.7312453,1293,6.475924491882324
1747257798.762253,1296,4.105414390563965
1747257799.4475977,1298,3.398620367050171
1747257799.788887,1299,2.77469539642334
1747257800.8170235,1302,9.826104164123535
1747257802.2269733,1306,1.313434362411499
1747257803.6000998,1310,12.201610565185547
1747257804.9778295,1314,4.950042247772217
1747257805.319397,1315,6.783261299133301
1747257807.0275443,1320,6.380014419555664
1747257807.7124438,1322,7.026579856872559
1747257808.0527668,1323,8.448002815246582
1747257808.7402718,1325,11.787041664123535
1747257809.0818427,1326,2.800724983215332
1747257809.7896917,1328,6.461495876312256
1747257812.2086236,1335,8.91032886505127
1747257815.3165567,1344,2.9181079864501953
1747257815.659455,1345,24.513349533081055
1747257816.345851,1347,4.084005832672119
1747257816.6923563,1348,3.1253914833068848
1747257817.7321463,1351,0.8937591910362244
1747257818.073181,1352,16.950393676757812
1747257818.7588043,1354,2.254769802093506
1747257820.1506546,1358,1.018417477607727
1747257820.8446949,1360,1.8156960010528564
1747257822.2237556,1364,52.090755462646484
1747257822.56958,1365,2.0589988231658936
1747257822.913972,1366,8.063459396362305
1747257823.2575526,1367,23.0497989654541
1747257823.598645,1368,3.0243747234344482
1747257824.9789557,1372,5.038943767547607
1747257825.3209684,1373,5.354038238525391
1747257826.0058153,1375,2.808879852294922
1747257826.3486025,1376,0.5631990432739258
1747257827.7299528,1380,15.686627388000488
1747257829.4582427,1385,1.7798993587493896
1747257829.8147612,1386,15.19035530090332
1747257831.2110047,1390,9.034406661987305
1747257832.2591543,1393,3.009404420852661
1747257833.302395,1396,4.047719955444336
1747257833.650642,1397,1.3898545503616333
1747257834.3412921,1399,10.499488830566406
1747257834.6860628,1400,6.377077579498291
1747257835.7040093,1403,5.5001702308654785
1747257836.382335,1405,14.285152435302734
1747257839.1325634,1413,2.076077461242676
1747257840.170753,1416,1.1877409219741821
1747257840.5190022,1417,24.216073989868164
1747257841.2106087,1419,5.143533229827881
1747257841.8998551,1421,4.079830646514893
1747257842.2430933,1422,7.760284900665283
1747257845.3950217,1431,6.288539409637451
1747257845.7372653,1432,18.19820785522461
1747257847.1130502,1436,26.145057678222656
1747257847.799368,1438,3.4281468391418457
1747257848.1556776,1439,5.415013313293457
1747257848.523524,1440,0.5628224611282349
1747257848.8828251,1441,4.313968181610107
1747257849.9578502,1444,1.7195796966552734
1747257850.6594722,1446,14.61934757232666
1747257851.0101702,1447,10.830642700195312
1747257851.358027,1448,6.764694690704346
1747257851.7042894,1449,0.7827574014663696
1747257852.0506294,1450,3.204479217529297
1747257852.397689,1451,7.333506107330322
1747257852.7366214,1452,26.7261905670166
1747257853.4201336,1454,4.396484851837158
1747257853.7592652,1455,22.02627182006836
1747257854.0967102,1456,6.790517807006836
1747257854.4346948,1457,12.211913108825684
1747257854.7737901,1458,6.464601039886475
1747257855.1115868,1459,4.314351558685303
1747257855.449006,1460,20.521808624267578
1747257855.7873988,1461,0.9186413884162903
1747257856.4865327,1463,23.346179962158203
1747257858.958612,1470,30.461780548095703
1747257859.9969575,1473,20.845888137817383
1747257860.3411846,1474,16.892292022705078
1747257861.0309806,1476,1.8161085844039917
1747257861.376242,1477,6.574958801269531
1747257862.7540233,1481,7.830962181091309
1747257863.0939472,1482,24.035913467407227
1747257863.441084,1483,14.959023475646973
1747257864.801502,1487,1.8939462900161743
1747257865.140711,1488,6.766152858734131
1747257865.480799,1489,11.174915313720703
1747257865.8215632,1490,9.40781307220459
1747257866.1681366,1491,3.186614513397217
1747257866.8512757,1493,24.4085636138916
1747257867.1907117,1494,7.202574253082275
1747257868.549571,1498,4.533360004425049
1747257868.8875084,1499,12.242546081542969
1747257869.2283683,1500,4.191976547241211
1747257869.9128125,1502,27.874326705932617
1747257870.9413242,1505,6.780146598815918
1747257872.313807,1509,2.06892991065979
1747257872.6584055,1510,2.269366502761841
1747257873.0003085,1511,5.544615268707275
1747257873.6797338,1513,3.6040890216827393
1747257874.362232,1515,1.1539829969406128
1747257874.7041326,1516,4.351316452026367
1747257877.0943413,1523,6.495274543762207
1747257878.1158042,1526,1.3166345357894897
1747257878.8052177,1528,17.76706314086914
1747257880.8787856,1534,7.904384136199951
1747257881.9127853,1537,2.73171067237854
1747257882.2561798,1538,3.749345302581787
1747257883.2958493,1541,6.142424583435059
1747257884.6817024,1545,6.2951483726501465
1747257885.3707633,1547,7.6256890296936035
1747257885.715724,1548,1.670098066329956
1747257886.7417698,1551,19.621875762939453
1747257887.0796938,1552,0.4376804828643799
1747257887.417966,1553,7.118760585784912
1747257888.0930839,1555,3.8994688987731934
1747257888.7730327,1557,4.559962749481201
1747257890.4727178,1562,11.040369033813477
1747257891.152571,1564,5.63923454284668
1747257891.4910629,1565,31.982276916503906
1747257891.8286595,1566,6.08433723449707
1747257892.5246649,1568,5.0339484214782715
1747257893.219579,1570,13.756641387939453
1747257893.5657947,1571,3.229994535446167
1747257893.908482,1572,9.101171493530273
1747257894.2529874,1573,12.310373306274414
1747257895.2805634,1576,20.287857055664062
1747257895.964312,1578,0.31786954402923584
1747257896.3052695,1579,7.341054439544678
1747257896.648722,1580,7.149503231048584
1747257896.9914987,1581,0.40856924653053284
1747257897.3386781,1582,8.614643096923828
1747257898.368199,1585,22.032455444335938
1747257900.0755234,1590,1.3213635683059692
1747257901.767845,1595,19.80497169494629
1747257902.1046007,1596,8.601539611816406
1747257902.451555,1597,0.37060508131980896
1747257903.8120358,1601,9.106958389282227
1747257904.1603003,1602,9.94230842590332
1747257904.5066655,1603,8.895832061767578
1747257906.9056022,1610,4.30941104888916
1747257907.248504,1611,0.3607971966266632
1747257907.942664,1613,0.6421951651573181
1747257908.285767,1614,4.969253063201904
1747257908.9765584,1616,27.009748458862305
1747257910.3475895,1620,8.476839065551758
1747257911.0423179,1622,2.1238367557525635
1747257911.7263882,1624,5.323606491088867
1747257912.4103827,1626,2.0817008018493652
1747257912.7588112,1627,1.1707170009613037
1747257914.1449306,1631,2.8911778926849365
1747257915.5268846,1635,14.253864288330078
1747257915.8690722,1636,4.373031139373779
1747257916.2154632,1637,8.68077278137207
1747257916.555874,1638,1.6205281019210815
1747257917.241661,1640,43.04119110107422
1747257917.5832798,1641,0.5371057987213135
1747257919.2891293,1646,2.0962603092193604
1747257919.6294928,1647,0.8623560667037964
1747257920.3103712,1649,2.9743120670318604
1747257920.9899173,1651,3.619720935821533
1747257921.3321598,1652,22.6597843170166
1747257921.676105,1653,4.949994087219238
1747257922.015571,1654,3.6821768283843994
1747257922.6991756,1656,0.34674596786499023
1747257923.3884313,1658,1.7142778635025024
1747257924.7575867,1662,23.830711364746094
1747257925.4448013,1664,12.99717903137207
1747257926.138483,1666,2.2131755352020264
1747257927.1730473,1669,2.940946578979492
1747257927.5135636,1670,5.601947784423828
1747257928.8759372,1674,6.331119060516357
1747257929.9089127,1677,16.428607940673828
1747257930.590007,1679,7.240893840789795
1747257930.9307609,1680,4.390820503234863
1747257931.2714949,1681,9.263788223266602
1747257931.6100214,1682,4.306455135345459
1747257932.6331077,1685,14.194202423095703
1747257932.9797044,1686,2.188218116760254
1747257933.3281245,1687,1.2124369144439697
1747257933.6716816,1688,1.8037769794464111
1747257934.0139017,1689,13.750509262084961
1747257934.3602178,1690,4.393807888031006
1747257935.392905,1693,7.527349472045898
1747257935.7342796,1694,5.926167964935303
1747257936.0791872,1695,6.606616020202637
1747257936.7683156,1697,6.969440460205078
1747257937.1114514,1698,21.261228561401367
1747257937.456387,1699,2.451967239379883
1747257937.809338,1700,1.626075267791748
1747257938.5039363,1702,23.25983428955078
1747257939.179075,1704,0.33157575130462646
1747257940.2118762,1707,16.354106903076172
1747257940.9028084,1709,25.472307205200195
1747257941.243025,1710,1.5169492959976196
1747257941.5800357,1711,2.4749557971954346
1747257941.9161813,1712,37.823280334472656
1747257943.9464054,1718,3.7325356006622314
1747257944.2872598,1719,2.932168483734131
1747257945.3220167,1722,1.218673825263977
1747257945.6603134,1723,7.134975433349609
1747257945.9977403,1724,0.2883888781070709
1747257946.3360317,1725,7.0441083908081055
1747257948.035993,1730,13.07197380065918
1747257950.7828102,1738,2.930337905883789
1747257951.1229155,1739,0.761468768119812
1747257951.4618108,1740,5.876223564147949
1747257952.4847162,1743,14.64378833770752
1747257953.176011,1745,5.155271053314209
1747257954.2040763,1748,4.515397071838379
1747257954.542559,1749,34.47726821899414
1747257954.8813682,1750,47.33326721191406
1747257955.2210753,1751,0.9044378399848938
1747257955.898519,1753,12.544387817382812
1747257956.2362268,1754,9.110078811645508
1747257957.2541122,1757,3.775859832763672
1747257958.9400325,1762,35.55985641479492
1747257959.2770374,1763,1.712221622467041
1747257959.9591956,1765,33.58504867553711
1747257960.3075504,1766,0.981316864490509
1747257961.0094237,1768,0.647796630859375
1747257963.457171,1775,4.0300612449646
1747257963.805942,1776,4.245521545410156
1747257964.1490245,1777,1.1081937551498413
1747257965.1736548,1780,8.250517845153809
1747257965.513145,1781,0.3105398714542389
1747257966.540756,1784,3.666066884994507
1747257966.8863556,1785,5.641676902770996
1747257967.2322853,1786,10.059398651123047
1747257967.5715287,1787,5.039543151855469
1747257968.2499888,1789,4.959674835205078
1747257968.589149,1790,15.710898399353027
1747257969.2784417,1792,8.247124671936035
1747257969.9662771,1794,7.010846138000488
1747257970.6570816,1796,2.559624195098877
1747257971.0061789,1797,1.8506886959075928
1747257972.0379653,1800,1.3456456661224365
1747257972.7189584,1802,11.200260162353516
1747257973.0599205,1803,11.658811569213867
1747257973.4043844,1804,5.425812244415283
1747257974.7668674,1808,7.094625473022461
1747257975.4466136,1810,4.610821723937988
1747257976.8260427,1814,1.4372029304504395
1747257977.5109057,1816,0.787199854850769
1747257978.1865687,1818,27.55836296081543
1747257978.5263133,1819,13.300317764282227
1747257979.874667,1823,1.5664095878601074
1747257980.9269073,1826,5.300238132476807
1747257981.2862906,1827,12.620145797729492
1747257981.9736202,1829,24.88578987121582
1747257982.3166847,1830,5.053530693054199
1747257983.0007043,1832,6.22072696685791
1747257983.343405,1833,1.6617026329040527
1747257983.6848788,1834,2.9177358150482178
1747257984.3669987,1836,1.422487735748291
1747257984.7095551,1837,36.206199645996094
1747257985.051335,1838,2.0544538497924805
1747257987.1007473,1844,1.6120145320892334
1747257987.4410763,1845,20.24911117553711
1747257987.7836747,1846,30.845272064208984
1747257988.1219656,1847,0.4618932902812958
1747257988.4610312,1848,1.3898824453353882
1747257989.4946413,1851,1.0459486246109009
1747257990.1791637,1853,5.3439531326293945
1747257991.2072806,1856,0.486998975276947
1747257992.5955818,1860,9.513764381408691
1747257993.9762058,1864,8.418424606323242
1747257994.322486,1865,10.106279373168945
1747257994.66829,1866,10.402948379516602
1747257995.0134685,1867,18.107667922973633
1747257996.3941705,1871,10.74832820892334
1747257996.7388427,1872,5.36717414855957
1747257997.0836089,1873,1.5330454111099243
1747257997.4262388,1874,7.297937870025635
1747257997.776323,1875,1.0878709554672241
1747257998.4703286,1877,11.233762741088867
1747257999.1587613,1879,6.0176825523376465
1747257999.5112088,1880,24.63771629333496
1747258000.548418,1883,6.792578220367432
1747258000.9009373,1884,10.173524856567383
1747258001.5955215,1886,1.8610200881958008
1747258002.2903788,1888,1.1158537864685059
1747258002.9815965,1890,1.647101879119873
1747258003.331507,1891,1.094924807548523
1747258004.7199702,1895,0.6507338881492615
1747258006.0945272,1899,0.6643727421760559
1747258006.7801244,1901,0.6543276906013489
1747258007.150859,1902,15.124272346496582
1747258008.539401,1906,14.919384002685547
1747258009.2287035,1908,3.4554452896118164
1747258009.5744338,1909,1.476939082145691
1747258009.9254797,1910,0.699508011341095
1747258010.9656954,1913,4.394120216369629
1747258012.0071623,1916,3.8967721462249756
1747258012.6890697,1918,0.333441823720932
1747258014.7404048,1924,6.064934730529785
1747258015.0800905,1925,13.417643547058105
1747258015.4250927,1926,5.800042152404785
1747258016.1089022,1928,19.289159774780273
1747258016.449714,1929,1.6566345691680908
1747258017.4728725,1932,3.290747880935669
1747258018.4920292,1935,10.222347259521484
1747258018.8332245,1936,5.583319187164307
1747258019.8541453,1939,12.912653923034668
1747258020.1991851,1940,7.293215274810791
1747258020.5409186,1941,0.30114981532096863
1747258020.886514,1942,11.364235877990723
1747258021.9276638,1945,0.39457130432128906
1747258022.6154623,1947,6.1284871101379395
1747258023.6362677,1950,19.59442138671875
1747258023.9758284,1951,7.4611897468566895
1747258024.6557324,1953,12.660962104797363
1747258025.6838107,1956,16.227140426635742
1747258027.0402217,1960,19.867773056030273
1747258027.3860142,1961,34.16922378540039
1747258027.7273052,1962,6.8497090339660645
1747258028.0681682,1963,7.780032634735107
1747258028.4120588,1964,5.293858528137207
1747258029.0927007,1966,14.897387504577637
1747258029.4315233,1967,2.55200457572937
1747258029.770532,1968,2.510308265686035
1747258030.1150975,1969,8.458719253540039
1747258032.192489,1975,10.492486953735352
1747258032.878945,1977,21.188819885253906
1747258033.219961,1978,0.7016726136207581
1747258033.5641303,1979,19.960311889648438
1747258033.9081836,1980,0.5179786086082458
1747258034.2497633,1981,8.216261863708496
1747258034.5991933,1982,2.5851569175720215
1747258034.9425097,1983,15.164823532104492
1747258035.6385963,1985,14.79055118560791
1747258036.3229263,1987,5.982280731201172
1747258036.6635478,1988,0.959601640701294
1747258037.0035977,1989,3.098450183868408
1747258037.6842628,1991,9.34195613861084
1747258038.0239232,1992,17.22644805908203
1747258038.3647497,1993,13.449881553649902
1747258039.0456269,1995,7.079379558563232
1747258040.4094398,1999,9.866632461547852


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_43_504242-tag-rank_f_l.csv <==
Wall time,Step,Value
1747257351.3596416,0,1.353359580039978
1747257352.4176068,3,1.3461782932281494
1747257352.7626524,4,1.0110249519348145
1747257354.8237646,10,1.1648480892181396
1747257355.1864014,11,1.1224339008331299
1747257356.2355912,14,1.0004119873046875
1747257356.5829182,15,1.2080267667770386
1747257357.6205273,18,1.00003182888031
1747257357.964244,19,2.260232925415039
1747257358.305383,20,1.4627385139465332
1747257358.9952035,22,1.3547399044036865
1747257359.3341806,23,1.2184594869613647
1747257360.3527946,26,1.0201292037963867
1747257360.6903598,27,1.0010950565338135
1747257362.741539,33,1.0010656118392944
1747257363.7814498,36,1.0001132488250732
1747257364.129588,37,1.0008447170257568
1747257364.4743948,38,1.0020538568496704
1747257364.8193107,39,1.0254477262496948
1747257365.1613076,40,1.3718162775039673
1747257367.6068027,47,1.6305636167526245
1747257367.9608788,48,1.4843069314956665
1747257368.3274047,49,1.9618873596191406
1747257369.0611715,51,1.6447205543518066
1747257369.4118085,52,2.442142963409424
1747257370.129389,54,2.3706958293914795
1747257371.212847,57,1.6125011444091797
1747257372.2568183,60,1.7941724061965942
1747257372.6045327,61,1.3451699018478394
1747257372.9599223,62,1.8439152240753174
1747257373.3110075,63,1.328543782234192
1747257374.000227,65,1.9501540660858154
1747257374.3437932,66,1.7605178356170654
1747257374.693825,67,1.5487233400344849
1747257375.0375023,68,1.1067942380905151
1747257375.729745,70,2.3485727310180664
1747257376.0769832,71,2.4345343112945557
1747257378.2154236,77,2.358820915222168
1747257378.9165978,79,2.3026657104492188
1747257379.2721388,80,1.8924095630645752
1747257379.9788766,82,2.4620864391326904
1747257380.3382869,83,3.11637806892395
1747257381.0387032,85,3.3024392127990723
1747257382.4445672,89,2.741201877593994
1747257382.8012202,90,3.2719533443450928
1747257384.5434427,95,3.7316524982452393
1747257385.9471881,99,3.289947986602783
1747257386.3050213,100,3.4254872798919678
1747257387.348673,103,3.2695393562316895
1747257388.4104114,106,2.738553524017334
1747257388.7609572,107,2.4523885250091553
1747257389.454637,109,2.9434921741485596
1747257391.2011604,114,3.180565118789673
1747257391.89163,116,4.307885646820068
1747257393.650206,121,4.1352949142456055
1747257395.040907,125,4.488320350646973
1747257395.3884945,126,4.367186546325684
1747257396.084142,128,3.8402609825134277
1747257396.7846832,130,4.75615930557251
1747257397.1323335,131,3.890428066253662
1747257397.4817245,132,4.994750022888184
1747257398.8654566,136,3.5178449153900146
1747257399.203714,137,3.754849433898926
1747257401.2442672,143,4.664660930633545
1747257401.589713,144,4.432048797607422
1747257402.2788625,146,3.6815807819366455
1747257402.6364875,147,3.5585739612579346
1747257403.6586726,150,4.219642162322998
1747257406.1215181,157,4.63460111618042
1747257406.8312886,159,5.572495460510254
1747257407.190111,160,4.165194988250732
1747257407.8964853,162,4.714064598083496
1747257408.5943515,164,4.5563507080078125
1747257409.298724,166,3.5890071392059326
1747257410.7125099,170,3.749727487564087
1747257411.0622592,171,4.26125431060791
1747257411.4145536,172,3.9625322818756104
1747257412.473482,175,4.219554901123047
1747257412.823346,176,4.095541954040527
1747257413.1737895,177,3.6930370330810547
1747257413.5181758,178,4.8328166007995605
1747257414.2025456,180,4.216760158538818
1747257414.5514448,181,4.032230854034424
1747257415.592103,184,4.9611053466796875
1747257415.9383793,185,3.4807872772216797
1747257416.2795358,186,3.882690191268921
1747257417.302308,189,3.503664493560791
1747257417.6463907,190,4.49380350112915
1747257417.994919,191,3.4518380165100098
1747257418.3382354,192,4.748131275177002
1747257419.363452,195,4.608245849609375
1747257420.7477515,199,4.2669477462768555
1747257421.0901859,200,4.205322742462158
1747257421.7880511,202,4.814583778381348
1747257422.1373992,203,2.7275826930999756
1747257422.49293,204,3.5386476516723633
1747257422.8464975,205,3.9727530479431152
1747257423.5514965,207,4.066195011138916
1747257424.2516835,209,3.5009689331054688
1747257424.937541,211,5.0685601234436035
1747257425.6405294,213,3.606623649597168
1747257426.335342,215,4.36765718460083
1747257426.6824007,216,4.003203392028809
1747257427.38075,218,4.370752811431885
1747257427.7300224,219,3.3344428539276123
1747257428.0786324,220,4.624537467956543
1747257428.426023,221,3.6929709911346436
1747257428.7743535,222,4.009670257568359
1747257429.473175,224,3.6488871574401855
1747257429.823312,225,4.051483631134033
1747257431.217845,229,3.9508495330810547
1747257433.2993236,235,3.432121515274048
1747257433.999968,237,4.051678657531738
1747257434.3424392,238,2.8938634395599365
1747257434.6842802,239,5.560568809509277
1747257435.382487,241,4.219020366668701
1747257435.7344656,242,4.421289443969727
1747257436.4339745,244,4.275644779205322
1747257436.7815807,245,3.929612636566162
1747257437.1329334,246,4.573481559753418
1747257437.481455,247,4.417384147644043
1747257439.2182252,252,3.8695263862609863
1747257439.5624022,253,3.5722153186798096
1747257439.9035645,254,4.556220531463623
1747257440.9360192,257,3.5909132957458496
1747257441.2774763,258,3.896512269973755
1747257441.619242,259,2.988412618637085
1747257441.9601243,260,4.032891273498535
1747257442.6427333,262,2.8027753829956055
1747257445.3777728,270,3.9193477630615234
1747257445.718455,271,3.579155921936035
1747257446.7427475,274,3.9354724884033203
1747257447.081218,275,4.470067501068115
1747257447.420617,276,4.829468727111816
1747257448.1133323,278,5.344801902770996
1747257448.8011937,280,5.093215465545654
1747257449.495126,282,3.8094639778137207
1747257449.8341217,283,4.897146224975586
1747257450.5106509,285,4.780158996582031
1747257451.1942706,287,3.787055492401123
1747257451.5437188,288,4.104079723358154
1747257452.2388678,290,5.174366474151611
1747257453.9504762,295,4.576054573059082
1747257454.294887,296,4.2785139083862305
1747257454.635722,297,4.319779396057129
1747257454.973876,298,4.102978706359863
1747257457.0153682,304,4.364375114440918
1747257457.6933687,306,4.777843475341797
1747257458.3740463,308,4.9536027908325195
1747257458.7136128,309,4.292560577392578
1747257459.7373567,312,5.48127555847168
1747257460.0770025,313,4.904754638671875
1747257461.1036873,316,5.336440086364746
1747257461.7892625,318,4.885546684265137
1747257462.1426055,319,5.128384113311768
1747257463.1992729,322,4.550722599029541
1747257463.9133937,324,5.000749588012695
1747257465.6628554,329,5.373898029327393
1747257466.0106647,330,4.6043195724487305
1747257466.3575037,331,5.161864280700684
1747257466.704359,332,4.791041374206543
1747257468.4520445,337,5.862663745880127
1747257468.7981834,338,4.440450668334961
1747257469.4900756,340,5.175405025482178
1747257470.5299075,343,4.995915412902832
1747257470.8766577,344,5.263322830200195
1747257471.2184436,345,5.786552429199219
1747257471.566212,346,5.839992523193359
1747257472.2569864,348,5.143449783325195
1747257472.9514372,350,5.496022701263428
1747257473.634041,352,5.447284698486328
1747257473.9741616,353,5.571152210235596
1747257474.3139844,354,5.038555145263672
1747257475.6841207,358,4.831253528594971
1747257476.367106,360,5.664427757263184
1747257477.0479124,362,5.381469249725342
1747257477.396132,363,5.902005672454834
1747257477.7431245,364,5.313984394073486
1747257478.085739,365,5.70875883102417
1747257478.4332166,366,5.342601776123047
1747257478.7838116,367,5.788194179534912
1747257479.132951,368,5.7519354820251465
1747257481.2244449,374,6.032760143280029
1747257482.2552917,377,5.296785354614258
1747257482.599581,378,6.084003448486328
1747257485.0163114,385,5.380703449249268
1747257485.369378,386,5.154696941375732
1747257486.7477648,390,5.480260848999023
1747257487.0863278,391,5.625105857849121
1747257487.4341195,392,5.029839515686035
1747257487.7814045,393,5.8512372970581055
1747257488.1227756,394,5.265589714050293
1747257488.4692423,395,5.7676496505737305
1747257488.814891,396,4.853672981262207
1747257489.1635904,397,5.919534683227539
1747257489.509423,398,4.688686370849609
1747257489.8538485,399,5.652920722961426
1747257490.5486042,401,5.179347038269043
1747257490.8992689,402,5.897310256958008
1747257491.5848484,404,5.295905590057373
1747257492.9546378,408,5.8166704177856445
1747257493.3038957,409,6.127228736877441
1747257494.3380015,412,5.897573471069336
1747257494.6804628,413,5.885316371917725
1747257495.028244,414,5.842204570770264
1747257495.3712952,415,5.771546840667725
1747257496.4066558,418,5.84352445602417
1747257497.447937,421,5.109482765197754
1747257497.795024,422,5.414086818695068
1747257498.834681,425,6.085486888885498
1747257499.183283,426,6.287393093109131
1747257500.5613909,430,5.409570217132568
1747257500.9091494,431,5.160308361053467
1747257501.9324927,434,5.54680871963501
1747257502.2782063,435,5.632021903991699
1747257502.6201901,436,5.0367841720581055
1747257502.9620743,437,5.6519646644592285
1747257503.3038275,438,4.944403648376465
1747257503.6452837,439,5.551786422729492
1747257503.9863124,440,5.758937358856201
1747257504.333486,441,5.664709568023682
1747257505.0158544,443,5.613198280334473
1747257505.358416,444,5.6033711433410645
1747257505.7001045,445,5.578265190124512
1747257506.046457,446,6.3020477294921875
1747257507.4122136,450,5.899677753448486
1747257507.7533212,451,5.962120532989502
1747257508.0983462,452,6.005314826965332
1747257508.4379365,453,5.717587471008301
1747257508.7881856,454,5.770464897155762
1747257509.469694,456,5.995133876800537
1747257510.1519961,458,5.931973934173584
1747257510.835575,460,5.613490581512451
1747257511.1765513,461,4.6464972496032715
1747257512.1983025,464,6.145828723907471
1747257512.5390606,465,5.3500237464904785
1747257512.8828332,466,5.940187931060791
1747257513.5863063,468,6.015122413635254
1747257514.2940743,470,5.681223392486572
1747257515.7157838,474,6.295881748199463
1747257516.0693407,475,5.593055725097656
1747257517.1208029,478,5.804137706756592
1747257517.470557,479,5.307840824127197
1747257517.827793,480,5.654562950134277
1747257518.1766047,481,4.883797645568848
1747257518.525253,482,6.33447790145874
1747257518.8718371,483,5.564894676208496
1747257519.2194438,484,5.23359489440918
1747257519.9145563,486,4.802380561828613
1747257520.263046,487,5.4245195388793945
1747257520.6134198,488,5.485124111175537
1747257520.9617426,489,5.046815872192383
1747257521.6702766,491,5.547695159912109
1747257522.7283874,494,6.215113162994385
1747257524.1266372,498,5.721679210662842
1747257525.1724443,501,6.241690158843994
1747257525.5212705,502,6.405728816986084
1747257525.869285,503,5.412940502166748
1747257526.9152195,506,5.803943634033203
1747257527.627105,508,5.265412330627441
1747257527.9772568,509,5.839104175567627
1747257528.3238642,510,5.515661239624023
1747257528.6647246,511,5.490972518920898
1747257529.004826,512,5.7224860191345215
1747257529.3557322,513,5.860995292663574
1747257529.706655,514,5.422698497772217
1747257530.740069,517,5.745133399963379
1747257531.0859573,518,5.872176170349121
1747257531.4272552,519,5.876650810241699
1747257531.768009,520,5.990537643432617
1747257532.788754,523,5.573188781738281
1747257535.181057,530,5.354618072509766
1747257536.2180746,533,4.683647155761719
1747257536.5577412,534,5.25211238861084
1747257537.2355883,536,5.878774642944336
1747257537.5752826,537,6.2618021965026855
1747257537.9143102,538,5.735619068145752
1747257538.2553432,539,5.565803050994873
1747257538.600105,540,5.27198600769043
1747257539.2891574,542,5.346107482910156
1747257539.6273754,543,5.865461826324463
1747257539.965835,544,5.6375226974487305
1747257540.673225,546,5.6754560470581055
1747257541.0228817,547,5.775639533996582
1747257542.045275,550,5.962156295776367
1747257542.7271276,552,5.122931003570557
1747257543.4060779,554,5.752519130706787
1747257543.7451544,555,5.834117412567139
1747257544.0869317,556,5.921093940734863
1747257546.1326003,562,5.522646427154541
1747257546.4728115,563,5.489720821380615
1747257546.8128045,564,4.4446492195129395
1747257548.2024386,568,4.3353657722473145
1747257549.2414908,571,5.2437052726745605
1747257549.9435945,573,4.872289657592773
1747257550.9851167,576,5.543410301208496
1747257552.372569,580,6.114200115203857
1747257553.7639456,584,5.079631805419922
1747257554.1054742,585,6.642683982849121
1747257554.4516795,586,6.172351360321045
1747257555.1401536,588,6.204017162322998
1747257555.8327715,590,6.093486309051514
1747257556.1742995,591,5.953078746795654
1747257556.5190256,592,5.8857316970825195
1747257557.210321,594,6.399146556854248
1747257557.9026773,596,5.8763837814331055
1747257558.2539022,597,5.672693729400635
1747257558.5949564,598,5.773214817047119
1747257558.945845,599,4.936216354370117
1747257559.6369917,601,5.038102626800537
1747257559.9774148,602,6.361566066741943
1747257560.3233216,603,6.329418659210205
1747257561.0164149,605,5.787147521972656
1747257562.0464852,608,6.228919506072998
1747257562.7309175,610,5.706652641296387
1747257563.7532644,613,6.28893518447876
1747257564.0940082,614,6.231325149536133
1747257564.773984,616,6.21926736831665
1747257565.4549904,618,6.180133819580078
1747257566.1601417,620,6.130373477935791
1747257566.8689642,622,5.7881927490234375
1747257567.2187476,623,6.26540470123291
1747257568.2739801,626,5.2924065589904785
1747257568.9733896,628,6.637991905212402
1747257569.3235285,629,6.225310802459717
1747257570.6923401,633,5.8099684715271
1747257571.3716292,635,5.385921955108643
1747257572.05257,637,4.98067569732666
1747257573.0916202,640,6.561656475067139
1747257573.431308,641,5.747001647949219
1747257573.772328,642,6.260738849639893
1747257574.1123788,643,5.317080974578857
1747257574.4547708,644,5.900418281555176
1747257574.7965543,645,5.547566890716553
1747257576.1854103,649,6.224414825439453
1747257576.8725352,651,6.01469087600708
1747257577.2128532,652,6.018371105194092
1747257577.5556433,653,5.257455825805664
1747257577.8965502,654,5.722522735595703
1747257578.245651,655,5.893655300140381
1747257579.2701862,658,5.828098773956299
1747257579.613321,659,5.664925575256348
1747257579.9578073,660,5.7890777587890625
1747257582.3837469,667,6.065738201141357
1747257583.4223075,670,5.541763782501221
1747257585.141012,675,5.2481770515441895
1747257585.4839976,676,5.984903812408447
1747257585.8262088,677,5.783386707305908
1747257586.8660786,680,6.286771297454834
1747257587.5506186,682,5.892836093902588
1747257587.8929453,683,6.103117942810059
1747257588.2349668,684,5.666520595550537
1747257589.2659166,687,5.8953857421875
1747257590.9831696,692,4.920230865478516
1747257591.6717396,694,6.067996978759766
1747257592.0175242,695,6.006689071655273
1747257592.361538,696,5.037744522094727
1747257592.7089915,697,4.659177780151367
1747257593.4066162,699,5.610379695892334
1747257594.4279182,702,5.538236618041992
1747257594.769507,703,6.401959419250488
1747257595.4461,705,5.786698818206787
1747257596.8014662,709,5.3116631507873535
1747257597.1406882,710,5.229786396026611
1747257597.8174257,712,5.458371639251709
1747257598.829915,715,5.999500274658203
1747257599.50589,717,5.907247066497803
1747257600.179423,719,6.206017971038818
1747257600.516189,720,5.999019622802734
1747257600.8534582,721,5.783597469329834
1747257601.5322618,723,5.485222339630127
1747257602.2066102,725,4.502654552459717
1747257602.5432966,726,5.72622013092041
1747257602.8838336,727,6.014133930206299
1747257603.2282467,728,5.280797481536865
1747257603.5797663,729,6.63355827331543
1747257604.2796311,731,5.47545051574707
1747257604.6319997,732,5.715455532073975
1747257604.9915211,733,6.104780197143555
1747257606.7021406,738,6.252128601074219
1747257607.0442836,739,6.015301704406738
1747257607.383151,740,5.995661735534668
1747257608.0607548,742,5.968194484710693
1747257608.3990347,743,5.80411958694458
1747257608.7362158,744,5.8436408042907715
1747257609.076807,745,5.892026901245117
1747257611.5139415,752,5.957805156707764
1747257612.5633845,755,5.735803604125977
1747257612.9070861,756,6.216936111450195
1747257613.601083,758,6.355177402496338
1747257615.3529167,763,6.046910285949707
1747257615.710328,764,6.1683268547058105
1747257616.0684316,765,6.584735870361328
1747257617.1202393,768,6.002695560455322
1747257617.549294,769,5.799923896789551
1747257618.5866184,772,5.501485347747803
1747257618.9314992,773,5.717451095581055
1747257619.6229362,775,5.556061744689941
1747257619.9677465,776,5.726631164550781
1747257620.6623392,778,6.007087707519531
1747257621.0104148,779,6.1285719871521
1747257621.3561728,780,5.852949142456055
1747257621.7106965,781,5.8734450340271
1747257622.069604,782,6.362656116485596
1747257624.1757712,788,5.616499900817871
1747257624.526281,789,6.022202968597412
1747257625.2247865,791,6.033877849578857
1747257625.9300015,793,6.310812950134277
1747257626.6366644,795,5.942544937133789
1747257626.9886527,796,6.430990219116211
1747257628.043836,799,6.401612758636475
1747257628.3972785,800,5.625041961669922
1747257629.8054857,804,5.179620265960693
1747257630.154196,805,5.828516483306885
1747257630.5050871,806,6.090522766113281
1747257630.8606787,807,6.121590614318848
1747257631.922402,810,5.425355434417725
1747257632.9598553,813,6.2422003746032715
1747257634.700009,818,5.816431522369385
1747257635.0455914,819,5.568075656890869
1747257635.735671,821,5.723567008972168
1747257636.081066,822,6.454509258270264
1747257636.4266605,823,5.988531112670898
1747257637.1102943,825,5.851738929748535
1747257637.4578,826,6.045141696929932
1747257637.7993941,827,5.937319278717041
1747257638.1494877,828,6.058465480804443
1747257639.5345075,832,6.246255397796631
1747257639.8784995,833,6.64363431930542
1747257640.5671139,835,5.2276291847229
1747257640.9126549,836,5.388948917388916
1747257641.2623227,837,6.152624607086182
1747257641.956168,839,5.923484802246094
1747257642.2991264,840,6.364074230194092
1747257643.3397143,843,5.995820045471191
1747257644.0243847,845,6.239827632904053
1747257645.7332458,850,6.228169918060303
1747257646.0758004,851,6.320180416107178
1747257647.1170437,854,6.336948871612549
1747257648.1574268,857,6.621445655822754
1747257649.2033374,860,6.009294033050537
1747257649.8872745,862,5.5982232093811035
1747257650.9302611,865,6.026881217956543
1747257651.275502,866,5.744297504425049
1747257652.6459196,870,6.143992900848389
1747257652.9848976,871,6.292598247528076
1747257656.4083471,881,5.542255878448486
1747257657.0844352,883,5.850815296173096
1747257657.430071,884,5.657758712768555
1747257657.76982,885,5.808102607727051
1747257658.1076407,886,6.201142311096191
1747257658.7858121,888,5.604867458343506
1747257659.4736621,890,6.262688636779785
1747257660.156079,892,6.487240314483643
1747257661.2151933,895,5.636270046234131
1747257661.8966265,897,5.246981620788574
1747257662.2397666,898,5.756202220916748
1747257663.2598946,901,5.329969882965088
1747257663.5996094,902,6.315415382385254
1747257664.2747536,904,5.9774298667907715
1747257664.9487271,906,5.4427103996276855
1747257665.2864425,907,5.826809406280518
1747257665.6260464,908,5.791828632354736
1747257666.3080847,910,5.389710426330566
1747257666.6571746,911,6.312011241912842
1747257667.6956007,914,6.050424575805664
1747257669.0862124,918,5.953125476837158
1747257669.4354117,919,5.726822376251221
1747257670.1299238,921,6.243319034576416
1747257670.8232942,923,5.779592037200928
1747257672.190464,927,5.442234992980957
1747257672.5365167,928,6.114631652832031
1747257672.880122,929,5.877039909362793
1747257673.2222252,930,6.128203868865967
1747257673.5690534,931,5.504756450653076
1747257673.9165456,932,5.858073711395264
1747257674.2581365,933,5.84890604019165
1747257674.9456666,935,6.214131832122803
1747257676.3113346,939,5.850120544433594
1747257676.9929507,941,5.700831413269043
1747257677.3325129,942,6.167369842529297
1747257678.3752522,945,5.176321029663086
1747257679.7635407,949,6.200511455535889
1747257680.8001602,952,5.780215263366699
1747257681.479597,954,5.859327793121338
1747257681.8222911,955,5.6269683837890625
1747257682.1629999,956,5.116296291351318
1747257683.536501,960,6.059030055999756
1747257684.2210011,962,6.030057907104492
1747257684.5628004,963,5.754945755004883
1747257684.9057221,964,5.7264227867126465
1747257685.2481246,965,5.996026992797852
1747257685.9418032,967,6.562821388244629
1747257686.2928538,968,6.387353897094727
1747257687.3374896,971,6.590400695800781
1747257689.058546,976,6.514698028564453
1747257689.7502542,978,6.21150541305542
1747257690.0917706,979,5.987967491149902
1747257690.7739623,981,6.216944694519043
1747257691.1167526,982,6.2278923988342285
1747257692.4860685,986,6.513100624084473
1747257693.1691577,988,5.948667049407959
1747257693.5138478,989,6.296205997467041
1747257693.8572085,990,5.989405155181885
1747257694.5460975,992,6.298130035400391
1747257695.2264788,994,6.267776012420654
1747257695.5670505,995,6.513585567474365
1747257695.9074018,996,5.919593334197998
1747257696.5911145,998,6.5651397705078125
1747257696.9345117,999,6.540239334106445
1747257697.6393628,1001,6.37121057510376
1747257697.987668,1002,6.032785415649414
1747257698.335002,1003,6.729173183441162
1747257698.6828277,1004,6.426724433898926
1747257699.0255353,1005,6.667919635772705
1747257699.3684103,1006,5.796948432922363
1747257701.0890708,1011,6.111295223236084
1747257701.7738318,1013,6.246151447296143
1747257702.457805,1015,5.669166088104248
1747257702.8004155,1016,6.533941268920898
1747257703.142068,1017,6.826641082763672
1747257704.8583987,1022,6.503230571746826
1747257706.2296412,1026,5.776360511779785
1747257706.9201458,1028,6.147286415100098
1747257707.2623813,1029,5.7045488357543945
1747257709.3162189,1035,5.4099345207214355
1747257709.6578984,1036,6.246305465698242
1747257710.0002575,1037,6.474370002746582
1747257710.3478878,1038,5.879209518432617
1747257710.6892185,1039,6.460684776306152
1747257712.0493145,1043,6.457199573516846
1747257712.730024,1045,4.809988021850586
1747257713.0701783,1046,5.845789909362793
1747257715.1359425,1052,5.9374799728393555
1747257715.4771514,1053,6.365488529205322
1747257716.5111363,1056,4.924399375915527
1747257717.1863456,1058,6.242929458618164
1747257717.5233252,1059,6.368128299713135
1747257717.8619316,1060,6.4777984619140625
1747257718.5404887,1062,6.658541202545166
1747257719.5626888,1065,6.378322601318359
1747257719.9060864,1066,6.378896713256836
1747257720.24859,1067,6.07681131362915
1747257720.9335005,1069,5.80654239654541
1747257721.2708824,1070,6.09215784072876
1747257721.608194,1071,4.879266262054443
1747257721.9504333,1072,5.568660736083984
1747257722.2947514,1073,5.021411895751953
1747257722.632181,1074,6.20394229888916
1747257723.6511178,1077,5.066490650177002
1747257723.996544,1078,5.139252185821533
1747257724.6905754,1080,5.847430229187012
1747257725.033963,1081,6.407541751861572
1747257725.3818152,1082,5.290381908416748
1747257726.4373143,1085,6.114999294281006
1747257726.78054,1086,6.635953426361084
1747257727.1344943,1087,6.2609148025512695
1747257728.512297,1091,5.093995094299316
1747257728.8530471,1092,6.619603157043457
1747257729.1975517,1093,6.09295654296875
1747257730.9009378,1098,6.320397853851318
1747257731.5854347,1100,5.626445293426514
1747257732.2754738,1102,5.187923431396484
1747257732.615437,1103,6.269082546234131
1747257732.9579146,1104,5.676693439483643
1747257733.9861484,1107,5.532938003540039
1747257734.3299558,1108,6.396686553955078
1747257734.6715264,1109,6.154014587402344
1747257735.0171645,1110,5.199915409088135
1747257735.365163,1111,6.011552810668945
1747257735.7125058,1112,6.170566558837891
1747257736.0590494,1113,6.56069803237915
1747257736.403226,1114,5.6290178298950195
1747257737.0833497,1116,6.066745281219482
1747257738.1156032,1119,5.971920490264893
1747257738.8065271,1121,5.796490669250488
1747257739.1518729,1122,6.059396743774414
1747257740.178829,1125,5.913193225860596
1747257740.5207703,1126,5.4305100440979
1747257741.205798,1128,5.427978992462158
1747257741.5457618,1129,5.513046741485596
1747257741.8853803,1130,5.897415637969971
1747257742.2273471,1131,4.447742462158203
1747257742.5684948,1132,5.555317401885986
1747257743.252688,1134,5.8181233406066895
1747257743.5972946,1135,5.817863941192627
1747257743.9467528,1136,6.105091094970703
1747257744.9689307,1139,5.168834686279297
1747257745.9928892,1142,5.976919651031494
1747257747.0056064,1145,5.423685073852539
1747257747.344593,1146,6.068190097808838
1747257748.0196576,1148,4.9035563468933105
1747257748.3568718,1149,5.751455307006836
1747257748.6944752,1150,5.766750335693359
1747257749.038663,1151,6.157917499542236
1747257749.3836942,1152,6.504971504211426
1747257749.7296927,1153,6.411141395568848
1747257750.4185,1155,6.366250991821289
1747257752.1111782,1160,6.483855724334717
1747257752.7874868,1162,6.047515392303467
1747257753.4716105,1164,6.115495681762695
1747257754.1710994,1166,6.504549980163574
1747257754.5185044,1167,5.85746431350708
1747257756.5860834,1173,4.875239372253418
1747257756.926221,1174,5.993520259857178
1747257757.6088686,1176,6.045840740203857
1747257757.9566193,1177,5.68252420425415
1747257758.2982957,1178,5.898927211761475
1747257759.6970048,1182,6.349198818206787
1747257760.3862398,1184,5.679341793060303
1747257761.070966,1186,6.351309776306152
1747257761.7557294,1188,6.200984954833984
1747257762.0975592,1189,6.254443645477295
1747257762.4382534,1190,6.578042507171631
1747257763.4635556,1193,6.581822872161865
1747257763.8058724,1194,6.043688774108887
1747257764.1506162,1195,6.546074390411377
1747257764.8334968,1197,6.852716445922852
1747257765.1739929,1198,6.526671886444092
1747257766.2057118,1201,5.9385986328125
1747257766.549728,1202,5.709167957305908
1747257767.5837862,1205,6.398501396179199
1747257767.93081,1206,6.05387544631958
1747257768.2815106,1207,6.326304912567139
1747257768.983968,1209,6.7286601066589355
1747257770.3709083,1213,6.346155643463135
1747257770.7099595,1214,5.561077117919922
1747257771.0502758,1215,5.693878173828125
1747257771.7326765,1217,5.585504531860352
1747257772.0711765,1218,5.036818981170654
1747257773.775783,1223,5.701683044433594
1747257774.4580092,1225,5.919604778289795
1747257775.48048,1228,5.985568523406982
1747257775.8307593,1229,6.082972049713135
1747257776.8491971,1232,6.4835286140441895
1747257777.195257,1233,6.799696922302246
1747257778.9082544,1238,5.994492530822754
1747257779.5890057,1240,5.646666526794434
1747257779.9348426,1241,5.5824480056762695
1747257780.2737195,1242,5.731400966644287
1747257780.612406,1243,5.952330589294434
1747257780.9506276,1244,6.358603000640869
1747257781.2879784,1245,5.861180305480957
1747257781.6306715,1246,5.715138912200928
1747257782.6723557,1249,6.434593200683594
1747257783.011233,1250,6.302598476409912
1747257783.3526938,1251,5.432741165161133
1747257783.6908698,1252,6.581151485443115
1747257784.37233,1254,5.688573360443115
1747257785.0515664,1256,5.969020843505859
1747257785.3919573,1257,6.0286736488342285
1747257786.412608,1260,6.276607036590576
1747257786.7578044,1261,6.608927249908447
1747257787.7895398,1264,6.070034980773926
1747257788.8317304,1267,5.91506814956665
1747257790.2060943,1271,5.558411121368408
1747257791.9278255,1276,5.445445537567139
1747257792.2684274,1277,6.555080413818359
1747257792.61502,1278,6.418128967285156
1747257793.977465,1282,4.799478054046631
1747257795.0038977,1285,6.09168004989624
1747257796.7194283,1290,6.741955280303955
1747257797.747075,1293,6.327573776245117
1747257798.7790313,1296,6.049066066741943
1747257799.4638543,1298,5.581928730010986
1747257799.8047624,1299,5.621899127960205
1747257800.8334744,1302,6.274084091186523
1747257802.2437284,1306,6.424911022186279
1747257803.6158257,1310,5.678336143493652
1747257804.9937928,1314,5.9275288581848145
1747257805.3367715,1315,6.068664073944092
1747257807.044231,1320,5.548577308654785
1747257807.7287734,1322,6.335806369781494
1747257808.069443,1323,5.345972061157227
1747257808.7560358,1325,6.021505355834961
1747257809.1011767,1326,5.292939186096191
1747257809.8084455,1328,5.764893531799316
1747257812.2250044,1335,5.812948226928711
1747257815.3338099,1344,5.754331111907959
1747257815.677092,1345,6.257908821105957
1747257816.3616698,1347,5.7054362297058105
1747257816.7090545,1348,5.900120258331299
1747257817.747881,1351,6.459657192230225
1747257818.0906277,1352,6.196211338043213
1747257818.7795262,1354,6.477907657623291
1747257820.167592,1358,5.416484355926514
1747257820.8627036,1360,6.434882640838623
1747257822.2414768,1364,6.26456356048584
1747257822.5884516,1365,6.64022970199585
1747257822.9324064,1366,5.78101921081543
1747257823.2736678,1367,6.783349990844727
1747257823.6165543,1368,5.016439914703369
1747257824.9951117,1372,6.50860071182251
1747257825.3364964,1373,5.923625469207764
1747257826.0232263,1375,6.491060256958008
1747257826.3659303,1376,5.964288234710693
1747257827.747492,1380,5.865817070007324
1747257829.4732118,1385,5.652587890625
1747257829.8325982,1386,6.126899242401123
1747257831.2294388,1390,6.09505033493042
1747257832.2756367,1393,5.0704851150512695
1747257833.3197105,1396,5.973302364349365
1747257833.6681952,1397,5.207887649536133
1747257834.3599994,1399,5.953269004821777
1747257834.7022429,1400,6.292579174041748
1747257835.7193902,1403,5.673799991607666
1747257836.3992054,1405,6.620186805725098
1747257839.1492357,1413,5.836057186126709
1747257840.1873007,1416,5.991459846496582
1747257840.5362298,1417,5.602292537689209
1747257841.2274187,1419,5.763369560241699
1747257841.9168146,1421,6.049617767333984
1747257842.2606554,1422,6.0923638343811035
1747257845.411232,1431,6.126456260681152
1747257845.7519324,1432,6.424428939819336
1747257847.1269257,1436,5.924574851989746
1747257847.8266492,1438,5.9161224365234375
1747257848.1817915,1439,6.189960956573486
1747257848.546185,1440,5.734314918518066
1747257848.9120615,1441,5.806478023529053
1747257849.9751177,1444,5.397304534912109
1747257850.675048,1446,5.895804405212402
1747257851.0261362,1447,6.438353538513184
1747257851.374597,1448,6.239358901977539
1747257851.7215345,1449,5.158315658569336
1747257852.0685086,1450,6.123420238494873
1747257852.412507,1451,5.736698627471924
1747257852.750026,1452,5.388089656829834
1747257853.4340055,1454,5.435119152069092
1747257853.7726676,1455,5.853579044342041
1747257854.110292,1456,6.564478397369385
1747257854.448722,1457,6.704418659210205
1747257854.7873354,1458,5.748327255249023
1747257855.1253107,1459,6.363681793212891
1747257855.4631443,1460,5.864358425140381
1747257855.8023806,1461,6.146726608276367
1747257856.5035663,1463,6.34514045715332
1747257858.9766688,1470,6.06170129776001
1747257860.0162346,1473,5.479372024536133
1747257860.3615952,1474,5.626465797424316
1747257861.0511894,1476,6.514623165130615
1747257861.397052,1477,5.8531365394592285
1747257862.770436,1481,6.206693172454834
1747257863.115356,1482,6.246503829956055
1747257863.4571357,1483,6.200498104095459
1747257864.8172436,1487,5.541496753692627
1747257865.1576757,1488,6.144301891326904
1747257865.4991484,1489,4.780218601226807
1747257865.8377626,1490,5.518860816955566
1747257866.183709,1491,6.51212739944458
1747257866.866665,1493,6.102763652801514
1747257867.207875,1494,6.336212158203125
1747257868.5650122,1498,6.6203203201293945
1747257868.9044485,1499,5.906736850738525
1747257869.2438798,1500,6.032998561859131
1747257869.9283864,1502,6.415971279144287
1747257870.9579983,1505,6.582065582275391
1747257872.3317425,1509,6.476001739501953
1747257872.6749542,1510,4.571584701538086
1747257873.0157695,1511,5.690225124359131
1747257873.6968114,1513,6.225997447967529
1747257874.378881,1515,6.193484783172607
1747257874.720143,1516,5.675034999847412
1747257877.11105,1523,6.111375331878662
1747257878.1344883,1526,6.557501316070557
1747257878.8211749,1528,6.420010089874268
1747257880.8943102,1534,6.302623748779297
1747257881.9293869,1537,5.384247303009033
1747257882.2721496,1538,6.42078161239624
1747257883.3118353,1541,5.495143890380859
1747257884.6956499,1545,5.495124816894531
1747257885.3844943,1547,6.244464874267578
1747257885.7295387,1548,5.857021808624268
1747257886.7556882,1551,6.669692516326904
1747257887.093434,1552,6.890491962432861
1747257887.431297,1553,6.626781463623047
1747257888.106802,1555,6.906838893890381
1747257888.7896063,1557,6.767815589904785
1747257890.4859743,1562,6.1580023765563965
1747257891.1658132,1564,6.400253772735596
1747257891.5045588,1565,6.1640424728393555
1747257891.8491259,1566,6.74953031539917
1747257892.5412188,1568,5.732307434082031
1747257893.2363365,1570,6.269808769226074
1747257893.582683,1571,6.025920391082764
1747257893.927036,1572,6.609209060668945
1747257894.2696736,1573,6.151602745056152
1747257895.296957,1576,6.295851707458496
1747257895.980379,1578,5.878449440002441
1747257896.3238442,1579,5.723990440368652
1747257896.6656294,1580,5.989962577819824
1747257897.0104609,1581,5.941211223602295
1747257897.3556828,1582,5.6307373046875
1747257898.3844478,1585,6.411668300628662
1747257900.0891283,1590,6.14845085144043
1747257901.78138,1595,5.8257904052734375
1747257902.1182523,1596,6.616939067840576
1747257902.465265,1597,6.759725093841553
1747257903.8311598,1601,5.457254409790039
1747257904.180123,1602,6.1065673828125
1747257904.5245564,1603,6.703591823577881
1747257906.921621,1610,6.04464054107666
1747257907.265411,1611,6.019852638244629
1747257907.9596727,1613,5.950286388397217
1747257908.3048832,1614,4.890531539916992
1747257908.99344,1616,4.822914123535156
1747257910.3630786,1620,6.168704032897949
1747257911.0583754,1622,6.1341729164123535
1747257911.7442162,1624,6.692309856414795
1747257912.4276001,1626,6.560905933380127
1747257912.7756913,1627,6.600735664367676
1747257914.1621945,1631,6.413851261138916
1747257915.544744,1635,6.833453178405762
1747257915.8892376,1636,6.387960433959961
1747257916.231058,1637,5.2194294929504395
1747257916.5738134,1638,6.211292266845703
1747257917.2576685,1640,6.57437801361084
1747257917.5990956,1641,6.037721157073975
1747257919.3059988,1646,6.504944324493408
1747257919.6450431,1647,6.382965564727783
1747257920.3265302,1649,6.542008399963379
1747257921.0057454,1651,5.611127853393555
1747257921.3483884,1652,6.402594089508057
1747257921.6922896,1653,6.84475040435791
1747257922.032876,1654,6.1521992683410645
1747257922.715338,1656,6.553415775299072
1747257923.4046052,1658,5.9507927894592285
1747257924.7733788,1662,5.9998931884765625
1747257925.4607842,1664,6.377177715301514
1747257926.1551259,1666,5.117658615112305
1747257927.1891766,1669,5.137259483337402
1747257927.52896,1670,5.1346330642700195
1747257928.8923006,1674,5.919292449951172
1747257929.9249213,1677,5.767508029937744
1747257930.6062303,1679,5.743511199951172
1747257930.94683,1680,5.9342451095581055
1747257931.2872076,1681,6.245641231536865
1747257931.6270957,1682,6.241573333740234
1747257932.6500149,1685,6.10831880569458
1747257932.9979753,1686,6.125791072845459
1747257933.3451188,1687,5.874304294586182
1747257933.6885822,1688,6.199009418487549
1747257934.0303621,1689,5.056252479553223
1747257934.3775067,1690,5.61363410949707
1747257935.4092228,1693,6.198857307434082
1747257935.7505338,1694,4.412456512451172
1747257936.0955744,1695,6.198290824890137
1747257936.785198,1697,5.0525031089782715
1747257937.1287475,1698,5.796717166900635
1747257937.476825,1699,5.435922145843506
1747257937.8358326,1700,5.783428192138672
1747257938.518446,1702,6.946271896362305
1747257939.1930323,1704,6.0060038566589355
1747257940.2259018,1707,6.221456527709961
1747257940.9163213,1709,6.480581283569336
1747257941.256517,1710,6.831252098083496
1747257941.5936148,1711,6.235081672668457
1747257941.9296908,1712,6.124691009521484
1747257943.9635677,1718,6.678548336029053
1747257944.3044014,1719,6.109502792358398
1747257945.3355896,1722,6.024303913116455
1747257945.6736495,1723,6.7448272705078125
1747257946.0116584,1724,5.632048606872559
1747257946.3499932,1725,4.997260093688965
1747257948.0495727,1730,6.478521823883057
1747257950.7968655,1738,5.310730934143066
1747257951.1367915,1739,6.275386333465576
1747257951.476012,1740,5.5466461181640625
1747257952.4983964,1743,5.903769493103027
1747257953.1900666,1745,6.00820779800415
1747257954.2173817,1748,6.763947010040283
1747257954.5562248,1749,5.683465957641602
1747257954.8954124,1750,6.38331413269043
1747257955.2346263,1751,5.364287376403809
1747257955.9118297,1753,6.762996673583984
1747257956.2499657,1754,5.194377899169922
1747257957.2673795,1757,6.118923187255859
1747257958.9533625,1762,6.524654865264893
1747257959.2904928,1763,5.944565773010254
1747257959.9824684,1765,6.189688205718994
1747257960.3291333,1766,6.1042327880859375
1747257961.0280602,1768,5.027946949005127
1747257963.4742963,1775,6.195817947387695
1747257963.8219993,1776,6.526028156280518
1747257964.165258,1777,5.853896617889404
1747257965.1883621,1780,6.364984035491943
1747257965.5291822,1781,5.751346111297607
1747257966.557887,1784,5.576390266418457
1747257966.9003901,1785,5.777571201324463
1747257967.246389,1786,5.876147747039795
1747257967.5851595,1787,6.509359359741211
1747257968.2637076,1789,5.888273239135742
1747257968.6072369,1790,6.243906497955322
1747257969.2961593,1792,6.0708513259887695
1747257969.9839842,1794,5.441549777984619
1747257970.673728,1796,6.207784175872803
1747257971.0235152,1797,5.971837997436523
1747257972.0536096,1800,5.238430500030518
1747257972.7343595,1802,6.188892841339111
1747257973.0788846,1803,6.204978942871094
1747257973.4221928,1804,5.712738513946533
1747257974.782611,1808,6.544147491455078
1747257975.4637153,1810,6.6313042640686035
1747257976.8400466,1814,6.228268146514893
1747257977.5244687,1816,6.573737621307373
1747257978.2009506,1818,6.277321815490723
1747257978.540076,1819,6.21449613571167
1747257979.898839,1823,6.500931739807129
1747257980.9494793,1826,6.0320611000061035
1747257981.302774,1827,6.124705791473389
1747257981.989953,1829,6.613950252532959
1747257982.332512,1830,6.876656532287598
1747257983.0170946,1832,5.9121012687683105
1747257983.3597174,1833,5.746323108673096
1747257983.7011316,1834,5.501005172729492
1747257984.3837783,1836,5.296417713165283
1747257984.7257924,1837,6.441654205322266
1747257985.0678313,1838,5.285761833190918
1747257987.115549,1844,6.5620622634887695
1747257987.455087,1845,6.470000267028809
1747257987.7971559,1846,5.790860176086426
1747257988.1358485,1847,5.779358863830566
1747257988.480794,1848,6.353198528289795
1747257989.511607,1851,6.135777473449707
1747257990.1954198,1853,6.192521095275879
1747257991.22666,1856,5.098605155944824
1747257992.6117651,1860,6.1832709312438965
1747257993.9916503,1864,6.35860013961792
1747257994.3380394,1865,6.382659435272217
1747257994.684865,1866,5.390312671661377
1747257995.029696,1867,6.8574113845825195
1747257996.4143403,1871,6.597718238830566
1747257996.7574704,1872,6.743143081665039
1747257997.1021283,1873,6.6591033935546875
1747257997.4449434,1874,6.445533752441406
1747257997.7946272,1875,6.148479461669922
1747257998.4876094,1877,6.790039539337158
1747257999.1763954,1879,6.277300834655762
1747257999.5287063,1880,5.9371113777160645
1747258000.5709255,1883,6.1338887214660645
1747258000.9175093,1884,6.103663921356201
1747258001.6136236,1886,6.315061569213867
1747258002.3080904,1888,5.335244655609131
1747258003.0004888,1890,5.76310396194458
1747258003.3522959,1891,6.065217971801758
1747258004.7363935,1895,4.128244876861572
1747258006.1115646,1899,5.78816556930542
1747258006.7984715,1901,5.051009178161621
1747258007.1691434,1902,5.363914489746094
1747258008.5560865,1906,6.397120952606201
1747258009.2462957,1908,6.27844762802124
1747258009.5928576,1909,5.2294511795043945
1747258009.9437995,1910,6.7769389152526855
1747258010.9816158,1913,5.688216209411621
1747258012.0201514,1916,4.786988258361816
1747258012.7075984,1918,5.147469520568848
1747258014.7553236,1924,6.041535377502441
1747258015.0958862,1925,6.192727565765381
1747258015.4406314,1926,5.950905799865723
1747258016.124973,1928,6.474637031555176
1747258016.4661946,1929,5.513888359069824
1747258017.4887815,1932,5.748996257781982
1747258018.5082254,1935,6.289708137512207
1747258018.8499498,1936,6.266568660736084
1747258019.8697193,1939,6.326618194580078
1747258020.2156894,1940,6.79893159866333
1747258020.5580153,1941,6.739612579345703
1747258020.9039967,1942,6.486639499664307
1747258021.9447515,1945,5.91383695602417
1747258022.6328385,1947,5.556860446929932
1747258023.6523807,1950,6.3115315437316895
1747258023.992011,1951,5.149745941162109
1747258024.6721284,1953,5.787186622619629
1747258025.6992686,1956,6.467987060546875
1747258027.0587676,1960,6.48377799987793
1747258027.4031408,1961,6.0382184982299805
1747258027.7439377,1962,5.6643757820129395
1747258028.0863838,1963,5.221749305725098
1747258028.4268327,1964,6.213431358337402
1747258029.1070468,1966,5.759397029876709
1747258029.4461224,1967,5.732877254486084
1747258029.7896428,1968,5.8194780349731445
1747258030.133044,1969,6.120035648345947
1747258032.2091775,1975,6.7558135986328125
1747258032.8945785,1977,6.480169773101807
1747258033.2385218,1978,6.448692321777344
1747258033.5826688,1979,6.69498348236084
1747258033.924482,1980,6.381931304931641
1747258034.2721663,1981,6.617440223693848
1747258034.6168246,1982,6.079211235046387
1747258034.9591007,1983,6.751202583312988
1747258035.6551356,1985,6.404463291168213
1747258036.339456,1987,6.467979907989502
1747258036.6794171,1988,6.317597389221191
1747258037.019348,1989,6.130720615386963
1747258037.6997824,1991,6.583324432373047
1747258038.0401056,1992,6.043839454650879
1747258038.3801336,1993,6.662008285522461
1747258039.0610025,1995,5.491180419921875
1747258040.426639,1999,6.0648884773254395


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-1_n_256_m_2048_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_15_43_504242-tag-train_loss.csv <==
Wall time,Step,Value
1747257351.0931797,0,2.3018670082092285
1747257352.1850634,3,2.231174945831299
1747257352.5303333,4,8.606525421142578
1747257354.594176,10,2.2834692001342773
1747257354.9552827,11,2.224033832550049
1747257356.0055857,14,5.494325637817383
1747257356.3526595,15,2.269575357437134
1747257357.389819,18,10.795075416564941
1747257357.7337556,19,2.303471565246582
1747257358.0761766,20,2.2944767475128174
1747257358.7663863,22,2.2846343517303467
1747257359.1055963,23,2.304880142211914
1747257360.1234524,26,2.220527172088623
1747257360.4613385,27,6.206604957580566
1747257362.5103545,33,2.197061061859131
1747257363.5467622,36,2.0898656845092773
1747257363.8966858,37,2.10178542137146
1747257364.2413251,38,2.039369583129883
1747257364.5861368,39,1.9614901542663574
1747257364.930696,40,1.6864604949951172
1747257367.3705668,47,1.895552158355713
1747257367.7231872,48,1.7388927936553955
1747257368.0887873,49,1.7488138675689697
1747257368.818558,51,1.7089579105377197
1747257369.176233,52,1.432680606842041
1747257369.8864071,54,1.7441715002059937
1747257370.9761186,57,1.8997695446014404
1747257372.0238934,60,1.8616220951080322
1747257372.37221,61,1.8477319478988647
1747257372.727626,62,1.8143277168273926
1747257373.079076,63,1.8158811330795288
1747257373.7672617,65,1.868748664855957
1747257374.111666,66,1.7903835773468018
1747257374.4613688,67,1.9351685047149658
1747257374.8048558,68,1.8681268692016602
1747257375.4976883,70,1.5431926250457764
1747257375.8446174,71,1.5241565704345703
1747257377.969575,77,1.306632161140442
1747257378.6803014,79,1.5274677276611328
1747257379.036233,80,1.6878505945205688
1747257379.743,82,1.3256815671920776
1747257380.1003923,83,1.2023613452911377
1747257380.8028085,85,1.3071682453155518
1747257382.2074084,89,1.1274359226226807
1747257382.5596826,90,1.655022144317627
1747257384.3106203,95,1.1769580841064453
1747257385.7141001,99,1.3101160526275635
1747257386.0704567,100,1.139817714691162
1747257387.1159594,103,1.0800361633300781
1747257388.177688,106,1.134089708328247
1747257388.5285456,107,2.334989547729492
1747257389.2204773,109,1.0498393774032593
1747257390.9684548,114,1.012723684310913
1747257391.6584702,116,0.8994147181510925
1747257393.417326,121,0.7049539685249329
1747257394.8036084,125,0.5449658632278442
1747257395.1527176,126,0.8015341758728027
1747257395.848292,128,0.7961947917938232
1747257396.550773,130,0.6568862199783325
1747257396.8999956,131,0.8505834341049194
1747257397.2479742,132,0.7781972885131836
1747257398.6329274,136,0.6628707051277161
1747257398.9762166,137,0.6691994071006775
1747257401.0158086,143,0.9462617635726929
1747257401.3616965,144,1.0194061994552612
1747257402.0507827,146,0.9096020460128784
1747257402.4086387,147,0.8164520263671875
1747257403.428103,150,0.7456803321838379
1747257405.8852835,157,0.8573654890060425
1747257406.5951746,159,0.6412228345870972
1747257406.9527352,160,0.749282956123352
1747257407.6669235,162,0.7864000201225281
1747257408.3606775,164,0.870793879032135
1747257409.0680838,166,0.5866166353225708
1747257410.475644,170,0.6300233602523804
1747257410.825303,171,0.7044031620025635
1747257411.1780615,172,0.6944795846939087
1747257412.2361581,175,0.7198785543441772
1747257412.5871263,176,0.6292557120323181
1747257412.9362936,177,0.7138544321060181
1747257413.287912,178,0.6798410415649414
1747257413.972025,180,0.7452369928359985
1747257414.3209953,181,0.5746047496795654
1747257415.3620284,184,1.4492851495742798
1747257415.7077072,185,0.9193675518035889
1747257416.049718,186,0.9311587810516357
1747257417.0725563,189,0.9052108526229858
1747257417.41316,190,0.9645035266876221
1747257417.7644513,191,0.9530420899391174
1747257418.1065757,192,1.0087230205535889
1747257419.1335626,195,0.8357080221176147
1747257420.517102,199,1.0581297874450684
1747257420.8596199,200,1.009855031967163
1747257421.5458415,202,0.7583214044570923
1747257421.9013376,203,0.7952215075492859
1747257422.2549732,204,0.7262526750564575
1747257422.6086705,205,0.8002485036849976
1747257423.3154547,207,0.6457849740982056
1747257424.0156198,209,0.5707837343215942
1747257424.704541,211,0.6769062280654907
1747257425.4034922,213,0.6044169664382935
1747257426.0988486,215,0.6255040764808655
1747257426.445777,216,0.47835037112236023
1747257427.1423376,218,0.5249967575073242
1747257427.492433,219,0.5273030996322632
1747257427.8404698,220,0.9704717397689819
1747257428.1891015,221,0.7500063180923462
1747257428.5364265,222,0.7234658598899841
1747257429.2371268,224,0.6737484931945801
1747257429.5863998,225,0.6145169734954834
1747257430.9823928,229,0.5857789516448975
1747257433.0614989,235,0.6015677452087402
1747257433.7695675,237,0.5433405637741089
1747257434.1114037,238,0.7069908976554871
1747257434.4530368,239,0.5950746536254883
1747257435.1452847,241,0.509109616279602
1747257435.4959445,242,0.5431469678878784
1747257436.1990125,244,0.5358003377914429
1747257436.549191,245,0.4912783205509186
1747257436.8992298,246,0.7702090740203857
1747257437.2501047,247,0.7337467074394226
1747257438.9883127,252,0.7801376581192017
1747257439.3298976,253,0.7352646589279175
1747257439.6736608,254,0.6032865047454834
1747257440.7050748,257,0.7683779001235962
1747257441.0476573,258,0.5837389230728149
1747257441.3890524,259,0.4111725687980652
1747257441.7301154,260,0.4652615189552307
1747257442.4124386,262,0.4000048041343689
1747257445.1478612,270,0.47855040431022644
1747257445.4884846,271,0.5105961561203003
1747257446.5151472,274,0.4346129894256592
1747257446.8533843,275,0.3543016314506531
1747257447.1928656,276,0.27686214447021484
1747257447.880909,278,0.2864997088909149
1747257448.5713441,280,0.41596275568008423
1747257449.2675283,282,0.38015490770339966
1747257449.605726,283,0.4488246440887451
1747257450.2822118,285,0.3726177215576172
1747257450.9659007,287,0.4216727018356323
1747257451.312146,288,0.2626040279865265
1747257452.010799,290,0.30112195014953613
1747257453.722295,295,0.21420685946941376
1747257454.066539,296,0.4452612102031708
1747257454.4076357,297,0.3552076518535614
1747257454.7468634,298,0.2701338529586792
1747257456.7880213,304,0.3733234107494354
1747257457.4653757,306,0.5803526043891907
1747257458.14648,308,0.3159729242324829
1747257458.4837172,309,0.21565976738929749
1747257459.5090873,312,0.31375694274902344
1747257459.8498414,313,0.3396262526512146
1747257460.875251,316,0.17685888707637787
1747257461.5587757,318,0.33549636602401733
1747257461.9067686,319,0.2564070224761963
1747257462.9665344,322,0.2396162897348404
1747257463.6744876,324,0.23778033256530762
1747257465.4261858,329,0.2924044728279114
1747257465.7737813,330,0.2456277459859848
1747257466.121973,331,0.1823655664920807
1747257466.4688864,332,0.14038725197315216
1747257468.2155375,337,0.12636877596378326
1747257468.5623586,338,0.10798034071922302
1747257469.2542534,340,0.15905921161174774
1747257470.29367,343,0.12726856768131256
1747257470.639342,344,0.1470378190279007
1747257470.9860837,345,0.12808182835578918
1747257471.335942,346,0.08890639245510101
1747257472.026971,348,0.1768019199371338
1747257472.7215126,350,0.11165708303451538
1747257473.4040976,352,0.07890652865171432
1747257473.7440703,353,0.1898856908082962
1747257474.0848901,354,0.16141483187675476
1747257475.4547493,358,0.16604045033454895
1747257476.1348474,360,0.1599307358264923
1747257476.816556,362,0.08994641155004501
1747257477.1645026,363,0.21215501427650452
1747257477.512515,364,0.0992308109998703
1747257477.85427,365,0.08789616078138351
1747257478.2027662,366,0.11766788363456726
1747257478.553099,367,0.18581074476242065
1747257478.90094,368,0.11347335577011108
1747257480.994911,374,0.14213398098945618
1747257482.0241067,377,0.1077248603105545
1747257482.3681812,378,0.20482562482357025
1747257484.7866716,385,0.11866994947195053
1747257485.139323,386,0.1492028832435608
1747257486.5148716,390,0.06656894087791443
1747257486.857571,391,0.10333749651908875
1747257487.2025108,392,0.11284907162189484
1747257487.5511115,393,0.12119659781455994
1747257487.8936927,394,0.0901590883731842
1747257488.2388237,395,0.13468612730503082
1747257488.585507,396,0.0812356173992157
1747257488.933321,397,0.1734973043203354
1747257489.2756996,398,0.08971971273422241
1747257489.6228013,399,0.04901016131043434
1747257490.3162026,401,0.08125773072242737
1747257490.6638944,402,0.1073560118675232
1747257491.353693,404,0.14803174138069153
1747257492.7247562,408,0.06722673773765564
1747257493.0728056,409,0.17617231607437134
1747257494.1065335,412,0.11949951946735382
1747257494.450323,413,0.18881210684776306
1747257494.7976987,414,0.07531538605690002
1747257495.140723,415,0.2210036814212799
1747257496.1762404,418,0.18057942390441895
1747257497.2077005,421,0.06628736853599548
1747257497.5646484,422,0.085018590092659
1747257498.6013575,425,0.08998066186904907
1747257498.9537039,426,0.04254831746220589
1747257500.3314385,430,0.11984309554100037
1747257500.6794338,431,0.16294053196907043
1747257501.701976,434,0.09827296435832977
1747257502.0453324,435,0.26762163639068604
1747257502.3896515,436,0.11622351408004761
1747257502.7314591,437,0.13544189929962158
1747257503.0737057,438,0.10696014016866684
1747257503.4147182,439,0.10710111260414124
1747257503.756111,440,0.15450233221054077
1747257504.102862,441,0.08635172247886658
1747257504.7855027,443,0.12836962938308716
1747257505.1269484,444,0.07164762914180756
1747257505.469545,445,0.09519315510988235
1747257505.8168592,446,0.055103011429309845
1747257507.1814177,450,0.12349584698677063
1747257507.524087,451,0.03737018257379532
1747257507.865024,452,0.04742560535669327
1747257508.208716,453,0.10102991759777069
1747257508.557225,454,0.0837264284491539
1747257509.2391818,456,0.05923259258270264
1747257509.9225423,458,0.08259850740432739
1747257510.605325,460,0.05181920528411865
1747257510.9463644,461,0.11877641081809998
1747257511.9684677,464,0.11716465651988983
1747257512.3089066,465,0.03776707500219345
1747257512.652132,466,0.05695752054452896
1747257513.3474762,468,0.17111653089523315
1747257514.0540102,470,0.09547896683216095
1747257515.4805207,474,0.1646909862756729
1747257515.8338952,475,0.09331429749727249
1747257516.8853598,478,0.07622052729129791
1747257517.23419,479,0.05695687606930733
1747257517.5921252,480,0.10760149359703064
1747257517.9409137,481,0.08272765576839447
1747257518.2897918,482,0.07468990981578827
1747257518.637149,483,0.1120329350233078
1747257518.9833086,484,0.08339583873748779
1747257519.6786935,486,0.09501416981220245
1747257520.0267317,487,0.05377458035945892
1747257520.3749433,488,0.1296844184398651
1747257520.7261035,489,0.06303948909044266
1747257521.4313543,491,0.061478760093450546
1747257522.4920433,494,0.09983907639980316
1747257523.8913298,498,0.04392397403717041
1747257524.9365833,501,0.09609049558639526
1747257525.285374,502,0.060957442969083786
1747257525.633333,503,0.17841249704360962
1747257526.6798449,506,0.08292114734649658
1747257527.3967197,508,0.055135577917099
1747257527.7455127,509,0.08149456977844238
1747257528.092843,510,0.03814492002129555
1747257528.4350398,511,0.062138479202985764
1747257528.7753358,512,0.0905335545539856
1747257529.122316,513,0.0958084911108017
1747257529.4757564,514,0.027498260140419006
1747257530.513225,517,0.04325549304485321
1747257530.8558166,518,0.03379314765334129
1747257531.1963904,519,0.11061413586139679
1747257531.5380137,520,0.10003621876239777
1747257532.5580373,523,0.091995969414711
1747257534.950994,530,0.07197461277246475
1747257535.990564,533,0.11757688224315643
1747257536.330265,534,0.18293653428554535
1747257537.0084558,536,0.056386470794677734
1747257537.3472128,537,0.0775507390499115
1747257537.6865833,538,0.08374063670635223
1747257538.027365,539,0.03796914964914322
1747257538.3733861,540,0.078326515853405
1747257539.0625658,542,0.08754090964794159
1747257539.4007185,543,0.04086441546678543
1747257539.7369606,544,0.054977625608444214
1747257540.4335704,546,0.027853287756443024
1747257540.792247,547,0.020827244967222214
1747257541.8153243,550,0.1456112563610077
1747257542.4973083,552,0.04476083815097809
1747257543.1758282,554,0.02378891035914421
1747257543.515357,555,0.15186908841133118
1747257543.8547738,556,0.053621530532836914
1747257545.9011378,562,0.1104561910033226
1747257546.2421722,563,0.06995096057653427
1747257546.5831885,564,0.08020322024822235
1747257547.9700105,568,0.023482419550418854
1747257549.008012,571,0.10724405944347382
1747257549.7114365,573,0.04273490607738495
1747257550.754641,576,0.14666509628295898
1747257552.1398277,580,0.1003943383693695
1747257553.533232,584,0.04775267839431763
1747257553.875508,585,0.053881727159023285
1747257554.221957,586,0.094342440366745
1747257554.909724,588,0.04107571020722389
1747257555.60102,590,0.05075054243206978
1747257555.9441779,591,0.07893601059913635
1747257556.2891982,592,0.0578056201338768
1747257556.9798338,594,0.07368803024291992
1747257557.6723795,596,0.04783990606665611
1747257558.0236518,597,0.12664063274860382
1747257558.364793,598,0.0907348170876503
1747257558.715491,599,0.08868575096130371
1747257559.4075084,601,0.18489739298820496
1747257559.7471764,602,0.0721072182059288
1747257560.0927835,603,0.050607167184352875
1747257560.7859688,605,0.036042988300323486
1747257561.8160512,608,0.0639798641204834
1747257562.5009017,610,0.119857057929039
1747257563.523134,613,0.05741352587938309
1747257563.863842,614,0.057276926934719086
1747257564.5439699,616,0.03599303588271141
1747257565.2227962,618,0.03341729938983917
1747257565.920695,620,0.0338444747030735
1747257566.6323333,622,0.04293901473283768
1747257566.9822624,623,0.03468536213040352
1747257568.0444536,626,0.05147964507341385
1747257568.7426884,628,0.07258294522762299
1747257569.0920744,629,0.06032910570502281
1747257570.4622524,633,0.1148972362279892
1747257571.1439373,635,0.06447645276784897
1747257571.825056,637,0.04366305470466614
1747257572.861398,640,0.04044260084629059
1747257573.2021368,641,0.03934992477297783
1747257573.5418324,642,0.0559605211019516
1747257573.8830268,643,0.1933293342590332
1747257574.2227335,644,0.14508390426635742
1747257574.5652928,645,0.06914912909269333
1747257575.9557762,649,0.07166315615177155
1747257576.6408854,651,0.021768253296613693
1747257576.9834573,652,0.03199193626642227
1747257577.3235013,653,0.061016809195280075
1747257577.666643,654,0.07839737832546234
1747257578.013173,655,0.08614842593669891
1747257579.039965,658,0.02867325395345688
1747257579.3814414,659,0.03906143456697464
1747257579.7279675,660,0.05155901610851288
1747257582.1529775,667,0.04481940343976021
1747257583.1893425,670,0.019234737381339073
1747257584.9095109,675,0.07351059466600418
1747257585.2523527,676,0.0931493416428566
1747257585.5954936,677,0.03611011803150177
1747257586.6350284,680,0.03961166739463806
1747257587.3180485,682,0.017850372940301895
1747257587.664646,683,0.0967680811882019
1747257588.0055299,684,0.02372741512954235
1747257589.0385013,687,0.06084747612476349
1747257590.7561224,692,0.13595931231975555
1747257591.4442809,694,0.018528731539845467
1747257591.7896683,695,0.028456926345825195
1747257592.1341732,696,0.04888799786567688
1747257592.481919,697,0.04803650453686714
1747257593.1794972,699,0.09748154878616333
1747257594.2008412,702,0.05121225118637085
1747257594.5423212,703,0.026649104431271553
1747257595.217135,705,0.09189572185277939
1747257596.5740516,709,0.04066416621208191
1747257596.913177,710,0.010526221245527267
1747257597.5899177,712,0.041728537529706955
1747257598.6028428,715,0.02695896103978157
1747257599.2786407,717,0.10690426081418991
1747257599.9523838,719,0.042518820613622665
1747257600.2884896,720,0.07142622768878937
1747257600.62567,721,0.0678417831659317
1747257601.3050377,723,0.012889317236840725
1747257601.9788702,725,0.16419295966625214
1747257602.3157814,726,0.020237591117620468
1747257602.6524105,727,0.015620041638612747
1747257602.9970448,728,0.09241719543933868
1747257603.3423915,729,0.024302877485752106
1747257604.0460865,731,0.01574721187353134
1747257604.3956354,732,0.04251224547624588
1747257604.7556353,733,0.060274165123701096
1747257606.473819,738,0.0306691937148571
1747257606.8166997,739,0.08192835748195648
1747257607.155707,740,0.04455776512622833
1747257607.833233,742,0.10886594653129578
1747257608.1714907,743,0.07323349267244339
1747257608.5090039,744,0.07251844555139542
1747257608.8451946,745,0.04050247371196747
1747257611.2780075,752,0.08253716677427292
1747257612.327049,755,0.03440052270889282
1747257612.6739068,756,0.05117421969771385
1747257613.3658376,758,0.02781016007065773
1747257615.1173353,763,0.07581013441085815
1747257615.473781,764,0.08510981500148773
1747257615.8282886,765,0.06515097618103027
1747257616.8830812,768,0.04367790371179581
1747257617.3109727,769,0.12801682949066162
1747257618.3489964,772,0.01086153369396925
1747257618.6958036,773,0.02780235931277275
1747257619.3875163,775,0.06423401087522507
1747257619.7319605,776,0.029105499386787415
1747257620.4253569,778,0.02369019016623497
1747257620.7745862,779,0.06415222585201263
1747257621.1205459,780,0.02479993924498558
1747257621.4727795,781,0.06197661533951759
1747257621.825806,782,0.02283995784819126
1747257623.942982,788,0.07306050509214401
1747257624.2900982,789,0.051747821271419525
1747257624.9875836,791,0.06005408614873886
1747257625.6907763,793,0.07022763043642044
1747257626.398616,795,0.04547421634197235
1747257626.7525473,796,0.019532570615410805
1747257627.8065841,799,0.0077823130413889885
1747257628.1611366,800,0.031925737857818604
1747257629.5689607,804,0.03812265396118164
1747257629.9168088,805,0.034755948930978775
1747257630.269118,806,0.00822610966861248
1747257630.6239412,807,0.03933051601052284
1747257631.6858459,810,0.030800960958003998
1747257632.730242,813,0.023274503648281097
1747257634.4689565,818,0.023700982332229614
1747257634.8157496,819,0.025665760040283203
1747257635.5048294,821,0.02760745771229267
1747257635.848611,822,0.00829260516911745
1747257636.1934195,823,0.0411716103553772
1747257636.878859,825,0.036381736397743225
1747257637.2274444,826,0.05964662879705429
1747257637.5690367,827,0.045335449278354645
1747257637.9182303,828,0.10581961274147034
1747257639.3038049,832,0.08124909549951553
1747257639.6467447,833,0.059688545763492584
1747257640.3363094,835,0.04432101920247078
1747257640.6805387,836,0.054958634078502655
1747257641.029747,837,0.006965668871998787
1747257641.7252932,839,0.0521358884871006
1747257642.0683658,840,0.04474480822682381
1747257643.109381,843,0.03089037910103798
1747257643.7939017,845,0.050022803246974945
1747257645.502044,850,0.038206636905670166
1747257645.8440416,851,0.011784751899540424
1747257646.878342,854,0.16878169775009155
1747257647.9258776,857,0.07541832327842712
1747257648.970894,860,0.053413450717926025
1747257649.6562366,862,0.07156653702259064
1747257650.6974113,865,0.03670744225382805
1747257651.042327,866,0.06011808663606644
1747257652.4121213,870,0.030752774327993393
1747257652.7557638,871,0.02904139645397663
1747257656.1806355,881,0.08575958013534546
1747257656.8571556,883,0.039465297013521194
1747257657.1996229,884,0.03193449229001999
1747257657.5415618,885,0.10482124984264374
1747257657.8799336,886,0.014288870617747307
1747257658.5576363,888,0.04758136346936226
1747257659.2443407,890,0.08474533259868622
1747257659.9277446,892,0.019126102328300476
1747257660.987719,895,0.04020361602306366
1747257661.669868,897,0.07942744344472885
1747257662.0128784,898,0.010559667833149433
1747257663.0320475,901,0.06530182808637619
1747257663.3718185,902,0.01664704456925392
1747257664.0468175,904,0.023856522515416145
1747257664.721077,906,0.057686831802129745
1747257665.0583663,907,0.019911939278244972
1747257665.3966434,908,0.06929825991392136
1747257666.0777307,910,0.11391638219356537
1747257666.4221249,911,0.10429828613996506
1747257667.4623265,914,0.012507590465247631
1747257668.8539634,918,0.10287458449602127
1747257669.2032323,919,0.06046675890684128
1747257669.8997996,921,0.05672932416200638
1747257670.592906,923,0.01950717531144619
1747257671.9598157,927,0.020668623968958855
1747257672.305039,928,0.04183795303106308
1747257672.6482618,929,0.01772281341254711
1747257672.9897268,930,0.021323803812265396
1747257673.3371308,931,0.04714252054691315
1747257673.6830628,932,0.0518760085105896
1747257674.0266964,933,0.02351880818605423
1747257674.7145574,935,0.04088140279054642
1747257676.0799801,939,0.06058643013238907
1747257676.7623417,941,0.024327781051397324
1747257677.101944,942,0.0044340938329696655
1747257678.1316154,945,0.06375882029533386
1747257679.525852,949,0.07733526825904846
1747257680.568849,952,0.07014201581478119
1747257681.2492635,954,0.018152790144085884
1747257681.589089,955,0.010858393274247646
1747257681.9324892,956,0.09212896227836609
1747257683.3049858,960,0.06731772422790527
1747257683.9892957,962,0.01522838044911623
1747257684.3309083,963,0.09242166578769684
1747257684.6737986,964,0.0664822906255722
1747257685.0167654,965,0.044597793370485306
1747257685.7037213,967,0.057629454880952835
1747257686.051597,968,0.008769389241933823
1747257687.1070526,971,0.03003760799765587
1747257688.82596,976,0.07493314892053604
1747257689.5127711,978,0.0076922159641981125
1747257689.861936,979,0.048333123326301575
1747257690.5404947,981,0.06171247735619545
1747257690.8843658,982,0.07907681167125702
1747257692.2500877,986,0.035263583064079285
1747257692.938785,988,0.06264233589172363
1747257693.282007,989,0.02167472429573536
1747257693.6261687,990,0.07777418196201324
1747257694.3150923,992,0.06872092187404633
1747257694.99633,994,0.04815949499607086
1747257695.3369348,995,0.0699024498462677
1747257695.6774921,996,0.01235959678888321
1747257696.3603826,998,0.021893784403800964
1747257696.7018628,999,0.04156017675995827
1747257697.402106,1001,0.06107446923851967
1747257697.7503593,1002,0.005869697779417038
1747257698.0995147,1003,0.022523866966366768
1747257698.4465356,1004,0.06861590594053268
1747257698.793986,1005,0.04244990646839142
1747257699.1381803,1006,0.028902165591716766
1747257700.8579628,1011,0.048159584403038025
1747257701.5428178,1013,0.08295884728431702
1747257702.2280688,1015,0.17006608843803406
1747257702.5695453,1016,0.008175485767424107
1747257702.9117358,1017,0.0117103336378932
1747257704.6264117,1022,0.03497881814837456
1747257705.9988613,1026,0.06551051884889603
1747257706.6895483,1028,0.012904072180390358
1747257707.0319886,1029,0.008909106254577637
1747257709.0856228,1035,0.01737576350569725
1747257709.4267008,1036,0.08718914538621902
1747257709.7698667,1037,0.019013524055480957
1747257710.1180415,1038,0.028737884014844894
1747257710.458851,1039,0.01524623204022646
1747257711.8194911,1043,0.03167102485895157
1747257712.4998343,1045,0.11310285329818726
1747257712.8400385,1046,0.0028257612138986588
1747257714.902084,1052,0.010436950251460075
1747257715.2488708,1053,0.01686117984354496
1747257716.2836943,1056,0.05225331336259842
1747257716.9589798,1058,0.031685955822467804
1747257717.2954104,1059,0.011075159534811974
1747257717.6333015,1060,0.009479369968175888
1747257718.312613,1062,0.014872409403324127
1747257719.3351412,1065,0.010490546934306622
1747257719.6778755,1066,0.0037335939705371857
1747257720.020578,1067,0.11910819262266159
1747257720.7058535,1069,0.07767882198095322
1747257721.0430398,1070,0.005876986775547266
1747257721.3802516,1071,0.008975066244602203
1747257721.722101,1072,0.049629855901002884
1747257722.067197,1073,0.020048346370458603
1747257722.4047866,1074,0.03328689932823181
1747257723.418925,1077,0.035466864705085754
1747257723.7652345,1078,0.02532825618982315
1747257724.4573238,1080,0.05218619108200073
1747257724.804047,1081,0.042877309024333954
1747257725.1445448,1082,0.038122374564409256
1747257726.2035346,1085,0.0023121479898691177
1747257726.549038,1086,0.04147178679704666
1747257726.8985434,1087,0.10377132892608643
1747257728.2812579,1091,0.026870833709836006
1747257728.6228669,1092,0.03035108372569084
1747257728.9632685,1093,0.0579608790576458
1747257730.6685033,1098,0.018907539546489716
1747257731.3539832,1100,0.024317098781466484
1747257732.0449076,1102,0.01664579287171364
1747257732.3859303,1103,0.03261558711528778
1747257732.7269258,1104,0.01806284859776497
1747257733.7537165,1107,0.03157629072666168
1747257734.096757,1108,0.0216631218791008
1747257734.4391682,1109,0.05995934456586838
1747257734.7854688,1110,0.03304801881313324
1747257735.1334705,1111,0.030758086591959
1747257735.4796212,1112,0.13824856281280518
1747257735.8280182,1113,0.06780700385570526
1747257736.170831,1114,0.04150226339697838
1747257736.8540452,1116,0.030636776238679886
1747257737.8851025,1119,0.028136372566223145
1747257738.5748417,1121,0.01280312892049551
1747257738.9211164,1122,0.05253434181213379
1747257739.9493606,1125,0.03747513145208359
1747257740.2889547,1126,0.02625616453588009
1747257740.97387,1128,0.03606698662042618
1747257741.3159025,1129,0.025957655161619186
1747257741.6550229,1130,0.050757259130477905
1747257741.996224,1131,0.03608269244432449
1747257742.3371575,1132,0.01735769212245941
1747257743.0196486,1134,0.012560732662677765
1747257743.3695037,1135,0.06927938014268875
1747257743.7159226,1136,0.0007903613150119781
1747257744.7406023,1139,0.019771559163928032
1747257745.7655773,1142,0.013963550329208374
1747257746.7779713,1145,0.03178384155035019
1747257747.116733,1146,0.03761397302150726
1747257747.7917397,1148,0.028568262234330177
1747257748.1291924,1149,0.09467406570911407
1747257748.4664702,1150,0.012584617361426353
1747257748.8052106,1151,0.011760799214243889
1747257749.1509793,1152,0.00751442089676857
1747257749.496496,1153,0.05164144188165665
1747257750.1899185,1155,0.012223570607602596
1747257751.8841295,1160,0.09172280132770538
1747257752.5600543,1162,0.02886156737804413
1747257753.2395754,1164,0.008072023279964924
1747257753.9389887,1166,0.02245091088116169
1747257754.2874935,1167,0.03107937052845955
1747257756.3551,1173,0.005869497545063496
1747257756.695888,1174,0.0071214064955711365
1747257757.3779488,1176,0.06857086718082428
1747257757.7256703,1177,0.04903389513492584
1747257758.0668454,1178,0.029361624270677567
1747257759.4647002,1182,0.038727276027202606
1747257760.154345,1184,0.007068505510687828
1747257760.8402324,1186,0.036250144243240356
1747257761.5235624,1188,0.0860547125339508
1747257761.8657882,1189,0.01896405778825283
1747257762.2078047,1190,0.014351727440953255
1747257763.2338185,1193,0.06635984778404236
1747257763.5750902,1194,0.10545460134744644
1747257763.9201682,1195,0.027423333376646042
1747257764.6032925,1197,0.03507232293486595
1747257764.9442904,1198,0.009462039917707443
1747257765.9753735,1201,0.09229596704244614
1747257766.318402,1202,0.046065062284469604
1747257767.3519142,1205,0.016278762370347977
1747257767.698584,1206,0.04447681084275246
1747257768.0507693,1207,0.06506208330392838
1747257768.7530513,1209,0.016186345368623734
1747257770.141019,1213,0.04480503499507904
1747257770.4806573,1214,0.010872693732380867
1747257770.8187504,1215,0.07268913090229034
1747257771.500733,1217,0.06772167980670929
1747257771.8412704,1218,0.05382829159498215
1747257773.5458143,1223,0.016825929284095764
1747257774.2284777,1225,0.015989191830158234
1747257775.2491653,1228,0.022903598845005035
1747257775.5913465,1229,0.05836544930934906
1747257776.6213725,1232,0.049536675214767456
1747257776.9671316,1233,0.012874314561486244
1747257778.6801567,1238,0.05294998735189438
1747257779.3615212,1240,0.05857812240719795
1747257779.706867,1241,0.03522966057062149
1747257780.0466993,1242,0.07417747378349304
1747257780.384374,1243,0.04956904053688049
1747257780.723025,1244,0.04922092705965042
1747257781.0609982,1245,0.010973019525408745
1747257781.402501,1246,0.043660689145326614
1747257782.4448557,1249,0.013993808068335056
1747257782.783954,1250,0.01711612194776535
1747257783.1256526,1251,0.036594491451978683
1747257783.4636283,1252,0.044474370777606964
1747257784.1442692,1254,0.009951116517186165
1747257784.8238668,1256,0.03969419375061989
1747257785.1640952,1257,0.009235898032784462
1747257786.18342,1260,0.0119633125141263
1747257786.5271473,1261,0.03726369887590408
1747257787.5584855,1264,0.028351236134767532
1747257788.6011178,1267,0.023065853863954544
1747257789.9750066,1271,0.030041169375181198
1747257791.694334,1276,0.010623554699122906
1747257792.038028,1277,0.03469538688659668
1747257792.384787,1278,0.026605768129229546
1747257793.7468076,1282,0.05383406952023506
1747257794.7731047,1285,0.00447703804820776
1747257796.489417,1290,0.025107823312282562
1747257797.517131,1293,0.012430056929588318
1747257798.5477448,1296,0.018875231966376305
1747257799.2331243,1298,0.016501322388648987
1747257799.574605,1299,0.062352173030376434
1747257800.6027544,1302,0.012717712670564651
1747257802.012415,1306,0.0493016391992569
1747257803.3857398,1310,0.010944618843495846
1747257804.7635794,1314,0.01604849472641945
1747257805.1045108,1315,0.0015004947781562805
1747257806.8138196,1320,0.02265806496143341
1747257807.4981942,1322,0.03580976277589798
1747257807.838845,1323,0.01683747209608555
1747257808.5265667,1325,0.006137668155133724
1747257808.8671155,1326,0.03825592249631882
1747257809.575761,1328,0.010523932985961437
1747257811.9943001,1335,0.006133624352514744
1747257815.1018143,1344,0.026597395539283752
1747257815.444818,1345,0.0012129861861467361
1747257816.1315663,1347,0.02780625782907009
1747257816.4777627,1348,0.04760660231113434
1747257817.5179276,1351,0.027036257088184357
1747257817.85864,1352,0.0047629838809370995
1747257818.5442762,1354,0.0727069303393364
1747257819.9363472,1358,0.029616951942443848
1747257820.630079,1360,0.06436451524496078
1747257822.0097556,1364,0.00038927048444747925
1747257822.3553665,1365,0.0374031737446785
1747257822.6995988,1366,0.015270237810909748
1747257823.043137,1367,0.0017824601382017136
1747257823.3844337,1368,0.034663405269384384
1747257824.764681,1372,0.013241173699498177
1747257825.1065538,1373,0.020814962685108185
1747257825.7912755,1375,0.04324060305953026
1747257826.1334014,1376,0.019977370277047157
1747257827.515458,1380,0.04051068052649498
1747257829.2440448,1385,0.030812153592705727
1747257829.6003878,1386,0.026254652068018913
1747257830.9963548,1390,0.03176838904619217
1747257832.0453079,1393,0.01411611307412386
1747257833.0880592,1396,0.06195199489593506
1747257833.436167,1397,0.047533538192510605
1747257834.1274273,1399,0.038047607988119125
1747257834.4717097,1400,0.02861401066184044
1747257835.4898767,1403,0.034002020955085754
1747257836.1678426,1405,0.022865310311317444
1747257838.9178498,1413,0.02697008289396763
1747257839.9566374,1416,0.03238707780838013
1747257840.304641,1417,0.003342602401971817
1747257840.996483,1419,0.05115535110235214
1747257841.6853337,1421,0.020818188786506653
1747257842.0285726,1422,0.012068209238350391
1747257845.1806376,1431,0.08705823123455048
1747257845.5230956,1432,0.0051935091614723206
1747257846.898956,1436,0.00037668272852897644
1747257847.5851135,1438,0.03554011508822441
1747257847.9408524,1439,0.018645036965608597
1747257848.3087933,1440,0.023869898170232773
1747257848.6683547,1441,0.016540512442588806
1747257849.7434914,1444,0.027823857963085175
1747257850.445129,1446,0.007713896222412586
1747257850.7961562,1447,0.012746806256473064
1747257851.1435761,1448,0.02887699194252491
1747257851.490217,1449,0.023586032912135124
1747257851.8369656,1450,0.056375615298748016
1747257852.1830938,1451,0.00536756869405508
1747257852.522894,1452,0.0019469354301691055
1747257853.2061803,1454,0.015426252968609333
1747257853.545098,1455,0.00556329358369112
1747257853.8825557,1456,0.022230003029108047
1747257854.2208056,1457,0.006811714731156826
1747257854.5593815,1458,0.0318291001021862
1747257854.8972347,1459,0.07460816949605942
1747257855.2352586,1460,0.007453702390193939
1747257855.5730987,1461,0.07140126824378967
1747257856.2727437,1463,0.0018994193524122238
1747257858.7447782,1470,0.00038973428308963776
1747257859.7824752,1473,0.001156410202383995
1747257860.126548,1474,0.0004735160619020462
1747257860.8170352,1476,0.0328778401017189
1747257861.161517,1477,0.047029733657836914
1747257862.5399113,1481,0.008788980543613434
1747257862.8800952,1482,0.002272365614771843
1747257863.2267313,1483,0.016333285719156265
1747257864.5868168,1487,0.11351130157709122
1747257864.9261034,1488,0.016825100407004356
1747257865.2664342,1489,0.05577530711889267
1747257865.607815,1490,0.03812132030725479
1747257865.9541233,1491,0.017899520695209503
1747257866.6371756,1493,0.0071222796104848385
1747257866.9763348,1494,0.011495348066091537
1747257868.3356586,1498,0.04234391823410988
1747257868.6736603,1499,0.011594904586672783
1747257869.014,1500,0.044548895210027695
1747257869.6990993,1502,0.009761353954672813
1747257870.7273452,1505,0.009995497763156891
1747257872.09945,1509,0.029979124665260315
1747257872.4445465,1510,0.03671310469508171
1747257872.7859073,1511,0.012590190395712852
1747257873.465374,1513,0.03527390584349632
1747257874.148097,1515,0.04529786854982376
1747257874.4901536,1516,0.01821666769683361
1747257876.8797238,1523,0.023057157173752785
1747257877.9013324,1526,0.03233493119478226
1747257878.5911393,1528,0.005719396285712719
1747257880.664588,1534,0.050869688391685486
1747257881.6987517,1537,0.03496451675891876
1747257882.0422387,1538,0.015777364373207092
1747257883.0817327,1541,0.017916109412908554
1747257884.4672148,1545,0.019496334716677666
1747257885.1566994,1547,0.007288109511137009
1747257885.5014074,1548,0.053391315042972565
1747257886.5277486,1551,0.010011963546276093
1747257886.865634,1552,0.022299714386463165
1747257887.204001,1553,0.023113001137971878
1747257887.8793697,1555,0.011737329885363579
1747257888.5586495,1557,0.05418973043560982
1747257890.2590232,1562,0.005610809661448002
1747257890.9388156,1564,0.06264990568161011
1747257891.2769783,1565,0.0024619661271572113
1747257891.6151073,1566,0.03630073368549347
1747257892.3102252,1568,0.01647021807730198
1747257893.0055687,1570,0.019325343891978264
1747257893.3506885,1571,0.018532883375883102
1747257893.6940608,1572,0.01576976478099823
1747257894.0391364,1573,0.010901019908487797
1747257895.0665383,1576,0.0020851250737905502
1747257895.7503765,1578,0.02770194597542286
1747257896.0909653,1579,0.029655303806066513
1747257896.4349382,1580,0.013799579814076424
1747257896.7767284,1581,0.06876596808433533
1747257897.1247158,1582,0.006094102747738361
1747257898.1543713,1585,0.0022965138778090477
1747257899.861968,1590,0.09553643316030502
1747257901.5541036,1595,0.0020794766023755074
1747257901.8909178,1596,0.004924881272017956
1747257902.2373343,1597,0.03118739277124405
1747257903.5985072,1601,0.01932695135474205
1747257903.9458416,1602,0.019471602514386177
1747257904.2926128,1603,0.01494719460606575
1747257906.6914523,1610,0.029939593747258186
1747257907.0347726,1611,0.022639727219939232
1747257907.7288337,1613,0.08991795778274536
1747257908.0714052,1614,0.016732513904571533
1747257908.7620592,1616,0.007552807219326496
1747257910.1330962,1620,0.006627744995057583
1747257910.8280742,1622,0.03179747611284256
1747257911.5118659,1624,0.026545630767941475
1747257912.1962457,1626,0.04004082828760147
1747257912.544926,1627,0.03889423608779907
1747257913.9302971,1631,0.031109819188714027
1747257915.312566,1635,0.010916458442807198
1747257915.655042,1636,0.020484186708927155
1747257916.0017037,1637,0.057087492197752
1747257916.3421524,1638,0.062108781188726425
1747257917.0275073,1640,0.0025431830435991287
1747257917.3694022,1641,0.0969352275133133
1747257919.0750823,1646,0.08453585207462311
1747257919.4155288,1647,0.03627946227788925
1747257920.0962975,1649,0.07322950661182404
1747257920.776197,1651,0.03547525405883789
1747257921.1176262,1652,0.0015785414725542068
1747257921.4622202,1653,0.06805655360221863
1747257921.8018844,1654,0.04185643792152405
1747257922.4848368,1656,0.05019523575901985
1747257923.1745963,1658,0.04563600569963455
1747257924.5427313,1662,0.004318529739975929
1747257925.2307632,1664,0.009900054894387722
1747257925.9237616,1666,0.032962724566459656
1747257926.9593008,1669,0.01661529950797558
1747257927.2997766,1670,0.030991867184638977
1747257928.6618612,1674,0.011308763176202774
1747257929.6949039,1677,0.007137066684663296
1747257930.3763237,1679,0.0026554083451628685
1747257930.716443,1680,0.027719266712665558
1747257931.0570054,1681,0.022899555042386055
1747257931.3958993,1682,0.04465959593653679
1747257932.4190085,1685,0.0036090966314077377
1747257932.7651305,1686,0.054421473294496536
1747257933.1137838,1687,0.015871496871113777
1747257933.4574528,1688,0.020325688645243645
1747257933.7991211,1689,0.000792158767580986
1747257934.1459866,1690,0.013592982664704323
1747257935.1789339,1693,0.025283971801400185
1747257935.5201197,1694,0.08457096666097641
1747257935.8649018,1695,0.0240444578230381
1747257936.554071,1697,0.009807604365050793
1747257936.8971832,1698,0.0027513671666383743
1747257937.2421975,1699,0.011666107922792435
1747257937.5949192,1700,0.03819137066602707
1747257938.2895901,1702,0.0012036096304655075
1747257938.965291,1704,0.05382090061903
1747257939.9974632,1707,0.00929918885231018
1747257940.6889517,1709,0.001267189159989357
1747257941.0288591,1710,0.06719990074634552
1747257941.366045,1711,0.033991388976573944
1747257941.702618,1712,0.0034676194190979004
1747257943.7319267,1718,0.06554539501667023
1747257944.073407,1719,0.02797841653227806
1747257945.1078198,1722,0.07375068962574005
1747257945.4467745,1723,0.015702923759818077
1747257945.7839127,1724,0.02730979211628437
1747257946.1215491,1725,0.008544987067580223
1747257947.8224192,1730,0.004954640753567219
1747257950.5683286,1738,0.018934346735477448
1747257950.9088411,1739,0.04168153554201126
1747257951.2472548,1740,0.013563264161348343
1747257952.2706997,1743,0.011916633695363998
1747257952.961616,1745,0.03235040605068207
1747257953.9900103,1748,0.015707161277532578
1747257954.3282158,1749,0.00021332316100597382
1747257954.667407,1750,0.0005805939435958862
1747257955.0070398,1751,0.07971516996622086
1747257955.684491,1753,0.00353808980435133
1747257956.0217,1754,0.028329476714134216
1747257957.0400493,1757,0.011231121607124805
1747257958.7264442,1762,0.00042679905891418457
1747257959.062749,1763,0.08334344625473022
1747257959.7399626,1765,0.002554362639784813
1747257960.0937984,1766,0.05511026084423065
1747257960.7949433,1768,0.04005149006843567
1747257963.2427497,1775,0.021159814670681953
1747257963.5916371,1776,0.025057943537831306
1747257963.9348652,1777,0.030539333820343018
1747257964.9595854,1780,0.0006359051913022995
1747257965.2989957,1781,0.025043249130249023
1747257966.3267124,1784,0.022853977978229523
1747257966.6722283,1785,0.014237095601856709
1747257967.0186813,1786,0.026413943618535995
1747257967.3575993,1787,0.037583332508802414
1747257968.036454,1789,0.03195967897772789
1747257968.3754535,1790,0.001566380262374878
1747257969.0644855,1792,0.01801728643476963
1747257969.7516475,1794,0.08277247846126556
1747257970.442668,1796,0.024853670969605446
1747257970.7914884,1797,0.10066556930541992
1747257971.8236222,1800,0.07177536934614182
1747257972.5048656,1802,0.008895034901797771
1747257972.8460872,1803,0.01761428453028202
1747257973.1900985,1804,0.016790904104709625
1747257974.5527468,1808,0.04184351861476898
1747257975.2326438,1810,0.01914268359541893
1747257976.6120393,1814,0.04644472897052765
1747257977.2968018,1816,0.024045074358582497
1747257977.9722385,1818,0.0007919222116470337
1747257978.3120458,1819,0.001760515384376049
1747257979.660892,1823,0.036865584552288055
1747257980.712037,1826,0.01638449914753437
1747257981.072051,1827,0.008995349518954754
1747257981.7596507,1829,0.0014139153063297272
1747257982.1023302,1830,0.04042826592922211
1747257982.7869947,1832,0.010278938338160515
1747257983.1291926,1833,0.06523579359054565
1747257983.47038,1834,0.023261284455657005
1747257984.1525059,1836,0.04160459339618683
1747257984.4952471,1837,0.0011497661471366882
1747257984.8371782,1838,0.11119362711906433
1747257986.886612,1844,0.03455621004104614
1747257987.2268672,1845,0.007816910743713379
1747257987.5692964,1846,0.0032700635492801666
1747257987.907784,1847,0.02170593850314617
1747257988.2466366,1848,0.04664323478937149
1747257989.2808466,1851,0.026516087353229523
1747257989.9645407,1853,0.029595645144581795
1747257990.9934814,1856,0.05542531609535217
1747257992.3809333,1860,0.00990862213075161
1747257993.7624786,1864,0.0062018511816859245
1747257994.108411,1865,0.0040367366746068
1747257994.4536421,1866,0.006838496774435043
1747257994.798642,1867,0.0019439291208982468
1747257996.180166,1871,0.005780180916190147
1747257996.5240579,1872,0.023272408172488213
1747257996.869047,1873,0.012961248867213726
1747257997.2116919,1874,0.014559612609446049
1747257997.5618837,1875,0.029754312708973885
1747257998.255658,1877,0.06238541007041931
1747257998.9449348,1879,0.029415437951683998
1747257999.2968433,1880,0.0030655115842819214
1747258000.3338811,1883,0.0072620464488863945
1747258000.6862504,1884,0.017508357763290405
1747258001.3815389,1886,0.04918762668967247
1747258002.0760732,1888,0.016329364851117134
1747258002.767239,1890,0.015230560675263405
1747258003.1172855,1891,0.04584465175867081
1747258004.5052176,1895,0.03440314531326294
1747258005.8802,1899,0.03873426839709282
1747258006.5657935,1901,0.061820924282073975
1747258006.9364502,1902,0.006798294372856617
1747258008.325594,1906,0.005122648552060127
1747258009.0149653,1908,0.013402353040874004
1747258009.3599176,1909,0.05957306548953056
1747258009.7109382,1910,0.03783359006047249
1747258010.7514336,1913,0.01783410832285881
1747258011.7930903,1916,0.08006294071674347
1747258012.4747572,1918,0.09432905912399292
1747258014.5258484,1924,0.005809897556900978
1747258014.865592,1925,0.006130262278020382
1747258015.2105029,1926,0.006988830864429474
1747258015.8945773,1928,0.006286952644586563
1747258016.2357566,1929,0.01912080869078636
1747258017.2590163,1932,0.012399718165397644
1747258018.2780545,1935,0.005659548565745354
1747258018.6190028,1936,0.03310251981019974
1747258019.6403105,1939,0.009779253974556923
1747258019.9851313,1940,0.0001544766128063202
1747258020.3268583,1941,0.053460873663425446
1747258020.6726687,1942,0.012283673509955406
1747258021.7138772,1945,0.019263744354248047
1747258022.4018087,1947,0.05387841910123825
1747258023.4225438,1950,0.014691689983010292
1747258023.7620566,1951,0.016331300139427185
1747258024.4414043,1953,0.016275309026241302
1747258025.4692295,1956,0.0025960057973861694
1747258026.8263664,1960,0.0036881621927022934
1747258027.1716437,1961,0.0008771345019340515
1747258027.5136096,1962,0.010206502862274647
1747258027.854333,1963,0.017168011516332626
1747258028.1976306,1964,0.015705939382314682
1747258028.878673,1966,0.009473077952861786
1747258029.2172782,1967,0.0505964457988739
1747258029.5564885,1968,0.03793400153517723
1747258029.9010963,1969,0.035422008484601974
1747258031.9780757,1975,0.008221159689128399
1747258032.6647415,1977,0.0021248627454042435
1747258033.0060918,1978,0.0510716550052166
1747258033.3495917,1979,0.010845169425010681
1747258033.6936626,1980,0.11462889611721039
1747258034.0348136,1981,0.013586442917585373
1747258034.385409,1982,0.05184439942240715
1747258034.728453,1983,0.0011676009744405746
1747258035.4239018,1985,0.0015594884753227234
1747258036.1087668,1987,0.009822746738791466
1747258036.44912,1988,0.016154155135154724
1747258036.7891426,1989,0.017796732485294342
1747258037.4697552,1991,0.007574135437607765
1747258037.8099213,1992,0.012895502150058746
1747258038.1504714,1993,0.006522364914417267
1747258038.83097,1995,0.020418139174580574
1747258040.1944566,1999,0.008290628902614117


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_04_687176-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258090.3050184,0,0.07515037059783936
1747258091.068747,3,0.1397096812725067
1747258091.3031945,4,1.7094182968139648
1747258092.7014017,10,2.0210070610046387
1747258092.9328692,11,0.3271856904029846
1747258093.6337621,14,1.6615698337554932
1747258093.869732,15,0.4414919912815094
1747258094.581418,18,0.8778566718101501
1747258094.8212314,19,0.027133973315358162
1747258095.059842,20,0.9087952375411987
1747258095.525259,22,-0.28672152757644653
1747258095.783215,23,1.0622249841690063
1747258096.5244293,26,0.19612382352352142
1747258096.7659075,27,1.5909682512283325
1747258098.1633232,33,0.005300062242895365
1747258098.8464358,36,0.9786672592163086
1747258099.0750127,37,0.48363733291625977
1747258099.30187,38,0.5544493794441223
1747258099.5286088,39,-0.1620272397994995
1747258099.7553368,40,1.4527370929718018
1747258101.3957658,47,0.5333346724510193
1747258101.6302478,48,-0.1082175225019455
1747258101.8644834,49,0.07448679953813553
1747258102.3381495,51,0.6771278977394104
1747258102.5683365,52,0.3531043529510498
1747258103.033755,54,0.5031754970550537
1747258103.7513971,57,0.5323570370674133
1747258104.447086,60,0.013392237946391106
1747258104.6776648,61,0.08332570642232895
1747258104.9073067,62,0.3590741455554962
1747258105.1371038,63,0.1090693548321724
1747258105.6039944,65,0.43468520045280457
1747258105.8431375,66,0.09165632724761963
1747258106.0737438,67,0.08350720256567001
1747258106.3059683,68,1.0045642852783203
1747258106.7727365,70,0.08068100363016129
1747258107.0039885,71,0.5340104103088379
1747258108.3862472,77,0.3156823217868805
1747258108.8502169,79,0.3507913053035736
1747258109.0964272,80,0.2129811942577362
1747258109.5601761,82,0.1494334489107132
1747258109.7995746,83,0.11115630716085434
1747258110.2708764,85,0.28639161586761475
1747258111.2040489,89,0.07684484869241714
1747258111.4382057,90,0.1881095916032791
1747258112.638309,95,0.23810184001922607
1747258113.6056175,99,0.2713010907173157
1747258113.85264,100,0.09112755209207535
1747258114.592764,103,0.25860396027565
1747258115.3033319,106,0.28603458404541016
1747258115.5401516,107,0.37256765365600586
1747258116.0010161,109,0.11988390237092972
1747258117.173196,114,0.3147541284561157
1747258117.6341763,116,0.11360820382833481
1747258118.7839136,121,0.23951798677444458
1747258119.703298,125,0.38579627871513367
1747258119.931788,126,0.16458876430988312
1747258120.3913085,128,0.26841622591018677
1747258120.863557,130,0.2961277961730957
1747258121.1036413,131,0.13980016112327576
1747258121.3426034,132,0.32398638129234314
1747258122.3115733,136,0.26266294717788696
1747258122.554146,137,0.16876080632209778
1747258123.9862099,143,0.25026679039001465
1747258124.222483,144,0.1905529946088791
1747258124.6990273,146,0.22669342160224915
1747258124.9320762,147,0.22985702753067017
1747258125.6367605,150,0.27783825993537903
1747258127.290895,157,0.30609843134880066
1747258127.7640498,159,0.25000691413879395
1747258128.0038512,160,0.2690669894218445
1747258128.4709241,162,0.36813852190971375
1747258128.9397807,164,0.2913341820240021
1747258129.40611,166,0.26019126176834106
1747258130.3388002,170,0.18469665944576263
1747258130.5725663,171,0.1162421852350235
1747258130.8022149,172,0.21261325478553772
1747258131.5001445,175,0.3208625316619873
1747258131.7369912,176,0.1806132048368454
1747258131.967251,177,0.16302432119846344
1747258132.1971405,178,0.34123390913009644
1747258132.6597621,180,0.21132999658584595
1747258132.8932672,181,0.344364196062088
1747258133.6149936,184,0.1313040554523468
1747258133.8538175,185,0.17543788254261017
1747258134.0932434,186,0.17302124202251434
1747258134.8047416,189,0.29553866386413574
1747258135.0503268,190,0.2990525960922241
1747258135.2889512,191,0.17882712185382843
1747258135.5397494,192,0.32452407479286194
1747258136.2663474,195,0.49652355909347534
1747258137.1880782,199,0.2657849192619324
1747258137.420524,200,0.23662148416042328
1747258137.8790154,202,0.39676153659820557
1747258138.111834,203,0.339386910200119
1747258138.3489656,204,0.13651102781295776
1747258138.5828817,205,0.31595054268836975
1747258139.0500927,207,0.44688692688941956
1747258139.5138566,209,0.44925054907798767
1747258139.9777296,211,0.2674158215522766
1747258140.443632,213,0.45407262444496155
1747258140.9328015,215,0.24305559694766998
1747258141.175313,216,0.45234861969947815
1747258141.6579416,218,0.3785665035247803
1747258141.901421,219,0.45762479305267334
1747258142.1440763,220,0.4288116991519928
1747258142.377271,221,0.38422977924346924
1747258142.6099725,222,0.26429638266563416
1747258143.0716224,224,0.3197252154350281
1747258143.303579,225,0.2693309187889099
1747258144.2478154,229,0.36681804060935974
1747258145.6627343,235,0.21503250300884247
1747258146.132892,237,0.25758638978004456
1747258146.364478,238,0.35178637504577637
1747258146.60082,239,0.4979461133480072
1747258147.0660424,241,0.379219114780426
1747258147.297899,242,0.5858300924301147
1747258147.766236,244,0.25615307688713074
1747258147.9962847,245,0.2382049709558487
1747258148.2235584,246,0.36675721406936646
1747258148.453287,247,0.4280201494693756
1747258149.6133964,252,0.24890254437923431
1747258149.849744,253,0.5608634352684021
1747258150.0860646,254,0.3946150541305542
1747258150.787022,257,0.3624905049800873
1747258151.0272086,258,0.4702855050563812
1747258151.2589717,259,0.6259667277336121
1747258151.4873,260,0.21411047875881195
1747258151.942851,262,0.3821755647659302
1747258153.788404,270,0.30723053216934204
1747258154.017697,271,0.17972607910633087
1747258154.714828,274,0.32266777753829956
1747258154.9497044,275,0.3748236298561096
1747258155.1832073,276,0.4451919496059418
1747258155.6497447,278,0.36394229531288147
1747258156.118742,280,0.6178741455078125
1747258156.591261,282,0.22254018485546112
1747258156.8285136,283,0.41792210936546326
1747258157.29567,285,0.25501155853271484
1747258157.7689438,287,0.3637021780014038
1747258158.0096645,288,0.3298405706882477
1747258158.488726,290,0.5755598545074463
1747258159.7212844,295,0.4157871901988983
1747258159.9592755,296,0.2669037878513336
1747258160.199463,297,0.34239643812179565
1747258160.4404078,298,0.32866761088371277
1747258161.8679004,304,0.3773355484008789
1747258162.3437471,306,0.9438014626502991
1747258162.8347464,308,0.27204665541648865
1747258163.0703683,309,0.5657755732536316
1747258163.8032799,312,0.6086345911026001
1747258164.0386336,313,0.23485082387924194
1747258164.75056,316,0.35950231552124023
1747258165.2190688,318,0.3757515847682953
1747258165.4528928,319,0.39122068881988525
1747258166.1545782,322,0.5470513105392456
1747258166.622957,324,0.20966072380542755
1747258167.796355,329,0.36593908071517944
1747258168.0299451,330,0.41896677017211914
1747258168.2734087,331,0.3522181510925293
1747258168.505854,332,0.3076486587524414
1747258169.6516745,337,0.22561010718345642
1747258169.8837707,338,0.5281734466552734
1747258170.366164,340,0.19996853172779083
1747258171.0932374,343,0.5527522563934326
1747258171.3341928,344,0.2111261785030365
1747258171.5834358,345,0.4674377739429474
1747258171.826651,346,0.5618736743927002
1747258172.3043303,348,0.6085007786750793
1747258172.7723355,350,0.45028939843177795
1747258173.2460608,352,0.2133050262928009
1747258173.4794736,353,0.3514415919780731
1747258173.7169626,354,0.48692086338996887
1747258174.6556284,358,0.44590386748313904
1747258175.1405072,360,0.1804710328578949
1747258175.601474,362,0.1983458399772644
1747258175.8324635,363,0.10835015773773193
1747258176.0628748,364,0.5402544736862183
1747258176.2969778,365,0.22739315032958984
1747258176.5272007,366,0.2773279547691345
1747258176.7737093,367,0.12174074351787567
1747258177.0130155,368,0.45453277230262756
1747258178.4229174,374,0.22433775663375854
1747258179.1359892,377,0.1790398508310318
1747258179.3681326,378,0.2507534325122833
1747258181.0276809,385,0.4897751212120056
1747258181.2857175,386,0.3367553949356079
1747258182.283774,390,0.3728795647621155
1747258182.523568,391,0.7364380955696106
1747258182.7545958,392,0.29384976625442505
1747258182.9898262,393,0.41088980436325073
1747258183.2285042,394,0.4279700815677643
1747258183.4637587,395,0.31537050008773804
1747258183.6949844,396,0.38961851596832275
1747258183.936924,397,0.2597207725048065
1747258184.170285,398,0.7486087083816528
1747258184.410433,399,0.7626237273216248
1747258184.874911,401,0.5318726301193237
1747258185.1110153,402,0.22965316474437714
1747258185.5743084,404,0.16319862008094788
1747258186.507062,408,0.6041736602783203
1747258186.7412033,409,0.36904510855674744
1747258187.4337807,412,0.3865201473236084
1747258187.6637027,413,0.27734383940696716
1747258187.8958192,414,1.6946297883987427
1747258188.1269,415,0.29850324988365173
1747258188.8207812,418,0.20980587601661682
1747258189.5159001,421,0.4577469229698181
1747258189.7545981,422,1.0066744089126587
1747258190.4507937,425,0.40217095613479614
1747258190.682253,426,0.4177374243736267
1747258191.6156986,430,0.21027871966362
1747258191.8448749,431,0.2791568636894226
1747258192.5313458,434,0.5003557205200195
1747258192.7649677,435,0.2520119547843933
1747258192.994348,436,0.4124797582626343
1747258193.227069,437,0.3696803152561188
1747258193.4617734,438,0.392800897359848
1747258193.6929362,439,0.5735445618629456
1747258193.9233496,440,0.42778611183166504
1747258194.156369,441,0.9158546328544617
1747258194.6210341,443,0.3352315425872803
1747258194.8558488,444,0.14159619808197021
1747258195.088969,445,0.47036299109458923
1747258195.3168476,446,0.9664209485054016
1747258196.2437203,450,0.305181622505188
1747258196.4733036,451,1.0914499759674072
1747258196.7029994,452,0.16454270482063293
1747258196.942409,453,0.42448627948760986
1747258197.1795094,454,0.5139570832252502
1747258197.6604261,456,1.615236759185791
1747258198.1312609,458,0.5419366955757141
1747258198.6205711,460,0.6418548822402954
1747258198.859884,461,1.1756744384765625
1747258199.5651865,464,0.2794376015663147
1747258199.8085911,465,0.42425233125686646
1747258200.0524168,466,0.20311953127384186
1747258200.5159903,468,0.2943982481956482
1747258200.987101,470,0.3583509027957916
1747258201.9159434,474,0.4677277207374573
1747258202.1454532,475,0.3229430913925171
1747258202.8544106,478,0.46809837222099304
1747258203.0927782,479,0.40807199478149414
1747258203.3256214,480,0.4890979826450348
1747258203.5584433,481,0.36140352487564087
1747258203.7904277,482,0.428940087556839
1747258204.021729,483,0.4457297921180725
1747258204.2568028,484,0.6417141556739807
1747258204.7332368,486,0.6173163056373596
1747258204.9665792,487,0.8178949356079102
1747258205.1986837,488,0.2558724582195282
1747258205.4373887,489,0.5223866105079651
1747258205.9079792,491,0.3855990171432495
1747258206.6255648,494,0.25354278087615967
1747258207.5846014,498,0.2501969337463379
1747258208.3103993,501,0.4177803099155426
1747258208.5459175,502,0.851984977722168
1747258208.7805595,503,0.8008086085319519
1747258209.4781463,506,0.5611367225646973
1747258209.9500031,508,0.499271035194397
1747258210.1901498,509,0.41779547929763794
1747258210.427974,510,0.5762248635292053
1747258210.6670065,511,0.7467046976089478
1747258210.9068909,512,0.3661319315433502
1747258211.1538773,513,0.450357049703598
1747258211.3964474,514,0.18023957312107086
1747258212.1078556,517,0.8064122796058655
1747258212.3418033,518,0.5771861672401428
1747258212.5727372,519,0.30884459614753723
1747258212.805454,520,0.5979023575782776
1747258213.498062,523,0.6870870590209961
1747258215.1220357,530,0.8799219131469727
1747258215.8184488,533,0.30512577295303345
1747258216.058032,534,0.22970087826251984
1747258216.5248058,536,0.6043951511383057
1747258216.7655199,537,0.4318920969963074
1747258217.0004053,538,0.7756401300430298
1747258217.231925,539,0.42869243025779724
1747258217.4633424,540,0.7450076937675476
1747258217.9235168,542,0.40278345346450806
1747258218.1521869,543,0.525824248790741
1747258218.384492,544,0.9383264183998108
1747258218.8438272,546,0.5176289081573486
1747258219.074414,547,0.39454567432403564
1747258219.7723753,550,0.3778795599937439
1747258220.234913,552,0.4473266303539276
1747258220.7035327,554,1.3050421476364136
1747258220.9393868,555,0.19799935817718506
1747258221.1665108,556,0.3686118721961975
1747258222.5494566,562,0.31071075797080994
1747258222.802072,563,0.26387232542037964
1747258223.0359929,564,1.0825332403182983
1747258223.9720097,568,2.2006406784057617
1747258224.6693733,571,0.3815271258354187
1747258225.1406512,573,0.4549004137516022
1747258225.840192,576,0.260672926902771
1747258226.7666202,580,0.27571651339530945
1747258227.6944275,584,0.813493549823761
1747258227.9216573,585,0.9347723722457886
1747258228.1487904,586,0.17931631207466125
1747258228.6103888,588,1.6106327772140503
1747258229.067935,590,1.4839155673980713
1747258229.308897,591,1.6122533082962036
1747258229.550984,592,0.5681247115135193
1747258230.0330312,594,0.3408795893192291
1747258230.4961247,596,0.5797724723815918
1747258230.7352333,597,0.29445990920066833
1747258230.97296,598,0.3089408874511719
1747258231.2035892,599,0.6380682587623596
1747258231.6865454,601,0.5073628425598145
1747258231.9176433,602,0.4890499711036682
1747258232.1486468,603,0.9507154226303101
1747258232.6155674,605,0.6809831857681274
1747258233.314816,608,1.3231709003448486
1747258233.7864635,610,0.5961242318153381
1747258234.4780438,613,0.26745855808258057
1747258234.7051756,614,0.34551113843917847
1747258235.1818411,616,0.9205195307731628
1747258235.6521113,618,1.1672587394714355
1747258236.121563,620,1.2096353769302368
1747258236.5915508,622,0.5479394793510437
1747258236.8260367,623,0.580443263053894
1747258237.534833,626,1.004865050315857
1747258238.0122957,628,0.5316592454910278
1747258238.2503686,629,0.5700303912162781
1747258239.207002,633,0.6808162331581116
1747258239.6873143,635,1.6977044343948364
1747258240.153927,637,0.5557330250740051
1747258240.8597972,640,0.6859620809555054
1747258241.0911076,641,1.503223180770874
1747258241.3226933,642,1.502217173576355
1747258241.5570095,643,0.31999146938323975
1747258241.7912328,644,0.5672355890274048
1747258242.0234873,645,1.4198496341705322
1747258242.9516535,649,0.5771211981773376
1747258243.4108014,651,1.3045951128005981
1747258243.6435564,652,1.066969633102417
1747258243.8741221,653,0.37281087040901184
1747258244.1046047,654,0.6070499420166016
1747258244.3393433,655,0.8652998805046082
1747258245.0336583,658,1.373162865638733
1747258245.2672338,659,1.0321840047836304
1747258245.5005217,660,0.12356724590063095
1747258247.1390412,667,1.19163179397583
1747258247.8524804,670,1.5340622663497925
1747258249.021135,675,0.31859177350997925
1747258249.2623308,676,0.281628280878067
1747258249.4911537,677,0.6661044955253601
1747258250.1834393,680,0.8635362982749939
1747258250.6457515,682,0.3080638647079468
1747258250.875784,683,0.46555835008621216
1747258251.1111376,684,3.066678285598755
1747258251.820498,687,1.017105221748352
1747258252.9820514,692,0.8739230632781982
1747258253.4482055,694,1.0237170457839966
1747258253.6808102,695,0.48150771856307983
1747258253.9178872,696,1.2874321937561035
1747258254.151328,697,0.8319426774978638
1747258254.6303606,699,0.23346148431301117
1747258255.335655,702,0.8304216265678406
1747258255.5794282,703,0.9409981966018677
1747258256.0562034,705,0.6152204871177673
1747258257.0017128,709,0.6869797706604004
1747258257.2432976,710,0.7059186697006226
1747258257.7307923,712,0.5116932392120361
1747258258.4558127,715,0.23671481013298035
1747258258.917476,717,0.8146742582321167
1747258259.3872473,719,0.596909761428833
1747258259.6219468,720,0.6716966032981873
1747258259.8573904,721,0.24110513925552368
1747258260.3362262,723,0.8611235618591309
1747258260.807917,725,0.9323582649230957
1747258261.0394847,726,0.638636589050293
1747258261.2726204,727,3.3251113891601562
1747258261.50409,728,1.4337238073349
1747258261.73264,729,0.20966683328151703
1747258262.1999893,731,1.4538713693618774
1747258262.4313002,732,1.0117287635803223
1747258262.662401,733,1.436911940574646
1747258263.8155003,738,0.20920641720294952
1747258264.0458963,739,1.2191716432571411
1747258264.2784672,740,0.14901365339756012
1747258264.7416904,742,0.6083849668502808
1747258264.971295,743,0.5550606846809387
1747258265.2012284,744,0.5800350308418274
1747258265.4317415,745,0.9503764510154724
1747258267.0578954,752,0.4220036268234253
1747258267.7604265,755,1.4614285230636597
1747258267.9972565,756,0.9209365844726562
1747258268.4618907,758,1.53682541847229
1747258269.63928,763,0.8086246252059937
1747258269.8712318,764,0.7859460711479187
1747258270.103588,765,0.5505774617195129
1747258270.8100169,768,0.32232868671417236
1747258271.1303544,769,0.23075754940509796
1747258271.8314154,772,1.5609447956085205
1747258272.0598733,773,1.1642286777496338
1747258272.5182974,775,0.8900134563446045
1747258272.7502167,776,0.8831691145896912
1747258273.2125156,778,0.6594274640083313
1747258273.4464622,779,0.7592036128044128
1747258273.677865,780,0.8060860633850098
1747258273.9126546,781,1.0220844745635986
1747258274.1498904,782,0.2343870997428894
1747258275.5658202,788,1.343909740447998
1747258275.7976255,789,1.046531319618225
1747258276.2572858,791,0.3148188889026642
1747258276.7131271,793,1.5257267951965332
1747258277.1861284,795,1.0929259061813354
1747258277.4224784,796,1.9506747722625732
1747258278.130221,799,1.5793970823287964
1747258278.3748488,800,0.5840400457382202
1747258279.3143497,804,0.7369269132614136
1747258279.5459318,805,1.2362194061279297
1747258279.7782717,806,0.38538894057273865
1747258280.0168593,807,1.5700089931488037
1747258280.7118452,810,2.748389482498169
1747258281.403664,813,0.4915851950645447
1747258282.5497167,818,1.2598049640655518
1747258282.7801008,819,0.9916437268257141
1747258283.242318,821,0.2987373471260071
1747258283.476906,822,0.953181803226471
1747258283.7063417,823,0.5230115056037903
1747258284.1683588,825,0.7445314526557922
1747258284.3955622,826,0.9977502226829529
1747258284.6295652,827,0.8087527751922607
1747258284.8681824,828,0.9324981570243835
1747258285.796415,832,0.5773171186447144
1747258286.0263114,833,0.9115404486656189
1747258286.4980972,835,0.8735412359237671
1747258286.7278473,836,0.28141722083091736
1747258286.960729,837,0.9999586939811707
1747258287.4183738,839,0.6065870523452759
1747258287.653958,840,0.24116960167884827
1747258288.3654013,843,0.5545734763145447
1747258288.8219337,845,0.838840663433075
1747258290.008693,850,0.5651787519454956
1747258290.2428672,851,2.848602771759033
1747258290.9519699,854,1.0977778434753418
1747258291.6635172,857,0.5186254382133484
1747258292.3665757,860,0.6498585343360901
1747258292.840087,862,1.1677219867706299
1747258293.5362608,865,2.516493320465088
1747258293.772176,866,0.3594243824481964
1747258294.6957836,870,0.4374459981918335
1747258294.9312258,871,3.7361414432525635
1747258297.2356114,881,1.73993718624115
1747258297.7003736,883,0.8251456618309021
1747258297.9341574,884,0.7974693179130554
1747258298.1655858,885,0.36210453510284424
1747258298.39964,886,2.5505850315093994
1747258298.8746839,888,0.7657334208488464
1747258299.3361166,890,1.8897877931594849
1747258299.7944624,892,0.18097716569900513
1747258300.4976606,895,1.1197547912597656
1747258300.9569464,897,0.7804481983184814
1747258301.198529,898,3.2402961254119873
1747258301.9131086,901,0.2706036865711212
1747258302.1509852,902,1.3058151006698608
1747258302.621106,904,2.4436652660369873
1747258303.0916452,906,0.6682368516921997
1747258303.3267033,907,0.7690266370773315
1747258303.555967,908,0.7342000007629395
1747258304.0283523,910,0.6112385988235474
1747258304.2583976,911,0.16801044344902039
1747258304.9727635,914,0.9100696444511414
1747258305.9035728,918,1.428780436515808
1747258306.137979,919,0.32963573932647705
1747258306.6020286,921,0.41060903668403625
1747258307.0730562,923,1.2115743160247803
1747258308.0070472,927,3.6966392993927
1747258308.2415168,928,0.781141459941864
1747258308.4716048,929,1.9617620706558228
1747258308.7020383,930,0.6918792724609375
1747258308.9334996,931,0.11972393095493317
1747258309.1618075,932,0.9553375840187073
1747258309.3976257,933,0.8776776790618896
1747258309.858966,935,0.2689173221588135
1747258310.7826493,939,1.9433579444885254
1747258311.245853,941,0.5457348227500916
1747258311.476806,942,3.5966837406158447
1747258312.1893337,945,1.0268032550811768
1747258313.1288722,949,0.2871345579624176
1747258313.825668,952,0.6490882039070129
1747258314.2939403,954,1.7938674688339233
1747258314.5255196,955,0.8963342308998108
1747258314.7623336,956,0.09699945151805878
1747258315.697734,960,0.45020902156829834
1747258316.1598978,962,1.2244564294815063
1747258316.3895948,963,0.060152988880872726
1747258316.6227226,964,0.7732407450675964
1747258316.8526626,965,0.3356145918369293
1747258317.3253152,967,0.8007187247276306
1747258317.5560625,968,0.6919699907302856
1747258318.2472928,971,2.323598623275757
1747258319.3946455,976,0.44538307189941406
1747258319.8619914,978,0.4397026598453522
1747258320.0909598,979,1.2457869052886963
1747258320.5530415,981,0.8563739061355591
1747258320.7898743,982,0.23753578960895538
1747258321.7293348,986,1.0006414651870728
1747258322.2010798,988,2.8918097019195557
1747258322.439949,989,4.851439476013184
1747258322.6754818,990,0.5941469073295593
1747258323.1396625,992,0.5932654738426208
1747258323.6167529,994,1.2334734201431274
1747258323.8511732,995,1.971584677696228
1747258324.0863533,996,4.513404369354248
1747258324.5545065,998,0.21289819478988647
1747258324.7843182,999,0.7465192675590515
1747258325.2497962,1001,0.7535161375999451
1747258325.4822645,1002,0.5093619227409363
1747258325.7142854,1003,0.3169856369495392
1747258325.9496975,1004,0.1691339910030365
1747258326.1837056,1005,0.8519917130470276
1747258326.415061,1006,0.4228261411190033
1747258327.5790398,1011,0.5538418292999268
1747258328.0497575,1013,1.8296527862548828
1747258328.523223,1015,0.8119407296180725
1747258328.7594776,1016,1.3828487396240234
1747258328.9897323,1017,0.24941924214363098
1747258330.1821406,1022,2.015272855758667
1747258331.1183589,1026,3.434842348098755
1747258331.5837748,1028,1.8869071006774902
1747258331.8158827,1029,1.5129412412643433
1747258333.230928,1035,3.073969841003418
1747258333.4642184,1036,1.3390189409255981
1747258333.7034578,1037,0.18112628161907196
1747258333.9382293,1038,0.6427279114723206
1747258334.1738324,1039,0.5362895131111145
1747258335.1354086,1043,0.4986151456832886
1747258335.6146626,1045,1.6787549257278442
1747258335.847661,1046,4.347768783569336
1747258337.2553673,1052,3.2702488899230957
1747258337.4865289,1053,1.2617932558059692
1747258338.1867921,1056,0.13246816396713257
1747258338.648697,1058,0.5307005047798157
1747258338.8794956,1059,0.049095526337623596
1747258339.1101353,1060,8.860191345214844
1747258339.5840447,1062,0.4939999580383301
1747258340.3032274,1065,0.5616839528083801
1747258340.5330107,1066,2.07132887840271
1747258340.768039,1067,1.810142159461975
1747258341.2427142,1069,2.786517381668091
1747258341.4723847,1070,4.45401668548584
1747258341.717854,1071,3.1348865032196045
1747258341.952063,1072,0.610093891620636
1747258342.1913986,1073,0.23901192843914032
1747258342.4270992,1074,2.3142881393432617
1747258343.130494,1077,0.5411069989204407
1747258343.3605635,1078,0.3383970856666565
1747258343.8232982,1080,1.7044737339019775
1747258344.0569293,1081,0.3707027733325958
1747258344.2880414,1082,3.785323143005371
1747258344.9817212,1085,2.863567352294922
1747258345.2103572,1086,0.379948228597641
1747258345.439962,1087,0.23253129422664642
1747258346.3609335,1091,0.9077308773994446
1747258346.5897274,1092,0.3835790157318115
1747258346.819169,1093,1.0399973392486572
1747258347.9717267,1098,2.1025540828704834
1747258348.435478,1100,1.3930362462997437
1747258348.8967774,1102,1.1242889165878296
1747258349.1299555,1103,0.34335625171661377
1747258349.3659573,1104,0.6006088852882385
1747258350.0895143,1107,0.1487760692834854
1747258350.3312173,1108,1.0186851024627686
1747258350.5657358,1109,0.3694759011268616
1747258350.8018749,1110,1.5664558410644531
1747258351.0447454,1111,1.2905287742614746
1747258351.2782116,1112,0.2084079533815384
1747258351.5119247,1113,1.1108481884002686
1747258351.7461154,1114,2.0133986473083496
1747258352.23617,1116,1.4091434478759766
1747258352.9278898,1119,6.74673318862915
1747258353.3873928,1121,3.755803346633911
1747258353.622612,1122,6.110836982727051
1747258354.3275278,1125,0.8421709537506104
1747258354.5576649,1126,3.1619582176208496
1747258355.0225627,1128,0.5929235219955444
1747258355.251987,1129,3.5494344234466553
1747258355.487156,1130,0.27265962958335876
1747258355.7217045,1131,0.23964139819145203
1747258355.9500113,1132,0.7598733901977539
1747258356.4290073,1134,2.3458969593048096
1747258356.6638365,1135,0.4960368275642395
1747258356.8956535,1136,2.4338748455047607
1747258357.6086917,1139,0.18884840607643127
1747258358.303006,1142,0.4037141501903534
1747258359.007637,1145,0.6167348623275757
1747258359.2522624,1146,0.4058043956756592
1747258359.716258,1148,1.5149726867675781
1747258359.955491,1149,0.9544129371643066
1747258360.1910539,1150,0.5958572626113892
1747258360.4285078,1151,2.406405448913574
1747258360.660837,1152,0.6807477474212646
1747258360.8971968,1153,0.28049546480178833
1747258361.3737826,1155,0.9127733707427979
1747258362.5624423,1160,1.1470874547958374
1747258363.0293934,1162,0.11587955802679062
1747258363.4985578,1164,1.4645965099334717
1747258363.9688792,1166,0.10123339295387268
1747258364.2117093,1167,0.5925861597061157
1747258365.6223655,1173,0.4640291631221771
1747258365.8581557,1174,4.76973819732666
1747258366.3229575,1176,0.639655351638794
1747258366.5577357,1177,1.1857553720474243
1747258366.792423,1178,2.9724040031433105
1747258367.737362,1182,0.7889788746833801
1747258368.1943812,1184,0.35370922088623047
1747258368.657169,1186,1.0163507461547852
1747258369.1131823,1188,0.915916383266449
1747258369.3422701,1189,2.069753408432007
1747258369.569665,1190,0.926512598991394
1747258370.2540307,1193,0.35152220726013184
1747258370.4821339,1194,0.6247939467430115
1747258370.7100837,1195,0.3537428677082062
1747258371.1633039,1197,0.5080921053886414
1747258371.390296,1198,0.6166535019874573
1747258372.0797565,1201,1.0230913162231445
1747258372.3128576,1202,2.396878957748413
1747258373.0080252,1205,1.5072520971298218
1747258373.241715,1206,0.8925368189811707
1747258373.4776485,1207,0.3754426836967468
1747258373.9538536,1209,0.316806823015213
1747258374.8827004,1213,0.2120988816022873
1747258375.114326,1214,0.5916032791137695
1747258375.36216,1215,0.7268139719963074
1747258375.8475013,1217,0.3688848316669464
1747258376.086749,1218,0.1498810201883316
1747258377.2653255,1223,0.24739371240139008
1747258377.7325292,1225,0.9130491018295288
1747258378.434732,1228,4.0472493171691895
1747258378.6620412,1229,0.6442174911499023
1747258379.3608303,1232,0.17872843146324158
1747258379.5911837,1233,1.3455536365509033
1747258380.7489626,1238,0.38444557785987854
1747258381.2271821,1240,0.6255096793174744
1747258381.4844472,1241,0.23233762383460999
1747258381.7288222,1242,0.4959995448589325
1747258381.972952,1243,2.847386121749878
1747258382.2160254,1244,0.5581139326095581
1747258382.458545,1245,0.9700316190719604
1747258382.6982331,1246,2.070723056793213
1747258383.442618,1249,2.5574581623077393
1747258383.691978,1250,3.042102336883545
1747258383.936277,1251,2.322025775909424
1747258384.1841238,1252,2.8158605098724365
1747258384.6637368,1254,2.8317763805389404
1747258385.139397,1256,3.0662691593170166
1747258385.3746562,1257,1.5761572122573853
1747258386.098939,1260,0.580718457698822
1747258386.336995,1261,0.897544801235199
1747258387.031478,1264,0.6472892761230469
1747258387.7317867,1267,0.8498569130897522
1747258388.6572647,1271,2.7999072074890137
1747258389.8226814,1276,5.759885787963867
1747258390.0545115,1277,0.3211171329021454
1747258390.2856765,1278,0.4849206805229187
1747258391.2528963,1282,0.9731219410896301
1747258391.9554565,1285,0.18958313763141632
1747258393.130846,1290,2.157966375350952
1747258393.832541,1293,5.211116313934326
1747258394.523006,1296,1.1528898477554321
1747258394.984995,1298,10.34711742401123
1747258395.2140927,1299,1.0526992082595825
1747258395.915036,1302,1.4541969299316406
1747258396.8498218,1306,0.30815908312797546
1747258397.78377,1310,5.251605033874512
1747258398.7224474,1314,1.2498087882995605
1747258398.9569347,1315,5.6387619972229
1747258400.1209335,1320,0.924351155757904
1747258400.5914648,1322,1.3006993532180786
1747258400.8245435,1323,2.2450125217437744
1747258401.2939322,1325,3.8405866622924805
1747258401.5258527,1326,3.4693894386291504
1747258401.9915984,1328,1.1286269426345825
1747258403.6246746,1335,0.49447357654571533
1747258405.690646,1344,1.5779112577438354
1747258405.916503,1345,6.467028617858887
1747258406.3767047,1347,3.117128610610962
1747258406.6039946,1348,0.6207230091094971
1747258407.2935274,1351,0.519385039806366
1747258407.5393047,1352,1.349370002746582
1747258408.016962,1354,4.69481897354126
1747258408.976033,1358,0.847566545009613
1747258409.4713814,1360,0.4830096960067749
1747258410.4579709,1364,0.841690182685852
1747258410.6986392,1365,2.0903899669647217
1747258410.9469428,1366,2.4917032718658447
1747258411.2008011,1367,10.488761901855469
1747258411.4433408,1368,0.553398847579956
1747258412.401527,1372,3.1679389476776123
1747258412.6362271,1373,0.509045422077179
1747258413.1008759,1375,3.705214023590088
1747258413.334402,1376,1.5972508192062378
1747258414.2773328,1380,0.7354337573051453
1747258415.4492462,1385,0.05262000486254692
1747258415.687666,1386,2.2398173809051514
1747258416.6215925,1390,0.5343087315559387
1747258417.3132017,1393,6.6596903800964355
1747258418.0072439,1396,6.405154228210449
1747258418.240902,1397,1.639597773551941
1747258418.7126575,1399,1.2623988389968872
1747258418.9468458,1400,3.921370029449463
1747258419.640994,1403,1.491649866104126
1747258420.1028876,1405,1.0379961729049683
1747258421.9529421,1413,5.068949222564697
1747258422.6341922,1416,0.30317234992980957
1747258422.86149,1417,0.10514628142118454
1747258423.3240807,1419,1.1738001108169556
1747258423.7805817,1421,3.217782735824585
1747258424.0100253,1422,0.8247116804122925
1747258426.104926,1431,0.3398355543613434
1747258426.3378286,1432,2.5473287105560303
1747258427.261749,1436,1.9527114629745483
1747258427.7300587,1438,1.8541163206100464
1747258427.9591787,1439,1.3650480508804321
1747258428.1922402,1440,1.0586280822753906
1747258428.420358,1441,2.1723172664642334
1747258429.11582,1444,0.10683310031890869
1747258429.5983484,1446,0.22785761952400208
1747258429.830568,1447,2.1305136680603027
1747258430.0662694,1448,1.8077287673950195
1747258430.3008223,1449,0.6029621362686157
1747258430.5366242,1450,4.351131916046143
1747258430.7691255,1451,0.7471718192100525
1747258431.0037255,1452,0.2552732527256012
1747258431.4758692,1454,1.0246230363845825
1747258431.7161026,1455,2.164212942123413
1747258431.9467702,1456,0.6074848175048828
1747258432.1751242,1457,2.813969373703003
1747258432.4032335,1458,0.6414050459861755
1747258432.6488476,1459,1.163245439529419
1747258432.8880439,1460,0.29365861415863037
1747258433.1235101,1461,0.646558403968811
1747258433.589305,1463,4.249260902404785
1747258435.322527,1470,4.7052412033081055
1747258436.0818849,1473,0.30261021852493286
1747258436.3178823,1474,2.870590925216675
1747258436.8234472,1476,1.5305535793304443
1747258437.059728,1477,0.37097299098968506
1747258437.9950569,1481,1.3050588369369507
1747258438.2317798,1482,4.412168502807617
1747258438.467489,1483,0.2421804666519165
1747258439.4165366,1487,0.9405099749565125
1747258439.6513288,1488,3.6918773651123047
1747258439.885711,1489,1.541041374206543
1747258440.1137536,1490,0.17961430549621582
1747258440.3435712,1491,0.8227020502090454
1747258440.8023703,1493,1.7931684255599976
1747258441.038738,1494,0.4842226505279541
1747258441.982496,1498,0.28441232442855835
1747258442.2202184,1499,1.289153814315796
1747258442.4520547,1500,2.8804330825805664
1747258442.9281974,1502,0.4885900318622589
1747258443.6331623,1505,0.8004027009010315
1747258444.577831,1509,4.0917487144470215
1747258444.8117144,1510,8.127986907958984
1747258445.0499363,1511,1.9957778453826904
1747258445.5121586,1513,2.640604019165039
1747258445.9779577,1515,6.67936897277832
1747258446.2099154,1516,3.033708095550537
1747258447.8130538,1523,1.6268595457077026
1747258448.5026586,1526,6.848246097564697
1747258448.969603,1528,4.363693714141846
1747258450.359712,1534,0.6010733842849731
1747258451.0497823,1537,4.236491680145264
1747258451.2867804,1538,2.794924020767212
1747258452.0022388,1541,2.7671220302581787
1747258452.944133,1545,1.4444972276687622
1747258453.415209,1547,0.8669029474258423
1747258453.6480877,1548,2.1758573055267334
1747258454.3522222,1551,1.4130913019180298
1747258454.585779,1552,1.6589057445526123
1747258454.8167799,1553,4.035524368286133
1747258455.2897434,1555,4.8741841316223145
1747258455.7581437,1557,4.868338584899902
1747258456.9121099,1562,0.18090403079986572
1747258457.3798988,1564,0.03528497740626335
1747258457.6113799,1565,1.1679563522338867
1747258457.8427894,1566,7.458308696746826
1747258458.3065648,1568,0.4855690598487854
1747258458.7680366,1570,1.1210986375808716
1747258458.9992788,1571,6.435974597930908
1747258459.2296607,1572,1.5137271881103516
1747258459.4640827,1573,7.114366054534912
1747258460.168962,1576,4.490548610687256
1747258460.6378722,1578,14.88321304321289
1747258460.86517,1579,0.02515536919236183
1747258461.0929255,1580,6.084933280944824
1747258461.3198524,1581,6.571640968322754
1747258461.5510857,1582,0.04683063551783562
1747258462.235428,1585,11.593365669250488
1747258463.383306,1590,2.591087818145752
1747258464.526586,1595,1.1319749355316162
1747258464.754068,1596,7.069763660430908
1747258464.9843826,1597,4.90646505355835
1747258465.9054837,1601,0.9364270567893982
1747258466.133427,1602,0.24620971083641052
1747258466.362189,1603,3.928971767425537
1747258467.9789507,1610,2.5007450580596924
1747258468.2106826,1611,0.3513611853122711
1747258468.6832488,1613,0.27895012497901917
1747258468.9193842,1614,1.1245522499084473
1747258469.3893588,1616,0.40260687470436096
1747258470.3296814,1620,2.8225133419036865
1747258470.7947218,1622,0.4976673424243927
1747258471.2697175,1624,3.112682342529297
1747258471.7527382,1626,1.156119704246521
1747258471.9897866,1627,1.0366382598876953
1747258472.932194,1631,0.27062171697616577
1747258473.8815198,1635,9.724888801574707
1747258474.1157076,1636,0.0713384822010994
1747258474.3499467,1637,0.6039039492607117
1747258474.5822403,1638,0.04038716107606888
1747258475.0467796,1640,2.2640457153320312
1747258475.2812223,1641,1.423020362854004
1747258476.4592483,1646,1.6917314529418945
1747258476.703433,1647,6.294651508331299
1747258477.1756918,1649,5.136512756347656
1747258477.6483197,1651,0.8733617067337036
1747258477.8914351,1652,2.67726469039917
1747258478.1269696,1653,3.8979992866516113
1747258478.355866,1654,3.009697914123535
1747258478.8178086,1656,5.908020973205566
1747258479.282843,1658,5.962759494781494
1747258480.2103693,1662,2.658010959625244
1747258480.675193,1664,9.889159202575684
1747258481.1378362,1666,3.948270797729492
1747258481.835035,1669,2.9795312881469727
1747258482.067289,1670,7.939269065856934
1747258482.9978375,1674,6.459349155426025
1747258483.6987016,1677,0.4885217249393463
1747258484.1616836,1679,0.5647624135017395
1747258484.3930535,1680,5.956430912017822
1747258484.6238115,1681,0.6492681503295898
1747258484.862108,1682,1.5535967350006104
1747258485.5515256,1685,1.0099618434906006
1747258485.7821593,1686,5.368849754333496
1747258486.0257668,1687,0.4434402585029602
1747258486.2577505,1688,3.653290271759033
1747258486.5003645,1689,0.3565545082092285
1747258486.7329895,1690,0.1956353485584259
1747258487.439364,1693,0.330562561750412
1747258487.6754801,1694,7.370513439178467
1747258487.9152658,1695,0.6382188200950623
1747258488.387159,1697,1.8184881210327148
1747258488.6231909,1698,0.03745712712407112
1747258488.8579013,1699,0.26455867290496826
1747258489.0984135,1700,5.666202545166016
1747258489.5598364,1702,0.06267193704843521
1747258490.0237844,1704,1.79477059841156
1747258490.724222,1707,0.06632232666015625
1747258491.1927912,1709,1.6982141733169556
1747258491.4244509,1710,1.8055802583694458
1747258491.6615238,1711,3.1694798469543457
1747258491.8977132,1712,4.6734771728515625
1747258493.326148,1718,4.837008953094482
1747258493.5640519,1719,0.24220402538776398
1747258494.2988992,1722,0.03925822302699089
1747258494.534361,1723,1.8959908485412598
1747258494.7672672,1724,3.6737735271453857
1747258495.00569,1725,9.478395462036133
1747258496.1812685,1730,3.0634477138519287
1747258498.0578406,1738,2.384937047958374
1747258498.298936,1739,1.2119337320327759
1747258498.5529215,1740,1.3296927213668823
1747258499.2712522,1743,0.6401826739311218
1747258499.7382007,1745,8.421394348144531
1747258500.4362903,1748,3.3787178993225098
1747258500.6675408,1749,0.03750879317522049
1747258500.901619,1750,0.22798864543437958
1747258501.1383703,1751,0.47081783413887024
1747258501.610648,1753,5.8625311851501465
1747258501.8441656,1754,0.26113584637641907
1747258502.545723,1757,2.916027069091797
1747258503.7056348,1762,10.07813549041748
1747258503.9394565,1763,0.6619905829429626
1747258504.4103577,1765,1.3333139419555664
1747258504.6454024,1766,3.2715322971343994
1747258505.1152513,1768,1.6902297735214233
1747258506.7817674,1775,1.8526160717010498
1747258507.0245016,1776,1.0052419900894165
1747258507.2728753,1777,11.006021499633789
1747258508.0011182,1780,0.5173930525779724
1747258508.244171,1781,5.46051025390625
1747258508.956153,1784,2.6530282497406006
1747258509.1952064,1785,4.264369010925293
1747258509.432535,1786,0.6372300386428833
1747258509.6653814,1787,2.427314043045044
1747258510.1360152,1789,5.069441795349121
1747258510.3759837,1790,1.5833806991577148
1747258510.8476431,1792,2.1115198135375977
1747258511.318549,1794,7.025836944580078
1747258511.7855518,1796,7.279839038848877
1747258512.019374,1797,0.5357661247253418
1747258512.7176979,1800,0.10724325478076935
1747258513.182578,1802,5.361498832702637
1747258513.4138932,1803,0.11324244737625122
1747258513.6617305,1804,1.1482007503509521
1747258514.5920777,1808,0.6831182241439819
1747258515.0563607,1810,0.38217684626579285
1747258515.9838805,1814,3.8611345291137695
1747258516.458806,1816,2.904780387878418
1747258516.9207048,1818,8.766276359558105
1747258517.1514165,1819,8.28923511505127
1747258518.0745184,1823,10.896280288696289
1747258518.7641056,1826,1.112675666809082
1747258518.996499,1827,0.016011618077754974
1747258519.459939,1829,4.397974014282227
1747258519.6883216,1830,5.134835243225098
1747258520.1690757,1832,2.646562337875366
1747258520.4033952,1833,1.9335802793502808
1747258520.6389706,1834,5.25065803527832
1747258521.1074412,1836,0.9514450430870056
1747258521.3419192,1837,10.588377952575684
1747258521.5736382,1838,0.9504493474960327
1747258522.9823196,1844,0.1316843330860138
1747258523.2247353,1845,5.257867336273193
1747258523.4615693,1846,2.078078269958496
1747258523.7089097,1847,3.837550163269043
1747258523.9568024,1848,2.871001958847046
1747258524.667261,1851,0.1357918381690979
1747258525.151337,1853,0.4779645502567291
1747258525.8636138,1856,1.5121409893035889
1747258526.8083973,1860,4.546281814575195
1747258527.7553866,1864,4.141207218170166
1747258527.9920526,1865,0.462751567363739
1747258528.233318,1866,0.23527655005455017
1747258528.4736373,1867,4.2215447425842285
1747258529.4171753,1871,0.05214850977063179
1747258529.6486328,1872,0.22363638877868652
1747258529.8825622,1873,6.034310817718506
1747258530.113919,1874,0.09253133833408356
1747258530.3467588,1875,4.9029765129089355
1747258530.8071856,1877,7.12418270111084
1747258531.2692413,1879,0.3568194508552551
1747258531.4984977,1880,9.020066261291504
1747258532.1865482,1883,0.08212070912122726
1747258532.4203286,1884,1.7984153032302856
1747258532.8932943,1886,3.3610403537750244
1747258533.3571594,1888,4.174968242645264
1747258533.8260334,1890,1.1080706119537354
1747258534.0696685,1891,1.3335881233215332
1747258535.0027092,1895,1.7324016094207764
1747258535.9233503,1899,1.3407607078552246
1747258536.3892624,1901,0.04941275343298912
1747258536.6216998,1902,6.47320032119751
1747258537.5619893,1906,5.7301788330078125
1747258538.0325854,1908,8.740565299987793
1747258538.2703035,1909,0.6133821606636047
1747258538.5021346,1910,0.44404682517051697
1747258539.203395,1913,2.1811418533325195
1747258539.9039154,1916,0.789645254611969
1747258540.3699656,1918,0.05640696361660957
1747258541.7577958,1924,1.5369751453399658
1747258541.9918134,1925,1.0820878744125366
1747258542.2251477,1926,2.4217092990875244
1747258542.6903214,1928,10.245408058166504
1747258542.9216475,1929,1.9580070972442627
1747258543.6338534,1932,4.369391918182373
1747258544.3484724,1935,10.588828086853027
1747258544.5790226,1936,0.08659046143293381
1747258545.278549,1939,4.170036792755127
1747258545.5130835,1940,2.9784908294677734
1747258545.74076,1941,2.176456928253174
1747258545.970027,1942,2.480705738067627
1747258546.6843555,1945,5.8462114334106445
1747258547.1695242,1947,1.0626914501190186
1747258547.870958,1950,0.8645860552787781
1747258548.1096942,1951,0.31511190533638
1747258548.59527,1953,2.880984306335449
1747258549.2991211,1956,4.035844802856445
1747258550.2353733,1960,2.2764699459075928
1747258550.4712574,1961,6.59210205078125
1747258550.706864,1962,0.07126704603433609
1747258550.9411502,1963,0.43567654490470886
1747258551.1757116,1964,10.894493103027344
1747258551.6396427,1966,5.00335168838501
1747258551.8704212,1967,0.7877739071846008
1747258552.1017468,1968,12.98190689086914
1747258552.3315535,1969,0.02269425429403782
1747258553.729601,1975,2.4983136653900146
1747258554.1959045,1977,0.7221966981887817
1747258554.4262075,1978,0.7657445669174194
1747258554.6599557,1979,4.353376388549805
1747258554.8906898,1980,0.6819936633110046
1747258555.1228309,1981,3.393326997756958
1747258555.3581667,1982,0.6051304936408997
1747258555.5897467,1983,6.554616928100586
1747258556.0569346,1985,3.7003462314605713
1747258556.5248208,1987,3.142577886581421
1747258556.7562652,1988,0.12616178393363953
1747258556.9948559,1989,3.092478036880493
1747258557.4601483,1991,4.27572774887085
1747258557.6926293,1992,5.311098575592041
1747258557.9234095,1993,2.5294759273529053
1747258558.39905,1995,1.645340085029602
1747258559.336474,1999,2.1394197940826416


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_04_687176-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258090.3052514,0,0.3757518529891968
1747258091.06895,3,0.698548436164856
1747258091.3033688,4,8.547091484069824
1747258092.7017112,10,10.105035781860352
1747258092.9330227,11,1.6359283924102783
1747258093.633897,14,8.307848930358887
1747258093.8699248,15,2.2074599266052246
1747258094.5816073,18,4.389283180236816
1747258094.821547,19,0.13566987216472626
1747258095.0600615,20,4.543976306915283
1747258095.5255313,22,-1.433607578277588
1747258095.7836213,23,5.311124801635742
1747258096.5245972,26,0.9806191325187683
1747258096.766031,27,7.954841136932373
1747258098.163445,33,0.026500310748815536
1747258098.846562,36,4.893336296081543
1747258099.0751343,37,2.418186664581299
1747258099.3019912,38,2.772246837615967
1747258099.5287368,39,-0.8101361989974976
1747258099.755481,40,7.26368522644043
1747258101.3960497,47,2.666673421859741
1747258101.6304154,48,-0.5410876274108887
1747258101.8646889,49,0.37243399024009705
1747258102.3383005,51,3.3856394290924072
1747258102.5685046,52,1.765521764755249
1747258103.0339096,54,2.5158774852752686
1747258103.7515497,57,2.661785125732422
1747258104.4472396,60,0.06696119159460068
1747258104.6778207,61,0.41662853956222534
1747258104.907456,62,1.7953706979751587
1747258105.1372602,63,0.5453467965126038
1747258105.6058576,65,2.1734259128570557
1747258105.843312,66,0.45828163623809814
1747258106.07392,67,0.41753602027893066
1747258106.3060791,68,5.022821426391602
1747258106.7728627,70,0.40340501070022583
1747258107.0042536,71,2.6700520515441895
1747258108.3864193,77,1.57841157913208
1747258108.850341,79,1.7539565563201904
1747258109.0965831,80,1.0649060010910034
1747258109.5603049,82,0.7471672296524048
1747258109.7997565,83,0.5557815432548523
1747258110.2711494,85,1.4319580793380737
1747258111.2042937,89,0.3842242360115051
1747258111.438355,90,0.9405479431152344
1747258112.638628,95,1.1905092000961304
1747258113.6057885,99,1.3565053939819336
1747258113.8527946,100,0.45563775300979614
1747258114.592902,103,1.2930197715759277
1747258115.3034804,106,1.4301729202270508
1747258115.5404832,107,1.8628382682800293
1747258116.0017226,109,0.5994195342063904
1747258117.1733227,114,1.5737706422805786
1747258117.634306,116,0.5680410265922546
1747258118.7840405,121,1.1975898742675781
1747258119.7034347,125,1.9289814233779907
1747258119.9319184,126,0.8229438066482544
1747258120.3914974,128,1.342081069946289
1747258120.8637826,130,1.4806389808654785
1747258121.1038167,131,0.6990008354187012
1747258121.3427572,132,1.619931936264038
1747258122.3118706,136,1.31331467628479
1747258122.554328,137,0.8438040018081665
1747258123.986498,143,1.2513339519500732
1747258124.2226346,144,0.9527649879455566
1747258124.6992042,146,1.1334670782089233
1747258124.9322562,147,1.149285078048706
1747258125.6369562,150,1.3891912698745728
1747258127.2910972,157,1.5304921865463257
1747258127.7642338,159,1.2500345706939697
1747258128.0041394,160,1.3453350067138672
1747258128.4711351,162,1.8406926393508911
1747258128.9399388,164,1.456670880317688
1747258129.4063458,166,1.3009562492370605
1747258130.3389268,170,0.9234833121299744
1747258130.5726852,171,0.5812109112739563
1747258130.8023787,172,1.0630662441253662
1747258131.500274,175,1.6043126583099365
1747258131.7371361,176,0.9030660390853882
1747258131.9674006,177,0.815121591091156
1747258132.1972828,178,1.706169605255127
1747258132.6601272,180,1.056649923324585
1747258132.895064,181,1.7218209505081177
1747258133.6151702,184,0.6565202474594116
1747258133.8540404,185,0.8771893978118896
1747258134.0934775,186,0.8651062250137329
1747258134.8048372,189,1.4776933193206787
1747258135.0505948,190,1.4952629804611206
1747258135.289126,191,0.894135594367981
1747258135.5399818,192,1.6226203441619873
1747258136.2665174,195,2.4826178550720215
1747258137.1882098,199,1.3289246559143066
1747258137.4206743,200,1.1831073760986328
1747258137.87921,202,1.9838076829910278
1747258138.1120214,203,1.6969345808029175
1747258138.349175,204,0.6825551390647888
1747258138.5831609,205,1.5797526836395264
1747258139.0502927,207,2.2344346046447754
1747258139.514044,209,2.2462527751922607
1747258139.977937,211,1.3370790481567383
1747258140.4438171,213,2.2703630924224854
1747258140.9328914,215,1.2152780294418335
1747258141.1755586,216,2.2617430686950684
1747258141.6582155,218,1.8928325176239014
1747258141.9016085,219,2.2881240844726562
1747258142.1442478,220,2.1440584659576416
1747258142.3774977,221,1.9211488962173462
1747258142.610132,222,1.3214819431304932
1747258143.0717802,224,1.5986261367797852
1747258143.3037808,225,1.3466546535491943
1747258144.2479746,229,1.834090232849121
1747258145.6628828,235,1.0751625299453735
1747258146.133033,237,1.2879319190979004
1747258146.36463,238,1.7589318752288818
1747258146.600972,239,2.4897305965423584
1747258147.066233,241,1.8960955142974854
1747258147.2981615,242,2.9291505813598633
1747258147.7664385,244,1.280765414237976
1747258147.9964402,245,1.191024899482727
1747258148.2237346,246,1.8337860107421875
1747258148.453485,247,2.1401007175445557
1747258149.6137419,252,1.244512677192688
1747258149.8498347,253,2.8043172359466553
1747258150.0861728,254,1.973075270652771
1747258150.7871583,257,1.8124525547027588
1747258151.0273929,258,2.3514275550842285
1747258151.2591367,259,3.129833698272705
1747258151.4874527,260,1.0705523490905762
1747258151.9429765,262,1.9108778238296509
1747258153.7885458,270,1.5361526012420654
1747258154.017817,271,0.8986303806304932
1747258154.7149913,274,1.6133389472961426
1747258154.9498734,275,1.8741180896759033
1747258155.1833694,276,2.2259597778320312
1747258155.6498995,278,1.819711446762085
1747258156.1189036,280,3.0893707275390625
1747258156.591417,282,1.1127009391784668
1747258156.8286839,283,2.0896105766296387
1747258157.2958436,285,1.2750577926635742
1747258157.7691188,287,1.818510890007019
1747258158.0098846,288,1.649202823638916
1747258158.488987,290,2.8777992725372314
1747258159.7215033,295,2.0789358615875244
1747258159.9594464,296,1.3345189094543457
1747258160.199662,297,1.711982250213623
1747258160.4406013,298,1.6433380842208862
1747258161.8680515,304,1.8866777420043945
1747258162.3438976,306,4.71900749206543
1747258162.8349159,308,1.3602333068847656
1747258163.0708084,309,2.8288779258728027
1747258163.8034089,312,3.043172836303711
1747258164.038766,313,1.1742541790008545
1747258164.7507367,316,1.7975115776062012
1747258165.2191575,318,1.8787579536437988
1747258165.4530137,319,1.9561034440994263
1747258166.1546986,322,2.7352566719055176
1747258166.6230938,324,1.0483036041259766
1747258167.7966576,329,1.829695463180542
1747258168.0301821,330,2.0948338508605957
1747258168.2735987,331,1.7610907554626465
1747258168.5059938,332,1.538243293762207
1747258169.651832,337,1.1280505657196045
1747258169.8838646,338,2.640867233276367
1747258170.36626,340,0.999842643737793
1747258171.0934157,343,2.763761281967163
1747258171.3343177,344,1.0556309223175049
1747258171.5836923,345,2.337188959121704
1747258171.8268292,346,2.809368371963501
1747258172.304553,348,3.042503833770752
1747258172.772556,350,2.2514469623565674
1747258173.2462144,352,1.0665251016616821
1747258173.4795916,353,1.757207989692688
1747258173.717083,354,2.4346044063568115
1747258174.6558056,358,2.2295193672180176
1747258175.1406584,360,0.9023551940917969
1747258175.6016672,362,0.991729199886322
1747258175.8325982,363,0.5417507886886597
1747258176.0630307,364,2.701272487640381
1747258176.297111,365,1.1369657516479492
1747258176.5274072,366,1.3866398334503174
1747258176.7739391,367,0.6087037324905396
1747258177.0131958,368,2.2726638317108154
1747258178.4230642,374,1.1216888427734375
1747258179.1361556,377,0.8951992392539978
1747258179.3683095,378,1.2537671327590942
1747258181.0280142,385,2.448875665664673
1747258181.285909,386,1.6837769746780396
1747258182.2839887,390,1.8643977642059326
1747258182.5237267,391,3.682190418243408
1747258182.7566345,392,1.4692487716674805
1747258182.9900515,393,2.0544490814208984
1747258183.228773,394,2.139850378036499
1747258183.4639301,395,1.576852560043335
1747258183.6950777,396,1.9480925798416138
1747258183.937095,397,1.298603892326355
1747258184.1703768,398,3.7430434226989746
1747258184.4105241,399,3.8131186962127686
1747258184.8750389,401,2.659363269805908
1747258185.1111474,402,1.1482658386230469
1747258185.5744364,404,0.815993070602417
1747258186.5072668,408,3.0208683013916016
1747258186.7413828,409,1.8452255725860596
1747258187.4339566,412,1.932600736618042
1747258187.663879,413,1.3867192268371582
1747258187.8960164,414,8.473149299621582
1747258188.1270788,415,1.492516279220581
1747258188.8210442,418,1.0490293502807617
1747258189.5160506,421,2.2887346744537354
1747258189.7547684,422,5.033371925354004
1747258190.450949,425,2.010854721069336
1747258190.6824656,426,2.0886871814727783
1747258191.6158564,430,1.0513936281204224
1747258191.8450303,431,1.3957843780517578
1747258192.5315368,434,2.5017786026000977
1747258192.7651212,435,1.2600598335266113
1747258192.994514,436,2.062398910522461
1747258193.2272766,437,1.8484015464782715
1747258193.4619462,438,1.9640045166015625
1747258193.6930947,439,2.867722749710083
1747258193.9234786,440,2.138930559158325
1747258194.1565404,441,4.579273223876953
1747258194.6211395,443,1.6761577129364014
1747258194.8559873,444,0.7079809904098511
1747258195.0890982,445,2.3518149852752686
1747258195.3169584,446,4.832104682922363
1747258196.2438521,450,1.52590811252594
1747258196.4734201,451,5.457249641418457
1747258196.703184,452,0.8227134943008423
1747258196.9425766,453,2.1224312782287598
1747258197.1797132,454,2.5697853565216064
1747258197.660653,456,8.076183319091797
1747258198.1314564,458,2.709683418273926
1747258198.6208198,460,3.2092742919921875
1747258198.8600514,461,5.8783721923828125
1747258199.5654345,464,1.3971879482269287
1747258199.8087566,465,2.1212615966796875
1747258200.0525937,466,1.0155977010726929
1747258200.5161886,468,1.4719913005828857
1747258200.987878,470,1.7917544841766357
1747258201.9160786,474,2.3386385440826416
1747258202.1457021,475,1.6147154569625854
1747258202.8546166,478,2.340491771697998
1747258203.0929408,479,2.0403599739074707
1747258203.3258002,480,2.4454898834228516
1747258203.5586402,481,1.8070175647735596
1747258203.790612,482,2.144700527191162
1747258204.0218852,483,2.2286489009857178
1747258204.256981,484,3.208570718765259
1747258204.7334054,486,3.0865814685821533
1747258204.9667492,487,4.089474678039551
1747258205.198861,488,1.2793623208999634
1747258205.4376783,489,2.6119329929351807
1747258205.908148,491,1.9279950857162476
1747258206.6257708,494,1.2677139043807983
1747258207.5847702,498,1.2509846687316895
1747258208.3105884,501,2.0889015197753906
1747258208.5461016,502,4.25992488861084
1747258208.780747,503,4.004043102264404
1747258209.4783466,506,2.8056836128234863
1747258209.9501643,508,2.4963550567626953
1747258210.190579,509,2.088977336883545
1747258210.4283803,510,2.881124258041382
1747258210.6671975,511,3.733523368835449
1747258210.9071248,512,1.8306596279144287
1747258211.1540287,513,2.2517852783203125
1747258211.3966203,514,0.9011978507041931
1747258212.1080172,517,4.032061576843262
1747258212.3419678,518,2.8859307765960693
1747258212.5729258,519,1.5442229509353638
1747258212.8057935,520,2.989511728286743
1747258213.4982166,523,3.4354352951049805
1747258215.1224897,530,4.399609565734863
1747258215.81862,533,1.5256288051605225
1747258216.058235,534,1.148504376411438
1747258216.5250063,536,3.0219757556915283
1747258216.76574,537,2.1594605445861816
1747258217.0006125,538,3.8782005310058594
1747258217.2320802,539,2.1434621810913086
1747258217.4634361,540,3.725038528442383
1747258217.9236522,542,2.0139172077178955
1747258218.1523879,543,2.6291213035583496
1747258218.3846297,544,4.691632270812988
1747258218.843971,546,2.588144540786743
1747258219.0745494,547,1.9727283716201782
1747258219.7725005,550,1.8893978595733643
1747258220.235038,552,2.236633062362671
1747258220.7038636,554,6.525210857391357
1747258220.9395254,555,0.9899967908859253
1747258221.1666358,556,1.8430593013763428
1747258222.549549,562,1.553553819656372
1747258222.8022823,563,1.319361686706543
1747258223.0361862,564,5.412666320800781
1747258223.9721997,568,11.003203392028809
1747258224.669735,571,1.9076356887817383
1747258225.1408708,573,2.2745020389556885
1747258225.8403733,576,1.303364634513855
1747258226.7668054,580,1.3785825967788696
1747258227.6945536,584,4.06746768951416
1747258227.9217894,585,4.673861980438232
1747258228.1489108,586,0.8965815305709839
1747258228.610541,588,8.053163528442383
1747258229.0681014,590,7.419577598571777
1747258229.3090835,591,8.061266899108887
1747258229.551103,592,2.840623617172241
1747258230.0332,594,1.7043979167938232
1747258230.4962997,596,2.898862361907959
1747258230.7354279,597,1.472299575805664
1747258230.9731464,598,1.5447044372558594
1747258231.2038164,599,3.1903412342071533
1747258231.6867404,601,2.5368142127990723
1747258231.9178221,602,2.4452497959136963
1747258232.148773,603,4.75357723236084
1747258232.6156936,605,3.4049158096313477
1747258233.314959,608,6.615854263305664
1747258233.7865856,610,2.980621099472046
1747258234.4781773,613,1.3372927904129028
1747258234.705372,614,1.727555751800537
1747258235.1820035,616,4.602597713470459
1747258235.6523247,618,5.836293697357178
1747258236.1217315,620,6.0481767654418945
1747258236.5917478,622,2.7396974563598633
1747258236.8262088,623,2.9022164344787598
1747258237.5350077,626,5.024325370788574
1747258238.0125337,628,2.6582961082458496
1747258238.2505388,629,2.850152015686035
1747258239.2071946,633,3.404081106185913
1747258239.6874998,635,8.48852252960205
1747258240.1541162,637,2.778665065765381
1747258240.8600123,640,3.4298105239868164
1747258241.0913932,641,7.516116142272949
1747258241.3229089,642,7.5110859870910645
1747258241.5571737,643,1.5999573469161987
1747258241.7914243,644,2.8361778259277344
1747258242.0235853,645,7.099247932434082
1747258242.9518838,649,2.885606050491333
1747258243.411046,651,6.522975444793701
1747258243.6437666,652,5.334848403930664
1747258243.874296,653,1.8640543222427368
1747258244.1047552,654,3.035249710083008
1747258244.3395658,655,4.3264994621276855
1747258245.033885,658,6.865814208984375
1747258245.2674484,659,5.160920143127441
1747258245.500687,660,0.6178362369537354
1747258247.139127,667,5.95815896987915
1747258247.8526535,670,7.670311450958252
1747258249.0212576,675,1.592958927154541
1747258249.2624671,676,1.4081413745880127
1747258249.4913023,677,3.3305225372314453
1747258250.18356,680,4.317681312561035
1747258250.645941,682,1.5403193235397339
1747258250.8759003,683,2.327791690826416
1747258251.1112685,684,15.333391189575195
1747258251.8208811,687,5.085525989532471
1747258252.982212,692,4.36961555480957
1747258253.4483685,694,5.118585109710693
1747258253.6809683,695,2.407538652420044
1747258253.9180954,696,6.437160968780518
1747258254.1514812,697,4.159713268280029
1747258254.630618,699,1.1673073768615723
1747258255.3361137,702,4.152108192443848
1747258255.579552,703,4.704990863800049
1747258256.056448,705,3.0761024951934814
1747258257.0021462,709,3.434898853302002
1747258257.2436109,710,3.5295934677124023
1747258257.7311301,712,2.5584661960601807
1747258258.4559562,715,1.1835740804672241
1747258258.917614,717,4.073371410369873
1747258259.3873863,719,2.984548807144165
1747258259.6220737,720,3.358483076095581
1747258259.8577006,721,1.2055256366729736
1747258260.336355,723,4.305617809295654
1747258260.8080463,725,4.6617913246154785
1747258261.0396526,726,3.193182945251465
1747258261.2727368,727,16.62555694580078
1747258261.5042427,728,7.168619155883789
1747258261.7327724,729,1.0483341217041016
1747258262.2001507,731,7.269356727600098
1747258262.4315302,732,5.058643817901611
1747258262.6625597,733,7.1845598220825195
1747258263.8156812,738,1.0460320711135864
1747258264.0460563,739,6.095858097076416
1747258264.2786427,740,0.7450682520866394
1747258264.7418532,742,3.0419249534606934
1747258264.9714293,743,2.775303363800049
1747258265.2014165,744,2.900175094604492
1747258265.431904,745,4.751882076263428
1747258267.0580797,752,2.110018253326416
1747258267.7606957,755,7.307142734527588
1747258267.9976485,756,4.604682922363281
1747258268.4621205,758,7.684126853942871
1747258269.6393712,763,4.043123245239258
1747258269.8713684,764,3.9297304153442383
1747258270.103727,765,2.75288724899292
1747258270.8101883,768,1.6116434335708618
1747258271.130485,769,1.1537877321243286
1747258271.831552,772,7.804723739624023
1747258272.0600219,773,5.82114315032959
1747258272.5184145,775,4.450067520141602
1747258272.7503798,776,4.4158453941345215
1747258273.2126353,778,3.2971372604370117
1747258273.4465885,779,3.796018123626709
1747258273.6780171,780,4.030430316925049
1747258273.9128144,781,5.110422134399414
1747258274.1500406,782,1.1719355583190918
1747258275.565994,788,6.71954870223999
1747258275.7978022,789,5.232656478881836
1747258276.2575006,791,1.5740944147109985
1747258276.713257,793,7.628633975982666
1747258277.186307,795,5.464629650115967
1747258277.4226353,796,9.753374099731445
1747258278.130302,799,7.8969855308532715
1747258278.3750415,800,2.9202003479003906
1747258279.3145962,804,3.6846346855163574
1747258279.5461128,805,6.181097030639648
1747258279.778448,806,1.9269447326660156
1747258280.0170262,807,7.850045204162598
1747258280.7119982,810,13.741947174072266
1747258281.403843,813,2.457926034927368
1747258282.5498397,818,6.29902458190918
1747258282.7802265,819,4.958218574523926
1747258283.242646,821,1.4936866760253906
1747258283.4770632,822,4.765909194946289
1747258283.7064872,823,2.6150574684143066
1747258284.1684794,825,3.7226572036743164
1747258284.3956816,826,4.98875093460083
1747258284.6297247,827,4.043764114379883
1747258284.8683128,828,4.6624908447265625
1747258285.7965388,832,2.8865857124328613
1747258286.0264325,833,4.55770206451416
1747258286.4982326,835,4.367706298828125
1747258286.7280295,836,1.4070861339569092
1747258286.9609191,837,4.999793529510498
1747258287.4185278,839,3.03293514251709
1747258287.6540947,840,1.205847978591919
1747258288.3655596,843,2.772867441177368
1747258288.8220513,845,4.1942033767700195
1747258290.0089462,850,2.8258938789367676
1747258290.243084,851,14.243013381958008
1747258290.9521787,854,5.488889217376709
1747258291.6636877,857,2.5931272506713867
1747258292.3667638,860,3.2492926120758057
1747258292.8402395,862,5.83860969543457
1747258293.5364165,865,12.582466125488281
1747258293.772352,866,1.7971218824386597
1747258294.695983,870,2.187230110168457
1747258294.9314187,871,18.680707931518555
1747258297.235795,881,8.699686050415039
1747258297.7006018,883,4.125728130340576
1747258297.9344,884,3.987346649169922
1747258298.1658218,885,1.8105226755142212
1747258298.3999205,886,12.752924919128418
1747258298.8748612,888,3.828667163848877
1747258299.3362336,890,9.448939323425293
1747258299.7946339,892,0.9048858284950256
1747258300.497789,895,5.598773956298828
1747258300.9570837,897,3.9022409915924072
1747258301.1987002,898,16.201480865478516
1747258301.9132392,901,1.3530184030532837
1747258302.1511364,902,6.529075622558594
1747258302.6212192,904,12.218326568603516
1747258303.0917695,906,3.341184139251709
1747258303.326869,907,3.8451333045959473
1747258303.5561225,908,3.6710000038146973
1747258304.0284956,910,3.0561928749084473
1747258304.258566,911,0.8400522470474243
1747258304.9729977,914,4.550348281860352
1747258305.9037793,918,7.14390230178833
1747258306.1382205,919,1.6481786966323853
1747258306.6022484,921,2.0530452728271484
1747258307.0732906,923,6.0578718185424805
1747258308.00721,927,18.483196258544922
1747258308.2417147,928,3.905707359313965
1747258308.4718275,929,9.808810234069824
1747258308.7021954,930,3.4593963623046875
1747258308.9336576,931,0.5986196398735046
1747258309.1619728,932,4.776688098907471
1747258309.3977997,933,4.388388633728027
1747258309.8591175,935,1.3445866107940674
1747258310.7828429,939,9.716789245605469
1747258311.2460778,941,2.7286741733551025
1747258311.4770713,942,17.98341941833496
1747258312.1896377,945,5.134016036987305
1747258313.1290534,949,1.4356727600097656
1747258313.8258748,952,3.24544095993042
1747258314.2941682,954,8.969337463378906
1747258314.5257478,955,4.481671333312988
1747258314.762497,956,0.4849972724914551
1747258315.6979053,960,2.2510452270507812
1747258316.1600578,962,6.122282028198242
1747258316.3897672,963,0.30076494812965393
1747258316.6229556,964,3.866203784942627
1747258316.8529346,965,1.6780729293823242
1747258317.3255844,967,4.003593444824219
1747258317.5562613,968,3.4598498344421387
1747258318.2474833,971,11.617993354797363
1747258319.394835,976,2.2269153594970703
1747258319.8621497,978,2.1985132694244385
1747258320.091184,979,6.228934288024902
1747258320.553298,981,4.281869411468506
1747258320.7900746,982,1.1876789331436157
1747258321.7295086,986,5.003207206726074
1747258322.2013047,988,14.4590482711792
1747258322.4402204,989,24.257198333740234
1747258322.6757133,990,2.9707345962524414
1747258323.1398845,992,2.966327428817749
1747258323.6169586,994,6.167366981506348
1747258323.8513815,995,9.85792350769043
1747258324.086487,996,22.5670223236084
1747258324.5546365,998,1.0644910335540771
1747258324.7844515,999,3.7325963973999023
1747258325.2499187,1001,3.76758074760437
1747258325.4824193,1002,2.546809673309326
1747258325.7144554,1003,1.5849281549453735
1747258325.9498427,1004,0.8456699848175049
1747258326.183848,1005,4.259958744049072
1747258326.415183,1006,2.114130735397339
1747258327.5791726,1011,2.769209146499634
1747258328.0498927,1013,9.148263931274414
1747258328.5233686,1015,4.059703826904297
1747258328.7595985,1016,6.914243698120117
1747258328.98988,1017,1.2470961809158325
1747258330.1823049,1022,10.076364517211914
1747258331.1185293,1026,17.174211502075195
1747258331.583952,1028,9.43453598022461
1747258331.8160355,1029,7.564706325531006
1747258333.231135,1035,15.36984920501709
1747258333.4643848,1036,6.695094585418701
1747258333.7035837,1037,0.905631422996521
1747258333.9383945,1038,3.213639497756958
1747258334.1739943,1039,2.6814475059509277
1747258335.1356168,1043,2.4930758476257324
1747258335.6148431,1045,8.39377498626709
1747258335.8478293,1046,21.73884391784668
1747258337.2555263,1052,16.35124397277832
1747258337.4867098,1053,6.308966159820557
1747258338.1871767,1056,0.6623408198356628
1747258338.6488705,1058,2.6535024642944336
1747258338.8796508,1059,0.24547763168811798
1747258339.110226,1060,44.30095672607422
1747258339.5842068,1062,2.4699997901916504
1747258340.303361,1065,2.808419704437256
1747258340.53314,1066,10.356644630432129
1747258340.7681627,1067,9.050710678100586
1747258341.2428432,1069,13.932586669921875
1747258341.4725995,1070,22.270084381103516
1747258341.7180474,1071,15.674432754516602
1747258341.952278,1072,3.050469398498535
1747258342.191664,1073,1.1950596570968628
1747258342.4273481,1074,11.571440696716309
1747258343.1306357,1077,2.7055349349975586
1747258343.3607695,1078,1.6919853687286377
1747258343.8235276,1080,8.522368431091309
1747258344.057165,1081,1.8535138368606567
1747258344.2882988,1082,18.926616668701172
1747258344.981924,1085,14.31783676147461
1747258345.210555,1086,1.8997411727905273
1747258345.440163,1087,1.1626564264297485
1747258346.361089,1091,4.538654327392578
1747258346.5899312,1092,1.9178950786590576
1747258346.8193233,1093,5.199986457824707
1747258347.971923,1098,10.512770652770996
1747258348.435664,1100,6.965181350708008
1747258348.8969054,1102,5.6214447021484375
1747258349.1300952,1103,1.7167812585830688
1747258349.3661315,1104,3.003044366836548
1747258350.0897417,1107,0.7438803315162659
1747258350.3314295,1108,5.093425750732422
1747258350.5663924,1109,1.847379446029663
1747258350.802019,1110,7.832279205322266
1747258351.0449133,1111,6.452643871307373
1747258351.2783964,1112,1.0420397520065308
1747258351.5121067,1113,5.554241180419922
1747258351.746343,1114,10.066993713378906
1747258352.2362957,1116,7.045717239379883
1747258352.9280488,1119,33.733665466308594
1747258353.3875325,1121,18.779016494750977
1747258353.6227624,1122,30.554183959960938
1747258354.3276784,1125,4.210854530334473
1747258354.557818,1126,15.809791564941406
1747258355.022709,1128,2.9646177291870117
1747258355.252129,1129,17.74717140197754
1747258355.4873312,1130,1.3632981777191162
1747258355.7218554,1131,1.1982070207595825
1747258355.9501028,1132,3.7993669509887695
1747258356.4291012,1134,11.729484558105469
1747258356.6640048,1135,2.4801840782165527
1747258356.895807,1136,12.169374465942383
1747258357.608867,1139,0.944242000579834
1747258358.303177,1142,2.0185706615448
1747258359.00779,1145,3.083674430847168
1747258359.252507,1146,2.029021978378296
1747258359.716491,1148,7.574863433837891
1747258359.9557097,1149,4.772064685821533
1747258360.191267,1150,2.9792861938476562
1747258360.4287014,1151,12.032027244567871
1747258360.661022,1152,3.4037387371063232
1747258360.89755,1153,1.4024772644042969
1747258361.3739457,1155,4.56386661529541
1747258362.562602,1160,5.735437393188477
1747258363.0296013,1162,0.5793977975845337
1747258363.4987159,1164,7.3229827880859375
1747258363.9690294,1166,0.506166934967041
1747258364.211868,1167,2.962930679321289
1747258365.6224887,1173,2.320145845413208
1747258365.8582733,1174,23.848690032958984
1747258366.3230853,1176,3.1982767581939697
1747258366.5579016,1177,5.928776741027832
1747258366.7925487,1178,14.862020492553711
1747258367.7375154,1182,3.944894313812256
1747258368.1945229,1184,1.7685461044311523
1747258368.6572845,1186,5.081753730773926
1747258369.1132858,1188,4.5795817375183105
1747258369.3424103,1189,10.348767280578613
1747258369.5697997,1190,4.63256311416626
1747258370.25416,1193,1.7576110363006592
1747258370.4822817,1194,3.123969793319702
1747258370.710218,1195,1.7687143087387085
1747258371.1634336,1197,2.5404605865478516
1747258371.3904183,1198,3.0832674503326416
1747258372.0798874,1201,5.115456581115723
1747258372.312979,1202,11.984395027160645
1747258373.0081556,1205,7.536260604858398
1747258373.2418444,1206,4.462684154510498
1747258373.4777741,1207,1.877213478088379
1747258373.9539807,1209,1.5840340852737427
1747258374.8828998,1213,1.0604944229125977
1747258375.1144605,1214,2.9580163955688477
1747258375.3623357,1215,3.6340699195861816
1747258375.8476763,1217,1.8444241285324097
1747258376.0869217,1218,0.7494050860404968
1747258377.2656662,1223,1.2369685173034668
1747258377.7327259,1225,4.565245628356934
1747258378.4348705,1228,20.23624610900879
1747258378.662234,1229,3.2210874557495117
1747258379.3609638,1232,0.8936421871185303
1747258379.5913334,1233,6.7277679443359375
1747258380.7491567,1238,1.9222278594970703
1747258381.2273808,1240,3.1275484561920166
1747258381.4850333,1241,1.1616880893707275
1747258381.7290652,1242,2.4799976348876953
1747258381.973124,1243,14.236930847167969
1747258382.2162879,1244,2.79056978225708
1747258382.4587414,1245,4.850158214569092
1747258382.6984816,1246,10.353614807128906
1747258383.4429135,1249,12.787290573120117
1747258383.6922324,1250,15.210512161254883
1747258383.9365354,1251,11.610128402709961
1747258384.1843095,1252,14.079302787780762
1747258384.6640313,1254,14.158882141113281
1747258385.1396785,1256,15.331345558166504
1747258385.3748093,1257,7.880785942077637
1747258386.0992184,1260,2.903592348098755
1747258386.3371618,1261,4.4877238273620605
1747258387.0316367,1264,3.2364463806152344
1747258387.7319171,1267,4.249284744262695
1747258388.6576412,1271,13.999536514282227
1747258389.8228498,1276,28.799428939819336
1747258390.054676,1277,1.6055856943130493
1747258390.285883,1278,2.4246034622192383
1747258391.2530725,1282,4.865609645843506
1747258391.955732,1285,0.9479156732559204
1747258393.1310158,1290,10.78983211517334
1747258393.8327,1293,26.05558204650879
1747258394.523174,1296,5.764449119567871
1747258394.9851637,1298,51.73558807373047
1747258395.2142484,1299,5.263495922088623
1747258395.915206,1302,7.270984649658203
1747258396.8499763,1306,1.5407954454421997
1747258397.7839282,1310,26.258026123046875
1747258398.7226105,1314,6.249043941497803
1747258398.9571238,1315,28.193809509277344
1747258400.121117,1320,4.621755599975586
1747258400.5916119,1322,6.5034966468811035
1747258400.8246903,1323,11.225062370300293
1747258401.2941558,1325,19.20293426513672
1747258401.5260937,1326,17.346946716308594
1747258401.9917538,1328,5.643134593963623
1747258403.624798,1335,2.472367763519287
1747258405.6907718,1344,7.889556407928467
1747258405.916678,1345,32.33514404296875
1747258406.3768365,1347,15.58564281463623
1747258406.6041367,1348,3.1036150455474854
1747258407.2936544,1351,2.5969252586364746
1747258407.5395055,1352,6.74685001373291
1747258408.0174863,1354,23.47409439086914
1747258408.9763007,1358,4.237832546234131
1747258409.4716475,1360,2.415048599243164
1747258410.4582717,1364,4.208450794219971
1747258410.6989176,1365,10.451950073242188
1747258410.947131,1366,12.458516120910645
1747258411.2009473,1367,52.443809509277344
1747258411.443499,1368,2.7669942378997803
1747258412.4017427,1372,15.83969497680664
1747258412.636441,1373,2.54522705078125
1747258413.101127,1375,18.52606964111328
1747258413.334583,1376,7.9862542152404785
1747258414.2775154,1380,3.677168846130371
1747258415.4494987,1385,0.2631000280380249
1747258415.6878216,1386,11.199087142944336
1747258416.6217458,1390,2.671543598175049
1747258417.313338,1393,33.2984504699707
1747258418.007366,1396,32.02577209472656
1747258418.241207,1397,8.197988510131836
1747258418.7128286,1399,6.3119940757751465
1747258418.9471178,1400,19.606849670410156
1747258419.641141,1403,7.458249092102051
1747258420.103037,1405,5.189980983734131
1747258421.9530616,1413,25.344745635986328
1747258422.634336,1416,1.5158617496490479
1747258422.8616042,1417,0.5257313847541809
1747258423.3242037,1419,5.869000434875488
1747258423.7807133,1421,16.088912963867188
1747258424.0101438,1422,4.123558521270752
1747258426.1050508,1431,1.6991777420043945
1747258426.337913,1432,12.73664379119873
1747258427.2619064,1436,9.763557434082031
1747258427.730176,1438,9.270581245422363
1747258427.9593048,1439,6.825240135192871
1747258428.1923635,1440,5.293140411376953
1747258428.4204857,1441,10.861586570739746
1747258429.1159532,1444,0.5341655015945435
1747258429.598472,1446,1.139288067817688
1747258429.8306859,1447,10.652568817138672
1747258430.0664032,1448,9.038643836975098
1747258430.3009284,1449,3.014810562133789
1747258430.5367396,1450,21.755659103393555
1747258430.7692485,1451,3.7358591556549072
1747258431.003852,1452,1.2763662338256836
1747258431.4761407,1454,5.123115062713623
1747258431.7162464,1455,10.821064949035645
1747258431.9468987,1456,3.037424087524414
1747258432.1752439,1457,14.069847106933594
1747258432.4033527,1458,3.2070252895355225
1747258432.648959,1459,5.816226959228516
1747258432.8881679,1460,1.4682930707931519
1747258433.12363,1461,3.2327919006347656
1747258433.5896268,1463,21.24630355834961
1747258435.3226929,1470,23.526206970214844
1747258436.0820875,1473,1.5130510330200195
1747258436.317981,1474,14.352954864501953
1747258436.8235984,1476,7.652768135070801
1747258437.0599406,1477,1.8548649549484253
1747258437.9952552,1481,6.525294303894043
1747258438.2319174,1482,22.060842514038086
1747258438.4676275,1483,1.2109023332595825
1747258439.4166744,1487,4.702549934387207
1747258439.651505,1488,18.459386825561523
1747258439.8858337,1489,7.705206871032715
1747258440.113878,1490,0.8980715274810791
1747258440.3436933,1491,4.1135101318359375
1747258440.8024998,1493,8.965842247009277
1747258441.0388684,1494,2.4211132526397705
1747258441.982729,1498,1.4220616817474365
1747258442.2204149,1499,6.445769309997559
1747258442.452275,1500,14.402165412902832
1747258442.9283738,1502,2.4429502487182617
1747258443.633329,1505,4.002013683319092
1747258444.578334,1509,20.458744049072266
1747258444.8119442,1510,40.63993453979492
1747258445.0501025,1511,9.978889465332031
1747258445.5122795,1513,13.203020095825195
1747258445.9780803,1515,33.39684295654297
1747258446.2100213,1516,15.168540954589844
1747258447.8131802,1523,8.134297370910645
1747258448.5027885,1526,34.24123001098633
1747258448.9697344,1528,21.81846809387207
1747258450.359841,1534,3.005366802215576
1747258451.0498729,1537,21.182458877563477
1747258451.2869642,1538,13.97461986541748
1747258452.0024092,1541,13.835610389709473
1747258452.944372,1545,7.2224860191345215
1747258453.4154189,1547,4.334514617919922
1747258453.6482773,1548,10.879286766052246
1747258454.3524337,1551,7.065456390380859
1747258454.5859358,1552,8.29452896118164
1747258454.816989,1553,20.177621841430664
1747258455.2899003,1555,24.370920181274414
1747258455.7584128,1557,24.341693878173828
1747258456.9122581,1562,0.9045201539993286
1747258457.3800375,1564,0.17642489075660706
1747258457.6115873,1565,5.839781761169434
1747258457.8429794,1566,37.291542053222656
1747258458.3068004,1568,2.4278452396392822
1747258458.7682202,1570,5.605493068695068
1747258458.999441,1571,32.179874420166016
1747258459.2298298,1572,7.568635940551758
1747258459.4642406,1573,35.57183074951172
1747258460.1690907,1576,22.452743530273438
1747258460.6380374,1578,74.41606140136719
1747258460.8652983,1579,0.12577684223651886
1747258461.0930488,1580,30.424667358398438
1747258461.3199844,1581,32.85820388793945
1747258461.551201,1582,0.23415318131446838
1747258462.2356527,1585,57.966827392578125
1747258463.3834364,1590,12.955438613891602
1747258464.5267098,1595,5.65987491607666
1747258464.7541895,1596,35.348819732666016
1747258464.9844923,1597,24.532325744628906
1747258465.905611,1601,4.682135105133057
1747258466.133562,1602,1.231048583984375
1747258466.3623269,1603,19.644859313964844
1747258467.9790819,1610,12.503725051879883
1747258468.2108428,1611,1.7568058967590332
1747258468.683371,1613,1.3947505950927734
1747258468.919514,1614,5.622761249542236
1747258469.3895395,1616,2.0130343437194824
1747258470.3299046,1620,14.112566947937012
1747258470.7949104,1622,2.4883368015289307
1747258471.270208,1624,15.563411712646484
1747258471.7529657,1626,5.7805986404418945
1747258471.9899454,1627,5.183191299438477
1747258472.9323618,1631,1.3531086444854736
1747258473.8817327,1635,48.62444305419922
1747258474.1158855,1636,0.3566924035549164
1747258474.350156,1637,3.019519805908203
1747258474.5824127,1638,0.2019357979297638
1747258475.0469613,1640,11.320228576660156
1747258475.2816021,1641,7.1151018142700195
1747258476.459437,1646,8.458657264709473
1747258476.703633,1647,31.473257064819336
1747258477.1758797,1649,25.68256378173828
1747258477.6484783,1651,4.3668084144592285
1747258477.8916266,1652,13.386323928833008
1747258478.1271572,1653,19.4899959564209
1747258478.3559916,1654,15.048489570617676
1747258478.8179367,1656,29.540103912353516
1747258479.2829716,1658,29.813796997070312
1747258480.2105002,1662,13.290054321289062
1747258480.6753595,1664,49.445796966552734
1747258481.1379936,1666,19.74135398864746
1747258481.8352284,1669,14.897656440734863
1747258482.067481,1670,39.696346282958984
1747258482.9980118,1674,32.29674530029297
1747258483.6988754,1677,2.442608594894409
1747258484.1619396,1679,2.8238120079040527
1747258484.3932981,1680,29.782154083251953
1747258484.624,1681,3.246340751647949
1747258484.8622403,1682,7.767983436584473
1747258485.5516498,1685,5.049809455871582
1747258485.7822561,1686,26.844249725341797
1747258486.02594,1687,2.2172012329101562
1747258486.2579608,1688,18.266450881958008
1747258486.5005534,1689,1.7827725410461426
1747258486.7331483,1690,0.9781767129898071
1747258487.4395626,1693,1.6528128385543823
1747258487.675636,1694,36.85256576538086
1747258487.9154422,1695,3.191094160079956
1747258488.38732,1697,9.092440605163574
1747258488.6233833,1698,0.1872856318950653
1747258488.858073,1699,1.3227933645248413
1747258489.098583,1700,28.331012725830078
1747258489.5600295,1702,0.31335967779159546
1747258490.0239444,1704,8.97385311126709
1747258490.7244081,1707,0.33161163330078125
1747258491.193534,1709,8.491070747375488
1747258491.4245458,1710,9.027901649475098
1747258491.6617541,1711,15.84739875793457
1747258491.8978627,1712,23.367385864257812
1747258493.3265188,1718,24.18504524230957
1747258493.565095,1719,1.2110201120376587
1747258494.2991037,1722,0.19629111886024475
1747258494.5345259,1723,9.47995376586914
1747258494.767429,1724,18.368867874145508
1747258495.0058882,1725,47.39197540283203
1747258496.181488,1730,15.317238807678223
1747258498.058178,1738,11.92468547821045
1747258498.2992218,1739,6.05966854095459
1747258498.553129,1740,6.648463726043701
1747258499.2713873,1743,3.200913429260254
1747258499.73842,1745,42.106971740722656
1747258500.4364524,1748,16.89358901977539
1747258500.6677458,1749,0.18754395842552185
1747258500.9018004,1750,1.139943242073059
1747258501.1385314,1751,2.3540892601013184
1747258501.610837,1753,29.31265640258789
1747258501.844334,1754,1.305679202079773
1747258502.5458696,1757,14.580135345458984
1747258503.70584,1762,50.39067840576172
1747258503.9396136,1763,3.309952974319458
1747258504.4105558,1765,6.666569709777832
1747258504.6456087,1766,16.357662200927734
1747258505.1154041,1768,8.451148986816406
1747258506.7819514,1775,9.263080596923828
1747258507.0248199,1776,5.026209831237793
1747258507.273063,1777,55.03010559082031
1747258508.0013664,1780,2.586965322494507
1747258508.244301,1781,27.30255126953125
1747258508.9563632,1784,13.265141487121582
1747258509.1953464,1785,21.32184600830078
1747258509.432821,1786,3.186150074005127
1747258509.6654885,1787,12.13656997680664
1747258510.1362169,1789,25.347209930419922
1747258510.3761632,1790,7.916903495788574
1747258510.8477929,1792,10.557599067687988
1747258511.3187032,1794,35.12918472290039
1747258511.785744,1796,36.39919662475586
1747258512.0195248,1797,2.678830623626709
1747258512.7178917,1800,0.5362162590026855
1747258513.1827846,1802,26.8074951171875
1747258513.4141552,1803,0.5662122368812561
1747258513.6618588,1804,5.74100399017334
1747258514.5922356,1808,3.415591239929199
1747258515.056535,1810,1.9108842611312866
1747258515.984056,1814,19.30567169189453
1747258516.4589837,1816,14.52390193939209
1747258516.920892,1818,43.831382751464844
1747258517.1515803,1819,41.44617462158203
1747258518.0747232,1823,54.48139953613281
1747258518.7642305,1826,5.56337833404541
1747258518.9966497,1827,0.08005809038877487
1747258519.460109,1829,21.989870071411133
1747258519.6884997,1830,25.674175262451172
1747258520.169235,1832,13.23281192779541
1747258520.403643,1833,9.667901039123535
1747258520.639314,1834,26.2532901763916
1747258521.1076834,1836,4.757225036621094
1747258521.3421037,1837,52.941890716552734
1747258521.5737932,1838,4.752246856689453
1747258522.9825985,1844,0.6584216356277466
1747258523.2248917,1845,26.289337158203125
1747258523.4617388,1846,10.39039134979248
1747258523.7091181,1847,19.18775177001953
1747258523.9569843,1848,14.355010032653809
1747258524.6674554,1851,0.6789591908454895
1747258525.1515315,1853,2.3898227214813232
1747258525.863794,1856,7.560705184936523
1747258526.80864,1860,22.731409072875977
1747258527.7555132,1864,20.706035614013672
1747258527.9921703,1865,2.31375789642334
1747258528.2335851,1866,1.1763827800750732
1747258528.473791,1867,21.107723236083984
1747258529.4175496,1871,0.26074254512786865
1747258529.6488059,1872,1.1181819438934326
1747258529.8827348,1873,30.171554565429688
1747258530.1140893,1874,0.4626566767692566
1747258530.3470018,1875,24.514883041381836
1747258530.8073442,1877,35.620914459228516
1747258531.269419,1879,1.7840971946716309
1747258531.4987378,1880,45.1003303527832
1747258532.186716,1883,0.4106035530567169
1747258532.420561,1884,8.992076873779297
1747258532.893686,1886,16.80520248413086
1747258533.3575358,1888,20.874841690063477
1747258533.8261912,1890,5.540352821350098
1747258534.06993,1891,6.667940616607666
1747258535.0029273,1895,8.662008285522461
1747258535.9235046,1899,6.703803539276123
1747258536.3895116,1901,0.2470637708902359
1747258536.6218934,1902,32.36600112915039
1747258537.5621123,1906,28.650894165039062
1747258538.0327077,1908,43.70282745361328
1747258538.270918,1909,3.066910743713379
1747258538.502337,1910,2.2202341556549072
1747258539.2035306,1913,10.905709266662598
1747258539.9041011,1916,3.9482262134552
1747258540.370143,1918,0.28203481435775757
1747258541.757957,1924,7.68487548828125
1747258541.992057,1925,5.410439491271973
1747258542.2254205,1926,12.108546257019043
1747258542.6904705,1928,51.2270393371582
1747258542.9218569,1929,9.790035247802734
1747258543.6340358,1932,21.846960067749023
1747258544.3485937,1935,52.94414138793945
1747258544.5791419,1936,0.43295231461524963
1747258545.2786791,1939,20.850183486938477
1747258545.5131922,1940,14.892454147338867
1747258545.740878,1941,10.882284164428711
1747258545.9701715,1942,12.403528213500977
1747258546.68456,1945,29.231056213378906
1747258547.1696966,1947,5.313457489013672
1747258547.8711252,1950,4.322930335998535
1747258548.1099236,1951,1.5755594968795776
1747258548.5954325,1953,14.404921531677246
1747258549.2992916,1956,20.179224014282227
1747258550.2355266,1960,11.382349967956543
1747258550.4715505,1961,32.96051025390625
1747258550.7070503,1962,0.35633522272109985
1747258550.9413261,1963,2.178382635116577
1747258551.1759133,1964,54.47246551513672
1747258551.6398532,1966,25.01675796508789
1747258551.8706076,1967,3.9388694763183594
1747258552.101951,1968,64.90953063964844
1747258552.3317325,1969,0.11347126960754395
1747258553.7297792,1975,12.491568565368652
1747258554.1961238,1977,3.610983371734619
1747258554.4264276,1978,3.8287229537963867
1747258554.6601655,1979,21.766881942749023
1747258554.8908563,1980,3.409968376159668
1747258555.1229923,1981,16.96663475036621
1747258555.3583367,1982,3.0256524085998535
1747258555.5900261,1983,32.77308654785156
1747258556.0571258,1985,18.501731872558594
1747258556.5250711,1987,15.712889671325684
1747258556.756465,1988,0.63080894947052
1747258556.9950254,1989,15.462389945983887
1747258557.460348,1991,21.378639221191406
1747258557.6928363,1992,26.555492401123047
1747258557.923603,1993,12.647379875183105
1747258558.3993437,1995,8.226700782775879
1747258559.3367364,1999,10.697098731994629


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_04_687176-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258090.3226383,0,1.3659005165100098
1747258091.085424,3,1.1022783517837524
1747258091.3196464,4,1.1758980751037598
1747258092.7186475,10,1.0095196962356567
1747258092.948938,11,1.0683072805404663
1747258093.6526546,14,1.0257676839828491
1747258093.8897521,15,1.1997812986373901
1747258094.5988774,18,1.1110179424285889
1747258094.8389108,19,1.7670518159866333
1747258095.0781791,20,1.8928155899047852
1747258095.5604274,22,1.757537603378296
1747258095.8110814,23,1.0013431310653687
1747258096.5420032,26,1.1227608919143677
1747258096.783972,27,1.0790895223617554
1747258098.1769738,33,1.4879791736602783
1747258098.860517,36,1.0039424896240234
1747258099.088471,37,1.0105340480804443
1747258099.3153963,38,1.0014034509658813
1747258099.5423913,39,1.0701807737350464
1747258099.770867,40,1.0850932598114014
1747258101.414695,47,1.8816014528274536
1747258101.6487603,48,1.1465774774551392
1747258101.8827739,49,2.546750068664551
1747258102.3541095,51,1.801261067390442
1747258102.5878184,52,2.7364110946655273
1747258103.050955,54,1.9085686206817627
1747258103.7675717,57,2.702481985092163
1747258104.463657,60,1.499485969543457
1747258104.6936092,61,2.428999900817871
1747258104.9233117,62,3.244318723678589
1747258105.1537273,63,2.808248281478882
1747258105.6264043,65,2.249704122543335
1747258105.8598912,66,2.3158278465270996
1747258106.09044,67,2.6301615238189697
1747258106.3205957,68,2.7267541885375977
1747258106.7866056,70,2.129714250564575
1747258107.020747,71,4.365119934082031
1747258108.4006047,77,4.638841152191162
1747258108.8672688,79,3.0285534858703613
1747258109.1128447,80,2.7988529205322266
1747258109.580487,82,2.6566314697265625
1747258109.817019,83,4.612435817718506
1747258110.2885432,85,4.28187370300293
1747258111.2218523,89,4.467346668243408
1747258111.4564202,90,4.612909317016602
1747258112.6567764,95,3.8096604347229004
1747258113.6345546,99,3.9260621070861816
1747258113.869314,100,2.5135724544525146
1747258114.607397,103,4.656531810760498
1747258115.317143,106,3.711151599884033
1747258115.554342,107,4.462855815887451
1747258116.0155575,109,4.531160354614258
1747258117.1882596,114,3.911203145980835
1747258117.6486921,116,4.374979496002197
1747258118.7982106,121,4.40784215927124
1747258119.717317,125,4.58076810836792
1747258119.946322,126,3.3783326148986816
1747258120.4083703,128,5.2078962326049805
1747258120.881425,130,5.038221836090088
1747258121.1217034,131,5.196194648742676
1747258121.3602495,132,4.944270610809326
1747258122.3283875,136,5.177784442901611
1747258122.5709126,137,4.365115165710449
1747258124.0056565,143,4.929619789123535
1747258124.2388828,144,4.949286460876465
1747258124.7162952,146,4.692500591278076
1747258124.9505699,147,4.163376331329346
1747258125.6553552,150,3.8581647872924805
1747258127.3086555,157,5.02590799331665
1747258127.7822673,159,4.211039066314697
1747258128.0210917,160,4.4772539138793945
1747258128.489181,162,5.676576614379883
1747258128.956488,164,4.691617965698242
1747258129.4236286,166,4.546015739440918
1747258130.353213,170,4.6436357498168945
1747258130.586594,171,3.826298236846924
1747258130.816522,172,5.181906700134277
1747258131.5148532,175,4.664360046386719
1747258131.7512617,176,5.339118003845215
1747258131.9819372,177,4.981082439422607
1747258132.212487,178,5.449661731719971
1747258132.6778429,180,5.419907093048096
1747258132.9144223,181,4.876846790313721
1747258133.6330528,184,5.20972204208374
1747258133.8771334,185,5.075340747833252
1747258134.11377,186,5.564462661743164
1747258134.8324735,189,5.550868034362793
1747258135.0733194,190,5.166686534881592
1747258135.31631,191,5.67692232131958
1747258135.5634735,192,5.433173656463623
1747258136.2805955,195,5.10996675491333
1747258137.2019248,199,5.421145915985107
1747258137.434616,200,4.750124454498291
1747258137.897692,202,4.658453464508057
1747258138.130271,203,4.362768650054932
1747258138.367777,204,5.4466872215271
1747258138.6020474,205,4.797662734985352
1747258139.0678792,207,5.440638065338135
1747258139.5312748,209,5.552140235900879
1747258139.9964554,211,4.801612854003906
1747258140.4617784,213,5.297292232513428
1747258140.9550884,215,4.473361015319824
1747258141.1985831,216,3.95106840133667
1747258141.681817,218,5.035289764404297
1747258141.9194255,219,4.801868438720703
1747258142.1613157,220,5.139819622039795
1747258142.3949845,221,5.249350547790527
1747258142.6264055,222,4.625499248504639
1747258143.0885057,224,4.658177852630615
1747258143.3241558,225,4.265415668487549
1747258144.2650795,229,5.1843791007995605
1747258145.6788287,235,4.438867092132568
1747258146.1496353,237,5.390810012817383
1747258146.3828793,238,4.683328628540039
1747258146.6172197,239,5.168200969696045
1747258147.0829382,241,5.4868645668029785
1747258147.3142967,242,4.80488395690918
1747258147.7825682,244,5.037303447723389
1747258148.0105681,245,5.130503177642822
1747258148.2376595,246,4.930396556854248
1747258148.468221,247,5.488678932189941
1747258149.628095,252,4.995316505432129
1747258149.8645775,253,4.9454851150512695
1747258150.10093,254,5.677398681640625
1747258150.8007698,257,4.241492748260498
1747258151.041458,258,5.289202690124512
1747258151.2729993,259,5.164428234100342
1747258151.5015082,260,5.134514808654785
1747258151.9567902,262,5.012119770050049
1747258153.8040228,270,4.527647018432617
1747258154.031753,271,4.081997394561768
1747258154.7287612,274,5.45283317565918
1747258154.9663217,275,5.52820348739624
1747258155.1998353,276,4.851136207580566
1747258155.666437,278,5.756292819976807
1747258156.1356213,280,5.465546131134033
1747258156.6078796,282,4.842419624328613
1747258156.8462172,283,4.428237438201904
1747258157.3142087,285,4.318624973297119
1747258157.7946458,287,5.882951736450195
1747258158.0333664,288,5.003653049468994
1747258158.5084941,290,4.693129539489746
1747258159.7390323,295,5.035989761352539
1747258159.9764292,296,5.588155746459961
1747258160.216958,297,5.3840651512146
1747258160.457824,298,5.0296759605407715
1747258161.8845243,304,4.54887580871582
1747258162.3637905,306,6.107629776000977
1747258162.8518333,308,5.612200736999512
1747258163.0852995,309,5.145723819732666
1747258163.8176672,312,5.135919570922852
1747258164.0538564,313,5.662319660186768
1747258164.7681222,316,5.384284496307373
1747258165.2357376,318,5.298196315765381
1747258165.4666126,319,5.028124809265137
1747258166.1683137,322,5.349640846252441
1747258166.6369185,324,4.902632236480713
1747258167.814182,329,5.477925777435303
1747258168.05315,330,5.316311836242676
1747258168.2903218,331,5.239795684814453
1747258168.5202568,332,4.617778778076172
1747258169.6682901,337,5.219513416290283
1747258169.9072056,338,4.97862434387207
1747258170.3922324,340,5.721436023712158
1747258171.1140068,343,4.88494873046875
1747258171.3611188,344,4.635647296905518
1747258171.6033933,345,5.489247798919678
1747258171.8445034,346,4.953223705291748
1747258172.3231084,348,5.850839138031006
1747258172.7933438,350,4.231919765472412
1747258173.263297,352,4.911825656890869
1747258173.4950912,353,4.75853157043457
1747258173.731354,354,5.490355014801025
1747258174.675309,358,5.312107086181641
1747258175.1568727,360,5.221588611602783
1747258175.6157284,362,5.287054538726807
1747258175.8468874,363,5.353531360626221
1747258176.0774708,364,4.469977855682373
1747258176.3126926,365,4.6512861251831055
1747258176.5462487,366,5.408669948577881
1747258176.7911184,367,4.726729869842529
1747258177.030115,368,4.709977626800537
1747258178.440725,374,5.294893264770508
1747258179.1538935,377,4.6477952003479
1747258179.38714,378,5.091392517089844
1747258181.047749,385,6.008579730987549
1747258181.3033273,386,5.4752888679504395
1747258182.304507,390,5.402752876281738
1747258182.5409243,391,5.401172161102295
1747258182.7756543,392,5.7130818367004395
1747258183.0083668,393,4.481245517730713
1747258183.2490726,394,5.566783905029297
1747258183.4829137,395,5.78849458694458
1747258183.713813,396,5.00444221496582
1747258183.9542089,397,5.885777950286865
1747258184.1964622,398,4.689043045043945
1747258184.4279442,399,5.113714694976807
1747258184.889522,401,4.2843523025512695
1747258185.1256676,402,5.419901371002197
1747258185.588333,404,4.633988380432129
1747258186.5254278,408,5.4598307609558105
1747258186.7580063,409,5.999307632446289
1747258187.4499288,412,5.725069522857666
1747258187.6820369,413,6.005763530731201
1747258187.912777,414,5.812920570373535
1747258188.1452022,415,4.39311408996582
1747258188.838899,418,5.5401997566223145
1747258189.5341938,421,4.494334697723389
1747258189.7707908,422,5.67767333984375
1747258190.467771,425,5.1782732009887695
1747258190.6987581,426,6.274202823638916
1747258191.632196,430,5.57815408706665
1747258191.8607492,431,5.509624004364014
1747258192.549407,434,4.925253391265869
1747258192.7817833,435,5.412310600280762
1747258193.0125964,436,5.810884952545166
1747258193.2433686,437,5.414409637451172
1747258193.4796772,438,5.825197219848633
1747258193.7100358,439,5.731328964233398
1747258193.9427843,440,5.99098539352417
1747258194.1705787,441,5.5345845222473145
1747258194.6357799,443,5.971060752868652
1747258194.8695962,444,5.654395580291748
1747258195.1030085,445,5.194864273071289
1747258195.3303163,446,6.359411716461182
1747258196.2578201,450,5.5378336906433105
1747258196.487681,451,5.528493404388428
1747258196.7197564,452,5.806599140167236
1747258196.9610891,453,5.964081287384033
1747258197.2010915,454,5.856564998626709
1747258197.6771777,456,5.59511661529541
1747258198.1475437,458,6.171399116516113
1747258198.639835,460,5.445157051086426
1747258198.877489,461,5.043753623962402
1747258199.589675,464,5.558748245239258
1747258199.8283808,465,5.952816486358643
1747258200.070829,466,5.619313716888428
1747258200.5325553,468,6.314537525177002
1747258201.0075305,470,5.61366081237793
1747258201.9298778,474,5.799668788909912
1747258202.1697335,475,5.282001972198486
1747258202.872166,478,6.158215045928955
1747258203.110439,479,5.201330661773682
1747258203.3426914,480,5.869601249694824
1747258203.5760717,481,5.199916362762451
1747258203.8078637,482,6.338253021240234
1747258204.038489,483,5.4597015380859375
1747258204.274763,484,5.484724998474121
1747258204.751259,486,5.7413787841796875
1747258204.983905,487,5.653228282928467
1747258205.2168193,488,5.540676593780518
1747258205.4553182,489,5.603856563568115
1747258205.9261055,491,5.829300880432129
1747258206.6422849,494,5.307371616363525
1747258207.6056464,498,5.625322341918945
1747258208.3288376,501,5.305638313293457
1747258208.5636714,502,5.453701019287109
1747258208.7975688,503,5.6621246337890625
1747258209.494998,506,5.363765716552734
1747258209.9672873,508,5.418976783752441
1747258210.2089605,509,6.205883026123047
1747258210.4457428,510,5.519869327545166
1747258210.6859465,511,6.113815784454346
1747258210.932232,512,6.050332069396973
1747258211.1728694,513,6.1703972816467285
1747258211.414532,514,5.74910306930542
1747258212.125871,517,6.023194313049316
1747258212.3580732,518,5.500184535980225
1747258212.590748,519,5.980893611907959
1747258212.8218677,520,5.986202716827393
1747258213.5155733,523,5.2864556312561035
1747258215.1396167,530,6.099035739898682
1747258215.835954,533,6.2997236251831055
1747258216.075303,534,5.912752628326416
1747258216.5427608,536,5.676025867462158
1747258216.7860568,537,6.240619659423828
1747258217.0176415,538,5.99656343460083
1747258217.24952,539,6.1828932762146
1747258217.4789672,540,5.5851850509643555
1747258217.93765,542,6.037854194641113
1747258218.1691537,543,5.782539367675781
1747258218.3984702,544,6.049335956573486
1747258218.8606856,546,5.515352725982666
1747258219.088743,547,5.742779731750488
1747258219.787859,550,5.575979232788086
1747258220.2492673,552,5.210577487945557
1747258220.7178476,554,6.222509384155273
1747258220.9534166,555,5.748035907745361
1747258221.180433,556,5.684364318847656
1747258222.5770495,562,6.264965534210205
1747258222.819999,563,5.829320907592773
1747258223.053681,564,5.644195079803467
1747258223.9882076,568,6.118995189666748
1747258224.6857367,571,5.587821960449219
1747258225.1603274,573,5.297435283660889
1747258225.8587198,576,5.825484275817871
1747258226.7809844,580,6.145878791809082
1747258227.7082036,584,4.910707473754883
1747258227.9351761,585,6.297678470611572
1747258228.1629105,586,5.617076396942139
1747258228.6248596,588,5.825581073760986
1747258229.0951457,590,6.214438438415527
1747258229.336941,591,5.966800212860107
1747258229.5667975,592,5.947350025177002
1747258230.0495188,594,5.737356185913086
1747258230.5133982,596,5.574268341064453
1747258230.7543347,597,5.039723873138428
1747258230.987818,598,5.720548629760742
1747258231.2274547,599,4.85495662689209
1747258231.7029595,601,5.283060550689697
1747258231.932915,602,5.47737455368042
1747258232.1642404,603,6.1151957511901855
1747258232.631223,605,5.843342304229736
1747258233.3297927,608,5.546257972717285
1747258233.8036554,610,6.070858955383301
1747258234.4916728,613,5.6515960693359375
1747258234.7232683,614,5.741229057312012
1747258235.1987808,616,6.321566104888916
1747258235.668759,618,6.275497913360596
1747258236.1378763,620,5.467007160186768
1747258236.6086097,622,5.8604865074157715
1747258236.8423653,623,5.905820846557617
1747258237.5524657,626,5.421499729156494
1747258238.02998,628,5.719941139221191
1747258238.267172,629,5.977295875549316
1747258239.2257187,633,5.301772594451904
1747258239.703696,635,5.881677627563477
1747258240.1725848,637,5.476464748382568
1747258240.8777308,640,5.8903937339782715
1747258241.1099076,641,5.4609503746032715
1747258241.338836,642,5.904902458190918
1747258241.5764365,643,6.014869689941406
1747258241.8098962,644,6.1569318771362305
1747258242.0398417,645,5.911100387573242
1747258242.967829,649,6.250756740570068
1747258243.4299161,651,5.762145519256592
1747258243.6609015,652,5.468043327331543
1747258243.891361,653,5.077505588531494
1747258244.1241474,654,5.5437164306640625
1747258244.3571758,655,5.611869812011719
1747258245.052454,658,5.87579345703125
1747258245.2861838,659,5.9704203605651855
1747258245.5189154,660,6.046130657196045
1747258247.1654928,667,5.692350387573242
1747258247.869715,670,6.124316215515137
1747258249.0386384,675,5.312467098236084
1747258249.277024,676,6.341092586517334
1747258249.505261,677,5.8049468994140625
1747258250.1977966,680,6.036462783813477
1747258250.6598384,682,5.809041976928711
1747258250.8898706,683,5.940756797790527
1747258251.125319,684,6.106525897979736
1747258251.8376698,687,5.9161834716796875
1747258252.9967058,692,6.148910999298096
1747258253.4663591,694,6.192379474639893
1747258253.702013,695,5.743881702423096
1747258253.9369638,696,5.623350620269775
1747258254.1695318,697,5.386640548706055
1747258254.6502483,699,5.794708728790283
1747258255.3570929,702,5.614964962005615
1747258255.5998907,703,5.785737037658691
1747258256.080047,705,5.6021342277526855
1747258257.0207884,709,5.8047661781311035
1747258257.26682,710,5.987862586975098
1747258257.7549584,712,5.817718982696533
1747258258.4707057,715,5.800549507141113
1747258258.9312727,717,5.66104793548584
1747258259.4029853,719,5.587216377258301
1747258259.6379235,720,5.104527950286865
1747258259.8756375,721,6.294620037078857
1747258260.3507574,723,5.979552268981934
1747258260.8223124,725,5.920255184173584
1747258261.0538104,726,5.8442840576171875
1747258261.2868302,727,5.608400821685791
1747258261.517872,728,5.738770484924316
1747258261.7463021,729,5.692066669464111
1747258262.2161927,731,5.492948055267334
1747258262.44878,732,5.407880783081055
1747258262.6791806,733,5.937655448913574
1747258263.831805,738,5.389557361602783
1747258264.0618901,739,5.447080612182617
1747258264.295173,740,5.768980026245117
1747258264.758556,742,5.305044174194336
1747258264.9883285,743,6.248210430145264
1747258265.2187967,744,5.961674213409424
1747258265.4492502,745,6.052783489227295
1747258267.0754628,752,5.878714084625244
1747258267.7771857,755,5.277373313903809
1747258268.0154424,756,5.617391586303711
1747258268.480042,758,5.964733123779297
1747258269.6560843,763,5.622993469238281
1747258269.8908255,764,5.12918758392334
1747258270.1190448,765,5.942052841186523
1747258270.824554,768,5.475729942321777
1747258271.14473,769,6.165432453155518
1747258271.8452253,772,5.677406311035156
1747258272.0741482,773,6.0316925048828125
1747258272.5325572,775,6.027395248413086
1747258272.7647796,776,5.979310035705566
1747258273.2278242,778,5.735405921936035
1747258273.4642105,779,5.8916544914245605
1747258273.6943557,780,5.546095371246338
1747258273.929649,781,6.3798298835754395
1747258274.1668274,782,5.587939739227295
1747258275.5827231,788,5.688753604888916
1747258275.8124964,789,5.5098772048950195
1747258276.2725701,791,5.880579471588135
1747258276.7341063,793,6.091177940368652
1747258277.2083895,795,5.700926780700684
1747258277.4450045,796,6.212141990661621
1747258278.151435,799,6.013461112976074
1747258278.3923056,800,5.692338943481445
1747258279.3320444,804,5.645442008972168
1747258279.563863,805,5.755825042724609
1747258279.7963088,806,6.1032304763793945
1747258280.0348582,807,5.92642879486084
1747258280.729223,810,5.8585734367370605
1747258281.4183428,813,5.930535793304443
1747258282.5645573,818,5.430980682373047
1747258282.794515,819,6.286957263946533
1747258283.257235,821,5.8368024826049805
1747258283.4916363,822,6.130664348602295
1747258283.720411,823,5.998838424682617
1747258284.1819794,825,6.218924045562744
1747258284.4092867,826,5.8922929763793945
1747258284.6439476,827,6.114227294921875
1747258284.8820755,828,6.264729022979736
1747258285.8107605,832,5.930679798126221
1747258286.0404954,833,6.234593391418457
1747258286.5126538,835,5.910312652587891
1747258286.743096,836,6.198639869689941
1747258286.9749813,837,6.0196638107299805
1747258287.4324403,839,5.459053039550781
1747258287.6697798,840,5.653243541717529
1747258288.3792348,843,6.016022205352783
1747258288.8365934,845,6.093709468841553
1747258290.0270517,850,5.745763301849365
1747258290.2607436,851,5.655734539031982
1747258290.9717746,854,5.945735931396484
1747258291.6797934,857,5.550542831420898
1747258292.3837528,860,5.788147449493408
1747258292.8569767,862,5.376650333404541
1747258293.5524435,865,5.948408126831055
1747258293.7890055,866,5.9565510749816895
1747258294.7122242,870,5.437854290008545
1747258294.948953,871,6.079154014587402
1747258297.2522209,881,5.326131820678711
1747258297.718141,883,5.564184188842773
1747258297.9509978,884,5.400075435638428
1747258298.184301,885,6.038993835449219
1747258298.4177024,886,6.003819942474365
1747258298.892353,888,5.867217540740967
1747258299.3507805,890,5.846410751342773
1747258299.813776,892,5.944903373718262
1747258300.5158756,895,5.302355766296387
1747258300.9745693,897,5.959578514099121
1747258301.2121065,898,5.9777350425720215
1747258301.9271815,901,5.9743971824646
1747258302.166284,902,6.391486167907715
1747258302.6360092,904,5.6857075691223145
1747258303.1065109,906,5.827129364013672
1747258303.3416753,907,6.313360691070557
1747258303.5733151,908,5.613645553588867
1747258304.0428405,910,6.137663841247559
1747258304.2769423,911,6.281413555145264
1747258304.99172,914,5.9684739112854
1747258305.924806,918,6.284843921661377
1747258306.1568604,919,6.532131671905518
1747258306.6198158,921,5.874022483825684
1747258307.0930874,923,5.8682780265808105
1747258308.0255322,927,5.509438991546631
1747258308.2577233,928,5.8779072761535645
1747258308.487928,929,5.772646427154541
1747258308.7208552,930,5.673556804656982
1747258308.9496574,931,4.731205463409424
1747258309.1780546,932,5.689249038696289
1747258309.4140434,933,5.513638496398926
1747258309.8758051,935,5.092474937438965
1747258310.7995403,939,5.659579277038574
1747258311.262209,941,5.6842756271362305
1747258311.494456,942,5.8620524406433105
1747258312.208366,945,5.382498741149902
1747258313.1451464,949,6.267800331115723
1747258313.8448071,952,5.604714870452881
1747258314.3105006,954,5.908496856689453
1747258314.5415716,955,6.297084331512451
1747258314.7784026,956,4.409887313842773
1747258315.7161496,960,5.983068466186523
1747258316.175923,962,5.995469093322754
1747258316.4084418,963,6.200275897979736
1747258316.6391494,964,5.424335956573486
1747258316.8722248,965,5.989305019378662
1747258317.3417666,967,6.233992576599121
1747258317.5725381,968,6.688342571258545
1747258318.2611141,971,6.46062707901001
1747258319.4116604,976,5.887204170227051
1747258319.8785477,978,6.02659797668457
1747258320.108748,979,6.213536739349365
1747258320.5727093,981,6.17345666885376
1747258320.807032,982,6.334763050079346
1747258321.747565,986,6.338806629180908
1747258322.2213767,988,5.920619487762451
1747258322.4587843,989,6.2913618087768555
1747258322.6931949,990,5.828373432159424
1747258323.1583467,992,6.548155784606934
1747258323.634785,994,6.3715691566467285
1747258323.8692977,995,6.080072402954102
1747258324.1018639,996,6.382813930511475
1747258324.5688808,998,5.9792985916137695
1747258324.7993948,999,5.820375442504883
1747258325.2637947,1001,6.5501508712768555
1747258325.4993603,1002,5.856297016143799
1747258325.7315166,1003,6.124638080596924
1747258325.9643707,1004,6.3456597328186035
1747258326.1996405,1005,6.221469402313232
1747258326.4290082,1006,6.069360733032227
1747258327.5972507,1011,5.580921173095703
1747258328.0673215,1013,6.32105827331543
1747258328.5400133,1015,5.640981197357178
1747258328.7730815,1016,6.492861747741699
1747258329.0039833,1017,5.542113780975342
1747258330.2003093,1022,6.523390293121338
1747258331.1369164,1026,6.211371421813965
1747258331.6013346,1028,6.491738319396973
1747258331.8338623,1029,5.6087117195129395
1747258333.2492423,1035,5.735556125640869
1747258333.4807446,1036,6.181125640869141
1747258333.717866,1037,6.307334899902344
1747258333.9525797,1038,5.8870768547058105
1747258334.1921744,1039,6.386179447174072
1747258335.152164,1043,6.015416145324707
1747258335.6310568,1045,6.5423359870910645
1747258335.8653147,1046,6.406850337982178
1747258337.271702,1052,5.7519989013671875
1747258337.5050309,1053,6.052992820739746
1747258338.203443,1056,5.238003730773926
1747258338.6647801,1058,5.867424964904785
1747258338.895482,1059,5.950408935546875
1747258339.130102,1060,5.75347900390625
1747258339.6147506,1062,6.414050579071045
1747258340.3176618,1065,5.981383800506592
1747258340.5482988,1066,5.833249092102051
1747258340.7829552,1067,5.822921276092529
1747258341.2570634,1069,5.915154933929443
1747258341.4906259,1070,6.465236186981201
1747258341.7355883,1071,5.471796035766602
1747258341.9693036,1072,6.401259422302246
1747258342.2098248,1073,6.06353235244751
1747258342.4446733,1074,5.725856304168701
1747258343.1465397,1077,6.474632263183594
1747258343.3776367,1078,6.443856716156006
1747258343.8421414,1080,6.399862766265869
1747258344.0746462,1081,6.464700698852539
1747258344.3072271,1082,6.152774333953857
1747258344.9981527,1085,6.0858025550842285
1747258345.2275295,1086,6.660920143127441
1747258345.456249,1087,6.314783096313477
1747258346.3773322,1091,6.297876834869385
1747258346.60607,1092,6.5575690269470215
1747258346.8356318,1093,5.794439792633057
1747258347.9898283,1098,6.585799217224121
1747258348.4514902,1100,6.291471004486084
1747258348.9117227,1102,5.908406734466553
1747258349.14663,1103,5.961921691894531
1747258349.3847609,1104,6.241199970245361
1747258350.1067662,1107,5.851181983947754
1747258350.3492625,1108,6.690659523010254
1747258350.5848916,1109,6.664389133453369
1747258350.8216221,1110,6.183043479919434
1747258351.0628815,1111,6.507731914520264
1747258351.2975488,1112,6.7561421394348145
1747258351.5312848,1113,6.67134428024292
1747258351.7699013,1114,6.078061580657959
1747258352.2531838,1116,6.1573967933654785
1747258352.9430614,1119,5.975927829742432
1747258353.4023054,1121,6.0499114990234375
1747258353.6367588,1122,6.145744800567627
1747258354.344263,1125,5.997889518737793
1747258354.574674,1126,5.6072678565979
1747258355.0370865,1128,6.381402492523193
1747258355.2693214,1129,5.443465232849121
1747258355.5059075,1130,5.930459022521973
1747258355.7361255,1131,5.180707931518555
1747258355.9702308,1132,6.175102710723877
1747258356.4505334,1134,6.297330856323242
1747258356.680848,1135,6.2858500480651855
1747258356.916286,1136,6.385679721832275
1747258357.62559,1139,6.0255327224731445
1747258358.323438,1142,6.666335105895996
1747258359.0230021,1145,5.663634777069092
1747258359.2678666,1146,6.253896713256836
1747258359.7377257,1148,5.301770210266113
1747258359.9750924,1149,5.919669151306152
1747258360.2094223,1150,6.188930511474609
1747258360.4462433,1151,6.314098358154297
1747258360.680154,1152,6.789647102355957
1747258360.915335,1153,5.476377964019775
1747258361.3954535,1155,6.590279579162598
1747258362.5795343,1160,6.120224475860596
1747258363.0473611,1162,6.748657703399658
1747258363.5192635,1164,6.369914531707764
1747258363.985071,1166,6.414108753204346
1747258364.2321582,1167,5.728278636932373
1747258365.637405,1173,6.429814338684082
1747258365.87283,1174,6.513149738311768
1747258366.3377395,1176,6.321226119995117
1747258366.5718484,1177,6.092666149139404
1747258366.8067245,1178,6.111186504364014
1747258367.750969,1182,5.763923168182373
1747258368.20799,1184,5.708493232727051
1747258368.6709347,1186,6.432819843292236
1747258369.1268938,1188,6.250072002410889
1747258369.3560894,1189,6.756625652313232
1747258369.5833704,1190,6.40274715423584
1747258370.2678833,1193,6.420133590698242
1747258370.4960577,1194,6.199947834014893
1747258370.723538,1195,6.282796382904053
1747258371.1769924,1197,6.38888692855835
1747258371.4071138,1198,6.1965837478637695
1747258372.0937452,1201,6.223353385925293
1747258372.327356,1202,5.703210830688477
1747258373.022722,1205,6.386688709259033
1747258373.2567987,1206,5.906736373901367
1747258373.491727,1207,6.513758182525635
1747258373.9679778,1209,6.598045349121094
1747258374.89831,1213,5.983302593231201
1747258375.1377795,1214,5.364628791809082
1747258375.379678,1215,5.560152053833008
1747258375.864087,1217,5.063928604125977
1747258376.104336,1218,4.880823135375977
1747258377.283461,1223,6.315288066864014
1747258377.7510502,1225,6.121677875518799
1747258378.4484031,1228,5.204219818115234
1747258378.6798294,1229,6.246570110321045
1747258379.3772862,1232,6.1790900230407715
1747258379.6076617,1233,6.536734580993652
1747258380.7675,1238,6.143997669219971
1747258381.2552228,1240,5.563819885253906
1747258381.5070474,1241,6.536056995391846
1747258381.752936,1242,5.150383472442627
1747258381.994758,1243,6.246872901916504
1747258382.2346215,1244,5.908874034881592
1747258382.4823241,1245,5.51024055480957
1747258382.7217808,1246,5.4091477394104
1747258383.4681714,1249,6.470589637756348
1747258383.7155797,1250,6.3884196281433105
1747258383.9598258,1251,5.667681694030762
1747258384.2085164,1252,6.363406658172607
1747258384.6877658,1254,6.429896831512451
1747258385.161115,1256,6.406811714172363
1747258385.3978808,1257,5.894935131072998
1747258386.122667,1260,5.415416717529297
1747258386.354393,1261,5.917663097381592
1747258387.048816,1264,5.661224842071533
1747258387.7484024,1267,5.654968738555908
1747258388.6752446,1271,5.492380619049072
1747258389.8398838,1276,5.449038505554199
1747258390.0713184,1277,5.128268718719482
1747258390.3034,1278,6.1783857345581055
1747258391.2710257,1282,4.8757548332214355
1747258391.9725604,1285,4.007941246032715
1747258393.1484509,1290,6.083902359008789
1747258393.8497796,1293,6.534219264984131
1747258394.5412636,1296,6.20842981338501
1747258395.0015702,1298,5.445733070373535
1747258395.2310545,1299,5.475910663604736
1747258395.9337516,1302,5.696009635925293
1747258396.8672063,1306,4.9113898277282715
1747258397.801868,1310,5.192262649536133
1747258398.7417204,1314,5.268640518188477
1747258398.9736097,1315,6.315712928771973
1747258400.1398833,1320,5.448323726654053
1747258400.6096592,1322,6.055037021636963
1747258400.8414059,1323,5.503607273101807
1747258401.3109105,1325,5.704699993133545
1747258401.5447276,1326,5.7304253578186035
1747258402.0061502,1328,5.619630813598633
1747258403.63922,1335,6.072531700134277
1747258405.7042713,1344,5.951122760772705
1747258405.9309647,1345,6.551916599273682
1747258406.3907604,1347,6.106561183929443
1747258406.622658,1348,6.1960530281066895
1747258407.3228006,1351,6.455785274505615
1747258407.562354,1352,6.092273235321045
1747258408.0398116,1354,5.966570854187012
1747258409.0039825,1358,5.993896961212158
1747258409.4943836,1360,6.083713054656982
1747258410.4805229,1364,6.191493511199951
1747258410.722936,1365,6.431851863861084
1747258410.9710264,1366,6.39151668548584
1747258411.2204034,1367,6.019792556762695
1747258411.4618216,1368,5.923731803894043
1747258412.4191747,1372,6.667831897735596
1747258412.6534922,1373,6.412143707275391
1747258413.1193285,1375,6.653132438659668
1747258413.352809,1376,6.242895603179932
1747258414.2956622,1380,6.098561763763428
1747258415.4678957,1385,6.061752796173096
1747258415.7040238,1386,6.144374847412109
1747258416.6360931,1390,4.903932571411133
1747258417.3279467,1393,5.90930700302124
1747258418.0246334,1396,6.1233601570129395
1747258418.260124,1397,6.191849231719971
1747258418.7307024,1399,6.4789934158325195
1747258418.963868,1400,6.183660507202148
1747258419.657581,1403,6.045581340789795
1747258420.119886,1405,6.384416580200195
1747258421.9665287,1413,5.75931978225708
1747258422.6486306,1416,6.308778762817383
1747258422.8767598,1417,6.266308784484863
1747258423.3384025,1419,6.236490249633789
1747258423.7945178,1421,6.088367938995361
1747258424.024017,1422,6.8682026863098145
1747258426.119472,1431,6.1596999168396
1747258426.3528292,1432,6.942135334014893
1747258427.2775779,1436,6.207286834716797
1747258427.7451162,1438,6.155888557434082
1747258427.9734004,1439,6.08048677444458
1747258428.2061844,1440,5.8469929695129395
1747258428.4356122,1441,5.448554515838623
1747258429.1322746,1444,5.64895486831665
1747258429.6123996,1446,6.427990436553955
1747258429.8442943,1447,6.256511211395264
1747258430.080402,1448,6.203124523162842
1747258430.3151329,1449,5.048178195953369
1747258430.5508869,1450,5.873183250427246
1747258430.7858937,1451,5.922835350036621
1747258431.0174932,1452,5.674482345581055
1747258431.496827,1454,6.174395561218262
1747258431.7309768,1455,6.340202331542969
1747258431.9613829,1456,6.7858123779296875
1747258432.1895363,1457,6.876515865325928
1747258432.4182434,1458,5.965175628662109
1747258432.663425,1459,6.426814556121826
1747258432.9023688,1460,6.094062328338623
1747258433.137131,1461,6.493098735809326
1747258433.6047885,1463,6.770306587219238
1747258435.3439999,1470,6.207332134246826
1747258436.101276,1473,6.403614044189453
1747258436.3477986,1474,6.033642768859863
1747258436.8407335,1476,6.299322605133057
1747258437.0771112,1477,6.339456558227539
1747258438.0113142,1481,6.596354961395264
1747258438.2473276,1482,6.517933368682861
1747258438.487657,1483,6.142982006072998
1747258439.430628,1487,4.205624103546143
1747258439.668633,1488,6.174583911895752
1747258439.8993015,1489,6.057151794433594
1747258440.1279037,1490,6.035404682159424
1747258440.3574343,1491,6.251970291137695
1747258440.8168433,1493,6.573684215545654
1747258441.0531666,1494,6.166853904724121
1747258441.999938,1498,6.261032581329346
1747258442.2373707,1499,6.101391792297363
1747258442.4693923,1500,4.788684844970703
1747258442.9469585,1502,5.271595001220703
1747258443.6527216,1505,6.090412616729736
1747258444.595196,1509,6.318920612335205
1747258444.8296409,1510,5.926776885986328
1747258445.068708,1511,5.547179222106934
1747258445.530397,1513,6.237636566162109
1747258445.9918277,1515,6.4008283615112305
1747258446.2241592,1516,6.301997661590576
1747258447.8268046,1523,6.256637096405029
1747258448.525121,1526,5.7933268547058105
1747258448.9856596,1528,6.354927062988281
1747258450.3735642,1534,6.448941707611084
1747258451.0694616,1537,6.460778713226318
1747258451.3078196,1538,6.402529716491699
1747258452.0230687,1541,5.694703102111816
1747258452.962107,1545,6.562971591949463
1747258453.4335947,1547,6.790683746337891
1747258453.66661,1548,5.676228046417236
1747258454.3706207,1551,5.70796012878418
1747258454.6021235,1552,6.567591667175293
1747258454.8353114,1553,5.6292829513549805
1747258455.3084505,1555,5.139840126037598
1747258455.7760267,1557,5.000925540924072
1747258456.930172,1562,5.529645919799805
1747258457.393616,1564,5.971554279327393
1747258457.627994,1565,5.370305061340332
1747258457.859616,1566,5.7895827293396
1747258458.3246913,1568,6.465879917144775
1747258458.7831273,1570,6.621602535247803
1747258459.0136392,1571,6.567107200622559
1747258459.2437863,1572,5.819840431213379
1747258459.477939,1573,6.481328010559082
1747258460.183339,1576,6.335214614868164
1747258460.6515565,1578,5.5540642738342285
1747258460.8790495,1579,6.001754283905029
1747258461.1067014,1580,5.885441303253174
1747258461.3357046,1581,6.367213726043701
1747258461.5650818,1582,5.888556480407715
1747258462.250563,1585,6.356727123260498
1747258463.3977334,1590,5.574588298797607
1747258464.5402977,1595,6.441728591918945
1747258464.7708435,1596,6.444397926330566
1747258464.9980092,1597,6.412437438964844
1747258465.919633,1601,6.122312068939209
1747258466.1477475,1602,6.3183794021606445
1747258466.3767698,1603,6.5065131187438965
1747258467.993585,1610,6.376120090484619
1747258468.2254286,1611,6.3949785232543945
1747258468.6969497,1613,6.266106128692627
1747258468.9347475,1614,6.0215163230896
1747258469.4066696,1616,5.94412899017334
1747258470.34642,1620,6.222532749176025
1747258470.813921,1622,5.606928825378418
1747258471.291995,1624,5.985830307006836
1747258471.7695425,1626,6.217153072357178
1747258472.0083556,1627,6.591180324554443
1747258472.9492545,1631,6.52225923538208
1747258473.8987558,1635,6.645690441131592
1747258474.132331,1636,6.605273723602295
1747258474.3665957,1637,6.5271687507629395
1747258474.5987346,1638,6.4265360832214355
1747258475.0651467,1640,6.388796329498291
1747258475.301633,1641,6.405208110809326
1747258476.4791334,1646,6.4419097900390625
1747258476.7199526,1647,6.483705520629883
1747258477.1964517,1649,6.698558807373047
1747258477.6667206,1651,5.952046871185303
1747258477.9099429,1652,5.816847801208496
1747258478.1412995,1653,6.237143516540527
1747258478.3711338,1654,6.5577192306518555
1747258478.8322785,1656,6.4029107093811035
1747258479.297243,1658,6.094499111175537
1747258480.2248905,1662,6.501781940460205
1747258480.690245,1664,6.457495212554932
1747258481.151761,1666,5.890875339508057
1747258481.8520968,1669,6.461878299713135
1747258482.084019,1670,6.511966705322266
1747258483.0159194,1674,5.49428653717041
1747258483.7137809,1677,5.97037935256958
1747258484.1793957,1679,5.136499881744385
1747258484.4101555,1680,5.956418514251709
1747258484.6414082,1681,5.663305759429932
1747258484.8764236,1682,6.195957183837891
1747258485.566302,1685,5.64241361618042
1747258485.800706,1686,6.295958995819092
1747258486.0425925,1687,6.634202480316162
1747258486.275501,1688,5.946767330169678
1747258486.5174966,1689,4.876697540283203
1747258486.7496223,1690,6.2652130126953125
1747258487.4563076,1693,6.303984642028809
1747258487.6938396,1694,5.880876541137695
1747258487.933131,1695,6.764969348907471
1747258488.4044135,1697,6.119805335998535
1747258488.6399128,1698,6.306562423706055
1747258488.8745062,1699,5.861848831176758
1747258489.1151693,1700,5.891214847564697
1747258489.5808825,1702,6.3401336669921875
1747258490.0402625,1704,6.206423282623291
1747258490.7435853,1707,6.1863298416137695
1747258491.2103355,1709,5.7465691566467285
1747258491.4451573,1710,6.293148040771484
1747258491.681848,1711,5.962306499481201
1747258491.9129562,1712,6.144733905792236
1747258493.3436,1718,5.879941463470459
1747258493.5919693,1719,5.473226547241211
1747258494.316299,1722,5.555788993835449
1747258494.5524514,1723,6.192634105682373
1747258494.7844114,1724,5.452356338500977
1747258495.0233753,1725,5.601655960083008
1747258496.1988287,1730,6.429923057556152
1747258498.0807302,1738,5.763110160827637
1747258498.3240926,1739,5.986606121063232
1747258498.575837,1740,4.949565410614014
1747258499.2888587,1743,5.030125141143799
1747258499.7573693,1745,5.513985633850098
1747258500.4533422,1748,6.729972839355469
1747258500.6861525,1749,4.4582014083862305
1747258500.9207342,1750,5.513815879821777
1747258501.157913,1751,4.783973693847656
1747258501.628355,1753,5.897679328918457
1747258501.8621407,1754,5.795198440551758
1747258502.5627604,1757,5.912862300872803
1747258503.7220347,1762,6.643248081207275
1747258503.9562714,1763,4.9555745124816895
1747258504.429065,1765,5.696708679199219
1747258504.663759,1766,5.88503360748291
1747258505.1336696,1768,5.2586774826049805
1747258506.8030336,1775,6.0433526039123535
1747258507.0499384,1776,6.3143534660339355
1747258507.2907314,1777,5.685894966125488
1747258508.0287585,1780,5.743161678314209
1747258508.2696254,1781,5.578210353851318
1747258508.9784036,1784,5.425867080688477
1747258509.210737,1785,5.61256217956543
1747258509.4505212,1786,5.250796794891357
1747258509.684737,1787,5.887399196624756
1747258510.1587605,1789,5.403656482696533
1747258510.3933237,1790,5.44063138961792
1747258510.8641176,1792,5.818597793579102
1747258511.335003,1794,6.103091239929199
1747258511.8025472,1796,6.6874680519104
1747258512.0356863,1797,6.554135322570801
1747258512.7352405,1800,5.645369052886963
1747258513.2005534,1802,5.453349590301514
1747258513.4334476,1803,5.947568893432617
1747258513.6758235,1804,6.25252628326416
1747258514.6111362,1808,5.380641937255859
1747258515.076875,1810,6.633449077606201
1747258516.0002854,1814,5.852757930755615
1747258516.4748266,1816,5.408563137054443
1747258516.9377887,1818,6.373631477355957
1747258517.1684988,1819,5.229550361633301
1747258518.0912235,1823,5.934505939483643
1747258518.7806337,1826,6.3814215660095215
1747258519.0114598,1827,6.8079915046691895
1747258519.4745085,1829,6.13883638381958
1747258519.713556,1830,6.514913082122803
1747258520.1863065,1832,6.1975998878479
1747258520.4213123,1833,6.249813556671143
1747258520.6574574,1834,5.9859395027160645
1747258521.1260297,1836,5.6384968757629395
1747258521.3586156,1837,6.396300315856934
1747258521.590997,1838,5.69421911239624
1747258523.000982,1844,6.180277347564697
1747258523.2440894,1845,6.463602066040039
1747258523.4792333,1846,5.697685718536377
1747258523.7275488,1847,5.301080703735352
1747258523.9755657,1848,6.4854607582092285
1747258524.6888175,1851,5.984297752380371
1747258525.1720982,1853,5.735472679138184
1747258525.8816886,1856,5.923817157745361
1747258526.8305178,1860,6.479440212249756
1747258527.769758,1864,6.101217269897461
1747258528.0062945,1865,6.431485652923584
1747258528.249554,1866,5.962114334106445
1747258528.4898949,1867,5.911170482635498
1747258529.433498,1871,6.329761505126953
1747258529.6656568,1872,6.431591987609863
1747258529.8987699,1873,6.5001139640808105
1747258530.130309,1874,5.743387699127197
1747258530.3645034,1875,5.9347028732299805
1747258530.8252964,1877,6.549603462219238
1747258531.2852244,1879,6.657925605773926
1747258531.5146117,1880,6.343700885772705
1747258532.2034702,1883,6.67388916015625
1747258532.4426112,1884,5.848190784454346
1747258532.9119828,1886,6.021157741546631
1747258533.37336,1888,6.244812965393066
1747258533.8469665,1890,5.4522223472595215
1747258534.0893865,1891,5.37382698059082
1747258535.0197155,1895,5.509303092956543
1747258535.940515,1899,5.646442890167236
1747258536.4071808,1901,4.621755599975586
1747258536.6399784,1902,4.776281833648682
1747258537.5801432,1906,4.926809787750244
1747258538.046771,1908,6.359374046325684
1747258538.2871964,1909,5.772366523742676
1747258538.5201416,1910,5.916835308074951
1747258539.224002,1913,5.965209484100342
1747258539.9218504,1916,6.671846389770508
1747258540.3869236,1918,6.394101619720459
1747258541.7768764,1924,6.69611120223999
1747258542.0104427,1925,6.50986385345459
1747258542.2432938,1926,6.543914318084717
1747258542.7067752,1928,5.586205959320068
1747258542.9404724,1929,5.616529941558838
1747258543.6524227,1932,6.062561511993408
1747258544.3635473,1935,5.6459197998046875
1747258544.5937371,1936,6.398073196411133
1747258545.2924724,1939,6.644208908081055
1747258545.5268102,1940,7.0476813316345215
1747258545.755051,1941,6.405664920806885
1747258545.9835382,1942,6.56674337387085
1747258546.7037818,1945,6.459865570068359
1747258547.1860092,1947,5.926849365234375
1747258547.888328,1950,6.447124481201172
1747258548.128927,1951,5.775737285614014
1747258548.6116066,1953,6.176410675048828
1747258549.3166738,1956,6.93743371963501
1747258550.2517924,1960,6.175120830535889
1747258550.4896283,1961,6.408361911773682
1747258550.7258117,1962,5.758411884307861
1747258550.9597218,1963,5.72589111328125
1747258551.1921802,1964,4.912049293518066
1747258551.6555374,1966,5.353957653045654
1747258551.8866818,1967,5.561281204223633
1747258552.117781,1968,6.393356800079346
1747258552.3474615,1969,6.566768169403076
1747258553.7459784,1975,6.608381748199463
1747258554.2126036,1977,6.287508487701416
1747258554.445135,1978,6.650943756103516
1747258554.6765327,1979,6.502134323120117
1747258554.90795,1980,6.223433017730713
1747258555.1423893,1981,6.337953090667725
1747258555.3750515,1982,5.398087978363037
1747258555.6113262,1983,5.489651203155518
1747258556.0762973,1985,6.1355109214782715
1747258556.5413678,1987,5.55964994430542
1747258556.7726989,1988,5.775789737701416
1747258557.0123208,1989,6.22639799118042
1747258557.477089,1991,5.949097633361816
1747258557.709925,1992,6.3009490966796875
1747258557.9447193,1993,6.750946044921875
1747258558.4180017,1995,6.471170902252197
1747258559.3537989,1999,6.439091682434082


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_04_687176-tag-train_loss.csv <==
Wall time,Step,Value
1747258090.1327357,0,2.3040640354156494
1747258090.940167,3,2.2088961601257324
1747258091.1718216,4,2.101073741912842
1747258092.5730116,10,3.5814833641052246
1747258092.8042707,11,2.313138961791992
1747258093.5050602,14,4.939542770385742
1747258093.7413857,15,2.094479560852051
1747258094.453037,18,2.23577618598938
1747258094.6927888,19,2.1572985649108887
1747258094.931605,20,5.239736557006836
1747258095.3967736,22,2.282581090927124
1747258095.6538656,23,5.310117721557617
1747258096.3963358,26,1.9908461570739746
1747258096.6375852,27,2.144530773162842
1747258098.035157,33,1.92952561378479
1747258098.7182326,36,2.9513587951660156
1747258098.947001,37,2.0480875968933105
1747258099.1738157,38,3.439230442047119
1747258099.4005337,39,2.216081380844116
1747258099.6272328,40,2.708200693130493
1747258101.2676196,47,1.9670863151550293
1747258101.501971,48,1.9952173233032227
1747258101.7361012,49,1.6397358179092407
1747258102.2098575,51,1.604056477546692
1747258102.4400747,52,1.7589598894119263
1747258102.9051363,54,1.5501561164855957
1747258103.6232104,57,1.704896330833435
1747258104.3190796,60,1.747275710105896
1747258104.5493648,61,1.4056750535964966
1747258104.77908,62,1.473334789276123
1747258105.0089257,63,1.3873848915100098
1747258105.4752717,65,1.574519395828247
1747258105.714321,66,1.5218147039413452
1747258105.9452255,67,1.2858023643493652
1747258106.1778293,68,1.9205865859985352
1747258106.6445506,70,1.3426741361618042
1747258106.8756459,71,1.3377208709716797
1747258108.2578824,77,0.9726424217224121
1747258108.7220347,79,1.0820244550704956
1747258108.967937,80,0.8977135419845581
1747258109.4320266,82,0.7631371021270752
1747258109.6710575,83,0.8266506195068359
1747258110.1424642,85,1.008379340171814
1747258111.0755568,89,0.9662554264068604
1747258111.3099415,90,0.8606889247894287
1747258112.5030754,95,0.7509932518005371
1747258113.4767883,99,0.9767599105834961
1747258113.7241387,100,0.7380046248435974
1747258114.4645422,103,0.5847015380859375
1747258115.1748595,106,0.5660526752471924
1747258115.4118087,107,0.8524163961410522
1747258115.8725455,109,0.5813969373703003
1747258117.0447464,114,0.5602890849113464
1747258117.5057757,116,0.37249815464019775
1747258118.6557066,121,0.6749187707901001
1747258119.5752425,125,0.29909223318099976
1747258119.8034565,126,0.37859615683555603
1747258120.2631578,128,0.1611921489238739
1747258120.7350917,130,0.14120282232761383
1747258120.9752715,131,0.3108360767364502
1747258121.2142177,132,0.1668093204498291
1747258122.1832333,136,0.18397009372711182
1747258122.4250908,137,0.29264146089553833
1747258123.8578613,143,0.24696990847587585
1747258124.09414,144,0.24026840925216675
1747258124.570329,146,0.1678929328918457
1747258124.8035612,147,0.2361953854560852
1747258125.508379,150,0.341016948223114
1747258127.162539,157,0.3749011754989624
1747258127.635569,159,0.16051052510738373
1747258127.87525,160,0.13981249928474426
1747258128.3426821,162,0.21721886098384857
1747258128.811097,164,0.18284526467323303
1747258129.2774458,166,0.10321548581123352
1747258130.210569,170,0.12417525053024292
1747258130.4444637,171,0.22321757674217224
1747258130.6737585,172,0.2026132047176361
1747258131.3715525,175,0.1330007016658783
1747258131.6086087,176,0.1615864783525467
1747258131.8383088,177,0.18500110507011414
1747258132.0689812,178,0.17556896805763245
1747258132.5311048,180,0.17552082240581512
1747258132.7643034,181,0.12149922549724579
1747258133.4863265,184,0.12294775247573853
1747258133.7251732,185,0.1603197604417801
1747258133.9650397,186,0.2834974527359009
1747258134.6763327,189,0.12176340818405151
1747258134.9215083,190,0.14326681196689606
1747258135.1602962,191,0.20019134879112244
1747258135.4113138,192,0.28621160984039307
1747258136.1371963,195,0.17817288637161255
1747258137.059681,199,0.2600705623626709
1747258137.2921672,200,0.26573359966278076
1747258137.7507868,202,0.2239135205745697
1747258137.9835052,203,0.10457058995962143
1747258138.2202609,204,0.09675170481204987
1747258138.4545686,205,0.12017729878425598
1747258138.921807,207,0.10175326466560364
1747258139.3854046,209,0.0923091322183609
1747258139.8495798,211,0.15069271624088287
1747258140.3154016,213,0.07355758547782898
1747258140.797216,215,0.12353117763996124
1747258141.0466213,216,0.19403615593910217
1747258141.5290492,218,0.15005052089691162
1747258141.7722573,219,0.14529061317443848
1747258142.0155292,220,0.17413543164730072
1747258142.2485948,221,0.14092755317687988
1747258142.481798,222,0.23629102110862732
1747258142.9432898,224,0.1633002758026123
1747258143.1737332,225,0.11361362785100937
1747258144.1195178,229,0.10933125764131546
1747258145.5344512,235,0.13039997220039368
1747258146.0044122,237,0.07909917831420898
1747258146.2362406,238,0.10630768537521362
1747258146.472517,239,0.12060276418924332
1747258146.937822,241,0.15666154026985168
1747258147.1691446,242,0.19068165123462677
1747258147.638004,244,0.1785852015018463
1747258147.8677437,245,0.1277976781129837
1747258148.095362,246,0.14444401860237122
1747258148.325087,247,0.1300501674413681
1747258149.4850101,252,0.10673124343156815
1747258149.7215736,253,0.11438923329114914
1747258149.9576955,254,0.09399855136871338
1747258150.6587317,257,0.1598217785358429
1747258150.8988886,258,0.09551138430833817
1747258151.1308818,259,0.1095542460680008
1747258151.3591158,260,0.09489694982767105
1747258151.814684,262,0.08949332684278488
1747258153.6598647,270,0.12348180264234543
1747258153.8896012,271,0.0720827654004097
1747258154.5865297,274,0.08804960548877716
1747258154.8213403,275,0.11129141598939896
1747258155.0549555,276,0.0802556648850441
1747258155.5212395,278,0.04856398329138756
1747258155.9903085,280,0.07914889603853226
1747258156.4626973,282,0.09747345745563507
1747258156.7001715,283,0.12258358299732208
1747258157.1672645,285,0.07459839433431625
1747258157.640386,287,0.16746827960014343
1747258157.8812659,288,0.07583221793174744
1747258158.3603635,290,0.11317869275808334
1747258159.5930924,295,0.06236756220459938
1747258159.8309295,296,0.08578167855739594
1747258160.0709786,297,0.08584944903850555
1747258160.312164,298,0.0990641862154007
1747258161.739455,304,0.17708292603492737
1747258162.2154517,306,0.03431050851941109
1747258162.7064836,308,0.10768604278564453
1747258162.942051,309,0.05168186500668526
1747258163.675038,312,0.07553443312644958
1747258163.9105608,313,0.08527889847755432
1747258164.622168,316,0.08914023637771606
1747258165.090757,318,0.150447279214859
1747258165.3246617,319,0.16067126393318176
1747258166.0263221,322,0.036325603723526
1747258166.4947028,324,0.11875252425670624
1747258167.667823,329,0.17526200413703918
1747258167.9011621,330,0.08847630023956299
1747258168.1450584,331,0.052229076623916626
1747258168.3774652,332,0.07486817240715027
1747258169.5234745,337,0.04709814861416817
1747258169.7557027,338,0.05237765982747078
1747258170.2374783,340,0.1512036919593811
1747258170.9630582,343,0.0855964869260788
1747258171.2029662,344,0.10476766526699066
1747258171.4543982,345,0.04665331915020943
1747258171.6984444,346,0.048051975667476654
1747258172.1762047,348,0.08276303112506866
1747258172.6441765,350,0.07618135213851929
1747258173.1178281,352,0.047076232731342316
1747258173.3512897,353,0.10710562020540237
1747258173.5888402,354,0.09152726829051971
1747258174.5271733,358,0.06849207729101181
1747258175.0121312,360,0.10715910792350769
1747258175.4731925,362,0.06031288951635361
1747258175.7042544,363,0.17671340703964233
1747258175.9345691,364,0.04122597351670265
1747258176.1689565,365,0.061676882207393646
1747258176.3990514,366,0.08806756138801575
1747258176.6454377,367,0.12418599426746368
1747258176.8848503,368,0.10353215783834457
1747258178.2947032,374,0.09470514208078384
1747258179.0078325,377,0.051067352294921875
1747258179.239477,378,0.04938267171382904
1747258180.8957722,385,0.046824533492326736
1747258181.156504,386,0.06805428862571716
1747258182.1554139,390,0.058249980211257935
1747258182.3951476,391,0.06395170092582703
1747258182.6260884,392,0.08156738430261612
1747258182.8613582,393,0.08491295576095581
1747258183.1001136,394,0.05846448242664337
1747258183.3353891,395,0.09300507605075836
1747258183.5669389,396,0.06583823263645172
1747258183.8087423,397,0.1628572791814804
1747258184.0421946,398,0.07250454276800156
1747258184.2821226,399,0.04070703685283661
1747258184.7468045,401,0.045112624764442444
1747258184.9830415,402,0.0980033278465271
1747258185.446285,404,0.1515880525112152
1747258186.3788884,408,0.04939556121826172
1747258186.6126678,409,0.12856140732765198
1747258187.3054,412,0.044561002403497696
1747258187.5353286,413,0.06829376518726349
1747258187.7676942,414,0.05227687209844589
1747258187.9986157,415,0.16168174147605896
1747258188.6926126,418,0.131197988986969
1747258189.3876758,421,0.09305505454540253
1747258189.6263058,422,0.025404145941138268
1747258190.3221025,425,0.10266877710819244
1747258190.553953,426,0.05297085642814636
1747258191.4876432,430,0.08585265278816223
1747258191.7166796,431,0.12469209730625153
1747258192.403128,434,0.05746202543377876
1747258192.6365876,435,0.06366796791553497
1747258192.8660517,436,0.04688242822885513
1747258193.0987792,437,0.10039961338043213
1747258193.333558,438,0.05883682891726494
1747258193.5647275,439,0.03752283751964569
1747258193.7951345,440,0.08771021664142609
1747258194.0283606,441,0.04588970169425011
1747258194.492925,443,0.07417285442352295
1747258194.727798,444,0.053254514932632446
1747258194.96075,445,0.06023033335804939
1747258195.1887276,446,0.042954325675964355
1747258196.115213,450,0.07391145825386047
1747258196.3449667,451,0.021635765209794044
1747258196.5748568,452,0.04280965030193329
1747258196.8136318,453,0.07455279678106308
1747258197.0514338,454,0.04434824734926224
1747258197.532154,456,0.01520311739295721
1747258198.0026135,458,0.03999151289463043
1747258198.492142,460,0.0364832729101181
1747258198.7316713,461,0.04325803369283676
1747258199.4367604,464,0.12289442867040634
1747258199.6803024,465,0.02661006897687912
1747258199.9238315,466,0.051412276923656464
1747258200.387865,468,0.11108606308698654
1747258200.8587828,470,0.06081998348236084
1747258201.7878242,474,0.09541134536266327
1747258202.0156245,475,0.047234393656253815
1747258202.7262087,478,0.056263647973537445
1747258202.9641666,479,0.057115502655506134
1747258203.1968527,480,0.08429217338562012
1747258203.4302297,481,0.07045689970254898
1747258203.6623175,482,0.10313817858695984
1747258203.8935905,483,0.07766979932785034
1747258204.1284297,484,0.02001681923866272
1747258204.6049554,486,0.06052852049469948
1747258204.8383422,487,0.036142632365226746
1747258205.0703723,488,0.08503450453281403
1747258205.3088248,489,0.04106547683477402
1747258205.7797878,491,0.05116409808397293
1747258206.4972503,494,0.03701882064342499
1747258207.4561381,498,0.05935884267091751
1747258208.1820946,501,0.10135869681835175
1747258208.4176788,502,0.059719815850257874
1747258208.6523683,503,0.06528657674789429
1747258209.34993,506,0.039563655853271484
1747258209.8214877,508,0.03761540353298187
1747258210.0615726,509,0.07476554811000824
1747258210.2998164,510,0.028818469494581223
1747258210.5385754,511,0.037170037627220154
1747258210.7785532,512,0.08154921233654022
1747258211.025721,513,0.051046133041381836
1747258211.268011,514,0.03853226080536842
1747258211.9795482,517,0.01693589985370636
1747258212.213379,518,0.03622310981154442
1747258212.4445658,519,0.09372305870056152
1747258212.6769445,520,0.04619942232966423
1747258213.369557,523,0.03962799906730652
1747258214.9939613,530,0.045222919434309006
1747258215.6899822,533,0.07645170390605927
1747258215.9295387,534,0.10142397880554199
1747258216.3964376,536,0.04989593103528023
1747258216.6372187,537,0.05697066709399223
1747258216.8722718,538,0.03834124282002449
1747258217.1037197,539,0.07483982294797897
1747258217.3352427,540,0.09974735230207443
1747258217.7955718,542,0.08785105496644974
1747258218.0240767,543,0.03735082224011421
1747258218.256461,544,0.015330251306295395
1747258218.7157693,546,0.06699205935001373
1747258218.9462347,547,0.029192816466093063
1747258219.644195,550,0.10323578119277954
1747258220.106445,552,0.044883839786052704
1747258220.5754085,554,0.012254871428012848
1747258220.8113852,555,0.09801460057497025
1747258221.0385041,556,0.0509830042719841
1747258222.4214058,562,0.048291221261024475
1747258222.6738913,563,0.03707946836948395
1747258222.9078267,564,0.03644595295190811
1747258223.8438141,568,0.011109198443591595
1747258224.5411584,571,0.062389738857746124
1747258225.012437,573,0.025495469570159912
1747258225.7121568,576,0.09361468255519867
1747258226.6385257,580,0.10400667786598206
1747258227.5664897,584,0.04970955103635788
1747258227.7933905,585,0.045225560665130615
1747258228.0206835,586,0.08289695531129837
1747258228.4821095,588,0.015197327360510826
1747258228.9398885,590,0.013269199058413506
1747258229.1806912,591,0.06618940085172653
1747258229.4228005,592,0.044036127626895905
1747258229.9047894,594,0.08919733762741089
1747258230.3678808,596,0.07425794005393982
1747258230.60686,597,0.12756511569023132
1747258230.8437967,598,0.033640678972005844
1747258231.0752666,599,0.07768023759126663
1747258231.5578442,601,0.10499091446399689
1747258231.7891495,602,0.04125867038965225
1747258232.0205379,603,0.021886415779590607
1747258232.487477,605,0.023587502539157867
1747258233.1866708,608,0.054070111364126205
1747258233.658053,610,0.03541693836450577
1747258234.3500698,613,0.039957404136657715
1747258234.5769553,614,0.04063037782907486
1747258235.0531554,616,0.02667183242738247
1747258235.5239334,618,0.023895561695098877
1747258235.9929879,620,0.015292374417185783
1747258236.4633045,622,0.07845809310674667
1747258236.6974723,623,0.0234256349503994
1747258237.4064472,626,0.030365880578756332
1747258237.8840263,628,0.03324924409389496
1747258238.1220894,629,0.04406559467315674
1747258239.078549,633,0.06449948996305466
1747258239.5592043,635,0.012343439273536205
1747258240.0254693,637,0.07044807076454163
1747258240.7315998,640,0.04123789817094803
1747258240.9629061,641,0.012708045542240143
1747258241.1944735,642,0.016000088304281235
1747258241.428705,643,0.10390131920576096
1747258241.6628954,644,0.03235600143671036
1747258241.8951967,645,0.012885518372058868
1747258242.82356,649,0.07332050800323486
1747258243.2820494,651,0.007966086268424988
1747258243.5150135,652,0.020071379840373993
1747258243.7458303,653,0.03281131386756897
1747258243.976472,654,0.04874773696064949
1747258244.2108452,655,0.02682373858988285
1747258244.9051433,658,0.014484862796962261
1747258245.138846,659,0.02827548049390316
1747258245.3721302,660,0.07612566649913788
1747258247.0109494,667,0.03620242327451706
1747258247.7242122,670,0.012131478637456894
1747258248.8930066,675,0.13824748992919922
1747258249.1339238,676,0.050802454352378845
1747258249.3631675,677,0.019424643367528915
1747258250.055365,680,0.014498727396130562
1747258250.517276,682,0.048197828233242035
1747258250.747805,683,0.07411323487758636
1747258250.9829261,684,0.013080202043056488
1747258251.6921074,687,0.14810797572135925
1747258252.8540413,692,0.04200048744678497
1747258253.3200037,694,0.026726044714450836
1747258253.55252,695,0.04132995754480362
1747258253.7894828,696,0.021115560084581375
1747258254.0229776,697,0.021513354033231735
1747258254.5017529,699,0.07369101047515869
1747258255.207234,702,0.01840299181640148
1747258255.4513302,703,0.029497459530830383
1747258255.928031,705,0.05989504233002663
1747258256.8733287,709,0.04612964391708374
1747258257.1144934,710,0.03000989928841591
1747258257.6021364,712,0.02546539530158043
1747258258.3274903,715,0.041545167565345764
1747258258.7891188,717,0.07697330415248871
1747258259.259056,719,0.0567791685461998
1747258259.4938405,720,0.040555134415626526
1747258259.7290475,721,0.07732975482940674
1747258260.2081068,723,0.024423548951745033
1747258260.6797087,725,0.034247979521751404
1747258260.911486,726,0.02179337665438652
1747258261.1446178,727,0.008943927474319935
1747258261.3758068,728,0.02165212668478489
1747258261.604591,729,0.040648289024829865
1747258262.071727,731,0.015636000782251358
1747258262.303052,732,0.06637796759605408
1747258262.533845,733,0.02370244637131691
1747258263.6872005,738,0.0596030130982399
1747258263.9175458,739,0.0424921028316021
1747258264.1503022,740,0.049737393856048584
1747258264.6132283,742,0.0787133276462555
1747258264.8430042,743,0.031257279217243195
1747258265.0728269,744,0.038586243987083435
1747258265.3031578,745,0.013533739373087883
1747258266.9291625,752,0.09414252638816833
1747258267.6320565,755,0.01773211732506752
1747258267.8689418,756,0.0396927110850811
1747258268.3336654,758,0.011985638178884983
1747258269.5111818,763,0.02267375774681568
1747258269.7427742,764,0.049264438450336456
1747258269.9755116,765,0.03076346591114998
1747258270.6817675,768,0.053074855357408524
1747258271.0022006,769,0.04022500663995743
1747258271.7033794,772,0.013034677132964134
1747258271.9317,773,0.014116920530796051
1747258272.390107,775,0.04442013055086136
1747258272.622049,776,0.048438526690006256
1747258273.084053,778,0.018483012914657593
1747258273.3184235,779,0.03908758983016014
1747258273.5496619,780,0.03276480361819267
1747258273.7842064,781,0.019386732950806618
1747258274.0217245,782,0.027405858039855957
1747258275.4375029,788,0.02907262183725834
1747258275.6695774,789,0.04465976357460022
1747258276.1291378,791,0.04076169803738594
1747258276.5848205,793,0.024604765698313713
1747258277.05802,795,0.02372228540480137
1747258277.2940247,796,0.0037194285541772842
1747258278.0021489,799,0.017081506550312042
1747258278.2464113,800,0.03897573798894882
1747258279.186002,804,0.03497117757797241
1747258279.4172494,805,0.03495220094919205
1747258279.6501033,806,0.013420021161437035
1747258279.8885214,807,0.01815248839557171
1747258280.5835576,810,0.0032577402889728546
1747258281.2755039,813,0.057660870254039764
1747258282.4216123,818,0.01336765754967928
1747258282.652084,819,0.03914472460746765
1747258283.1141684,821,0.08458390831947327
1747258283.3488586,822,0.014021458104252815
1747258283.5782387,823,0.018599966540932655
1747258284.0404124,825,0.02252301201224327
1747258284.2676575,826,0.043745458126068115
1747258284.5012634,827,0.07414120435714722
1747258284.7402208,828,0.06643833220005035
1747258285.6682284,832,0.037848129868507385
1747258285.8978417,833,0.03747769817709923
1747258286.3699975,835,0.05189555138349533
1747258286.5988505,836,0.028501497581601143
1747258286.8326283,837,0.026717333123087883
1747258287.2903838,839,0.02835538424551487
1747258287.5255015,840,0.036983344703912735
1747258288.2371979,843,0.06216195970773697
1747258288.6939325,845,0.02745318040251732
1747258289.8800302,850,0.05422840639948845
1747258290.1144707,851,0.014592844061553478
1747258290.8237062,854,0.044506900012493134
1747258291.5351765,857,0.06848037987947464
1747258292.238227,860,0.054370321333408356
1747258292.711399,862,0.018395740538835526
1747258293.407833,865,0.0048173582181334496
1747258293.6440341,866,0.055452581495046616
1747258294.567502,870,0.10478682816028595
1747258294.802855,871,0.00728236511349678
1747258297.1071942,881,0.03687463328242302
1747258297.572232,883,0.017870649695396423
1747258297.8058217,884,0.031725142151117325
1747258298.0370982,885,0.06339538097381592
1747258298.2713475,886,0.004718650132417679
1747258298.7464266,888,0.0409625880420208
1747258299.2079434,890,0.007907424122095108
1747258299.6664023,892,0.04428204894065857
1747258300.3691,895,0.0860632136464119
1747258300.8287885,897,0.04317070543766022
1747258301.0703743,898,0.003173832781612873
1747258301.784994,901,0.07505641877651215
1747258302.0228727,902,0.008459958247840405
1747258302.4928603,904,0.008485773578286171
1747258302.963469,906,0.06676296889781952
1747258303.198601,907,0.02410591021180153
1747258303.4278305,908,0.05548254773020744
1747258303.9003997,910,0.027048379182815552
1747258304.1301947,911,0.04195450246334076
1747258304.844593,914,0.017591089010238647
1747258305.775291,918,0.012968232855200768
1747258306.0098102,919,0.04821540787816048
1747258306.4737978,921,0.04124562814831734
1747258306.9448493,923,0.021488551050424576
1747258307.8788803,927,0.004167567938566208
1747258308.1129541,928,0.03169608861207962
1747258308.34339,929,0.012451793067157269
1747258308.5734859,930,0.027288109064102173
1747258308.805047,931,0.04229894280433655
1747258309.033521,932,0.016288522630929947
1747258309.2691019,933,0.014493303373456001
1747258309.7306886,935,0.04433048516511917
1747258310.6543932,939,0.010228786617517471
1747258311.117499,941,0.04550186172127724
1747258311.3481698,942,0.0030460860580205917
1747258312.0609949,945,0.031317971646785736
1747258313.000521,949,0.026651039719581604
1747258313.6971867,952,0.03175893798470497
1747258314.165607,954,0.012816161848604679
1747258314.3970969,955,0.06766491383314133
1747258314.6340094,956,0.04785383492708206
1747258315.5696938,960,0.04195515811443329
1747258316.0315897,962,0.04217085614800453
1747258316.2611399,963,0.028957191854715347
1747258316.494382,964,0.06307873874902725
1747258316.7241185,965,0.04932799190282822
1747258317.19686,967,0.02827000804245472
1747258317.427948,968,0.020271722227334976
1747258318.118943,971,0.00876337755471468
1747258319.2659175,976,0.08775481581687927
1747258319.7337139,978,0.04352833703160286
1747258319.9627986,979,0.02226278744637966
1747258320.4243019,981,0.03344271704554558
1747258320.661507,982,0.06487356126308441
1747258321.600991,986,0.017794795334339142
1747258322.0728998,988,0.005987050011754036
1747258322.3117588,989,0.005701426416635513
1747258322.5468879,990,0.03394908457994461
1747258323.0116148,992,0.0328056737780571
1747258323.4885893,994,0.01577133871614933
1747258323.7229192,995,0.015645446255803108
1747258323.9579062,996,0.005315173417329788
1747258324.4264016,998,0.050388090312480927
1747258324.6563098,999,0.034895241260528564
1747258325.1217587,1001,0.05214240401983261
1747258325.35395,1002,0.03096182644367218
1747258325.5859962,1003,0.01856333576142788
1747258325.8203852,1004,0.034807976335287094
1747258326.0554307,1005,0.05519505962729454
1747258326.286849,1006,0.03884222358465195
1747258327.4506943,1011,0.019558072090148926
1747258327.9212708,1013,0.013021145947277546
1747258328.3950558,1015,0.020185278728604317
1747258328.6312494,1016,0.015781041234731674
1747258328.8618217,1017,0.056597527116537094
1747258330.0536404,1022,0.004162893630564213
1747258330.9902225,1026,0.003943616524338722
1747258331.4555228,1028,0.011512506753206253
1747258331.6874895,1029,0.013678327202796936
1747258333.1026688,1035,0.005028938874602318
1747258333.3358812,1036,0.007788081653416157
1747258333.5753653,1037,0.01802937686443329
1747258333.80984,1038,0.02848825789988041
1747258334.0454254,1039,0.02617582492530346
1747258335.0054483,1043,0.03564723581075668
1747258335.486594,1045,0.00884740985929966
1747258335.7194963,1046,0.0008437726646661758
1747258337.1272047,1052,0.0018210876733064651
1747258337.3581812,1053,0.049191247671842575
1747258338.0585315,1056,0.05915326252579689
1747258338.5200896,1058,0.12740449607372284
1747258338.751362,1059,0.023007238283753395
1747258338.9820907,1060,0.0007759034633636475
1747258339.4558096,1062,0.04000149294734001
1747258340.175123,1065,0.01531336922198534
1747258340.404836,1066,0.009374067187309265
1747258340.6400614,1067,0.010366640985012054
1747258341.1146972,1069,0.005866963416337967
1747258341.3442824,1070,0.0024846047163009644
1747258341.589702,1071,0.004136799834668636
1747258341.823412,1072,0.021847110241651535
1747258342.063019,1073,0.0903397873044014
1747258342.2988815,1074,0.009146768599748611
1747258343.0023541,1077,0.058955833315849304
1747258343.2324,1078,0.029468588531017303
1747258343.6947677,1080,0.0124820526689291
1747258343.92849,1081,0.0371917299926281
1747258344.1598861,1082,0.0034935791045427322
1747258344.8532639,1085,0.0006493404507637024
1747258345.0821373,1086,0.06931908428668976
1747258345.311687,1087,0.04324176535010338
1747258346.23224,1091,0.02593180350959301
1747258346.461215,1092,0.03173239529132843
1747258346.69101,1093,0.02044685184955597
1747258347.8434248,1098,0.01151219755411148
1747258348.3070571,1100,0.01619602181017399
1747258348.7684944,1102,0.02602190338075161
1747258349.0017178,1103,0.038626331835985184
1747258349.2376971,1104,0.03234385326504707
1747258349.9610803,1107,0.08656792342662811
1747258350.202969,1108,0.014363507740199566
1747258350.4374528,1109,0.036285847425460815
1747258350.6733053,1110,0.014712036587297916
1747258350.9164586,1111,0.006990780122578144
1747258351.1496708,1112,0.1199960857629776
1747258351.3833852,1113,0.023208841681480408
1747258351.617607,1114,0.009173069149255753
1747258352.1081285,1116,0.029634280130267143
1747258352.7997518,1119,0.0021288394927978516
1747258353.2593374,1121,0.003870135173201561
1747258353.4943519,1122,0.0021305233240127563
1747258354.1993933,1125,0.012234799563884735
1747258354.4294066,1126,0.005511666648089886
1747258354.8942628,1128,0.04317806661128998
1747258355.1239035,1129,0.00395718589425087
1747258355.3587415,1130,0.05416160076856613
1747258355.5936718,1131,0.03499504178762436
1747258355.8218682,1132,0.018101386725902557
1747258356.3008986,1134,0.004835864529013634
1747258356.535365,1135,0.03157953545451164
1747258356.7672212,1136,0.0018559563905000687
1747258357.4805207,1139,0.03183681517839432
1747258358.174774,1142,0.022151878103613853
1747258358.879579,1145,0.01805555447936058
1747258359.1241558,1146,0.030503537505865097
1747258359.5880973,1148,0.009263316169381142
1747258359.826682,1149,0.053782735019922256
1747258360.0626788,1150,0.026630273088812828
1747258360.3003914,1151,0.004671439528465271
1747258360.5326595,1152,0.030546151101589203
1747258360.7687,1153,0.06571505218744278
1747258361.2453547,1155,0.017801743000745773
1747258362.434305,1160,0.008608877658843994
1747258362.9011056,1162,0.017798079177737236
1747258363.3700578,1164,0.017716480419039726
1747258363.8408287,1166,0.07188165932893753
1747258364.0833583,1167,0.03184938803315163
1747258365.4942305,1173,0.023890623822808266
1747258365.7301135,1174,0.002432955428957939
1747258366.1946893,1176,0.023066915571689606
1747258366.4296038,1177,0.00879150815308094
1747258366.6641748,1178,0.002272399142384529
1747258367.609225,1182,0.03595386818051338
1747258368.0663743,1184,0.02606993168592453
1747258368.5287986,1186,0.0355953723192215
1747258368.98504,1188,0.01301230862736702
1747258369.2135544,1189,0.011728445999324322
1747258369.4414067,1190,0.029397422447800636
1747258370.1258976,1193,0.05718456208705902
1747258370.3541756,1194,0.04846051707863808
1747258370.5819101,1195,0.045914217829704285
1747258371.0352752,1197,0.04362771660089493
1747258371.2623453,1198,0.029659826308488846
1747258371.9516337,1201,0.0348796620965004
1747258372.1845663,1202,0.00705377571284771
1747258372.8800313,1205,0.008407180197536945
1747258373.1134746,1206,0.04109190031886101
1747258373.3491797,1207,0.06756103038787842
1747258373.8254504,1209,0.02677580527961254
1747258374.754675,1213,0.04599672555923462
1747258374.9860184,1214,0.07556796073913574
1747258375.2341003,1215,0.08380383998155594
1747258375.719072,1217,0.030965015292167664
1747258375.9585698,1218,0.03163180127739906
1747258377.1352122,1223,0.018633350729942322
1747258377.6037736,1225,0.02683406136929989
1747258378.3068016,1228,0.003080131486058235
1747258378.5332937,1229,0.08357354998588562
1747258379.232632,1232,0.05779997259378433
1747258379.4630926,1233,0.017745859920978546
1747258380.6207232,1238,0.051364317536354065
1747258381.0982928,1240,0.06507617980241776
1747258381.3489192,1241,0.04821264371275902
1747258381.600204,1242,0.11102620512247086
1747258381.8440084,1243,0.0374690517783165
1747258382.0873392,1244,0.03793496638536453
1747258382.3300345,1245,0.012530818581581116
1747258382.569429,1246,0.014530287124216557
1747258383.3141425,1249,0.0024070870131254196
1747258383.5633082,1250,0.005486217327415943
1747258383.8076499,1251,0.009552305564284325
1747258384.0550268,1252,0.008721946738660336
1747258384.5352423,1254,0.006685859523713589
1747258385.0108616,1256,0.006425533443689346
1747258385.2459953,1257,0.00629081018269062
1747258385.970534,1260,0.04411634802818298
1747258386.2085283,1261,0.04020340368151665
1747258386.903151,1264,0.024553466588258743
1747258387.6036236,1267,0.050378911197185516
1747258388.5289662,1271,0.004964161664247513
1747258389.6944518,1276,0.003768978640437126
1747258389.926214,1277,0.03355571627616882
1747258390.1575077,1278,0.02733011171221733
1747258391.1246228,1282,0.026999197900295258
1747258391.8210557,1285,0.07043510675430298
1747258393.0026453,1290,0.0081995390355587
1747258393.704341,1293,0.0014108577743172646
1747258394.3948903,1296,0.013264598324894905
1747258394.8567119,1298,0.0012278519570827484
1747258395.0859113,1299,0.03091985359787941
1747258395.7868128,1302,0.029497329145669937
1747258396.7215729,1306,0.08113814890384674
1747258397.6555657,1310,0.0006658900529146194
1747258398.5942686,1314,0.02339453436434269
1747258398.8288097,1315,0.0003868788480758667
1747258399.9928167,1320,0.026900913566350937
1747258400.463202,1322,0.016696207225322723
1747258400.6963775,1323,0.0056403763592243195
1747258401.1656091,1325,0.0007090717554092407
1747258401.397576,1326,0.0062272921204566956
1747258401.8631737,1328,0.01593536138534546
1747258403.4966435,1335,0.04922233894467354
1747258405.5626395,1344,0.00744539313018322
1747258405.7882068,1345,0.0027598701417446136
1747258406.248542,1347,0.0040067033842206
1747258406.4758384,1348,0.07148848474025726
1747258407.1652331,1351,0.0166424959897995
1747258407.410704,1352,0.03003923036158085
1747258407.8881993,1354,0.0014438871294260025
1747258408.847446,1358,0.03921927511692047
1747258409.342929,1360,0.07180151343345642
1747258410.3294232,1364,0.0690760612487793
1747258410.5701566,1365,0.00020366348326206207
1747258410.8181934,1366,0.006959009915590286
1747258411.0719209,1367,0.0001249760389328003
1747258411.315109,1368,0.021496320143342018
1747258412.27273,1372,0.005255083553493023
1747258412.507599,1373,0.019144587218761444
1747258412.97244,1375,0.006834941916167736
1747258413.20603,1376,0.01788857765495777
1747258414.1485958,1380,0.09837254881858826
1747258415.3207836,1385,0.02655017003417015
1747258415.5591776,1386,0.007203860208392143
1747258416.4932823,1390,0.017899295315146446
1747258417.1850173,1393,0.0004926193505525589
1747258417.879063,1396,0.0003263186663389206
1747258418.1124566,1397,0.036841072142124176
1747258418.5844772,1399,0.018587294965982437
1747258418.818686,1400,0.010381719097495079
1747258419.5124617,1403,0.060540638864040375
1747258419.9745722,1405,0.01732620596885681
1747258421.8248687,1413,0.003284003585577011
1747258422.5060222,1416,0.05798555538058281
1747258422.7330062,1417,0.018698131665587425
1747258423.1960688,1419,0.03057907335460186
1747258423.6524918,1421,0.0008065961301326752
1747258423.8820512,1422,0.012681081891059875
1747258425.9768946,1431,0.02977612614631653
1747258426.209713,1432,0.005776436999440193
1747258427.1337843,1436,0.008160336874425411
1747258427.6020434,1438,0.015123516321182251
1747258427.831232,1439,0.008636267855763435
1747258428.064275,1440,0.027553889900445938
1747258428.2922602,1441,0.02565315179526806
1747258428.9877195,1444,0.04288838803768158
1747258429.4701755,1446,0.029622143134474754
1747258429.7025855,1447,0.017390616238117218
1747258429.938303,1448,0.002265004441142082
1747258430.1726303,1449,0.025708718225359917
1747258430.408678,1450,0.0024307072162628174
1747258430.6410632,1451,0.012302360497415066
1747258430.875701,1452,0.01768765226006508
1747258431.3478205,1454,0.03603509068489075
1747258431.5881405,1455,0.008062103763222694
1747258431.8186696,1456,0.01593048870563507
1747258432.0471356,1457,0.0013696085661649704
1747258432.2751904,1458,0.02672879956662655
1747258432.520579,1459,0.03647312521934509
1747258432.7600076,1460,0.061735715717077255
1747258432.995398,1461,0.022363029420375824
1747258433.460877,1463,0.001874636858701706
1747258435.1937404,1470,0.004662783816456795
1747258435.9523478,1473,0.01455012895166874
1747258436.189792,1474,0.0008423365652561188
1747258436.6951241,1476,0.007067644037306309
1747258436.9311962,1477,0.03649749979376793
1747258437.86658,1481,0.04517858475446701
1747258438.1030629,1482,0.002600422129034996
1747258438.3390589,1483,0.022308625280857086
1747258439.28832,1487,0.04031294211745262
1747258439.522982,1488,0.0033174827694892883
1747258439.757387,1489,0.009162519127130508
1747258439.9857693,1490,0.02454751543700695
1747258440.2153013,1491,0.04665358364582062
1747258440.6744854,1493,0.015608423389494419
1747258440.910841,1494,0.012384546920657158
1747258441.8542378,1498,0.04868039861321449
1747258442.0920136,1499,0.01975010521709919
1747258442.3238232,1500,0.008597597479820251
1747258442.7997446,1502,0.05257823318243027
1747258443.5050359,1505,0.03710036724805832
1747258444.4495084,1509,0.0012595094740390778
1747258444.6835759,1510,0.002135675400495529
1747258444.9216626,1511,0.0056883301585912704
1747258445.3842053,1513,0.006483088247478008
1747258445.8499477,1515,0.0011200979351997375
1747258446.081835,1516,0.002747081220149994
1747258447.6849885,1523,0.02770955301821232
1747258448.374585,1526,0.0033773742616176605
1747258448.8414536,1528,0.0022027138620615005
1747258450.231726,1534,0.04268663376569748
1747258450.9217553,1537,0.0011419393122196198
1747258451.1586523,1538,0.005402745679020882
1747258451.8740528,1541,0.006032691337168217
1747258452.8158073,1545,0.014202384278178215
1747258453.2870336,1547,0.013125170022249222
1747258453.519891,1548,0.010775611735880375
1747258454.2237806,1551,0.011458886787295341
1747258454.4569597,1552,0.01742100529372692
1747258454.6885886,1553,0.0007728654891252518
1747258455.1611896,1555,0.003322755917906761
1747258455.629748,1557,0.0009120944887399673
1747258456.7839274,1562,0.0367049016058445
1747258457.251801,1564,0.03513527289032936
1747258457.4831014,1565,0.012741979211568832
1747258457.7144113,1566,0.0012540016323328018
1747258458.1782863,1568,0.0351996012032032
1747258458.639525,1570,0.03144301101565361
1747258458.8711622,1571,0.00039838068187236786
1747258459.1011448,1572,0.02008999139070511
1747258459.3357887,1573,0.0005380101501941681
1747258460.0409033,1576,0.00026902928948402405
1747258460.5095549,1578,2.3398548364639282e-05
1747258460.7369785,1579,0.07993753999471664
1747258460.9644725,1580,0.002076234668493271
1747258461.191891,1581,0.0007993094623088837
1747258461.4229932,1582,0.034252822399139404
1747258462.1071491,1585,0.0006884373724460602
1747258463.2552655,1590,0.005719264969229698
1747258464.398648,1595,0.006251521408557892
1747258464.6261113,1596,0.0009002592414617538
1747258464.8564281,1597,0.004018349573016167
1747258465.777184,1601,0.019353747367858887
1747258466.0053725,1602,0.027649279683828354
1747258466.2339892,1603,0.0026001781225204468
1747258467.8508582,1610,0.009005168452858925
1747258468.0826447,1611,0.041329920291900635
1747258468.5552707,1613,0.2252884805202484
1747258468.7914457,1614,0.013718330301344395
1747258469.2611148,1616,0.014878498390316963
1747258470.201462,1620,0.007199370767921209
1747258470.6664238,1622,0.033863671123981476
1747258471.1411734,1624,0.002192094922065735
1747258471.624505,1626,0.029194004833698273
1747258471.8618042,1627,0.03030114434659481
1747258472.8040543,1631,0.023556023836135864
1747258473.7530084,1635,0.0005967579782009125
1747258473.9874651,1636,0.03973504900932312
1747258474.2217112,1637,0.07220214605331421
1747258474.454023,1638,0.024374041706323624
1747258474.9185965,1640,0.008820578455924988
1747258475.15297,1641,0.017946656793355942
1747258476.3307889,1646,0.01345762051641941
1747258476.5751574,1647,0.001744808629155159
1747258477.0475035,1649,0.0002648197114467621
1747258477.5201182,1651,0.03695281222462654
1747258477.7629635,1652,0.011056216433644295
1747258477.9987247,1653,0.006627678871154785
1747258478.2277203,1654,0.0037911739200353622
1747258478.6896613,1656,0.00506129115819931
1747258479.1546967,1658,0.0015546008944511414
1747258480.082147,1662,0.00673414021730423
1747258480.547146,1664,8.66428017616272e-05
1747258481.0093951,1666,0.00012511573731899261
1747258481.7068076,1669,0.005526700988411903
1747258481.9390526,1670,0.0019248351454734802
1747258482.8693163,1674,0.00026000477373600006
1747258483.5700808,1677,0.05839014798402786
1747258484.0334797,1679,0.010572927072644234
1747258484.2648141,1680,0.0007044039666652679
1747258484.4954515,1681,0.03757708519697189
1747258484.7341702,1682,0.008370034396648407
1747258485.4234924,1685,0.028512071818113327
1747258485.6542103,1686,0.005073273554444313
1747258485.8973284,1687,0.012886583805084229
1747258486.129118,1688,0.007513217628002167
1747258486.3721573,1689,0.04462871700525284
1747258486.6048565,1690,0.01589089073240757
1747258487.3112776,1693,0.03907696157693863
1747258487.5471537,1694,0.0016049593687057495
1747258487.7864988,1695,0.04239899665117264
1747258488.2590163,1697,0.020812587812542915
1747258488.494862,1698,0.03287803381681442
1747258488.729709,1699,0.0258787889033556
1747258488.9703317,1700,0.00248885340988636
1747258489.4313416,1702,0.026082398369908333
1747258489.8955812,1704,0.03441173583269119
1747258490.5960817,1707,0.036668822169303894
1747258491.064609,1709,0.009031049907207489
1747258491.2963362,1710,0.009657200425863266
1747258491.5331633,1711,0.0047866180539131165
1747258491.7692356,1712,0.0015224479138851166
1747258493.1928346,1718,0.003160618245601654
1747258493.4324493,1719,0.05311812460422516
1747258494.1705372,1722,0.028114140033721924
1747258494.406146,1723,0.011822676286101341
1747258494.6390061,1724,0.0006226133555173874
1747258494.8775368,1725,0.0004572086036205292
1747258496.053021,1730,0.008128175511956215
1747258497.929012,1738,0.0045797815546393394
1747258498.1704226,1739,0.04607810825109482
1747258498.4244678,1740,0.02508646808564663
1747258499.1431055,1743,0.0180417001247406
1747258499.6100795,1745,0.001521289348602295
1747258500.308084,1748,0.008130872622132301
1747258500.5393236,1749,0.030838027596473694
1747258500.773391,1750,0.041999559849500656
1747258501.0101044,1751,0.05011393502354622
1747258501.4824603,1753,0.0012799333781003952
1747258501.7160525,1754,0.05117173120379448
1747258502.4172213,1757,0.006924081593751907
1747258503.5772514,1762,0.0016174186021089554
1747258503.8111145,1763,0.08510028570890427
1747258504.2821698,1765,0.02316095493733883
1747258504.5170534,1766,0.02124938927590847
1747258504.98693,1768,0.021725883707404137
1747258506.6536682,1775,0.01953275501728058
1747258506.8957734,1776,0.013644004240632057
1747258507.1443026,1777,6.495416164398193e-05
1747258507.8726583,1780,0.012444635853171349
1747258508.1161358,1781,0.002809325233101845
1747258508.8279395,1784,0.006069475784897804
1747258509.0672271,1785,0.0018318518996238708
1747258509.29765,1786,0.06195785850286484
1747258509.536996,1787,0.005366520024836063
1747258510.0074558,1789,0.002928154543042183
1747258510.2475445,1790,0.08093592524528503
1747258510.7192962,1792,0.012603113427758217
1747258511.1903765,1794,7.437355816364288e-05
1747258511.6570003,1796,0.002710506319999695
1747258511.8912206,1797,0.07408954948186874
1747258512.5892031,1800,0.04181328043341637
1747258513.0544074,1802,0.001809731125831604
1747258513.285373,1803,0.017563045024871826
1747258513.533731,1804,0.010428104549646378
1747258514.463854,1808,0.015319070778787136
1747258514.9280293,1810,0.010573423467576504
1747258515.8555992,1814,7.111020386219025e-05
1747258516.3302999,1816,0.021586034446954727
1747258516.792435,1818,0.0017989333719015121
1747258517.0232086,1819,0.00041056983172893524
1747258517.9422545,1823,0.00018236786127090454
1747258518.6361175,1826,0.032478898763656616
1747258518.866892,1827,0.035435158759355545
1747258519.331368,1829,0.004369869828224182
1747258519.560279,1830,0.0007399264723062515
1747258520.0391614,1832,0.003070533275604248
1747258520.275011,1833,0.020072460174560547
1747258520.5107062,1834,0.0028199180960655212
1747258520.9791546,1836,0.011838478967547417
1747258521.213553,1837,0.002477673813700676
1747258521.4452393,1838,0.030498430132865906
1747258522.852986,1844,0.09567292034626007
1747258523.096609,1845,0.003597250208258629
1747258523.3334103,1846,0.006960555911064148
1747258523.5804088,1847,0.02485530637204647
1747258523.8283353,1848,0.006702892482280731
1747258524.5386424,1851,0.03987719118595123
1747258525.023203,1853,0.018891679123044014
1747258525.7352047,1856,0.01467801257967949
1747258526.6801908,1860,0.004633184522390366
1747258527.627417,1864,0.004407409578561783
1747258527.8640957,1865,0.07365301251411438
1747258528.1048827,1866,0.03093338944017887
1747258528.3450315,1867,0.0020180344581604004
1747258529.2885873,1871,0.046729907393455505
1747258529.5202377,1872,0.07370953261852264
1747258529.7541032,1873,0.002129795029759407
1747258529.9854856,1874,0.1472129225730896
1747258530.2182567,1875,0.0016642175614833832
1747258530.6789129,1877,0.00030586495995521545
1747258531.1409452,1879,0.05627114698290825
1747258531.3701746,1880,0.002958085387945175
1747258532.0581682,1883,0.01720401458442211
1747258532.291996,1884,0.014829778112471104
1747258532.7647817,1886,0.0034642722457647324
1747258533.2288969,1888,0.004536878317594528
1747258533.6976619,1890,0.06195680797100067
1747258533.941469,1891,0.0062141427770257
1747258534.8742945,1895,0.025288570672273636
1747258535.7950015,1899,0.004599676467478275
1747258536.2611518,1901,0.059946537017822266
1747258536.49346,1902,0.0006971433758735657
1747258537.4339104,1906,0.004333334043622017
1747258537.9046206,1908,0.0006298553198575974
1747258538.1416936,1909,0.02040622942149639
1747258538.3735678,1910,0.013438154011964798
1747258539.0749855,1913,0.009248089045286179
1747258539.7757769,1916,0.011225538328289986
1747258540.2417877,1918,0.03709792718291283
1747258541.6292603,1924,0.026692956686019897
1747258541.8634388,1925,0.016319843009114265
1747258542.0968456,1926,0.007520079612731934
1747258542.562083,1928,0.00018879398703575134
1747258542.79305,1929,0.0023870617151260376
1747258543.5054717,1932,0.001084107905626297
1747258544.2205129,1935,0.00048379600048065186
1747258544.4510617,1936,0.046817533671855927
1747258545.1505866,1939,0.0013091545552015305
1747258545.3850274,1940,0.0046701268292963505
1747258545.6127026,1941,0.014260319992899895
1747258545.8421063,1942,0.01148729957640171
1747258546.5560403,1945,0.00011648423969745636
1747258547.0412538,1947,0.026487210765480995
1747258547.7427273,1950,0.0411800742149353
1747258547.9810183,1951,0.04023045301437378
1747258548.4669268,1953,0.0076321084052324295
1747258549.1703534,1956,0.0033573415130376816
1747258550.107211,1960,0.010538119822740555
1747258550.3430114,1961,0.0015619006007909775
1747258550.578587,1962,0.029842281714081764
1747258550.8130133,1963,0.01100403256714344
1747258551.0473983,1964,0.0006884559988975525
1747258551.511453,1966,0.003316868096590042
1747258551.7423396,1967,0.0337054580450058
1747258551.9735548,1968,0.00021244212985038757
1747258552.2032015,1969,0.06098311394453049
1747258553.6011264,1975,0.004970891401171684
1747258554.0674667,1977,0.018152417615056038
1747258554.298049,1978,0.039596863090991974
1747258554.531626,1979,0.0010271407663822174
1747258554.7625313,1980,0.0592959001660347
1747258554.994556,1981,0.007106255739927292
1747258555.2299008,1982,0.03939010202884674
1747258555.4612586,1983,0.0005391668528318405
1747258555.9288034,1985,0.004752553999423981
1747258556.3965023,1987,0.006172274239361286
1747258556.6278682,1988,0.06707312166690826
1747258556.8664768,1989,0.00688239187002182
1747258557.3318725,1991,0.00330379419028759
1747258557.5644007,1992,0.0002730954438447952
1747258557.794935,1993,0.006726082414388657
1747258558.2707667,1995,0.030340686440467834
1747258559.2081208,1999,0.023017998784780502


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_10_797532-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258096.4631155,0,0.07515037059783936
1747258097.1758287,3,0.29906198382377625
1747258097.4102163,4,1.7134910821914673
1747258098.814472,10,1.3146533966064453
1747258099.042807,11,2.2655062675476074
1747258099.7400317,14,0.12717007100582123
1747258099.9764879,15,2.062516927719116
1747258100.6874468,18,0.7307050228118896
1747258100.9379675,19,0.7107858657836914
1747258101.17914,20,-0.0879102349281311
1747258101.6406233,22,1.6559163331985474
1747258101.8770056,23,-0.21199510991573334
1747258102.5830395,26,-0.3631129562854767
1747258102.8176165,27,0.8958225846290588
1747258104.2351747,33,0.8927956223487854
1747258104.9310586,36,1.1285028457641602
1747258105.165066,37,0.3900381028652191
1747258105.3978903,38,0.047487806528806686
1747258105.630549,39,0.4348536729812622
1747258105.8626359,40,0.8956618905067444
1747258107.5153728,47,0.3510645627975464
1747258107.7531936,48,0.029455864802002907
1747258107.9935749,49,1.2736783027648926
1747258108.462608,51,0.07838032394647598
1747258108.697854,52,0.9055507183074951
1747258109.1714616,54,0.3431009352207184
1747258109.8653445,57,0.13793279230594635
1747258110.5609274,60,0.11917001754045486
1747258110.7917118,61,0.6649795174598694
1747258111.0217934,62,0.11769748479127884
1747258111.2548916,63,0.01995794102549553
1747258111.718734,65,0.007356720510870218
1747258111.9500778,66,0.033316973596811295
1747258112.184762,67,0.044031836092472076
1747258112.417679,68,0.6859692931175232
1747258112.8934753,70,0.6285752058029175
1747258113.1276472,71,0.08916287869215012
1747258114.598822,77,0.5099197030067444
1747258115.085707,79,0.0359574556350708
1747258115.3192685,80,0.6421563625335693
1747258115.7944443,82,0.4868137240409851
1747258116.0334313,83,0.27955010533332825
1747258116.5144198,85,0.7840480804443359
1747258117.483003,89,0.0307707991451025
1747258117.7185802,90,0.45084768533706665
1747258118.8902721,95,0.08222806453704834
1747258119.8541813,99,0.4390977919101715
1747258120.099392,100,0.17810331284999847
1747258120.827647,103,0.28012895584106445
1747258121.5465615,106,0.29723018407821655
1747258121.784135,107,0.2918984889984131
1747258122.2512782,109,0.30900052189826965
1747258123.4303799,114,0.1459473818540573
1747258123.8936124,116,0.24973486363887787
1747258125.0796592,121,0.3241598904132843
1747258126.036166,125,0.06311418116092682
1747258126.26902,126,0.23785486817359924
1747258126.7379417,128,0.2529720664024353
1747258127.2064662,130,0.14652802050113678
1747258127.4396632,131,0.1857445240020752
1747258127.6722815,132,0.17661143839359283
1747258128.6065953,136,0.2990240752696991
1747258128.8398724,137,0.261176198720932
1747258130.2461433,143,0.2913469970226288
1747258130.4850912,144,0.20057623088359833
1747258130.9599137,146,0.1740408092737198
1747258131.1948936,147,0.1309657245874405
1747258131.903753,150,0.227080836892128
1747258133.5409675,157,0.1553059071302414
1747258134.006298,159,0.18188391625881195
1747258134.2385464,160,0.23337168991565704
1747258134.7208648,162,0.2444821298122406
1747258135.1860402,164,0.12244351953268051
1747258135.648712,166,0.21133418381214142
1747258136.5831144,170,0.17515870928764343
1747258136.8149822,171,0.12391386181116104
1747258137.0434844,172,0.20066459476947784
1747258137.7321796,175,0.2693046033382416
1747258137.967169,176,0.3796114921569824
1747258138.1963031,177,0.18880921602249146
1747258138.4270792,178,0.18528300523757935
1747258138.8929243,180,0.20580828189849854
1747258139.1296983,181,0.3668268918991089
1747258139.8265765,184,0.23622368276119232
1747258140.0596695,185,0.22620682418346405
1747258140.2916126,186,0.15021757781505585
1747258140.990043,189,0.36137306690216064
1747258141.2234924,190,0.2678530812263489
1747258141.4544642,191,0.23926550149917603
1747258141.6908367,192,0.21244707703590393
1747258142.4059122,195,0.3126949369907379
1747258143.3558962,199,0.19214490056037903
1747258143.5948699,200,0.14975395798683167
1747258144.0722108,202,0.3832152783870697
1747258144.3108642,203,0.18995226919651031
1747258144.54761,204,0.19055399298667908
1747258144.7860374,205,0.2498803734779358
1747258145.2459705,207,0.21805207431316376
1747258145.702248,209,0.3128025233745575
1747258146.17518,211,0.24771076440811157
1747258146.6482744,213,0.2937106490135193
1747258147.1147556,215,0.30718547105789185
1747258147.3499773,216,0.4082404673099518
1747258147.8174038,218,0.24244938790798187
1747258148.051878,219,0.2792164981365204
1747258148.2872825,220,0.26324641704559326
1747258148.5218673,221,0.24970950186252594
1747258148.754901,222,0.19363991916179657
1747258149.21835,224,0.18489889800548553
1747258149.4496202,225,0.26339012384414673
1747258150.3797953,229,0.22907987236976624
1747258151.7829585,235,0.2850456237792969
1747258152.2483141,237,0.44308769702911377
1747258152.4817166,238,0.3286587595939636
1747258152.7195141,239,0.5923028588294983
1747258153.1867871,241,0.207023024559021
1747258153.4262648,242,0.3263120949268341
1747258153.8907094,244,0.27381327748298645
1747258154.124559,245,0.1954132318496704
1747258154.3580227,246,0.3545558750629425
1747258154.59378,247,0.25586995482444763
1747258155.7639284,252,0.4830787479877472
1747258155.996077,253,0.37089359760284424
1747258156.2265503,254,0.24236701428890228
1747258156.9261155,257,0.2810131013393402
1747258157.156583,258,0.18249140679836273
1747258157.3879955,259,0.35224562883377075
1747258157.6201851,260,0.3154079020023346
1747258158.082078,262,0.2549339234828949
1747258159.965001,270,0.2665799856185913
1747258160.2169175,271,0.42503130435943604
1747258160.9250667,274,0.28474271297454834
1747258161.161913,275,0.4761684834957123
1747258161.4031324,276,0.30947965383529663
1747258161.874226,278,0.4360560476779938
1747258162.352057,280,0.20018891990184784
1747258162.8259702,282,0.19089537858963013
1747258163.0608497,283,0.24867336452007294
1747258163.5302997,285,0.34435635805130005
1747258164.0064151,287,0.33999839425086975
1747258164.2406464,288,0.34763094782829285
1747258164.7076952,290,0.48069190979003906
1747258165.8712997,295,0.6101109385490417
1747258166.107888,296,0.18298877775669098
1747258166.3360364,297,0.26307564973831177
1747258166.5710223,298,0.2992094159126282
1747258167.9669714,304,0.2886630594730377
1747258168.431915,306,0.580019474029541
1747258168.8923395,308,0.6635430455207825
1747258169.1315322,309,0.49959060549736023
1747258169.8717384,312,0.4472411870956421
1747258170.1140938,313,0.33694395422935486
1747258170.8289206,316,0.22277365624904633
1747258171.3104072,318,0.523263156414032
1747258171.558846,319,0.29656124114990234
1747258172.2868629,322,0.37278127670288086
1747258172.7576835,324,0.311321884393692
1747258173.9380407,329,0.18636752665042877
1747258174.1727247,330,0.2798490822315216
1747258174.4082556,331,0.33928948640823364
1747258174.644009,332,0.3357364535331726
1747258175.8175964,337,0.23344574868679047
1747258176.05083,338,0.334558367729187
1747258176.5231442,340,0.35756999254226685
1747258177.2304873,343,0.2928537130355835
1747258177.4685094,344,0.4068419933319092
1747258177.7076597,345,0.19994008541107178
1747258177.9472117,346,0.5796800851821899
1747258178.4135604,348,0.41910335421562195
1747258178.8858874,350,0.3111191689968109
1747258179.3618617,352,0.34376609325408936
1747258179.5972764,353,0.3315868675708771
1747258179.8306015,354,0.28361859917640686
1747258180.7758756,358,0.2940395474433899
1747258181.264869,360,0.1593392789363861
1747258181.7504458,362,0.4939901828765869
1747258181.99314,363,0.0883961021900177
1747258182.2318738,364,0.39283454418182373
1747258182.4666178,365,0.4057309329509735
1747258182.7080562,366,0.37923479080200195
1747258182.943482,367,0.1883266121149063
1747258183.176017,368,0.37799233198165894
1747258184.5658693,374,0.311197966337204
1747258185.2624242,377,0.3939021825790405
1747258185.5008435,378,0.47932446002960205
1747258187.1249683,385,0.4889686703681946
1747258187.3557053,386,0.44949355721473694
1747258188.295434,390,0.5246424674987793
1747258188.5270536,391,0.5290143489837646
1747258188.7581968,392,0.27407100796699524
1747258188.9912453,393,0.2511039674282074
1747258189.2236905,394,0.3283320665359497
1747258189.4556262,395,0.47289806604385376
1747258189.6871667,396,0.5151094794273376
1747258189.9181695,397,0.8289894461631775
1747258190.1516945,398,0.29710283875465393
1747258190.3868706,399,0.22509585320949554
1747258190.8579464,401,0.4370761513710022
1747258191.098379,402,0.18565450608730316
1747258191.5621698,404,0.21321940422058105
1747258192.507643,408,0.48788687586784363
1747258192.7417922,409,0.18503114581108093
1747258193.4451756,412,0.5244107246398926
1747258193.6778016,413,0.5527246594429016
1747258193.9119053,414,0.26961350440979004
1747258194.148771,415,0.32166212797164917
1747258194.86564,418,0.2907043397426605
1747258195.5753636,421,0.49205896258354187
1747258195.8025975,422,0.5679745674133301
1747258196.5052958,425,0.4479838013648987
1747258196.7403936,426,0.6325452327728271
1747258197.6835003,430,0.26305851340293884
1747258197.9182973,431,0.1989755630493164
1747258198.6404216,434,1.011198878288269
1747258198.8773675,435,0.36064592003822327
1747258199.1154377,436,0.4024294316768646
1747258199.3495271,437,0.2725854218006134
1747258199.5814874,438,0.200356587767601
1747258199.8116043,439,0.5601659417152405
1747258200.043835,440,0.26621606945991516
1747258200.2763796,441,0.9316909313201904
1747258200.7354226,443,0.45623666048049927
1747258200.970933,444,0.47149085998535156
1747258201.205148,445,0.3687632083892822
1747258201.435071,446,0.39406371116638184
1747258202.371598,450,0.3197438418865204
1747258202.6101089,451,0.38598284125328064
1747258202.8432503,452,1.0577629804611206
1747258203.0772216,453,0.4120936393737793
1747258203.3089795,454,0.9067636728286743
1747258203.7826211,456,0.32721179723739624
1747258204.2510498,458,0.3698926866054535
1747258204.7212648,460,0.7944531440734863
1747258204.955054,461,0.7828577756881714
1747258205.6672013,464,0.22038190066814423
1747258205.8985186,465,0.5517200827598572
1747258206.135219,466,0.3252922594547272
1747258206.625895,468,0.7530667781829834
1747258207.099335,470,0.11850735545158386
1747258208.0497162,474,0.3644937574863434
1747258208.2892935,475,0.9870680570602417
1747258209.0010655,478,0.5837956070899963
1747258209.2358694,479,0.3065580725669861
1747258209.4703712,480,0.2147810310125351
1747258209.7073987,481,0.37020328640937805
1747258209.9439704,482,0.31008124351501465
1747258210.1846669,483,0.34307146072387695
1747258210.4202898,484,0.7099074721336365
1747258210.9021983,486,0.6120744943618774
1747258211.1427252,487,0.2542725205421448
1747258211.383148,488,0.3239831030368805
1747258211.6205714,489,0.550399661064148
1747258212.088071,491,0.5252147316932678
1747258212.7803392,494,0.3947390019893646
1747258213.7036018,498,0.3435351252555847
1747258214.3972719,501,0.11855419725179672
1747258214.6273725,502,0.35250118374824524
1747258214.8593671,503,0.2295403927564621
1747258215.5630717,506,0.3125397562980652
1747258216.0303185,508,0.32243257761001587
1747258216.2627401,509,0.5862489938735962
1747258216.4956522,510,0.47619205713272095
1747258216.7283044,511,0.5821528434753418
1747258216.9628007,512,0.2696564197540283
1747258217.199108,513,0.38413840532302856
1747258217.4389946,514,0.46796077489852905
1747258218.131317,517,1.508823275566101
1747258218.3603292,518,0.5349593758583069
1747258218.5903118,519,0.4669334292411804
1747258218.818703,520,0.3173364996910095
1747258219.518616,523,0.4020397961139679
1747258221.1356068,530,0.5597527027130127
1747258221.8224149,533,0.46074309945106506
1747258222.0611563,534,0.2641362249851227
1747258222.5287745,536,0.40922215580940247
1747258222.7617483,537,0.4741136431694031
1747258222.9934704,538,0.2925173044204712
1747258223.2274275,539,0.11955254524946213
1747258223.4604146,540,0.6680300235748291
1747258223.935606,542,0.3493448793888092
1747258224.16864,543,0.27454885840415955
1747258224.402032,544,0.6146440505981445
1747258224.8701367,546,0.31719812750816345
1747258225.1050158,547,0.26092538237571716
1747258225.7930477,550,0.2850778102874756
1747258226.2558887,552,0.5638049244880676
1747258226.720917,554,1.8864353895187378
1747258226.9546611,555,0.2818394899368286
1747258227.1870344,556,0.5268725752830505
1747258228.5881844,562,0.7906341552734375
1747258228.8218157,563,1.0261272192001343
1747258229.0601034,564,0.8006599545478821
1747258230.0191734,568,1.0002658367156982
1747258230.7168267,571,0.6316155791282654
1747258231.1863678,573,0.8456929922103882
1747258231.8982723,576,0.3108534812927246
1747258232.8304276,580,0.3595377206802368
1747258233.7584403,584,0.3256881535053253
1747258233.990735,585,0.19631752371788025
1747258234.2218823,586,1.1099568605422974
1747258234.682906,588,1.2057398557662964
1747258235.150276,590,1.1997090578079224
1747258235.3802073,591,0.3521573543548584
1747258235.6128027,592,0.7151886224746704
1747258236.077991,594,0.8086658120155334
1747258236.5480978,596,0.5200899243354797
1747258236.789139,597,0.29727011919021606
1747258237.0274615,598,0.4636053442955017
1747258237.2570717,599,0.5855510234832764
1747258237.7249048,601,0.29898005723953247
1747258237.9577234,602,0.4587792754173279
1747258238.1867845,603,0.7410241961479187
1747258238.6552625,605,0.7628036737442017
1747258239.3486023,608,0.5999048948287964
1747258239.809303,610,0.5704047083854675
1747258240.5062919,613,1.26882004737854
1747258240.7376301,614,0.7927417755126953
1747258241.2009382,616,1.9074594974517822
1747258241.6695821,618,0.5403388738632202
1747258242.1330802,620,0.46743786334991455
1747258242.6028185,622,0.49632030725479126
1747258242.8335397,623,0.5551446676254272
1747258243.5275447,626,0.4047277867794037
1747258244.0019724,628,0.2809343934059143
1747258244.2377646,629,0.7253270745277405
1747258245.1919298,633,0.3953601121902466
1747258245.663327,635,0.5459168553352356
1747258246.132065,637,0.303013414144516
1747258246.8329923,640,0.8973950743675232
1747258247.0628397,641,5.1661295890808105
1747258247.2957618,642,0.64368736743927
1747258247.525629,643,0.27407723665237427
1747258247.7534657,644,0.6129998564720154
1747258247.9883983,645,1.1055806875228882
1747258248.9140127,649,0.2241649180650711
1747258249.3794985,651,2.577799081802368
1747258249.6147125,652,0.8076900243759155
1747258249.8595047,653,0.8126373887062073
1747258250.0925858,654,0.7340497970581055
1747258250.3311083,655,0.6561012268066406
1747258251.037104,658,0.9237684607505798
1747258251.272086,659,1.7619743347167969
1747258251.511191,660,0.6424893140792847
1747258253.1325831,667,0.5771583914756775
1747258253.83015,670,1.3987293243408203
1747258254.9958172,675,0.7936983108520508
1747258255.228574,676,0.44956904649734497
1747258255.458899,677,2.6091761589050293
1747258256.158087,680,1.0313093662261963
1747258256.6284885,682,0.5984779596328735
1747258256.8606648,683,0.14070722460746765
1747258257.0955384,684,0.9581016898155212
1747258257.7937112,687,0.48538777232170105
1747258258.9661143,692,0.8535005450248718
1747258259.4280543,694,0.6852605938911438
1747258259.6622488,695,1.0818954706192017
1747258259.8950186,696,0.5345423817634583
1747258260.1277595,697,0.6945141553878784
1747258260.5966432,699,0.28611281514167786
1747258261.3245187,702,1.1521095037460327
1747258261.5537708,703,1.033422589302063
1747258262.0312839,705,0.17772150039672852
1747258262.9799757,709,0.374020516872406
1747258263.2154884,710,1.5712294578552246
1747258263.6931677,712,0.6915107369422913
1747258264.3988817,715,0.8286714553833008
1747258264.8600228,717,0.725674033164978
1747258265.323651,719,0.32862940430641174
1747258265.559719,720,0.22181394696235657
1747258265.7995744,721,0.33179771900177
1747258266.2643697,723,1.0191391706466675
1747258266.7514796,725,0.8263077139854431
1747258266.9921842,726,0.9223820567131042
1747258267.2329073,727,2.4257171154022217
1747258267.470826,728,0.46312475204467773
1747258267.7032664,729,0.30058592557907104
1747258268.1820931,731,1.426045298576355
1747258268.4187613,732,0.4108482599258423
1747258268.6542246,733,0.44083863496780396
1747258269.8432791,738,0.713556706905365
1747258270.0832572,739,1.147535800933838
1747258270.3185656,740,0.5907799601554871
1747258270.7889113,742,0.6688783764839172
1747258271.0254939,743,0.6211420893669128
1747258271.2584927,744,0.7407636046409607
1747258271.4900181,745,1.0651873350143433
1747258273.1129484,752,0.730522096157074
1747258273.8073103,755,0.71260666847229
1747258274.0477784,756,1.0342366695404053
1747258274.512366,758,0.8051332831382751
1747258275.6769934,763,0.4225848913192749
1747258275.909684,764,0.5863841772079468
1747258276.1412342,765,1.2693395614624023
1747258276.837889,768,0.4070402681827545
1747258277.157939,769,1.1293212175369263
1747258277.8632557,772,3.927009105682373
1747258278.1032257,773,4.487473964691162
1747258278.5869813,775,0.2179333120584488
1747258278.825135,776,0.9204434156417847
1747258279.2933865,778,1.01703941822052
1747258279.5248644,779,0.28198152780532837
1747258279.758615,780,0.4905528724193573
1747258279.9928782,781,0.8199104070663452
1747258280.2263756,782,0.07976485788822174
1747258281.6127217,788,0.2933676540851593
1747258281.8472993,789,0.805016279220581
1747258282.3091576,791,0.31514331698417664
1747258282.7729032,793,0.6881362199783325
1747258283.2362523,795,0.34711140394210815
1747258283.4776626,796,0.9782312512397766
1747258284.2008731,799,0.6502627730369568
1747258284.4336548,800,1.145354986190796
1747258285.3674564,804,0.2280297875404358
1747258285.5997977,805,0.5940696001052856
1747258285.834864,806,1.7043931484222412
1747258286.068991,807,1.1064530611038208
1747258286.7721734,810,0.3975447118282318
1747258287.484623,813,0.42840999364852905
1747258288.6866028,818,1.5654234886169434
1747258288.9249084,819,3.0310802459716797
1747258289.3926811,821,0.3764042854309082
1747258289.630459,822,0.24509356915950775
1747258289.8663168,823,1.138697624206543
1747258290.3445559,825,0.14688840508460999
1747258290.5839288,826,0.7548652291297913
1747258290.8166068,827,0.11505487561225891
1747258291.0479493,828,0.5815514922142029
1747258291.9898453,832,0.35914814472198486
1747258292.2202723,833,0.460766077041626
1747258292.6815388,835,0.7363354563713074
1747258292.9137497,836,1.203522801399231
1747258293.148789,837,0.1620153784751892
1747258293.619047,839,2.2299439907073975
1747258293.861592,840,0.9032737612724304
1747258294.5857291,843,0.2846261262893677
1747258295.064424,845,0.13852518796920776
1747258296.2430253,850,0.43421033024787903
1747258296.4845593,851,1.0149977207183838
1747258297.184339,854,0.5644867420196533
1747258297.891224,857,0.5904260873794556
1747258298.596303,860,0.17732299864292145
1747258299.061035,862,0.7965552806854248
1747258299.7600505,865,0.748487114906311
1747258299.9946706,866,0.2715630531311035
1747258300.9268665,870,0.24592620134353638
1747258301.1618822,871,2.1319894790649414
1747258303.503375,881,0.7547307014465332
1747258303.964869,883,0.3734244704246521
1747258304.1925752,884,0.5485117435455322
1747258304.4199119,885,0.5459485054016113
1747258304.6475828,886,1.185994267463684
1747258305.1026816,888,0.47642257809638977
1747258305.5568657,890,0.4493366479873657
1747258306.0138772,892,1.5171464681625366
1747258306.7031236,895,0.9393331408500671
1747258307.1745763,897,0.2491910457611084
1747258307.4068782,898,0.9334879517555237
1747258308.1062002,901,0.08320236951112747
1747258308.3424673,902,1.1228522062301636
1747258308.8103828,904,1.9590363502502441
1747258309.2781332,906,0.21508537232875824
1747258309.515272,907,0.18519146740436554
1747258309.7484179,908,0.5757298469543457
1747258310.2185085,910,0.7714622616767883
1747258310.4480624,911,0.08852458745241165
1747258311.1443608,914,1.9278496503829956
1747258312.0783365,918,1.3002907037734985
1747258312.3108337,919,0.5126184821128845
1747258312.7829475,921,0.8475592136383057
1747258313.2506928,923,1.396553635597229
1747258314.190149,927,1.1015568971633911
1747258314.4223776,928,0.27889731526374817
1747258314.6537967,929,0.29987311363220215
1747258314.8875434,930,1.4953069686889648
1747258315.1182933,931,2.034782648086548
1747258315.349187,932,1.3908346891403198
1747258315.582689,933,1.7909725904464722
1747258316.0473318,935,0.8931192755699158
1747258316.98052,939,0.45708489418029785
1747258317.4575326,941,1.4375483989715576
1747258317.6859775,942,1.5280311107635498
1747258318.3740294,945,0.46728044748306274
1747258319.289913,949,0.46052268147468567
1747258319.9969912,952,0.8004193902015686
1747258320.4710186,954,0.5153531432151794
1747258320.7071214,955,0.5552698373794556
1747258320.9467359,956,0.1472603976726532
1747258321.8935037,960,0.7842531204223633
1747258322.353231,962,2.271728277206421
1747258322.5856707,963,3.3531572818756104
1747258322.817369,964,0.9647541642189026
1747258323.0470743,965,1.3486907482147217
1747258323.514097,967,1.3178153038024902
1747258323.745778,968,1.3563200235366821
1747258324.4526887,971,3.564563035964966
1747258325.6184947,976,1.7671974897384644
1747258326.0862813,978,0.33382776379585266
1747258326.3176422,979,0.9911583065986633
1747258326.782519,981,0.7448963522911072
1747258327.0288093,982,0.19090352952480316
1747258327.9629645,986,0.25662097334861755
1747258328.4350233,988,4.748524188995361
1747258328.6684535,989,0.3444254994392395
1747258328.8994076,990,0.4413699805736542
1747258329.3771691,992,0.08300351351499557
1747258329.8420157,994,0.545254111289978
1747258330.072625,995,1.0234642028808594
1747258330.3039422,996,2.2287776470184326
1747258330.7706254,998,0.5541903376579285
1747258331.0021348,999,1.0079890489578247
1747258331.469907,1001,0.5303105711936951
1747258331.7002146,1002,1.9609622955322266
1747258331.9305646,1003,0.8103957772254944
1747258332.1662438,1004,0.8388388156890869
1747258332.3974125,1005,1.5264935493469238
1747258332.6316278,1006,1.4126042127609253
1747258333.7872312,1011,0.9542850255966187
1747258334.248199,1013,1.18666410446167
1747258334.7101617,1015,0.48005253076553345
1747258334.9472136,1016,0.18377341330051422
1747258335.1792207,1017,0.7419317364692688
1747258336.349866,1022,1.3350974321365356
1747258337.3076398,1026,3.2930898666381836
1747258337.7953658,1028,1.2904456853866577
1747258338.0298805,1029,0.9419503808021545
1747258339.408568,1035,0.19554173946380615
1747258339.6413045,1036,0.312675803899765
1747258339.8719618,1037,0.8228505253791809
1747258340.1018674,1038,0.8616530299186707
1747258340.3342533,1039,1.8121531009674072
1747258341.2724824,1043,0.2940642237663269
1747258341.7480173,1045,1.927755355834961
1747258341.9854896,1046,2.7336466312408447
1747258343.4099433,1052,3.922234296798706
1747258343.6449811,1053,0.3279908001422882
1747258344.3517754,1056,0.2059442102909088
1747258344.8190374,1058,0.8000507354736328
1747258345.0552313,1059,3.184230327606201
1747258345.2890522,1060,0.37375640869140625
1747258345.760639,1062,0.7484137415885925
1747258346.4632292,1065,2.0069689750671387
1747258346.698274,1066,0.7256606817245483
1747258346.9444506,1067,1.195396065711975
1747258347.4274385,1069,0.10265595465898514
1747258347.6772423,1070,1.0887070894241333
1747258347.9136233,1071,1.1400327682495117
1747258348.1527145,1072,0.36452361941337585
1747258348.3931048,1073,1.446668028831482
1747258348.6279957,1074,1.257712721824646
1747258349.3396823,1077,0.6879920959472656
1747258349.5738394,1078,0.9330129027366638
1747258350.062231,1080,0.5976449251174927
1747258350.3008997,1081,0.0644141286611557
1747258350.5366952,1082,0.5810915231704712
1747258351.2491584,1085,2.0986857414245605
1747258351.4837494,1086,0.9634552001953125
1747258351.718848,1087,0.5330918431282043
1747258352.6587346,1091,0.4091525673866272
1747258352.8923242,1092,0.8601938486099243
1747258353.126262,1093,0.15392093360424042
1747258354.289841,1098,2.684262752532959
1747258354.753216,1100,2.6334714889526367
1747258355.2186415,1102,3.8351755142211914
1747258355.4524407,1103,0.3988025188446045
1747258355.691398,1104,0.39332592487335205
1747258356.3952293,1107,0.18769654631614685
1747258356.6305785,1108,1.2010555267333984
1747258356.862511,1109,0.5574285984039307
1747258357.0971014,1110,0.273837149143219
1747258357.3283882,1111,1.7921441793441772
1747258357.5587037,1112,0.488979697227478
1747258357.7887433,1113,0.23439064621925354
1747258358.0212154,1114,1.1009783744812012
1747258358.5074306,1116,0.611681342124939
1747258359.223041,1119,1.5698297023773193
1747258359.6958523,1121,0.37146422266960144
1747258359.9344177,1122,1.1550287008285522
1747258360.641071,1125,0.5124703049659729
1747258360.8748248,1126,1.3651057481765747
1747258361.341275,1128,2.096365451812744
1747258361.572416,1129,0.8341397643089294
1747258361.8065746,1130,0.2903933525085449
1747258362.038332,1131,0.2315681129693985
1747258362.2778137,1132,1.4193274974822998
1747258362.742549,1134,3.6194264888763428
1747258362.9748998,1135,3.2397356033325195
1747258363.2137275,1136,3.2005972862243652
1747258363.9075732,1139,0.48546767234802246
1747258364.6081645,1142,0.6160101890563965
1747258365.2990882,1145,1.5894590616226196
1747258365.5302143,1146,2.3328638076782227
1747258365.991914,1148,0.4344037175178528
1747258366.2219028,1149,1.314281940460205
1747258366.4541447,1150,0.2525683045387268
1747258366.6857994,1151,1.0310049057006836
1747258366.9212694,1152,2.527322769165039
1747258367.1544576,1153,0.96863853931427
1747258367.6140134,1155,3.6537134647369385
1747258368.7708273,1160,0.49687156081199646
1747258369.2342,1162,8.867398262023926
1747258369.7101128,1164,4.794890403747559
1747258370.1825864,1166,0.7171328067779541
1747258370.4141667,1167,1.416631817817688
1747258371.8274846,1173,0.2742828130722046
1747258372.065114,1174,0.977995753288269
1747258372.5350454,1176,0.9686862826347351
1747258372.7689779,1177,0.864490270614624
1747258373.003537,1178,1.9061304330825806
1747258373.960637,1182,1.9094617366790771
1747258374.4455314,1184,1.3352491855621338
1747258374.911152,1186,3.657435417175293
1747258375.385136,1188,0.8004016280174255
1747258375.6222935,1189,0.3993312418460846
1747258375.8726602,1190,0.6324864625930786
1747258376.591316,1193,0.2685476839542389
1747258376.829811,1194,0.2558000981807709
1747258377.0751972,1195,0.20722047984600067
1747258377.5776615,1197,1.362580418586731
1747258377.8184154,1198,0.7748875617980957
1747258378.518756,1201,3.4883711338043213
1747258378.758789,1202,3.280900716781616
1747258379.4550548,1205,0.12405706197023392
1747258379.6936543,1206,0.6678293347358704
1747258379.9248426,1207,1.0431007146835327
1747258380.3973656,1209,0.8789030909538269
1747258381.333851,1213,2.2688822746276855
1747258381.5676272,1214,2.2283413410186768
1747258381.8055499,1215,0.3368794620037079
1747258382.2677193,1217,1.4865984916687012
1747258382.5054965,1218,0.09606929123401642
1747258383.699385,1223,0.12676137685775757
1747258384.1858616,1225,2.144226551055908
1747258384.8848164,1228,6.153591156005859
1747258385.118053,1229,0.09682522714138031
1747258385.8079357,1232,3.3353934288024902
1747258386.0349367,1233,5.353448390960693
1747258387.2071514,1238,0.05095909908413887
1747258387.6795516,1240,1.208054780960083
1747258387.926597,1241,2.558077812194824
1747258388.1595442,1242,1.1262091398239136
1747258388.3949,1243,0.4656612277030945
1747258388.635194,1244,2.098353147506714
1747258388.8718207,1245,2.851325750350952
1747258389.107527,1246,0.5012009739875793
1747258389.8050935,1249,4.377284049987793
1747258390.0402243,1250,5.318558216094971
1747258390.2721498,1251,0.8406917452812195
1747258390.5029342,1252,1.0060778856277466
1747258390.97925,1254,2.4498226642608643
1747258391.4527504,1256,0.7946100234985352
1747258391.6921225,1257,0.5382106304168701
1747258392.397115,1260,0.3746787905693054
1747258392.6273787,1261,0.9256870746612549
1747258393.3246667,1264,1.2161718606948853
1747258394.0278256,1267,1.812075138092041
1747258394.9541202,1271,0.4958780109882355
1747258396.1307185,1276,1.8033396005630493
1747258396.3604357,1277,0.7426260709762573
1747258396.5982537,1278,0.4288807213306427
1747258397.5342097,1282,0.526383101940155
1747258398.237897,1285,0.9382901191711426
1747258399.4023335,1290,2.369925022125244
1747258400.1103654,1293,1.7857073545455933
1747258400.8168774,1296,0.3833259344100952
1747258401.284828,1298,2.1621358394622803
1747258401.5189013,1299,0.10659701377153397
1747258402.2199867,1302,1.1400575637817383
1747258403.1633043,1306,5.287336826324463
1747258404.1116116,1310,1.5475808382034302
1747258405.0555499,1314,0.4348284900188446
1747258405.295117,1315,2.6617517471313477
1747258406.477157,1320,7.529559135437012
1747258406.937898,1322,1.751882791519165
1747258407.16789,1323,1.8663218021392822
1747258407.630061,1325,0.46356669068336487
1747258407.861905,1326,5.849602222442627
1747258408.3277266,1328,0.1953067034482956
1747258409.953405,1335,1.4272841215133667
1747258412.0472183,1344,0.10097604990005493
1747258412.2800233,1345,0.7535933256149292
1747258412.7495887,1347,2.8120851516723633
1747258412.985713,1348,0.9419331550598145
1747258413.6918354,1351,0.25629475712776184
1747258413.9260137,1352,1.390320062637329
1747258414.3878706,1354,1.0210078954696655
1747258415.3169951,1358,0.4686011075973511
1747258415.7824132,1360,0.6710430979728699
1747258416.7202604,1364,1.581302285194397
1747258416.9553401,1365,4.258410453796387
1747258417.1855578,1366,1.0339672565460205
1747258417.4172738,1367,1.3510514497756958
1747258417.6490963,1368,1.2613273859024048
1747258418.579357,1372,0.201465904712677
1747258418.8099387,1373,1.201926350593567
1747258419.2712128,1375,0.7570109963417053
1747258419.5024123,1376,4.253525733947754
1747258420.440632,1380,0.28370538353919983
1747258421.6100175,1385,0.9297216534614563
1747258421.841595,1386,7.857560634613037
1747258422.7770717,1390,0.3436306118965149
1747258423.472715,1393,0.558472216129303
1747258424.1663826,1396,0.1257057785987854
1747258424.3990142,1397,0.2929532825946808
1747258424.865723,1399,0.4007887542247772
1747258425.1019752,1400,1.5220599174499512
1747258425.795912,1403,0.140641987323761
1747258426.2575834,1405,0.3847014904022217
1747258428.1253445,1413,0.8554313778877258
1747258428.8241017,1416,0.0855574682354927
1747258429.0554607,1417,2.686034679412842
1747258429.5226803,1419,0.5580956935882568
1747258429.9863253,1421,0.7324219346046448
1747258430.217905,1422,2.3665711879730225
1747258432.2856119,1431,0.23527072370052338
1747258432.5171764,1432,5.134943962097168
1747258433.4471056,1436,0.079423688352108
1747258433.906742,1438,4.777610778808594
1747258434.135565,1439,2.105997323989868
1747258434.3644001,1440,2.3124194145202637
1747258434.6045754,1441,0.32928967475891113
1747258435.3173225,1444,1.0192464590072632
1747258435.81953,1446,0.39997056126594543
1747258436.062396,1447,2.112811326980591
1747258436.3016772,1448,1.5453414916992188
1747258436.5418096,1449,3.908916711807251
1747258436.7745636,1450,0.049769941717386246
1747258437.0091274,1451,1.4970240592956543
1747258437.2472994,1452,0.4032760560512543
1747258437.7172732,1454,0.0679812878370285
1747258437.9498596,1455,1.9930765628814697
1747258438.182165,1456,0.5710071325302124
1747258438.414692,1457,3.1240954399108887
1747258438.648846,1458,0.08173640817403793
1747258438.8786695,1459,0.3166682720184326
1747258439.1098838,1460,1.8256618976593018
1747258439.3466392,1461,0.8244357109069824
1747258439.8055687,1463,4.617485046386719
1747258441.5195863,1470,0.16133995354175568
1747258442.2152138,1473,0.6082417368888855
1747258442.442694,1474,5.617246627807617
1747258442.9093688,1476,1.1503688097000122
1747258443.1370554,1477,0.7885826230049133
1747258444.057724,1481,1.3028557300567627
1747258444.2857852,1482,1.949963092803955
1747258444.5145,1483,1.0839543342590332
1747258445.4245424,1487,3.5679378509521484
1747258445.6550605,1488,4.5984787940979
1747258445.8845398,1489,0.3093881905078888
1747258446.1140976,1490,9.892767906188965
1747258446.3459017,1491,0.19321401417255402
1747258446.815576,1493,3.7916247844696045
1747258447.0535433,1494,0.34319961071014404
1747258447.990216,1498,0.20123019814491272
1747258448.2220328,1499,0.5200702548027039
1747258448.4527757,1500,1.5425126552581787
1747258448.916245,1502,0.6008445620536804
1747258449.6175675,1505,3.701333522796631
1747258450.5363827,1509,0.22242185473442078
1747258450.7663248,1510,2.1683156490325928
1747258451.0060704,1511,4.87377405166626
1747258451.4627528,1513,0.6018769145011902
1747258451.9208302,1515,0.08174027502536774
1747258452.168473,1516,3.508021831512451
1747258453.7992766,1523,0.2660548686981201
1747258454.4945831,1526,1.338065505027771
1747258454.9594069,1528,0.2845001816749573
1747258456.3550005,1534,0.2689790725708008
1747258457.0547562,1537,1.395685076713562
1747258457.2885036,1538,1.4649169445037842
1747258457.986085,1541,4.750948905944824
1747258458.912047,1545,0.2734418511390686
1747258459.375837,1547,2.466891288757324
1747258459.6085663,1548,5.591353416442871
1747258460.298869,1551,0.7470073103904724
1747258460.528612,1552,0.3743061125278473
1747258460.759157,1553,1.3055979013442993
1747258461.2349963,1555,3.901726245880127
1747258461.706428,1557,2.164058208465576
1747258462.8635564,1562,1.7041410207748413
1747258463.3269963,1564,1.558408260345459
1747258463.5560791,1565,5.972831726074219
1747258463.7848253,1566,3.605452537536621
1747258464.2493587,1568,1.3868136405944824
1747258464.7091339,1570,1.5959750413894653
1747258464.9400697,1571,4.337835311889648
1747258465.1676407,1572,0.9746988415718079
1747258465.3958082,1573,2.215531349182129
1747258466.0977674,1576,1.1375110149383545
1747258466.5566483,1578,0.2476920187473297
1747258466.7901616,1579,0.3079695403575897
1747258467.022636,1580,1.7929608821868896
1747258467.2538223,1581,3.739187717437744
1747258467.4984097,1582,0.2108466923236847
1747258468.2047727,1585,5.0706634521484375
1747258469.379953,1590,4.810205459594727
1747258470.5427456,1595,2.3194925785064697
1747258470.7784033,1596,0.2882065176963806
1747258471.020607,1597,2.6170806884765625
1747258471.9678018,1601,0.03543013334274292
1747258472.2002115,1602,2.04379940032959
1747258472.4458163,1603,0.04817637801170349
1747258474.0901284,1610,2.4033749103546143
1747258474.3235943,1611,0.9881619811058044
1747258474.7897313,1613,0.8357529640197754
1747258475.024757,1614,0.6690182685852051
1747258475.48182,1616,0.042655956000089645
1747258476.394757,1620,2.876715898513794
1747258476.8498092,1622,0.23498375713825226
1747258477.3053908,1624,0.59632807970047
1747258477.774173,1626,2.436680793762207
1747258478.002287,1627,0.9674537181854248
1747258478.9240887,1631,1.6998748779296875
1747258479.8486633,1635,3.068636417388916
1747258480.0777175,1636,0.39356160163879395
1747258480.3137562,1637,2.045546054840088
1747258480.5430803,1638,0.050960153341293335
1747258481.0106103,1640,3.0069899559020996
1747258481.243916,1641,0.1175653412938118
1747258482.4329674,1646,0.23781344294548035
1747258482.672429,1647,2.9603192806243896
1747258483.1538818,1649,0.27479466795921326
1747258483.6183498,1651,2.0333333015441895
1747258483.8506978,1652,4.646695137023926
1747258484.083669,1653,0.1773773580789566
1747258484.3148506,1654,0.42686447501182556
1747258484.7795749,1656,1.0778089761734009
1747258485.2475545,1658,1.813477873802185
1747258486.1791906,1662,2.9075493812561035
1747258486.639485,1664,0.053598374128341675
1747258487.1055179,1666,0.6733887791633606
1747258487.792458,1669,7.55823278427124
1747258488.0279539,1670,0.4811362624168396
1747258488.9409378,1674,1.453206181526184
1747258489.624222,1677,8.22018051147461
1747258490.0809672,1679,0.7576229572296143
1747258490.3084898,1680,4.09783935546875
1747258490.5485978,1681,2.453831195831299
1747258490.7770286,1682,0.6531369090080261
1747258491.4635065,1685,0.5616968274116516
1747258491.6912234,1686,0.3904888331890106
1747258491.92059,1687,2.637590169906616
1747258492.149145,1688,0.0537995770573616
1747258492.3818948,1689,1.0133323669433594
1747258492.62279,1690,3.3731136322021484
1747258493.3350596,1693,3.435621738433838
1747258493.574061,1694,7.620664119720459
1747258493.8123205,1695,8.797066688537598
1747258494.3047042,1697,2.616176128387451
1747258494.5448825,1698,5.71379280090332
1747258494.7771704,1699,5.845261573791504
1747258495.011873,1700,0.1807643175125122
1747258495.480811,1702,2.723400115966797
1747258495.9511313,1704,1.4269675016403198
1747258496.655928,1707,0.12811732292175293
1747258497.119566,1709,0.2150430679321289
1747258497.357487,1710,0.512201726436615
1747258497.5896587,1711,1.3774266242980957
1747258497.8214748,1712,2.6451425552368164
1747258499.2646055,1718,1.6558119058609009
1747258499.4958801,1719,1.3287217617034912
1747258500.194608,1722,1.7443050146102905
1747258500.426684,1723,3.341594696044922
1747258500.661181,1724,0.14221149682998657
1747258500.8954964,1725,3.0065793991088867
1747258502.0710747,1730,0.18774519860744476
1747258503.9399145,1738,7.753245830535889
1747258504.1776688,1739,0.2256406545639038
1747258504.414091,1740,5.564014434814453
1747258505.1207852,1743,1.7339375019073486
1747258505.5915127,1745,7.919857501983643
1747258506.3067913,1748,3.583082914352417
1747258506.544278,1749,7.169904708862305
1747258506.7818549,1750,15.130147933959961
1747258507.017411,1751,1.1312010288238525
1747258507.4849937,1753,0.06020604819059372
1747258507.723775,1754,6.659536361694336
1747258508.4423184,1757,1.3363451957702637
1747258509.6088123,1762,0.5557680726051331
1747258509.8389688,1763,0.1948028951883316
1747258510.2967153,1765,2.1838319301605225
1747258510.5252495,1766,1.5683523416519165
1747258510.995492,1768,4.953490734100342
1747258512.6264298,1775,1.5497621297836304
1747258512.8585548,1776,0.5547646284103394
1747258513.0990093,1777,0.02611456997692585
1747258513.7994356,1780,0.3748219311237335
1747258514.0303788,1781,4.2046308517456055
1747258514.7233827,1784,0.3116384744644165
1747258514.9619164,1785,3.2655351161956787
1747258515.1925876,1786,2.945665121078491
1747258515.4216733,1787,1.5752512216567993
1747258515.888407,1789,0.7495997548103333
1747258516.1181815,1790,9.823382377624512
1747258516.5890355,1792,8.00508975982666
1747258517.0769362,1794,5.911784648895264
1747258517.553703,1796,0.06982535123825073
1747258517.7890437,1797,0.30993011593818665
1747258518.4895093,1800,0.16584575176239014
1747258518.9569557,1802,1.0753473043441772
1747258519.1941004,1803,0.24190658330917358
1747258519.4298258,1804,0.1497032791376114
1747258520.3844163,1808,0.6242645382881165
1747258520.855489,1810,4.500587463378906
1747258521.7912047,1814,1.539971113204956
1747258522.2606905,1816,0.4837462902069092
1747258522.7263203,1818,0.3797931373119354
1747258522.9599738,1819,1.8526674509048462
1747258523.9049184,1823,0.5159924626350403
1747258524.6245642,1826,0.6304840445518494
1747258524.8649113,1827,2.396958351135254
1747258525.3314157,1829,0.12723512947559357
1747258525.567808,1830,2.421114921569824
1747258526.0426311,1832,0.6538306474685669
1747258526.2767375,1833,0.06880002468824387
1747258526.510445,1834,0.3982265293598175
1747258526.9844732,1836,3.034558057785034
1747258527.2272637,1837,2.0407907962799072
1747258527.4642508,1838,2.000464916229248
1747258528.8609724,1844,2.89290714263916
1747258529.1096578,1845,2.146498680114746
1747258529.3546338,1846,2.531757116317749
1747258529.595094,1847,0.4205974340438843
1747258529.826413,1848,1.0980381965637207
1747258530.5125327,1851,0.21589134633541107
1747258530.9683712,1853,3.332059144973755
1747258531.6741898,1856,2.687687635421753
1747258532.6087677,1860,6.40822696685791
1747258533.5365362,1864,0.3278576135635376
1747258533.7666862,1865,2.5766594409942627
1747258534.0050611,1866,5.574032783508301
1747258534.2380946,1867,0.2464170753955841
1747258535.1697404,1871,4.988649845123291
1747258535.4006817,1872,2.343210458755493
1747258535.6414754,1873,4.0192484855651855
1747258535.8697424,1874,1.3878850936889648
1747258536.0977695,1875,3.8398919105529785
1747258536.5636096,1877,2.2635550498962402
1747258537.0200167,1879,0.10786821693181992
1747258537.2479575,1880,3.7053043842315674
1747258537.9461136,1883,1.2395298480987549
1747258538.1788442,1884,0.08945255726575851
1747258538.6496968,1886,4.584924221038818
1747258539.1099265,1888,1.7717286348342896
1747258539.579307,1890,1.5957647562026978
1747258539.8115726,1891,0.07105004787445068
1747258540.7512028,1895,3.6000335216522217
1747258541.6779435,1899,2.9375364780426025
1747258542.152791,1901,1.4869977235794067
1747258542.394053,1902,1.8200671672821045
1747258543.328944,1906,5.008157730102539
1747258543.7977958,1908,9.976495742797852
1747258544.031449,1909,4.516868591308594
1747258544.2656598,1910,0.34826192259788513
1747258544.9612179,1913,0.6852118372917175
1747258545.654455,1916,0.128170445561409
1747258546.1192706,1918,0.3940092921257019
1747258547.5092678,1924,0.8789467811584473
1747258547.7399542,1925,0.9080983400344849
1747258547.9701633,1926,4.743875980377197
1747258548.4358594,1928,0.3746919631958008
1747258548.6658068,1929,0.42003655433654785
1747258549.3521125,1932,7.609186172485352
1747258550.0561469,1935,7.886657238006592
1747258550.2864296,1936,2.697779417037964
1747258550.9856014,1939,0.045842185616493225
1747258551.2174585,1940,0.4309937059879303
1747258551.44858,1941,0.24349837005138397
1747258551.6906714,1942,6.90971040725708
1747258552.3896444,1945,0.08319142460823059
1747258552.8586588,1947,5.297325134277344
1747258553.5545466,1950,3.497807502746582
1747258553.7859862,1951,0.605641782283783
1747258554.248819,1953,1.9546693563461304
1747258554.945602,1956,1.1644643545150757
1747258555.8726144,1960,3.6121602058410645
1747258556.1044705,1961,6.683632850646973
1747258556.336701,1962,0.40294331312179565
1747258556.5696924,1963,2.2494118213653564
1747258556.8040094,1964,0.34280136227607727
1747258557.281766,1966,3.705399990081787
1747258557.5144377,1967,0.05382227525115013
1747258557.7451725,1968,7.340821743011475
1747258557.978181,1969,0.12139607965946198
1747258559.36504,1975,1.126128077507019
1747258559.8309798,1977,0.5863301753997803
1747258560.0647302,1978,1.0270427465438843
1747258560.2981606,1979,1.931030035018921
1747258560.5312202,1980,0.2206270545721054
1747258560.766298,1981,1.199910044670105
1747258560.9980977,1982,2.945335865020752
1747258561.2304537,1983,4.927189826965332
1747258561.6910002,1985,0.11480242013931274
1747258562.1529014,1987,0.4456745982170105
1747258562.3842623,1988,9.049087524414062
1747258562.6155713,1989,0.25725463032722473
1747258563.079533,1991,19.700796127319336
1747258563.3193765,1992,0.07653038203716278
1747258563.550684,1993,2.871509313583374
1747258564.0157888,1995,4.232802867889404
1747258564.9548862,1999,4.642187595367432


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_10_797532-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258096.463306,0,0.45090222358703613
1747258097.1760006,3,1.7943718433380127
1747258097.4103994,4,10.280946731567383
1747258098.8146017,10,7.887920379638672
1747258099.0429327,11,13.593037605285645
1747258099.7401843,14,0.763020396232605
1747258099.9766135,15,12.375101089477539
1747258100.6876128,18,4.384230136871338
1747258100.9381387,19,4.264715194702148
1747258101.1792672,20,-0.5274614095687866
1747258101.6407826,22,9.935498237609863
1747258101.877173,23,-1.2719706296920776
1747258102.5832078,26,-2.178677797317505
1747258102.8178108,27,5.374935626983643
1747258104.2353406,33,5.356773853302002
1747258104.9312158,36,6.771017074584961
1747258105.1652687,37,2.34022855758667
1747258105.3980703,38,0.2849268317222595
1747258105.630715,39,2.6091220378875732
1747258105.862798,40,5.373971462249756
1747258107.515604,47,2.1063873767852783
1747258107.7534254,48,0.17673519253730774
1747258107.9937363,49,7.6420698165893555
1747258108.4627843,51,0.4702819585800171
1747258108.6980417,52,5.433304309844971
1747258109.1716206,54,2.058605670928955
1747258109.865578,57,0.8275967836380005
1747258110.561111,60,0.7150201201438904
1747258110.791883,61,3.989877223968506
1747258111.02199,62,0.7061849236488342
1747258111.2551043,63,0.11974764615297318
1747258111.7188864,65,0.044140323996543884
1747258111.9502292,66,0.19990184903144836
1747258112.1849284,67,0.26419103145599365
1747258112.417849,68,4.11581563949585
1747258112.8936198,70,3.771451234817505
1747258113.1278927,71,0.5349772572517395
1747258114.5990148,77,3.059518337249756
1747258115.0858605,79,0.2157447338104248
1747258115.3195689,80,3.852938175201416
1747258115.7946002,82,2.920882225036621
1747258116.0335984,83,1.6773006916046143
1747258116.5145667,85,4.704288482666016
1747258117.4831512,89,0.1846247911453247
1747258117.7187185,90,2.7050862312316895
1747258118.8904514,95,0.49336838722229004
1747258119.8543296,99,2.634586811065674
1747258120.099595,100,1.0686198472976685
1747258120.8278284,103,1.6807737350463867
1747258121.5467193,106,1.7833811044692993
1747258121.7843451,107,1.7513909339904785
1747258122.2517664,109,1.8540031909942627
1747258123.4305832,114,0.8756842613220215
1747258123.8937867,116,1.4984091520309448
1747258125.079797,121,1.9449594020843506
1747258126.0363142,125,0.3786850869655609
1747258126.2691667,126,1.4271292686462402
1747258126.7381036,128,1.5178323984146118
1747258127.2066445,130,0.8791681528091431
1747258127.4398153,131,1.1144671440124512
1747258127.672526,132,1.0596686601638794
1747258128.6067724,136,1.7941443920135498
1747258128.8400564,137,1.5670571327209473
1747258130.2463784,143,1.748081922531128
1747258130.4853237,144,1.2034573554992676
1747258130.9601076,146,1.0442448854446411
1747258131.1951008,147,0.7857943773269653
1747258131.9039466,150,1.3624850511550903
1747258133.541242,157,0.931835412979126
1747258134.006492,159,1.0913034677505493
1747258134.2387302,160,1.4002301692962646
1747258134.7210264,162,1.4668927192687988
1747258135.1862144,164,0.7346611022949219
1747258135.6489153,166,1.268005132675171
1747258136.583239,170,1.0509521961212158
1747258136.8151016,171,0.7434831857681274
1747258137.0436106,172,1.2039875984191895
1747258137.732315,175,1.6158275604248047
1747258137.9673264,176,2.2776689529418945
1747258138.1964202,177,1.1328552961349487
1747258138.4272177,178,1.111698031425476
1747258138.8930595,180,1.2348496913909912
1747258139.1298344,181,2.2009613513946533
1747258139.8267884,184,1.4173420667648315
1747258140.0599058,185,1.357240915298462
1747258140.2917647,186,0.9013054370880127
1747258140.990265,189,2.168238401412964
1747258141.223677,190,1.6071184873580933
1747258141.4547098,191,1.4355930089950562
1747258141.6910012,192,1.2746825218200684
1747258142.4061987,195,1.8761696815490723
1747258143.3561442,199,1.152869462966919
1747258143.5950892,200,0.89852374792099
1747258144.0724165,202,2.2992916107177734
1747258144.311087,203,1.1397136449813843
1747258144.5478408,204,1.1433238983154297
1747258144.7862692,205,1.4992822408676147
1747258145.2461004,207,1.3083124160766602
1747258145.702418,209,1.8768150806427002
1747258146.1753724,211,1.4862645864486694
1747258146.6484368,213,1.7622638940811157
1747258147.1149678,215,1.843112826347351
1747258147.3501847,216,2.4494428634643555
1747258147.8176756,218,1.4546962976455688
1747258148.052066,219,1.6752989292144775
1747258148.287447,220,1.5794785022735596
1747258148.522049,221,1.498257040977478
1747258148.755055,222,1.161839485168457
1747258149.2185721,224,1.1093933582305908
1747258149.4498308,225,1.5803407430648804
1747258150.3800223,229,1.3744792938232422
1747258151.7831473,235,1.7102737426757812
1747258152.2485092,237,2.6585261821746826
1747258152.4819074,238,1.9719525575637817
1747258152.7197828,239,3.5538172721862793
1747258153.1869934,241,1.242138147354126
1747258153.4264195,242,1.9578726291656494
1747258153.890931,244,1.6428797245025635
1747258154.1247656,245,1.1724793910980225
1747258154.3582027,246,2.1273353099823
1747258154.5940192,247,1.535219669342041
1747258155.7641037,252,2.898472547531128
1747258155.9962404,253,2.2253615856170654
1747258156.2266982,254,1.4542020559310913
1747258156.9262712,257,1.6860785484313965
1747258157.1567597,258,1.094948410987854
1747258157.3881736,259,2.113473892211914
1747258157.6203687,260,1.8924474716186523
1747258158.0822654,262,1.5296034812927246
1747258159.9651945,270,1.5994799137115479
1747258160.2170844,271,2.550187826156616
1747258160.9252498,274,1.70845627784729
1747258161.1621397,275,2.857010841369629
1747258161.4033058,276,1.8568779230117798
1747258161.8744395,278,2.6163363456726074
1747258162.3522348,280,1.2011334896087646
1747258162.8261309,282,1.1453722715377808
1747258163.0610514,283,1.4920401573181152
1747258163.530478,285,2.06613826751709
1747258164.0065718,287,2.0399904251098633
1747258164.240823,288,2.0857856273651123
1747258164.7078588,290,2.8841514587402344
1747258165.8714209,295,3.660665512084961
1747258166.1080124,296,1.0979326963424683
1747258166.3361526,297,1.5784538984298706
1747258166.5711455,298,1.795256495475769
1747258167.9671104,304,1.731978416442871
1747258168.432035,306,3.480116844177246
1747258168.8924313,308,3.9812583923339844
1747258169.1325128,309,2.9975435733795166
1747258169.8719053,312,2.6834471225738525
1747258170.114306,313,2.0216636657714844
1747258170.8290272,316,1.3366419076919556
1747258171.31077,318,3.1395788192749023
1747258171.558992,319,1.779367446899414
1747258172.2871125,322,2.236687660217285
1747258172.7578766,324,1.8679313659667969
1747258173.9382021,329,1.118205189704895
1747258174.1729476,330,1.6790945529937744
1747258174.4084895,331,2.0357370376586914
1747258174.6441863,332,2.014418601989746
1747258175.8177583,337,1.4006744623184204
1747258176.0509949,338,2.007350206375122
1747258176.5233054,340,2.1454200744628906
1747258177.2306902,343,1.757122278213501
1747258177.4687667,344,2.441051959991455
1747258177.707832,345,1.1996405124664307
1747258177.9473746,346,3.4780805110931396
1747258178.413722,348,2.514620065689087
1747258178.886077,350,1.8667149543762207
1747258179.3620312,352,2.062596559524536
1747258179.597668,353,1.9895212650299072
1747258179.8307948,354,1.701711654663086
1747258180.7760866,358,1.7642372846603394
1747258181.2650611,360,0.9560356736183167
1747258181.7505934,362,2.9639410972595215
1747258181.9937205,363,0.5303766131401062
1747258182.23204,364,2.3570072650909424
1747258182.4668255,365,2.4343855381011963
1747258182.7082803,366,2.2754087448120117
1747258182.9436448,367,1.1299597024917603
1747258183.1762402,368,2.267953872680664
1747258184.5660114,374,1.867187738418579
1747258185.262681,377,2.363413095474243
1747258185.5010102,378,2.8759467601776123
1747258187.1251152,385,2.933812141418457
1747258187.355862,386,2.6969614028930664
1747258188.2955816,390,3.147854804992676
1747258188.5271995,391,3.174086093902588
1747258188.7583497,392,1.6444261074066162
1747258188.9913876,393,1.5066237449645996
1747258189.223844,394,1.9699923992156982
1747258189.4557767,395,2.837388515472412
1747258189.687318,396,3.0906567573547363
1747258189.9183147,397,4.973936557769775
1747258190.151834,398,1.7826170921325684
1747258190.387034,399,1.3505750894546509
1747258190.8581371,401,2.6224570274353027
1747258191.0986242,402,1.1139270067214966
1747258191.5623844,404,1.2793164253234863
1747258192.5077844,408,2.927321195602417
1747258192.7419343,409,1.1101868152618408
1747258193.4453416,412,3.1464643478393555
1747258193.6779609,413,3.316348075866699
1747258193.912093,414,1.6176810264587402
1747258194.148978,415,1.929972767829895
1747258194.865828,418,1.7442259788513184
1747258195.5754848,421,2.9523537158966064
1747258195.8027482,422,3.4078474044799805
1747258196.505487,425,2.6879029273986816
1747258196.7405987,426,3.795271396636963
1747258197.6836736,430,1.5783510208129883
1747258197.9184585,431,1.1938533782958984
1747258198.6405811,434,6.067193031311035
1747258198.8777704,435,2.1638755798339844
1747258199.1155963,436,2.414576530456543
1747258199.3496847,437,1.6355125904083252
1747258199.5817235,438,1.2021394968032837
1747258199.8117752,439,3.3609957695007324
1747258200.0440087,440,1.5972964763641357
1747258200.2765334,441,5.590145587921143
1747258200.735544,443,2.737420082092285
1747258200.9710548,444,2.8289451599121094
1747258201.2052765,445,2.2125792503356934
1747258201.4352233,446,2.364382266998291
1747258202.3717864,450,1.9184629917144775
1747258202.610291,451,2.315896987915039
1747258202.844734,452,6.3465776443481445
1747258203.077342,453,2.472561836242676
1747258203.3090858,454,5.440582275390625
1747258203.7828,456,1.9632707834243774
1747258204.2511978,458,2.219356060028076
1747258204.7216172,460,4.766718864440918
1747258204.955225,461,4.697146415710449
1747258205.6674037,464,1.322291374206543
1747258205.8986847,465,3.3103203773498535
1747258206.1353874,466,1.9517536163330078
1747258206.6260695,468,4.5184006690979
1747258207.099493,470,0.7110441327095032
1747258208.0498993,474,2.186962604522705
1747258208.289466,475,5.922408103942871
1747258209.0012763,478,3.5027737617492676
1747258209.2360294,479,1.8393484354019165
1747258209.470584,480,1.2886861562728882
1747258209.7075973,481,2.221219778060913
1747258209.9441106,482,1.860487461090088
1747258210.184832,483,2.0584287643432617
1747258210.4204483,484,4.259444713592529
1747258210.902413,486,3.6724469661712646
1747258211.142929,487,1.5256351232528687
1747258211.3833017,488,1.9438986778259277
1747258211.6207938,489,3.3023979663848877
1747258212.0882502,491,3.1512885093688965
1747258212.7805412,494,2.368433952331543
1747258213.703819,498,2.0612106323242188
1747258214.397489,501,0.7113251686096191
1747258214.6275187,502,2.115007162094116
1747258214.8595622,503,1.3772423267364502
1747258215.5632193,506,1.8752385377883911
1747258216.0305328,508,1.9345954656600952
1747258216.2633374,509,3.517493963241577
1747258216.4958022,510,2.8571524620056152
1747258216.728508,511,3.492917060852051
1747258216.9630108,512,1.61793851852417
1747258217.199305,513,2.304830551147461
1747258217.4391775,514,2.8077645301818848
1747258218.1314824,517,9.052939414978027
1747258218.3604615,518,3.209756374359131
1747258218.5904417,519,2.801600456237793
1747258218.8188438,520,1.9040189981460571
1747258219.5187383,523,2.412238836288452
1747258221.135726,530,3.358516216278076
1747258221.8225324,533,2.764458656311035
1747258222.061314,534,1.5848174095153809
1747258222.529028,536,2.4553329944610596
1747258222.7620094,537,2.844681739807129
1747258222.9936702,538,1.7551038265228271
1747258223.2275844,539,0.7173152565956116
1747258223.460948,540,4.008180141448975
1747258223.9357774,542,2.0960693359375
1747258224.168829,543,1.6472930908203125
1747258224.4021943,544,3.687864303588867
1747258224.8703322,546,1.903188705444336
1747258225.1052065,547,1.5655522346496582
1747258225.7932189,550,1.7104668617248535
1747258226.2560418,552,3.3828296661376953
1747258226.7210732,554,11.318612098693848
1747258226.9548755,555,1.6910369396209717
1747258227.18724,556,3.1612353324890137
1747258228.5883543,562,4.743804931640625
1747258228.8219845,563,6.156763076782227
1747258229.0602896,564,4.803959846496582
1747258230.0193968,568,6.0015950202941895
1747258230.716993,571,3.7896933555603027
1747258231.186528,573,5.07415771484375
1747258231.898437,576,1.8651208877563477
1747258232.8305979,580,2.157226324081421
1747258233.7585938,584,1.9541289806365967
1747258233.9908807,585,1.1779050827026367
1747258234.2221215,586,6.659741401672363
1747258234.683047,588,7.234438896179199
1747258235.1504555,590,7.198254585266113
1747258235.3803453,591,2.1129441261291504
1747258235.6130273,592,4.291131973266602
1747258236.0781722,594,4.85199499130249
1747258236.5482507,596,3.120539665222168
1747258236.789291,597,1.7836207151412964
1747258237.027652,598,2.7816319465637207
1747258237.2572668,599,3.513306140899658
1747258237.7250636,601,1.7938803434371948
1747258237.957881,602,2.7526755332946777
1747258238.1869364,603,4.446145057678223
1747258238.6554906,605,4.576822280883789
1747258239.3487551,608,3.5994293689727783
1747258239.8097446,610,3.4224281311035156
1747258240.5064602,613,7.61292028427124
1747258240.737821,614,4.756450653076172
1747258241.2011933,616,11.444757461547852
1747258241.6697524,618,3.2420332431793213
1747258242.1332495,620,2.8046271800994873
1747258242.6029541,622,2.977921962738037
1747258242.8336828,623,3.3308680057525635
1747258243.5276792,626,2.4283666610717773
1747258244.0022326,628,1.6856063604354858
1747258244.237959,629,4.351962566375732
1747258245.192095,633,2.3721606731414795
1747258245.6634557,635,3.275501251220703
1747258246.1321948,637,1.8180804252624512
1747258246.8330986,640,5.38437032699585
1747258247.0629582,641,30.996776580810547
1747258247.2958996,642,3.86212420463562
1747258247.5257742,643,1.6444634199142456
1747258247.753608,644,3.6779990196228027
1747258247.9885273,645,6.63348388671875
1747258248.9142165,649,1.344989538192749
1747258249.3796663,651,15.466794967651367
1747258249.6148741,652,4.846139907836914
1747258249.85972,653,4.875824451446533
1747258250.092733,654,4.404298782348633
1747258250.3312836,655,3.9366073608398438
1747258251.0372348,658,5.5426106452941895
1747258251.2722414,659,10.571846008300781
1747258251.5113595,660,3.854935884475708
1747258253.1329603,667,3.4629502296447754
1747258253.830328,670,8.392375946044922
1747258254.996024,675,4.762189865112305
1747258255.228739,676,2.6974143981933594
1747258255.4591155,677,15.655056953430176
1747258256.1582968,680,6.187856197357178
1747258256.628645,682,3.590867757797241
1747258256.8608606,683,0.8442433476448059
1747258257.095683,684,5.748610019683838
1747258257.7939663,687,2.9123265743255615
1747258258.9662845,692,5.121003150939941
1747258259.4282317,694,4.111563682556152
1747258259.6625085,695,6.491373062133789
1747258259.895184,696,3.207254409790039
1747258260.1279294,697,4.167084693908691
1747258260.5967977,699,1.716676950454712
1747258261.3246844,702,6.912656784057617
1747258261.5539336,703,6.200535774230957
1747258262.0314493,705,1.066329002380371
1747258262.980418,709,2.2441229820251465
1747258263.215645,710,9.427376747131348
1747258263.693367,712,4.149064540863037
1747258264.3990436,715,4.972028732299805
1747258264.8601787,717,4.354043960571289
1747258265.323815,719,1.9717764854431152
1747258265.5598826,720,1.3308837413787842
1747258265.7997522,721,1.9907863140106201
1747258266.2645319,723,6.114834785461426
1747258266.7516916,725,4.957846164703369
1747258266.9924173,726,5.534292221069336
1747258267.2330668,727,14.554302215576172
1747258267.4709866,728,2.7787485122680664
1747258267.703414,729,1.8035155534744263
1747258268.1822634,731,8.55627155303955
1747258268.418917,732,2.4650895595550537
1747258268.6543975,733,2.6450319290161133
1747258269.8434205,738,4.2813401222229
1747258270.0834043,739,6.885214805603027
1747258270.3187158,740,3.544679641723633
1747258270.7890818,742,4.013270378112793
1747258271.0256639,743,3.7268524169921875
1747258271.2586489,744,4.444581508636475
1747258271.4901767,745,6.3911237716674805
1747258273.1130993,752,4.383132457733154
1747258273.807473,755,4.27564001083374
1747258274.0479908,756,6.205420017242432
1747258274.512544,758,4.830799579620361
1747258275.6771371,763,2.5355093479156494
1747258275.9098375,764,3.5183050632476807
1747258276.1414044,765,7.616037368774414
1747258276.838036,768,2.442241668701172
1747258277.158159,769,6.775927543640137
1747258277.86349,772,23.562053680419922
1747258278.103467,773,26.924842834472656
1747258278.58719,775,1.3075999021530151
1747258278.8253672,776,5.522660255432129
1747258279.2935739,778,6.102236747741699
1747258279.525038,779,1.6918891668319702
1747258279.759031,780,2.943317174911499
1747258279.993084,781,4.919462203979492
1747258280.2265513,782,0.47858914732933044
1747258281.6129584,788,1.7602059841156006
1747258281.84746,789,4.830097675323486
1747258282.309391,791,1.890859842300415
1747258282.7730675,793,4.128817558288574
1747258283.236429,795,2.0826683044433594
1747258283.4779222,796,5.869387626647949
1747258284.2009966,799,3.901576519012451
1747258284.4337962,800,6.872129917144775
1747258285.3676097,804,1.3681787252426147
1747258285.5999515,805,3.564417600631714
1747258285.835048,806,10.226358413696289
1747258286.0691504,807,6.638718605041504
1747258286.7723966,810,2.385268211364746
1747258287.4848258,813,2.5704598426818848
1747258288.68701,818,9.39254093170166
1747258288.9251194,819,18.186481475830078
1747258289.3929195,821,2.258425712585449
1747258289.6306229,822,1.4705613851547241
1747258289.866476,823,6.832185745239258
1747258290.3447733,825,0.8813304305076599
1747258290.5841866,826,4.529191493988037
1747258290.8167882,827,0.6903292536735535
1747258291.048043,828,3.4893088340759277
1747258291.9900346,832,2.154888868331909
1747258292.2204351,833,2.764596462249756
1747258292.681761,835,4.418012619018555
1747258292.9139562,836,7.221137046813965
1747258293.1489637,837,0.9720922708511353
1747258293.6192007,839,13.379663467407227
1747258293.862028,840,5.419642448425293
1747258294.5859632,843,1.707756757736206
1747258295.064635,845,0.8311511278152466
1747258296.243147,850,2.605262041091919
1747258296.4846706,851,6.089986324310303
1747258297.1844962,854,3.38692045211792
1747258297.8913774,857,3.5425565242767334
1747258298.5964513,860,1.063938021659851
1747258299.0612464,862,4.779331684112549
1747258299.7602606,865,4.490922927856445
1747258299.9948933,866,1.629378318786621
1747258300.9270847,870,1.4755572080612183
1747258301.1620827,871,12.791936874389648
1747258303.5035613,881,4.528384208679199
1747258303.9649968,883,2.240546703338623
1747258304.192696,884,3.2910704612731934
1747258304.420035,885,3.275691032409668
1747258304.6477098,886,7.115965843200684
1747258305.1028042,888,2.8585355281829834
1747258305.556992,890,2.6960198879241943
1747258306.0140364,892,9.10287857055664
1747258306.7032397,895,5.635998725891113
1747258307.174775,897,1.4951462745666504
1747258307.4073226,898,5.600927829742432
1747258308.1063862,901,0.499214231967926
1747258308.342671,902,6.737112998962402
1747258308.8106108,904,11.754218101501465
1747258309.2783408,906,1.290512204170227
1747258309.515442,907,1.1111488342285156
1747258309.748665,908,3.454379081726074
1747258310.2187269,910,4.6287736892700195
1747258310.4482362,911,0.5311475396156311
1747258311.144536,914,11.567097663879395
1747258312.0785398,918,7.80174446105957
1747258312.3110092,919,3.0757107734680176
1747258312.7831485,921,5.085355281829834
1747258313.2508662,923,8.379322052001953
1747258314.1903415,927,6.609341621398926
1747258314.4225554,928,1.6733839511871338
1747258314.6540048,929,1.799238681793213
1747258314.8877258,930,8.971841812133789
1747258315.1184578,931,12.208696365356445
1747258315.3494275,932,8.34500789642334
1747258315.5828521,933,10.745835304260254
1747258316.0475757,935,5.358715534210205
1747258316.980705,939,2.742509365081787
1747258317.4576647,941,8.625289916992188
1747258317.6861172,942,9.16818618774414
1747258318.37415,945,2.803682804107666
1747258319.290056,949,2.763136148452759
1747258319.9972293,952,4.802516460418701
1747258320.4712908,954,3.092118740081787
1747258320.7073882,955,3.3316190242767334
1747258320.9469495,956,0.8835623860359192
1747258321.893667,960,4.70551872253418
1747258322.3534155,962,13.630369186401367
1747258322.5858197,963,20.11894416809082
1747258322.8177505,964,5.788525104522705
1747258323.0472226,965,8.092144012451172
1747258323.5142574,967,7.906891822814941
1747258323.746022,968,8.137920379638672
1747258324.452819,971,21.387378692626953
1747258325.6186574,976,10.603184700012207
1747258326.0864398,978,2.0029666423797607
1747258326.3178542,979,5.9469499588012695
1747258326.7827477,981,4.4693779945373535
1747258327.0290089,982,1.1454211473464966
1747258327.9631925,986,1.5397257804870605
1747258328.4352229,988,28.491146087646484
1747258328.668662,989,2.0665531158447266
1747258328.8995872,990,2.6482198238372803
1747258329.3773587,992,0.49802106618881226
1747258329.8421748,994,3.271524667739868
1747258330.07282,995,6.140785217285156
1747258330.3041208,996,13.372665405273438
1747258330.7707753,998,3.3251419067382812
1747258331.002301,999,6.047934532165527
1747258331.4700994,1001,3.181863307952881
1747258331.7004905,1002,11.76577377319336
1747258331.9307592,1003,4.862374782562256
1747258332.1664853,1004,5.0330328941345215
1747258332.3976219,1005,9.158961296081543
1747258332.631827,1006,8.475625038146973
1747258333.7874188,1011,5.725709915161133
1747258334.2483692,1013,7.1199846267700195
1747258334.7103136,1015,2.8803153038024902
1747258334.9474032,1016,1.1026405096054077
1747258335.1794276,1017,4.451590538024902
1747258336.3500493,1022,8.010584831237793
1747258337.3079288,1026,19.7585391998291
1747258337.795519,1028,7.742673873901367
1747258338.0300016,1029,5.651702404022217
1747258339.408699,1035,1.173250436782837
1747258339.64149,1036,1.8760547637939453
1747258339.8720934,1037,4.937103271484375
1747258340.1019888,1038,5.169918060302734
1747258340.3344753,1039,10.872919082641602
1747258341.2726188,1043,1.7643853425979614
1747258341.748246,1045,11.566532135009766
1747258341.985666,1046,16.401880264282227
1747258343.4101355,1052,23.533405303955078
1747258343.6450882,1053,1.967944860458374
1747258344.3519309,1056,1.2356653213500977
1747258344.8193047,1058,4.800304412841797
1747258345.0554273,1059,19.10538101196289
1747258345.2896216,1060,2.2425384521484375
1747258345.7608132,1062,4.490482330322266
1747258346.4634607,1065,12.041813850402832
1747258346.698483,1066,4.353963851928711
1747258346.9446397,1067,7.17237663269043
1747258347.4276164,1069,0.615935742855072
1747258347.677479,1070,6.532242774963379
1747258347.9137926,1071,6.84019660949707
1747258348.1528842,1072,2.1871416568756104
1747258348.3932874,1073,8.680007934570312
1747258348.6281416,1074,7.546276092529297
1747258349.3398168,1077,4.127952575683594
1747258349.574053,1078,5.598077297210693
1747258350.0624034,1080,3.585869550704956
1747258350.301111,1081,0.3864847719669342
1747258350.5368838,1082,3.486549139022827
1747258351.249327,1085,12.592114448547363
1747258351.483925,1086,5.780731201171875
1747258351.719029,1087,3.1985511779785156
1747258352.6589031,1091,2.4549155235290527
1747258352.8924832,1092,5.161163330078125
1747258353.1264164,1093,0.9235255718231201
1747258354.290005,1098,16.105575561523438
1747258354.7534306,1100,15.80082893371582
1747258355.2187817,1102,23.01105308532715
1747258355.4525914,1103,2.392815113067627
1747258355.6915483,1104,2.3599555492401123
1747258356.3954196,1107,1.1261792182922363
1747258356.6307201,1108,7.206333160400391
1747258356.863096,1109,3.344571590423584
1747258357.097247,1110,1.643022894859314
1747258357.328549,1111,10.752864837646484
1747258357.558878,1112,2.933878183364868
1747258357.788887,1113,1.406343936920166
1747258358.0215561,1114,6.605870246887207
1747258358.5076518,1116,3.670088052749634
1747258359.2232735,1119,9.418977737426758
1747258359.6960108,1121,2.228785276412964
1747258359.9345791,1122,6.930171966552734
1747258360.641226,1125,3.074821949005127
1747258360.8749685,1126,8.190634727478027
1747258361.341592,1128,12.578192710876465
1747258361.572601,1129,5.004838466644287
1747258361.8067217,1130,1.7423601150512695
1747258362.0385385,1131,1.3894087076187134
1747258362.2780023,1132,8.51596450805664
1747258362.7427342,1134,21.7165584564209
1747258362.9750845,1135,19.438413619995117
1747258363.2138977,1136,19.203582763671875
1747258363.907776,1139,2.9128060340881348
1747258364.6083367,1142,3.696061134338379
1747258365.299243,1145,9.536754608154297
1747258365.5303977,1146,13.997182846069336
1747258365.9920647,1148,2.6064224243164062
1747258366.2220993,1149,7.8856916427612305
1747258366.4542947,1150,1.5154098272323608
1747258366.6860168,1151,6.186029434204102
1747258366.921592,1152,15.163936614990234
1747258367.1546996,1153,5.811831474304199
1747258367.6142368,1155,21.92228126525879
1747258368.7710073,1160,2.981229305267334
1747258369.2343764,1162,53.20439147949219
1747258369.7102652,1164,28.76934242248535
1747258370.182724,1166,4.302796840667725
1747258370.4143827,1167,8.499791145324707
1747258371.8276482,1173,1.6456968784332275
1747258372.0652578,1174,5.867974281311035
1747258372.535221,1176,5.812117576599121
1747258372.769187,1177,5.186941623687744
1747258373.0037224,1178,11.436782836914062
1747258373.9607615,1182,11.456769943237305
1747258374.4456701,1184,8.011495590209961
1747258374.911319,1186,21.944612503051758
1747258375.3853233,1188,4.802409648895264
1747258375.6224666,1189,2.3959875106811523
1747258375.8729572,1190,3.7949187755584717
1747258376.5915096,1193,1.6112861633300781
1747258376.830031,1194,1.5348005294799805
1747258377.075381,1195,1.2433228492736816
1747258377.5777833,1197,8.175482749938965
1747258377.8186107,1198,4.649325370788574
1747258378.5189016,1201,20.930227279663086
1747258378.7589507,1202,19.68540382385254
1747258379.4552164,1205,0.7443423867225647
1747258379.6938863,1206,4.006976127624512
1747258379.9250174,1207,6.258604049682617
1747258380.3976061,1209,5.273418426513672
1747258381.3340478,1213,13.613293647766113
1747258381.5678208,1214,13.370048522949219
1747258381.8057556,1215,2.0212767124176025
1747258382.267904,1217,8.919590950012207
1747258382.5056555,1218,0.5764157772064209
1747258383.6995287,1223,0.7605682611465454
1747258384.1860588,1225,12.86535930633545
1747258384.88496,1228,36.921546936035156
1747258385.1182165,1229,0.5809513330459595
1747258385.8080623,1232,20.012359619140625
1747258386.0351315,1233,32.120689392089844
1747258387.2072918,1238,0.3057546019554138
1747258387.6797462,1240,7.248328685760498
1747258387.9267442,1241,15.348466873168945
1747258388.1597266,1242,6.757254600524902
1747258388.395096,1243,2.7939672470092773
1747258388.635377,1244,12.590118408203125
1747258388.8720098,1245,17.107954025268555
1747258389.1077392,1246,3.0072059631347656
1747258389.8054261,1249,26.263704299926758
1747258390.0404756,1250,31.91135025024414
1747258390.272373,1251,5.044150352478027
1747258390.5030253,1252,6.036467552185059
1747258390.9795156,1254,14.698936462402344
1747258391.4530118,1256,4.767660140991211
1747258391.6923342,1257,3.2292637825012207
1747258392.3973074,1260,2.248072624206543
1747258392.6275408,1261,5.554122447967529
1747258393.3248806,1264,7.297031402587891
1747258394.027984,1267,10.872450828552246
1747258394.9542918,1271,2.9752681255340576
1747258396.1308901,1276,10.820037841796875
1747258396.360589,1277,4.455756187438965
1747258396.5984333,1278,2.573284387588501
1747258397.534386,1282,3.1582984924316406
1747258398.2380836,1285,5.6297407150268555
1747258399.4025252,1290,14.219550132751465
1747258400.1105914,1293,10.71424388885498
1747258400.8171353,1296,2.2999556064605713
1747258401.2850065,1298,12.972814559936523
1747258401.5190928,1299,0.639582097530365
1747258402.2201724,1302,6.84034538269043
1747258403.163452,1306,31.724021911621094
1747258404.1117833,1310,9.28548526763916
1747258405.0557942,1314,2.608970880508423
1747258405.2953362,1315,15.970510482788086
1747258406.4773176,1320,45.17735290527344
1747258406.9380693,1322,10.511297225952148
1747258407.168015,1323,11.197931289672852
1747258407.6302176,1325,2.781400203704834
1747258407.862067,1326,35.09761428833008
1747258408.3278792,1328,1.1718401908874512
1747258409.953558,1335,8.563704490661621
1747258412.047389,1344,0.6058562994003296
1747258412.2801907,1345,4.521559715270996
1747258412.74979,1347,16.87251091003418
1747258412.9859192,1348,5.651598930358887
1747258413.691985,1351,1.5377686023712158
1747258413.9261942,1352,8.341920852661133
1747258414.3880746,1354,6.126047134399414
1747258415.31723,1358,2.8116066455841064
1747258415.782599,1360,4.02625846862793
1747258416.720506,1364,9.487813949584961
1747258416.9555068,1365,25.55046272277832
1747258417.1857445,1366,6.203803539276123
1747258417.4175105,1367,8.106308937072754
1747258417.6492872,1368,7.567964553833008
1747258418.579583,1372,1.208795428276062
1747258418.81014,1373,7.2115583419799805
1747258419.2713518,1375,4.5420660972595215
1747258419.502576,1376,25.521154403686523
1747258420.440884,1380,1.7022323608398438
1747258421.6101904,1385,5.578330039978027
1747258421.8418522,1386,47.145362854003906
1747258422.7772665,1390,2.061783790588379
1747258423.472917,1393,3.3508334159851074
1747258424.1666105,1396,0.7542346715927124
1747258424.3992631,1397,1.7577197551727295
1747258424.865906,1399,2.4047324657440186
1747258425.1022575,1400,9.132359504699707
1747258425.7960923,1403,0.8438519239425659
1747258426.2577927,1405,2.30820894241333
1747258428.1258724,1413,5.1325883865356445
1747258428.8242512,1416,0.5133448243141174
1747258429.055607,1417,16.116207122802734
1747258429.5229023,1419,3.348574161529541
1747258429.9865463,1421,4.394531726837158
1747258430.2180896,1422,14.199426651000977
1747258432.2857516,1431,1.4116243124008179
1747258432.5174165,1432,30.809663772583008
1747258433.4472353,1436,0.4765421152114868
1747258433.9068778,1438,28.665664672851562
1747258434.1356902,1439,12.635984420776367
1747258434.3645399,1440,13.874516487121582
1747258434.6047676,1441,1.9757380485534668
1747258435.3175683,1444,6.115478515625
1747258435.819745,1446,2.3998234272003174
1747258436.0625517,1447,12.676868438720703
1747258436.3019466,1448,9.272048950195312
1747258436.542012,1449,23.453500747680664
1747258436.774755,1450,0.29861965775489807
1747258437.0092902,1451,8.982144355773926
1747258437.2475095,1452,2.419656276702881
1747258437.7174525,1454,0.407887727022171
1747258437.9500678,1455,11.958459854125977
1747258438.1823144,1456,3.4260427951812744
1747258438.4148655,1457,18.744571685791016
1747258438.6489952,1458,0.4904184341430664
1747258438.8788078,1459,1.9000096321105957
1747258439.110001,1460,10.953971862792969
1747258439.3467836,1461,4.9466142654418945
1747258439.8056884,1463,27.704910278320312
1747258441.5197058,1470,0.9680397510528564
1747258442.2153325,1473,3.6494503021240234
1747258442.4428105,1474,33.7034797668457
1747258442.9095528,1476,6.902213096618652
1747258443.137228,1477,4.7314958572387695
1747258444.057851,1481,7.817134380340576
1747258444.2859082,1482,11.69977855682373
1747258444.5146387,1483,6.503726005554199
1747258445.4247298,1487,21.40762710571289
1747258445.655246,1488,27.59087371826172
1747258445.8846848,1489,1.8563292026519775
1747258446.114287,1490,59.356605529785156
1747258446.346115,1491,1.1592841148376465
1747258446.8157063,1493,22.74974822998047
1747258447.0537186,1494,2.0591976642608643
1747258447.9903846,1498,1.207381248474121
1747258448.2222185,1499,3.1204214096069336
1747258448.4529731,1500,9.255075454711914
1747258448.916446,1502,3.605067253112793
1747258449.6176863,1505,22.20800018310547
1747258450.5368483,1509,1.3345310688018799
1747258450.7664652,1510,13.009893417358398
1747258451.006211,1511,29.242645263671875
1747258451.462894,1513,3.6112613677978516
1747258451.9209864,1515,0.4904416501522064
1747258452.1686006,1516,21.04813003540039
1747258453.7994545,1523,1.5963292121887207
1747258454.494731,1526,8.028392791748047
1747258454.95958,1528,1.7070010900497437
1747258456.3551476,1534,1.6138744354248047
1747258457.0548496,1537,8.374110221862793
1747258457.2887077,1538,8.789501190185547
1747258457.9863472,1541,28.505693435668945
1747258458.9122872,1545,1.6406511068344116
1747258459.3760843,1547,14.801347732543945
1747258459.6087239,1548,33.548118591308594
1747258460.2990575,1551,4.482043743133545
1747258460.5287893,1552,2.2458367347717285
1747258460.759317,1553,7.833587646484375
1747258461.235202,1555,23.410358428955078
1747258461.7066045,1557,12.984349250793457
1747258462.863733,1562,10.224845886230469
1747258463.3271465,1564,9.350449562072754
1747258463.5562541,1565,35.83699035644531
1747258463.7849805,1566,21.632715225219727
1747258464.2498255,1568,8.320881843566895
1747258464.709248,1570,9.575850486755371
1747258464.940201,1571,26.02701187133789
1747258465.1677575,1572,5.848193168640137
1747258465.3959475,1573,13.293188095092773
1747258466.0978832,1576,6.825066089630127
1747258466.5568326,1578,1.486152172088623
1747258466.790373,1579,1.8478171825408936
1747258467.022794,1580,10.75776481628418
1747258467.254018,1581,22.43512725830078
1747258467.4985595,1582,1.265080213546753
1747258468.204938,1585,30.423980712890625
1747258469.3801038,1590,28.86123275756836
1747258470.5428953,1595,13.916955947875977
1747258470.7785542,1596,1.7292391061782837
1747258471.0207393,1597,15.702484130859375
1747258471.9679952,1601,0.21258080005645752
1747258472.2004116,1602,12.262796401977539
1747258472.4459658,1603,0.28905826807022095
1747258474.0902743,1610,14.420249938964844
1747258474.323717,1611,5.928971767425537
1747258474.7898695,1613,5.014517784118652
1747258475.0248623,1614,4.0141096115112305
1747258475.481935,1616,0.2559357285499573
1747258476.3948872,1620,17.260295867919922
1747258476.849925,1622,1.409902572631836
1747258477.3055074,1624,3.5779685974121094
1747258477.7743547,1626,14.620084762573242
1747258478.0024142,1627,5.804722309112549
1747258478.9242373,1631,10.199249267578125
1747258479.8488235,1635,18.411819458007812
1747258480.0778773,1636,2.3613696098327637
1747258480.3140938,1637,12.273276329040527
1747258480.5432816,1638,0.30576092004776
1747258481.010748,1640,18.04193878173828
1747258481.244079,1641,0.705392062664032
1747258482.4331207,1646,1.4268805980682373
1747258482.672532,1647,17.76191520690918
1747258483.154044,1649,1.6487679481506348
1747258483.6185138,1651,12.199999809265137
1747258483.8508623,1652,27.880170822143555
1747258484.0838232,1653,1.064264178276062
1747258484.3150108,1654,2.5611867904663086
1747258484.7797391,1656,6.466854095458984
1747258485.2477171,1658,10.880867004394531
1747258486.1793506,1662,17.445297241210938
1747258486.6396594,1664,0.32159024477005005
1747258487.105715,1666,4.040332794189453
1747258487.7927103,1669,45.349395751953125
1747258488.0281162,1670,2.886817455291748
1747258488.9410677,1674,8.719237327575684
1747258489.6243372,1677,49.321083068847656
1747258490.0811026,1679,4.5457377433776855
1747258490.3139353,1680,24.5870361328125
1747258490.5487332,1681,14.722987174987793
1747258490.7771559,1682,3.918821334838867
1747258491.4636238,1685,3.370181083679199
1747258491.691337,1686,2.342932939529419
1747258491.920753,1687,15.825540542602539
1747258492.149275,1688,0.3227974772453308
1747258492.382047,1689,6.079994201660156
1747258492.6230247,1690,20.23868179321289
1747258493.3352525,1693,20.613731384277344
1747258493.5752323,1694,45.72398376464844
1747258493.8126066,1695,52.78240203857422
1747258494.3048892,1697,15.697056770324707
1747258494.5450387,1698,34.28275680541992
1747258494.777324,1699,35.071571350097656
1747258495.012106,1700,1.0845859050750732
1747258495.4809954,1702,16.34040069580078
1747258495.9512799,1704,8.56180477142334
1747258496.656075,1707,0.7687039375305176
1747258497.1200147,1709,1.2902584075927734
1747258497.3576298,1710,3.0732102394104004
1747258497.5898423,1711,8.264559745788574
1747258497.8216455,1712,15.870855331420898
1747258499.2647421,1718,9.934871673583984
1747258499.496111,1719,7.972330570220947
1747258500.1948009,1722,10.465829849243164
1747258500.4268486,1723,20.04956817626953
1747258500.661381,1724,0.8532689809799194
1747258500.8957012,1725,18.03947639465332
1747258502.071225,1730,1.1264711618423462
1747258503.9401042,1738,46.519474029541016
1747258504.1778028,1739,1.3538439273834229
1747258504.4142127,1740,33.38408660888672
1747258505.1209376,1743,10.40362548828125
1747258505.5916426,1745,47.51914596557617
1747258506.3069203,1748,21.498497009277344
1747258506.5444038,1749,43.01942825317383
1747258506.7819817,1750,90.7808837890625
1747258507.0175545,1751,6.787206172943115
1747258507.485097,1753,0.3612362742424011
1747258507.7239034,1754,39.957218170166016
1747258508.4424448,1757,8.018071174621582
1747258509.6089184,1762,3.334608554840088
1747258509.839087,1763,1.168817400932312
1747258510.296839,1765,13.102991104125977
1747258510.5253797,1766,9.410114288330078
1747258510.9957335,1768,29.720943450927734
1747258512.6266232,1775,9.298572540283203
1747258512.8587117,1776,3.328587770462036
1747258513.0992134,1777,0.1566874235868454
1747258513.7996008,1780,2.248931646347046
1747258514.0307696,1781,25.227785110473633
1747258514.723563,1784,1.869830846786499
1747258514.9620814,1785,19.593210220336914
1747258515.192762,1786,17.67399024963379
1747258515.4218302,1787,9.451507568359375
1747258515.888583,1789,4.497598648071289
1747258516.1182735,1790,58.94029235839844
1747258516.5891962,1792,48.030540466308594
1747258517.0770924,1794,35.470706939697266
1747258517.5539417,1796,0.4189521074295044
1747258517.789206,1797,1.8595807552337646
1747258518.4897964,1800,0.9950745105743408
1747258518.9570832,1802,6.452083587646484
1747258519.1942787,1803,1.4514394998550415
1747258519.4300425,1804,0.8982197046279907
1747258520.384594,1808,3.7455873489379883
1747258520.855666,1810,27.003524780273438
1747258521.791451,1814,9.239826202392578
1747258522.2608895,1816,2.902477741241455
1747258522.726535,1818,2.2787587642669678
1747258522.9602056,1819,11.116004943847656
1747258523.905092,1823,3.0959548950195312
1747258524.6247134,1826,3.7829041481018066
1747258524.8650591,1827,14.381750106811523
1747258525.3315678,1829,0.7634108066558838
1747258525.567965,1830,14.526689529418945
1747258526.042781,1832,3.9229838848114014
1747258526.2768843,1833,0.412800133228302
1747258526.51061,1834,2.38935923576355
1747258526.9846337,1836,18.207347869873047
1747258527.2274294,1837,12.244745254516602
1747258527.4644055,1838,12.002789497375488
1747258528.8612447,1844,17.35744285583496
1747258529.1100173,1845,12.878992080688477
1747258529.354855,1846,15.190542221069336
1747258529.5951993,1847,2.5235846042633057
1747258529.826549,1848,6.588229179382324
1747258530.5126565,1851,1.295348048210144
1747258530.9684865,1853,19.992355346679688
1747258531.6744153,1856,16.12612533569336
1747258532.6090105,1860,38.449363708496094
1747258533.5367584,1864,1.9671456813812256
1747258533.7669778,1865,15.459957122802734
1747258534.0052323,1866,33.44419860839844
1747258534.2382526,1867,1.4785025119781494
1747258535.1699204,1871,29.931900024414062
1747258535.4008372,1872,14.059263229370117
1747258535.6416016,1873,24.115489959716797
1747258535.8698707,1874,8.327310562133789
1747258536.0978956,1875,23.039352416992188
1747258536.5637364,1877,13.581330299377441
1747258537.0201337,1879,0.6472092866897583
1747258537.2480893,1880,22.231826782226562
1747258537.9462667,1883,7.437179088592529
1747258538.1790216,1884,0.5367153286933899
1747258538.6498585,1886,27.509544372558594
1747258539.1101053,1888,10.630372047424316
1747258539.579537,1890,9.574588775634766
1747258539.8117707,1891,0.4263002872467041
1747258540.7513835,1895,21.600200653076172
1747258541.6782255,1899,17.625219345092773
1747258542.1529365,1901,8.92198657989502
1747258542.3943121,1902,10.920402526855469
1747258543.3291245,1906,30.048946380615234
1747258543.797997,1908,59.85897445678711
1747258544.0319595,1909,27.101211547851562
1747258544.2659013,1910,2.089571475982666
1747258544.9617107,1913,4.111270904541016
1747258545.6546183,1916,0.7690227031707764
1747258546.1195195,1918,2.364055633544922
1747258547.5095217,1924,5.273680686950684
1747258547.7402008,1925,5.448590278625488
1747258547.9704113,1926,28.4632568359375
1747258548.4360082,1928,2.2481517791748047
1747258548.6659732,1929,2.520219326019287
1747258549.3522646,1932,45.65511703491211
1747258550.0563838,1935,47.319942474365234
1747258550.286525,1936,16.186676025390625
1747258550.9857705,1939,0.27505311369895935
1747258551.217634,1940,2.5859622955322266
1747258551.4487388,1941,1.4609901905059814
1747258551.690876,1942,41.4582633972168
1747258552.3897774,1945,0.49914854764938354
1747258552.8588185,1947,31.783950805664062
1747258553.5547678,1950,20.986845016479492
1747258553.786195,1951,3.633850574493408
1747258554.2490664,1953,11.728015899658203
1747258554.945848,1956,6.986785888671875
1747258555.8728359,1960,21.672962188720703
1747258556.1047375,1961,40.10179901123047
1747258556.3369517,1962,2.4176597595214844
1747258556.5699387,1963,13.496471405029297
1747258556.804209,1964,2.0568082332611084
1747258557.281945,1966,22.232398986816406
1747258557.5146034,1967,0.3229336440563202
1747258557.7455091,1968,44.04492950439453
1747258557.9783487,1969,0.7283765077590942
1747258559.3652203,1975,6.756768226623535
1747258559.8312335,1977,3.5179810523986816
1747258560.0649426,1978,6.162256240844727
1747258560.2984548,1979,11.586179733276367
1747258560.5313866,1980,1.32376229763031
1747258560.7665114,1981,7.199460029602051
1747258560.9983766,1982,17.672016143798828
1747258561.2306232,1983,29.563138961791992
1747258561.6911826,1985,0.6888145208358765
1747258562.1531198,1987,2.6740474700927734
1747258562.3845084,1988,54.294525146484375
1747258562.6157923,1989,1.5435278415679932
1747258563.0797844,1991,118.20477294921875
1747258563.3195953,1992,0.4591822922229767
1747258563.5508723,1993,17.229055404663086
1747258564.0159667,1995,25.39681625366211
1747258564.9550524,1999,27.853126525878906


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_10_797532-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258096.4774418,0,1.3659005165100098
1747258097.189685,3,1.0517067909240723
1747258097.429438,4,1.0612194538116455
1747258098.8283322,10,1.0853203535079956
1747258099.0568798,11,1.0282812118530273
1747258099.7549183,14,1.1685404777526855
1747258099.9904933,15,1.045783281326294
1747258100.7021928,18,1.0002970695495605
1747258100.95544,19,1.0196397304534912
1747258101.193754,20,1.392640471458435
1747258101.6550925,22,1.0050499439239502
1747258101.891961,23,2.5283212661743164
1747258102.5997326,26,1.0524014234542847
1747258102.8340733,27,1.000171184539795
1747258104.2513118,33,1.0003211498260498
1747258104.9495983,36,1.1030203104019165
1747258105.1836731,37,1.07566499710083
1747258105.4156454,38,1.534012794494629
1747258105.647831,39,1.0619653463363647
1747258105.8811378,40,1.862313151359558
1747258107.5341632,47,2.720242977142334
1747258107.7723446,48,1.6215217113494873
1747258108.0128016,49,2.2432518005371094
1747258108.4809659,51,2.1041955947875977
1747258108.7163405,52,2.9522271156311035
1747258109.189562,54,1.3199248313903809
1747258109.8822484,57,2.210578441619873
1747258110.5775836,60,2.4527454376220703
1747258110.8075728,61,2.746063232421875
1747258111.0386086,62,1.845409870147705
1747258111.2726967,63,1.8171212673187256
1747258111.7348294,65,2.0245368480682373
1747258111.967353,66,2.02402663230896
1747258112.2018967,67,2.64020037651062
1747258112.4354644,68,3.0515246391296387
1747258112.9106734,70,1.2427421808242798
1747258113.1558344,71,2.0087532997131348
1747258114.6180098,77,2.416018009185791
1747258115.1027951,79,2.1261842250823975
1747258115.3386903,80,2.460996150970459
1747258115.8116128,82,2.5172922611236572
1747258116.0502396,83,2.0293259620666504
1747258116.5310493,85,2.152956485748291
1747258117.499874,89,1.7151809930801392
1747258117.7367432,90,3.1865639686584473
1747258118.9069796,95,2.2225310802459717
1747258119.8768466,99,2.7275915145874023
1747258120.1177294,100,2.485121250152588
1747258120.843623,103,3.311946392059326
1747258121.5653303,106,2.1594433784484863
1747258121.8002121,107,2.4810588359832764
1747258122.2704523,109,3.3327362537384033
1747258123.44783,114,3.0673906803131104
1747258123.9132216,116,3.6400701999664307
1747258125.0938444,121,4.055683135986328
1747258126.0533366,125,2.9271438121795654
1747258126.2863276,126,5.019674777984619
1747258126.7544057,128,4.958040237426758
1747258127.2232795,130,3.741764545440674
1747258127.4566567,131,5.153472900390625
1747258127.6891472,132,5.058132648468018
1747258128.6235592,136,5.026514530181885
1747258128.8563676,137,3.9700403213500977
1747258130.2650933,143,4.994815826416016
1747258130.5014899,144,4.240853786468506
1747258130.9765303,146,5.001945495605469
1747258131.2136114,147,5.150915145874023
1747258131.9204793,150,4.658930778503418
1747258133.5577893,157,5.165315628051758
1747258134.0239956,159,5.438209533691406
1747258134.2571015,160,5.876506328582764
1747258134.7372882,162,5.723905086517334
1747258135.20316,164,5.4146409034729
1747258135.6663518,166,5.6708903312683105
1747258136.5993059,170,5.900257587432861
1747258136.8287382,171,4.759617805480957
1747258137.0587146,172,6.40492057800293
1747258137.746324,175,5.081159591674805
1747258137.9809895,176,5.601548194885254
1747258138.2108014,177,5.875092506408691
1747258138.4447806,178,6.047441005706787
1747258138.907799,180,5.417359352111816
1747258139.1441395,181,5.807093143463135
1747258139.8441677,184,5.93504524230957
1747258140.0763166,185,5.425497055053711
1747258140.3089356,186,4.912396430969238
1747258141.0074592,189,3.9174349308013916
1747258141.2397497,190,5.738433837890625
1747258141.4704466,191,5.456979274749756
1747258141.7075264,192,5.587520122528076
1747258142.4286036,195,5.66453742980957
1747258143.3780913,199,6.1211347579956055
1747258143.6172738,200,5.6065497398376465
1747258144.0959754,202,5.21910285949707
1747258144.3326194,203,4.518361568450928
1747258144.5702884,204,5.652581214904785
1747258144.8012457,205,5.603486061096191
1747258145.2595193,207,5.543795585632324
1747258145.7219272,209,6.41943359375
1747258146.1936176,211,5.250913619995117
1747258146.6645694,213,5.437108516693115
1747258147.1334288,215,4.807369709014893
1747258147.3662653,216,4.679491996765137
1747258147.8347905,218,4.800583839416504
1747258148.070025,219,5.661123752593994
1747258148.3062575,220,5.553352355957031
1747258148.5389893,221,5.709719657897949
1747258148.7716858,222,5.735229969024658
1747258149.2350547,224,4.673591613769531
1747258149.4660828,225,4.309873104095459
1747258150.39647,229,5.696308135986328
1747258151.7987578,235,5.538268089294434
1747258152.2664084,237,5.651296138763428
1747258152.5002432,238,6.314961910247803
1747258152.7360764,239,6.013530731201172
1747258153.2051613,241,5.655360221862793
1747258153.4430149,242,5.631629943847656
1747258153.9080963,244,6.365391254425049
1747258154.1432467,245,6.618673324584961
1747258154.3768578,246,6.3668413162231445
1747258154.6122613,247,6.04964542388916
1747258155.7802348,252,5.788138389587402
1747258156.0119846,253,5.749946594238281
1747258156.2436662,254,5.771020889282227
1747258156.9424953,257,5.83708381652832
1747258157.1729298,258,6.535760402679443
1747258157.4051259,259,6.327805042266846
1747258157.6359222,260,6.678390979766846
1747258158.0978425,262,5.749725818634033
1747258159.9882486,270,5.1518073081970215
1747258160.2400734,271,4.934020519256592
1747258160.943039,274,4.754177570343018
1747258161.1827006,275,6.258492946624756
1747258161.4218485,276,5.544602394104004
1747258161.8950481,278,6.532703399658203
1747258162.3699195,280,6.238236427307129
1747258162.8416681,282,5.937217712402344
1747258163.0791354,283,4.982414722442627
1747258163.548419,285,4.565219402313232
1747258164.024742,287,5.890167713165283
1747258164.2573543,288,5.908396244049072
1747258164.7245545,290,6.109527111053467
1747258165.8853967,295,5.610340595245361
1747258166.122606,296,6.453976154327393
1747258166.3503337,297,6.749321937561035
1747258166.5857234,298,6.011018753051758
1747258167.9816968,304,5.330411911010742
1747258168.4468641,306,6.04587984085083
1747258168.9095938,308,6.210624694824219
1747258169.1593084,309,5.205270290374756
1747258169.8907812,312,5.784717559814453
1747258170.1324131,313,6.544016361236572
1747258170.8437817,316,6.33959436416626
1747258171.3279107,318,5.6176323890686035
1747258171.5762737,319,5.868290424346924
1747258172.3040686,322,5.405762672424316
1747258172.7743714,324,5.989727020263672
1747258173.955148,329,6.5569844245910645
1747258174.1902323,330,5.463665962219238
1747258174.427223,331,5.611322402954102
1747258174.6621401,332,5.441690921783447
1747258175.8343155,337,6.365561485290527
1747258176.067566,338,5.688950538635254
1747258176.5418842,340,6.088940143585205
1747258177.2495475,343,6.668099403381348
1747258177.4874747,344,5.957561492919922
1747258177.725721,345,5.70811653137207
1747258177.965302,346,5.865070819854736
1747258178.4316416,348,6.1995038986206055
1747258178.9057033,350,5.8991594314575195
1747258179.3792357,352,4.542259216308594
1747258179.6152484,353,4.59352970123291
1747258179.8492684,354,5.801161766052246
1747258180.7981539,358,5.925756931304932
1747258181.2814398,360,5.8332366943359375
1747258181.771079,362,5.310316562652588
1747258182.0125265,363,4.88259744644165
1747258182.2501256,364,4.96907901763916
1747258182.4855492,365,5.21777868270874
1747258182.7274573,366,6.076024055480957
1747258182.9591372,367,5.48511266708374
1747258183.1922355,368,5.101564407348633
1747258184.5820513,374,6.120770454406738
1747258185.2871568,377,5.875197410583496
1747258185.517392,378,6.489111423492432
1747258187.1415498,385,6.528565406799316
1747258187.3723073,386,5.766589164733887
1747258188.3123186,390,6.187000274658203
1747258188.5435715,391,6.208476543426514
1747258188.776192,392,5.225538730621338
1747258189.0084906,393,5.443596839904785
1747258189.241498,394,6.303310394287109
1747258189.4729853,395,6.090875148773193
1747258189.7043576,396,5.937990188598633
1747258189.934592,397,5.266310691833496
1747258190.1690032,398,4.929005146026611
1747258190.4055781,399,4.768525123596191
1747258190.8750799,401,5.450111389160156
1747258191.1151683,402,6.440086841583252
1747258191.5801046,404,5.691328048706055
1747258192.5259058,408,5.898939609527588
1747258192.7593517,409,6.357941150665283
1747258193.4630277,412,5.6884236335754395
1747258193.6955922,413,6.105830192565918
1747258193.9288826,414,6.360352039337158
1747258194.1662729,415,6.210794448852539
1747258194.8841274,418,5.974748134613037
1747258195.590066,421,5.764828205108643
1747258195.8177805,422,6.488452911376953
1747258196.524564,425,6.567359924316406
1747258196.7610993,426,6.300971031188965
1747258197.70227,430,6.204585552215576
1747258197.9417307,431,5.607200622558594
1747258198.6598291,434,5.904061317443848
1747258198.9015553,435,5.77757453918457
1747258199.1342323,436,6.049060821533203
1747258199.3675876,437,6.212591171264648
1747258199.5983741,438,5.564835071563721
1747258199.828163,439,5.980090618133545
1747258200.062099,440,6.1457600593566895
1747258200.2927165,441,6.163082122802734
1747258200.7561455,443,6.235540390014648
1747258200.9852135,444,6.398097991943359
1747258201.2195938,445,6.068795680999756
1747258201.4497561,446,6.838984489440918
1747258202.3885484,450,6.563360214233398
1747258202.6267164,451,5.919900417327881
1747258202.8607476,452,6.461493492126465
1747258203.0936916,453,6.437633991241455
1747258203.3322248,454,6.757246017456055
1747258203.7998426,456,5.662787914276123
1747258204.2685509,458,5.955308437347412
1747258204.73909,460,6.653450012207031
1747258204.9718149,461,6.536448001861572
1747258205.68372,464,6.107452392578125
1747258205.9165876,465,6.231843948364258
1747258206.1502647,466,6.288987636566162
1747258206.6441624,468,6.277289867401123
1747258207.1182098,470,6.123354911804199
1747258208.0676472,474,6.281672954559326
1747258208.3060985,475,5.944004058837891
1747258209.0180402,478,5.389625549316406
1747258209.2528038,479,5.853695392608643
1747258209.4886804,480,6.077030181884766
1747258209.7250898,481,5.7994608879089355
1747258209.9611113,482,6.6771769523620605
1747258210.2031307,483,5.897890567779541
1747258210.4375734,484,5.5087785720825195
1747258210.9207826,486,5.560361385345459
1747258211.1593442,487,6.431600570678711
1747258211.4008384,488,6.322986602783203
1747258211.638001,489,6.034800052642822
1747258212.1042254,491,6.799210548400879
1747258212.7960198,494,6.0737104415893555
1747258213.719648,498,5.449428558349609
1747258214.412969,501,6.249788761138916
1747258214.6446974,502,6.540596961975098
1747258214.8765352,503,6.480304718017578
1747258215.5818176,506,6.468233585357666
1747258216.0478725,508,5.644159317016602
1747258216.2804897,509,6.645968914031982
1747258216.5134335,510,6.645683765411377
1747258216.7476134,511,6.555365085601807
1747258216.9811764,512,6.172766208648682
1747258217.2176874,513,6.4504170417785645
1747258217.4551275,514,5.619419574737549
1747258218.1454651,517,6.711172580718994
1747258218.3744614,518,6.315698146820068
1747258218.6051798,519,6.676431179046631
1747258218.8423557,520,6.818861484527588
1747258219.532749,523,6.030754566192627
1747258221.14923,530,6.388136863708496
1747258221.8453944,533,5.7647929191589355
1747258222.0775437,534,6.3256096839904785
1747258222.5470715,536,6.060900688171387
1747258222.7790134,537,6.546541213989258
1747258223.0130231,538,5.961235523223877
1747258223.2453835,539,5.99662446975708
1747258223.4779694,540,5.53994607925415
1747258223.9545183,542,6.129737854003906
1747258224.1875334,543,6.494826793670654
1747258224.4198542,544,6.630000114440918
1747258224.8865874,546,5.237515926361084
1747258225.1216857,547,6.060767650604248
1747258225.810658,550,6.28464937210083
1747258226.2721286,552,6.050639629364014
1747258226.7375135,554,6.6873650550842285
1747258226.971701,555,6.424875259399414
1747258227.203645,556,6.74456262588501
1747258228.6080408,562,5.87177038192749
1747258228.8447282,563,5.8354058265686035
1747258229.0787947,564,6.064716815948486
1747258230.0379748,568,5.942633628845215
1747258230.7328115,571,6.562434673309326
1747258231.2029068,573,6.646986961364746
1747258231.9150462,576,6.58223819732666
1747258232.8481243,580,6.5340681076049805
1747258233.776474,584,5.004651069641113
1747258234.0083592,585,6.400433540344238
1747258234.2392087,586,5.940210819244385
1747258234.6996195,588,6.138607978820801
1747258235.1667984,590,6.3194169998168945
1747258235.3971226,591,6.397637367248535
1747258235.6293566,592,6.3824896812438965
1747258236.0956,594,6.478294849395752
1747258236.5667644,596,6.234040260314941
1747258236.8113763,597,6.408230781555176
1747258237.0432549,598,6.502431869506836
1747258237.2759945,599,6.34176778793335
1747258237.740949,601,6.325967311859131
1747258237.9733536,602,6.245058536529541
1747258238.202948,603,6.865522861480713
1747258238.671234,605,5.875683784484863
1747258239.3661952,608,6.581357479095459
1747258239.8271425,610,5.7087836265563965
1747258240.5226564,613,6.3509697914123535
1747258240.754393,614,6.635702610015869
1747258241.2189672,616,5.638213634490967
1747258241.6857,618,6.839476585388184
1747258242.1502523,620,5.288231372833252
1747258242.6176138,622,6.722102642059326
1747258242.8474162,623,6.412625312805176
1747258243.5430412,626,5.476308822631836
1747258244.021285,628,6.4992804527282715
1747258244.2554498,629,6.650125980377197
1747258245.2095368,633,6.157609939575195
1747258245.6777084,635,5.661587238311768
1747258246.1461883,637,6.059849739074707
1747258246.8475752,640,6.624298095703125
1747258247.077841,641,6.428811550140381
1747258247.310011,642,6.0149312019348145
1747258247.5395145,643,6.267360687255859
1747258247.7714458,644,6.230014324188232
1747258248.0020404,645,6.21845006942749
1747258248.9306061,649,6.352351665496826
1747258249.395891,651,6.488101482391357
1747258249.6295526,652,6.618776321411133
1747258249.8768451,653,6.1495041847229
1747258250.1104062,654,6.055371284484863
1747258250.3498387,655,5.923713207244873
1747258251.051247,658,6.073676109313965
1747258251.2865026,659,6.2090277671813965
1747258251.5272186,660,6.338820934295654
1747258253.150007,667,5.7073445320129395
1747258253.848943,670,6.629255771636963
1747258255.012408,675,6.812666416168213
1747258255.2447047,676,6.536654949188232
1747258255.476266,677,6.236896514892578
1747258256.1762722,680,6.217811584472656
1747258256.6460214,682,5.567032814025879
1747258256.8791046,683,6.597182750701904
1747258257.1123562,684,6.53700590133667
1747258257.8131142,687,6.374119758605957
1747258258.9821675,692,6.202891826629639
1747258259.447615,694,6.43536376953125
1747258259.6812432,695,6.21597957611084
1747258259.9131918,696,6.33566427230835
1747258260.1459305,697,5.6783061027526855
1747258260.618107,699,6.225242614746094
1747258261.3399065,702,6.157483100891113
1747258261.56872,703,6.379234790802002
1747258262.0472627,705,6.4380364418029785
1747258262.9951177,709,6.415695667266846
1747258263.2305858,710,6.52276086807251
1747258263.7104971,712,6.1863694190979
1747258264.4156976,715,5.73381233215332
1747258264.8760333,717,6.396932125091553
1747258265.3402536,719,6.410555362701416
1747258265.5774007,720,6.47000789642334
1747258265.8159955,721,6.489800930023193
1747258266.2810147,723,6.4960174560546875
1747258266.7731328,725,6.511528968811035
1747258267.0120208,726,6.59228515625
1747258267.2529047,727,6.020974159240723
1747258267.488015,728,6.384387493133545
1747258267.7329192,729,6.4887309074401855
1747258268.2004206,731,6.285732269287109
1747258268.4368849,732,3.775771379470825
1747258268.6710134,733,6.927532196044922
1747258269.8605893,738,5.832382678985596
1747258270.0997257,739,6.165938854217529
1747258270.3349068,740,6.4742751121521
1747258270.8055048,742,5.775585651397705
1747258271.0414505,743,6.670539379119873
1747258271.27513,744,6.08683443069458
1747258271.5071275,745,6.1784234046936035
1747258273.1288216,752,6.841830253601074
1747258273.832057,755,5.928274631500244
1747258274.0655336,756,6.333240985870361
1747258274.5290036,758,6.545310974121094
1747258275.693309,763,6.161029815673828
1747258275.9263227,764,5.8987555503845215
1747258276.158353,765,5.912354469299316
1747258276.853887,768,6.027492523193359
1747258277.1765223,769,6.441634178161621
1747258277.879907,772,5.764828681945801
1747258278.1199124,773,6.888345241546631
1747258278.606163,775,6.205860614776611
1747258278.8427427,776,7.006591320037842
1747258279.3103635,778,6.24696159362793
1747258279.543009,779,6.0607829093933105
1747258279.7764492,780,5.0849690437316895
1747258280.0111787,781,6.299015045166016
1747258280.243185,782,5.403356075286865
1747258281.629336,788,6.376550197601318
1747258281.864256,789,6.2106242179870605
1747258282.3278399,791,6.746376037597656
1747258282.789379,793,6.524852275848389
1747258283.2529402,795,6.175326347351074
1747258283.4944913,796,6.859550952911377
1747258284.215768,799,6.462757110595703
1747258284.447992,800,6.557351589202881
1747258285.3845406,804,5.944407939910889
1747258285.618067,805,6.46661901473999
1747258285.8534226,806,6.7515082359313965
1747258286.0876827,807,6.440444469451904
1747258286.7952826,810,5.6365966796875
1747258287.5071154,813,7.008304595947266
1747258288.7038178,818,6.347038269042969
1747258288.9438107,819,6.471039772033691
1747258289.4113142,821,6.240931510925293
1747258289.6466036,822,6.831066131591797
1747258289.8856423,823,6.5710954666137695
1747258290.3620722,825,5.657101154327393
1747258290.603016,826,6.393623352050781
1747258290.8331895,827,5.682346820831299
1747258291.069671,828,6.025097846984863
1747258292.0057325,832,6.190001964569092
1747258292.2368464,833,6.7798919677734375
1747258292.6997,835,5.992922306060791
1747258292.9319646,836,6.72340726852417
1747258293.1649563,837,6.622462749481201
1747258293.643284,839,6.0153656005859375
1747258293.8801825,840,5.291706085205078
1747258294.6034832,843,5.981348991394043
1747258295.0825186,845,5.871032238006592
1747258296.2572353,850,5.108566761016846
1747258296.4985955,851,5.330221176147461
1747258297.2010334,854,5.991909980773926
1747258297.9081461,857,6.146472930908203
1747258298.6128156,860,4.845480918884277
1747258299.0791557,862,4.98426628112793
1747258299.776716,865,6.699709415435791
1747258300.0113938,866,6.561427593231201
1747258300.9461617,870,5.567870616912842
1747258301.17885,871,6.0510735511779785
1747258303.5208447,881,5.764189720153809
1747258303.9786813,883,5.648743152618408
1747258304.2066953,884,5.992260932922363
1747258304.4336588,885,5.312849044799805
1747258304.661241,886,5.392683982849121
1747258305.116501,888,5.386794567108154
1747258305.5715728,890,5.466274261474609
1747258306.0276227,892,5.970754623413086
1747258306.7169442,895,5.644339084625244
1747258307.1927834,897,5.726657390594482
1747258307.4251785,898,5.9925408363342285
1747258308.124313,901,6.153246879577637
1747258308.360505,902,6.349874496459961
1747258308.8267,904,6.229757308959961
1747258309.2958775,906,5.925442695617676
1747258309.5332105,907,6.12987756729126
1747258309.7652273,908,6.346463680267334
1747258310.2345598,910,6.402537822723389
1747258310.4664493,911,6.402730464935303
1747258311.1628237,914,6.28220796585083
1747258312.0955825,918,6.231184482574463
1747258312.328062,919,6.558982849121094
1747258312.80017,921,6.634498119354248
1747258313.2683737,923,4.875216960906982
1747258314.2076263,927,5.310137748718262
1747258314.440452,928,6.122949123382568
1747258314.672668,929,5.348971366882324
1747258314.9039254,930,6.07772159576416
1747258315.1356232,931,5.010799407958984
1747258315.366391,932,5.958558559417725
1747258315.5999806,933,5.8065080642700195
1747258316.0657678,935,5.697572231292725
1747258316.997807,939,5.852433681488037
1747258317.4719794,941,5.869518756866455
1747258317.6997087,942,6.567673683166504
1747258318.3882732,945,5.448814392089844
1747258319.3046513,949,6.358692646026611
1747258320.0204465,952,5.907554626464844
1747258320.4931421,954,6.143028259277344
1747258320.730526,955,5.847306728363037
1747258320.9690068,956,5.492236137390137
1747258321.9093325,960,6.398672103881836
1747258322.3699658,962,6.158592700958252
1747258322.6026964,963,6.383401393890381
1747258322.83353,964,5.624588489532471
1747258323.0639765,965,6.382467746734619
1747258323.5307693,967,6.972357273101807
1747258323.763917,968,5.655965805053711
1747258324.4691782,971,6.309452533721924
1747258325.637187,976,6.133158206939697
1747258326.1044922,978,6.651036262512207
1747258326.3365858,979,6.891117095947266
1747258326.8006673,981,6.8166117668151855
1747258327.0458808,982,6.692322731018066
1747258327.9814205,986,6.25256872177124
1747258328.4540951,988,5.873900413513184
1747258328.685015,989,5.55960750579834
1747258328.9161534,990,4.59247350692749
1747258329.394913,992,6.782919406890869
1747258329.8583398,994,6.357114791870117
1747258330.0889916,995,6.199460506439209
1747258330.3225017,996,6.508542537689209
1747258330.7879863,998,6.476796627044678
1747258331.0209746,999,5.777601718902588
1747258331.4857187,1001,6.949462890625
1747258331.7165601,1002,6.983319282531738
1747258331.9490237,1003,6.651331901550293
1747258332.1822958,1004,5.776834011077881
1747258332.4155614,1005,6.246735572814941
1747258332.650121,1006,6.161849498748779
1747258333.80366,1011,5.979470252990723
1747258334.2652018,1013,6.610962390899658
1747258334.7272475,1015,5.235252857208252
1747258334.9649427,1016,6.40382719039917
1747258335.1972384,1017,6.347698211669922
1747258336.3698146,1022,7.269805431365967
1747258337.3236783,1026,6.64813756942749
1747258337.809158,1028,6.4072394371032715
1747258338.043666,1029,6.4060821533203125
1747258339.422821,1035,5.029702186584473
1747258339.6562493,1036,6.260426044464111
1747258339.88657,1037,5.859094619750977
1747258340.1160932,1038,5.267546653747559
1747258340.35315,1039,6.2595930099487305
1747258341.2907236,1043,6.485239028930664
1747258341.7659125,1045,6.701605796813965
1747258342.0026681,1046,6.134681224822998
1747258343.4282224,1052,5.784067630767822
1747258343.6625829,1053,5.354336261749268
1747258344.3683577,1056,6.031903266906738
1747258344.8370261,1058,6.2471604347229
1747258345.0723314,1059,5.984541893005371
1747258345.3079762,1060,5.30263614654541
1747258345.7771327,1062,6.378216743469238
1747258346.4822826,1065,6.337053298950195
1747258346.7170203,1066,5.932952880859375
1747258346.9612951,1067,5.177216529846191
1747258347.456393,1069,6.997715473175049
1747258347.694789,1070,6.407915115356445
1747258347.9337754,1071,6.8898749351501465
1747258348.169958,1072,6.357944965362549
1747258348.4087825,1073,6.246770858764648
1747258348.644191,1074,6.649550914764404
1747258349.3538291,1077,6.932369709014893
1747258349.592399,1078,6.234938144683838
1747258350.0800078,1080,5.9214959144592285
1747258350.3199341,1081,5.832727432250977
1747258350.5541842,1082,5.977390289306641
1747258351.2661834,1085,5.52670955657959
1747258351.5014505,1086,6.510712623596191
1747258351.7371001,1087,5.900962829589844
1747258352.675177,1091,6.263862609863281
1747258352.9083588,1092,6.90050745010376
1747258353.1423032,1093,6.0050835609436035
1747258354.3058684,1098,7.115976333618164
1747258354.771242,1100,6.935111999511719
1747258355.2364953,1102,5.163597583770752
1747258355.470072,1103,6.222009181976318
1747258355.7083423,1104,5.403987407684326
1747258356.412918,1107,5.1317267417907715
1747258356.647559,1108,6.341375350952148
1747258356.8795319,1109,5.2738142013549805
1747258357.1127152,1110,4.8643975257873535
1747258357.3449364,1111,5.522517681121826
1747258357.5747452,1112,5.8972086906433105
1747258357.807011,1113,6.520414352416992
1747258358.0462525,1114,5.960853576660156
1747258358.5260634,1116,6.301852703094482
1747258359.2449832,1119,6.486537456512451
1747258359.7136786,1121,6.313900947570801
1747258359.9519675,1122,5.735133171081543
1747258360.6586146,1125,6.363581657409668
1747258360.891686,1126,5.779417514801025
1747258361.3578787,1128,6.614278793334961
1747258361.591549,1129,6.106395244598389
1747258361.8231542,1130,6.415194511413574
1747258362.063088,1131,4.88517951965332
1747258362.2950761,1132,6.1531829833984375
1747258362.759175,1134,6.637382507324219
1747258362.9916475,1135,6.877416610717773
1747258363.2310956,1136,6.833432197570801
1747258363.9241543,1139,5.950523853302002
1747258364.6254141,1142,7.091184139251709
1747258365.3161206,1145,6.28532075881958
1747258365.547579,1146,6.845038890838623
1747258366.008936,1148,4.522106647491455
1747258366.2389622,1149,6.727903842926025
1747258366.4718192,1150,6.821030616760254
1747258366.7057266,1151,6.27871561050415
1747258366.938427,1152,6.9390788078308105
1747258367.1701093,1153,6.104095458984375
1747258367.630308,1155,5.904027462005615
1747258368.7893362,1160,7.008730888366699
1747258369.2583847,1162,6.490008354187012
1747258369.730137,1164,6.619905471801758
1747258370.1998332,1166,6.521242618560791
1747258370.4345956,1167,6.064418792724609
1747258371.8463724,1173,6.749136924743652
1747258372.0822096,1174,6.199908256530762
1747258372.5520709,1176,6.351904392242432
1747258372.7873583,1177,6.110849857330322
1747258373.0215487,1178,6.677061557769775
1747258373.979095,1182,5.479423522949219
1747258374.4617162,1184,6.161211013793945
1747258374.927719,1186,7.226231575012207
1747258375.4073296,1188,6.868697643280029
1747258375.645264,1189,7.2242655754089355
1747258375.8938124,1190,6.8072404861450195
1747258376.6082346,1193,6.641878604888916
1747258376.8464484,1194,5.788225173950195
1747258377.0940201,1195,6.293153762817383
1747258377.5968802,1197,6.871035575866699
1747258377.8354673,1198,7.005458831787109
1747258378.5380142,1201,6.437417984008789
1747258378.7771761,1202,6.490331649780273
1747258379.472394,1205,6.9442644119262695
1747258379.7110193,1206,6.622302055358887
1747258379.9425166,1207,5.844119548797607
1747258380.4119341,1209,6.503496170043945
1747258381.351294,1213,6.384620189666748
1747258381.5906463,1214,6.301966667175293
1747258381.8227904,1215,6.51977014541626
1747258382.287009,1217,6.053544998168945
1747258382.5237622,1218,6.11289644241333
1747258383.7166672,1223,6.612716197967529
1747258384.2039816,1225,6.7037224769592285
1747258384.9023786,1228,6.868786811828613
1747258385.133963,1229,6.979701519012451
1747258385.822,1232,6.439560890197754
1747258386.0533097,1233,6.362424850463867
1747258387.2225072,1238,6.817899227142334
1747258387.711758,1240,6.287730693817139
1747258387.9441578,1241,6.450024604797363
1747258388.1778686,1242,6.309164524078369
1747258388.4138982,1243,6.190435886383057
1747258388.65585,1244,6.640530109405518
1747258388.8922913,1245,6.18660306930542
1747258389.1251974,1246,6.272857189178467
1747258389.822991,1249,6.710387706756592
1747258390.0575955,1250,6.277382850646973
1747258390.2887964,1251,5.015038967132568
1747258390.5194874,1252,6.547210216522217
1747258390.996605,1254,5.835999011993408
1747258391.4710464,1256,5.97067403793335
1747258391.7102842,1257,5.6462483406066895
1747258392.4131935,1260,5.8414130210876465
1747258392.6455097,1261,6.028284072875977
1747258393.3422308,1264,5.760056495666504
1747258394.0470374,1267,6.182125568389893
1747258394.9701228,1271,5.941205024719238
1747258396.146711,1276,5.360978603363037
1747258396.3785317,1277,6.347587585449219
1747258396.6168327,1278,6.12251091003418
1747258397.5538266,1282,6.90181827545166
1747258398.2550347,1285,6.529608726501465
1747258399.4204743,1290,6.85876989364624
1747258400.1300159,1293,6.352044105529785
1747258400.8362663,1296,6.378138542175293
1747258401.3032649,1298,6.2350544929504395
1747258401.5366147,1299,6.568294525146484
1747258402.2371268,1302,6.2073445320129395
1747258403.1796608,1306,6.550098419189453
1747258404.1291807,1310,5.449451446533203
1747258405.0749667,1314,5.223764896392822
1747258405.3123698,1315,5.917651176452637
1747258406.4921498,1320,4.723395824432373
1747258406.952452,1322,6.349894046783447
1747258407.182324,1323,5.32559871673584
1747258407.6471992,1325,6.396955966949463
1747258407.8788557,1326,5.7831830978393555
1747258408.344773,1328,6.740387439727783
1747258409.9703581,1335,6.215340614318848
1747258412.064924,1344,6.192824840545654
1747258412.2985194,1345,6.683559417724609
1747258412.7661207,1347,6.341824531555176
1747258413.0036983,1348,6.631760120391846
1747258413.709607,1351,5.581047058105469
1747258413.9426708,1352,6.548037052154541
1747258414.4045095,1354,6.736918926239014
1747258415.3345444,1358,6.435100078582764
1747258415.799025,1360,6.3485493659973145
1747258416.7409854,1364,6.422165393829346
1747258416.971854,1365,6.5373125076293945
1747258417.2030113,1366,6.0792365074157715
1747258417.4339774,1367,7.110098838806152
1747258417.6656044,1368,5.90792179107666
1747258418.5962563,1372,6.062527656555176
1747258418.8270986,1373,6.975479602813721
1747258419.2876234,1375,6.972441673278809
1747258419.5216615,1376,7.0438313484191895
1747258420.4573803,1380,6.650007247924805
1747258421.6273367,1385,5.132347106933594
1747258421.8596404,1386,5.754328727722168
1747258422.7939818,1390,6.1203155517578125
1747258423.4890547,1393,5.437988758087158
1747258424.184203,1396,7.053802967071533
1747258424.4169612,1397,6.826239585876465
1747258424.88665,1399,7.024905204772949
1747258425.1186976,1400,6.675992488861084
1747258425.8129408,1403,3.1998345851898193
1747258426.2748783,1405,5.406899929046631
1747258428.142553,1413,6.517120838165283
1747258428.8413053,1416,6.7567524909973145
1747258429.0709994,1417,5.843672752380371
1747258429.5402055,1419,6.383915901184082
1747258430.0043397,1421,6.707660675048828
1747258430.2354434,1422,7.046910762786865
1747258432.3002923,1431,6.2440505027771
1747258432.5362403,1432,7.082172870635986
1747258433.4613967,1436,7.053971767425537
1747258433.9212165,1438,6.109769821166992
1747258434.1506603,1439,6.103648662567139
1747258434.3797345,1440,6.402644157409668
1747258434.621344,1441,5.958530902862549
1747258435.34593,1444,5.654846668243408
1747258435.836531,1446,6.185041904449463
1747258436.0811152,1447,7.000631332397461
1747258436.319536,1448,6.96458625793457
1747258436.5583296,1449,6.203762531280518
1747258436.7940042,1450,6.135592460632324
1747258437.0267498,1451,6.142305374145508
1747258437.2659886,1452,5.8973846435546875
1747258437.733595,1454,6.145756244659424
1747258437.9662359,1455,6.068317413330078
1747258438.1981497,1456,6.416212558746338
1747258438.4313343,1457,7.029112815856934
1747258438.6647198,1458,5.989869117736816
1747258438.8956273,1459,6.427945613861084
1747258439.1248412,1460,6.566836357116699
1747258439.361567,1461,6.64996862411499
1747258439.8197575,1463,7.042839527130127
1747258441.5386708,1470,6.391051769256592
1747258442.2292867,1473,6.487061500549316
1747258442.4596946,1474,6.256836414337158
1747258442.9231856,1476,6.689913749694824
1747258443.1517508,1477,6.301064491271973
1747258444.071622,1481,6.659115791320801
1747258444.3005428,1482,6.719132423400879
1747258444.528389,1483,7.325334072113037
1747258445.441952,1487,6.39141321182251
1747258445.671535,1488,6.439194679260254
1747258445.900625,1489,5.539981365203857
1747258446.1316037,1490,6.758579254150391
1747258446.3655684,1491,6.604111671447754
1747258446.833277,1493,6.892411708831787
1747258447.0708165,1494,7.295950412750244
1747258448.0083146,1498,6.721067428588867
1747258448.2392128,1499,6.413241863250732
1747258448.4715984,1500,6.079803943634033
1747258448.932326,1502,6.112087726593018
1747258449.6315997,1505,7.023001670837402
1747258450.5511684,1509,6.239891052246094
1747258450.7804797,1510,6.005946636199951
1747258451.0200589,1511,6.559133052825928
1747258451.4767683,1513,5.905848979949951
1747258451.9378808,1515,6.8957085609436035
1747258452.1824243,1516,6.1016316413879395
1747258453.816699,1523,6.899650573730469
1747258454.5111978,1526,6.680319786071777
1747258454.9758613,1528,7.089639186859131
1747258456.3709548,1534,6.335019111633301
1747258457.072906,1537,6.223740100860596
1747258457.3053312,1538,7.142523288726807
1747258458.0022328,1541,7.022651195526123
1747258458.9311965,1545,6.027563095092773
1747258459.395056,1547,6.437139511108398
1747258459.6249692,1548,6.385067939758301
1747258460.3153582,1551,5.8048882484436035
1747258460.5456748,1552,6.512214660644531
1747258460.7762542,1553,6.084890365600586
1747258461.2532535,1555,6.910426139831543
1747258461.7228312,1557,7.160599708557129
1747258462.8803115,1562,6.690151691436768
1747258463.34326,1564,6.604978084564209
1747258463.5723808,1565,6.223850250244141
1747258463.8014305,1566,6.780193328857422
1747258464.2660813,1568,6.185331344604492
1747258464.7265894,1570,6.74644136428833
1747258464.9544475,1571,6.875726222991943
1747258465.1822667,1572,6.701569557189941
1747258465.4107807,1573,6.958930015563965
1747258466.1117504,1576,7.040602684020996
1747258466.5734549,1578,6.474416732788086
1747258466.807701,1579,6.377732753753662
1747258467.039998,1580,6.644124507904053
1747258467.274705,1581,5.805023670196533
1747258467.5208795,1582,5.411103248596191
1747258468.2209444,1585,6.7621073722839355
1747258469.3961828,1590,5.439511299133301
1747258470.5594094,1595,6.105828762054443
1747258470.7992647,1596,6.840286731719971
1747258471.035045,1597,6.237450122833252
1747258471.9846117,1601,6.042514801025391
1747258472.217732,1602,5.94129753112793
1747258472.4654481,1603,7.099871635437012
1747258474.1044123,1610,6.1536970138549805
1747258474.3379116,1611,6.408997535705566
1747258474.8036306,1613,6.53047513961792
1747258475.0384026,1614,5.774021625518799
1747258475.495942,1616,5.676635265350342
1747258476.408681,1620,6.048410415649414
1747258476.8636012,1622,5.6164774894714355
1747258477.3192701,1624,6.031271934509277
1747258477.7878509,1626,6.522275447845459
1747258478.018007,1627,6.761932373046875
1747258478.9397385,1631,6.5921173095703125
1747258479.8653615,1635,6.717804431915283
1747258480.0943508,1636,6.7266411781311035
1747258480.3303761,1637,6.993424892425537
1747258480.5600755,1638,6.847033977508545
1747258481.02785,1640,6.778207302093506
1747258481.2615528,1641,7.043400764465332
1747258482.4529912,1646,6.556314945220947
1747258482.6895645,1647,6.696410179138184
1747258483.1707287,1649,6.997367858886719
1747258483.6357024,1651,6.909468650817871
1747258483.867638,1652,6.910297870635986
1747258484.100085,1653,7.34551477432251
1747258484.3326542,1654,6.911474227905273
1747258484.7969625,1656,6.609474182128906
1747258485.2641983,1658,5.6376953125
1747258486.1950626,1662,6.845789909362793
1747258486.6582677,1664,6.734348297119141
1747258487.1219976,1666,5.699932098388672
1747258487.811052,1669,6.121581077575684
1747258488.0421207,1670,5.285552501678467
1747258488.955348,1674,6.194399356842041
1747258489.639562,1677,5.995541095733643
1747258490.095099,1679,7.158327102661133
1747258490.3330905,1680,7.287489891052246
1747258490.5634992,1681,6.858129501342773
1747258490.7916024,1682,6.970056533813477
1747258491.4770558,1685,6.534891605377197
1747258491.7056596,1686,6.753523826599121
1747258491.935694,1687,6.930128574371338
1747258492.1682882,1688,6.695362091064453
1747258492.4082432,1689,5.311151504516602
1747258492.6414979,1690,6.798201084136963
1747258493.3522556,1693,6.91152811050415
1747258493.5917222,1694,6.97078275680542
1747258493.836425,1695,6.411998748779297
1747258494.321792,1697,6.743327617645264
1747258494.5623257,1698,7.212197780609131
1747258494.7939825,1699,6.799259185791016
1747258495.0292997,1700,7.028044700622559
1747258495.4979992,1702,7.106711387634277
1747258495.968366,1704,6.396080017089844
1747258496.6730037,1707,6.136723041534424
1747258497.1364362,1709,6.943345069885254
1747258497.3733268,1710,7.201223373413086
1747258497.6061842,1711,7.025389194488525
1747258497.846438,1712,7.200644493103027
1747258499.2805724,1718,7.173676490783691
1747258499.5142634,1719,6.860222339630127
1747258500.2110171,1722,6.5325727462768555
1747258500.445832,1723,6.902492523193359
1747258500.6787586,1724,6.116824626922607
1747258500.9143417,1725,5.935166358947754
1747258502.0870502,1730,5.304605484008789
1747258503.9566312,1738,6.424007892608643
1747258504.1916103,1739,7.011902809143066
1747258504.4295158,1740,6.275112628936768
1747258505.1394897,1743,6.779825210571289
1747258505.606876,1745,6.559812068939209
1747258506.3225815,1748,6.711472511291504
1747258506.558748,1749,5.234212398529053
1747258506.7962348,1750,5.276016712188721
1747258507.0318973,1751,5.972448825836182
1747258507.4997952,1753,6.8185505867004395
1747258507.737633,1754,5.934083461761475
1747258508.4570243,1757,5.8705830574035645
1747258509.622898,1762,6.268921375274658
1747258509.852938,1763,6.095552921295166
1747258510.3109229,1765,5.875628471374512
1747258510.5410979,1766,5.095371246337891
1747258511.010971,1768,5.1624932289123535
1747258512.6445072,1775,5.713741779327393
1747258512.8746576,1776,6.101435661315918
1747258513.1176617,1777,5.979132175445557
1747258513.8166273,1780,5.767486095428467
1747258514.047503,1781,5.403730869293213
1747258514.740067,1784,4.420767784118652
1747258514.9790323,1785,4.512928009033203
1747258515.2091212,1786,5.908519744873047
1747258515.4413571,1787,6.593793869018555
1747258515.905426,1789,6.350920677185059
1747258516.1382236,1790,6.470548629760742
1747258516.6109319,1792,6.46742582321167
1747258517.0969121,1794,5.579474449157715
1747258517.5684016,1796,6.45867395401001
1747258517.8031442,1797,6.11785364151001
1747258518.5090406,1800,6.071096420288086
1747258518.9763582,1802,5.584452152252197
1747258519.2130294,1803,6.60978364944458
1747258519.4496238,1804,6.698060035705566
1747258520.4027116,1808,4.953089237213135
1747258520.8723047,1810,6.03756856918335
1747258521.8097548,1814,5.926966190338135
1747258522.2788188,1816,5.544827461242676
1747258522.743373,1818,4.982378005981445
1747258522.9877005,1819,5.757811546325684
1747258523.921544,1823,5.905082702636719
1747258524.6408215,1826,5.193689823150635
1747258524.8812485,1827,5.725556373596191
1747258525.3502305,1829,6.049736022949219
1747258525.5843008,1830,6.554419040679932
1747258526.0595238,1832,6.848807334899902
1747258526.2946033,1833,6.261989593505859
1747258526.5339527,1834,5.486947059631348
1747258527.0041165,1836,5.749223232269287
1747258527.246428,1837,6.256030082702637
1747258527.4809024,1838,5.216777801513672
1747258528.885998,1844,5.926058292388916
1747258529.1358557,1845,6.667929649353027
1747258529.3776805,1846,5.41349983215332
1747258529.608938,1847,5.4580607414245605
1747258529.8407602,1848,6.325294017791748
1747258530.5265944,1851,6.110459804534912
1747258530.9832084,1853,5.924519062042236
1747258531.6908655,1856,5.652184963226318
1747258532.6276019,1860,6.861371040344238
1747258533.5534127,1864,6.645742416381836
1747258533.7847843,1865,6.987270832061768
1747258534.0215948,1866,6.53635311126709
1747258534.2552824,1867,5.877033710479736
1747258535.1874924,1871,6.914336204528809
1747258535.4183547,1872,7.138332843780518
1747258535.655162,1873,6.448092937469482
1747258535.88372,1874,5.930726051330566
1747258536.1123862,1875,6.209423542022705
1747258536.5779436,1877,6.334730625152588
1747258537.0341048,1879,6.4500732421875
1747258537.261824,1880,7.17117166519165
1747258537.9646504,1883,6.518205642700195
1747258538.1958842,1884,6.79729700088501
1747258538.6662176,1886,6.879580497741699
1747258539.1289778,1888,6.595524311065674
1747258539.5956042,1890,5.645208358764648
1747258539.8284721,1891,7.015224456787109
1747258540.767572,1895,6.831696510314941
1747258541.6951413,1899,6.882731914520264
1747258542.1688235,1901,6.797765731811523
1747258542.41211,1902,6.826788902282715
1747258543.3469548,1906,6.770744323730469
1747258543.8163962,1908,7.321920394897461
1747258544.0502176,1909,7.038636684417725
1747258544.2832088,1910,7.1685590744018555
1747258544.977205,1913,6.057794570922852
1747258545.6711476,1916,7.02510404586792
1747258546.1378744,1918,7.312671184539795
1747258547.5259085,1924,5.883365154266357
1747258547.7561831,1925,6.281910419464111
1747258547.9882622,1926,5.6300272941589355
1747258548.4518144,1928,6.376542091369629
1747258548.6820953,1929,5.054724216461182
1747258549.365971,1932,6.023132801055908
1747258550.0728917,1935,6.474391460418701
1747258550.3085887,1936,6.482747554779053
1747258551.0035937,1939,6.48114538192749
1747258551.2351947,1940,6.998176097869873
1747258551.472828,1941,6.683485507965088
1747258551.7066057,1942,7.007302761077881
1747258552.4117956,1945,6.959201812744141
1747258552.8760648,1947,6.620659828186035
1747258553.5722613,1950,6.879173278808594
1747258553.8045006,1951,5.909674167633057
1747258554.2672327,1953,6.102820873260498
1747258554.9626565,1956,7.032059192657471
1747258555.8908587,1960,6.327589511871338
1747258556.1216419,1961,6.589615345001221
1747258556.3550136,1962,5.929067611694336
1747258556.5883403,1963,6.5896830558776855
1747258556.8215628,1964,5.677626132965088
1747258557.3001812,1966,5.365749835968018
1747258557.532237,1967,6.087635517120361
1747258557.763202,1968,6.290666103363037
1747258557.9959164,1969,6.6649169921875
1747258559.3826025,1975,6.693544864654541
1747258559.850396,1977,6.648307800292969
1747258560.0836053,1978,6.549471378326416
1747258560.3171043,1979,6.779938220977783
1747258560.5483658,1980,6.67598295211792
1747258560.7841408,1981,6.832864761352539
1747258561.0164561,1982,6.566107749938965
1747258561.2464142,1983,7.155479431152344
1747258561.7083042,1985,6.633723258972168
1747258562.1700764,1987,6.306491851806641
1747258562.4015553,1988,6.370403289794922
1747258562.6329021,1989,7.122710227966309
1747258563.0978394,1991,6.190131187438965
1747258563.3353388,1992,6.333598613739014
1747258563.5687404,1993,6.799770832061768
1747258564.031721,1995,6.730158805847168
1747258564.9721177,1999,6.900700569152832


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_10_797532-tag-train_loss.csv <==
Wall time,Step,Value
1747258096.2710578,0,2.3040640354156494
1747258097.0467043,3,2.291884422302246
1747258097.2810664,4,2.425705909729004
1747258098.6858687,10,2.3208651542663574
1747258098.9139829,11,2.312647819519043
1747258099.6114767,14,2.272658348083496
1747258099.8479834,15,3.4191150665283203
1747258100.5584135,18,28.516849517822266
1747258100.8087053,19,2.221926689147949
1747258101.050197,20,2.2882542610168457
1747258101.5123894,22,2.189528703689575
1747258101.748331,23,2.293161153793335
1747258102.453491,26,2.2723231315612793
1747258102.6885626,27,9.066442489624023
1747258104.1061375,33,2.274932622909546
1747258104.8022628,36,2.208617925643921
1747258105.0365934,37,2.0717906951904297
1747258105.2692819,38,2.10412335395813
1747258105.5015078,39,8.764781951904297
1747258105.7341464,40,2.099684238433838
1747258107.386411,47,1.8554224967956543
1747258107.6244192,48,1.7349584102630615
1747258107.8647656,49,1.5840262174606323
1747258108.333811,51,1.6356407403945923
1747258108.5687847,52,1.9148502349853516
1747258109.042993,54,1.73722505569458
1747258109.7369676,57,1.6298531293869019
1747258110.432121,60,1.6088496446609497
1747258110.6629775,61,1.810533046722412
1747258110.892984,62,1.813394546508789
1747258111.1260016,63,1.8612074851989746
1747258111.5897665,65,1.821455717086792
1747258111.8206575,66,1.6919704675674438
1747258112.0560737,67,1.649838924407959
1747258112.28865,68,2.2468299865722656
1747258112.7637773,70,3.060443639755249
1747258112.998859,71,1.8167095184326172
1747258114.4693885,77,1.7675127983093262
1747258114.9571357,79,1.721630573272705
1747258115.1896458,80,1.849076271057129
1747258115.6654642,82,1.5673949718475342
1747258115.9050028,83,1.6877493858337402
1747258116.3854015,85,1.6400362253189087
1747258117.3543768,89,1.571656346321106
1747258117.5900111,90,1.313169240951538
1747258118.7617857,95,1.6283740997314453
1747258119.7252038,99,1.4510324001312256
1747258119.9705791,100,1.3540740013122559
1747258120.6986523,103,1.0481784343719482
1747258121.4180558,106,1.6139625310897827
1747258121.6550114,107,1.145135521888733
1747258122.1222818,109,1.094696283340454
1747258123.3017921,114,1.270348072052002
1747258123.7644548,116,1.0160439014434814
1747258124.9507086,121,1.2837936878204346
1747258125.90757,125,0.543308436870575
1747258126.140346,126,0.45036253333091736
1747258126.6094995,128,0.6921111345291138
1747258127.0773401,130,0.40772947669029236
1747258127.3111184,131,0.5121017694473267
1747258127.5433884,132,0.3335632085800171
1747258128.4776797,136,0.4514017701148987
1747258128.7109778,137,0.7123891115188599
1747258130.117441,143,1.041156530380249
1747258130.3559282,144,0.6873008012771606
1747258130.8310816,146,0.36735761165618896
1747258131.0660334,147,0.31303268671035767
1747258131.7743938,150,0.4490223526954651
1747258133.4121761,157,0.3939310312271118
1747258133.8773043,159,0.20374751091003418
1747258134.1100912,160,0.17695485055446625
1747258134.592121,162,0.2842780351638794
1747258135.0571978,164,0.23059192299842834
1747258135.5199993,166,0.13340336084365845
1747258136.4545734,170,0.1652493178844452
1747258136.6858394,171,0.20883376896381378
1747258136.914935,172,0.23687270283699036
1747258137.603414,175,0.32494431734085083
1747258137.8382816,176,0.2838013768196106
1747258138.0677168,177,0.22190195322036743
1747258138.2981648,178,0.21613028645515442
1747258138.7643797,180,0.2416592836380005
1747258139.0012345,181,0.17357228696346283
1747258139.693121,184,0.1790999472141266
1747258139.930853,185,0.19362938404083252
1747258140.1627638,186,0.2909556031227112
1747258140.8615737,189,0.181284561753273
1747258141.0942287,190,0.21256506443023682
1747258141.326058,191,0.2774328589439392
1747258141.5620112,192,0.36762499809265137
1747258142.2764454,195,0.1991097331047058
1747258143.226931,199,0.23669016361236572
1747258143.46523,200,0.2504754662513733
1747258143.9429615,202,0.3677249252796173
1747258144.1817927,203,0.15040212869644165
1747258144.4187326,204,0.13936319947242737
1747258144.6572766,205,0.1476132720708847
1747258145.117153,207,0.17935413122177124
1747258145.57357,209,0.1013679951429367
1747258146.046228,211,0.20260706543922424
1747258146.5194438,213,0.10800161957740784
1747258146.986032,215,0.1322217583656311
1747258147.2211618,216,0.2514966130256653
1747258147.68866,218,0.15408377349376678
1747258147.9232597,219,0.16269400715827942
1747258148.1580036,220,0.18632185459136963
1747258148.392957,221,0.12468865513801575
1747258148.625909,222,0.20555245876312256
1747258149.0899684,224,0.24179363250732422
1747258149.3207223,225,0.1483454704284668
1747258150.2511904,229,0.10512184351682663
1747258151.6539388,235,0.21299108862876892
1747258152.1196628,237,0.10380993038415909
1747258152.3529284,238,0.16044913232326508
1747258152.5907936,239,0.19119536876678467
1747258153.0579538,241,0.1697501242160797
1747258153.297024,242,0.1678866297006607
1747258153.7617278,244,0.14047423005104065
1747258153.9955447,245,0.13768941164016724
1747258154.2295842,246,0.1398124396800995
1747258154.4645305,247,0.1143568828701973
1747258155.6355567,252,0.2099801003932953
1747258155.8665469,253,0.22025832533836365
1747258156.0975637,254,0.14311404526233673
1747258156.7978287,257,0.12092044949531555
1747258157.0281794,258,0.11389408260583878
1747258157.2589014,259,0.10739880055189133
1747258157.4912078,260,0.11085999011993408
1747258157.9532661,262,0.12580734491348267
1747258159.8356104,270,0.13079367578029633
1747258160.0879502,271,0.09726957976818085
1747258160.7964227,274,0.11027295887470245
1747258161.0331392,275,0.12012165784835815
1747258161.2746341,276,0.1104126051068306
1747258161.7456434,278,0.06074398383498192
1747258162.222912,280,0.12828528881072998
1747258162.6970456,282,0.1129593551158905
1747258162.932091,283,0.13966943323612213
1747258163.4012527,285,0.08837473392486572
1747258163.8777428,287,0.20640332996845245
1747258164.1117167,288,0.11033011972904205
1747258164.5788763,290,0.10822809487581253
1747258165.7427769,295,0.06031880900263786
1747258165.9791389,296,0.11901890486478806
1747258166.2074137,297,0.11142764985561371
1747258166.4425156,298,0.0875294879078865
1747258167.8383846,304,0.1066381186246872
1747258168.3035777,306,0.04790830612182617
1747258168.7636604,308,0.10484075546264648
1747258169.0018954,309,0.10047518461942673
1747258169.742744,312,0.10617396235466003
1747258169.985653,313,0.04914938658475876
1747258170.7005663,316,0.10631457716226578
1747258171.1815543,318,0.21300767362117767
1747258171.430029,319,0.24717916548252106
1747258172.1577332,322,0.07956230640411377
1747258172.6289122,324,0.11664094775915146
1747258173.8093603,329,0.15407025814056396
1747258174.0440059,330,0.0812237560749054
1747258174.279824,331,0.046740587800741196
1747258174.515074,332,0.11221903562545776
1747258175.6884198,337,0.08866842091083527
1747258175.9223123,338,0.09034553170204163
1747258176.394273,340,0.17267397046089172
1747258177.1020129,343,0.11904212832450867
1747258177.339973,344,0.06284958124160767
1747258177.5785491,345,0.07683758437633514
1747258177.8187208,346,0.05306631699204445
1747258178.2846148,348,0.07019088417291641
1747258178.757451,350,0.06338878720998764
1747258179.2334628,352,0.03192634508013725
1747258179.4685123,353,0.12110511213541031
1747258179.7020547,354,0.10942068696022034
1747258180.647149,358,0.07702195644378662
1747258181.1363206,360,0.14099207520484924
1747258181.6220996,362,0.0635375827550888
1747258181.8647828,363,0.1982342004776001
1747258182.1029527,364,0.06244243308901787
1747258182.3382103,365,0.07763124257326126
1747258182.579221,366,0.0791553407907486
1747258182.8150485,367,0.11107228696346283
1747258183.047563,368,0.07019316405057907
1747258184.437404,374,0.11949832737445831
1747258185.1339138,377,0.0695604532957077
1747258185.3721843,378,0.05499158799648285
1747258186.9967878,385,0.06093348190188408
1747258187.2271204,386,0.05380673706531525
1747258188.1670523,390,0.044289834797382355
1747258188.398787,391,0.06469747424125671
1747258188.6295598,392,0.08395705372095108
1747258188.8626904,393,0.09353429079055786
1747258189.0950317,394,0.07282984256744385
1747258189.3271575,395,0.12850241363048553
1747258189.5587773,396,0.06859525293111801
1747258189.7896097,397,0.36373066902160645
1747258190.0228903,398,0.3946307599544525
1747258190.258094,399,0.12910720705986023
1747258190.7291732,401,0.06616178154945374
1747258190.9697888,402,0.13779352605342865
1747258191.4331307,404,0.12582603096961975
1747258192.3792596,408,0.043756768107414246
1747258192.6130242,409,0.13981738686561584
1747258193.316672,412,0.07472292333841324
1747258193.5493011,413,0.17236150801181793
1747258193.7831004,414,0.13358095288276672
1747258194.0203397,415,0.09728024899959564
1747258194.7371843,418,0.1672615110874176
1747258195.4467373,421,0.06493024528026581
1747258195.6743078,422,0.02956317365169525
1747258196.3767736,425,0.08827891200780869
1747258196.6116807,426,0.07109035551548004
1747258197.55465,430,0.0686803013086319
1747258197.7899225,431,0.10216895490884781
1747258198.5114744,434,0.06651607900857925
1747258198.749017,435,0.1081647276878357
1747258198.9872048,436,0.09994107484817505
1747258199.2208326,437,0.124618761241436
1747258199.4525607,438,0.08448474854230881
1747258199.6828966,439,0.05233833193778992
1747258199.9149463,440,0.14580048620700836
1747258200.147669,441,0.046915020793676376
1747258200.6070063,443,0.08204835653305054
1747258200.84224,444,0.040764160454273224
1747258201.076316,445,0.05683146417140961
1747258201.3068461,446,0.04964887723326683
1747258202.2426543,450,0.08586014062166214
1747258202.481749,451,0.056240200996398926
1747258202.714739,452,0.043443113565444946
1747258202.9488802,453,0.07172264158725739
1747258203.1806655,454,0.04113542288541794
1747258203.6539433,456,0.02220035530626774
1747258204.1226301,458,0.06903700530529022
1747258204.5927887,460,0.029949553310871124
1747258204.826173,461,0.04783059284090996
1747258205.5385456,464,0.10214127600193024
1747258205.7700765,465,0.031661976128816605
1747258206.0036306,466,0.04026864841580391
1747258206.4972198,468,0.0920640081167221
1747258206.9708133,470,0.07894492894411087
1747258207.9207208,474,0.12765081226825714
1747258208.1608646,475,0.040258631110191345
1747258208.8726907,478,0.18353450298309326
1747258209.1070366,479,0.2063748836517334
1747258209.3416595,480,0.10992108285427094
1747258209.5785532,481,0.07617317140102386
1747258209.8151789,482,0.07150274515151978
1747258210.0557234,483,0.09573739767074585
1747258210.2915137,484,0.018125884234905243
1747258210.7734087,486,0.03272996470332146
1747258211.0138736,487,0.05210874229669571
1747258211.2543316,488,0.07251892983913422
1747258211.4920006,489,0.03384845703840256
1747258211.959407,491,0.04499916732311249
1747258212.6519413,494,0.08756840229034424
1747258213.5749962,498,0.08014010637998581
1747258214.2686863,501,0.06261470913887024
1747258214.4989247,502,0.06140056997537613
1747258214.7310052,503,0.09427343308925629
1747258215.4341972,506,0.05629802867770195
1747258215.9014947,508,0.05150966718792915
1747258216.13395,509,0.06359416991472244
1747258216.367185,510,0.04260611534118652
1747258216.6000552,511,0.04130273312330246
1747258216.8343437,512,0.08799149841070175
1747258217.0704803,513,0.07160057872533798
1747258217.310599,514,0.03796730935573578
1747258218.0028918,517,0.016091175377368927
1747258218.2319717,518,0.04656951129436493
1747258218.461954,519,0.06055126339197159
1747258218.6901932,520,0.04889298602938652
1747258219.3902118,523,0.04725571721792221
1747258221.0072734,530,0.06501984596252441
1747258221.6942577,533,0.06789514422416687
1747258221.9325237,534,0.10019819438457489
1747258222.4003487,536,0.05237351730465889
1747258222.633252,537,0.059511780738830566
1747258222.8649518,538,0.06450225412845612
1747258223.0983377,539,0.07947152853012085
1747258223.3315332,540,0.16157034039497375
1747258223.80707,542,0.07800079882144928
1747258224.0399995,543,0.040833815932273865
1747258224.2734559,544,0.02555045112967491
1747258224.7413116,546,0.057039014995098114
1747258224.976625,547,0.03224364295601845
1747258225.6645286,550,0.10037541389465332
1747258226.1274395,552,0.04997221380472183
1747258226.592409,554,0.010670511052012444
1747258226.8261101,555,0.11186559498310089
1747258227.0586767,556,0.04650445282459259
1747258228.4595246,562,0.06603998690843582
1747258228.6931853,563,0.01821320876479149
1747258228.9315517,564,0.06387411057949066
1747258229.890742,568,0.02843889780342579
1747258230.5885117,571,0.05181498825550079
1747258231.0574508,573,0.030880119651556015
1747258231.769724,576,0.10235937684774399
1747258232.7019498,580,0.14992061257362366
1747258233.6298723,584,0.04525472968816757
1747258233.862303,585,0.09968386590480804
1747258234.093404,586,0.029634837061166763
1747258234.5544114,588,0.020039554685354233
1747258235.0219102,590,0.03497924283146858
1747258235.251295,591,0.06395724415779114
1747258235.4837832,592,0.029086437076330185
1747258235.9487882,594,0.06164158880710602
1747258236.4190094,596,0.05703149735927582
1747258236.660774,597,0.12994149327278137
1747258236.898966,598,0.032213881611824036
1747258237.1287022,599,0.05126841366291046
1747258237.5959954,601,0.10673771053552628
1747258237.8293893,602,0.04723512381315231
1747258238.058329,603,0.03290889039635658
1747258238.5269651,605,0.03561785817146301
1747258239.220048,608,0.061025768518447876
1747258239.6808987,610,0.07749737799167633
1747258240.3777058,613,0.013118190690875053
1747258240.6089478,614,0.028981821611523628
1747258241.0722442,616,0.010576623491942883
1747258241.5410354,618,0.05913863331079483
1747258242.0039651,620,0.03693075850605965
1747258242.4743323,622,0.051655903458595276
1747258242.7048326,623,0.04838520660996437
1747258243.3990562,626,0.03668411821126938
1747258243.8734148,628,0.044933632016181946
1747258244.1090717,629,0.05244099721312523
1747258245.0632048,633,0.05071178823709488
1747258245.5349164,635,0.034675054252147675
1747258246.0038438,637,0.06029605120420456
1747258246.704716,640,0.05564326047897339
1747258246.9346857,641,0.006036555394530296
1747258247.1672397,642,0.05047284811735153
1747258247.3970633,643,0.11349339783191681
1747258247.625062,644,0.041119396686553955
1747258247.859777,645,0.03046438656747341
1747258248.7850173,649,0.10260080546140671
1747258249.250791,651,0.006718045100569725
1747258249.4862738,652,0.03394269198179245
1747258249.7309713,653,0.04572382941842079
1747258249.9638164,654,0.05134687200188637
1747258250.2023003,655,0.025398632511496544
1747258250.9081485,658,0.08793957531452179
1747258251.1434822,659,0.027506148442626
1747258251.3826272,660,0.04545849561691284
1747258253.0041783,667,0.039288029074668884
1747258253.7014523,670,0.014674786478281021
1747258254.8670883,675,0.05206567049026489
1747258255.1001208,676,0.06375391036272049
1747258255.3301063,677,0.008635340258479118
1747258256.028918,680,0.022168684750795364
1747258256.4997933,682,0.05573107302188873
1747258256.7319505,683,0.1278088390827179
1747258256.9670837,684,0.03797590732574463
1747258257.6648798,687,0.15172143280506134
1747258258.8374352,692,0.04834463447332382
1747258259.2995622,694,0.04007963836193085
1747258259.5336072,695,0.013692561537027359
1747258259.76661,696,0.046485550701618195
1747258259.9993787,697,0.01655241847038269
1747258260.4680398,699,0.07305620610713959
1747258261.1960497,702,0.0294174961745739
1747258261.4255466,703,0.027037344872951508
1747258261.9028916,705,0.07260142266750336
1747258262.8518064,709,0.08366071432828903
1747258263.0869477,710,0.014764218591153622
1747258263.5646937,712,0.025302259251475334
1747258264.2704747,715,0.016493676230311394
1747258264.7317526,717,0.10407086461782455
1747258265.1950014,719,0.03669581562280655
1747258265.4314017,720,0.06553689390420914
1747258265.6709979,721,0.06767945736646652
1747258266.1356745,723,0.014049367047846317
1747258266.6230803,725,0.04719734936952591
1747258266.863792,726,0.03143634647130966
1747258267.1042778,727,0.0035190358757972717
1747258267.34247,728,0.08302953839302063
1747258267.5748193,729,0.0405457466840744
1747258268.0535579,731,0.04634488373994827
1747258268.2898579,732,0.19313162565231323
1747258268.5258844,733,0.08577115833759308
1747258269.7146327,738,0.028065208345651627
1747258269.9547732,739,0.0392153225839138
1747258270.1902442,740,0.038663603365421295
1747258270.6595438,742,0.041638314723968506
1747258270.8967113,743,0.056369662284851074
1747258271.1301637,744,0.0235627219080925
1747258271.361435,745,0.0667530745267868
1747258272.9844532,752,0.022419562563300133
1747258273.678738,755,0.03715680167078972
1747258273.9192753,756,0.013787280768156052
1747258274.3837228,758,0.019129812717437744
1747258275.548612,763,0.01820005290210247
1747258275.7811773,764,0.06555894762277603
1747258276.0126033,765,0.009738817811012268
1747258276.7096744,768,0.07064006477594376
1747258277.0291777,769,0.013496657833456993
1747258277.734789,772,0.004777664318680763
1747258277.9745538,773,0.0031435787677764893
1747258278.458459,775,0.04234030097723007
1747258278.696209,776,0.04738008975982666
1747258279.1648028,778,0.020935427397489548
1747258279.3962662,779,0.0956161767244339
1747258279.6302056,780,0.03897854685783386
1747258279.8642058,781,0.04666970297694206
1747258280.0975058,782,0.0315605103969574
1747258281.4841075,788,0.03502717241644859
1747258281.7189205,789,0.049486059695482254
1747258282.1807332,791,0.043103381991386414
1747258282.6443994,793,0.03898594528436661
1747258283.1078823,795,0.03024185821413994
1747258283.3491518,796,0.02653883397579193
1747258284.0724294,799,0.022594237700104713
1747258284.3050907,800,0.010354982689023018
1747258285.238665,804,0.032586656510829926
1747258285.4713755,805,0.015040982514619827
1747258285.7064204,806,0.008218837901949883
1747258285.940553,807,0.020012710243463516
1747258286.6438196,810,0.24906739592552185
1747258287.355972,813,0.04445838928222656
1747258288.5578804,818,0.008752360939979553
1747258288.796277,819,0.005592308938503265
1747258289.2640896,821,0.057864606380462646
1747258289.50174,822,0.035743147134780884
1747258289.737914,823,0.01363192219287157
1747258290.2158804,825,0.027709290385246277
1747258290.455563,826,0.025091517716646194
1747258290.688233,827,0.058515362441539764
1747258290.9189212,828,0.2116207331418991
1747258291.8613875,832,0.142787367105484
1747258292.0916378,833,0.028978988528251648
1747258292.5529068,835,0.015784626826643944
1747258292.7850454,836,0.01704193651676178
1747258293.0198367,837,0.02206016518175602
1747258293.48842,839,0.008777685463428497
1747258293.7305632,840,0.016705451533198357
1747258294.4567122,843,0.36904698610305786
1747258294.9357939,845,0.06247126683592796
1747258296.1146526,850,0.03881930932402611
1747258296.3560107,851,0.021913159638643265
1747258297.0558293,854,0.07235746085643768
1747258297.7628386,857,0.026871096342802048
1747258298.4677715,860,0.07747986167669296
1747258298.9326391,862,0.03754768893122673
1747258299.631622,865,0.024724092334508896
1747258299.8662853,866,0.05259813740849495
1747258300.7982914,870,0.1262464076280594
1747258301.0333192,871,0.003514029085636139
1747258303.3745546,881,0.031381383538246155
1747258303.8363254,883,0.021924080327153206
1747258304.064075,884,0.047720715403556824
1747258304.2916787,885,0.07493908703327179
1747258304.5192292,886,0.016434913501143456
1747258304.9743216,888,0.05023245885968208
1747258305.4286542,890,0.04094664007425308
1747258305.8856075,892,0.011723872274160385
1747258306.5749714,895,0.030657310038805008
1747258307.045829,897,0.05694085732102394
1747258307.2784433,898,0.008631633594632149
1747258307.9776235,901,0.026851890608668327
1747258308.2136767,902,0.01389484666287899
1747258308.6819227,904,0.013123412616550922
1747258309.1492221,906,0.06856994330883026
1747258309.3865616,907,0.045699186623096466
1747258309.6197624,908,0.03098556399345398
1747258310.0902536,910,0.026173029094934464
1747258310.3191788,911,0.026768619194626808
1747258311.0159123,914,0.006694597192108631
1747258311.9497247,918,0.015778012573719025
1747258312.1823602,919,0.030958540737628937
1747258312.6543984,921,0.024541180580854416
1747258313.1219077,923,0.01151062548160553
1747258314.0616207,927,0.059529684484004974
1747258314.2938175,928,0.045043718069791794
1747258314.5252461,929,0.036572668701410294
1747258314.7589722,930,0.010522320866584778
1747258314.9896612,931,0.009959147311747074
1747258315.2206566,932,0.009300131350755692
1747258315.453821,933,0.012337744235992432
1747258315.9184217,935,0.015789540484547615
1747258316.8518896,939,0.07151103019714355
1747258317.3292468,941,0.02352805994451046
1747258317.5575213,942,0.015909874811768532
1747258318.24564,945,0.054349325597286224
1747258319.1615877,949,0.04625213146209717
1747258319.8683023,952,0.024730827659368515
1747258320.3422246,954,0.046963028609752655
1747258320.5783088,955,0.0209258571267128
1747258320.8176656,956,0.016818657517433167
1747258321.7651243,960,0.031175607815384865
1747258322.2247114,962,0.0052492208778858185
1747258322.4572248,963,0.012176057323813438
1747258322.6888137,964,0.04226592928171158
1747258322.9184089,965,0.01848633773624897
1747258323.385786,967,0.011514097452163696
1747258323.6169205,968,0.011111916974186897
1747258324.3240688,971,0.006191102787852287
1747258325.4895694,976,0.018293533474206924
1747258325.9569066,978,0.05092354118824005
1747258326.1890042,979,0.04633728414773941
1747258326.6540265,981,0.018427250906825066
1747258326.9002268,982,0.085658960044384
1747258327.8338642,986,0.04041093587875366
1747258328.306154,988,0.004298144020140171
1747258328.5398467,989,0.0291576124727726
1747258328.7705927,990,0.03075498528778553
1747258329.248357,992,0.03784354031085968
1747258329.713365,994,0.02422327920794487
1747258329.9441965,995,0.020059380680322647
1747258330.1751359,996,0.005033574998378754
1747258330.6417727,998,0.036776650696992874
1747258330.873695,999,0.0394669845700264
1747258331.3416295,1001,0.03178882598876953
1747258331.571575,1002,0.007632268592715263
1747258331.8021193,1003,0.03653695806860924
1747258332.0376966,1004,0.024207357317209244
1747258332.268513,1005,0.022824710234999657
1747258332.5027347,1006,0.004831015132367611
1747258333.658729,1011,0.03115958347916603
1747258334.1195283,1013,0.018477750942111015
1747258334.5816603,1015,0.03238213062286377
1747258334.8187883,1016,0.019840048626065254
1747258335.0506284,1017,0.02209307998418808
1747258336.2207916,1022,0.04299292713403702
1747258337.178459,1026,0.02916862443089485
1747258337.666861,1028,0.01886676624417305
1747258337.9014268,1029,0.012904910370707512
1747258339.2801461,1035,0.15086132287979126
1747258339.5129406,1036,0.018707286566495895
1747258339.7432015,1037,0.11308743059635162
1747258339.9727435,1038,0.04062589257955551
1747258340.2059047,1039,0.01648840308189392
1747258341.1437628,1043,0.09943635016679764
1747258341.6193988,1045,0.005619562231004238
1747258341.856851,1046,0.0017901510000228882
1747258343.2814755,1052,0.01817689836025238
1747258343.5164726,1053,0.08409669995307922
1747258344.22328,1056,0.034322455525398254
1747258344.6906078,1058,0.046327121555805206
1747258344.926798,1059,0.0025087231770157814
1747258345.1603305,1060,0.010818246752023697
1747258345.6317813,1062,0.035952482372522354
1747258346.334772,1065,0.00991792418062687
1747258346.5694919,1066,0.03556189686059952
1747258346.8160152,1067,0.025318756699562073
1747258347.2989743,1069,0.02125374972820282
1747258347.5488348,1070,0.021667588502168655
1747258347.7850182,1071,0.029250308871269226
1747258348.0241647,1072,0.010625908151268959
1747258348.2643876,1073,0.056391309946775436
1747258348.4992416,1074,0.011538587510585785
1747258349.2114658,1077,0.05475924164056778
1747258349.4450767,1078,0.010067299008369446
1747258349.934032,1080,0.02925139293074608
1747258350.1723719,1081,0.03989335894584656
1747258350.408367,1082,0.0974004715681076
1747258351.120724,1085,0.00584256649017334
1747258351.3551705,1086,0.021900447085499763
1747258351.5904503,1087,0.0496254600584507
1747258352.530127,1091,0.0292377732694149
1747258352.7639577,1092,0.036421358585357666
1747258352.9973037,1093,0.03206674009561539
1747258354.1614795,1098,0.004515413194894791
1747258354.624345,1100,0.006433743983507156
1747258355.0901575,1102,0.0018094386905431747
1747258355.3240588,1103,0.02417830564081669
1747258355.5627487,1104,0.07041778415441513
1747258356.2666492,1107,0.07541366666555405
1747258356.5020232,1108,0.03350219503045082
1747258356.7336097,1109,0.05044787377119064
1747258356.9683335,1110,0.06311511993408203
1747258357.1995842,1111,0.0033701732754707336
1747258357.4303806,1112,0.05996379256248474
1747258357.6599274,1113,0.04008018225431442
1747258357.892069,1114,0.01883169263601303
1747258358.3790193,1116,0.02430257759988308
1747258359.0945826,1119,0.009790008887648582
1747258359.567314,1121,0.01903410069644451
1747258359.8054345,1122,0.017007064074277878
1747258360.5124516,1125,0.032435908913612366
1747258360.7464051,1126,0.01631225273013115
1747258361.212658,1128,0.01169048435986042
1747258361.4438412,1129,0.016702743247151375
1747258361.6779919,1130,0.0682152658700943
1747258361.9094696,1131,0.021248620003461838
1747258362.1493957,1132,0.015140196308493614
1747258362.613939,1134,0.001870080828666687
1747258362.8465443,1135,0.005120253190398216
1747258363.0849595,1136,0.007159538567066193
1747258363.7789865,1139,0.05141689255833626
1747258364.4792917,1142,0.024261124432086945
1747258365.170763,1145,0.019323740154504776
1747258365.4018846,1146,0.0011815577745437622
1747258365.8635883,1148,0.04333982989192009
1747258366.093279,1149,0.008653385564684868
1747258366.3255327,1150,0.025512786582112312
1747258366.5572143,1151,0.04177055507898331
1747258366.7924163,1152,0.01289650984108448
1747258367.0257368,1153,0.03240938484668732
1747258367.4853928,1155,0.002327311784029007
1747258368.6422157,1160,0.060122281312942505
1747258369.1056325,1162,0.0016893595457077026
1747258369.5811417,1164,0.0023864097893238068
1747258370.054085,1166,0.04781723394989967
1747258370.2858398,1167,0.015965335071086884
1747258371.6989026,1173,0.015456415712833405
1747258371.9366543,1174,0.03359325975179672
1747258372.4066288,1176,0.025013627484440804
1747258372.6406436,1177,0.02494833432137966
1747258372.8752282,1178,0.004798851907253265
1747258373.8322828,1182,0.007153162732720375
1747258374.3171816,1184,0.014544341713190079
1747258374.7825844,1186,0.0026702135801315308
1747258375.256379,1188,0.033001985400915146
1747258375.493657,1189,0.023646820336580276
1747258375.739461,1190,0.0641319751739502
1747258376.4625964,1193,0.04895630478858948
1747258376.7013729,1194,0.043598633259534836
1747258376.946398,1195,0.025297347456216812
1747258377.4486148,1197,0.017067400738596916
1747258377.6897933,1198,0.03827836364507675
1747258378.390029,1201,0.0020052697509527206
1747258378.6297696,1202,0.0022691749036312103
1747258379.3267095,1205,0.04191512241959572
1747258379.5652518,1206,0.019120682030916214
1747258379.7963064,1207,0.023147450760006905
1747258380.2681909,1209,0.012235012836754322
1747258381.2054157,1213,0.009908219799399376
1747258381.4387715,1214,0.0022334549576044083
1747258381.676723,1215,0.11917532235383987
1747258382.1389315,1217,0.009053374640643597
1747258382.3767457,1218,0.03878927230834961
1747258383.57089,1223,0.03331783413887024
1747258384.0573885,1225,0.000994570553302765
1747258384.7562096,1228,0.0016663167625665665
1747258384.9891262,1229,0.02181522734463215
1747258385.6793895,1232,0.0016918051987886429
1747258385.9062848,1233,0.00031528063118457794
1747258387.0787692,1238,0.06574034690856934
1747258387.550916,1240,0.032071538269519806
1747258387.7979615,1241,0.006334416568279266
1747258388.0307963,1242,0.055207714438438416
1747258388.266078,1243,0.0370890311896801
1747258388.506699,1244,0.010350559838116169
1747258388.743202,1245,0.002430180087685585
1747258388.9788792,1246,0.04611681029200554
1747258389.6767626,1249,0.0009793471544981003
1747258389.9118407,1250,0.0008860733360052109
1747258390.143557,1251,0.015127616003155708
1747258390.374922,1252,0.033605270087718964
1747258390.85049,1254,0.020226944237947464
1747258391.324145,1256,0.03545393794775009
1747258391.563447,1257,0.04828524962067604
1747258392.2686486,1260,0.06673680245876312
1747258392.4986262,1261,0.04495628550648689
1747258393.1959877,1264,0.027725985273718834
1747258393.899184,1267,0.009960001334547997
1747258394.825664,1271,0.02255968190729618
1747258396.0019996,1276,0.007100088521838188
1747258396.231543,1277,0.022987496107816696
1747258396.4695222,1278,0.024598579853773117
1747258397.4056842,1282,0.02152041718363762
1747258398.10897,1285,0.021301141008734703
1747258399.2739818,1290,0.0048077404499053955
1747258399.9817486,1293,0.005202054977416992
1747258400.6884406,1296,0.043063826858997345
1747258401.1560564,1298,0.0072196898981928825
1747258401.3906744,1299,0.0274704247713089
1747258402.0914807,1302,0.015284325927495956
1747258403.034896,1306,0.0009492896497249603
1747258403.9832683,1310,0.03486659377813339
1747258404.9270518,1314,0.04804801940917969
1747258405.1661153,1315,0.003037072718143463
1747258406.34877,1320,0.0008125845342874527
1747258406.8097045,1322,0.006533638574182987
1747258407.0395412,1323,0.008988164365291595
1747258407.5017612,1325,0.01854068972170353
1747258407.7330883,1326,0.00048360228538513184
1747258408.198826,1328,0.023290731012821198
1747258409.8247664,1335,0.0060355160385370255
1747258411.9187555,1344,0.05081547796726227
1747258412.1514826,1345,0.011378000490367413
1747258412.6200988,1347,0.0036518462002277374
1747258412.8532264,1348,0.04123740643262863
1747258413.5629992,1351,0.05214225500822067
1747258413.7976282,1352,0.023360375314950943
1747258414.2586868,1354,0.016853438690304756
1747258415.1884336,1358,0.036728210747241974
1747258415.6540294,1360,0.05315624549984932
1747258416.5912447,1364,0.025480812415480614
1747258416.8267896,1365,0.002340530976653099
1747258417.0571275,1366,0.031039061024785042
1747258417.2883801,1367,0.022033708170056343
1747258417.5200422,1368,0.03152832016348839
1747258418.451022,1372,0.1218227818608284
1747258418.681181,1373,0.014813944697380066
1747258419.1425571,1375,0.0527924969792366
1747258419.3732085,1376,0.0012680571526288986
1747258420.3121884,1380,0.05264199525117874
1747258421.4813333,1385,0.028152747079730034
1747258421.7129874,1386,0.004336584359407425
1747258422.648606,1390,0.05018629878759384
1747258423.3443975,1393,0.020370343700051308
1747258424.037984,1396,0.04061801731586456
1747258424.270443,1397,0.022087570279836655
1747258424.7371056,1399,0.034331079572439194
1747258424.973648,1400,0.020184891298413277
1747258425.6671143,1403,0.047540612518787384
1747258426.1291773,1405,0.041359931230545044
1747258427.996833,1413,0.01616702415049076
1747258428.69568,1416,0.02443166822195053
1747258428.927146,1417,0.007983040064573288
1747258429.3941565,1419,0.009554611518979073
1747258429.8577366,1421,0.01247695554047823
1747258430.0894957,1422,0.005746539682149887
1747258432.1571577,1431,0.0642467811703682
1747258432.3886607,1432,0.0009271744638681412
1747258433.3188114,1436,0.04977066442370415
1747258433.7784255,1438,0.010775386355817318
1747258434.007279,1439,0.010389868170022964
1747258434.2359788,1440,0.010111111216247082
1747258434.476184,1441,0.03529337793588638
1747258435.188619,1444,0.026274440810084343
1747258435.6909144,1446,0.0735478401184082
1747258435.9338803,1447,0.004632195457816124
1747258436.1731763,1448,0.005226268898695707
1747258436.4131553,1449,0.009454576298594475
1747258436.6457298,1450,0.06366053223609924
1747258436.8807015,1451,0.006785230711102486
1747258437.11893,1452,0.011412668973207474
1747258437.5882452,1454,0.03574146330356598
1747258437.8214412,1455,0.0047660693526268005
1747258438.0535777,1456,0.043836142867803574
1747258438.2863276,1457,0.0023313574492931366
1747258438.5204573,1458,0.02380242571234703
1747258438.7503421,1459,0.0633537620306015
1747258438.9809494,1460,0.00515524297952652
1747258439.2183216,1461,0.04582571983337402
1747258439.6773946,1463,0.002391289919614792
1747258441.391349,1470,0.04277302324771881
1747258442.0870295,1473,0.04649464413523674
1747258442.314266,1474,0.0016105938702821732
1747258442.7807274,1476,0.010900009423494339
1747258443.0084658,1477,0.02969212643802166
1747258443.9293008,1481,0.02986588515341282
1747258444.157154,1482,0.017608653753995895
1747258444.386338,1483,0.01362244226038456
1747258445.2961721,1487,0.004553265869617462
1747258445.5266187,1488,0.003142600879073143
1747258445.7559144,1489,0.02247614972293377
1747258445.984977,1490,0.00235942006111145
1747258446.217239,1491,0.024791879579424858
1747258446.6870446,1493,0.004097549244761467
1747258446.9248765,1494,0.028446557000279427
1747258447.8614159,1498,0.02543066442012787
1747258448.093413,1499,0.026196500286459923
1747258448.324417,1500,0.025416100397706032
1747258448.7878706,1502,0.09177538752555847
1747258449.4892204,1505,0.002219654619693756
1747258450.4080043,1509,0.04700800031423569
1747258450.6380563,1510,0.004244946874678135
1747258450.877887,1511,0.007088003680109978
1747258451.334504,1513,0.021439965814352036
1747258451.7925727,1515,0.057546764612197876
1747258452.0399337,1516,0.004733867943286896
1747258453.6708884,1523,0.053844112902879715
1747258454.3657763,1526,0.01041724719107151
1747258454.8311086,1528,0.05419551581144333
1747258456.226269,1534,0.04841458052396774
1747258456.9264328,1537,0.010623875074088573
1747258457.1598322,1538,0.008387858979403973
1747258457.8576343,1541,0.000691751018166542
1747258458.78342,1545,0.06323065608739853
1747258459.2471383,1547,0.006836805492639542
1747258459.4800618,1548,0.0014162305742502213
1747258460.1705234,1551,0.012610109522938728
1747258460.4001215,1552,0.06135866418480873
1747258460.6303482,1553,0.011797959916293621
1747258461.1065178,1555,0.002541922964155674
1747258461.5774775,1557,0.008192414417862892
1747258462.7345877,1562,0.008210426196455956
1747258463.198255,1564,0.04886065423488617
1747258463.427462,1565,0.0012399796396493912
1747258463.6562703,1566,0.006106173619627953
1747258464.1205723,1568,0.012764077633619308
1747258464.5800197,1570,0.009976677596569061
1747258464.8114777,1571,0.005557715892791748
1747258465.039262,1572,0.06430353969335556
1747258465.2676098,1573,0.002177217975258827
1747258465.9692762,1576,0.013461500406265259
1747258466.428106,1578,0.019668886438012123
1747258466.661649,1579,0.11340739578008652
1747258466.894085,1580,0.03299067169427872
1747258467.1252232,1581,0.004735779017210007
1747258467.369991,1582,0.03205673024058342
1747258468.0759728,1585,0.004421018064022064
1747258469.2513995,1590,0.0033588316291570663
1747258470.4143527,1595,0.005161372013390064
1747258470.6497762,1596,0.05397516489028931
1747258470.8920405,1597,0.0013964157551527023
1747258471.839207,1601,0.028772015124559402
1747258472.071618,1602,0.007324256934225559
1747258472.3109043,1603,0.07329310476779938
1747258473.9616156,1610,0.001677338033914566
1747258474.195392,1611,0.06193593889474869
1747258474.66092,1613,0.01421581581234932
1747258474.896394,1614,0.020629962906241417
1747258475.3533154,1616,0.03272068127989769
1747258476.2664685,1620,0.01839134469628334
1747258476.720712,1622,0.06521792709827423
1747258477.1766927,1624,0.02163529023528099
1747258477.6458328,1626,0.0010208114981651306
1747258477.8739154,1627,0.045552149415016174
1747258478.7956586,1631,0.006795678287744522
1747258479.7202823,1635,0.008081575855612755
1747258479.9490263,1636,0.07044236361980438
1747258480.185421,1637,0.014005363918840885
1747258480.4143872,1638,0.024421168491244316
1747258480.8818393,1640,0.000997716560959816
1747258481.115381,1641,0.10914913564920425
1747258482.3045738,1646,0.026192843914031982
1747258482.543877,1647,0.0052987802773714066
1747258483.0255184,1649,0.08854953944683075
1747258483.4897616,1651,0.0042747934348881245
1747258483.721927,1652,0.0012880750000476837
1747258483.955146,1653,0.019993213936686516
1747258484.1862602,1654,0.07002492994070053
1747258484.6504903,1656,0.03130554407835007
1747258485.1188402,1658,0.006237119436264038
1747258486.0508018,1662,0.001361168920993805
1747258486.5108757,1664,0.0289569403976202
1747258486.9767516,1666,0.027833271771669388
1747258487.6639729,1669,0.005326123908162117
1747258487.8994808,1670,0.02510303631424904
1747258488.8125062,1674,0.01851513609290123
1747258489.495692,1677,0.0012066811323165894
1747258489.9526982,1679,0.01658308319747448
1747258490.180237,1680,0.0034087952226400375
1747258490.4185593,1681,0.006341021507978439
1747258490.6487362,1682,0.009435219690203667
1747258491.3352854,1685,0.0836963802576065
1747258491.562948,1686,0.029429061338305473
1747258491.7914717,1687,0.0006803013384342194
1747258492.0207636,1688,0.03342257812619209
1747258492.2529366,1689,0.014051880687475204
1747258492.4938712,1690,0.0012131761759519577
1747258493.2061265,1693,0.0021470636129379272
1747258493.4445581,1694,5.25452196598053e-05
1747258493.6836963,1695,0.0004311446100473404
1747258494.1760406,1697,0.012507127597928047
1747258494.4163678,1698,0.0006172265857458115
1747258494.648797,1699,0.0018232781440019608
1747258494.8836038,1700,0.023780707269906998
1747258495.3525484,1702,0.00895971804857254
1747258495.822388,1704,0.016120463609695435
1747258496.527391,1707,0.06475718319416046
1747258496.9911742,1709,0.05645733326673508
1747258497.229087,1710,0.04826309531927109
1747258497.4610758,1711,0.01667073369026184
1747258497.6930382,1712,0.009407846257090569
1747258499.136264,1718,0.008340470492839813
1747258499.3675113,1719,0.028697757050395012
1747258500.0662897,1722,0.007292957976460457
1747258500.2981172,1723,0.003419661894440651
1747258500.5324044,1724,0.04579898342490196
1747258500.7671666,1725,0.005768589675426483
1747258501.942421,1730,0.08299170434474945
1747258503.8112855,1738,0.0017927903681993484
1747258504.0489275,1739,0.05566220358014107
1747258504.2857416,1740,0.000880138948559761
1747258504.9924402,1743,0.012969013303518295
1747258505.463377,1745,0.0021935272961854935
1747258506.1785285,1748,0.005038734525442123
1747258506.4160733,1749,0.00013908743858337402
1747258506.6532476,1750,0.0013813208788633347
1747258506.888859,1751,0.042258743196725845
1747258507.3567371,1753,0.02495533972978592
1747258507.5956411,1754,0.0006302688270807266
1747258508.3141673,1757,0.09489425271749496
1747258509.4802878,1762,0.052328504621982574
1747258509.7100835,1763,0.032220348715782166
1747258510.1681623,1765,0.006399856880307198
1747258510.3969173,1766,0.02046281471848488
1747258510.8671303,1768,0.0007659867405891418
1747258512.49817,1775,0.006516832858324051
1747258512.7301385,1776,0.012228947132825851
1747258512.9707117,1777,0.03902822732925415
1747258513.6710331,1780,0.031275954097509384
1747258513.9018962,1781,0.003955408930778503
1747258514.594877,1784,0.03522409498691559
1747258514.833622,1785,0.004236428998410702
1747258515.0642698,1786,0.0022414177656173706
1747258515.2933164,1787,0.012408500537276268
1747258515.758995,1789,0.008577731437981129
1747258515.9898703,1790,0.0011149588972330093
1747258516.4607017,1792,0.0025422796607017517
1747258516.9483716,1794,0.0002122819423675537
1747258517.4254074,1796,0.12715451419353485
1747258517.660543,1797,0.018751081079244614
1747258518.3611333,1800,0.026618804782629013
1747258518.828568,1802,0.027360673993825912
1747258519.0653026,1803,0.027706604450941086
1747258519.3011248,1804,0.10735774785280228
1747258520.2555332,1808,0.039212435483932495
1747258520.7267315,1810,0.0042131152004003525
1747258521.6626365,1814,0.02098504826426506
1747258522.1319857,1816,0.027594203129410744
1747258522.5979576,1818,0.013094056397676468
1747258522.831525,1819,0.000687282532453537
1747258523.7761934,1823,0.06939437985420227
1747258524.4958777,1826,0.021167930215597153
1747258524.7365952,1827,0.006768972612917423
1747258525.203046,1829,0.03348710015416145
1747258525.4394138,1830,0.041228316724300385
1747258525.91424,1832,0.030493177473545074
1747258526.1484091,1833,0.13841915130615234
1747258526.3819916,1834,0.012949717231094837
1747258526.8558562,1836,0.023759828880429268
1747258527.0987866,1837,0.020943371579051018
1747258527.3359866,1838,0.013045651838183403
1747258528.731403,1844,0.007174446247518063
1747258528.9798384,1845,0.00731020700186491
1747258529.2256129,1846,0.0006296057254076004
1747258529.4668841,1847,0.013930490240454674
1747258529.6982374,1848,0.028187021613121033
1747258530.3841367,1851,0.038682177662849426
1747258530.8401837,1853,0.005108805373311043
1747258531.5458345,1856,0.016302211210131645
1747258532.4799676,1860,0.0017085261642932892
1747258533.4077375,1864,0.02921273559331894
1747258533.6382513,1865,0.0031777210533618927
1747258533.8751934,1866,0.0004416089504957199
1747258534.1096225,1867,0.039818696677684784
1747258535.041106,1871,0.00030841119587421417
1747258535.2721045,1872,0.03707306832075119
1747258535.5131536,1873,0.00039774365723133087
1747258535.741122,1874,0.02654903382062912
1747258535.969295,1875,0.0028849467635154724
1747258536.4352772,1877,0.007480273954570293
1747258536.8915856,1879,0.01893741264939308
1747258537.1197975,1880,0.004544905386865139
1747258537.8175726,1883,0.030732527375221252
1747258538.050355,1884,0.08912450075149536
1747258538.5214572,1886,0.0026358868926763535
1747258538.9814162,1888,0.0008290726691484451
1747258539.4506993,1890,0.007886618375778198
1747258539.6830268,1891,0.04766366258263588
1747258540.622708,1895,0.008654030039906502
1747258541.5492728,1899,0.003428872674703598
1747258542.02422,1901,0.012933580204844475
1747258542.2651649,1902,0.011759709566831589
1747258543.2003992,1906,0.0008124895393848419
1747258543.6691973,1908,0.0012336056679487228
1747258543.9026597,1909,0.0046517811715602875
1747258544.1370635,1910,0.09838296473026276
1747258544.8325584,1913,0.039857231080532074
1747258545.5259776,1916,0.057553861290216446
1747258545.9905784,1918,0.04142223298549652
1747258547.380657,1924,0.009960465133190155
1747258547.6115437,1925,0.03036046214401722
1747258547.8414774,1926,0.002785641700029373
1747258548.3074355,1928,0.019681613892316818
1747258548.5370777,1929,0.04040738195180893
1747258549.2237637,1932,0.0022624898701906204
1747258549.9260275,1935,0.0006466396152973175
1747258550.15797,1936,0.031087838113307953
1747258550.856508,1939,0.033054791390895844
1747258551.0886781,1940,0.04612639546394348
1747258551.3200965,1941,0.04941045492887497
1747258551.5594883,1942,0.0013324674218893051
1747258552.2611296,1945,0.01931876316666603
1747258552.7300098,1947,6.732717156410217e-05
1747258553.425572,1950,0.005381021648645401
1747258553.657381,1951,0.011488871648907661
1747258554.120196,1953,0.01578359678387642
1747258554.8166683,1956,0.02108841761946678
1747258555.7439747,1960,0.0003919564187526703
1747258555.9757698,1961,0.0004066731780767441
1747258556.208259,1962,0.06737766414880753
1747258556.441102,1963,0.009487878531217575
1747258556.6755178,1964,0.013508746400475502
1747258557.153114,1966,0.0007054954767227173
1747258557.3855534,1967,0.04173019900918007
1747258557.6167817,1968,0.0029067248106002808
1747258557.8492339,1969,0.12746340036392212
1747258559.2363448,1975,0.01589922606945038
1747258559.7025466,1977,0.013688106089830399
1747258559.935953,1978,0.056480295956134796
1747258560.1696558,1979,0.04209011793136597
1747258560.402776,1980,0.07016873359680176
1747258560.6379368,1981,0.02995045855641365
1747258560.8696647,1982,0.0018961187452077866
1747258561.1018558,1983,0.0006751492619514465
1747258561.5626664,1985,0.017187876626849174
1747258562.024527,1987,0.01446043886244297
1747258562.2558587,1988,0.0003628581762313843
1747258562.4870229,1989,0.04261908307671547
1747258562.9510643,1991,0.0010962989181280136
1747258563.1909158,1992,0.05210821330547333
1747258563.422095,1993,0.009581217542290688
1747258563.887292,1995,0.013950956985354424
1747258564.8263903,1999,0.00453195720911026


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_17_227382-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258103.0993626,0,0.07515037059783936
1747258103.8279305,3,0.6557015776634216
1747258104.068104,4,1.656944751739502
1747258105.4718344,10,2.5750551223754883
1747258105.7042475,11,0.04526415467262268
1747258106.4050364,14,1.4614461660385132
1747258106.639162,15,0.13474155962467194
1747258107.3467984,18,0.2016964703798294
1747258107.5809565,19,1.2571483850479126
1747258107.8142757,20,0.004919686820358038
1747258108.28459,22,1.5854281187057495
1747258108.5211272,23,-0.27365344762802124
1747258109.2280815,26,0.7266209721565247
1747258109.467956,27,-0.02639937773346901
1747258110.8907483,33,0.4247659742832184
1747258111.591286,36,-0.07384493201971054
1747258111.828964,37,-0.2607386112213135
1747258112.065713,38,0.7746210098266602
1747258112.2982183,39,0.9274606704711914
1747258112.5299783,40,0.23205356299877167
1747258114.1657066,47,0.0010959416395053267
1747258114.405858,48,0.7816512584686279
1747258114.6393232,49,0.11075633764266968
1747258115.1058247,51,0.22383522987365723
1747258115.3412046,52,0.1467427760362625
1747258115.819542,54,0.3922266364097595
1747258116.538885,57,0.9834672212600708
1747258117.263365,60,0.23355938494205475
1747258117.506526,61,0.3268531262874603
1747258117.7407584,62,0.2944653630256653
1747258117.975946,63,0.1316988468170166
1747258118.4421782,65,0.05666508898139
1747258118.6712797,66,0.746800422668457
1747258118.9002972,67,0.19506420195102692
1747258119.1298554,68,0.3199543058872223
1747258119.6115575,70,0.19579054415225983
1747258119.8499284,71,0.13713222742080688
1747258121.327087,77,0.31438446044921875
1747258121.812889,79,0.4415614902973175
1747258122.057211,80,0.03270848095417023
1747258122.5482965,82,0.06795262545347214
1747258122.7986307,83,0.31224438548088074
1747258123.2686179,85,0.04308173060417175
1747258124.2252316,89,0.19678668677806854
1747258124.4652734,90,0.6859282851219177
1747258125.6480563,95,-0.015231581404805183
1747258126.5885608,99,0.05989376828074455
1747258126.827315,100,0.14300785958766937
1747258127.5377996,103,0.5165303349494934
1747258128.2469025,106,0.19483648240566254
1747258128.4882805,107,0.7157121896743774
1747258128.9747458,109,0.32328882813453674
1747258130.1538415,114,0.05921391025185585
1747258130.6252217,116,0.43575942516326904
1747258131.7951136,121,0.2596744894981384
1747258132.7334414,125,0.27906566858291626
1747258132.9690568,126,0.37221652269363403
1747258133.4344156,128,0.14895153045654297
1747258133.899158,130,0.1859281361103058
1747258134.137977,131,0.22785858809947968
1747258134.37269,132,0.2376997023820877
1747258135.3060095,136,0.295463502407074
1747258135.5441768,137,0.06371735781431198
1747258136.9760997,143,0.7140523791313171
1747258137.2108455,144,0.29506435990333557
1747258137.6809056,146,0.17216378450393677
1747258137.9143493,147,0.16802938282489777
1747258138.6242917,150,0.41549381613731384
1747258140.2784057,157,0.17796587944030762
1747258140.7462988,159,0.1492922604084015
1747258140.9829226,160,0.2173134982585907
1747258141.4505205,162,0.268659770488739
1747258141.9217546,164,0.34804677963256836
1747258142.3954225,166,0.12583550810813904
1747258143.3302064,170,0.5144712328910828
1747258143.5629811,171,0.12638111412525177
1747258143.802088,172,0.12432260066270828
1747258144.5037515,175,0.1758607178926468
1747258144.746249,176,0.22181691229343414
1747258144.9827318,177,0.1936372071504593
1747258145.218917,178,0.22945156693458557
1747258145.6885035,180,0.16934674978256226
1747258145.923867,181,0.19781260192394257
1747258146.6516848,184,0.16584527492523193
1747258146.8949826,185,0.24668143689632416
1747258147.1298473,186,0.2074354737997055
1747258147.8424194,189,0.13822495937347412
1747258148.08084,190,0.2600163221359253
1747258148.3166494,191,0.15339282155036926
1747258148.5502508,192,0.21839573979377747
1747258149.2571418,195,0.23034164309501648
1747258150.1948872,199,0.22778689861297607
1747258150.4271758,200,0.5268043875694275
1747258150.888812,202,0.7154840230941772
1747258151.1264648,203,0.31947392225265503
1747258151.3686118,204,0.07467055320739746
1747258151.6069124,205,0.20565982162952423
1747258152.0698867,207,0.1543509066104889
1747258152.5357358,209,0.19894057512283325
1747258152.999281,211,0.45176440477371216
1747258153.4623234,213,0.26940786838531494
1747258153.926154,215,0.2042214274406433
1747258154.1604664,216,0.3028622567653656
1747258154.6333945,218,0.25686225295066833
1747258154.8734944,219,0.20721317827701569
1747258155.1052785,220,0.41134804487228394
1747258155.3434734,221,0.3915250301361084
1747258155.5765228,222,0.16609932482242584
1747258156.0510688,224,0.09560481458902359
1747258156.288514,225,0.16170965135097504
1747258157.2190213,229,0.1775008887052536
1747258158.602207,235,0.156474769115448
1747258159.0622082,237,0.40988314151763916
1747258159.2912877,238,0.26725509762763977
1747258159.5194135,239,0.10874226689338684
1747258159.991924,241,0.14621876180171967
1747258160.2234359,242,0.21625439822673798
1747258160.6998188,244,0.3354838788509369
1747258160.934454,245,0.1930769383907318
1747258161.1763394,246,0.2691808342933655
1747258161.4116898,247,0.32433685660362244
1747258162.6107185,252,0.1749110221862793
1747258162.8476486,253,0.2592836022377014
1747258163.0818884,254,0.3217478096485138
1747258163.8006442,257,0.24612116813659668
1747258164.041304,258,0.17703771591186523
1747258164.2815604,259,0.21457013487815857
1747258164.52184,260,0.3279978036880493
1747258164.9912715,262,0.23365777730941772
1747258166.8719664,270,0.283671498298645
1747258167.1012087,271,0.3013840913772583
1747258167.805821,274,0.34246888756752014
1747258168.0378032,275,0.43976351618766785
1747258168.2802181,276,0.22028417885303497
1747258168.7479358,278,0.4616212844848633
1747258169.2170684,280,0.24516116082668304
1747258169.6912389,282,0.24454791843891144
1747258169.9239619,283,0.28388503193855286
1747258170.3914788,285,0.17623163759708405
1747258170.864262,287,0.4289022386074066
1747258171.102522,288,0.48041099309921265
1747258171.5885143,290,0.3546699583530426
1747258172.7827618,295,0.2713584899902344
1747258173.0228224,296,0.3421722650527954
1747258173.2582314,297,0.3069602847099304
1747258173.4917002,298,0.48431068658828735
1747258174.9088333,304,0.18244414031505585
1747258175.385005,306,0.42216476798057556
1747258175.860327,308,0.19699521362781525
1747258176.0931215,309,0.3362002968788147
1747258176.79801,312,0.45354440808296204
1747258177.0297134,313,0.08020969480276108
1747258177.7342708,316,0.253285676240921
1747258178.2129743,318,0.2129894644021988
1747258178.44566,319,0.299407958984375
1747258179.1479793,322,0.4009252190589905
1747258179.6202002,324,0.2553441524505615
1747258180.81172,329,0.2256271094083786
1747258181.047603,330,0.4046119451522827
1747258181.286877,331,0.6798113584518433
1747258181.5327444,332,0.1690702587366104
1747258182.730243,337,0.3785465657711029
1747258182.967289,338,0.28351619839668274
1747258183.4472728,340,0.18696554005146027
1747258184.180199,343,0.3791314363479614
1747258184.417872,344,0.17709051072597504
1747258184.6601179,345,0.2973029911518097
1747258184.9002256,346,0.34734734892845154
1747258185.3773167,348,0.412662148475647
1747258185.858226,350,0.34073248505592346
1747258186.3242471,352,0.3022976517677307
1747258186.5577726,353,0.7193030714988708
1747258186.7984803,354,0.2247648984193802
1747258187.7441685,358,0.3955806493759155
1747258188.2193427,360,0.20933637022972107
1747258188.6958644,362,0.6815037131309509
1747258188.9308324,363,0.25157004594802856
1747258189.1662922,364,0.3018943965435028
1747258189.4012244,365,0.334668904542923
1747258189.6361048,366,0.2072180062532425
1747258189.867676,367,0.3381160795688629
1747258190.100564,368,0.28291717171669006
1747258191.5029385,374,0.1810712367296219
1747258192.2040133,377,0.3332994878292084
1747258192.4356883,378,0.18844500184059143
1747258194.0697773,385,0.1339256763458252
1747258194.3024461,386,0.27509409189224243
1747258195.237389,390,0.25606417655944824
1747258195.4688663,391,0.5098468661308289
1747258195.700541,392,0.14543816447257996
1747258195.9339406,393,0.18119379878044128
1747258196.1687624,394,0.44012048840522766
1747258196.4065554,395,0.26634979248046875
1747258196.640177,396,0.27594029903411865
1747258196.8721895,397,0.24494332075119019
1747258197.112815,398,0.5165402889251709
1747258197.345526,399,0.2722509503364563
1747258197.824456,401,0.5202147364616394
1747258198.0624933,402,0.25447753071784973
1747258198.539142,404,0.36291059851646423
1747258199.4993196,408,0.5086098313331604
1747258199.73325,409,0.26735082268714905
1747258200.4398682,412,0.5817955732345581
1747258200.6709733,413,0.3519939184188843
1747258200.906437,414,0.38568150997161865
1747258201.142117,415,0.42481717467308044
1747258201.8531466,418,0.24768899381160736
1747258202.5696356,421,0.7530261874198914
1747258202.809865,422,0.5543320178985596
1747258203.5168216,425,0.24312573671340942
1747258203.7533312,426,0.427970826625824
1747258204.6862018,430,0.21221037209033966
1747258204.9209542,431,0.15052098035812378
1747258205.636723,434,0.19448097050189972
1747258205.8725631,435,0.3275901973247528
1747258206.1083555,436,0.35722383856773376
1747258206.3548574,437,0.26520949602127075
1747258206.5989847,438,0.27562597393989563
1747258206.8385937,439,0.40625783801078796
1747258207.0730555,440,0.20102740824222565
1747258207.3108697,441,0.6551086902618408
1747258207.783647,443,0.23663176596164703
1747258208.0233953,444,0.4679357707500458
1747258208.26287,445,0.5836457014083862
1747258208.499066,446,0.21265363693237305
1747258209.4259326,450,0.3810131549835205
1747258209.6588714,451,0.418897420167923
1747258209.8913417,452,0.5758110880851746
1747258210.1293294,453,0.35428643226623535
1747258210.3608928,454,0.27428680658340454
1747258210.8277352,456,0.5557546615600586
1747258211.2916882,458,0.4195495843887329
1747258211.7787833,460,0.8215087652206421
1747258212.017577,461,0.08527419716119766
1747258212.718862,464,0.1972423791885376
1747258212.9525187,465,0.9002844095230103
1747258213.1860569,466,0.15763363242149353
1747258213.6514485,468,0.5244016051292419
1747258214.1163542,470,0.13234807550907135
1747258215.0453036,474,0.3982023298740387
1747258215.2764373,475,0.4161340296268463
1747258215.9811795,478,0.4356866180896759
1747258216.2154846,479,0.5822802186012268
1747258216.4583673,480,0.28522658348083496
1747258216.6910446,481,0.3687736392021179
1747258216.9222062,482,0.5021017789840698
1747258217.1528287,483,0.49414491653442383
1747258217.3828924,484,0.46451303362846375
1747258217.8410444,486,0.3505558669567108
1747258218.0762765,487,0.408212274312973
1747258218.3053274,488,0.36139240860939026
1747258218.538824,489,0.358017235994339
1747258219.0015104,491,0.36779099702835083
1747258219.7078161,494,0.6984263062477112
1747258220.6310978,498,0.40841883420944214
1747258221.3387356,501,0.35455232858657837
1747258221.572098,502,0.46482107043266296
1747258221.8061895,503,0.4852161109447479
1747258222.5046377,506,0.24082110822200775
1747258222.9750302,508,0.3453926742076874
1747258223.208216,509,0.2534959614276886
1747258223.4432168,510,0.3492651879787445
1747258223.6759129,511,0.3262872099876404
1747258223.9082124,512,0.3458506762981415
1747258224.14178,513,0.36501237750053406
1747258224.376546,514,0.3117654025554657
1747258225.0734072,517,1.390028715133667
1747258225.3082428,518,0.700790524482727
1747258225.5416732,519,0.8791897892951965
1747258225.7761562,520,0.6983602643013
1747258226.4780612,523,0.19571122527122498
1747258228.09642,530,0.6991835832595825
1747258228.807398,533,0.19148431718349457
1747258229.049726,534,0.24689793586730957
1747258229.5396218,536,0.5231839418411255
1747258229.7727385,537,0.5513479113578796
1747258230.0079625,538,0.37523308396339417
1747258230.241426,539,0.22196166217327118
1747258230.4752085,540,0.33080291748046875
1747258230.9411304,542,0.3601429760456085
1747258231.1818564,543,0.6008742451667786
1747258231.418842,544,0.7039640545845032
1747258231.905657,546,0.6510347127914429
1747258232.138426,547,0.490955650806427
1747258232.8393178,550,0.6031586527824402
1747258233.3103275,552,0.7052494287490845
1747258233.781618,554,1.696424961090088
1747258234.0177886,555,0.19721883535385132
1747258234.2593024,556,0.6035798788070679
1747258235.6913807,562,0.16511188447475433
1747258235.9314501,563,0.7338877320289612
1747258236.169862,564,0.5626494884490967
1747258237.1226676,568,0.573870837688446
1747258237.8094847,571,0.272359699010849
1747258238.2782307,573,0.9254865646362305
1747258238.9959414,576,0.3977051079273224
1747258239.9492238,580,0.43425452709198
1747258240.9098258,584,0.2802756726741791
1747258241.1547,585,0.5977222323417664
1747258241.39495,586,0.3651352822780609
1747258241.8716497,588,0.46991652250289917
1747258242.3511357,590,1.4462422132492065
1747258242.59306,591,0.1014012023806572
1747258242.835521,592,0.1982935220003128
1747258243.3132389,594,0.35682687163352966
1747258243.7789397,596,0.3424561619758606
1747258244.017994,597,0.422824889421463
1747258244.250707,598,0.7026296257972717
1747258244.494857,599,0.7015023231506348
1747258244.9757762,601,0.21510715782642365
1747258245.2069314,602,0.43268412351608276
1747258245.4442697,603,0.9542559385299683
1747258245.9153366,605,0.5387204885482788
1747258246.6288483,608,0.3387402594089508
1747258247.0992694,610,0.4202716052532196
1747258247.803032,613,0.7012148499488831
1747258248.0377364,614,0.48516035079956055
1747258248.5044227,616,0.4465915858745575
1747258248.974182,618,0.5183464288711548
1747258249.4412565,620,0.8508082032203674
1747258249.906447,622,0.5704521536827087
1747258250.141198,623,0.7530564665794373
1747258250.8416407,626,0.7360579967498779
1747258251.3098214,628,0.38052889704704285
1747258251.5449588,629,0.9627811312675476
1747258252.489067,633,0.3330771028995514
1747258252.9580357,635,0.5369028449058533
1747258253.4311903,637,0.7364927530288696
1747258254.1366558,640,0.2588583528995514
1747258254.3740802,641,1.907694697380066
1747258254.61049,642,0.2137106955051422
1747258254.8564713,643,0.32037073373794556
1747258255.0921977,644,0.3049524426460266
1747258255.332372,645,0.9003486037254333
1747258256.2901947,649,0.31777119636535645
1747258256.7602043,651,0.6441085934638977
1747258256.996129,652,0.6464304327964783
1747258257.2345672,653,0.3928977847099304
1747258257.4672983,654,0.6689500212669373
1747258257.7081478,655,0.548095166683197
1747258258.4234717,658,0.9862289428710938
1747258258.6577737,659,0.40965819358825684
1747258258.8925638,660,0.44650447368621826
1747258260.5784276,667,0.493802011013031
1747258261.2979012,670,0.9628952145576477
1747258262.48638,675,0.4100276529788971
1747258262.7328668,676,0.08503878861665726
1747258262.9692502,677,1.1177916526794434
1747258263.6790926,680,0.5080967545509338
1747258264.1479197,682,0.3236563801765442
1747258264.3821616,683,0.6648414731025696
1747258264.6171887,684,1.0355862379074097
1747258265.3194673,687,1.4116156101226807
1747258266.4925787,692,0.8220506906509399
1747258266.9751797,694,2.009183883666992
1747258267.2097447,695,0.4219578802585602
1747258267.444847,696,0.47632041573524475
1747258267.6875823,697,1.1658787727355957
1747258268.175043,699,0.2418966293334961
1747258268.8794775,702,0.7422251105308533
1747258269.109684,703,1.0987441539764404
1747258269.5851202,705,1.568784236907959
1747258270.508404,709,0.38180011510849
1747258270.7429368,710,1.3148384094238281
1747258271.2073188,712,1.7483021020889282
1747258271.9069424,715,0.3429704010486603
1747258272.3697264,717,0.8068098425865173
1747258272.8355381,719,1.2815691232681274
1747258273.0679896,720,0.559235155582428
1747258273.307218,721,0.5335471034049988
1747258273.7785633,723,0.2830231189727783
1747258274.24451,725,0.19232308864593506
1747258274.476657,726,0.3282400965690613
1747258274.7082238,727,2.390597105026245
1747258274.9428122,728,0.7132735252380371
1747258275.1781597,729,0.29541608691215515
1747258275.6441936,731,1.1832774877548218
1747258275.8752968,732,0.7766715884208679
1747258276.1067257,733,1.493122935295105
1747258277.2732275,738,0.2597898542881012
1747258277.5115278,739,1.3234360218048096
1747258277.745628,740,0.3475261330604553
1747258278.2107103,742,0.6916384696960449
1747258278.443147,743,0.5583898425102234
1747258278.6771922,744,0.791330099105835
1747258278.9087882,745,1.4126074314117432
1747258280.5472019,752,0.7637135982513428
1747258281.2843473,755,0.4353218972682953
1747258281.518155,756,0.5301489233970642
1747258282.0054986,758,1.3737587928771973
1747258283.175608,763,0.6690824031829834
1747258283.4107394,764,0.762104332447052
1747258283.6423395,765,0.4903694987297058
1747258284.3427958,768,0.9632587432861328
1747258284.6569743,769,0.8845077157020569
1747258285.3644254,772,0.834962785243988
1747258285.5945964,773,0.4842628538608551
1747258286.0599253,775,0.9032406210899353
1747258286.2945395,776,0.7002344131469727
1747258286.757611,778,0.6047257781028748
1747258286.9969635,779,0.24360205233097076
1747258287.2260382,780,1.4162352085113525
1747258287.4547083,781,0.19091780483722687
1747258287.6839373,782,2.1757688522338867
1747258289.0679615,788,1.5256810188293457
1747258289.3098934,789,1.4766274690628052
1747258289.7873597,791,0.4073467552661896
1747258290.259537,793,0.6324509382247925
1747258290.7295952,795,0.9608811140060425
1747258290.965389,796,1.355743169784546
1747258291.6778207,799,0.7113114595413208
1747258291.911647,800,1.4281502962112427
1747258292.8706083,804,0.28961288928985596
1747258293.1066551,805,0.7354221343994141
1747258293.349813,806,1.014892578125
1747258293.5914497,807,0.5631352066993713
1747258294.307454,810,0.12100579589605331
1747258295.0068681,813,1.5293411016464233
1747258296.1564143,818,0.9535738229751587
1747258296.3873947,819,3.328155755996704
1747258296.8474562,821,0.6976972222328186
1747258297.0751815,822,0.4982359707355499
1747258297.3023493,823,2.519531488418579
1747258297.7590046,825,1.036636471748352
1747258297.9867105,826,0.5337376594543457
1747258298.2139976,827,0.1036674901843071
1747258298.441763,828,0.6222819089889526
1747258299.378906,832,0.5379852652549744
1747258299.6110187,833,0.5712564587593079
1747258300.070351,835,0.955332338809967
1747258300.3015883,836,0.09904195368289948
1747258300.532346,837,0.25343796610832214
1747258300.9926453,839,0.8851749300956726
1747258301.2228947,840,2.5568573474884033
1747258301.9230764,843,1.2123217582702637
1747258302.392079,845,0.9130252003669739
1747258303.5924397,850,0.825188398361206
1747258303.8311138,851,1.6736245155334473
1747258304.539312,854,0.13832490146160126
1747258305.264734,857,0.1429104506969452
1747258305.9682615,860,0.7426292300224304
1747258306.436855,862,0.5833587050437927
1747258307.136288,865,0.22138480842113495
1747258307.3702044,866,1.991285800933838
1747258308.307513,870,0.3926609456539154
1747258308.5415761,871,1.6766762733459473
1747258310.8837652,881,1.1982946395874023
1747258311.3673499,883,0.9587371349334717
1747258311.6009738,884,0.4218224883079529
1747258311.836691,885,0.17187702655792236
1747258312.0712023,886,1.0385639667510986
1747258312.5429926,888,0.1779709905385971
1747258313.0116754,890,0.7714009881019592
1747258313.4804614,892,0.13162581622600555
1747258314.1752572,895,0.6401212215423584
1747258314.6322846,897,0.26830726861953735
1747258314.8610919,898,1.8742163181304932
1747258315.5534263,901,0.17569361627101898
1747258315.783648,902,0.6255006194114685
1747258316.241633,904,0.9852102398872375
1747258316.6991453,906,0.9040263295173645
1747258316.933317,907,0.35705047845840454
1747258317.1664824,908,0.12144365906715393
1747258317.6333306,910,0.37955614924430847
1747258317.8655016,911,0.33367982506752014
1747258318.5675786,914,0.6150674223899841
1747258319.5096238,918,0.7925654649734497
1747258319.743017,919,0.2987070381641388
1747258320.208684,921,0.8211052417755127
1747258320.6746967,923,1.0284277200698853
1747258321.6126153,927,0.3155101537704468
1747258321.8491256,928,0.18662340939044952
1747258322.082855,929,0.7691910862922668
1747258322.314864,930,0.4035756289958954
1747258322.5511765,931,0.693962037563324
1747258322.7855394,932,0.18630070984363556
1747258323.0168705,933,0.5777660608291626
1747258323.490838,935,0.2960204482078552
1747258324.4288883,939,0.37719064950942993
1747258324.904894,941,0.302442729473114
1747258325.1344388,942,0.4065249562263489
1747258325.8264313,945,0.6561523079872131
1747258326.7479928,949,0.8052229285240173
1747258327.4509833,952,0.6775445938110352
1747258327.9203203,954,1.172234058380127
1747258328.155146,955,0.273428350687027
1747258328.3878543,956,1.386179804801941
1747258329.3213081,960,0.469638854265213
1747258329.7859156,962,0.5440337657928467
1747258330.0233247,963,0.446150541305542
1747258330.2559438,964,0.3535146713256836
1747258330.488299,965,0.3942120671272278
1747258330.9521976,967,2.816145658493042
1747258331.181876,968,2.1916329860687256
1747258331.8770576,971,0.6885334253311157
1747258333.051475,976,1.2156436443328857
1747258333.5249097,978,0.29007261991500854
1747258333.7615669,979,0.37938937544822693
1747258334.236043,981,0.9963661432266235
1747258334.470934,982,0.4083304703235626
1747258335.4069102,986,0.7915211319923401
1747258335.8739855,988,0.2282446175813675
1747258336.1107626,989,1.3705483675003052
1747258336.3435116,990,0.36064159870147705
1747258336.8295634,992,1.383470058441162
1747258337.3019235,994,0.39881640672683716
1747258337.5382261,995,0.6143299341201782
1747258337.7911794,996,0.05535278841853142
1747258338.2684019,998,0.6076188087463379
1747258338.5019126,999,0.38027647137641907
1747258338.968805,1001,0.42955997586250305
1747258339.2008672,1002,1.7091938257217407
1747258339.4323995,1003,0.7402064800262451
1747258339.6593575,1004,0.2795222997665405
1747258339.8899653,1005,2.049405097961426
1747258340.125593,1006,1.311227798461914
1747258341.2869728,1011,1.0985809564590454
1747258341.7575698,1013,0.34475213289260864
1747258342.2291665,1015,0.6444814205169678
1747258342.4634166,1016,1.3691613674163818
1747258342.7069383,1017,1.2091885805130005
1747258343.9190612,1022,0.9350858330726624
1747258344.8643286,1026,0.8604505062103271
1747258345.3273065,1028,0.49304983019828796
1747258345.5616977,1029,6.104271411895752
1747258346.9539847,1035,1.3761155605316162
1747258347.2000659,1036,0.9646760821342468
1747258347.436878,1037,2.974940776824951
1747258347.6702247,1038,2.785919189453125
1747258347.9076462,1039,0.3940507471561432
1747258348.8583598,1043,0.8424847722053528
1747258349.3349636,1045,1.1142305135726929
1747258349.5702536,1046,1.215764045715332
1747258350.98669,1052,0.30967792868614197
1747258351.219995,1053,0.8539252281188965
1747258351.9285955,1056,0.43717384338378906
1747258352.3961465,1058,1.1785064935684204
1747258352.6321042,1059,1.4588319063186646
1747258352.867407,1060,1.024330735206604
1747258353.334931,1062,0.18218646943569183
1747258354.036468,1065,1.9064325094223022
1747258354.2690506,1066,1.2419887781143188
1747258354.5010066,1067,1.3074334859848022
1747258354.9729874,1069,0.4121472239494324
1747258355.2093987,1070,3.0901925563812256
1747258355.4431412,1071,0.7496713995933533
1747258355.679156,1072,0.8557505011558533
1747258355.920934,1073,3.1917572021484375
1747258356.1591692,1074,1.616476058959961
1747258356.8796272,1077,1.0451306104660034
1747258357.1138742,1078,0.20342333614826202
1747258357.5870159,1080,0.42140498757362366
1747258357.822536,1081,0.23485879600048065
1747258358.0554242,1082,0.5583482384681702
1747258358.7656736,1085,2.2087948322296143
1747258359.0032227,1086,0.8300374746322632
1747258359.2376075,1087,1.8179771900177002
1747258360.1872811,1091,0.49257969856262207
1747258360.4237134,1092,0.1451871395111084
1747258360.656424,1093,0.9410551190376282
1747258361.8447945,1098,1.2027084827423096
1747258362.311967,1100,0.9676170349121094
1747258362.781277,1102,1.315436601638794
1747258363.015755,1103,0.38272297382354736
1747258363.2487404,1104,0.2129325419664383
1747258363.9737298,1107,0.13380225002765656
1747258364.2134407,1108,0.19988271594047546
1747258364.4485822,1109,0.5030671954154968
1747258364.6907108,1110,1.3419958353042603
1747258364.9288008,1111,1.8997634649276733
1747258365.1829376,1112,0.7785499095916748
1747258365.4169972,1113,0.4271963834762573
1747258365.647535,1114,1.619141697883606
1747258366.1067958,1116,0.5608068108558655
1747258366.802773,1119,1.537063717842102
1747258367.2737632,1121,1.6350175142288208
1747258367.506768,1122,1.689198613166809
1747258368.2174008,1125,2.684083938598633
1747258368.4463205,1126,0.3803894817829132
1747258368.9045842,1128,0.2462243288755417
1747258369.1363723,1129,0.9303284883499146
1747258369.3638737,1130,0.3764285147190094
1747258369.590695,1131,0.4192594885826111
1747258369.8181853,1132,0.2632639706134796
1747258370.283329,1134,1.43816339969635
1747258370.5118804,1135,0.2636159658432007
1747258370.738643,1136,2.275252103805542
1747258371.420526,1139,0.5705516338348389
1747258372.1069694,1142,1.7961982488632202
1747258372.7940452,1145,0.36027735471725464
1747258373.0336728,1146,2.564162492752075
1747258373.4986331,1148,0.6117782592773438
1747258373.736553,1149,0.8476076722145081
1747258373.9712255,1150,0.15062215924263
1747258374.2127275,1151,3.067255735397339
1747258374.4509065,1152,1.2960187196731567
1747258374.6831677,1153,2.508227825164795
1747258375.1556444,1155,3.3567566871643066
1747258376.3662357,1160,0.656179666519165
1747258376.8483593,1162,4.18862247467041
1747258377.3413095,1164,0.1887216717004776
1747258377.8112931,1166,0.7616800665855408
1747258378.0436997,1167,0.3207913637161255
1747258379.4497287,1173,6.640273094177246
1747258379.6828566,1174,0.3063521385192871
1747258380.1572485,1176,1.404478907585144
1747258380.3906147,1177,0.6075276732444763
1747258380.6270535,1178,1.84028959274292
1747258381.563494,1182,4.083494663238525
1747258382.0270185,1184,2.137178659439087
1747258382.4968646,1186,0.6411309838294983
1747258382.970763,1188,0.3269680440425873
1747258383.2118537,1189,1.218443512916565
1747258383.4488313,1190,0.6543059945106506
1747258384.1605494,1193,0.6939681172370911
1747258384.3943586,1194,0.3277684450149536
1747258384.6282604,1195,0.3753647804260254
1747258385.0918176,1197,1.1249921321868896
1747258385.3232868,1198,0.15166082978248596
1747258386.0239801,1201,0.6788602471351624
1747258386.2586346,1202,1.746464490890503
1747258386.9608452,1205,2.6463406085968018
1747258387.1932602,1206,4.629745960235596
1747258387.4290488,1207,0.08462437242269516
1747258387.8968415,1209,1.973525881767273
1747258388.811201,1213,0.36628517508506775
1747258389.0381243,1214,1.7938767671585083
1747258389.2720485,1215,0.15108376741409302
1747258389.74241,1217,0.35100698471069336
1747258389.9733207,1218,0.2166973352432251
1747258391.139487,1223,0.2184073030948639
1747258391.6051388,1225,0.5988211631774902
1747258392.302063,1228,1.5290850400924683
1747258392.542445,1229,0.7547053694725037
1747258393.241696,1232,1.3225247859954834
1747258393.4750123,1233,1.3288878202438354
1747258394.6555831,1238,1.5246845483779907
1747258395.1298075,1240,0.8210784792900085
1747258395.3718507,1241,2.293544054031372
1747258395.6076756,1242,0.15212446451187134
1747258395.8588226,1243,1.4125475883483887
1747258396.0913792,1244,0.3582644462585449
1747258396.3227558,1245,1.1116116046905518
1747258396.5638247,1246,0.8030321598052979
1747258397.2624102,1249,0.5204359889030457
1747258397.5027914,1250,0.4952631890773773
1747258397.7377944,1251,0.32557234168052673
1747258397.9735978,1252,0.23070429265499115
1747258398.454921,1254,2.9671332836151123
1747258398.9285362,1256,0.8167076110839844
1747258399.1599622,1257,0.18218813836574554
1747258399.8636782,1260,2.4390957355499268
1747258400.1033232,1261,1.098000407218933
1747258400.8095524,1264,1.050153136253357
1747258401.507642,1267,3.9854953289031982
1747258402.4473836,1271,0.11012119799852371
1747258403.6189196,1276,3.013439178466797
1747258403.854355,1277,0.758349597454071
1747258404.0971591,1278,0.7941020131111145
1747258405.0505326,1282,0.0890040174126625
1747258405.764229,1285,0.7796893119812012
1747258406.9218125,1290,2.1732571125030518
1747258407.6115718,1293,2.371795654296875
1747258408.3019528,1296,0.1614140123128891
1747258408.7595048,1298,0.8546614050865173
1747258408.988543,1299,0.14609302580356598
1747258409.6858156,1302,1.5972726345062256
1747258410.619254,1306,1.7146124839782715
1747258411.5596824,1310,0.683037519454956
1747258412.4903896,1314,3.4019641876220703
1747258412.722781,1315,4.975419044494629
1747258413.8977175,1320,0.1059238463640213
1747258414.3728006,1322,1.7985974550247192
1747258414.605839,1323,1.3735158443450928
1747258415.0727942,1325,6.363092422485352
1747258415.3080525,1326,1.7649880647659302
1747258415.7758954,1328,0.8677884936332703
1747258417.4035563,1335,3.8513145446777344
1747258419.4933336,1344,0.18639913201332092
1747258419.7275178,1345,0.7643458247184753
1747258420.200418,1347,0.18588458001613617
1747258420.4354525,1348,0.2564789652824402
1747258421.1376474,1351,0.2678178548812866
1747258421.3747385,1352,0.636138379573822
1747258421.8349154,1354,1.2081329822540283
1747258422.766488,1358,0.2813868820667267
1747258423.2354927,1360,0.38195571303367615
1747258424.15693,1364,5.5753912925720215
1747258424.387198,1365,0.575092077255249
1747258424.616559,1366,1.1308579444885254
1747258424.8507888,1367,3.2351572513580322
1747258425.0826383,1368,3.199068546295166
1747258426.0175483,1372,1.640401005744934
1747258426.2504737,1373,1.1935360431671143
1747258426.721098,1375,0.5369465947151184
1747258426.969547,1376,2.6744229793548584
1747258427.9083164,1380,0.939150333404541
1747258429.12331,1385,3.3568878173828125
1747258429.3676353,1386,1.1721916198730469
1747258430.32345,1390,2.2930939197540283
1747258431.034248,1393,5.077744007110596
1747258431.7390084,1396,2.9551496505737305
1747258431.9733863,1397,0.43354588747024536
1747258432.4419062,1399,0.7472152709960938
1747258432.6872365,1400,0.8389251828193665
1747258433.393147,1403,1.9608161449432373
1747258433.8634548,1405,0.11267691850662231
1747258435.792334,1413,1.254211664199829
1747258436.506405,1416,0.051120005548000336
1747258436.7426572,1417,1.50477933883667
1747258437.2099957,1419,0.639180064201355
1747258437.6838586,1421,0.6857236623764038
1747258437.9274726,1422,2.03013277053833
1747258440.0337052,1431,0.15083195269107819
1747258440.2720394,1432,1.7486308813095093
1747258441.1997504,1436,0.9223607778549194
1747258441.6771376,1438,0.5093767046928406
1747258441.9318569,1439,1.222494125366211
1747258442.1725655,1440,0.25835955142974854
1747258442.420319,1441,0.8232904076576233
1747258443.1473024,1444,1.366640567779541
1747258443.6289349,1446,0.5737131834030151
1747258443.8777456,1447,2.6543056964874268
1747258444.119105,1448,2.1177608966827393
1747258444.358658,1449,8.545550346374512
1747258444.6101947,1450,5.326309680938721
1747258444.8589256,1451,0.7041062712669373
1747258445.104811,1452,4.654937267303467
1747258445.5841713,1454,1.6594830751419067
1747258445.8190186,1455,0.4761712849140167
1747258446.0568612,1456,0.6341310739517212
1747258446.293281,1457,5.7750043869018555
1747258446.5279503,1458,0.2870017886161804
1747258446.7668772,1459,0.793197512626648
1747258447.0016944,1460,4.363461971282959
1747258447.235622,1461,0.8394923210144043
1747258447.703596,1463,4.795105934143066
1747258449.4277716,1470,7.7106428146362305
1747258450.142201,1473,6.459089279174805
1747258450.3721278,1474,0.5959451198577881
1747258450.833025,1476,4.132221221923828
1747258451.0619435,1477,0.3302680253982544
1747258452.003119,1481,3.312398910522461
1747258452.2470343,1482,1.7088232040405273
1747258452.4837127,1483,0.9716521501541138
1747258453.4240062,1487,0.6033282279968262
1747258453.660638,1488,0.6195319890975952
1747258453.8948255,1489,1.4111186265945435
1747258454.1348732,1490,0.6179053783416748
1747258454.367927,1491,3.206451416015625
1747258454.8371315,1493,0.23371228575706482
1747258455.069781,1494,0.9591073393821716
1747258456.0039163,1498,0.3436603546142578
1747258456.236062,1499,1.0614497661590576
1747258456.4739761,1500,0.15141400694847107
1747258456.9392974,1502,0.42674556374549866
1747258457.640623,1505,1.8042000532150269
1747258458.5831907,1509,2.6871635913848877
1747258458.8187118,1510,1.0638011693954468
1747258459.050984,1511,0.7660072445869446
1747258459.5217772,1513,0.2716139853000641
1747258459.99197,1515,0.03693021088838577
1747258460.2223425,1516,4.806825160980225
1747258461.8473566,1523,1.6536682844161987
1747258462.5590255,1526,5.977691650390625
1747258463.0319417,1528,0.2664511799812317
1747258464.4325974,1534,1.6873135566711426
1747258465.134347,1537,0.31948280334472656
1747258465.368468,1538,0.5463644862174988
1747258466.0702262,1541,6.743990421295166
1747258467.0106115,1545,2.6761724948883057
1747258467.4808042,1547,4.548425674438477
1747258467.71562,1548,0.5339810252189636
1747258468.4154751,1551,0.5815941691398621
1747258468.6514235,1552,0.6447363495826721
1747258468.888801,1553,1.4447413682937622
1747258469.3587255,1555,0.877114474773407
1747258469.8297772,1557,0.16134542226791382
1747258471.0137002,1562,3.0075087547302246
1747258471.4854827,1564,0.8454643487930298
1747258471.7196047,1565,3.2395339012145996
1747258471.9620283,1566,0.2738517224788666
1747258472.4309359,1568,0.7392377257347107
1747258472.9131567,1570,0.47442519664764404
1747258473.1459646,1571,0.36278989911079407
1747258473.380934,1572,2.50347638130188
1747258473.6143818,1573,0.8084461092948914
1747258474.317322,1576,4.460778713226318
1747258474.7839801,1578,1.2538468837738037
1747258475.0311568,1579,0.8086588978767395
1747258475.2675316,1580,0.8277558088302612
1747258475.5011518,1581,4.401603698730469
1747258475.7345183,1582,0.7819855809211731
1747258476.4351192,1585,0.5336447954177856
1747258477.634904,1590,0.4924027919769287
1747258478.8097565,1595,0.3351505696773529
1747258479.0429835,1596,4.931107997894287
1747258479.2737286,1597,0.763809084892273
1747258480.2012763,1601,1.3380392789840698
1747258480.4318626,1602,0.1852831095457077
1747258480.6660733,1603,0.7277413010597229
1747258482.3097887,1610,1.0294694900512695
1747258482.5469704,1611,1.0292246341705322
1747258483.0155833,1613,1.1059499979019165
1747258483.2478943,1614,3.912923574447632
1747258483.7167609,1616,0.5151225924491882
1747258484.6475725,1620,1.35673189163208
1747258485.116054,1622,0.3336111009120941
1747258485.5829268,1624,0.7175362706184387
1747258486.046725,1626,3.4392881393432617
1747258486.2798383,1627,0.6702337861061096
1747258487.2325673,1631,0.4062984883785248
1747258488.1794584,1635,3.4759469032287598
1747258488.4145892,1636,2.711454391479492
1747258488.6515064,1637,0.6346068978309631
1747258488.8845313,1638,1.5185612440109253
1747258489.3511724,1640,0.2697417140007019
1747258489.5842505,1641,4.147331237792969
1747258490.7622006,1646,0.35696831345558167
1747258490.9947793,1647,2.0392513275146484
1747258491.4589458,1649,6.895685195922852
1747258491.9334402,1651,0.4782350957393646
1747258492.1676593,1652,6.570436477661133
1747258492.3994532,1653,0.43912526965141296
1747258492.6328459,1654,0.576419472694397
1747258493.1019535,1656,1.2135878801345825
1747258493.5765028,1658,1.7841914892196655
1747258494.544729,1662,2.2209994792938232
1747258495.0219474,1664,0.43406063318252563
1747258495.4938924,1666,0.11073284596204758
1747258496.2006607,1669,2.2824134826660156
1747258496.4412735,1670,3.431913375854492
1747258497.369066,1674,3.186332941055298
1747258498.067342,1677,0.10832826048135757
1747258498.5542395,1679,3.708935260772705
1747258498.7912285,1680,0.5578044056892395
1747258499.0207844,1681,0.8033345341682434
1747258499.2560554,1682,0.17181234061717987
1747258499.9504302,1685,2.817277193069458
1747258500.1811895,1686,2.53183913230896
1747258500.4121802,1687,0.16771210730075836
1747258500.6462786,1688,0.139273002743721
1747258500.8840997,1689,1.0193991661071777
1747258501.1168532,1690,0.16717736423015594
1747258501.8091967,1693,1.1432453393936157
1747258502.0384727,1694,5.5073018074035645
1747258502.2712586,1695,1.6245752573013306
1747258502.7367506,1697,0.30248311161994934
1747258502.9723535,1698,3.527764320373535
1747258503.2078102,1699,1.4972456693649292
1747258503.445671,1700,1.813513994216919
1747258503.9090164,1702,0.27623504400253296
1747258504.3868659,1704,0.06506148725748062
1747258505.101999,1707,4.816403388977051
1747258505.5713909,1709,0.4424746036529541
1747258505.8150024,1710,0.34874647855758667
1747258506.0513978,1711,0.12789571285247803
1747258506.2949178,1712,0.8188290596008301
1747258507.7180202,1718,0.35461172461509705
1747258507.9660451,1719,1.652098298072815
1747258508.6841946,1722,5.691247463226318
1747258508.9187553,1723,1.01616632938385
1747258509.160537,1724,1.792100429534912
1747258509.4004962,1725,2.874401807785034
1747258510.615484,1730,1.398603916168213
1747258512.5074856,1738,0.3144165575504303
1747258512.7462451,1739,1.1543258428573608
1747258512.978917,1740,1.4856644868850708
1747258513.682509,1743,0.8848584294319153
1747258514.1491435,1745,0.8904154896736145
1747258514.85243,1748,0.12876321375370026
1747258515.0820854,1749,2.257920265197754
1747258515.3109636,1750,1.1997148990631104
1747258515.5399494,1751,0.1403915286064148
1747258515.998374,1753,3.517514705657959
1747258516.2360792,1754,1.6661587953567505
1747258516.9506397,1757,0.7295037508010864
1747258518.1050923,1762,1.4334139823913574
1747258518.3366559,1763,0.09768721461296082
1747258518.8034475,1765,0.09720015525817871
1747258519.0361829,1766,0.4437386095523834
1747258519.499873,1768,0.4651745557785034
1747258521.1292043,1775,0.052210237830877304
1747258521.3628914,1776,0.049116287380456924
1747258521.5961237,1777,3.9435245990753174
1747258522.2997131,1780,3.2450034618377686
1747258522.54116,1781,0.7170352339744568
1747258523.2495434,1784,2.913473606109619
1747258523.4816124,1785,0.2261359840631485
1747258523.7151284,1786,2.9822592735290527
1747258523.9539275,1787,4.456117153167725
1747258524.42248,1789,1.4875218868255615
1747258524.6607144,1790,3.768644332885742
1747258525.1408615,1792,1.3897062540054321
1747258525.6107273,1794,5.479658603668213
1747258526.0799932,1796,3.0708091259002686
1747258526.3139148,1797,0.24098758399486542
1747258527.034039,1800,0.1189558357000351
1747258527.511486,1802,8.345386505126953
1747258527.7577713,1803,1.0047094821929932
1747258528.0018594,1804,0.5548255443572998
1747258528.9832623,1808,1.0187783241271973
1747258529.4683394,1810,0.022348716855049133
1747258530.4205313,1814,0.3531678020954132
1747258530.8883796,1816,0.12984047830104828
1747258531.3534198,1818,4.621418476104736
1747258531.5851693,1819,1.7800928354263306
1747258532.5128162,1823,7.46292781829834
1747258533.2078717,1826,0.04802275821566582
1747258533.440336,1827,0.08550000190734863
1747258533.908549,1829,2.440474033355713
1747258534.1482713,1830,0.9300417304039001
1747258534.6104648,1832,0.03384651616215706
1747258534.8431876,1833,1.2425566911697388
1747258535.0815244,1834,3.9877536296844482
1747258535.5470827,1836,0.6053990721702576
1747258535.787841,1837,2.7145626544952393
1747258536.0207705,1838,0.6689044833183289
1747258537.4332998,1844,0.557621419429779
1747258537.670446,1845,6.81250524520874
1747258537.9030159,1846,2.8723878860473633
1747258538.1358833,1847,0.0738171637058258
1747258538.3679566,1848,0.1812366247177124
1747258539.0668561,1851,1.6592103242874146
1747258539.5410986,1853,0.4839596450328827
1747258540.248783,1856,0.3120284378528595
1747258541.1939824,1860,0.21652086079120636
1747258542.14926,1864,3.985421657562256
1747258542.3953388,1865,1.0113276243209839
1747258542.6420717,1866,0.05365706607699394
1747258542.892905,1867,2.3860673904418945
1747258543.8356557,1871,2.7673280239105225
1747258544.0701857,1872,0.2855629324913025
1747258544.3095787,1873,6.320579528808594
1747258544.5442786,1874,0.7081990838050842
1747258544.779707,1875,0.8241840600967407
1747258545.2497013,1877,7.648658275604248
1747258545.7281876,1879,4.4371514320373535
1747258545.9619784,1880,4.26026725769043
1747258546.6782935,1883,3.8813836574554443
1747258546.920698,1884,0.354678213596344
1747258547.3945074,1886,0.35226017236709595
1747258547.8662434,1888,2.8485307693481445
1747258548.3504236,1890,5.802404880523682
1747258548.585745,1891,1.5648819208145142
1747258549.5238528,1895,2.9115543365478516
1747258550.4433298,1899,0.1915237009525299
1747258550.9020226,1901,0.738542914390564
1747258551.1307588,1902,0.6863625645637512
1747258552.0502582,1906,1.3942121267318726
1747258552.5193894,1908,2.751709461212158
1747258552.751181,1909,5.936426639556885
1747258552.9841897,1910,1.7270500659942627
1747258553.6775053,1913,7.524363040924072
1747258554.3715587,1916,0.6860443949699402
1747258554.8290288,1918,0.4018605351448059
1747258556.2318416,1924,0.7107741832733154
1747258556.462959,1925,0.7580176591873169
1747258556.6942208,1926,3.060901165008545
1747258557.1617718,1928,3.353914737701416
1747258557.3937316,1929,0.39960208535194397
1747258558.0961437,1932,0.4322415590286255
1747258558.795324,1935,0.6090320348739624
1747258559.0288308,1936,0.2647901773452759
1747258559.7217357,1939,1.8034396171569824
1747258559.9627063,1940,2.10382080078125
1747258560.1984487,1941,0.1728704869747162
1747258560.432321,1942,0.5753498673439026
1747258561.133845,1945,2.3611690998077393
1747258561.602952,1947,0.07270047068595886
1747258562.3044086,1950,2.4636776447296143
1747258562.5408168,1951,0.31404727697372437
1747258563.011599,1953,1.3839813470840454
1747258563.7179835,1956,3.723663568496704
1747258564.65666,1960,0.36465880274772644
1747258564.890329,1961,0.2422737032175064
1747258565.1219537,1962,0.407479465007782
1747258565.3553336,1963,1.950429916381836
1747258565.5940578,1964,1.407938838005066
1747258566.058829,1966,1.581023097038269
1747258566.2909317,1967,0.6410648822784424
1747258566.5227144,1968,2.5053064823150635
1747258566.7549174,1969,0.03634876757860184
1747258568.1540473,1975,0.5269947052001953
1747258568.6183634,1977,0.9400252103805542
1747258568.853318,1978,0.08075688779354095
1747258569.0888734,1979,2.3611178398132324
1747258569.3195004,1980,0.9285298585891724
1747258569.5511632,1981,2.9775688648223877
1747258569.7845392,1982,2.845090627670288
1747258570.019272,1983,5.581856727600098
1747258570.4873815,1985,0.8110166192054749
1747258570.9499373,1987,0.32607004046440125
1747258571.1811116,1988,0.42486923933029175
1747258571.4126942,1989,0.642028272151947
1747258571.8762233,1991,1.6118212938308716
1747258572.1152422,1992,2.5667457580566406
1747258572.349908,1993,2.970963954925537
1747258572.8127077,1995,6.938456058502197
1747258573.7539663,1999,4.581547260284424


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_17_227382-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258103.0995815,0,0.5260525941848755
1747258103.8281922,3,4.589910984039307
1747258104.068261,4,11.598613739013672
1747258105.472031,10,18.025386810302734
1747258105.7044256,11,0.31684908270835876
1747258106.405192,14,10.230123519897461
1747258106.6393151,15,0.9431909322738647
1747258107.346973,18,1.4118752479553223
1747258107.581046,19,8.80003833770752
1747258107.8144493,20,0.03443780913949013
1747258108.2847822,22,11.097996711730957
1747258108.521288,23,-1.915574073791504
1747258109.2282875,26,5.086346626281738
1747258109.4681165,27,-0.18479564785957336
1747258110.890901,33,2.9733617305755615
1747258111.5914419,36,-0.5169145464897156
1747258111.8291037,37,-1.8251702785491943
1747258112.0658662,38,5.422347068786621
1747258112.2983847,39,6.49222469329834
1747258112.5301323,40,1.6243749856948853
1747258114.165869,47,0.007671591360121965
1747258114.4060214,48,5.471558570861816
1747258114.6395502,49,0.7752943634986877
1747258115.1059654,51,1.5668466091156006
1747258115.3414419,52,1.027199387550354
1747258115.8196602,54,2.745586395263672
1747258116.5390859,57,6.884270668029785
1747258117.2637832,60,1.6349157094955444
1747258117.5066934,61,2.2879719734191895
1747258117.7409384,62,2.0612576007843018
1747258117.9761329,63,0.9218919277191162
1747258118.4423301,65,0.3966556191444397
1747258118.6714032,66,5.227602958679199
1747258118.9004323,67,1.3654494285583496
1747258119.1300035,68,2.239680051803589
1747258119.6116793,70,1.37053382396698
1747258119.8500686,71,0.9599255919456482
1747258121.3272955,77,2.2006912231445312
1747258121.8131354,79,3.090930461883545
1747258122.0575392,80,0.2289593666791916
1747258122.5485563,82,0.47566837072372437
1747258122.798793,83,2.1857106685638428
1747258123.2688155,85,0.30157211422920227
1747258124.225457,89,1.3775068521499634
1747258124.4654605,90,4.801497936248779
1747258125.6482067,95,-0.10662107169628143
1747258126.588706,99,0.41925638914108276
1747258126.827502,100,1.0010550022125244
1747258127.5380442,103,3.6157124042510986
1747258128.2470531,106,1.3638553619384766
1747258128.4884834,107,5.009985446929932
1747258128.9754136,109,2.26302170753479
1747258130.1540158,114,0.41449737548828125
1747258130.6254313,116,3.0503158569335938
1747258131.795308,121,1.8177213668823242
1747258132.7337139,125,1.9534597396850586
1747258132.9692085,126,2.605515718460083
1747258133.4345896,128,1.0426607131958008
1747258133.8993511,130,1.301496982574463
1747258134.138183,131,1.5950101613998413
1747258134.3728638,132,1.6638978719711304
1747258135.3061676,136,2.068244457244873
1747258135.544331,137,0.44602149724960327
1747258136.9762816,143,4.998366832733154
1747258137.2110288,144,2.065450429916382
1747258137.6811168,146,1.2051465511322021
1747258137.9146214,147,1.1762056350708008
1747258138.62449,150,2.908456802368164
1747258140.2786255,157,1.2457611560821533
1747258140.7464893,159,1.0450458526611328
1747258140.9830754,160,1.5211944580078125
1747258141.4507148,162,1.8806183338165283
1747258141.9220061,164,2.4363274574279785
1747258142.395607,166,0.8808485269546509
1747258143.3303883,170,3.6012985706329346
1747258143.5631664,171,0.8846678137779236
1747258143.8022394,172,0.8702582120895386
1747258144.5039132,175,1.231024980545044
1747258144.7464054,176,1.5527184009552002
1747258144.9829004,177,1.3554604053497314
1747258145.21905,178,1.6061609983444214
1747258145.6886332,180,1.185427188873291
1747258145.9240105,181,1.3846882581710815
1747258146.6518898,184,1.1609169244766235
1747258146.8952,185,1.726770043373108
1747258147.1300564,186,1.4520483016967773
1747258147.8426461,189,0.9675747156143188
1747258148.0810728,190,1.820114254951477
1747258148.316884,191,1.0737497806549072
1747258148.5505111,192,1.5287702083587646
1747258149.2572598,195,1.612391471862793
1747258150.1950107,199,1.5945082902908325
1747258150.4272978,200,3.6876306533813477
1747258150.8890145,202,5.008388042449951
1747258151.1266427,203,2.2363173961639404
1747258151.3687882,204,0.5226938724517822
1747258151.6070433,205,1.439618706703186
1747258152.070025,207,1.0804563760757446
1747258152.5358655,209,1.3925840854644775
1747258152.9994314,211,3.16235089302063
1747258153.4624658,213,1.8858550786972046
1747258153.9262779,215,1.4295499324798584
1747258154.160585,216,2.1200358867645264
1747258154.6336262,218,1.798035740852356
1747258154.8737237,219,1.450492262840271
1747258155.1055863,220,2.8794362545013428
1747258155.343704,221,2.740675210952759
1747258155.5767534,222,1.162695288658142
1747258156.0512815,224,0.6692336797714233
1747258156.288676,225,1.131967544555664
1747258157.219277,229,1.2425062656402588
1747258158.6023602,235,1.0953233242034912
1747258159.062345,237,2.8691821098327637
1747258159.291414,238,1.8707857131958008
1747258159.5195394,239,0.7611958980560303
1747258159.9921634,241,1.0235313177108765
1747258160.2236338,242,1.5137808322906494
1747258160.699986,244,2.3483872413635254
1747258160.9345772,245,1.3515385389328003
1747258161.1764357,246,1.8842658996582031
1747258161.4119256,247,2.270358085632324
1747258162.6109018,252,1.224377155303955
1747258162.8478262,253,1.8149852752685547
1747258163.0823014,254,2.252234697341919
1747258163.8008063,257,1.7228481769561768
1747258164.0416973,258,1.2392640113830566
1747258164.2817557,259,1.5019909143447876
1747258164.5219903,260,2.2959847450256348
1747258164.991447,262,1.6356043815612793
1747258166.8721306,270,1.9857004880905151
1747258167.1013343,271,2.1096887588500977
1747258167.80602,274,2.397282123565674
1747258168.0380018,275,3.0783445835113525
1747258168.2803802,276,1.5419892072677612
1747258168.74812,278,3.231348991394043
1747258169.2172766,280,1.7161281108856201
1747258169.6914608,282,1.7118353843688965
1747258169.924099,283,1.9871952533721924
1747258170.3917236,285,1.2336214780807495
1747258170.8645241,287,3.0023157596588135
1747258171.1026862,288,3.3628768920898438
1747258171.5886633,290,2.482689619064331
1747258172.782909,295,1.8995094299316406
1747258173.0229907,296,2.3952059745788574
1747258173.2584136,297,2.148721933364868
1747258173.4918764,298,3.3901748657226562
1747258174.9089813,304,1.2771090269088745
1747258175.3852556,306,2.955153465270996
1747258175.8605306,308,1.3789664506912231
1747258176.093788,309,2.3534021377563477
1747258176.7982364,312,3.1748108863830566
1747258177.02992,313,0.5614678859710693
1747258177.734511,316,1.7729997634887695
1747258178.2131426,318,1.4909262657165527
1747258178.4458067,319,2.095855712890625
1747258179.1481214,322,2.806476593017578
1747258179.6203516,324,1.7874090671539307
1747258180.8118908,329,1.5793898105621338
1747258181.0478785,330,2.8322834968566895
1747258181.2872365,331,4.758679389953613
1747258181.5341423,332,1.183491826057434
1747258182.730418,337,2.6498260498046875
1747258182.967439,338,1.9846134185791016
1747258183.4474063,340,1.3087587356567383
1747258184.1803625,343,2.6539201736450195
1747258184.4181347,344,1.239633560180664
1747258184.6602745,345,2.0811209678649902
1747258184.900508,346,2.431431531906128
1747258185.3775187,348,2.8886351585388184
1747258185.8584127,350,2.385127305984497
1747258186.3244483,352,2.1160836219787598
1747258186.5580401,353,5.035121440887451
1747258186.7986605,354,1.5733542442321777
1747258187.7443337,358,2.769064426422119
1747258188.219503,360,1.465354561805725
1747258188.6960952,362,4.770525932312012
1747258188.9310052,363,1.7609903812408447
1747258189.1664548,364,2.1132607460021973
1747258189.4014163,365,2.342682361602783
1747258189.6363242,366,1.4505259990692139
1747258189.8678846,367,2.3668124675750732
1747258190.1007257,368,1.9804202318191528
1747258191.5031438,374,1.2674986124038696
1747258192.20418,377,2.333096504211426
1747258192.4358723,378,1.3191150426864624
1747258194.0699399,385,0.9374797344207764
1747258194.302638,386,1.9256587028503418
1747258195.2378213,390,1.7924492359161377
1747258195.4690197,391,3.5689280033111572
1747258195.7006948,392,1.0180671215057373
1747258195.9340332,393,1.2683565616607666
1747258196.1689365,394,3.080843448638916
1747258196.4067132,395,1.8644485473632812
1747258196.6403277,396,1.9315820932388306
1747258196.8723602,397,1.7146031856536865
1747258197.1129704,398,3.6157820224761963
1747258197.3456814,399,1.9057567119598389
1747258197.8246036,401,3.641503095626831
1747258198.0627332,402,1.7813427448272705
1747258198.5393457,404,2.540374279022217
1747258199.4995704,408,3.5602688789367676
1747258199.7334666,409,1.8714557886123657
1747258200.4400134,412,4.072568893432617
1747258200.671172,413,2.4639573097229004
1747258200.9067218,414,2.699770450592041
1747258201.1423626,415,2.9737203121185303
1747258201.8533669,418,1.7338229417800903
1747258202.5697937,421,5.271183490753174
1747258202.8100255,422,3.880324125289917
1747258203.5170345,425,1.7018802165985107
1747258203.7535465,426,2.995795726776123
1747258204.6864045,430,1.485472559928894
1747258204.9211943,431,1.0536468029022217
1747258205.636943,434,1.3613667488098145
1747258205.8727303,435,2.2931313514709473
1747258206.1085515,436,2.5005669593811035
1747258206.3550296,437,1.85646653175354
1747258206.5991576,438,1.9293818473815918
1747258206.8387983,439,2.8438048362731934
1747258207.0732956,440,1.4071918725967407
1747258207.311021,441,4.585761070251465
1747258207.7838688,443,1.6564223766326904
1747258208.0235894,444,3.275550365447998
1747258208.2630916,445,4.085519790649414
1747258208.499328,446,1.4885754585266113
1747258209.4260812,450,2.6670920848846436
1747258209.659107,451,2.932281970977783
1747258209.891523,452,4.030677795410156
1747258210.1295056,453,2.4800050258636475
1747258210.3610497,454,1.9200077056884766
1747258210.8278983,456,3.89028263092041
1747258211.2917783,458,2.93684720993042
1747258211.7789464,460,5.750561237335205
1747258212.0177503,461,0.5969193577766418
1747258212.71902,464,1.3806966543197632
1747258212.9526756,465,6.301990985870361
1747258213.1862166,466,1.1034353971481323
1747258213.6516104,468,3.670811176300049
1747258214.116509,470,0.9264365434646606
1747258215.0455918,474,2.7874162197113037
1747258215.2765882,475,2.912938117980957
1747258215.9813342,478,3.0498063564300537
1747258216.2156458,479,4.075961589813232
1747258216.458626,480,1.9965860843658447
1747258216.691142,481,2.5814154148101807
1747258216.9223921,482,3.514712333679199
1747258217.1529632,483,3.459014415740967
1747258217.3830085,484,3.251591205596924
1747258217.8411527,486,2.4538910388946533
1747258218.0763948,487,2.8574860095977783
1747258218.305687,488,2.5297467708587646
1747258218.539015,489,2.5061206817626953
1747258219.0016599,491,2.5745370388031006
1747258219.7079358,494,4.888984203338623
1747258220.6312344,498,2.85893177986145
1747258221.3389187,501,2.4818663597106934
1747258221.5723197,502,3.2537474632263184
1747258221.806345,503,3.396512746810913
1747258222.5047944,506,1.685747742652893
1747258222.9752028,508,2.4177486896514893
1747258223.2086823,509,1.7744717597961426
1747258223.4433715,510,2.4448564052581787
1747258223.6760733,511,2.284010410308838
1747258223.9083903,512,2.420954704284668
1747258224.1419795,513,2.555086612701416
1747258224.3767426,514,2.1823577880859375
1747258225.0735762,517,9.73020076751709
1747258225.3084235,518,4.905533790588379
1747258225.5418384,519,6.154328346252441
1747258225.7763546,520,4.888521671295166
1747258226.4782574,523,1.3699785470962524
1747258228.096595,530,4.894285202026367
1747258228.807609,533,1.3403902053833008
1747258229.0498981,534,1.728285551071167
1747258229.5397708,536,3.662287712097168
1747258229.7729354,537,3.8594353199005127
1747258230.0081203,538,2.626631498336792
1747258230.2415764,539,1.5537316799163818
1747258230.4754303,540,2.3156204223632812
1747258230.9412818,542,2.521000862121582
1747258231.1820512,543,4.206119537353516
1747258231.4190867,544,4.927748203277588
1747258231.9058845,546,4.5572428703308105
1747258232.1385782,547,3.436689615249634
1747258232.8395367,550,4.222110748291016
1747258233.31048,552,4.936746120452881
1747258233.7818558,554,11.874975204467773
1747258234.0179605,555,1.3805317878723145
1747258234.2594492,556,4.2250590324401855
1747258235.6915636,562,1.1557831764221191
1747258235.9316201,563,5.137214183807373
1747258236.1701474,564,3.9385464191436768
1747258237.122794,568,4.017096042633057
1747258237.809579,571,1.9065178632736206
1747258238.2784154,573,6.478405952453613
1747258238.9961462,576,2.783935785293579
1747258239.9496367,580,3.0397815704345703
1747258240.9100027,584,1.9619296789169312
1747258241.1548717,585,4.184055805206299
1747258241.3951442,586,2.5559470653533936
1747258241.8718061,588,3.2894155979156494
1747258242.3513215,590,10.123695373535156
1747258242.593258,591,0.7098084092140198
1747258242.8356757,592,1.388054609298706
1747258243.3136573,594,2.497788190841675
1747258243.7791457,596,2.397193193435669
1747258244.0181797,597,2.9597742557525635
1747258244.2508202,598,4.918407440185547
1747258244.4950283,599,4.910516262054443
1747258244.9759545,601,1.505750060081482
1747258245.207114,602,3.0287888050079346
1747258245.444445,603,6.679791450500488
1747258245.9213314,605,3.771043300628662
1747258246.62911,608,2.3711817264556885
1747258247.0994513,610,2.941901206970215
1747258247.803241,613,4.908504009246826
1747258248.0379527,614,3.396122455596924
1747258248.5046253,616,3.12614107131958
1747258248.9743984,618,3.628425121307373
1747258249.4416335,620,5.955657482147217
1747258249.906678,622,3.9931650161743164
1747258250.141524,623,5.271395206451416
1747258250.8417978,626,5.152405738830566
1747258251.3100202,628,2.6637022495269775
1747258251.5451758,629,6.739468097686768
1747258252.4892175,633,2.3315396308898926
1747258252.958281,635,3.758319854736328
1747258253.4313579,637,5.155449390411377
1747258254.136892,640,1.8120085000991821
1747258254.374248,641,13.353862762451172
1747258254.6106951,642,1.4959748983383179
1747258254.8567026,643,2.2425951957702637
1747258255.0924172,644,2.134667158126831
1747258255.3325474,645,6.302440166473389
1747258256.2904058,649,2.224398374557495
1747258256.7603614,651,4.50875997543335
1747258256.9963603,652,4.525012969970703
1747258257.2347913,653,2.750284433364868
1747258257.4674811,654,4.682650089263916
1747258257.7083805,655,3.8366661071777344
1747258258.4237194,658,6.903602600097656
1747258258.6579404,659,2.867607355117798
1747258258.892794,660,3.1255311965942383
1747258260.5786233,667,3.4566140174865723
1747258261.2980502,670,6.7402663230896
1747258262.486467,675,2.8701934814453125
1747258262.733154,676,0.5952715277671814
1747258262.9694269,677,7.8245415687561035
1747258263.67926,680,3.5566773414611816
1747258264.1480775,682,2.265594720840454
1747258264.382321,683,4.653890132904053
1747258264.6173873,684,7.249103546142578
1747258265.319627,687,9.881309509277344
1747258266.492743,692,5.754354953765869
1747258266.9753737,694,14.064287185668945
1747258267.2099545,695,2.953705072402954
1747258267.44505,696,3.334242820739746
1747258267.6877532,697,8.161151885986328
1747258268.1751778,699,1.6932764053344727
1747258268.879617,702,5.195575714111328
1747258269.1098108,703,7.691208839416504
1747258269.5852249,705,10.981489181518555
1747258270.5089755,709,2.672600746154785
1747258270.7430978,710,9.203868865966797
1747258271.2074714,712,12.238114356994629
1747258271.9071863,715,2.4007928371429443
1747258272.3700044,717,5.647668838500977
1747258272.8357077,719,8.970983505249023
1747258273.0682096,720,3.9146461486816406
1747258273.3074138,721,3.7348296642303467
1747258273.7787173,723,1.9811618328094482
1747258274.2447276,725,1.3462616205215454
1747258274.4768665,726,2.297680616378784
1747258274.7084553,727,16.734180450439453
1747258274.9430134,728,4.99291467666626
1747258275.178317,729,2.0679125785827637
1747258275.644351,731,8.282942771911621
1747258275.8755271,732,5.43670129776001
1747258276.106898,733,10.451860427856445
1747258277.273399,738,1.8185290098190308
1747258277.5117686,739,9.264052391052246
1747258277.7458296,740,2.432682991027832
1747258278.2108603,742,4.8414692878723145
1747258278.4433446,743,3.908728837966919
1747258278.6773386,744,5.539310455322266
1747258278.9089942,745,9.888252258300781
1747258280.5473566,752,5.34599494934082
1747258281.2845306,755,3.047253370285034
1747258281.5183551,756,3.7110424041748047
1747258282.0057151,758,9.616312026977539
1747258283.1758013,763,4.683576583862305
1747258283.4109232,764,5.33473014831543
1747258283.642513,765,3.432586431503296
1747258284.3429203,768,6.74281120300293
1747258284.6570952,769,6.191554069519043
1747258285.3645487,772,5.8447394371032715
1747258285.594718,773,3.3898398876190186
1747258286.0600471,775,6.322684288024902
1747258286.294657,776,4.901640892028809
1747258286.7577436,778,4.2330803871154785
1747258286.9970934,779,1.7052143812179565
1747258287.2261593,780,9.913646697998047
1747258287.4548361,781,1.3364245891571045
1747258287.6840527,782,15.230381965637207
1747258289.0681198,788,10.679767608642578
1747258289.3100808,789,10.336392402648926
1747258289.787528,791,2.8514273166656494
1747258290.2597144,793,4.427156448364258
1747258290.7297826,795,6.726167678833008
1747258290.9655745,796,9.490201950073242
1747258291.6779733,799,4.979180335998535
1747258291.9118335,800,9.997052192687988
1747258292.8707583,804,2.0272903442382812
1747258293.1068516,805,5.147954940795898
1747258293.350019,806,7.104248046875
1747258293.5916538,807,3.941946506500244
1747258294.3076417,810,0.847040593624115
1747258295.0070002,813,10.705388069152832
1747258296.156544,818,6.6750168800354
1747258296.3875275,819,23.297090530395508
1747258296.847582,821,4.883880615234375
1747258297.0753047,822,3.487651824951172
1747258297.3024852,823,17.636720657348633
1747258297.7591279,825,7.256455421447754
1747258297.9868317,826,3.73616361618042
1747258298.2141187,827,0.7256724238395691
1747258298.441936,828,4.355973243713379
1747258299.3790329,832,3.765896797180176
1747258299.6111786,833,3.9987952709198
1747258300.070484,835,6.687326431274414
1747258300.301749,836,0.6932936906814575
1747258300.5324807,837,1.7740657329559326
1747258300.9927807,839,6.196224689483643
1747258301.223034,840,17.898000717163086
1747258301.923224,843,8.486251831054688
1747258302.3922813,845,6.391176223754883
1747258303.5926392,850,5.776318550109863
1747258303.831313,851,11.715372085571289
1747258304.539464,854,0.9682742953300476
1747258305.2649362,857,1.000373125076294
1747258305.9684412,860,5.198404788970947
1747258306.4371042,862,4.083510875701904
1747258307.1364746,865,1.5496937036514282
1747258307.370384,866,13.939001083374023
1747258308.3079278,870,2.748626708984375
1747258308.541754,871,11.736734390258789
1747258310.8838606,881,8.388062477111816
1747258311.3675356,883,6.711159706115723
1747258311.6011407,884,2.9527573585510254
1747258311.8368535,885,1.2031391859054565
1747258312.071364,886,7.2699480056762695
1747258312.5431442,888,1.2457969188690186
1747258313.0119114,890,5.399806976318359
1747258313.4806426,892,0.9213806986808777
1747258314.1753798,895,4.48084831237793
1747258314.6324086,897,1.8781509399414062
1747258314.8612175,898,13.119514465332031
1747258315.5536115,901,1.2298552989959717
1747258315.7837555,902,4.378504276275635
1747258316.241754,904,6.8964715003967285
1747258316.6992893,906,6.328184127807617
1747258316.9337304,907,2.4993534088134766
1747258317.1666503,908,0.8501056432723999
1747258317.6335692,910,2.656893014907837
1747258317.865679,911,2.335758686065674
1747258318.5677338,914,4.305471897125244
1747258319.5098407,918,5.5479583740234375
1747258319.743213,919,2.090949296951294
1747258320.2088392,921,5.747736930847168
1747258320.6748502,923,7.198994159698486
1747258321.6128616,927,2.208570957183838
1747258321.849465,928,1.306363821029663
1747258322.0830224,929,5.384337425231934
1747258322.3150282,930,2.8250293731689453
1747258322.551355,931,4.857734203338623
1747258322.785701,932,1.3041049242019653
1747258323.0169618,933,4.044362545013428
1747258323.4909546,935,2.072143077850342
1747258324.4290807,939,2.6403346061706543
1747258324.9050033,941,2.1170990467071533
1747258325.134562,942,2.845674753189087
1747258325.8265598,945,4.593066215515137
1747258326.7481408,949,5.636560440063477
1747258327.4511383,952,4.742812156677246
1747258327.9205399,954,8.205638885498047
1747258328.1553705,955,1.9139984846115112
1747258328.3880212,956,9.703258514404297
1747258329.3216217,960,3.2874720096588135
1747258329.7861438,962,3.8082363605499268
1747258330.0235,963,3.123053789138794
1747258330.2561646,964,2.474602699279785
1747258330.4884956,965,2.7594845294952393
1747258330.9524138,967,19.71302032470703
1747258331.1820939,968,15.3414306640625
1747258331.877221,971,4.8197340965271
1747258333.0516334,976,8.509505271911621
1747258333.5250578,978,2.030508279800415
1747258333.761716,979,2.6557257175445557
1747258334.2362027,981,6.974563121795654
1747258334.471089,982,2.8583133220672607
1747258335.4070957,986,5.540647983551025
1747258335.8741581,988,1.5977122783660889
1747258336.1108952,989,9.593838691711426
1747258336.3436835,990,2.524491310119629
1747258336.8297226,992,9.684289932250977
1747258337.3020568,994,2.791714906692505
1747258337.5384762,995,4.300309658050537
1747258337.7913477,996,0.3874695301055908
1747258338.2686071,998,4.253331661224365
1747258338.5021145,999,2.661935329437256
1747258338.968948,1001,3.0069198608398438
1747258339.2012446,1002,11.964356422424316
1747258339.4325373,1003,5.181445121765137
1747258339.6594543,1004,1.9566560983657837
1747258339.8901033,1005,14.34583568572998
1747258340.1257308,1006,9.178594589233398
1747258341.287112,1011,7.690066814422607
1747258341.7578087,1013,2.4132649898529053
1747258342.2292993,1015,4.511369705200195
1747258342.463596,1016,9.584129333496094
1747258342.7071729,1017,8.464320182800293
1747258343.9192588,1022,6.545600891113281
1747258344.8644547,1026,6.023153305053711
1747258345.3274193,1028,3.4513487815856934
1747258345.5618258,1029,42.72990036010742
1747258346.9541645,1035,9.632808685302734
1747258347.200723,1036,6.752732753753662
1747258347.437078,1037,20.8245849609375
1747258347.6703882,1038,19.501434326171875
1747258347.9078119,1039,2.758355140686035
1747258348.8585424,1043,5.897393226623535
1747258349.3351696,1045,7.7996134757995605
1747258349.570446,1046,8.510348320007324
1747258350.9868383,1052,2.167745590209961
1747258351.2201786,1053,5.977476596832275
1747258351.9287913,1056,3.0602169036865234
1747258352.3963573,1058,8.249545097351074
1747258352.6323159,1059,10.211823463439941
1747258352.8675947,1060,7.170315265655518
1747258353.335123,1062,1.2753052711486816
1747258354.0366623,1065,13.345027923583984
1747258354.2692413,1066,8.693921089172363
1747258354.5012035,1067,9.152034759521484
1747258354.973231,1069,2.885030508041382
1747258355.2096436,1070,21.63134765625
1747258355.4434068,1071,5.247699737548828
1747258355.6793566,1072,5.990253448486328
1747258355.9211102,1073,22.342300415039062
1747258356.1593578,1074,11.315332412719727
1747258356.8798006,1077,7.315914154052734
1747258357.114118,1078,1.4239633083343506
1747258357.5872884,1080,2.9498348236083984
1747258357.822729,1081,1.6440116167068481
1747258358.0598533,1082,3.908437728881836
1747258358.7660859,1085,15.461564064025879
1747258359.003383,1086,5.810262203216553
1747258359.2377405,1087,12.72584056854248
1747258360.187437,1091,3.4480578899383545
1747258360.424088,1092,1.0163099765777588
1747258360.656623,1093,6.587385654449463
1747258361.8449886,1098,8.418959617614746
1747258362.3122296,1100,6.773319244384766
1747258362.7818217,1102,9.208056449890137
1747258363.0159562,1103,2.679060935974121
1747258363.2489192,1104,1.4905277490615845
1747258363.9738545,1107,0.9366157650947571
1747258364.213595,1108,1.3991789817810059
1747258364.4490235,1109,3.521470308303833
1747258364.690951,1110,9.393970489501953
1747258364.9290967,1111,13.298344612121582
1747258365.183055,1112,5.4498491287231445
1747258365.4171028,1113,2.9903745651245117
1747258365.647688,1114,11.333992004394531
1747258366.1069577,1116,3.925647735595703
1747258366.8029084,1119,10.759446144104004
1747258367.2738996,1121,11.445122718811035
1747258367.5068955,1122,11.824390411376953
1747258368.2175274,1125,18.78858757019043
1747258368.4464824,1126,2.662726402282715
1747258368.9047616,1128,1.7235703468322754
1747258369.1366107,1129,6.512299537658691
1747258369.3640049,1130,2.6349995136260986
1747258369.5908437,1131,2.934816360473633
1747258369.81829,1132,1.8428478240966797
1747258370.2834492,1134,10.067143440246582
1747258370.5120187,1135,1.8453117609024048
1747258370.7387652,1136,15.926764488220215
1747258371.4206562,1139,3.993861436843872
1747258372.1076984,1142,12.57338809967041
1747258372.7941875,1145,2.5219414234161377
1747258373.0338407,1146,17.94913673400879
1747258373.498816,1148,4.282447814941406
1747258373.7367604,1149,5.933253765106201
1747258373.9713464,1150,1.0543551445007324
1747258374.2128901,1151,21.47079086303711
1747258374.451097,1152,9.072131156921387
1747258374.6833525,1153,17.557594299316406
1747258375.1558874,1155,23.497297286987305
1747258376.3664,1160,4.593257904052734
1747258376.8484435,1162,29.320358276367188
1747258377.3416226,1164,1.3210517168045044
1747258377.8114264,1166,5.331760406494141
1747258378.0438216,1167,2.245539665222168
1747258379.4499228,1173,46.481910705566406
1747258379.6830442,1174,2.1444649696350098
1747258380.1575496,1176,9.831352233886719
1747258380.3907113,1177,4.2526936531066895
1747258380.6271496,1178,12.882026672363281
1747258381.5636685,1182,28.584463119506836
1747258382.027191,1184,14.960250854492188
1747258382.4970477,1186,4.487916946411133
1747258382.9709792,1188,2.288776397705078
1747258383.2120397,1189,8.529104232788086
1747258383.4490118,1190,4.580142021179199
1747258384.1607075,1193,4.857776641845703
1747258384.3945832,1194,2.294379234313965
1747258384.6284165,1195,2.6275534629821777
1747258385.091996,1197,7.874944686889648
1747258385.3234324,1198,1.0616258382797241
1747258386.0241003,1201,4.752021789550781
1747258386.2588024,1202,12.225251197814941
1747258386.9609532,1205,18.524383544921875
1747258387.1935406,1206,32.40822219848633
1747258387.4291775,1207,0.5923706293106079
1747258387.8969634,1209,13.814681053161621
1747258388.8113205,1213,2.5639963150024414
1747258389.038354,1214,12.557137489318848
1747258389.2722375,1215,1.057586431503296
1747258389.7426233,1217,2.4570488929748535
1747258389.9735525,1218,1.5168813467025757
1747258391.139698,1223,1.5288511514663696
1747258391.6053157,1225,4.191748142242432
1747258392.3022618,1228,10.703595161437988
1747258392.5426145,1229,5.282937526702881
1747258393.2418687,1232,9.257673263549805
1747258393.4751933,1233,9.302214622497559
1747258394.6557686,1238,10.672791481018066
1747258395.130045,1240,5.747549533843994
1747258395.3719933,1241,16.054807662963867
1747258395.607902,1242,1.0648713111877441
1747258395.8589847,1243,9.887832641601562
1747258396.0915413,1244,2.5078511238098145
1747258396.322912,1245,7.781281471252441
1747258396.5639772,1246,5.621225357055664
1747258397.2626107,1249,3.643051862716675
1747258397.5029502,1250,3.4668424129486084
1747258397.7379613,1251,2.2790064811706543
1747258397.9737546,1252,1.6149300336837769
1747258398.4550915,1254,20.769933700561523
1747258398.928688,1256,5.716953277587891
1747258399.1601458,1257,1.2753169536590576
1747258399.8638263,1260,17.07366943359375
1747258400.10348,1261,7.686002731323242
1747258400.8097236,1264,7.351071834564209
1747258401.507778,1267,27.898468017578125
1747258402.447544,1271,0.7708483934402466
1747258403.6191502,1276,21.094074249267578
1747258403.854592,1277,5.308447360992432
1747258404.0973382,1278,5.558713912963867
1747258405.0507238,1282,0.6230280995368958
1747258405.7644289,1285,5.457825183868408
1747258406.9219437,1290,15.212800025939941
1747258407.6116965,1293,16.602569580078125
1747258408.3020742,1296,1.1298980712890625
1747258408.7596285,1298,5.982629776000977
1747258408.9886642,1299,1.022651195526123
1747258409.685965,1302,11.180908203125
1747258410.61948,1306,12.002286911010742
1747258411.5598426,1310,4.781262397766113
1747258412.4905424,1314,23.813749313354492
1747258412.7229996,1315,34.82793426513672
1747258413.8978744,1320,0.7414669394493103
1747258414.37301,1322,12.590182304382324
1747258414.6060593,1323,9.61461067199707
1747258415.073038,1325,44.541648864746094
1747258415.3082242,1326,12.3549165725708
1747258415.776097,1328,6.074519634246826
1747258417.4037633,1335,26.95920181274414
1747258419.4935472,1344,1.3047939538955688
1747258419.7276828,1345,5.350420951843262
1747258420.2005699,1347,1.301192045211792
1747258420.4356055,1348,1.7953526973724365
1747258421.1377952,1351,1.8747249841690063
1747258421.3748765,1352,4.452968597412109
1747258421.835035,1354,8.456931114196777
1747258422.7666132,1358,1.9697082042694092
1747258423.2356095,1360,2.6736900806427
1747258424.1570594,1364,39.027740478515625
1747258424.387319,1365,4.025644302368164
1747258424.6166751,1366,7.916005611419678
1747258424.850948,1367,22.646100997924805
1747258425.08285,1368,22.39348030090332
1747258426.0177267,1372,11.482807159423828
1747258426.2506495,1373,8.354752540588379
1747258426.7213356,1375,3.7586262226104736
1747258426.969789,1376,18.72096061706543
1747258427.9085212,1380,6.574052333831787
1747258429.1236129,1385,23.498214721679688
1747258429.3677998,1386,8.205341339111328
1747258430.3235662,1390,16.05165672302246
1747258431.0345104,1393,35.54420852661133
1747258431.7392282,1396,20.686046600341797
1747258431.9735596,1397,3.0348212718963623
1747258432.4421196,1399,5.230506896972656
1747258432.6874676,1400,5.872476100921631
1747258433.393357,1403,13.725712776184082
1747258433.8636162,1405,0.7887384295463562
1747258435.7925496,1413,8.779481887817383
1747258436.5065672,1416,0.35784003138542175
1747258436.742883,1417,10.533454895019531
1747258437.210167,1419,4.474260330200195
1747258437.6840813,1421,4.800065517425537
1747258437.927654,1422,14.210929870605469
1747258440.0338721,1431,1.0558236837387085
1747258440.2722132,1432,12.240416526794434
1747258441.199962,1436,6.4565253257751465
1747258441.6773412,1438,3.5656368732452393
1747258441.932076,1439,8.557458877563477
1747258442.1727993,1440,1.8085168600082397
1747258442.420634,1441,5.763032913208008
1747258443.1475542,1444,9.566484451293945
1747258443.6291628,1446,4.015992164611816
1747258443.878028,1447,18.58013916015625
1747258444.119334,1448,14.824326515197754
1747258444.3589046,1449,59.818851470947266
1747258444.6104133,1450,37.2841682434082
1747258444.8592496,1451,4.928743839263916
1747258445.1049697,1452,32.58456039428711
1747258445.5843244,1454,11.616381645202637
1747258445.8191662,1455,3.3331990242004395
1747258446.057,1456,4.438917636871338
1747258446.293484,1457,40.42502975463867
1747258446.5280871,1458,2.009012460708618
1747258446.767038,1459,5.552382469177246
1747258447.0019016,1460,30.544233322143555
1747258447.235855,1461,5.87644624710083
1747258447.7038007,1463,33.56574249267578
1747258449.427967,1470,53.9744987487793
1747258450.1423259,1473,45.213623046875
1747258450.372251,1474,4.1716156005859375
1747258450.833131,1476,28.925548553466797
1747258451.062079,1477,2.3118762969970703
1747258452.0032656,1481,23.186792373657227
1747258452.2471879,1482,11.961762428283691
1747258452.4838648,1483,6.801565170288086
1747258453.4241686,1487,4.223297595977783
1747258453.6608055,1488,4.336723804473877
1747258453.8950267,1489,9.877830505371094
1747258454.1350927,1490,4.3253374099731445
1747258454.3680742,1491,22.445159912109375
1747258454.8374116,1493,1.6359859704971313
1747258455.0700216,1494,6.713751316070557
1747258456.0041306,1498,2.4056224822998047
1747258456.236211,1499,7.430148124694824
1747258456.4741304,1500,1.059898018836975
1747258456.9394448,1502,2.9872188568115234
1747258457.6408126,1505,12.629400253295898
1747258458.5837166,1509,18.810144424438477
1747258458.8188682,1510,7.446608066558838
1747258459.0511644,1511,5.362050533294678
1747258459.522042,1513,1.901297926902771
1747258459.9920912,1515,0.258511483669281
1747258460.2224605,1516,33.64777755737305
1747258461.8475966,1523,11.575677871704102
1747258462.5592778,1526,41.843841552734375
1747258463.0321538,1528,1.8651583194732666
1747258464.4327545,1534,11.811195373535156
1747258465.1345031,1537,2.236379623413086
1747258465.3686378,1538,3.8245513439178467
1747258466.0703893,1541,47.20793151855469
1747258467.0107925,1545,18.73320770263672
1747258467.4810102,1547,31.838979721069336
1747258467.7157917,1548,3.7378671169281006
1747258468.4156783,1551,4.071159362792969
1747258468.651631,1552,4.51315450668335
1747258468.8889563,1553,10.113189697265625
1747258469.3588986,1555,6.139801502227783
1747258469.8299484,1557,1.129417896270752
1747258471.013933,1562,21.052560806274414
1747258471.485677,1564,5.918250560760498
1747258471.7198093,1565,22.67673683166504
1747258471.9622028,1566,1.9169620275497437
1747258472.4311736,1568,5.17466402053833
1747258472.9133174,1570,3.3209762573242188
1747258473.1461325,1571,2.539529323577881
1747258473.3810887,1572,17.524333953857422
1747258473.6145449,1573,5.659122943878174
1747258474.3174825,1576,31.22545051574707
1747258474.784132,1578,8.776927947998047
1747258475.0313218,1579,5.660612106323242
1747258475.2677026,1580,5.794290542602539
1747258475.5013149,1581,30.81122589111328
1747258475.7346687,1582,5.473898887634277
1747258476.435344,1585,3.735513687133789
1747258477.6350937,1590,3.446819543838501
1747258478.8099864,1595,2.3460540771484375
1747258479.0431337,1596,34.517757415771484
1747258479.2739024,1597,5.346663475036621
1747258480.201866,1601,9.3662748336792
1747258480.4320748,1602,1.2969818115234375
1747258480.6663253,1603,5.094189167022705
1747258482.3099868,1610,7.206286430358887
1747258482.5471933,1611,7.204572677612305
1747258483.0158064,1613,7.741650104522705
1747258483.2480564,1614,27.390464782714844
1747258483.716925,1616,3.605858087539673
1747258484.6477315,1620,9.497123718261719
1747258485.1162963,1622,2.335277795791626
1747258485.5831482,1624,5.022753715515137
1747258486.046901,1626,24.075016021728516
1747258486.2800446,1627,4.691636562347412
1747258487.2328,1631,2.8440895080566406
1747258488.1796467,1635,24.331628799438477
1747258488.4150815,1636,18.980180740356445
1747258488.6516674,1637,4.442248344421387
1747258488.8847551,1638,10.629928588867188
1747258489.3514204,1640,1.8881919384002686
1747258489.584417,1641,29.03131866455078
1747258490.7624152,1646,2.4987781047821045
1747258490.994986,1647,14.274759292602539
1747258491.4591281,1649,48.269798278808594
1747258491.9336467,1651,3.3476457595825195
1747258492.1678724,1652,45.99305725097656
1747258492.3996098,1653,3.0738768577575684
1747258492.6330092,1654,4.034936428070068
1747258493.1021512,1656,8.495115280151367
1747258493.576702,1658,12.489340782165527
1747258494.5448859,1662,15.546996116638184
1747258495.0221684,1664,3.038424491882324
1747258495.4940615,1666,0.7751299142837524
1747258496.200835,1669,15.97689437866211
1747258496.4414883,1670,24.023393630981445
1747258497.369197,1674,22.304330825805664
1747258498.0675488,1677,0.7582978010177612
1747258498.554364,1679,25.962547302246094
1747258498.7913506,1680,3.9046308994293213
1747258499.020893,1681,5.6233415603637695
1747258499.2561777,1682,1.2026864290237427
1747258499.950545,1685,19.72093963623047
1747258500.181326,1686,17.72287368774414
1747258500.4123032,1687,1.1739847660064697
1747258500.6464128,1688,0.9749110341072083
1747258500.8842366,1689,7.135794162750244
1747258501.1169853,1690,1.1702415943145752
1747258501.809362,1693,8.002717018127441
1747258502.0386033,1694,38.55111312866211
1747258502.2715952,1695,11.372026443481445
1747258502.7368746,1697,2.1173818111419678
1747258502.9725008,1698,24.694351196289062
1747258503.2079751,1699,10.480719566345215
1747258503.4457865,1700,12.694598197937012
1747258503.909142,1702,1.933645248413086
1747258504.3870704,1704,0.45543041825294495
1747258505.1021497,1707,33.71482467651367
1747258505.5720222,1709,3.0973222255706787
1747258505.8152246,1710,2.441225290298462
1747258506.0516052,1711,0.8952699899673462
1747258506.2950692,1712,5.7318034172058105
1747258507.718205,1718,2.4822821617126465
1747258507.966256,1719,11.564687728881836
1747258508.6843357,1722,39.8387336730957
1747258508.9188836,1723,7.11316442489624
1747258509.160793,1724,12.544702529907227
1747258509.4007056,1725,20.120813369750977
1747258510.6157124,1730,9.790227890014648
1747258512.5076654,1738,2.200915813446045
1747258512.7464488,1739,8.080281257629395
1747258512.9790838,1740,10.399651527404785
1747258513.6826074,1743,6.194008827209473
1747258514.1493285,1745,6.232908248901367
1747258514.8525498,1748,0.901342511177063
1747258515.0822444,1749,15.805441856384277
1747258515.3111074,1750,8.398004531860352
1747258515.5400898,1751,0.9827407002449036
1747258515.998485,1753,24.622602462768555
1747258516.2362914,1754,11.663111686706543
1747258516.950876,1757,5.1065263748168945
1747258518.1053379,1762,10.033897399902344
1747258518.3368697,1763,0.6838104724884033
1747258518.8036668,1765,0.680401086807251
1747258519.036405,1766,3.106170177459717
1747258519.5000432,1768,3.2562217712402344
1747258521.129392,1775,0.36547166109085083
1747258521.3630567,1776,0.34381401538848877
1747258521.5963216,1777,27.604671478271484
1747258522.299854,1780,22.715024948120117
1747258522.5413048,1781,5.019246578216553
1747258523.2496867,1784,20.394315719604492
1747258523.4818027,1785,1.5829519033432007
1747258523.715256,1786,20.87581443786621
1747258523.9540439,1787,31.192819595336914
1747258524.4227426,1789,10.412652969360352
1747258524.6609032,1790,26.380510330200195
1747258525.1410742,1792,9.727943420410156
1747258525.6108859,1794,38.357608795166016
1747258526.0801926,1796,21.495664596557617
1747258526.3140998,1797,1.6869131326675415
1747258527.034307,1800,0.8326908349990845
1747258527.5116546,1802,58.41770553588867
1747258527.7579968,1803,7.032966613769531
1747258528.0020735,1804,3.8837788105010986
1747258528.983414,1808,7.131448268890381
1747258529.4684715,1810,0.15644101798534393
1747258530.4206877,1814,2.472174644470215
1747258530.888532,1816,0.9088833332061768
1747258531.3535116,1818,32.34992980957031
1747258531.5853286,1819,12.460649490356445
1747258532.5129776,1823,52.24049377441406
1747258533.2080314,1826,0.3361593186855316
1747258533.4404967,1827,0.5985000133514404
1747258533.9087172,1829,17.08331871032715
1747258534.1484108,1830,6.510292053222656
1747258534.6106744,1832,0.2369256168603897
1747258534.8434198,1833,8.697896957397461
1747258535.0817199,1834,27.914276123046875
1747258535.5472932,1836,4.237793445587158
1747258535.788001,1837,19.001937866210938
1747258536.0209262,1838,4.682331562042236
1747258537.4334705,1844,3.9033498764038086
1747258537.6706135,1845,47.687538146972656
1747258537.9032342,1846,20.10671615600586
1747258538.1360362,1847,0.516720175743103
1747258538.368112,1848,1.2686563730239868
1747258539.0670092,1851,11.614472389221191
1747258539.541284,1853,3.3877174854278564
1747258540.2489579,1856,2.184199094772339
1747258541.1942,1860,1.515645980834961
1747258542.149688,1864,27.897951126098633
1747258542.395531,1865,7.079293251037598
1747258542.642303,1866,0.3755994737148285
1747258542.8931403,1867,16.702472686767578
1747258543.8358593,1871,19.371295928955078
1747258544.0703897,1872,1.9989404678344727
1747258544.3098545,1873,44.244056701660156
1747258544.5444689,1874,4.957393646240234
1747258544.7798715,1875,5.769288539886475
1747258545.2499022,1877,53.54060745239258
1747258545.728461,1879,31.060060501098633
1747258545.9621978,1880,29.821870803833008
1747258546.6784794,1883,27.16968536376953
1747258546.9209034,1884,2.4827475547790527
1747258547.3947134,1886,2.4658212661743164
1747258547.866475,1888,19.939716339111328
1747258548.350552,1890,40.6168327331543
1747258548.5858598,1891,10.95417308807373
1747258549.5239866,1895,20.38088035583496
1747258550.4435143,1899,1.3406659364700317
1747258550.902183,1901,5.169800281524658
1747258551.1308749,1902,4.804537773132324
1747258552.050447,1906,9.759485244750977
1747258552.5195591,1908,19.261966705322266
1747258552.751716,1909,41.55498504638672
1747258552.9843466,1910,12.089350700378418
1747258553.6777291,1913,52.67053985595703
1747258554.3717992,1916,4.802310943603516
1747258554.8291354,1918,2.813023805618286
1747258556.2320561,1924,4.975419044494629
1747258556.4631283,1925,5.306123733520508
1747258556.694414,1926,21.426307678222656
1747258557.1620047,1928,23.47740364074707
1747258557.393901,1929,2.7972145080566406
1747258558.0963197,1932,3.025691032409668
1747258558.795509,1935,4.263224124908447
1747258559.0290945,1936,1.8535312414169312
1747258559.722058,1939,12.624076843261719
1747258559.9629939,1940,14.72674560546875
1747258560.1987553,1941,1.210093379020691
1747258560.4325988,1942,4.027449131011963
1747258561.1340814,1945,16.528182983398438
1747258561.6031444,1947,0.5089032649993896
1747258562.3046246,1950,17.245742797851562
1747258562.5410419,1951,2.198330879211426
1747258563.0118735,1953,9.68786907196045
1747258563.7183826,1956,26.065645217895508
1747258564.6568515,1960,2.5526115894317627
1747258564.8904905,1961,1.695915937423706
1747258565.1220512,1962,2.852356195449829
1747258565.3556144,1963,13.653009414672852
1747258565.5942624,1964,9.855571746826172
1747258566.0590084,1966,11.067161560058594
1747258566.2911537,1967,4.487454414367676
1747258566.5228877,1968,17.537145614624023
1747258566.7551582,1969,0.25444138050079346
1747258568.154344,1975,3.688962936401367
1747258568.6185467,1977,6.58017635345459
1747258568.853769,1978,0.5652981996536255
1747258569.089041,1979,16.52782440185547
1747258569.3196743,1980,6.499709129333496
1747258569.5513391,1981,20.842981338500977
1747258569.7846613,1982,19.915634155273438
1747258570.0195308,1983,39.072998046875
1747258570.4875531,1985,5.677116394042969
1747258570.9501522,1987,2.2824902534484863
1747258571.1814723,1988,2.9740846157073975
1747258571.4129539,1989,4.494197845458984
1747258571.8764737,1991,11.28274917602539
1747258572.1154878,1992,17.967220306396484
1747258572.350143,1993,20.7967472076416
1747258572.812947,1995,48.569190979003906
1747258573.7541873,1999,32.070831298828125


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_17_227382-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258103.1171546,0,1.3659005165100098
1747258103.8465044,3,1.032897710800171
1747258104.0840614,4,1.0287245512008667
1747258105.488178,10,1.0211656093597412
1747258105.722763,11,1.107980728149414
1747258106.4236476,14,1.0158578157424927
1747258106.6561682,15,1.11497163772583
1747258107.364969,18,1.049009919166565
1747258107.5992558,19,1.0032973289489746
1747258107.8309407,20,1.7032517194747925
1747258108.3022206,22,1.0147221088409424
1747258108.53738,23,1.3191956281661987
1747258109.2472606,26,1.0000379085540771
1747258109.4850655,27,2.632826328277588
1747258110.90674,33,1.0002411603927612
1747258111.6091409,36,2.3276307582855225
1747258111.845716,37,1.7491893768310547
1747258112.081826,38,1.002690315246582
1747258112.314254,39,1.2040529251098633
1747258112.5465643,40,1.8214911222457886
1747258114.1818643,47,1.0862648487091064
1747258114.4227736,48,2.553853988647461
1747258114.656935,49,1.983565092086792
1747258115.1236246,51,1.3980413675308228
1747258115.3590913,52,1.6186659336090088
1747258115.8411732,54,1.7115256786346436
1747258116.5590699,57,1.942972183227539
1747258117.2824008,60,1.7335259914398193
1747258117.5242035,61,1.7221125364303589
1747258117.758316,62,1.0756289958953857
1747258117.9945738,63,1.2243901491165161
1747258118.4573367,65,2.2639474868774414
1747258118.6859655,66,1.7904822826385498
1747258118.9156454,67,1.999449372291565
1747258119.149089,68,1.865918755531311
1747258119.6252148,70,1.7559999227523804
1747258119.8639646,71,1.3238155841827393
1747258121.3497212,77,2.433466911315918
1747258121.8361976,79,2.0956311225891113
1747258122.081274,80,1.948190450668335
1747258122.5716581,82,2.0443034172058105
1747258122.8158493,83,2.4488580226898193
1747258123.2857306,85,2.788649559020996
1747258124.2454817,89,1.9657601118087769
1747258124.4843638,90,2.957596778869629
1747258125.665534,95,1.8040080070495605
1747258126.605831,99,2.8690567016601562
1747258126.846923,100,3.057502031326294
1747258127.5577319,103,3.410205841064453
1747258128.2648427,106,2.384652614593506
1747258128.5059066,107,2.9483871459960938
1747258128.993063,109,3.0977444648742676
1747258130.1707635,114,2.5680527687072754
1747258130.6437335,116,3.3317699432373047
1747258131.8119588,121,3.1151297092437744
1747258132.7511437,125,3.572781801223755
1747258132.9849322,126,2.8921453952789307
1747258133.4503238,128,2.5419373512268066
1747258133.9164903,130,4.20869255065918
1747258134.156611,131,3.8156516551971436
1747258134.3890436,132,3.6064531803131104
1747258135.3229492,136,3.2073659896850586
1747258135.5607896,137,2.531636953353882
1747258136.9934943,143,3.942089319229126
1747258137.228214,144,3.3500990867614746
1747258137.6977472,146,2.5556440353393555
1747258137.9318275,147,3.3279166221618652
1747258138.6418104,150,2.5976452827453613
1747258140.296149,157,3.3980824947357178
1747258140.7623706,159,3.614079475402832
1747258140.9992058,160,3.8487091064453125
1747258141.466693,162,4.538733959197998
1747258141.940825,164,3.9263978004455566
1747258142.4135752,166,2.9858179092407227
1747258143.3464794,170,4.999806880950928
1747258143.58063,171,3.8758082389831543
1747258143.8188567,172,3.758183717727661
1747258144.5253336,175,3.9262213706970215
1747258144.7638752,176,4.3183722496032715
1747258144.9967265,177,3.4103879928588867
1747258145.2329905,178,3.807086229324341
1747258145.7030544,180,3.667876720428467
1747258145.939462,181,3.758967399597168
1747258146.6712227,184,3.830888509750366
1747258146.913578,185,4.646713733673096
1747258147.1494608,186,3.422051191329956
1747258147.8612716,189,2.9352056980133057
1747258148.0998776,190,4.635228633880615
1747258148.3340056,191,3.2746241092681885
1747258148.5672174,192,4.740746974945068
1747258149.2709556,195,4.204694747924805
1747258150.2089252,199,1.6261500120162964
1747258150.4409475,200,4.178477764129639
1747258150.9076967,202,2.7914886474609375
1747258151.1457996,203,2.9094769954681396
1747258151.387805,204,3.601323366165161
1747258151.6218655,205,3.200305223464966
1747258152.0838025,207,4.040191173553467
1747258152.5505948,209,3.649216890335083
1747258153.0137126,211,2.984957695007324
1747258153.4767053,213,3.898561716079712
1747258153.9404132,215,5.676523685455322
1747258154.1748977,216,4.514832019805908
1747258154.6521401,218,5.239704132080078
1747258154.890147,219,3.8024184703826904
1747258155.1229355,220,4.443575382232666
1747258155.360763,221,3.690352439880371
1747258155.5952117,222,2.8580782413482666
1747258156.0673099,224,3.5296521186828613
1747258156.304629,225,3.045255184173584
1747258157.2354906,229,3.558321237564087
1747258158.6160753,235,4.934846878051758
1747258159.0757544,237,5.195608615875244
1747258159.3046992,238,4.345585823059082
1747258159.5327673,239,6.1262125968933105
1747258160.0058484,241,5.252274036407471
1747258160.241501,242,4.538896560668945
1747258160.7182875,244,5.738746643066406
1747258160.9605103,245,4.878139019012451
1747258161.1960232,246,5.353409767150879
1747258161.4306793,247,5.781318187713623
1747258162.6298637,252,4.967595100402832
1747258162.8667457,253,5.087739944458008
1747258163.1021323,254,3.9289238452911377
1747258163.8179765,257,4.479194164276123
1747258164.0642066,258,5.421730995178223
1747258164.299792,259,5.166112422943115
1747258164.538354,260,4.541302680969238
1747258165.0085247,262,5.851943492889404
1747258166.8858755,270,6.045589447021484
1747258167.1170542,271,5.562000751495361
1747258167.822596,274,5.443438529968262
1747258168.0578122,275,4.936868190765381
1747258168.2979507,276,5.196257591247559
1747258168.7664926,278,5.355056285858154
1747258169.2348902,280,5.676670551300049
1747258169.7084928,282,6.297473907470703
1747258169.9416916,283,5.134281635284424
1747258170.4099224,285,5.488139629364014
1747258170.879306,287,5.580807209014893
1747258171.1189184,288,4.415539264678955
1747258171.603287,290,4.8979949951171875
1747258172.8012362,295,5.997811794281006
1747258173.0411286,296,6.1371283531188965
1747258173.2758045,297,6.013946533203125
1747258173.5102723,298,5.141282558441162
1747258174.926386,304,5.90503454208374
1747258175.4021952,306,5.770992755889893
1747258175.8780372,308,6.646117687225342
1747258176.1131313,309,5.963318347930908
1747258176.8156714,312,5.823112964630127
1747258177.048762,313,5.809159278869629
1747258177.7530947,316,5.208396911621094
1747258178.2309153,318,5.7186760902404785
1747258178.4598308,319,6.0265092849731445
1747258179.1627228,322,5.400056838989258
1747258179.6362965,324,6.335752964019775
1747258180.8296266,329,5.84517765045166
1747258181.0695457,330,5.290412902832031
1747258181.309462,331,6.624473571777344
1747258181.5579216,332,5.879647731781006
1747258182.749141,337,5.171752452850342
1747258182.9850533,338,4.223334789276123
1747258183.465648,340,5.320294380187988
1747258184.198124,343,4.64878511428833
1747258184.4352274,344,5.2296013832092285
1747258184.6787164,345,6.458959102630615
1747258184.9184687,346,5.8747639656066895
1747258185.3961027,348,5.939327239990234
1747258185.8757977,350,5.033559799194336
1747258186.3423932,352,5.200411319732666
1747258186.584143,353,5.967005729675293
1747258186.8168664,354,4.240488052368164
1747258187.7603369,358,3.727250337600708
1747258188.2393973,360,6.286277770996094
1747258188.7143006,362,6.412458896636963
1747258188.9485853,363,6.303976535797119
1747258189.1845582,364,6.0750508308410645
1747258189.4194715,365,5.908543586730957
1747258189.6533144,366,6.164531707763672
1747258189.8858707,367,6.1675496101379395
1747258190.1169598,368,6.682061672210693
1747258191.520048,374,6.736680030822754
1747258192.2208629,377,6.057450294494629
1747258192.4525883,378,6.640697956085205
1747258194.087103,385,6.271881580352783
1747258194.3217533,386,6.429588794708252
1747258195.254008,390,6.116621494293213
1747258195.4857435,391,5.719202995300293
1747258195.7176304,392,5.976313591003418
1747258195.9511206,393,6.376643180847168
1747258196.184692,394,5.463155269622803
1747258196.4246075,395,5.40529727935791
1747258196.6570988,396,5.351993083953857
1747258196.8887315,397,6.882340431213379
1747258197.1293411,398,5.199889659881592
1747258197.3622026,399,6.075305938720703
1747258197.841145,401,5.767414569854736
1747258198.081036,402,6.069634914398193
1747258198.5570831,404,6.598543643951416
1747258199.5172086,408,6.158679008483887
1747258199.7520502,409,7.198023319244385
1747258200.4561021,412,6.547471046447754
1747258200.6900961,413,6.432380199432373
1747258200.9247954,414,5.644740581512451
1747258201.1594923,415,6.036203861236572
1747258201.8704014,418,7.02803373336792
1747258202.5867498,421,5.828597068786621
1747258202.8270175,422,6.76263952255249
1747258203.5358016,425,6.085522174835205
1747258203.7701218,426,6.961757659912109
1747258204.7031722,430,6.23007345199585
1747258204.9391844,431,6.8142476081848145
1747258205.654603,434,6.659891605377197
1747258205.8891447,435,6.528135776519775
1747258206.127574,436,5.812227249145508
1747258206.3731785,437,6.329456329345703
1747258206.6157908,438,5.4169230461120605
1747258206.854716,439,6.273479461669922
1747258207.0912848,440,6.840231418609619
1747258207.3271918,441,6.744541645050049
1747258207.8014548,443,6.915589809417725
1747258208.0409696,444,6.30196475982666
1747258208.281613,445,6.331589698791504
1747258208.515543,446,6.815784931182861
1747258209.4437804,450,6.445878028869629
1747258209.6752996,451,6.59120512008667
1747258209.9087498,452,6.384161472320557
1747258210.1461143,453,6.167988300323486
1747258210.377963,454,6.5175251960754395
1747258210.8450537,456,6.842113018035889
1747258211.3165169,458,6.5933918952941895
1747258211.7957048,460,6.332215309143066
1747258212.0349996,461,6.979035377502441
1747258212.7356663,464,6.8372483253479
1747258212.9694636,465,6.1157355308532715
1747258213.203427,466,6.934274673461914
1747258213.6690786,468,7.172174453735352
1747258214.1329608,470,5.166472911834717
1747258215.0614855,474,6.483034133911133
1747258215.2940242,475,6.338802337646484
1747258215.9981458,478,6.437623500823975
1747258216.2398574,479,6.421962738037109
1747258216.4727995,480,6.311666488647461
1747258216.704386,481,5.987192630767822
1747258216.9360602,482,6.206820487976074
1747258217.1667306,483,5.438143253326416
1747258217.3969822,484,6.259815692901611
1747258217.8546722,486,5.484110355377197
1747258218.089999,487,5.52761173248291
1747258218.321599,488,5.419178009033203
1747258218.5531206,489,5.034078598022461
1747258219.0157394,491,6.3007121086120605
1747258219.7213547,494,6.202807426452637
1747258220.644859,498,5.809676647186279
1747258221.3560731,501,7.0059614181518555
1747258221.5902715,502,6.540627479553223
1747258221.8223612,503,5.95052433013916
1747258222.522792,506,5.994629859924316
1747258222.991896,508,6.374361515045166
1747258223.225223,509,7.207979679107666
1747258223.4595466,510,5.300736904144287
1747258223.6925542,511,6.650553226470947
1747258223.924733,512,6.59847354888916
1747258224.1595607,513,6.928678035736084
1747258224.3928928,514,6.392518520355225
1747258225.0909176,517,6.646081924438477
1747258225.3246129,518,6.160800933837891
1747258225.5601547,519,6.827578067779541
1747258225.794541,520,6.734340190887451
1747258226.4950294,523,5.64148473739624
1747258228.1104982,530,6.381629943847656
1747258228.8336496,533,6.519734859466553
1747258229.0680888,534,6.297672271728516
1747258229.5568545,536,5.781079292297363
1747258229.7912142,537,6.599821090698242
1747258230.0256395,538,6.24137544631958
1747258230.2580492,539,7.147853374481201
1747258230.4939313,540,6.379965305328369
1747258230.9599476,542,6.2059645652771
1747258231.2003527,543,6.111897945404053
1747258231.4399025,544,6.626195430755615
1747258231.9228468,546,6.826260566711426
1747258232.1557403,547,6.8871283531188965
1747258232.8575814,550,6.180785179138184
1747258233.327308,552,5.769590854644775
1747258233.7997653,554,6.796417236328125
1747258234.0368888,555,5.592515468597412
1747258234.2764332,556,6.368036270141602
1747258235.7095013,562,6.572363376617432
1747258235.950804,563,6.419968128204346
1747258236.1892228,564,5.638933181762695
1747258237.136085,568,5.458766937255859
1747258237.8240664,571,5.618206977844238
1747258238.2937222,573,4.982583522796631
1747258239.019399,576,6.692438125610352
1747258239.9684887,580,7.0828680992126465
1747258240.929487,584,6.282050609588623
1747258241.174463,585,6.6297607421875
1747258241.4111862,586,6.765096664428711
1747258241.8897774,588,7.184499263763428
1747258242.3711412,590,7.023555278778076
1747258242.6117432,591,6.9189252853393555
1747258242.8525276,592,6.752004623413086
1747258243.329943,594,6.787789821624756
1747258243.7998543,596,6.774011611938477
1747258244.0357857,597,6.042056560516357
1747258244.271177,598,6.403943061828613
1747258244.5156977,599,5.130015850067139
1747258244.99243,601,6.578409671783447
1747258245.225038,602,6.332391738891602
1747258245.46231,603,6.115929126739502
1747258245.9395297,605,6.255857944488525
1747258246.6466997,608,6.145661354064941
1747258247.1158338,610,6.757596015930176
1747258247.8222601,613,5.769351482391357
1747258248.0546203,614,6.024540901184082
1747258248.5229907,616,6.556990146636963
1747258248.992834,618,6.969760894775391
1747258249.4594252,620,5.615476608276367
1747258249.9260259,622,6.052759170532227
1747258250.1592412,623,6.436493396759033
1747258250.8576412,626,5.744806289672852
1747258251.3287146,628,5.882277488708496
1747258251.562922,629,6.522355079650879
1747258252.505634,633,5.812963962554932
1747258252.975167,635,6.591788291931152
1747258253.4480321,637,6.046279430389404
1747258254.1568081,640,5.655904769897461
1747258254.393318,641,6.361398220062256
1747258254.6299734,642,6.582383632659912
1747258254.8758068,643,6.141199588775635
1747258255.11505,644,6.739473819732666
1747258255.3485773,645,6.771507263183594
1747258256.3068924,649,6.902859687805176
1747258256.7767582,651,6.761754512786865
1747258257.0131106,652,6.049887180328369
1747258257.251504,653,6.1747894287109375
1747258257.485605,654,6.430356979370117
1747258257.7273946,655,5.907693862915039
1747258258.4415457,658,6.113525390625
1747258258.6763918,659,6.341856002807617
1747258258.9104643,660,6.474029541015625
1747258260.602151,667,6.833832263946533
1747258261.3153212,670,6.3426361083984375
1747258262.5056224,675,5.919304847717285
1747258262.7496026,676,7.114659786224365
1747258262.9884543,677,6.663752555847168
1747258263.6965766,680,6.934951305389404
1747258264.1646397,682,6.511472225189209
1747258264.3988683,683,6.023544788360596
1747258264.6339746,684,6.285270690917969
1747258265.336226,687,6.741386890411377
1747258266.5181968,692,6.770866394042969
1747258266.9913483,694,7.228423595428467
1747258267.2263958,695,6.769964694976807
1747258267.4615116,696,5.876664161682129
1747258267.7059693,697,6.231159687042236
1747258268.1906388,699,6.394188404083252
1747258268.893415,702,6.385992527008057
1747258269.1240032,703,6.621042251586914
1747258269.5988839,705,6.322140693664551
1747258270.5256398,709,6.352570533752441
1747258270.759433,710,6.204753875732422
1747258271.225026,712,6.463070869445801
1747258271.9248345,715,6.6037116050720215
1747258272.3888807,717,6.0796284675598145
1747258272.8534744,719,6.281771183013916
1747258273.087337,720,6.394217014312744
1747258273.3259766,721,6.692405700683594
1747258273.7962728,723,6.591033458709717
1747258274.2611637,725,7.366976261138916
1747258274.4925857,726,7.139937400817871
1747258274.725746,727,6.703298568725586
1747258274.9604921,728,7.212117671966553
1747258275.196066,729,6.658331394195557
1747258275.6609867,731,6.509483814239502
1747258275.8921125,732,7.1409173011779785
1747258276.1233637,733,6.927239418029785
1747258277.2924013,738,6.873789310455322
1747258277.5307822,739,7.000136375427246
1747258277.762108,740,6.706038951873779
1747258278.2281883,742,6.735442638397217
1747258278.4601378,743,7.277398586273193
1747258278.6937268,744,7.313798904418945
1747258278.925274,745,7.31665563583374
1747258280.5658488,752,6.572923183441162
1747258281.301975,755,6.7486724853515625
1747258281.5385067,756,6.607668876647949
1747258282.023853,758,5.971587657928467
1747258283.1926053,763,6.743938446044922
1747258283.4266343,764,6.288244247436523
1747258283.6589692,765,6.729125022888184
1747258284.356431,768,5.955927848815918
1747258284.6712763,769,6.713092803955078
1747258285.3781383,772,6.357566833496094
1747258285.6087847,773,6.982219696044922
1747258286.0734582,775,6.739412307739258
1747258286.3081527,776,6.436270713806152
1747258286.7722085,778,5.823805809020996
1747258287.0113099,779,6.872407913208008
1747258287.2399545,780,5.917679786682129
1747258287.4684634,781,6.512393474578857
1747258287.6973724,782,6.228153705596924
1747258289.094212,788,6.16133975982666
1747258289.332089,789,6.676008224487305
1747258289.8054664,791,5.559091091156006
1747258290.2790673,793,6.509333610534668
1747258290.7502134,795,6.645473003387451
1747258290.982301,796,6.983938694000244
1747258291.6957986,799,6.434958457946777
1747258291.9326134,800,7.1222124099731445
1747258292.8892016,804,5.988681793212891
1747258293.1255577,805,6.284940719604492
1747258293.3670378,806,6.375676155090332
1747258293.6095426,807,6.78453254699707
1747258294.3241758,810,6.275661945343018
1747258295.0207589,813,5.764122009277344
1747258296.1703858,818,4.823828220367432
1747258296.4010441,819,6.429903507232666
1747258296.8612235,821,6.496543884277344
1747258297.088995,822,6.702437400817871
1747258297.3165636,823,6.303823471069336
1747258297.772623,825,6.867055416107178
1747258298.0002432,826,6.158607006072998
1747258298.2284598,827,5.640762805938721
1747258298.4555397,828,5.973171710968018
1747258299.3935227,832,6.519853115081787
1747258299.6274037,833,6.813604831695557
1747258300.085289,835,5.441834926605225
1747258300.3165736,836,5.945186138153076
1747258300.5493646,837,4.737960338592529
1747258301.00779,839,6.685163974761963
1747258301.2369432,840,5.954595565795898
1747258301.9380894,843,6.549580097198486
1747258302.4073265,845,6.41461706161499
1747258303.6093352,850,5.666180610656738
1747258303.8473053,851,5.979968547821045
1747258304.5585923,854,6.031570911407471
1747258305.2832289,857,6.24970817565918
1747258305.9853303,860,6.267506122589111
1747258306.4534185,862,6.041110038757324
1747258307.1535473,865,6.45714807510376
1747258307.388586,866,6.398069858551025
1747258308.325463,870,5.320052146911621
1747258308.559468,871,5.6039299964904785
1747258310.90396,881,5.304383277893066
1747258311.3845987,883,5.553581714630127
1747258311.6192482,884,5.341526508331299
1747258311.8526206,885,6.5291547775268555
1747258312.0899653,886,5.821995735168457
1747258312.5611808,888,6.063716411590576
1747258313.0287967,890,5.94334077835083
1747258313.4969277,892,6.347258567810059
1747258314.188795,895,5.912947177886963
1747258314.64572,897,6.10170841217041
1747258314.8747463,898,6.334944248199463
1747258315.5673797,901,6.827801704406738
1747258315.7972322,902,6.887474536895752
1747258316.2552032,904,6.198869705200195
1747258316.7138736,906,6.615706443786621
1747258316.9514735,907,6.165097713470459
1747258317.1847155,908,6.1050591468811035
1747258317.6514175,910,6.352189540863037
1747258317.8851645,911,7.252243518829346
1747258318.5852437,914,6.972106456756592
1747258319.5267692,918,6.948544025421143
1747258319.7593088,919,7.0418829917907715
1747258320.2254865,921,7.285542964935303
1747258320.6940093,923,6.243369102478027
1747258321.632184,927,6.588759899139404
1747258321.8653193,928,6.968871593475342
1747258322.0989754,929,6.105659008026123
1747258322.3314953,930,6.470422744750977
1747258322.5691848,931,6.083937168121338
1747258322.8016691,932,6.92869758605957
1747258323.0396824,933,6.241941928863525
1747258323.5050817,935,5.740973472595215
1747258324.4479709,939,6.890807628631592
1747258324.9184687,941,6.169784069061279
1747258325.1481373,942,6.446306228637695
1747258325.8407748,945,5.879149436950684
1747258326.7626162,949,6.665277481079102
1747258327.468958,952,6.686447620391846
1747258327.9404867,954,6.336132049560547
1747258328.173099,955,6.556061744689941
1747258328.4053164,956,6.577808856964111
1747258329.3380923,960,6.968461036682129
1747258329.8029966,962,6.797217845916748
1747258330.0405846,963,6.71647834777832
1747258330.2726612,964,5.880273342132568
1747258330.507139,965,6.625067234039307
1747258330.9683838,967,6.876195907592773
1747258331.1988194,968,6.3514275550842285
1747258331.9037318,971,6.612226486206055
1747258333.0700402,976,6.033933162689209
1747258333.5412712,978,6.925791263580322
1747258333.7795858,979,6.716111660003662
1747258334.2544746,981,6.04730224609375
1747258334.4887168,982,6.518568992614746
1747258335.4246173,986,6.469125747680664
1747258335.889972,988,6.075113773345947
1747258336.126697,989,6.62391996383667
1747258336.370853,990,6.504051208496094
1747258336.8469226,992,6.811829090118408
1747258337.3221583,994,6.674410343170166
1747258337.5659227,995,6.649836540222168
1747258337.8091495,996,6.176054954528809
1747258338.287356,998,6.98978853225708
1747258338.521599,999,7.106060981750488
1747258338.9866805,1001,6.948822498321533
1747258339.2186954,1002,6.288578033447266
1747258339.4460926,1003,7.178642272949219
1747258339.6758986,1004,6.82551383972168
1747258339.9060693,1005,6.6432061195373535
1747258340.1394563,1006,6.299869060516357
1747258341.3040595,1011,6.683166980743408
1747258341.7786329,1013,7.151220798492432
1747258342.2438202,1015,6.077241897583008
1747258342.4848192,1016,6.815096378326416
1747258342.73652,1017,6.951866149902344
1747258343.9361124,1022,7.061235427856445
1747258344.878567,1026,6.929144382476807
1747258345.3407848,1028,7.006028175354004
1747258345.5751913,1029,6.357921600341797
1747258346.9834623,1035,6.2883620262146
1747258347.2191541,1036,7.051110744476318
1747258347.4541585,1037,7.128402233123779
1747258347.6875365,1038,6.035200595855713
1747258347.9268928,1039,6.8754658699035645
1747258348.8763163,1043,6.239573955535889
1747258349.3520448,1045,6.489136219024658
1747258349.5914216,1046,6.3848042488098145
1747258351.0035248,1052,6.956807613372803
1747258351.2388432,1053,6.854549884796143
1747258351.9461777,1056,6.568441867828369
1747258352.4139838,1058,6.614174842834473
1747258352.6512241,1059,6.599334239959717
1747258352.885699,1060,7.0563249588012695
1747258353.3520381,1062,7.218027591705322
1747258354.0533376,1065,6.753386497497559
1747258354.2858357,1066,6.585179328918457
1747258354.5177755,1067,6.123112678527832
1747258354.9915736,1069,6.64301872253418
1747258355.2263892,1070,6.447381496429443
1747258355.462239,1071,6.330995082855225
1747258355.6976588,1072,6.197050094604492
1747258355.9388955,1073,7.155812740325928
1747258356.1806438,1074,7.023344039916992
1747258356.8979695,1077,6.615435600280762
1747258357.130952,1078,6.906561851501465
1747258357.6051915,1080,6.95436954498291
1747258357.8386114,1081,7.003297805786133
1747258358.078883,1082,6.398858547210693
1747258358.785145,1085,6.840254783630371
1747258359.021195,1086,7.46557092666626
1747258359.2563677,1087,7.001339435577393
1747258360.205941,1091,6.316726207733154
1747258360.4416986,1092,6.668900489807129
1747258360.6748242,1093,5.257298946380615
1747258361.8640645,1098,6.664848327636719
1747258362.3322213,1100,6.753036975860596
1747258362.8000262,1102,6.444162845611572
1747258363.0333946,1103,5.954949855804443
1747258363.2671087,1104,6.29521369934082
1747258363.9915724,1107,5.458242893218994
1747258364.2315583,1108,6.548311233520508
1747258364.4670105,1109,6.197568893432617
1747258364.709899,1110,5.77968692779541
1747258364.9521883,1111,6.302807331085205
1747258365.1967711,1112,6.5746636390686035
1747258365.430748,1113,6.961357593536377
1747258365.6616898,1114,6.501769542694092
1747258366.1210153,1116,6.57957649230957
1747258366.8180547,1119,6.09580135345459
1747258367.2883909,1121,6.774059295654297
1747258367.5220366,1122,6.798882484436035
1747258368.2309117,1125,6.845846652984619
1747258368.459783,1126,6.671289920806885
1747258368.9218884,1128,7.1106109619140625
1747258369.150199,1129,6.826463222503662
1747258369.3774765,1130,7.155862331390381
1747258369.604576,1131,5.825214862823486
1747258369.8319848,1132,6.646786212921143
1747258370.2969353,1134,7.052867412567139
1747258370.5252597,1135,6.93275260925293
1747258370.7523384,1136,6.7451629638671875
1747258371.4341984,1139,6.081523418426514
1747258372.1256013,1142,6.396786689758301
1747258372.8092027,1145,5.993239879608154
1747258373.049703,1146,6.601717948913574
1747258373.521518,1148,5.348683834075928
1747258373.7568362,1149,6.271703720092773
1747258373.9966745,1150,5.986819267272949
1747258374.2300653,1151,6.563775062561035
1747258374.4680123,1152,7.078762531280518
1747258374.7014682,1153,5.763220310211182
1747258375.1764665,1155,5.828461170196533
1747258376.38466,1160,6.273377418518066
1747258376.874242,1162,6.36923360824585
1747258377.3608134,1164,5.852269172668457
1747258377.8259425,1166,6.998784065246582
1747258378.0587575,1167,5.846871852874756
1747258379.467617,1173,6.814082622528076
1747258379.7012465,1174,7.080533504486084
1747258380.1749434,1176,6.964752197265625
1747258380.4096522,1177,6.5567402839660645
1747258380.644286,1178,6.20144510269165
1747258381.580962,1182,5.898306846618652
1747258382.044154,1184,6.653335094451904
1747258382.5142322,1186,7.011895656585693
1747258382.9952607,1188,5.876778602600098
1747258383.2322524,1189,6.8350934982299805
1747258383.4670854,1190,6.3806071281433105
1747258384.1767263,1193,6.26422643661499
1747258384.4133098,1194,5.497679233551025
1747258384.6447313,1195,5.966230869293213
1747258385.1088524,1197,7.206369400024414
1747258385.339729,1198,6.384690284729004
1747258386.0377405,1201,6.431299209594727
1747258386.272503,1202,6.29356575012207
1747258386.9747746,1205,6.1308674812316895
1747258387.207691,1206,7.208313465118408
1747258387.443963,1207,6.560252666473389
1747258387.910458,1209,6.367459774017334
1747258388.8248205,1213,5.980745315551758
1747258389.0556834,1214,6.630249500274658
1747258389.288619,1215,6.508600234985352
1747258389.759048,1217,6.982437610626221
1747258389.990187,1218,6.519304275512695
1747258391.1566334,1223,6.477287769317627
1747258391.623993,1225,6.084300518035889
1747258392.3209863,1228,6.502439975738525
1747258392.5599573,1229,5.976395606994629
1747258393.259641,1232,6.837502479553223
1747258393.4926083,1233,6.801353454589844
1747258394.6737607,1238,6.742434024810791
1747258395.1527364,1240,6.124867916107178
1747258395.3884006,1241,6.533607482910156
1747258395.6265786,1242,6.2698163986206055
1747258395.876246,1243,6.942595481872559
1747258396.1086125,1244,7.298728942871094
1747258396.3416998,1245,6.752837181091309
1747258396.580132,1246,6.5118279457092285
1747258397.2788248,1249,6.921555042266846
1747258397.519805,1250,6.046298503875732
1747258397.7551029,1251,5.798084259033203
1747258397.9909956,1252,6.091378211975098
1747258398.4720387,1254,6.863011837005615
1747258398.9445283,1256,6.797865390777588
1747258399.177123,1257,6.964290142059326
1747258399.8818939,1260,6.344065189361572
1747258400.1203637,1261,7.2133708000183105
1747258400.8264663,1264,6.688258647918701
1747258401.5243437,1267,6.501241683959961
1747258402.4646275,1271,6.139655590057373
1747258403.6359012,1276,6.070744514465332
1747258403.8714118,1277,7.402658939361572
1747258404.1149251,1278,7.200598239898682
1747258405.0695257,1282,6.658651828765869
1747258405.7810647,1285,6.122246265411377
1747258406.9358284,1290,6.904109001159668
1747258407.625047,1293,7.2017693519592285
1747258408.3155065,1296,6.145333290100098
1747258408.7733765,1298,5.970541000366211
1747258409.002054,1299,5.652414321899414
1747258409.703089,1302,5.554662704467773
1747258410.6365008,1306,5.537191867828369
1747258411.5766706,1310,5.123259544372559
1747258412.5073745,1314,4.938470363616943
1747258412.741611,1315,6.775054454803467
1747258413.9147604,1320,6.646800518035889
1747258414.3896458,1322,6.070924282073975
1747258414.622942,1323,6.973670482635498
1747258415.0924008,1325,6.261740207672119
1747258415.3265243,1326,5.266138076782227
1747258415.7929404,1328,5.468793869018555
1747258417.4207807,1335,6.229766368865967
1747258419.5119593,1344,5.4770965576171875
1747258419.7442355,1345,5.988244533538818
1747258420.2173061,1347,6.432335376739502
1747258420.454301,1348,6.3614630699157715
1747258421.1542633,1351,7.163724422454834
1747258421.388668,1352,6.327081203460693
1747258421.848645,1354,6.932738304138184
1747258422.7801619,1358,6.3493452072143555
1747258423.2489262,1360,6.852747440338135
1747258424.1706533,1364,6.880135536193848
1747258424.400604,1365,7.056262969970703
1747258424.6305895,1366,7.129356861114502
1747258424.865767,1367,6.804157733917236
1747258425.1005797,1368,5.913698673248291
1747258426.0346482,1372,6.699066162109375
1747258426.2704136,1373,6.466647148132324
1747258426.7406127,1375,6.6104302406311035
1747258426.9861863,1376,6.34971284866333
1747258427.9368536,1380,6.006063461303711
1747258429.1456711,1385,5.206484794616699
1747258429.3846989,1386,5.693099021911621
1747258430.3380373,1390,5.474209308624268
1747258431.0531507,1393,5.26811408996582
1747258431.7575252,1396,5.4367146492004395
1747258431.99105,1397,5.688889026641846
1747258432.4686477,1399,6.098609447479248
1747258432.7052937,1400,6.552730560302734
1747258433.4094963,1403,5.858082294464111
1747258433.8800454,1405,6.885016918182373
1747258435.8104105,1413,5.5336079597473145
1747258436.524134,1416,6.479585647583008
1747258436.76052,1417,5.757090091705322
1747258437.2287395,1419,5.61111307144165
1747258437.702462,1421,6.392402172088623
1747258437.9442837,1422,6.643935203552246
1747258440.0505285,1431,5.0836968421936035
1747258440.2897196,1432,6.472866535186768
1747258441.2190332,1436,6.6486358642578125
1747258441.6999905,1438,6.363099098205566
1747258441.955081,1439,5.5355119705200195
1747258442.1985464,1440,4.740921974182129
1747258442.4492817,1441,6.153778553009033
1747258443.1708617,1444,6.523099422454834
1747258443.6528354,1446,6.499514102935791
1747258443.9019427,1447,6.805556297302246
1747258444.1417189,1448,6.945054054260254
1747258444.3828676,1449,6.125458240509033
1747258444.632848,1450,6.759738922119141
1747258444.8826559,1451,7.24554443359375
1747258445.1317983,1452,6.1882171630859375
1747258445.6026096,1454,5.021008491516113
1747258445.8353395,1455,6.249892711639404
1747258446.074159,1456,5.889419078826904
1747258446.3110087,1457,6.9117960929870605
1747258446.544776,1458,4.912491321563721
1747258446.784537,1459,6.644413948059082
1747258447.0182736,1460,6.3847336769104
1747258447.2529447,1461,6.352947235107422
1747258447.7206357,1463,6.825544357299805
1747258449.4459028,1470,5.60324239730835
1747258450.1561942,1473,5.988916397094727
1747258450.3860307,1474,6.048536777496338
1747258450.8471663,1476,6.950209617614746
1747258451.0770547,1477,5.317495822906494
1747258452.019556,1481,7.422335624694824
1747258452.2634833,1482,6.984734058380127
1747258452.5010514,1483,6.6605353355407715
1747258453.4430935,1487,6.351368427276611
1747258453.680159,1488,6.752467155456543
1747258453.913481,1489,7.218393802642822
1747258454.1518037,1490,6.431227684020996
1747258454.3864183,1491,6.528899192810059
1747258454.8549337,1493,5.6260666847229
1747258455.088147,1494,6.824635028839111
1747258456.021152,1498,5.295863628387451
1747258456.2529383,1499,5.78870153427124
1747258456.4900308,1500,6.688030242919922
1747258456.956272,1502,3.075253486633301
1747258457.6570888,1505,5.78048849105835
1747258458.6027577,1509,6.286332607269287
1747258458.8345895,1510,5.683828353881836
1747258459.069755,1511,6.215848445892334
1747258459.5410974,1513,6.716322898864746
1747258460.0058577,1515,7.036083698272705
1747258460.2357912,1516,6.491206169128418
1747258461.8646495,1523,6.402960777282715
1747258462.5779235,1526,6.4169535636901855
1747258463.0505524,1528,6.26333475112915
1747258464.4513433,1534,5.959171772003174
1747258465.1535964,1537,6.0009660720825195
1747258465.384487,1538,6.437994003295898
1747258466.0876741,1541,6.475389003753662
1747258467.02757,1545,6.122804641723633
1747258467.4992757,1547,6.720507621765137
1747258467.7316236,1548,6.536032676696777
1747258468.4336772,1551,7.114668369293213
1747258468.671615,1552,7.2268853187561035
1747258468.905699,1553,6.427651882171631
1747258469.377462,1555,6.5309977531433105
1747258469.8475518,1557,5.986664772033691
1747258471.0312057,1562,7.009516716003418
1747258471.5024617,1564,6.710150241851807
1747258471.7381496,1565,6.052058696746826
1747258471.9796968,1566,6.686466693878174
1747258472.4488726,1568,6.863214492797852
1747258472.9304707,1570,7.210581302642822
1747258473.163803,1571,6.582214832305908
1747258473.3976057,1572,6.956212043762207
1747258473.6312978,1573,7.402467727661133
1747258474.333804,1576,7.188174724578857
1747258474.8012333,1578,6.15020751953125
1747258475.048893,1579,7.064773082733154
1747258475.2849023,1580,6.883610725402832
1747258475.5184495,1581,6.9886579513549805
1747258475.752505,1582,6.587592124938965
1747258476.4514256,1585,6.784686088562012
1747258477.6538086,1590,6.6518707275390625
1747258478.8260465,1595,6.871197700500488
1747258479.0589554,1596,6.974430084228516
1747258479.2898962,1597,7.250667095184326
1747258480.217906,1601,5.625587463378906
1747258480.449198,1602,6.028111934661865
1747258480.6828957,1603,7.276144027709961
1747258482.3281438,1610,7.013513088226318
1747258482.5632713,1611,7.301697254180908
1747258483.0331013,1613,6.850058078765869
1747258483.2670271,1614,5.547723293304443
1747258483.7332554,1616,5.663624286651611
1747258484.6656015,1620,6.171430587768555
1747258485.1350503,1622,6.896697521209717
1747258485.5991333,1624,6.778849124908447
1747258486.0643294,1626,6.565620422363281
1747258486.2983468,1627,6.534355163574219
1747258487.2488883,1631,5.868520736694336
1747258488.1966934,1635,6.899994850158691
1747258488.432765,1636,6.823871612548828
1747258488.6681798,1637,5.994351863861084
1747258488.9014146,1638,6.0608649253845215
1747258489.368195,1640,6.6670379638671875
1747258489.6018703,1641,6.93534517288208
1747258490.779842,1646,7.2481560707092285
1747258491.01242,1647,7.0875678062438965
1747258491.4769537,1649,7.2428154945373535
1747258491.952727,1651,6.495930194854736
1747258492.1847918,1652,7.230384826660156
1747258492.4162161,1653,6.228487491607666
1747258492.6509955,1654,7.337146282196045
1747258493.1205356,1656,6.8834614753723145
1747258493.5994122,1658,7.066494464874268
1747258494.5642483,1662,6.899909496307373
1747258495.039512,1664,6.832855701446533
1747258495.5137048,1666,6.561243534088135
1747258496.2210925,1669,6.641612529754639
1747258496.4601429,1670,6.785160541534424
1747258497.3836584,1674,6.786245822906494
1747258498.0897586,1677,6.798410415649414
1747258498.5682068,1679,7.32270622253418
1747258498.804731,1680,7.3158440589904785
1747258499.0370398,1681,6.996040344238281
1747258499.269483,1682,7.413578033447266
1747258499.9639628,1685,7.356476783752441
1747258500.1955092,1686,7.288412094116211
1747258500.429528,1687,5.855551719665527
1747258500.6608295,1688,7.188485622406006
1747258500.8982167,1689,7.004164218902588
1747258501.1316583,1690,6.329965591430664
1747258501.8239675,1693,7.347209930419922
1747258502.0535705,1694,5.968474864959717
1747258502.285585,1695,6.6996965408325195
1747258502.7505438,1697,6.471922874450684
1747258502.986172,1698,6.164850234985352
1747258503.22217,1699,6.70564603805542
1747258503.4602222,1700,7.012353897094727
1747258503.9228466,1702,6.971302032470703
1747258504.4049375,1704,6.234257221221924
1747258505.1189244,1707,5.722173690795898
1747258505.5935886,1709,5.90818977355957
1747258505.833275,1710,6.825265407562256
1747258506.0701895,1711,7.141539573669434
1747258506.3116117,1712,4.552310466766357
1747258507.7351553,1718,3.617948055267334
1747258507.9821784,1719,5.995631217956543
1747258508.699499,1722,6.052053928375244
1747258508.939809,1723,6.665917873382568
1747258509.1833718,1724,6.139036178588867
1747258509.4230213,1725,5.619563579559326
1747258510.6381705,1730,6.5570831298828125
1747258512.5271237,1738,6.297268390655518
1747258512.763753,1739,6.188488006591797
1747258512.9949944,1740,6.481178283691406
1747258513.6993606,1743,6.544793605804443
1747258514.1701922,1745,6.427371025085449
1747258514.8662083,1748,7.345456123352051
1747258515.096287,1749,5.210527420043945
1747258515.325242,1750,6.416858673095703
1747258515.5541317,1751,5.6285834312438965
1747258516.013084,1753,6.8551435470581055
1747258516.2538235,1754,6.223808765411377
1747258516.9674673,1757,6.546953201293945
1747258518.1215055,1762,6.972771644592285
1747258518.354218,1763,5.964580535888672
1747258518.8225932,1765,6.772226333618164
1747258519.0529234,1766,6.487927436828613
1747258519.5179076,1768,6.306495189666748
1747258521.1475363,1775,6.0516037940979
1747258521.3811538,1776,7.50521183013916
1747258521.6147187,1777,7.487959861755371
1747258522.3235345,1780,7.474474906921387
1747258522.5556424,1781,6.804027080535889
1747258523.2645378,1784,7.216346263885498
1747258523.4973135,1785,7.034082889556885
1747258523.7295194,1786,7.057101249694824
1747258523.9686353,1787,7.355431079864502
1747258524.442254,1789,7.094322204589844
1747258524.6781378,1790,7.046848297119141
1747258525.1587715,1792,5.771082401275635
1747258525.6285682,1794,5.194334030151367
1747258526.097147,1796,7.249063014984131
1747258526.3322806,1797,7.111953258514404
1747258527.0514271,1800,6.292436122894287
1747258527.531498,1802,7.100836277008057
1747258527.7772653,1803,6.377500057220459
1747258528.031442,1804,6.6570916175842285
1747258528.9982884,1808,6.651151180267334
1747258529.485535,1810,7.4631876945495605
1747258530.4379961,1814,6.995784282684326
1747258530.9050548,1816,7.337702751159668
1747258531.3675773,1818,6.862633228302002
1747258531.602655,1819,6.850332260131836
1747258532.5289369,1823,6.644763469696045
1747258533.2246065,1826,6.558314323425293
1747258533.4574945,1827,7.141800880432129
1747258533.924571,1829,7.198513984680176
1747258534.1618114,1830,7.372340679168701
1747258534.6276326,1832,6.796111583709717
1747258534.8600588,1833,6.511279106140137
1747258535.0974917,1834,6.498719215393066
1747258535.566082,1836,6.564071178436279
1747258535.8054636,1837,6.8696393966674805
1747258536.0375037,1838,7.0956711769104
1747258537.4496803,1844,6.497350692749023
1747258537.6874514,1845,6.546783924102783
1747258537.9201872,1846,6.375531196594238
1747258538.1515863,1847,6.550147533416748
1747258538.3853655,1848,7.211077690124512
1747258539.0855138,1851,4.991811752319336
1747258539.5596678,1853,6.687215805053711
1747258540.2662897,1856,6.589451789855957
1747258541.2134044,1860,7.332867622375488
1747258542.1657782,1864,6.3441596031188965
1747258542.4141076,1865,6.613007545471191
1747258542.663893,1866,6.502926826477051
1747258542.9110112,1867,6.068728923797607
1747258543.8529553,1871,5.9992570877075195
1747258544.0866346,1872,6.199371337890625
1747258544.3285763,1873,6.960075855255127
1747258544.5633473,1874,7.283703327178955
1747258544.7980356,1875,6.788959503173828
1747258545.2665372,1877,6.605859756469727
1747258545.7466264,1879,6.674615383148193
1747258545.9810443,1880,6.69118070602417
1747258546.6963828,1883,5.760086536407471
1747258546.936934,1884,5.882209300994873
1747258547.4115095,1886,6.447044372558594
1747258547.8840926,1888,5.469961643218994
1747258548.364719,1890,5.901630401611328
1747258548.5989547,1891,6.1778740882873535
1747258549.537442,1895,5.779808521270752
1747258550.4569476,1899,6.345781326293945
1747258550.9153218,1901,6.764553546905518
1747258551.1441011,1902,7.362258434295654
1747258552.0676875,1906,6.4401092529296875
1747258552.53619,1908,7.071621417999268
1747258552.7685082,1909,6.795151710510254
1747258553.0015452,1910,5.858488082885742
1747258553.6942046,1913,6.578735828399658
1747258554.3866174,1916,6.379122734069824
1747258554.8428628,1918,6.896439552307129
1747258556.247987,1924,7.0950117111206055
1747258556.4790366,1925,7.00469970703125
1747258556.7129803,1926,6.5997090339660645
1747258557.1786346,1928,6.879351615905762
1747258557.4100094,1929,6.229168891906738
1747258558.1159172,1932,6.081797122955322
1747258558.8145304,1935,6.5344462394714355
1747258559.045078,1936,6.681677341461182
1747258559.7399771,1939,7.281139850616455
1747258559.9814687,1940,7.594515800476074
1747258560.2174656,1941,7.029067516326904
1747258560.4510987,1942,6.946535110473633
1747258561.152958,1945,6.9927287101745605
1747258561.6214867,1947,6.220323085784912
1747258562.326139,1950,6.93403959274292
1747258562.562745,1951,6.786948204040527
1747258563.0337262,1953,7.32757568359375
1747258563.7349136,1956,7.28729772567749
1747258564.6738465,1960,7.300602912902832
1747258564.9056616,1961,7.361876487731934
1747258565.1382563,1962,6.712375640869141
1747258565.3755352,1963,6.2402143478393555
1747258565.6099422,1964,6.968764305114746
1747258566.0749104,1966,6.13960075378418
1747258566.306956,1967,6.636231899261475
1747258566.5387814,1968,6.9869704246521
1747258566.7721198,1969,6.492159843444824
1747258568.170323,1975,7.531301498413086
1747258568.6349874,1977,7.419206142425537
1747258568.8728302,1978,7.578562259674072
1747258569.1045284,1979,7.103261470794678
1747258569.3358397,1980,7.528074264526367
1747258569.56834,1981,7.134532451629639
1747258569.8038461,1982,6.728394031524658
1747258570.0351748,1983,6.947869777679443
1747258570.503238,1985,7.484384536743164
1747258570.9659069,1987,6.940219879150391
1747258571.197451,1988,6.581699848175049
1747258571.4290347,1989,6.814914226531982
1747258571.8926494,1991,6.595816612243652
1747258572.1339443,1992,6.5708818435668945
1747258572.3660843,1993,7.103196144104004
1747258572.8281465,1995,7.568419933319092
1747258573.771869,1999,7.357882976531982


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_17_227382-tag-train_loss.csv <==
Wall time,Step,Value
1747258102.923149,0,2.3040640354156494
1747258103.6981988,3,2.324044942855835
1747258103.9391706,4,2.4891719818115234
1747258105.3423643,10,2.6573872566223145
1747258105.574715,11,2.2940683364868164
1747258106.2756286,14,3.543682336807251
1747258106.5093648,15,2.194179058074951
1747258107.2173367,18,2.292051315307617
1747258107.451236,19,2.687864303588867
1747258107.6846237,20,2.3024356365203857
1747258108.1551178,22,2.321897268295288
1747258108.391503,23,2.2867305278778076
1747258109.0984087,26,26.81026840209961
1747258109.3384032,27,2.3019721508026123
1747258110.7611377,33,20.6795711517334
1747258111.4617302,36,2.297802448272705
1747258111.6990073,37,2.2045137882232666
1747258111.9359918,38,10.314346313476562
1747258112.1687946,39,2.2633249759674072
1747258112.4001703,40,1.9553065299987793
1747258114.0354974,47,2.0004734992980957
1747258114.2759352,48,2.197519302368164
1747258114.509328,49,1.7634971141815186
1747258114.976004,51,1.7935383319854736
1747258115.2110736,52,1.7690643072128296
1747258115.68438,54,1.7111570835113525
1747258116.409115,57,3.0475049018859863
1747258117.1337984,60,1.9535914659500122
1747258117.3780382,61,1.8744844198226929
1747258117.6112697,62,2.416592597961426
1747258117.8465014,63,1.895599603652954
1747258118.3128293,65,1.6728769540786743
1747258118.542181,66,2.423503875732422
1747258118.7707345,67,1.8403229713439941
1747258119.0002203,68,1.747119426727295
1747258119.4819398,70,1.872178316116333
1747258119.720331,71,1.8851923942565918
1747258121.1983407,77,1.6519323587417603
1747258121.6831207,79,1.845344066619873
1747258121.927462,80,1.67478346824646
1747258122.4186437,82,1.530814290046692
1747258122.6684995,83,1.627577304840088
1747258123.1390812,85,1.6368894577026367
1747258124.0954182,89,1.7886512279510498
1747258124.335818,90,1.7081376314163208
1747258125.5185802,95,1.7270228862762451
1747258126.4591773,99,1.277446985244751
1747258126.6977823,100,1.1840646266937256
1747258127.4080892,103,1.4833415746688843
1747258128.1174946,106,1.4728182554244995
1747258128.358354,107,1.529477834701538
1747258128.8456044,109,1.467386245727539
1747258130.0241144,114,1.27898371219635
1747258130.4955766,116,1.1840794086456299
1747258131.6657176,121,1.2158546447753906
1747258132.6038935,125,1.1888813972473145
1747258132.8394341,126,1.0502654314041138
1747258133.305031,128,1.3341233730316162
1747258133.7696626,130,0.8807196617126465
1747258134.008315,131,0.9538326859474182
1747258134.2430189,132,0.9942922592163086
1747258135.1765716,136,1.1762605905532837
1747258135.4148042,137,0.9784513711929321
1747258136.8465507,143,0.771578311920166
1747258137.0813677,144,1.226261019706726
1747258137.5515149,146,0.8146358132362366
1747258137.7846553,147,0.7050579786300659
1747258138.4949696,150,0.9393603801727295
1747258140.1489446,157,0.5830333232879639
1747258140.6166716,159,0.4749385714530945
1747258140.8534696,160,0.4136538505554199
1747258141.3210986,162,0.49786576628685
1747258141.7922988,164,1.2666549682617188
1747258142.265913,166,0.444243848323822
1747258143.2006297,170,0.5147696137428284
1747258143.4335518,171,0.70328688621521
1747258143.6727026,172,0.5720378160476685
1747258144.374297,175,0.3756522238254547
1747258144.6169605,176,0.48833411931991577
1747258144.853462,177,0.6845039129257202
1747258145.0896013,178,0.6493566036224365
1747258145.5592606,180,0.464419960975647
1747258145.7945,181,0.41157957911491394
1747258146.5226786,184,0.44305121898651123
1747258146.7663693,185,0.5141522884368896
1747258147.0002596,186,0.5777711868286133
1747258147.7129538,189,0.44981276988983154
1747258147.952364,190,0.43146616220474243
1747258148.1872663,191,0.602242112159729
1747258148.4206944,192,0.773381233215332
1747258149.1279023,195,0.4724392890930176
1747258150.0664856,199,0.9174437522888184
1747258150.2979858,200,0.9541864991188049
1747258150.7590058,202,1.024416446685791
1747258150.997014,203,1.0400711297988892
1747258151.23917,204,0.7769789695739746
1747258151.4777503,205,0.7464981079101562
1747258151.9402063,207,0.3733997344970703
1747258152.4063828,209,0.3704323172569275
1747258152.8698928,211,0.7046172618865967
1747258153.3330379,213,0.39049240946769714
1747258153.79692,215,0.36301738023757935
1747258154.0313008,216,0.4935186207294464
1747258154.5039065,218,0.5164154767990112
1747258154.7440257,219,0.6276200413703918
1747258154.9758692,220,0.6400768756866455
1747258155.2136583,221,0.7100028395652771
1747258155.446983,222,0.6978581547737122
1747258155.9213154,224,0.4753778576850891
1747258156.1591463,225,0.3220648765563965
1747258157.089713,229,0.3792644441127777
1747258158.4728687,235,0.30523690581321716
1747258158.9333937,237,0.18121911585330963
1747258159.1620352,238,0.14982789754867554
1747258159.3902097,239,0.21895906329154968
1747258159.8616989,241,0.2184118628501892
1747258160.0917988,242,0.15575003623962402
1747258160.5702748,244,0.16487617790699005
1747258160.805003,245,0.20791088044643402
1747258161.0467649,246,0.15169468522071838
1747258161.2819448,247,0.1290322095155716
1747258162.481493,252,0.2123851180076599
1747258162.718016,253,0.1346825659275055
1747258162.9532533,254,0.13893215358257294
1747258163.6710625,257,0.23400524258613586
1747258163.911786,258,0.22087949514389038
1747258164.1522205,259,0.16925859451293945
1747258164.3925655,260,0.13842542469501495
1747258164.8619788,262,0.15386636555194855
1747258166.742611,270,0.2125912755727768
1747258166.9719048,271,0.11191743612289429
1747258167.6763468,274,0.13215775787830353
1747258167.9083374,275,0.15079528093338013
1747258168.1508408,276,0.1449240744113922
1747258168.618567,278,0.11113087087869644
1747258169.0876772,280,0.13072949647903442
1747258169.5618298,282,0.1816578209400177
1747258169.7941551,283,0.2410409301519394
1747258170.2617843,285,0.12054076790809631
1747258170.7332883,287,0.21962055563926697
1747258170.9667752,288,0.12181395292282104
1747258171.4589093,290,0.21566250920295715
1747258172.6534123,295,0.13080894947052002
1747258172.8931558,296,0.12381995469331741
1747258173.12847,297,0.16657689213752747
1747258173.3623607,298,0.11066094040870667
1747258174.7794352,304,0.17757071554660797
1747258175.2556198,306,0.09550173580646515
1747258175.73056,308,0.12108494341373444
1747258175.9634771,309,0.08002878725528717
1747258176.668205,312,0.08365275710821152
1747258176.9009895,313,0.13424818217754364
1747258177.6056647,316,0.10184939205646515
1747258178.0834224,318,0.15926527976989746
1747258178.3170967,319,0.13551683723926544
1747258179.0194936,322,0.06106243655085564
1747258179.4909093,324,0.1567150056362152
1747258180.6823092,329,0.29707396030426025
1747258180.9174595,330,0.1329563856124878
1747258181.1573038,331,0.10457029193639755
1747258181.4030957,332,0.11868523061275482
1747258182.600711,337,0.06704297661781311
1747258182.8378086,338,0.07684945315122604
1747258183.317725,340,0.15348923206329346
1747258184.050629,343,0.13554731011390686
1747258184.288861,344,0.10621368139982224
1747258184.5221343,345,0.09035581350326538
1747258184.7709832,346,0.06603529304265976
1747258185.2475448,348,0.09460829943418503
1747258185.7285209,350,0.126444473862648
1747258186.1945233,352,0.047280456870794296
1747258186.4282389,353,0.1831618845462799
1747258186.6687527,354,0.17442578077316284
1747258187.6150644,358,0.08992791175842285
1747258188.0897267,360,0.1505659818649292
1747258188.5664282,362,0.05327422916889191
1747258188.8012466,363,0.22461539506912231
1747258189.0368896,364,0.0589803010225296
1747258189.2716992,365,0.04497501254081726
1747258189.5067132,366,0.12045522779226303
1747258189.7394054,367,0.2031020224094391
1747258189.9720366,368,0.06735701858997345
1747258191.3730223,374,0.14416439831256866
1747258192.0745845,377,0.08575182408094406
1747258192.306119,378,0.071831613779068
1747258193.9402862,385,0.12935243546962738
1747258194.1729743,386,0.06092207506299019
1747258195.1084578,390,0.10597037523984909
1747258195.3393102,391,0.09121657907962799
1747258195.5709217,392,0.10762809962034225
1747258195.8054018,393,0.11371855437755585
1747258196.0388238,394,0.10481925308704376
1747258196.277046,395,0.18141448497772217
1747258196.5104117,396,0.053774185478687286
1747258196.7425745,397,0.1504012942314148
1747258196.982501,398,0.06008406728506088
1747258197.2156343,399,0.05450733006000519
1747258197.6948407,401,0.04491041600704193
1747258197.933865,402,0.12073570489883423
1747258198.409246,404,0.10432084649801254
1747258199.3698912,408,0.0545026995241642
1747258199.6036963,409,0.17531998455524445
1747258200.3104792,412,0.09134116768836975
1747258200.5412376,413,0.1982387900352478
1747258200.7769303,414,0.10295071452856064
1747258201.0100565,415,0.09928485006093979
1747258201.7233849,418,0.15180665254592896
1747258202.4403307,421,0.06280095130205154
1747258202.6803353,422,0.04483511298894882
1747258203.387434,425,0.08713804185390472
1747258203.6237903,426,0.046036496758461
1747258204.5576167,430,0.09278567880392075
1747258204.7915459,431,0.1340666264295578
1747258205.507381,434,0.10466421395540237
1747258205.7430758,435,0.07184261083602905
1747258205.9789162,436,0.07775957137346268
1747258206.2255726,437,0.11727837473154068
1747258206.4695976,438,0.15861237049102783
1747258206.7089415,439,0.07331952452659607
1747258206.9434218,440,0.14806799590587616
1747258207.1814244,441,0.05598245933651924
1747258207.654163,443,0.13542446494102478
1747258207.894137,444,0.07073681801557541
1747258208.1333814,445,0.04170961678028107
1747258208.3692434,446,0.07222156226634979
1747258209.296542,450,0.10346923768520355
1747258209.5292835,451,0.06613464653491974
1747258209.7617946,452,0.05051577836275101
1747258209.9999523,453,0.08983542770147324
1747258210.231474,454,0.057234831154346466
1747258210.6983979,456,0.0576745979487896
1747258211.1614532,458,0.07392791658639908
1747258211.6491609,460,0.034711290150880814
1747258211.8875318,461,0.06075046956539154
1747258212.5893037,464,0.09796256572008133
1747258212.822854,465,0.02668612450361252
1747258213.0563414,466,0.06204614043235779
1747258213.5219219,468,0.16261053085327148
1747258213.986904,470,0.07211858034133911
1747258214.9157586,474,0.11248615384101868
1747258215.1470096,475,0.03931383416056633
1747258215.8517346,478,0.06825343519449234
1747258216.0861127,479,0.0653296485543251
1747258216.3287654,480,0.10414636880159378
1747258216.561648,481,0.0895673856139183
1747258216.7928345,482,0.07275612652301788
1747258217.0235546,483,0.08918692916631699
1747258217.2533348,484,0.0337284654378891
1747258217.7116885,486,0.06505638360977173
1747258217.9469264,487,0.06365817785263062
1747258218.175812,488,0.11751605570316315
1747258218.409581,489,0.08338277786970139
1747258218.8721073,491,0.05816899985074997
1747258219.5785327,494,0.050722818821668625
1747258220.5017245,498,0.06921516358852386
1747258221.2090325,501,0.1480126976966858
1747258221.442707,502,0.11748181283473969
1747258221.676759,503,0.062255531549453735
1747258222.374969,506,0.0817328691482544
1747258222.8454146,508,0.05807940289378166
1747258223.078564,509,0.07619062066078186
1747258223.3137221,510,0.02946273609995842
1747258223.5465603,511,0.051026713103055954
1747258223.77884,512,0.09106242656707764
1747258224.0121582,513,0.07641585171222687
1747258224.2471857,514,0.03271983936429024
1747258224.9439604,517,0.016542289406061172
1747258225.1786265,518,0.04097357392311096
1747258225.4119813,519,0.06510351598262787
1747258225.64663,520,0.10321755707263947
1747258226.3487144,523,0.09713903069496155
1747258227.96698,530,0.05008997768163681
1747258228.6779242,533,0.10089443624019623
1747258228.919773,534,0.11909431964159012
1747258229.4098723,536,0.07346747815608978
1747258229.6431258,537,0.06617289036512375
1747258229.8785105,538,0.0813344344496727
1747258230.1120827,539,0.04854666814208031
1747258230.3458014,540,0.07193589210510254
1747258230.8117714,542,0.1157953068614006
1747258231.0523405,543,0.06259901076555252
1747258231.2891755,544,0.03637174516916275
1747258231.7759852,546,0.04110930114984512
1747258232.0088763,547,0.03332764655351639
1747258232.7092636,550,0.06909896433353424
1747258233.1806965,552,0.042683977633714676
1747258233.6519818,554,0.017970222979784012
1747258233.888008,555,0.19543951749801636
1747258234.1298692,556,0.08816125988960266
1747258235.5617688,562,0.21516156196594238
1747258235.8021462,563,0.07237540930509567
1747258236.0403442,564,0.08280016481876373
1747258236.9934063,568,0.05834657698869705
1747258237.6803374,571,0.07777214050292969
1747258238.1485777,573,0.03455499932169914
1747258238.8663836,576,0.1252126693725586
1747258239.8198524,580,0.08578914403915405
1747258240.7799408,584,0.0772089958190918
1747258241.0248797,585,0.05075669288635254
1747258241.265477,586,0.07114657759666443
1747258241.7421649,588,0.04330892860889435
1747258242.2215319,590,0.017828702926635742
1747258242.4636908,591,0.07677565515041351
1747258242.7060835,592,0.04606272280216217
1747258243.1838524,594,0.0734940841794014
1747258243.6489067,596,0.05952167883515358
1747258243.888407,597,0.10589151829481125
1747258244.1211896,598,0.07041637599468231
1747258244.3650053,599,0.03540278598666191
1747258244.8464339,601,0.10773198306560516
1747258245.077625,602,0.10688045620918274
1747258245.314956,603,0.020656641572713852
1747258245.7860305,605,0.050910089164972305
1747258246.4993763,608,0.06570379436016083
1747258246.969512,610,0.07439404726028442
1747258247.6737337,613,0.09890786558389664
1747258247.9083693,614,0.037385255098342896
1747258248.375019,616,0.016731558367609978
1747258248.8447475,618,0.050553396344184875
1747258249.3115847,620,0.028003066778182983
1747258249.777058,622,0.0534374862909317
1747258250.0117545,623,0.03142530471086502
1747258250.7118883,626,0.04896271228790283
1747258251.1804705,628,0.046545207500457764
1747258251.4156082,629,0.03418494388461113
1747258252.359304,633,0.05623336136341095
1747258252.8285527,635,0.03227188438177109
1747258253.3013837,637,0.04129689186811447
1747258254.006992,640,0.12874673306941986
1747258254.2447443,641,0.0094402264803648
1747258254.481003,642,0.06506050378084183
1747258254.7267385,643,0.13093122839927673
1747258254.962677,644,0.07023554295301437
1747258255.2030058,645,0.02415788732469082
1747258256.1607296,649,0.13864406943321228
1747258256.630808,651,0.0188601016998291
1747258256.8667786,652,0.0133863789960742
1747258257.105004,653,0.07640093564987183
1747258257.3373694,654,0.04262138530611992
1747258257.5787654,655,0.05625077337026596
1747258258.2941914,658,0.013468037359416485
1747258258.5280998,659,0.036325596272945404
1747258258.76347,660,0.052272435277700424
1747258260.4487734,667,0.04944218695163727
1747258261.1685178,670,0.05985210835933685
1747258262.3568215,675,0.06699159741401672
1747258262.603513,676,0.0601392537355423
1747258262.8395023,677,0.010821881704032421
1747258263.5493102,680,0.040133874863386154
1747258264.0182235,682,0.06644493341445923
1747258264.2528002,683,0.19334858655929565
1747258264.4878716,684,0.013315845280885696
1747258265.1900785,687,0.018052123486995697
1747258266.3632967,692,0.03620743006467819
1747258266.8458452,694,0.007692750543355942
1747258267.08008,695,0.03769123554229736
1747258267.315096,696,0.040379226207733154
1747258267.5581374,697,0.008114919066429138
1747258268.045725,699,0.05602191388607025
1747258268.7503042,702,0.042365506291389465
1747258268.9802752,703,0.051893241703510284
1747258269.4559414,705,0.025966785848140717
1747258270.379056,709,0.06844215840101242
1747258270.6132288,710,0.018437976017594337
1747258271.0779338,712,0.0588199645280838
1747258271.7771845,715,0.050864607095718384
1747258272.2399313,717,0.0947190374135971
1747258272.7062495,719,0.024417230859398842
1747258272.93852,720,0.17268720269203186
1747258273.177565,721,0.0443878173828125
1747258273.648952,723,0.05270994454622269
1747258274.1150842,725,0.051370710134506226
1747258274.3471403,726,0.03984379768371582
1747258274.5788536,727,0.00352591834962368
1747258274.8129582,728,0.04285869002342224
1747258275.0486183,729,0.04785846918821335
1747258275.5145051,731,0.020351603627204895
1747258275.7458866,732,0.04692455008625984
1747258275.9766302,733,0.038185715675354004
1747258277.1439242,738,0.04468727111816406
1747258277.381956,739,0.014709560200572014
1747258277.6161723,740,0.032909855246543884
1747258278.0812013,742,0.07715434581041336
1747258278.3136115,743,0.033877626061439514
1747258278.5477781,744,0.0313551127910614
1747258278.7794132,745,0.012136952951550484
1747258280.417228,752,0.024675261229276657
1747258281.154778,755,0.05968219041824341
1747258281.3886123,756,0.049907997250556946
1747258281.875891,758,0.01657263934612274
1747258283.0463607,763,0.031867653131484985
1747258283.2813632,764,0.06772240996360779
1747258283.5127845,765,0.023416470736265182
1747258284.2133107,768,0.06427734345197678
1747258284.5276833,769,0.025500865653157234
1747258285.2352817,772,0.019319824874401093
1747258285.4652846,773,0.018593817949295044
1747258285.93059,775,0.06402799487113953
1747258286.1653802,776,0.0265943743288517
1747258286.627696,778,0.03985624760389328
1747258286.8677657,779,0.05058177188038826
1747258287.096617,780,0.02965497598052025
1747258287.3252685,781,0.061549361795186996
1747258287.5546916,782,0.01580970361828804
1747258288.9384794,788,0.021097809076309204
1747258289.180439,789,0.014149067923426628
1747258289.6579778,791,0.02875002846121788
1747258290.1300552,793,0.02362995594739914
1747258290.6000667,795,0.05825338512659073
1747258290.835636,796,0.014440272003412247
1747258291.5484333,799,0.0327288880944252
1747258291.782226,800,0.012794463895261288
1747258292.7411854,804,0.05218358337879181
1747258292.9769707,805,0.01540779322385788
1747258293.2201877,806,0.029190847650170326
1747258293.4619305,807,0.03656035289168358
1747258294.1780174,810,0.09730879962444305
1747258294.8777096,813,0.08487129956483841
1747258296.0268278,818,0.017828606069087982
1747258296.2578094,819,0.011079691350460052
1747258296.71828,821,0.03539896011352539
1747258296.9459536,822,0.04665346443653107
1747258297.1730695,823,0.005019640550017357
1747258297.6295981,825,0.023629002273082733
1747258297.8574893,826,0.030120186507701874
1747258298.08479,827,0.09165078401565552
1747258298.312581,828,0.12259803712368011
1747258299.2496586,832,0.03874845430254936
1747258299.4816413,833,0.051799122244119644
1747258299.9410944,835,0.07819373905658722
1747258300.1724503,836,0.08983881026506424
1747258300.403129,837,0.04518325626850128
1747258300.863401,839,0.024079345166683197
1747258301.0933979,840,0.004784510470926762
1747258301.7938862,843,0.017892979085445404
1747258302.2629209,845,0.04097940772771835
1747258303.4628296,850,0.04047095403075218
1747258303.7016933,851,0.012087119743227959
1747258304.4097717,854,0.07769405841827393
1747258305.1350513,857,0.06448748707771301
1747258305.8386924,860,0.03004486858844757
1747258306.307586,862,0.058111827820539474
1747258307.006797,865,0.043526604771614075
1747258307.2403376,866,0.03641374036669731
1747258308.1779227,870,0.02448367327451706
1747258308.4122155,871,0.0055933985859155655
1747258310.7544448,881,0.03458099439740181
1747258311.2379935,883,0.07156110554933548
1747258311.4715962,884,0.0863400548696518
1747258311.7071147,885,0.1245274767279625
1747258311.9416382,886,0.025931421667337418
1747258312.413318,888,0.0603453665971756
1747258312.8822875,890,0.04207319766283035
1747258313.3509912,892,0.04409535974264145
1747258314.0460927,895,0.01745992712676525
1747258314.5029638,897,0.126573383808136
1747258314.7318995,898,0.00825732946395874
1747258315.4242058,901,0.05743063613772392
1747258315.654468,902,0.02674468606710434
1747258316.1122682,904,0.016652831807732582
1747258316.5699148,906,0.061866395175457
1747258316.7992299,907,0.03140130266547203
1747258317.0370243,908,0.10607372969388962
1747258317.5040402,910,0.03738746792078018
1747258317.7361286,911,0.05654717609286308
1747258318.4381146,914,0.0364207960665226
1747258319.3802564,918,0.02571173571050167
1747258319.6136966,919,0.08842876553535461
1747258320.0791688,921,0.027159374207258224
1747258320.5450537,923,0.03317735344171524
1747258321.48325,927,0.05533638596534729
1747258321.7194314,928,0.05714897811412811
1747258321.953058,929,0.026350747793912888
1747258322.1851225,930,0.01798456907272339
1747258322.4217257,931,0.02683088928461075
1747258322.6561022,932,0.03771045431494713
1747258322.8875952,933,0.04534218832850456
1747258323.3616235,935,0.017434315755963326
1747258324.2994356,939,0.04431522265076637
1747258324.775648,941,0.04259713739156723
1747258325.0052242,942,0.022193575277924538
1747258325.6972308,945,0.03272812068462372
1747258326.618738,949,0.025193333625793457
1747258327.3217683,952,0.021237021312117577
1747258327.7908976,954,0.03534179553389549
1747258328.02584,955,0.021051742136478424
1747258328.258556,956,0.010862450115382671
1747258329.1918283,960,0.036291494965553284
1747258329.6564183,962,0.02895977348089218
1747258329.8940012,963,0.043567951768636703
1747258330.1265888,964,0.06157317012548447
1747258330.359067,965,0.03135199472308159
1747258330.8227122,967,0.0116514777764678
1747258331.05249,968,0.01106937974691391
1747258331.7476687,971,0.02047274447977543
1747258332.9220657,976,0.15626688301563263
1747258333.3952448,978,0.03761179745197296
1747258333.6321614,979,0.0626048892736435
1747258334.1062818,981,0.031457312405109406
1747258334.3412507,982,0.06231411546468735
1747258335.275864,986,0.010372133925557137
1747258335.7446797,988,0.048193298280239105
1747258335.981509,989,0.030352773144841194
1747258336.2140186,990,0.021458426490426064
1747258336.700192,992,0.02530149184167385
1747258337.1727064,994,0.08444815129041672
1747258337.4087024,995,0.05797574669122696
1747258337.6615767,996,0.043612271547317505
1747258338.1387255,998,0.0342501662671566
1747258338.3721952,999,0.02089768648147583
1747258338.8393192,1001,0.05084458738565445
1747258339.0715292,1002,0.0029536141082644463
1747258339.3028393,1003,0.011012215167284012
1747258339.529968,1004,0.04942154884338379
1747258339.7609596,1005,0.009874114766716957
1747258339.9958682,1006,0.025416214019060135
1747258341.1576815,1011,0.07675313204526901
1747258341.6282296,1013,0.05344109237194061
1747258342.0998147,1015,0.042418960481882095
1747258342.3339694,1016,0.012047815136611462
1747258342.5772362,1017,0.006969057954847813
1747258343.7896457,1022,0.04086047038435936
1747258344.735178,1026,0.030020613223314285
1747258345.1981041,1028,0.023764200508594513
1747258345.4322774,1029,0.0014621913433074951
1747258346.8245726,1035,0.013819380663335323
1747258347.0706444,1036,0.005366502329707146
1747258347.3074641,1037,0.002507256343960762
1747258347.5408154,1038,0.005215385928750038
1747258347.7758443,1039,0.05560901761054993
1747258348.7289412,1043,0.019490011036396027
1747258349.2053778,1045,0.07474362850189209
1747258349.440823,1046,0.017226219177246094
1747258350.8573086,1052,0.10442540794610977
1747258351.090626,1053,0.027386575937271118
1747258351.7990103,1056,0.03132419288158417
1747258352.266692,1058,0.010696901939809322
1747258352.5027082,1059,0.013416698202490807
1747258352.737786,1060,0.008293252438306808
1747258353.205712,1062,0.029624395072460175
1747258353.9067566,1065,0.015148993581533432
1747258354.139578,1066,0.036835286766290665
1747258354.371489,1067,0.01599084585905075
1747258354.8432112,1069,0.032443828880786896
1747258355.0797336,1070,0.005011298693716526
1747258355.3137417,1071,0.09283547848463058
1747258355.5491536,1072,0.01156350877135992
1747258355.79132,1073,0.008236453868448734
1747258356.0297816,1074,0.018064582720398903
1747258356.7501833,1077,0.05029475688934326
1747258356.9843156,1078,0.07396690547466278
1747258357.4574244,1080,0.047413505613803864
1747258357.693431,1081,0.03295198082923889
1747258357.9244406,1082,0.08069753646850586
1747258358.6364193,1085,0.005549915134906769
1747258358.8736858,1086,0.05193328857421875
1747258359.1080809,1087,0.008718498051166534
1747258360.05779,1091,0.029593145474791527
1747258360.294358,1092,0.05677704140543938
1747258360.5270958,1093,0.05438367277383804
1747258361.715419,1098,0.014942090958356857
1747258362.1821754,1100,0.020824410021305084
1747258362.6518211,1102,0.008211720734834671
1747258362.8863854,1103,0.061507679522037506
1747258363.1193564,1104,0.017381718382239342
1747258363.8445003,1107,0.043014198541641235
1747258364.0840833,1108,0.08099252730607986
1747258364.3192046,1109,0.026604434475302696
1747258364.561271,1110,0.02563057467341423
1747258364.7989979,1111,0.0047088004648685455
1747258365.0536394,1112,0.06367158144712448
1747258365.2875378,1113,0.0300309918820858
1747258365.5180042,1114,0.016750801354646683
1747258365.9775019,1116,0.027912499383091927
1747258366.673517,1119,0.017303887754678726
1747258367.144205,1121,0.007561993785202503
1747258367.3775263,1122,0.012076928280293941
1747258368.0882413,1125,0.00711786188185215
1747258368.3170393,1126,0.04431851953268051
1747258368.7749581,1128,0.053478389978408813
1747258369.0071192,1129,0.01345905102789402
1747258369.2345018,1130,0.06792540848255157
1747258369.4615319,1131,0.026940010488033295
1747258369.6889513,1132,0.027446772903203964
1747258370.1538913,1134,0.005982335656881332
1747258370.3826318,1135,0.04010165482759476
1747258370.609496,1136,0.005646892357617617
1747258371.2911665,1139,0.04368274658918381
1747258371.9769568,1142,0.009703812189400196
1747258372.6647656,1145,0.009199044667184353
1747258372.8954394,1146,0.003568090498447418
1747258373.368574,1148,0.04817211627960205
1747258373.6068304,1149,0.11683876812458038
1747258373.84197,1150,0.06206567957997322
1747258374.0827982,1151,0.006895522587001324
1747258374.3215969,1152,0.026269642636179924
1747258374.5530689,1153,0.020873436704277992
1747258375.026118,1155,0.010379376821219921
1747258376.236945,1160,0.040341977030038834
1747258376.7189822,1162,0.002648336812853813
1747258377.2116895,1164,0.03216390311717987
1747258377.681899,1166,0.01502995379269123
1747258377.91421,1167,0.07454914599657059
1747258379.3203752,1173,0.0011569894850254059
1747258379.553396,1174,0.04958032816648483
1747258380.0278769,1176,0.00856253132224083
1747258380.2613106,1177,0.01761331409215927
1747258380.4973786,1178,0.0012867581099271774
1747258381.434071,1182,0.002748606726527214
1747258381.8976352,1184,0.004761736840009689
1747258382.3673818,1186,0.023278579115867615
1747258382.8412316,1188,0.04979535564780235
1747258383.082508,1189,0.0355292484164238
1747258383.3192172,1190,0.041065603494644165
1747258384.0311503,1193,0.020819654688239098
1747258384.264977,1194,0.13073129951953888
1747258384.4988303,1195,0.0732591524720192
1747258384.9623685,1197,0.010593390092253685
1747258385.1938572,1198,0.1400349736213684
1747258385.8946354,1201,0.04163981229066849
1747258386.1294267,1202,0.0032608788460493088
1747258386.831584,1205,0.003722134977579117
1747258387.063641,1206,0.002458736300468445
1747258387.2998152,1207,0.04068990796804428
1747258387.7673476,1209,0.026510369032621384
1747258388.6818955,1213,0.04903058707714081
1747258388.908754,1214,0.007036786526441574
1747258389.1425753,1215,0.05585658922791481
1747258389.6129677,1217,0.019331296905875206
1747258389.8437088,1218,0.04326576739549637
1747258391.0095787,1223,0.040709130465984344
1747258391.475778,1225,0.02418643981218338
1747258392.1724255,1228,0.010101482272148132
1747258392.4129379,1229,0.031469378620386124
1747258393.1118367,1232,0.0422431156039238
1747258393.3455775,1233,0.015975557267665863
1747258394.5258412,1238,0.02385745383799076
1747258395.000504,1240,0.06962813436985016
1747258395.2424014,1241,0.015284144319593906
1747258395.4780722,1242,0.06566789746284485
1747258395.7292228,1243,0.011850857175886631
1747258395.962018,1244,0.02587803453207016
1747258396.1931376,1245,0.010796573013067245
1747258396.434075,1246,0.030655547976493835
1747258397.1327326,1249,0.028449663892388344
1747258397.3734057,1250,0.045023392885923386
1747258397.6081393,1251,0.039810698479413986
1747258397.8440437,1252,0.04127577319741249
1747258398.325609,1254,0.0043721552938222885
1747258398.7991383,1256,0.015206435695290565
1747258399.030577,1257,0.01378351729363203
1747258399.7340589,1260,0.007091362029314041
1747258399.973427,1261,0.05710186809301376
1747258400.6797345,1264,0.018264304846525192
1747258401.378302,1267,0.0034202244132757187
1747258402.3179154,1271,0.021253779530525208
1747258403.4891815,1276,0.0066731953993439674
1747258403.7249172,1277,0.02278967946767807
1747258403.9676564,1278,0.06293296813964844
1747258404.9207044,1282,0.023195944726467133
1747258405.6346412,1285,0.017527900636196136
1747258406.7924771,1290,0.011935947462916374
1747258407.4821105,1293,0.001740938052535057
1747258408.1724238,1296,0.036165885627269745
1747258408.6300561,1298,0.02063453570008278
1747258408.8594568,1299,0.028892021626234055
1747258409.5564165,1302,0.013541780412197113
1747258410.4895744,1306,0.002878516912460327
1747258411.4297733,1310,0.022383801639080048
1747258412.3609767,1314,0.007026003673672676
1747258412.5932937,1315,0.005313010886311531
1747258413.7682314,1320,0.05386701971292496
1747258414.243052,1322,0.004090115427970886
1747258414.4764023,1323,0.009211761876940727
1747258414.9434795,1325,0.0031115934252738953
1747258415.1784813,1326,0.03465481847524643
1747258415.6464283,1328,0.027467474341392517
1747258417.274148,1335,0.0036790315061807632
1747258419.3639636,1344,0.04426639527082443
1747258419.5980566,1345,0.009957174770534039
1747258420.070872,1347,0.06012127548456192
1747258420.305953,1348,0.03337341547012329
1747258421.0083902,1351,0.023612409830093384
1747258421.2406762,1352,0.039770834147930145
1747258421.7057295,1354,0.0028124041855335236
1747258422.6372488,1358,0.040091902017593384
1747258423.1062028,1360,0.019206471741199493
1747258424.0276446,1364,0.0008474811911582947
1747258424.2577229,1365,0.031655021011829376
1747258424.4871852,1366,0.019182289019227028
1747258424.7216349,1367,0.017924856394529343
1747258424.9528687,1368,0.018498580902814865
1747258425.8881238,1372,0.009910774417221546
1747258426.1210093,1373,0.012955600395798683
1747258426.5914166,1375,0.04153592884540558
1747258426.8402026,1376,0.001378936693072319
1747258427.7786338,1380,0.07674796879291534
1747258428.9934802,1385,0.02160177379846573
1747258429.238185,1386,0.022970683872699738
1747258430.1944478,1390,0.013684753328561783
1747258430.9044278,1393,0.0007533878087997437
1747258431.6093779,1396,0.0052600642666220665
1747258431.8438482,1397,0.06844490766525269
1747258432.3125386,1399,0.018413865938782692
1747258432.5575876,1400,0.024285810068249702
1747258433.2637358,1403,0.018741464242339134
1747258433.7339556,1405,0.05029291659593582
1747258435.6629813,1413,0.0013705044984817505
1747258436.3766356,1416,0.04793991893529892
1747258436.6131012,1417,0.007811841554939747
1747258437.080656,1419,0.021638110280036926
1747258437.5544918,1421,0.009367002174258232
1747258437.7978408,1422,0.003886086866259575
1747258439.9042087,1431,0.049204956740140915
1747258440.1426191,1432,0.008470427244901657
1747258441.0701115,1436,0.025673532858490944
1747258441.547576,1438,0.04653310030698776
1747258441.8022754,1439,0.012948409654200077
1747258442.0425243,1440,0.03526965528726578
1747258442.2904687,1441,0.015438927337527275
1747258443.017779,1444,0.0006917379796504974
1747258443.498975,1446,0.06546404957771301
1747258443.7479396,1447,0.019423145800828934
1747258443.9891005,1448,0.012708891183137894
1747258444.2290678,1449,0.0020688846707344055
1747258444.4806519,1450,0.005186736583709717
1747258444.7289217,1451,0.02359973080456257
1747258444.9754229,1452,0.0010863151401281357
1747258445.4548562,1454,0.006776949390769005
1747258445.6894047,1455,0.06354251503944397
1747258445.9273689,1456,0.03024141862988472
1747258446.1638174,1457,0.0024876613169908524
1747258446.3984852,1458,0.078450046479702
1747258446.6376202,1459,0.027395494282245636
1747258446.8723671,1460,0.003364481031894684
1747258447.106223,1461,0.024443520233035088
1747258447.574232,1463,0.0032755136489868164
1747258449.298479,1470,0.0013173576444387436
1747258450.0129685,1473,0.003259025514125824
1747258450.2430158,1474,0.011407671496272087
1747258450.703734,1476,0.0037506893277168274
1747258450.932661,1477,0.12212556600570679
1747258451.8737113,1481,0.00544525682926178
1747258452.1177444,1482,0.05426247417926788
1747258452.3544207,1483,0.013824294321238995
1747258453.2946424,1487,0.06523953378200531
1747258453.531156,1488,0.03421633690595627
1747258453.7654896,1489,0.03064625710248947
1747258454.0052545,1490,0.01257166638970375
1747258454.2385197,1491,0.003937596455216408
1747258454.7077956,1493,0.013738535344600677
1747258454.9402092,1494,0.01110788807272911
1747258455.8745806,1498,0.08201603591442108
1747258456.1065505,1499,0.010889014229178429
1747258456.3444252,1500,0.031059505417943
1747258456.809607,1502,0.05445988476276398
1747258457.5111828,1505,0.011716386303305626
1747258458.4538558,1509,0.0041882432997226715
1747258458.688951,1510,0.05861036479473114
1747258458.921091,1511,0.03496232256293297
1747258459.3922045,1513,0.04940345138311386
1747258459.8627343,1515,0.035060591995716095
1747258460.0931327,1516,0.0014428086578845978
1747258461.7158394,1523,0.003930767998099327
1747258462.429735,1526,0.001980758272111416
1747258462.9025528,1528,0.10767596960067749
1747258464.3030744,1534,0.0081904586404562
1747258465.0050156,1537,0.028564566746354103
1747258465.2391105,1538,0.028581170365214348
1747258465.9406896,1541,0.0038767149671912193
1747258466.8809144,1545,0.013758138753473759
1747258467.351024,1547,0.0035229623317718506
1747258467.5862074,1548,0.02424965612590313
1747258468.2861788,1551,0.024159949272871017
1747258468.521656,1552,0.022349318489432335
1747258468.7591836,1553,0.011437643319368362
1747258469.2293227,1555,0.01100822351872921
1747258469.7004058,1557,0.04000119864940643
1747258470.883965,1562,0.011772998608648777
1747258471.3562922,1564,0.06987708806991577
1747258471.5901344,1565,0.0006234403699636459
1747258471.832616,1566,0.06695385277271271
1747258472.3016624,1568,0.04472663626074791
1747258472.783602,1570,0.03565070778131485
1747258473.0166173,1571,0.05617513135075569
1747258473.2515855,1572,0.0012005232274532318
1747258473.4846597,1573,0.01708848401904106
1747258474.1879206,1576,0.0005600936710834503
1747258474.6545177,1578,0.044698625802993774
1747258474.9018507,1579,0.031176554039120674
1747258475.1382556,1580,0.0331515297293663
1747258475.3718197,1581,0.0004718024283647537
1747258475.604889,1582,0.019280269742012024
1747258476.3056426,1585,0.010506544262170792
1747258477.5056043,1590,0.04456420987844467
1747258478.6801667,1595,0.02316097542643547
1747258478.9136338,1596,0.00253419391810894
1747258479.1438801,1597,0.010392116382718086
1747258480.0719352,1601,0.013269252143800259
1747258480.3025334,1602,0.0725986510515213
1747258480.536405,1603,0.008215265348553658
1747258482.1804056,1610,0.011754988692700863
1747258482.4172847,1611,0.04815344512462616
1747258482.8858144,1613,0.031578339636325836
1747258483.1184974,1614,0.024727124720811844
1747258483.5876088,1616,0.040796030312776566
1747258484.5181808,1620,0.027175337076187134
1747258484.9866426,1622,0.11361671984195709
1747258485.4532104,1624,0.017575038596987724
1747258485.917168,1626,0.003818705677986145
1747258486.1503887,1627,0.019888056442141533
1747258487.1031559,1631,0.012024834752082825
1747258488.0499215,1635,0.0006477739661931992
1747258488.2816002,1636,0.005424115806818008
1747258488.5218825,1637,0.03814396262168884
1747258488.7551963,1638,0.007243409752845764
1747258489.2217772,1640,0.042007990181446075
1747258489.454774,1641,0.0012890491634607315
1747258490.6327837,1646,0.023601101711392403
1747258490.8652048,1647,0.017469162121415138
1747258491.329589,1649,0.003433147445321083
1747258491.8039927,1651,0.028737671673297882
1747258492.0379822,1652,0.00014618784189224243
1747258492.270018,1653,0.06354846805334091
1747258492.5033004,1654,0.01885773241519928
1747258492.9724212,1656,0.00893800426274538
1747258493.4467268,1658,0.0006413403898477554
1747258494.4153109,1662,0.004369459114968777
1747258494.8922744,1664,0.06214853748679161
1747258495.3641872,1666,0.1404692679643631
1747258496.071292,1669,0.013103511184453964
1747258496.3118722,1670,0.0007076263427734375
1747258497.2398696,1674,0.0031334348022937775
1747258497.9379401,1677,0.022757813334465027
1747258498.424923,1679,0.0038672853261232376
1747258498.6622732,1680,0.05220368877053261
1747258498.8915794,1681,0.054779984056949615
1747258499.1271987,1682,0.013639253564178944
1747258499.821119,1685,0.008771242573857307
1747258500.0520284,1686,0.02560609020292759
1747258500.2829986,1687,0.07033270597457886
1747258500.5169895,1688,0.0367109552025795
1747258500.7548237,1689,0.015879202634096146
1747258500.9874606,1690,0.02305900864303112
1747258501.6800857,1693,0.028932619839906693
1747258501.9089148,1694,0.003905385732650757
1747258502.1420379,1695,0.005955584347248077
1747258502.607391,1697,0.015706432983279228
1747258502.8429968,1698,0.0006523951888084412
1747258503.0786138,1699,0.03158620372414589
1747258503.3161664,1700,0.007878980599343777
1747258503.779752,1702,0.033750541508197784
1747258504.2572987,1704,0.03617077320814133
1747258504.9725008,1707,0.002812795341014862
1747258505.4419658,1709,0.019183823838829994
1747258505.6851876,1710,0.03772275894880295
1747258505.9220638,1711,0.09333549439907074
1747258506.16564,1712,0.023862991482019424
1747258507.588658,1718,0.04493650421500206
1747258507.8365164,1719,0.004496346227824688
1747258508.5549855,1722,0.0010611917823553085
1747258508.789368,1723,0.018676724284887314
1747258509.0308907,1724,0.006422167643904686
1747258509.2708247,1725,0.01789688505232334
1747258510.4856994,1730,0.015670642256736755
1747258512.3778434,1738,0.01791897416114807
1747258512.6167173,1739,0.017110133543610573
1747258512.849764,1740,0.0015026014298200607
1747258513.552712,1743,0.013743344694375992
1747258514.019457,1745,0.036745086312294006
1747258514.7232485,1748,0.046874888241291046
1747258514.9527342,1749,0.005526483058929443
1747258515.1817286,1750,0.016201473772525787
1747258515.4105692,1751,0.030544593930244446
1747258515.8690755,1753,0.003519900143146515
1747258516.1060572,1754,0.012571156956255436
1747258516.820885,1757,0.011687168851494789
1747258517.9754822,1762,0.011121371760964394
1747258518.2070513,1763,0.028283027932047844
1747258518.6740546,1765,0.041299376636743546
1747258518.9071991,1766,0.049862876534461975
1747258519.3703268,1768,0.023617243394255638
1747258521.0000522,1775,0.027809150516986847
1747258521.2333934,1776,0.04123082011938095
1747258521.466745,1777,0.0029728002846240997
1747258522.1705189,1780,0.006294164806604385
1747258522.4116075,1781,0.00988304428756237
1747258523.119921,1784,0.015061176382005215
1747258523.352292,1785,0.026055078953504562
1747258523.585772,1786,0.002093937247991562
1747258523.8249817,1787,0.0030952002853155136
1747258524.2926366,1789,0.0011342298239469528
1747258524.5312808,1790,0.003749351017177105
1747258525.011441,1792,0.05528315156698227
1747258525.4813263,1794,0.0027103759348392487
1747258525.9504852,1796,0.003568330779671669
1747258526.1845434,1797,0.05063387751579285
1747258526.904562,1800,0.05628177523612976
1747258527.3821747,1802,0.0005699582397937775
1747258527.6281679,1803,0.0316888727247715
1747258527.87249,1804,0.036564089357852936
1747258528.8537357,1808,0.012312095612287521
1747258529.339042,1810,0.028825072571635246
1747258530.2910495,1814,0.043244846165180206
1747258530.7589164,1816,0.045829735696315765
1747258531.2238731,1818,0.0015326905995607376
1747258531.4557614,1819,7.920525968074799e-05
1747258532.3832858,1823,0.00032942742109298706
1747258533.0785315,1826,0.037108272314071655
1747258533.3108068,1827,0.01813088357448578
1747258533.7792485,1829,0.0031874747946858406
1747258534.0188987,1830,0.10756964981555939
1747258534.481056,1832,0.026021942496299744
1747258534.7137167,1833,0.0685177743434906
1747258534.9520714,1834,0.00341762974858284
1747258535.4178278,1836,0.043222296983003616
1747258535.658629,1837,0.00037917308509349823
1747258535.8912776,1838,0.025732027366757393
1747258537.3038437,1844,0.08327072858810425
1747258537.540988,1845,0.00033953040838241577
1747258537.773699,1846,0.006638709455728531
1747258538.0062952,1847,0.020575838163495064
1747258538.238376,1848,0.06752573698759079
1747258538.9375627,1851,0.012159670703113079
1747258539.4117281,1853,0.054554954171180725
1747258540.1194577,1856,0.04317103326320648
1747258541.064177,1860,0.03593937307596207
1747258542.0195932,1864,0.00418473593890667
1747258542.2656496,1865,0.021948888897895813
1747258542.5123308,1866,0.04598569869995117
1747258542.7632334,1867,0.008927769958972931
1747258543.706315,1871,0.0008439365774393082
1747258543.9408205,1872,0.05980931222438812
1747258544.1801896,1873,0.0015968438237905502
1747258544.4148417,1874,0.01027684472501278
1747258544.650328,1875,0.016622286289930344
1747258545.1200294,1877,0.0008021071553230286
1747258545.598868,1879,0.0009169895201921463
1747258545.832299,1880,0.0014641685411334038
1747258546.5488338,1883,0.00023405440151691437
1747258546.7911265,1884,0.014038529247045517
1747258547.2647183,1886,0.08000019192695618
1747258547.7369337,1888,0.0005796346813440323
1747258548.2211306,1890,0.0035651028156280518
1747258548.4565754,1891,0.012226574122905731
1747258549.3946357,1895,0.004090653732419014
1747258550.3141053,1899,0.033888183534145355
1747258550.7726176,1901,0.018388990312814713
1747258551.0011418,1902,0.02382487803697586
1747258551.920691,1906,0.013495846651494503
1747258552.3899236,1908,0.0008924715220928192
1747258552.621334,1909,0.0018350249156355858
1747258552.854893,1910,0.01109445933252573
1747258553.547984,1913,0.0014778133481740952
1747258554.2422047,1916,0.12979397177696228
1747258554.6995447,1918,0.06203147768974304
1747258556.102138,1924,0.03769692778587341
1747258556.3334699,1925,0.030826449394226074
1747258556.56461,1926,0.0053648510947823524
1747258557.0323822,1928,0.0036440547555685043
1747258557.2644095,1929,0.05593745410442352
1747258557.9666734,1932,0.010938996449112892
1747258558.66595,1935,0.06892301142215729
1747258558.8993897,1936,0.04481211677193642
1747258559.5924308,1939,0.004360182210803032
1747258559.8331244,1940,0.005833105184137821
1747258560.068725,1941,0.02061893604695797
1747258560.3027656,1942,0.06262314319610596
1747258561.0043023,1945,0.002101033926010132
1747258561.4736722,1947,0.019018957391381264
1747258562.1748204,1950,0.002969088964164257
1747258562.411262,1951,0.03788919001817703
1747258562.8819814,1953,0.02160554565489292
1747258563.5884707,1956,0.002132212743163109
1747258564.5272117,1960,0.028604768216609955
1747258564.760996,1961,0.03500887006521225
1747258564.9926174,1962,0.025942645967006683
1747258565.2259772,1963,0.0057115452364087105
1747258565.4644794,1964,0.007247300818562508
1747258565.9289865,1966,0.012446430511772633
1747258566.1615634,1967,0.018236517906188965
1747258566.3932343,1968,0.005704972892999649
1747258566.6252778,1969,0.0499827042222023
1747258568.0246332,1975,0.018375180661678314
1747258568.4889245,1977,0.01379089429974556
1747258568.7237628,1978,0.03939905762672424
1747258568.959618,1979,0.01744111254811287
1747258569.1901233,1980,0.09066486358642578
1747258569.4217463,1981,0.0004501510411500931
1747258569.6552172,1982,0.0012012496590614319
1747258569.8899016,1983,0.002652786672115326
1747258570.3580177,1985,0.03882283344864845
1747258570.8201473,1987,0.01829468458890915
1747258571.0516322,1988,0.05377531796693802
1747258571.2833009,1989,0.06231491267681122
1747258571.7467515,1991,0.0009730886667966843
1747258571.9858663,1992,0.011706589721143246
1747258572.2205164,1993,0.0008768811821937561
1747258572.6833444,1995,0.0013697128742933273
1747258573.6244593,1999,0.013792671263217926


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_23_199314-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258108.8337975,0,0.07515037059783936
1747258109.5510468,3,1.0084998607635498
1747258109.7950418,4,1.7053090333938599
1747258111.175305,10,0.10794305056333542
1747258111.4030938,11,0.8655373454093933
1747258112.129639,14,0.05978026241064072
1747258112.3661501,15,1.6712925434112549
1747258113.1038132,18,-0.023049956187605858
1747258113.3517299,19,-0.15485510230064392
1747258113.601497,20,1.632045865058899
1747258114.090764,22,0.9583232402801514
1747258114.3371172,23,-0.005986063275486231
1747258115.056885,26,0.4497438669204712
1747258115.292845,27,-0.08526313304901123
1747258116.6930525,33,-0.01740024797618389
1747258117.395774,36,0.0841265544295311
1747258117.6280127,37,0.6790612936019897
1747258117.8580973,38,0.2407742738723755
1747258118.095177,39,0.16629040241241455
1747258118.3290238,40,0.3338943421840668
1747258119.9457366,47,0.06348113715648651
1747258120.172758,48,0.03985517472028732
1747258120.4088233,49,0.24180413782596588
1747258120.8715992,51,0.8108775615692139
1747258121.1043375,52,0.2780478298664093
1747258121.5863144,54,0.26488545536994934
1747258122.3082192,57,0.08522792905569077
1747258123.0244906,60,0.1151098757982254
1747258123.2565382,61,0.5597212314605713
1747258123.4999883,62,0.08995167911052704
1747258123.7387495,63,-0.003230791538953781
1747258124.2128005,65,0.22165046632289886
1747258124.4537108,66,0.14001624286174774
1747258124.6925044,67,0.2649465501308441
1747258124.9201055,68,0.055727358907461166
1747258125.3800848,70,0.17901380360126495
1747258125.607689,71,0.04073624685406685
1747258127.0341103,77,0.06981103122234344
1747258127.506361,79,0.23988066613674164
1747258127.7425072,80,0.7499186396598816
1747258128.208108,82,0.1968386322259903
1747258128.4383705,83,0.2684864401817322
1747258128.8995073,85,-0.00361026544123888
1747258129.8305244,89,0.16816551983356476
1747258130.0644474,90,0.056760888546705246
1747258131.2407851,95,0.7406663298606873
1747258132.176754,99,1.1030864715576172
1747258132.4082448,100,0.2013828307390213
1747258133.1117425,103,0.06354345381259918
1747258133.8250568,106,0.8105815649032593
1747258134.064124,107,0.12546423077583313
1747258134.5343816,109,0.16213126480579376
1747258135.779723,114,0.05906638130545616
1747258136.282102,116,0.500725269317627
1747258137.460171,121,0.02007944881916046
1747258138.4125326,125,0.05773269385099411
1747258138.6443033,126,-0.023501036688685417
1747258139.1064222,128,0.15895894169807434
1747258139.5696616,130,0.18082697689533234
1747258139.8048537,131,0.15380972623825073
1747258140.0339272,132,0.10456899553537369
1747258140.945481,136,0.2986145317554474
1747258141.1877315,137,0.10550104081630707
1747258142.5656002,143,0.3865668475627899
1747258142.804472,144,0.057868294417858124
1747258143.2787461,146,0.18453587591648102
1747258143.5198448,147,0.29980117082595825
1747258144.2237384,150,0.36820170283317566
1747258145.8539453,157,0.5187850594520569
1747258146.3100672,159,0.034419264644384384
1747258146.5376935,160,0.35060855746269226
1747258146.991753,162,-0.03335097059607506
1747258147.4556675,164,0.10565237700939178
1747258147.9231796,166,0.16065570712089539
1747258148.8313353,170,0.4563865065574646
1747258149.057171,171,0.07728724181652069
1747258149.290071,172,0.2519903779029846
1747258149.977968,175,0.3144960403442383
1747258150.2131302,176,-0.017861275002360344
1747258150.440951,177,0.1914009004831314
1747258150.6686833,178,0.013106410391628742
1747258151.1290774,180,0.04486210271716118
1747258151.3576157,181,0.3047984838485718
1747258152.0545595,184,0.08249670267105103
1747258152.2879777,185,0.3336974084377289
1747258152.5262883,186,0.1154635027050972
1747258153.219413,189,0.12883558869361877
1747258153.4506423,190,0.1352718323469162
1747258153.6840022,191,0.16211357712745667
1747258153.9165406,192,0.15264025330543518
1747258154.6201925,195,0.15123766660690308
1747258155.5628288,199,0.19890092313289642
1747258155.8043118,200,0.2616587281227112
1747258156.280167,202,0.20672862231731415
1747258156.5269587,203,0.20978643000125885
1747258156.7623549,204,0.2054796665906906
1747258156.999607,205,0.2318490594625473
1747258157.4614103,207,0.18683314323425293
1747258157.9226882,209,0.08989432454109192
1747258158.3881924,211,0.2481686770915985
1747258158.860953,213,0.14095620810985565
1747258159.3423064,215,0.18841591477394104
1747258159.5800784,216,0.14117078483104706
1747258160.0556455,218,0.21374143660068512
1747258160.294265,219,0.16772916913032532
1747258160.5202713,220,0.21144895255565643
1747258160.746273,221,0.21648570895195007
1747258160.9724073,222,0.09642713516950607
1747258161.4295514,224,0.22327402234077454
1747258161.6572444,225,0.10843794792890549
1747258162.6007931,229,0.361221581697464
1747258164.0264714,235,0.16174188256263733
1747258164.4993742,237,0.1367013305425644
1747258164.7304235,238,0.24414977431297302
1747258164.9619412,239,0.3255886435508728
1747258165.4248576,241,0.22263023257255554
1747258165.656642,242,0.260556161403656
1747258166.1256092,244,0.19323578476905823
1747258166.356272,245,1.9815561771392822
1747258166.5882666,246,0.3303810954093933
1747258166.8320112,247,0.16973170638084412
1747258167.9898903,252,0.1620209962129593
1747258168.2200694,253,0.25131186842918396
1747258168.4522464,254,0.23845426738262177
1747258169.1579685,257,0.37189045548439026
1747258169.3915951,258,0.17532934248447418
1747258169.6413743,259,0.14514607191085815
1747258169.8762662,260,0.18685095012187958
1747258170.363517,262,0.2316594421863556
1747258172.2785196,270,0.23605163395404816
1747258172.5101936,271,0.1697130799293518
1747258173.202118,274,0.16515208780765533
1747258173.4384966,275,0.18850600719451904
1747258173.6835983,276,0.30091673135757446
1747258174.1502001,278,0.4274243116378784
1747258174.625204,280,0.267622709274292
1747258175.09163,282,0.28777751326560974
1747258175.328305,283,0.21346484124660492
1747258175.799464,285,0.19546596705913544
1747258176.2708871,287,0.21716444194316864
1747258176.509471,288,0.43350762128829956
1747258176.9859047,290,0.1670101433992386
1747258178.170947,295,0.1460125595331192
1747258178.4082778,296,0.302254319190979
1747258178.6401465,297,0.22066131234169006
1747258178.8798811,298,0.2855842113494873
1747258180.2986248,304,0.18055051565170288
1747258180.7663968,306,0.24012036621570587
1747258181.2558544,308,0.2367621213197708
1747258181.495597,309,0.2948448061943054
1747258182.2206848,312,0.22791238129138947
1747258182.4589787,313,0.11521241813898087
1747258183.1880903,316,0.2142212837934494
1747258183.665213,318,0.23348945379257202
1747258183.9050932,319,0.2717847228050232
1747258184.6219552,322,0.370270699262619
1747258185.098639,324,0.13459983468055725
1747258186.3013318,329,0.18465743958950043
1747258186.5396788,330,0.19926831126213074
1747258186.781204,331,0.22770772874355316
1747258187.0230806,332,0.2571455240249634
1747258188.2128394,337,0.33891335129737854
1747258188.4461596,338,0.4444909393787384
1747258188.9088566,340,0.15398582816123962
1747258189.5967739,343,0.4633651077747345
1747258189.8260174,344,0.15629486739635468
1747258190.056747,345,0.3393290638923645
1747258190.2864065,346,0.15914636850357056
1747258190.7488496,348,0.6375558972358704
1747258191.2158782,350,0.26268792152404785
1747258191.6894073,352,0.21333499252796173
1747258191.9168575,353,0.23024176061153412
1747258192.1483395,354,0.21869610249996185
1747258193.0597563,358,0.11162687093019485
1747258193.5245588,360,0.2766367197036743
1747258193.988312,362,0.3460094630718231
1747258194.2252653,363,0.10372333973646164
1747258194.4627943,364,0.19896100461483002
1747258194.696975,365,0.2317330539226532
1747258194.9366117,366,0.2189176082611084
1747258195.1778462,367,0.1781226545572281
1747258195.4190912,368,0.2121276557445526
1747258196.8597307,374,0.1581597477197647
1747258197.572169,377,0.3425388038158417
1747258197.8165061,378,0.3377862572669983
1747258199.4624271,385,0.29935503005981445
1747258199.6966686,386,0.38876286149024963
1747258200.6238523,390,0.3836394250392914
1747258200.854653,391,0.27076083421707153
1747258201.08817,392,0.3795148730278015
1747258201.3264148,393,0.18660059571266174
1747258201.5566144,394,0.6411824226379395
1747258201.7868967,395,0.1791534274816513
1747258202.0184612,396,0.43862423300743103
1747258202.2495472,397,0.222080260515213
1747258202.4819572,398,0.3693799674510956
1747258202.7117236,399,0.47837668657302856
1747258203.1744385,401,0.4729299247264862
1747258203.4051952,402,0.2947893738746643
1747258203.8651948,404,0.17403686046600342
1747258204.7908058,408,0.7858946919441223
1747258205.0209465,409,0.16651280224323273
1747258205.7113178,412,0.3986825942993164
1747258205.941967,413,0.34660133719444275
1747258206.1771696,414,0.47194164991378784
1747258206.4212067,415,0.11872555315494537
1747258207.125711,418,0.18550100922584534
1747258207.8345714,421,0.4501746594905853
1747258208.0777075,422,0.6283186674118042
1747258208.8071218,425,0.30520758032798767
1747258209.0395691,426,0.6044476628303528
1747258209.9819915,430,0.1914873868227005
1747258210.220385,431,0.2412390559911728
1747258210.925754,434,0.26399335265159607
1747258211.1637478,435,0.3236736059188843
1747258211.408413,436,0.7927986979484558
1747258211.650563,437,0.2154904007911682
1747258211.8906152,438,0.28667232394218445
1747258212.133509,439,0.4128555953502655
1747258212.3722582,440,0.20911414921283722
1747258212.6101663,441,0.38679832220077515
1747258213.0865228,443,0.46539875864982605
1747258213.323046,444,0.293429434299469
1747258213.5593665,445,0.602078378200531
1747258213.7947865,446,0.44450098276138306
1747258214.7457652,450,0.2785813510417938
1747258214.9817045,451,0.28516799211502075
1747258215.2197807,452,0.6652451753616333
1747258215.4570105,453,0.3755146265029907
1747258215.6930068,454,0.5599244236946106
1747258216.1660569,456,0.27513352036476135
1747258216.6472812,458,0.6295087337493896
1747258217.1239908,460,0.2665700316429138
1747258217.360274,461,0.3843906819820404
1747258218.08094,464,0.19544917345046997
1747258218.317885,465,0.5217546820640564
1747258218.5577488,466,0.4704892933368683
1747258219.0340273,468,0.24889487028121948
1747258219.5051012,470,0.29074448347091675
1747258220.4803905,474,0.3572744131088257
1747258220.716853,475,0.3789687156677246
1747258221.417864,478,0.28384098410606384
1747258221.6538093,479,0.19085600972175598
1747258221.8884041,480,0.38511624932289124
1747258222.1195924,481,0.3303535282611847
1747258222.3557906,482,0.3408040404319763
1747258222.585035,483,0.25642362236976624
1747258222.8140666,484,1.125903844833374
1747258223.2796054,486,0.39369451999664307
1747258223.5146499,487,0.26223134994506836
1747258223.7464693,488,0.17650587856769562
1747258223.9749575,489,0.4206833839416504
1747258224.4499247,491,0.4322448968887329
1747258225.157168,494,0.30294811725616455
1747258226.1225328,498,0.2977178692817688
1747258226.8346517,501,0.6330759525299072
1747258227.0663788,502,0.3588891923427582
1747258227.2972353,503,0.342838853597641
1747258227.9885578,506,0.26608940958976746
1747258228.4657493,508,0.2981235086917877
1747258228.6924849,509,0.49538204073905945
1747258228.9268603,510,0.40203210711479187
1747258229.1586435,511,0.7630265951156616
1747258229.3937936,512,0.24743737280368805
1747258229.6234202,513,0.3784664571285248
1747258229.8540838,514,0.9897573590278625
1747258230.5478396,517,1.1984586715698242
1747258230.7768273,518,0.4950787127017975
1747258231.007888,519,0.7820727825164795
1747258231.24321,520,0.5242277979850769
1747258231.9359713,523,0.33634257316589355
1747258233.5550244,530,0.4562217891216278
1747258234.263102,533,0.4288347363471985
1747258234.5001106,534,0.1988746076822281
1747258234.971672,536,0.5965421199798584
1747258235.207677,537,0.1471029669046402
1747258235.443011,538,0.49646076560020447
1747258235.6857953,539,0.3680782616138458
1747258235.9193075,540,0.5876277685165405
1747258236.3844712,542,0.2728831470012665
1747258236.6162212,543,0.837859570980072
1747258236.8488865,544,0.9729737043380737
1747258237.3176274,546,0.19667521119117737
1747258237.548889,547,0.44220882654190063
1747258238.2560716,550,0.14526396989822388
1747258238.7333663,552,0.278603196144104
1747258239.2103288,554,0.7896458506584167
1747258239.4554124,555,0.3834916353225708
1747258239.692568,556,0.4854201376438141
1747258241.1511774,562,0.40249767899513245
1747258241.3901803,563,0.228040874004364
1747258241.6296153,564,0.34713947772979736
1747258242.577933,568,0.5466195344924927
1747258243.2779174,571,0.2032480388879776
1747258243.7522883,573,0.21601583063602448
1747258244.4742444,576,0.13631154596805573
1747258245.4164388,580,0.44114187359809875
1747258246.3731847,584,0.30567654967308044
1747258246.6103241,585,0.25544899702072144
1747258246.845693,586,0.26426494121551514
1747258247.3113534,588,0.44713473320007324
1747258247.7708788,590,0.2799568474292755
1747258247.9991674,591,0.19202357530593872
1747258248.2292826,592,0.46973636746406555
1747258248.6924083,594,0.08726463466882706
1747258249.155009,596,0.4079238772392273
1747258249.3846016,597,0.47595086693763733
1747258249.6171792,598,0.3227195143699646
1747258249.853494,599,0.34949395060539246
1747258250.313844,601,0.3640974462032318
1747258250.5456333,602,0.4476586580276489
1747258250.7823424,603,0.439083069562912
1747258251.2433467,605,0.36825674772262573
1747258251.9457119,608,0.49678176641464233
1747258252.408726,610,0.39546629786491394
1747258253.1041863,613,0.8018844723701477
1747258253.3337154,614,0.18605242669582367
1747258253.8056338,616,1.4319463968276978
1747258254.2639813,618,0.6257150769233704
1747258254.7259984,620,0.6949189901351929
1747258255.192605,622,0.3351020812988281
1747258255.4225864,623,0.29041802883148193
1747258256.1162734,626,0.34554097056388855
1747258256.5914154,628,0.2515622079372406
1747258256.820909,629,0.5347020030021667
1747258257.7483425,633,0.318152517080307
1747258258.2030003,635,0.9521047472953796
1747258258.680995,637,0.44080013036727905
1747258259.3982937,640,0.1533534824848175
1747258259.6439183,641,0.3669328987598419
1747258259.8762012,642,0.1859055459499359
1747258260.115893,643,0.3164016306400299
1747258260.3515656,644,0.487080842256546
1747258260.5916831,645,0.5683518648147583
1747258261.5397022,649,0.26858171820640564
1747258262.0169024,651,1.789618968963623
1747258262.2578566,652,0.27523481845855713
1747258262.4959793,653,0.7096113562583923
1747258262.7371583,654,0.4836946129798889
1747258262.980261,655,0.3409896194934845
1747258263.69553,658,0.236922025680542
1747258263.9408634,659,0.7111206650733948
1747258264.1808789,660,0.551682710647583
1747258265.8180199,667,0.5147356986999512
1747258266.5153728,670,0.8347502946853638
1747258267.6923144,675,0.2778816223144531
1747258267.9340646,676,1.0354747772216797
1747258268.1658618,677,1.2205809354782104
1747258268.8649926,680,0.6053642630577087
1747258269.3296041,682,0.3589816689491272
1747258269.5600379,683,0.21121801435947418
1747258269.7888274,684,1.2469476461410522
1747258270.4871936,687,0.5581814050674438
1747258271.6325831,692,0.3840113878250122
1747258272.0897667,694,0.5247045159339905
1747258272.3175905,695,1.372562289237976
1747258272.5447183,696,0.8922974467277527
1747258272.7720542,697,0.7215598821640015
1747258273.2278256,699,0.22607386112213135
1747258273.9190838,702,1.1170796155929565
1747258274.1561117,703,0.4909855127334595
1747258274.6336656,705,0.3848617672920227
1747258275.5529108,709,0.3360799551010132
1747258275.7812848,710,0.7894118428230286
1747258276.2342732,712,0.5412857532501221
1747258276.9301302,715,1.1794015169143677
1747258277.4056928,717,0.3988184928894043
1747258277.871523,719,0.3137231767177582
1747258278.1084895,720,0.45725420117378235
1747258278.3465846,721,0.31616926193237305
1747258278.8113763,723,1.9511237144470215
1747258279.2756047,725,0.26501721143722534
1747258279.508154,726,1.270469307899475
1747258279.7400222,727,0.15585055947303772
1747258279.9725676,728,0.4613713324069977
1747258280.2047234,729,0.1779496967792511
1747258280.666874,731,1.1114970445632935
1747258280.8987718,732,1.5086543560028076
1747258281.1281004,733,0.6036790609359741
1747258282.2993703,738,0.31757426261901855
1747258282.5330694,739,0.7057837843894958
1747258282.7624958,740,0.35100826621055603
1747258283.2289054,742,0.2497033327817917
1747258283.468262,743,0.38252824544906616
1747258283.7156196,744,0.272683709859848
1747258283.954435,745,0.3792209327220917
1747258285.5869775,752,0.552004337310791
1747258286.2851472,755,0.9260643720626831
1747258286.517545,756,0.3857778310775757
1747258286.995659,758,0.6065557599067688
1747258288.159922,763,0.9139055609703064
1747258288.3942866,764,0.5083416104316711
1747258288.624591,765,0.6359014511108398
1747258289.3273823,768,0.26599055528640747
1747258289.6432588,769,0.4103969931602478
1747258290.3420482,772,0.6082279086112976
1747258290.5705547,773,0.3506867587566376
1747258291.0266507,775,0.18768642842769623
1747258291.2606974,776,0.9605815410614014
1747258291.7212331,778,0.05540064349770546
1747258291.9490838,779,0.6091206669807434
1747258292.1810007,780,0.1742071956396103
1747258292.415004,781,0.3160829246044159
1747258292.6470647,782,0.4584064185619354
1747258294.0754352,788,1.4906078577041626
1747258294.3195214,789,0.1840173453092575
1747258294.786944,791,0.2885994017124176
1747258295.250983,793,0.40744099020957947
1747258295.7140005,795,0.4644384980201721
1747258295.9439535,796,1.247002124786377
1747258296.632937,799,0.9013551473617554
1747258296.872107,800,0.3187004327774048
1747258297.7952905,804,0.6173657178878784
1747258298.024809,805,2.155313014984131
1747258298.2554939,806,1.7936854362487793
1747258298.4855373,807,1.0218690633773804
1747258299.1760666,810,0.22086146473884583
1747258299.8666708,813,1.0399363040924072
1747258301.0172443,818,0.42841893434524536
1747258301.251344,819,1.3325324058532715
1747258301.7095964,821,0.5416958928108215
1747258301.9498494,822,0.27198973298072815
1747258302.180251,823,0.6242490410804749
1747258302.6486874,825,0.5872082710266113
1747258302.8840976,826,0.9729229807853699
1747258303.121836,827,0.12275217473506927
1747258303.3606567,828,0.5388548374176025
1747258304.3097918,832,0.4127963185310364
1747258304.5445507,833,0.7941056489944458
1747258305.0227199,835,0.7256601452827454
1747258305.2529178,836,1.0743663311004639
1747258305.4847047,837,0.5396465063095093
1747258305.9455297,839,0.7112890481948853
1747258306.1752768,840,0.053998567163944244
1747258306.8753622,843,0.4864345192909241
1747258307.3457553,845,0.24332749843597412
1747258308.52303,850,0.8095529675483704
1747258308.752722,851,0.7334643602371216
1747258309.454364,854,0.644924521446228
1747258310.1490743,857,0.35147514939308167
1747258310.8621345,860,0.21654155850410461
1747258311.3362622,862,1.115383505821228
1747258312.02585,865,0.7943028807640076
1747258312.2544413,866,0.2994910478591919
1747258313.1700368,870,0.9156230688095093
1747258313.3981998,871,0.5393744707107544
1747258315.7366962,881,0.6564415097236633
1747258316.208124,883,1.5990254878997803
1747258316.4450252,884,0.6553609371185303
1747258316.6798642,885,0.1752927303314209
1747258316.9125335,886,1.9758539199829102
1747258317.3773417,888,0.2746831774711609
1747258317.8529427,890,0.7326999306678772
1747258318.3184042,892,0.8654342889785767
1747258319.0155444,895,0.13455186784267426
1747258319.4792483,897,0.8956534266471863
1747258319.710795,898,3.276710033416748
1747258320.4112236,901,0.13952428102493286
1747258320.647365,902,0.1518651396036148
1747258321.121396,904,0.3678646981716156
1747258321.5834582,906,0.2935277819633484
1747258321.8145316,907,0.17816834151744843
1747258322.0528402,908,1.028395652770996
1747258322.5203927,910,0.4939742684364319
1747258322.7564325,911,0.2845843434333801
1747258323.4746137,914,1.6275067329406738
1747258324.412072,918,0.5754824876785278
1747258324.6417346,919,0.3681126534938812
1747258325.1055708,921,0.30516570806503296
1747258325.5688782,923,0.4259161353111267
1747258326.4817054,927,1.1506531238555908
1747258326.7110066,928,0.6792823672294617
1747258326.9392257,929,0.4577770233154297
1747258327.17343,930,0.13226667046546936
1747258327.4015312,931,0.42945054173469543
1747258327.6286557,932,1.0473144054412842
1747258327.8545778,933,1.5094505548477173
1747258328.3086252,935,1.1567202806472778
1747258329.2400622,939,0.567101240158081
1747258329.7195208,941,0.2574821710586548
1747258329.9520268,942,0.46126094460487366
1747258330.6582422,945,0.547405481338501
1747258331.590997,949,0.3804038465023041
1747258332.2878876,952,2.0151028633117676
1747258332.7681024,954,0.783563494682312
1747258333.005923,955,0.292866975069046
1747258333.2376935,956,0.13901707530021667
1747258334.1806285,960,0.18403419852256775
1747258334.6627321,962,0.27079641819000244
1747258334.898554,963,0.44338053464889526
1747258335.1384575,964,0.11534249782562256
1747258335.3666658,965,0.17858509719371796
1747258335.8374221,967,0.47776636481285095
1747258336.0696964,968,0.5408012270927429
1747258336.7672431,971,0.849446177482605
1747258337.9312146,976,0.18297551572322845
1747258338.3992336,978,0.5530629754066467
1747258338.6300461,979,0.403516948223114
1747258339.0974362,981,0.6574261784553528
1747258339.3354552,982,0.6475160717964172
1747258340.2860582,986,0.870026171207428
1747258340.7558832,988,0.8595495223999023
1747258340.995594,989,0.12899214029312134
1747258341.232868,990,0.6538482904434204
1747258341.6980546,992,0.07049393653869629
1747258342.1799064,994,0.15044476091861725
1747258342.4200213,995,0.17583273351192474
1747258342.6793568,996,0.5051257610321045
1747258343.1778939,998,0.3749302923679352
1747258343.4287593,999,0.28857284784317017
1747258343.9154081,1001,0.28040334582328796
1747258344.1478624,1002,1.1128031015396118
1747258344.3843074,1003,0.19425338506698608
1747258344.6198456,1004,0.3290736973285675
1747258344.8509467,1005,1.3375380039215088
1747258345.0842304,1006,1.6580784320831299
1747258346.2501242,1011,1.092451810836792
1747258346.7263741,1013,0.6929689049720764
1747258347.2062724,1015,1.0658525228500366
1747258347.4466252,1016,0.7406448721885681
1747258347.6895995,1017,1.7541735172271729
1747258348.8833323,1022,0.4399915039539337
1747258349.8361363,1026,1.4292290210723877
1747258350.3252413,1028,0.642701268196106
1747258350.554251,1029,1.126407265663147
1747258351.966374,1035,1.4834727048873901
1747258352.2069418,1036,0.21413575112819672
1747258352.439593,1037,0.679155170917511
1747258352.6722155,1038,0.8013549447059631
1747258352.9025187,1039,0.962651252746582
1747258353.8324215,1043,1.8347837924957275
1747258354.295563,1045,1.209575891494751
1747258354.5264,1046,2.8218936920166016
1747258355.930203,1052,1.546685814857483
1747258356.1674361,1053,0.5334544777870178
1747258356.8698244,1056,0.7059804797172546
1747258357.3349297,1058,3.0897395610809326
1747258357.564537,1059,1.5557512044906616
1747258357.7948601,1060,1.3904359340667725
1747258358.267025,1062,0.5007076263427734
1747258358.9722962,1065,0.675796627998352
1747258359.2056465,1066,0.10799441486597061
1747258359.4458644,1067,0.17418727278709412
1747258359.9101386,1069,0.2696659564971924
1747258360.1406686,1070,1.068403720855713
1747258360.369909,1071,0.5845319032669067
1747258360.5983603,1072,1.892795205116272
1747258360.8284483,1073,0.34896284341812134
1747258361.0578187,1074,1.7187458276748657
1747258361.73586,1077,0.17976881563663483
1747258361.961984,1078,0.20032598078250885
1747258362.4186132,1080,0.41475799679756165
1747258362.6504107,1081,0.8066275715827942
1747258362.8809762,1082,0.8336504101753235
1747258363.5715184,1085,5.343262195587158
1747258363.8018074,1086,0.19459643959999084
1747258364.0332172,1087,0.3646746575832367
1747258364.9691398,1091,0.13373543322086334
1747258365.2058713,1092,0.35306406021118164
1747258365.4417784,1093,0.30199307203292847
1747258366.623669,1098,1.993329644203186
1747258367.08878,1100,1.1544914245605469
1747258367.553817,1102,0.9392750859260559
1747258367.784588,1103,0.17495198547840118
1747258368.0225346,1104,0.3109648823738098
1747258368.7263975,1107,0.17015457153320312
1747258368.962862,1108,2.144617795944214
1747258369.1945405,1109,0.4729492664337158
1747258369.4297366,1110,0.6795081496238708
1747258369.660756,1111,0.9843078851699829
1747258369.8995883,1112,0.5557367205619812
1747258370.1324766,1113,0.8400294780731201
1747258370.36342,1114,0.9648067355155945
1747258370.8290563,1116,0.14418016374111176
1747258371.5197399,1119,1.077033519744873
1747258371.9825375,1121,0.5716805458068848
1747258372.2140472,1122,3.491499900817871
1747258372.9199533,1125,0.7558712959289551
1747258373.1596718,1126,0.7115331292152405
1747258373.6255403,1128,0.26487433910369873
1747258373.8537612,1129,0.7724734544754028
1747258374.0817947,1130,0.1239088699221611
1747258374.3111522,1131,0.17676010727882385
1747258374.542877,1132,0.18980281054973602
1747258375.0016246,1134,1.2047845125198364
1747258375.2296765,1135,0.8494514226913452
1747258375.4619083,1136,1.6007307767868042
1747258376.1564763,1139,0.35569876432418823
1747258376.8469863,1142,4.847613334655762
1747258377.556247,1145,0.9007905125617981
1747258377.7955015,1146,0.41409051418304443
1747258378.2684155,1148,0.7956867218017578
1747258378.5040276,1149,0.2588556408882141
1747258378.7418668,1150,0.38471561670303345
1747258378.9713688,1151,0.30070027709007263
1747258379.202203,1152,1.351466417312622
1747258379.4327354,1153,0.20778506994247437
1747258379.8989115,1155,0.8905853629112244
1747258381.0773609,1160,0.8814574480056763
1747258381.5468519,1162,1.4993669986724854
1747258382.0162926,1164,2.0097365379333496
1747258382.4816554,1166,0.2763510048389435
1747258382.7171981,1167,0.48426663875579834
1747258384.1216087,1173,0.5864641070365906
1747258384.3492613,1174,0.318693071603775
1747258384.8034039,1176,0.510100781917572
1747258385.0347803,1177,0.438250333070755
1747258385.2681468,1178,2.7491955757141113
1747258386.1861115,1182,1.0231505632400513
1747258386.6531415,1184,2.136319398880005
1747258387.1082,1186,1.1546541452407837
1747258387.5657654,1188,0.5595823526382446
1747258387.793631,1189,0.6893998384475708
1747258388.0198917,1190,0.5270129442214966
1747258388.7043595,1193,0.5352301597595215
1747258388.9303153,1194,0.3400042951107025
1747258389.155812,1195,0.24343213438987732
1747258389.6155376,1197,0.13215544819831848
1747258389.841638,1198,1.0185400247573853
1747258390.533502,1201,1.9211870431900024
1747258390.7710648,1202,2.4150142669677734
1747258391.4645834,1205,2.1835103034973145
1747258391.701319,1206,0.4483424723148346
1747258391.9353793,1207,0.7587711215019226
1747258392.407868,1209,1.0140116214752197
1747258393.335523,1213,0.2524784505367279
1747258393.563573,1214,2.4645509719848633
1747258393.801753,1215,0.5742607712745667
1747258394.27061,1217,0.6383282542228699
1747258394.5046976,1218,1.2758716344833374
1747258395.6495078,1223,1.6982954740524292
1747258396.1067429,1225,0.5389308333396912
1747258396.8084927,1228,1.998800277709961
1747258397.041533,1229,0.16757501661777496
1747258397.7431936,1232,0.3403884470462799
1747258397.9819145,1233,1.8698517084121704
1747258399.145782,1238,0.4687938988208771
1747258399.6061928,1240,0.6305673122406006
1747258399.836945,1241,0.5041988492012024
1747258400.0670016,1242,1.0803630352020264
1747258400.2958724,1243,0.5269126296043396
1747258400.5265949,1244,0.10137118399143219
1747258400.7555752,1245,1.2422040700912476
1747258400.9828093,1246,0.1488325595855713
1747258401.6718595,1249,2.3215320110321045
1747258401.903008,1250,0.9075459837913513
1747258402.1355577,1251,0.9358176589012146
1747258402.3696284,1252,0.5676636099815369
1747258402.8336558,1254,2.9636435508728027
1747258403.3004322,1256,0.026632064953446388
1747258403.5375643,1257,0.536365807056427
1747258404.2337244,1260,0.14962495863437653
1747258404.4634726,1261,0.8681507110595703
1747258405.1568522,1264,0.050448495894670486
1747258405.8597145,1267,1.2439178228378296
1747258406.7941318,1271,2.871556043624878
1747258407.9744139,1276,0.42684757709503174
1747258408.2113082,1277,0.47522398829460144
1747258408.4411826,1278,0.6801756620407104
1747258409.3641784,1282,0.2808440029621124
1747258410.0548415,1285,0.20069900155067444
1747258411.212645,1290,0.8061503767967224
1747258411.919473,1293,2.5989162921905518
1747258412.6171527,1296,3.6192076206207275
1747258413.0875254,1298,0.16487367451190948
1747258413.321291,1299,0.32611531019210815
1747258414.0340898,1302,0.4579732120037079
1747258414.9618607,1306,0.21164658665657043
1747258415.898048,1310,0.49282321333885193
1747258416.832913,1314,0.4907391667366028
1747258417.062878,1315,3.033407211303711
1747258418.233671,1320,1.7584680318832397
1747258418.7014792,1322,0.3561953008174896
1747258418.9298906,1323,3.427823066711426
1747258419.402373,1325,2.009798049926758
1747258419.6301854,1326,0.5019593238830566
1747258420.0863998,1328,0.5770761370658875
1747258421.69569,1335,0.5813052654266357
1747258423.7706132,1344,0.39519137144088745
1747258424.0028884,1345,6.455769062042236
1747258424.4698446,1347,0.1939198225736618
1747258424.7007895,1348,0.2862740159034729
1747258425.4042113,1351,0.31308022141456604
1747258425.6337748,1352,2.989856004714966
1747258426.0977557,1354,0.4164239168167114
1747258427.0253425,1358,2.727846384048462
1747258427.4859748,1360,1.1333742141723633
1747258428.4264572,1364,1.5643517971038818
1747258428.6561835,1365,1.8252063989639282
1747258428.8892813,1366,1.8894656896591187
1747258429.126692,1367,3.232534408569336
1747258429.3666193,1368,0.23372477293014526
1747258430.3159575,1372,0.4128846526145935
1747258430.5610113,1373,7.145949363708496
1747258431.0252512,1375,0.20915910601615906
1747258431.2610955,1376,0.3756980299949646
1747258432.1881742,1380,0.3818320035934448
1747258433.3460732,1385,1.2209763526916504
1747258433.5727959,1386,0.9322220087051392
1747258434.4956307,1390,0.9103891849517822
1747258435.181891,1393,1.0143452882766724
1747258435.8737216,1396,1.8422064781188965
1747258436.1044798,1397,0.7336374521255493
1747258436.56987,1399,0.8893253803253174
1747258436.8101568,1400,0.6936689019203186
1747258437.503387,1403,1.4918138980865479
1747258437.9761298,1405,2.9681522846221924
1747258439.8537602,1413,2.1222193241119385
1747258440.5475857,1416,0.06952027976512909
1747258440.7810469,1417,0.621989905834198
1747258441.244619,1419,2.17571759223938
1747258441.710588,1421,0.43364831805229187
1747258441.943051,1422,0.4070127308368683
1747258444.0272048,1431,1.6698062419891357
1747258444.2570043,1432,0.5989369750022888
1747258445.1789348,1436,0.09230151027441025
1747258445.6422052,1438,0.8086660504341125
1747258445.8729405,1439,0.4973171055316925
1747258446.103019,1440,0.7623571753501892
1747258446.3336651,1441,1.4940779209136963
1747258447.0326672,1444,0.14549051225185394
1747258447.4936404,1446,0.62630295753479
1747258447.730211,1447,1.1839174032211304
1747258447.9602172,1448,3.4171245098114014
1747258448.1904202,1449,0.38100072741508484
1747258448.4199867,1450,4.9563188552856445
1747258448.648831,1451,0.7457610368728638
1747258448.8778958,1452,0.4748229682445526
1747258449.3398085,1454,4.458940029144287
1747258449.5707061,1455,1.5533634424209595
1747258449.803772,1456,0.32439562678337097
1747258450.0392823,1457,4.873388767242432
1747258450.2730649,1458,1.239192247390747
1747258450.542447,1459,1.3834781646728516
1747258450.785828,1460,0.8058043718338013
1747258451.0245557,1461,0.7571117877960205
1747258451.512073,1463,2.201326847076416
1747258453.4660528,1470,0.4298035204410553
1747258454.185754,1473,4.5400390625
1747258454.4244683,1474,0.8730095624923706
1747258454.906676,1476,0.8315832018852234
1747258455.149646,1477,0.1910811960697174
1747258456.1081576,1481,0.4855567514896393
1747258456.3504245,1482,2.991422653198242
1747258456.5945597,1483,0.4041598439216614
1747258457.545847,1487,0.36884182691574097
1747258457.7855885,1488,0.04894625395536423
1747258458.025669,1489,1.7656540870666504
1747258458.2589717,1490,1.7027963399887085
1747258458.492434,1491,2.8187339305877686
1747258458.9602494,1493,2.4194693565368652
1747258459.1959379,1494,0.20876479148864746
1747258460.1257536,1498,0.411356657743454
1747258460.357802,1499,1.7512959241867065
1747258460.5872438,1500,1.293621301651001
1747258461.0565474,1502,0.0336514413356781
1747258461.7510304,1505,0.9557098150253296
1747258462.7001188,1509,0.13015714287757874
1747258462.935506,1510,0.7982820868492126
1747258463.16736,1511,1.0379633903503418
1747258463.622254,1513,0.22230017185211182
1747258464.0846508,1515,2.002049446105957
1747258464.3115432,1516,2.3296191692352295
1747258465.934655,1523,0.3877364695072174
1747258466.622459,1526,0.24700793623924255
1747258467.0838668,1528,0.24661728739738464
1747258468.4658773,1534,0.6608045697212219
1747258469.1625662,1537,0.5175965428352356
1747258469.3998308,1538,2.6901164054870605
1747258470.1110182,1541,2.5698142051696777
1747258471.0422108,1545,1.8371268510818481
1747258471.5198023,1547,0.3385702669620514
1747258471.759544,1548,0.6688064336776733
1747258472.4767606,1551,3.1972556114196777
1747258472.7320087,1552,0.1714419573545456
1747258472.9630525,1553,2.0616533756256104
1747258473.4325929,1555,1.4803709983825684
1747258473.8991127,1557,0.9148092269897461
1747258475.0709636,1562,2.4971580505371094
1747258475.5398083,1564,1.7228894233703613
1747258475.7746282,1565,0.36568862199783325
1747258476.010551,1566,0.804442822933197
1747258476.4782636,1568,0.7438253164291382
1747258476.9461155,1570,0.4881970286369324
1747258477.1843011,1571,1.7035247087478638
1747258477.4179542,1572,2.851475238800049
1747258477.6612093,1573,4.956089019775391
1747258478.3790011,1576,1.8346970081329346
1747258478.8437517,1578,7.7765984535217285
1747258479.0749784,1579,0.39308518171310425
1747258479.3085024,1580,0.18047893047332764
1747258479.5392294,1581,4.211765289306641
1747258479.7712743,1582,0.10544191300868988
1747258480.4666648,1585,0.4044605493545532
1747258481.62616,1590,5.130875587463379
1747258482.785434,1595,0.17307500541210175
1747258483.0221977,1596,0.11055029928684235
1747258483.2539053,1597,1.238818645477295
1747258484.1916714,1601,3.6304078102111816
1747258484.4238641,1602,3.051015853881836
1747258484.6555097,1603,2.6836726665496826
1747258486.2850506,1610,1.2627642154693604
1747258486.5254045,1611,1.454494595527649
1747258486.9932194,1613,0.09649840742349625
1747258487.2305198,1614,1.0188814401626587
1747258487.6907914,1616,0.9279571771621704
1747258488.626527,1620,0.10647435486316681
1747258489.0879996,1622,1.29681396484375
1747258489.5405264,1624,0.6264587044715881
1747258490.000364,1626,2.837000846862793
1747258490.231149,1627,0.7046031951904297
1747258491.1608038,1631,3.0287351608276367
1747258492.1001444,1635,6.109797954559326
1747258492.3416557,1636,1.1443349123001099
1747258492.5765522,1637,0.4162815809249878
1747258492.81468,1638,1.0831482410430908
1747258493.2794342,1640,0.48984983563423157
1747258493.506992,1641,0.24682040512561798
1747258494.642868,1646,0.10348688066005707
1747258494.8713436,1647,0.803172767162323
1747258495.3270614,1649,0.30505600571632385
1747258495.786496,1651,0.18139296770095825
1747258496.0153477,1652,0.7880127429962158
1747258496.2462025,1653,0.27439427375793457
1747258496.476924,1654,0.17303651571273804
1747258496.9386923,1656,0.2433178722858429
1747258497.3966174,1658,2.447413921356201
1747258498.3387344,1662,3.7682712078094482
1747258498.8128228,1664,3.2158124446868896
1747258499.2849126,1666,2.469193696975708
1747258499.9929628,1669,4.527862548828125
1747258500.2240376,1670,6.435190200805664
1747258501.15724,1674,2.4329872131347656
1747258501.8590546,1677,0.03525784611701965
1747258502.3216274,1679,3.644543170928955
1747258502.5538259,1680,2.31667160987854
1747258502.7843237,1681,0.4302636682987213
1747258503.0140002,1682,0.15127228200435638
1747258503.710791,1685,4.722336292266846
1747258503.9446979,1686,0.4600638449192047
1747258504.180215,1687,0.5516608953475952
1747258504.4117215,1688,6.203250885009766
1747258504.6559296,1689,6.418540000915527
1747258504.8955758,1690,2.2348196506500244
1747258505.6051612,1693,1.7878831624984741
1747258505.8437986,1694,3.974909543991089
1747258506.0736868,1695,4.446335792541504
1747258506.5520482,1697,0.8733529448509216
1747258506.7888322,1698,1.1068799495697021
1747258507.026814,1699,3.762274742126465
1747258507.2578812,1700,2.445497989654541
1747258507.72229,1702,0.3168954849243164
1747258508.1946378,1704,1.2830455303192139
1747258508.894134,1707,0.1131243109703064
1747258509.3507924,1709,1.3054759502410889
1747258509.580258,1710,1.0799849033355713
1747258509.8106284,1711,1.620419979095459
1747258510.0477543,1712,0.048284754157066345
1747258511.4388433,1718,0.291991651058197
1747258511.667811,1719,2.097223997116089
1747258512.3690639,1722,0.11373888701200485
1747258512.601775,1723,0.9955558776855469
1747258512.8316467,1724,0.3985489308834076
1747258513.064062,1725,0.9906535148620605
1747258514.2316897,1730,0.5345509648323059
1747258516.100729,1738,1.7828449010849
1747258516.3388338,1739,1.409403920173645
1747258516.5802424,1740,1.6142799854278564
1747258517.2948518,1743,0.7640917897224426
1747258517.765699,1745,0.6141774654388428
1747258518.4754972,1748,4.677896022796631
1747258518.7178133,1749,1.9771788120269775
1747258518.9460912,1750,1.794311761856079
1747258519.1784146,1751,0.2625824511051178
1747258519.6344304,1753,0.10668788850307465
1747258519.861592,1754,0.5824329257011414
1747258520.540158,1757,3.5878095626831055
1747258521.6880798,1762,0.3947262167930603
1747258521.9141648,1763,0.22632628679275513
1747258522.36813,1765,0.20569290220737457
1747258522.5945692,1766,0.5792385935783386
1747258523.0474274,1768,0.5901949405670166
1747258524.6744072,1775,0.8179198503494263
1747258524.907833,1776,8.934632301330566
1747258525.142842,1777,2.897831439971924
1747258525.8483384,1780,0.5259641408920288
1747258526.0836842,1781,2.2293174266815186
1747258526.7992892,1784,4.391806602478027
1747258527.0369785,1785,0.6152899861335754
1747258527.2816489,1786,0.07463623583316803
1747258527.517704,1787,0.8048703074455261
1747258528.0038538,1789,0.04924266040325165
1747258528.2578757,1790,0.6272264719009399
1747258528.7336266,1792,8.567957878112793
1747258529.2369344,1794,0.0757022500038147
1747258529.7284987,1796,0.1279515027999878
1747258529.9599907,1797,0.6203896999359131
1747258530.6809819,1800,0.8083267211914062
1747258531.151825,1802,1.265622615814209
1747258531.3977122,1803,0.8113351464271545
1747258531.6283028,1804,0.33855095505714417
1747258532.5586615,1808,0.1993650645017624
1747258533.0204544,1810,2.127117872238159
1747258533.9676735,1814,1.0602364540100098
1747258534.4513185,1816,1.2016171216964722
1747258534.9206092,1818,3.0390985012054443
1747258535.157641,1819,0.793055534362793
1747258536.1114545,1823,2.5478150844573975
1747258536.8182273,1826,1.1379715204238892
1747258537.049133,1827,0.051775380969047546
1747258537.5182045,1829,1.0543029308319092
1747258537.747503,1830,1.3891847133636475
1747258538.2099118,1832,0.07364273816347122
1747258538.4608846,1833,0.08095771074295044
1747258538.700781,1834,0.45295143127441406
1747258539.1900306,1836,0.13213831186294556
1747258539.4339488,1837,4.974255561828613
1747258539.6798553,1838,0.07712499797344208
1747258541.1322217,1844,2.404193878173828
1747258541.3625894,1845,2.544349431991577
1747258541.5952039,1846,1.1611803770065308
1747258541.824645,1847,2.3169002532958984
1747258542.0574927,1848,1.3263564109802246
1747258542.756756,1851,2.136099100112915
1747258543.221277,1853,0.40872815251350403
1747258543.9167094,1856,0.6810344457626343
1747258544.8520696,1860,3.965726375579834
1747258545.781151,1864,0.6724744439125061
1747258546.0113888,1865,0.5287948250770569
1747258546.2411056,1866,2.8411245346069336
1747258546.4764063,1867,0.4694162607192993
1747258547.4219055,1871,1.1011388301849365
1747258547.6553657,1872,0.0752858817577362
1747258547.8904638,1873,0.30367863178253174
1747258548.1275098,1874,0.6638347506523132
1747258548.3730452,1875,0.5993145108222961
1747258548.8443866,1877,0.4419063627719879
1747258549.3143072,1879,0.03715754300355911
1747258549.5492234,1880,6.821263790130615
1747258550.261746,1883,0.7047044038772583
1747258550.4981253,1884,0.6284926533699036
1747258550.9617488,1886,0.1778418868780136
1747258551.4282415,1888,0.40135568380355835
1747258551.8986204,1890,1.8581794500350952
1747258552.1335897,1891,4.062991619110107
1747258553.060186,1895,2.2005040645599365
1747258553.9810045,1899,0.35330361127853394
1747258554.4445796,1901,0.10974955558776855
1747258554.676013,1902,0.7457669973373413
1747258555.6027682,1906,0.8059053421020508
1747258556.0677178,1908,2.490593910217285
1747258556.299842,1909,0.17530907690525055
1747258556.5352898,1910,0.5938162207603455
1747258557.2321963,1913,5.314695358276367
1747258557.933151,1916,1.307623267173767
1747258558.406126,1918,0.5147561430931091
1747258559.8177297,1924,0.28588375449180603
1747258560.0494602,1925,1.2865792512893677
1747258560.2830338,1926,2.7045633792877197
1747258560.749308,1928,3.04561448097229
1747258560.984806,1929,5.212737083435059
1747258561.6781793,1932,2.930738687515259
1747258562.3674517,1935,0.11729791015386581
1747258562.5974379,1936,0.12050733715295792
1747258563.2884645,1939,2.213207721710205
1747258563.5205011,1940,1.2828373908996582
1747258563.7524006,1941,0.9971355199813843
1747258563.981943,1942,0.6398970484733582
1747258564.680026,1945,3.014981269836426
1747258565.151861,1947,4.245018005371094
1747258565.844044,1950,0.16539819538593292
1747258566.074744,1951,2.990649700164795
1747258566.5349817,1953,3.4574496746063232
1747258567.2284844,1956,4.064788818359375
1747258568.163446,1960,5.525795936584473
1747258568.396914,1961,0.06545198708772659
1747258568.6276963,1962,2.228088617324829
1747258568.8589094,1963,0.2840384840965271
1747258569.0951486,1964,8.442134857177734
1747258569.5586002,1966,1.8916428089141846
1747258569.790019,1967,0.07708901166915894
1747258570.028359,1968,0.6799607872962952
1747258570.2593503,1969,0.42069321870803833
1747258571.6580162,1975,0.5165305137634277
1747258572.121627,1977,0.45672523975372314
1747258572.3604884,1978,0.7974129915237427
1747258572.5982344,1979,2.702596426010132
1747258572.829342,1980,0.3316473960876465
1747258573.0623767,1981,5.132509708404541
1747258573.2953618,1982,1.4738539457321167
1747258573.5341089,1983,2.1303486824035645
1747258573.995861,1985,1.2011964321136475
1747258574.4541934,1987,0.09297346323728561
1747258574.6862762,1988,0.4532453119754791
1747258574.9220533,1989,0.8040488362312317
1747258575.3890994,1991,4.281099319458008
1747258575.6216633,1992,0.02262035757303238
1747258575.8603055,1993,1.969921350479126
1747258576.3228521,1995,0.27696692943573
1747258577.2448518,1999,0.3655761182308197


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_23_199314-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258108.8339367,0,0.6012029647827148
1747258109.5511906,3,8.067998886108398
1747258109.7952178,4,13.642472267150879
1747258111.1754434,10,0.8635444045066833
1747258111.4032288,11,6.9242987632751465
1747258112.1297998,14,0.47824209928512573
1747258112.3663056,15,13.370340347290039
1747258113.1040049,18,-0.18439964950084686
1747258113.351822,19,-1.2388408184051514
1747258113.6017184,20,13.056366920471191
1747258114.0909543,22,7.666585922241211
1747258114.337314,23,-0.04788850620388985
1747258115.0570414,26,3.5979509353637695
1747258115.2930043,27,-0.6821050643920898
1747258116.6931965,33,-0.13920198380947113
1747258117.3959506,36,0.6730124354362488
1747258117.6281586,37,5.432490348815918
1747258117.8582468,38,1.926194190979004
1747258118.0953066,39,1.3303232192993164
1747258118.3291268,40,2.671154737472534
1747258119.945864,47,0.5078490972518921
1747258120.172898,48,0.3188413977622986
1747258120.4091,49,1.934433102607727
1747258120.8717363,51,6.487020492553711
1747258121.104485,52,2.2243826389312744
1747258121.586457,54,2.1190836429595947
1747258122.3084285,57,0.6818234324455261
1747258123.0246537,60,0.9208790063858032
1747258123.2567368,61,4.47776985168457
1747258123.5001118,62,0.7196134328842163
1747258123.7388763,63,-0.02584633231163025
1747258124.2129943,65,1.773203730583191
1747258124.4539158,66,1.120129942893982
1747258124.6926603,67,2.119572401046753
1747258124.9202337,68,0.44581887125968933
1747258125.3802142,70,1.4321104288101196
1747258125.607815,71,0.3258899748325348
1747258127.0342858,77,0.5584882497787476
1747258127.5065467,79,1.919045329093933
1747258127.7428012,80,5.999349117279053
1747258128.2083352,82,1.5747090578079224
1747258128.4386327,83,2.1478915214538574
1747258128.899754,85,-0.02888212352991104
1747258129.8306918,89,1.345324158668518
1747258130.0646622,90,0.45408710837364197
1747258131.240947,95,5.925330638885498
1747258132.176926,99,8.824691772460938
1747258132.408398,100,1.6110626459121704
1747258133.111888,103,0.5083476305007935
1747258133.8252094,106,6.484652519226074
1747258134.0642543,107,1.003713846206665
1747258134.5349174,109,1.29705011844635
1747258135.7799287,114,0.4725310504436493
1747258136.2856522,116,4.005802154541016
1747258137.4603174,121,0.1606355905532837
1747258138.412684,125,0.4618615508079529
1747258138.6444807,126,-0.18800829350948334
1747258139.1065629,128,1.2716715335845947
1747258139.5697927,130,1.4466158151626587
1747258139.804984,131,1.2304778099060059
1747258140.034059,132,0.8365519642829895
1747258140.9456477,136,2.388916254043579
1747258141.1878526,137,0.8440083265304565
1747258142.565726,143,3.0925347805023193
1747258142.8047128,144,0.462946355342865
1747258143.2789433,146,1.4762870073318481
1747258143.5199938,147,2.398409366607666
1747258144.2239935,150,2.9456136226654053
1747258145.854119,157,4.150280475616455
1747258146.3101912,159,0.2753541171550751
1747258146.537818,160,2.804868459701538
1747258146.9918869,162,-0.26680776476860046
1747258147.455792,164,0.8452190160751343
1747258147.923301,166,1.285245656967163
1747258148.8314762,170,3.651092052459717
1747258149.0572991,171,0.6182979345321655
1747258149.290237,172,2.015923023223877
1747258149.9781296,175,2.5159683227539062
1747258150.2132695,176,-0.14289020001888275
1747258150.4411018,177,1.5312072038650513
1747258150.6688118,178,0.10485128313302994
1747258151.1292012,180,0.35889682173728943
1747258151.3578033,181,2.438387870788574
1747258152.0547469,184,0.6599736213684082
1747258152.288174,185,2.669579267501831
1747258152.526522,186,0.9237080216407776
1747258153.2196062,189,1.0306847095489502
1747258153.4508178,190,1.0821746587753296
1747258153.684201,191,1.2969086170196533
1747258153.9167688,192,1.2211220264434814
1747258154.620439,195,1.2099013328552246
1747258155.5630465,199,1.5912073850631714
1747258155.804569,200,2.0932698249816895
1747258156.2803824,202,1.6538289785385132
1747258156.5271587,203,1.6782914400100708
1747258156.7625587,204,1.643837332725525
1747258156.9998286,205,1.8547924757003784
1747258157.4615998,207,1.4946651458740234
1747258157.9228535,209,0.7191545963287354
1747258158.3884354,211,1.985349416732788
1747258158.8612077,213,1.1276496648788452
1747258159.342536,215,1.5073273181915283
1747258159.580282,216,1.1293662786483765
1747258160.0558436,218,1.709931492805481
1747258160.2944288,219,1.3418333530426025
1747258160.5203955,220,1.6915916204452515
1747258160.7463946,221,1.7318856716156006
1747258160.9725466,222,0.7714170813560486
1747258161.4296834,224,1.7861921787261963
1747258161.657367,225,0.8675035834312439
1747258162.6010191,229,2.889772653579712
1747258164.0266566,235,1.2939350605010986
1747258164.4995315,237,1.0936106443405151
1747258164.7305875,238,1.9531981945037842
1747258164.9621282,239,2.6047091484069824
1747258165.425092,241,1.7810418605804443
1747258165.6568189,242,2.084449291229248
1747258166.125778,244,1.5458862781524658
1747258166.3564775,245,15.852449417114258
1747258166.5887625,246,2.6430487632751465
1747258166.8322265,247,1.357853651046753
1747258167.9900324,252,1.2961679697036743
1747258168.2202237,253,2.0104949474334717
1747258168.4524198,254,1.9076341390609741
1747258169.1581378,257,2.975123643875122
1747258169.3917797,258,1.4026347398757935
1747258169.6416612,259,1.1611685752868652
1747258169.8803234,260,1.4948076009750366
1747258170.3637276,262,1.8532755374908447
1747258172.278653,270,1.8884130716323853
1747258172.5104487,271,1.3577046394348145
1747258173.202255,274,1.3212167024612427
1747258173.438675,275,1.5080480575561523
1747258173.683748,276,2.4073338508605957
1747258174.150439,278,3.4193944931030273
1747258174.6256008,280,2.140981674194336
1747258175.0917847,282,2.302220106124878
1747258175.3284764,283,1.7077187299728394
1747258175.7996557,285,1.5637277364730835
1747258176.2710788,287,1.7373155355453491
1747258176.5097198,288,3.4680609703063965
1747258176.9860504,290,1.3360811471939087
1747258178.1711113,295,1.1681004762649536
1747258178.4084463,296,2.418034553527832
1747258178.6403065,297,1.7652904987335205
1747258178.8800573,298,2.2846736907958984
1747258180.298821,304,1.444404125213623
1747258180.7666168,306,1.920962929725647
1747258181.2560687,308,1.8940969705581665
1747258181.4961374,309,2.3587584495544434
1747258182.2208858,312,1.8232990503311157
1747258182.4592204,313,0.9216993451118469
1747258183.1883373,316,1.7137702703475952
1747258183.6654527,318,1.8679156303405762
1747258183.9054024,319,2.1742777824401855
1747258184.622204,322,2.962165594100952
1747258185.0988593,324,1.076798677444458
1747258186.3017406,329,1.4772595167160034
1747258186.5398927,330,1.594146490097046
1747258186.7816455,331,1.8216618299484253
1747258187.0233462,332,2.057164192199707
1747258188.212996,337,2.7113068103790283
1747258188.4463303,338,3.5559275150299072
1747258188.9090502,340,1.231886625289917
1747258189.5969348,343,3.706920862197876
1747258189.826183,344,1.2503589391708374
1747258190.0569162,345,2.714632511138916
1747258190.2865813,346,1.2731709480285645
1747258190.749006,348,5.100447177886963
1747258191.2162366,350,2.101503372192383
1747258191.6895175,352,1.7066799402236938
1747258191.9169953,353,1.841934084892273
1747258192.1484609,354,1.7495688199996948
1747258193.0599306,358,0.8930149674415588
1747258193.52469,360,2.2130937576293945
1747258193.9885602,362,2.768075704574585
1747258194.2257397,363,0.8297867178916931
1747258194.4630647,364,1.5916880369186401
1747258194.6971781,365,1.8538644313812256
1747258194.9368458,366,1.7513408660888672
1747258195.1780677,367,1.4249812364578247
1747258195.4193158,368,1.697021245956421
1747258196.8599424,374,1.2652779817581177
1747258197.5724277,377,2.7403104305267334
1747258197.816746,378,2.7022900581359863
1747258199.4625957,385,2.3948402404785156
1747258199.6968951,386,3.110102891921997
1747258200.6240022,390,3.069115400314331
1747258200.8548908,391,2.1660866737365723
1747258201.0883439,392,3.036118984222412
1747258201.3266504,393,1.492804765701294
1747258201.556817,394,5.129459381103516
1747258201.7871134,395,1.4332274198532104
1747258202.0186636,396,3.5089938640594482
1747258202.249785,397,1.776642084121704
1747258202.4821737,398,2.9550397396087646
1747258202.711861,399,3.8270134925842285
1747258203.1746266,401,3.7834393978118896
1747258203.4053776,402,2.3583149909973145
1747258203.8653374,404,1.3922948837280273
1747258204.7909799,408,6.2871575355529785
1747258205.0210955,409,1.3321024179458618
1747258205.711493,412,3.1894607543945312
1747258205.9421577,413,2.772810697555542
1747258206.177371,414,3.7755331993103027
1747258206.4213293,415,0.949804425239563
1747258207.1258547,418,1.4840080738067627
1747258207.834738,421,3.6013972759246826
1747258208.07795,422,5.026549339294434
1747258208.8073127,425,2.4416606426239014
1747258209.0398083,426,4.835581302642822
1747258209.9821668,430,1.531899094581604
1747258210.2206054,431,1.9299124479293823
1747258210.9259536,434,2.1119468212127686
1747258211.1639185,435,2.589388847351074
1747258211.40864,436,6.3423895835876465
1747258211.6507804,437,1.7239232063293457
1747258211.8908706,438,2.2933785915374756
1747258212.1337457,439,3.302844762802124
1747258212.3725293,440,1.6729131937026978
1747258212.6103802,441,3.094386577606201
1747258213.08674,443,3.7231900691986084
1747258213.3232758,444,2.347435474395752
1747258213.5595546,445,4.816627025604248
1747258213.7949867,446,3.5560078620910645
1747258214.746009,450,2.2286508083343506
1747258214.9819267,451,2.281343936920166
1747258215.2199826,452,5.321961402893066
1747258215.4572337,453,3.004117012023926
1747258215.6932123,454,4.479395389556885
1747258216.1662834,456,2.201068162918091
1747258216.6475112,458,5.036069869995117
1747258217.1242044,460,2.1325602531433105
1747258217.360477,461,3.0751254558563232
1747258218.0811536,464,1.5635933876037598
1747258218.3180978,465,4.174037456512451
1747258218.5579844,466,3.7639143466949463
1747258219.034247,468,1.9911589622497559
1747258219.5053182,470,2.325955867767334
1747258220.4806,474,2.8581953048706055
1747258220.7170935,475,3.031749725341797
1747258221.4180539,478,2.2707278728485107
1747258221.6540043,479,1.5268480777740479
1747258221.888619,480,3.08092999458313
1747258222.1197455,481,2.6428282260894775
1747258222.3559768,482,2.7264323234558105
1747258222.5851793,483,2.05138897895813
1747258222.81425,484,9.007230758666992
1747258223.2797587,486,3.1495561599731445
1747258223.5147963,487,2.097850799560547
1747258223.746624,488,1.412047028541565
1747258223.9750779,489,3.365467071533203
1747258224.4500594,491,3.4579591751098633
1747258225.1574225,494,2.4235849380493164
1747258226.1227195,498,2.3817429542541504
1747258226.8348138,501,5.064607620239258
1747258227.0665305,502,2.8711135387420654
1747258227.297395,503,2.742710828781128
1747258227.9887168,506,2.1287152767181396
1747258228.4658766,508,2.3849880695343018
1747258228.6931689,509,3.9630563259124756
1747258228.9270234,510,3.216256856918335
1747258229.1588461,511,6.104212760925293
1747258229.3939595,512,1.9794989824295044
1747258229.623631,513,3.0277316570281982
1747258229.8543022,514,7.9180588722229
1747258230.5480092,517,9.587669372558594
1747258230.7770355,518,3.96062970161438
1747258231.008051,519,6.256582260131836
1747258231.2433789,520,4.193822383880615
1747258231.9361444,523,2.6907405853271484
1747258233.5551844,530,3.6497743129730225
1747258234.2632473,533,3.430677890777588
1747258234.5002575,534,1.5909968614578247
1747258234.9718401,536,4.772336959838867
1747258235.2078896,537,1.1768237352371216
1747258235.4431684,538,3.9716861248016357
1747258235.6859848,539,2.9446260929107666
1747258235.9194522,540,4.701022148132324
1747258236.3846848,542,2.183065176010132
1747258236.6163633,543,6.702876567840576
1747258236.8490403,544,7.78378963470459
1747258237.3177793,546,1.573401689529419
1747258237.5490925,547,3.537670612335205
1747258238.2561932,550,1.162111759185791
1747258238.7335994,552,2.228825569152832
1747258239.2104905,554,6.317166805267334
1747258239.4555566,555,3.0679330825805664
1747258239.6927137,556,3.8833611011505127
1747258241.1513786,562,3.2199814319610596
1747258241.3904474,563,1.824326992034912
1747258241.629779,564,2.777115821838379
1747258242.5781348,568,4.372956275939941
1747258243.2780848,571,1.6259843111038208
1747258243.752452,573,1.7281266450881958
1747258244.47441,576,1.0904923677444458
1747258245.416585,580,3.52913498878479
1747258246.3733943,584,2.4454123973846436
1747258246.6105165,585,2.0435919761657715
1747258246.8458958,586,2.114119529724121
1747258247.311524,588,3.577077865600586
1747258247.7710292,590,2.239654779434204
1747258247.9993205,591,1.5361886024475098
1747258248.2294476,592,3.7578909397125244
1747258248.6925626,594,0.6981170773506165
1747258249.1551645,596,3.2633910179138184
1747258249.3847585,597,3.8076069355010986
1747258249.6173599,598,2.581756114959717
1747258249.8536804,599,2.7959516048431396
1747258250.314003,601,2.9127795696258545
1747258250.545768,602,3.5812692642211914
1747258250.7825482,603,3.512664556503296
1747258251.2435699,605,2.946053981781006
1747258251.9458942,608,3.9742541313171387
1747258252.4089203,610,3.1637303829193115
1747258253.1043358,613,6.415075778961182
1747258253.3338692,614,1.4884194135665894
1747258253.8058097,616,11.455571174621582
1747258254.2641835,618,5.005720615386963
1747258254.7261717,620,5.559351921081543
1747258255.1928236,622,2.680816650390625
1747258255.4227521,623,2.3233442306518555
1747258256.1164126,626,2.7643277645111084
1747258256.5915985,628,2.012497663497925
1747258256.8210585,629,4.277616024017334
1747258257.7484624,633,2.545220136642456
1747258258.203128,635,7.616837978363037
1747258258.681208,637,3.5264010429382324
1747258259.3985143,640,1.22682785987854
1747258259.6441426,641,2.9354631900787354
1747258259.8763914,642,1.4872443675994873
1747258260.1159885,643,2.5312130451202393
1747258260.3517976,644,3.896646738052368
1747258260.5918658,645,4.546814918518066
1747258261.539904,649,2.148653745651245
1747258262.0170865,651,14.316951751708984
1747258262.2580397,652,2.201878547668457
1747258262.4960716,653,5.676890850067139
1747258262.7375727,654,3.8695569038391113
1747258262.9804516,655,2.727916955947876
1747258263.69589,658,1.895376205444336
1747258263.9410148,659,5.688965320587158
1747258264.1810467,660,4.413461685180664
1747258265.818243,667,4.117885589599609
1747258266.5156024,670,6.67800235748291
1747258267.6924534,675,2.223052978515625
1747258267.9343066,676,8.283798217773438
1747258268.166064,677,9.764647483825684
1747258268.8651826,680,4.84291410446167
1747258269.3297462,682,2.8718533515930176
1747258269.5601828,683,1.6897441148757935
1747258269.789084,684,9.975581169128418
1747258270.4873636,687,4.465451240539551
1747258271.632748,692,3.0720911026000977
1747258272.0898898,694,4.197636127471924
1747258272.317715,695,10.980498313903809
1747258272.5448372,696,7.1383795738220215
1747258272.7722828,697,5.772479057312012
1747258273.2279925,699,1.8085908889770508
1747258273.9192204,702,8.936636924743652
1747258274.1562526,703,3.927884101867676
1747258274.633797,705,3.0788941383361816
1747258275.5533247,709,2.6886396408081055
1747258275.781426,710,6.3152947425842285
1747258276.2344532,712,4.330286026000977
1747258276.9302893,715,9.435212135314941
1747258277.405859,717,3.1905479431152344
1747258277.8716202,719,2.5097854137420654
1747258278.1086752,720,3.658033609390259
1747258278.3467793,721,2.5293540954589844
1747258278.811627,723,15.608989715576172
1747258279.275854,725,2.1201376914978027
1747258279.5082963,726,10.1637544631958
1747258279.7402894,727,1.2468044757843018
1747258279.972738,728,3.6909706592559814
1747258280.2049031,729,1.4235975742340088
1747258280.667043,731,8.891976356506348
1747258280.8989906,732,12.069234848022461
1747258281.1282928,733,4.829432487487793
1747258282.2996333,738,2.5405941009521484
1747258282.533256,739,5.646270275115967
1747258282.7626498,740,2.8080661296844482
1747258283.2289972,742,1.9976266622543335
1747258283.4685638,743,3.0602259635925293
1747258283.7158356,744,2.181469678878784
1747258283.9546738,745,3.0337674617767334
1747258285.5871568,752,4.416034698486328
1747258286.2853143,755,7.408514976501465
1747258286.5177095,756,3.0862226486206055
1747258286.9959068,758,4.85244607925415
1747258288.1601076,763,7.311244487762451
1747258288.3944519,764,4.066732883453369
1747258288.624743,765,5.087211608886719
1747258289.327692,768,2.1279244422912598
1747258289.6434176,769,3.2831759452819824
1747258290.3422186,772,4.865823268890381
1747258290.570718,773,2.8054940700531006
1747258291.0268085,775,1.5014914274215698
1747258291.2608297,776,7.684652328491211
1747258291.7214043,778,0.4432051479816437
1747258291.9492104,779,4.872965335845947
1747258292.181283,780,1.3936575651168823
1747258292.4152217,781,2.528663396835327
1747258292.6472607,782,3.6672513484954834
1747258294.0756278,788,11.9248628616333
1747258294.3196726,789,1.47213876247406
1747258294.787093,791,2.308795213699341
1747258295.2511697,793,3.2595279216766357
1747258295.7141697,795,3.715507984161377
1747258295.944138,796,9.976016998291016
1747258296.6330836,799,7.210841178894043
1747258296.8722563,800,2.5496034622192383
1747258297.7954433,804,4.938925743103027
1747258298.0250056,805,17.242504119873047
1747258298.2556386,806,14.349483489990234
1747258298.4857872,807,8.174952507019043
1747258299.1762218,810,1.7668917179107666
1747258299.8668783,813,8.319490432739258
1747258301.0174272,818,3.427351474761963
1747258301.2515314,819,10.660259246826172
1747258301.709756,821,4.333567142486572
1747258301.9500248,822,2.175917863845825
1747258302.1804395,823,4.993992328643799
1747258302.6488886,825,4.697666168212891
1747258302.8842673,826,7.783383846282959
1747258303.1220787,827,0.9820173978805542
1747258303.3608668,828,4.31083869934082
1747258304.3100522,832,3.302370548248291
1747258304.544718,833,6.352845191955566
1747258305.022932,835,5.805281162261963
1747258305.2531219,836,8.594930648803711
1747258305.4849105,837,4.317172050476074
1747258305.945716,839,5.690312385559082
1747258306.1754982,840,0.43198853731155396
1747258306.8755198,843,3.8914761543273926
1747258307.3459837,845,1.946619987487793
1747258308.52319,850,6.476423740386963
1747258308.7528982,851,5.867714881896973
1747258309.454534,854,5.159396171569824
1747258310.1492338,857,2.8118011951446533
1747258310.8622909,860,1.732332468032837
1747258311.3364296,862,8.923068046569824
1747258312.026025,865,6.3544230461120605
1747258312.2545884,866,2.395928382873535
1747258313.1702042,870,7.324984550476074
1747258313.3983705,871,4.314995765686035
1747258315.7368424,881,5.251532077789307
1747258316.2082834,883,12.792203903198242
1747258316.4452364,884,5.242887496948242
1747258316.6800742,885,1.4023418426513672
1747258316.9128122,886,15.806831359863281
1747258317.3777494,888,2.197465419769287
1747258317.8530834,890,5.861599445343018
1747258318.3185582,892,6.923474311828613
1747258319.0157495,895,1.076414942741394
1747258319.4793868,897,7.16522741317749
1747258319.7109783,898,26.213680267333984
1747258320.41137,901,1.116194248199463
1747258320.6475093,902,1.2149211168289185
1747258321.1217918,904,2.942917585372925
1747258321.583651,906,2.348222255706787
1747258321.814687,907,1.4253467321395874
1747258322.0530152,908,8.227165222167969
1747258322.5205545,910,3.951794147491455
1747258322.7566712,911,2.276674747467041
1747258323.4748342,914,13.02005386352539
1747258324.4121983,918,4.603859901428223
1747258324.641861,919,2.94490122795105
1747258325.105698,921,2.4413256645202637
1747258325.5690029,923,3.4073290824890137
1747258326.481825,927,9.205224990844727
1747258326.7111292,928,5.434258937835693
1747258326.9394004,929,3.6622161865234375
1747258327.173539,930,1.0581333637237549
1747258327.4016612,931,3.4356043338775635
1747258327.628792,932,8.378515243530273
1747258327.8547747,933,12.075604438781738
1747258328.3087795,935,9.253762245178223
1747258329.2402263,939,4.536809921264648
1747258329.7196424,941,2.0598573684692383
1747258329.9521513,942,3.6900875568389893
1747258330.658362,945,4.379243850708008
1747258331.5911186,949,3.0432307720184326
1747258332.288115,952,16.12082290649414
1747258332.7682672,954,6.268507957458496
1747258333.0061367,955,2.342935800552368
1747258333.2378664,956,1.1121366024017334
1747258334.181015,960,1.472273588180542
1747258334.662865,962,2.1663713455200195
1747258334.8987045,963,3.547044277191162
1747258335.138591,964,0.9227399826049805
1747258335.3698173,965,1.4286807775497437
1747258335.8375967,967,3.8221309185028076
1747258336.0698526,968,4.326409816741943
1747258336.7674208,971,6.79556941986084
1747258337.9314396,976,1.4638041257858276
1747258338.3993866,978,4.424503803253174
1747258338.6302276,979,3.228135585784912
1747258339.097596,981,5.259409427642822
1747258339.3356335,982,5.180128574371338
1747258340.2862482,986,6.960209369659424
1747258340.7560537,988,6.876396179199219
1747258340.9957736,989,1.0319371223449707
1747258341.2330394,990,5.230786323547363
1747258341.6982367,992,0.5639514923095703
1747258342.1802394,994,1.203558087348938
1747258342.4203415,995,1.406661868095398
1747258342.6796055,996,4.041006088256836
1747258343.1781285,998,2.9994423389434814
1747258343.4289439,999,2.3085827827453613
1747258343.9155684,1001,2.2432267665863037
1747258344.148066,1002,8.902424812316895
1747258344.3844683,1003,1.5540270805358887
1747258344.6200128,1004,2.63258957862854
1747258344.8511508,1005,10.70030403137207
1747258345.0843997,1006,13.264627456665039
1747258346.250297,1011,8.739614486694336
1747258346.7265584,1013,5.543751239776611
1747258347.2064703,1015,8.526820182800293
1747258347.4467795,1016,5.925158977508545
1747258347.6897624,1017,14.033388137817383
1747258348.883426,1022,3.5199320316314697
1747258349.836318,1026,11.433832168579102
1747258350.3254347,1028,5.141610145568848
1747258350.5543993,1029,9.011258125305176
1747258351.966495,1035,11.867781639099121
1747258352.2070735,1036,1.7130860090255737
1747258352.4397244,1037,5.433241367340088
1747258352.6723423,1038,6.410839557647705
1747258352.9026551,1039,7.701210021972656
1747258353.8325667,1043,14.67827033996582
1747258354.2957783,1045,9.676607131958008
1747258354.526534,1046,22.575149536132812
1747258355.9303234,1052,12.373486518859863
1747258356.1675825,1053,4.267635822296143
1747258356.8699574,1056,5.647843837738037
1747258357.3350894,1058,24.71791648864746
1747258357.5647163,1059,12.446009635925293
1747258357.7950299,1060,11.12348747253418
1747258358.2671847,1062,4.0056610107421875
1747258358.9724417,1065,5.406373023986816
1747258359.2058136,1066,0.8639553189277649
1747258359.4460769,1067,1.393498182296753
1747258359.9103045,1069,2.157327651977539
1747258360.140824,1070,8.547229766845703
1747258360.370098,1071,4.676255226135254
1747258360.5985038,1072,15.142361640930176
1747258360.828592,1073,2.7917027473449707
1747258361.0579398,1074,13.749966621398926
1747258361.735977,1077,1.4381505250930786
1747258361.962104,1078,1.6026078462600708
1747258362.4187922,1080,3.318063974380493
1747258362.6505654,1081,6.4530205726623535
1747258362.881181,1082,6.669203281402588
1747258363.5717058,1085,42.746097564697266
1747258363.8020468,1086,1.5567715167999268
1747258364.0336175,1087,2.9173972606658936
1747258364.9692953,1091,1.0698834657669067
1747258365.2060683,1092,2.824512481689453
1747258365.4419513,1093,2.4159445762634277
1747258366.6239042,1098,15.946637153625488
1747258367.0889988,1100,9.235931396484375
1747258367.5540762,1102,7.514200687408447
1747258367.7847478,1103,1.3996158838272095
1747258368.0227404,1104,2.4877190589904785
1747258368.7265615,1107,1.361236572265625
1747258368.963039,1108,17.15694236755371
1747258369.194944,1109,3.7835941314697266
1747258369.429913,1110,5.436065196990967
1747258369.6609266,1111,7.874463081359863
1747258369.8997383,1112,4.44589376449585
1747258370.1326363,1113,6.720235824584961
1747258370.3635874,1114,7.718453884124756
1747258370.8292127,1116,1.153441309928894
1747258371.519904,1119,8.616268157958984
1747258371.982687,1121,4.573444366455078
1747258372.214299,1122,27.93199920654297
1747258372.9201045,1125,6.046970367431641
1747258373.1598692,1126,5.692265033721924
1747258373.6256673,1128,2.11899471282959
1747258373.853883,1129,6.179787635803223
1747258374.08193,1130,0.9912709593772888
1747258374.311306,1131,1.4140808582305908
1747258374.5430932,1132,1.5184224843978882
1747258375.001751,1134,9.638276100158691
1747258375.2298949,1135,6.795611381530762
1747258375.4620988,1136,12.805846214294434
1747258376.1566443,1139,2.845590114593506
1747258376.847118,1142,38.780906677246094
1747258377.5563896,1145,7.206324100494385
1747258377.7957337,1146,3.3127241134643555
1747258378.268638,1148,6.3654937744140625
1747258378.504173,1149,2.070845127105713
1747258378.7420425,1150,3.0777249336242676
1747258378.9715536,1151,2.405602216720581
1747258379.2023633,1152,10.811731338500977
1747258379.4328911,1153,1.662280559539795
1747258379.8990712,1155,7.124682903289795
1747258381.07752,1160,7.05165958404541
1747258381.547005,1162,11.994935989379883
1747258382.01644,1164,16.077892303466797
1747258382.4818215,1166,2.210808038711548
1747258382.7173367,1167,3.8741331100463867
1747258384.121742,1173,4.691712856292725
1747258384.349433,1174,2.5495445728302
1747258384.8035207,1176,4.080806255340576
1747258385.0349112,1177,3.50600266456604
1747258385.2682762,1178,21.99356460571289
1747258386.18629,1182,8.18520450592041
1747258386.6532693,1184,17.09055519104004
1747258387.108322,1186,9.23723316192627
1747258387.5658996,1188,4.476658821105957
1747258387.7937882,1189,5.515198707580566
1747258388.0200648,1190,4.216103553771973
1747258388.7044814,1193,4.281841278076172
1747258388.930433,1194,2.72003436088562
1747258389.1559567,1195,1.9474570751190186
1747258389.615652,1197,1.0572435855865479
1747258389.841788,1198,8.148320198059082
1747258390.5337007,1201,15.36949634552002
1747258390.7712715,1202,19.320114135742188
1747258391.46475,1205,17.468082427978516
1747258391.7017012,1206,3.5867397785186768
1747258391.9356186,1207,6.070168972015381
1747258392.4080741,1209,8.112092971801758
1747258393.3356726,1213,2.0198276042938232
1747258393.5636992,1214,19.716407775878906
1747258393.801928,1215,4.594086170196533
1747258394.2707894,1217,5.106626033782959
1747258394.5048785,1218,10.2069730758667
1747258395.6496696,1223,13.586363792419434
1747258396.1068633,1225,4.311446666717529
1747258396.808662,1228,15.990402221679688
1747258397.0416925,1229,1.3406001329421997
1747258397.7434027,1232,2.7231075763702393
1747258397.9820933,1233,14.958813667297363
1747258399.14597,1238,3.7503511905670166
1747258399.6063788,1240,5.044538497924805
1747258399.8371289,1241,4.033590793609619
1747258400.0672069,1242,8.642904281616211
1747258400.2960994,1243,4.215301036834717
1747258400.5267837,1244,0.8109694719314575
1747258400.7558372,1245,9.93763256072998
1747258400.9829438,1246,1.1906604766845703
1747258401.6720104,1249,18.572256088256836
1747258401.903147,1250,7.2603678703308105
1747258402.1357064,1251,7.486541271209717
1747258402.3697724,1252,4.541308879852295
1747258402.8337822,1254,23.709148406982422
1747258403.3006358,1256,0.2130565196275711
1747258403.5377388,1257,4.290926456451416
1747258404.2339213,1260,1.1969996690750122
1747258404.4636247,1261,6.9452056884765625
1747258405.1569912,1264,0.4035879671573639
1747258405.8598955,1267,9.951342582702637
1747258406.7942822,1271,22.972448348999023
1747258407.9745681,1276,3.414780616760254
1747258408.2114904,1277,3.8017919063568115
1747258408.4413364,1278,5.441405296325684
1747258409.3643317,1282,2.2467520236968994
1747258410.0550692,1285,1.6055920124053955
1747258411.2128112,1290,6.449203014373779
1747258411.9196255,1293,20.791330337524414
1747258412.6172898,1296,28.95366096496582
1747258413.0876637,1298,1.3189893960952759
1747258413.3217838,1299,2.6089224815368652
1747258414.034267,1302,3.663785696029663
1747258414.9620304,1306,1.6931726932525635
1747258415.8982146,1310,3.9425857067108154
1747258416.8330219,1314,3.9259133338928223
1747258417.0630498,1315,24.267257690429688
1747258418.2337952,1320,14.067744255065918
1747258418.701619,1322,2.849562406539917
1747258418.9300294,1323,27.422584533691406
1747258419.4025207,1325,16.078384399414062
1747258419.6303399,1326,4.015674591064453
1747258420.086537,1328,4.6166090965271
1747258421.6958086,1335,4.650442123413086
1747258423.7708356,1344,3.1615309715270996
1747258424.0031402,1345,51.64615249633789
1747258424.4700549,1347,1.5513585805892944
1747258424.7009864,1348,2.290192127227783
1747258425.4043672,1351,2.5046417713165283
1747258425.6339622,1352,23.918848037719727
1747258426.0980296,1354,3.3313913345336914
1747258427.0255737,1358,21.822771072387695
1747258427.4862385,1360,9.066993713378906
1747258428.4266136,1364,12.514814376831055
1747258428.6563382,1365,14.601651191711426
1747258428.8895361,1366,15.11572551727295
1747258429.1268742,1367,25.860275268554688
1747258429.3668191,1368,1.869798183441162
1747258430.3161535,1372,3.303077220916748
1747258430.561178,1373,57.16759490966797
1747258431.0254595,1375,1.6732728481292725
1747258431.2612455,1376,3.005584239959717
1747258432.188309,1380,3.0546560287475586
1747258433.3461988,1385,9.767810821533203
1747258433.5729015,1386,7.457776069641113
1747258434.4957643,1390,7.283113479614258
1747258435.182159,1393,8.114762306213379
1747258435.8739412,1396,14.737651824951172
1747258436.1048994,1397,5.8690996170043945
1747258436.5699701,1399,7.114603042602539
1747258436.8103614,1400,5.549351215362549
1747258437.5035973,1403,11.934511184692383
1747258437.9764104,1405,23.74521827697754
1747258439.8539534,1413,16.977754592895508
1747258440.5478208,1416,0.5561622381210327
1747258440.7811992,1417,4.975919246673584
1747258441.2447908,1419,17.40574073791504
1747258441.7106733,1421,3.469186544418335
1747258441.9431744,1422,3.2561018466949463
1747258444.0273476,1431,13.358449935913086
1747258444.2571604,1432,4.7914958000183105
1747258445.1790848,1436,0.738412082195282
1747258445.6423814,1438,6.4693284034729
1747258445.8730848,1439,3.97853684425354
1747258446.1031985,1440,6.098857402801514
1747258446.3338282,1441,11.95262336730957
1747258447.0328283,1444,1.1639240980148315
1747258447.493797,1446,5.01042366027832
1747258447.730369,1447,9.471339225769043
1747258447.960372,1448,27.33699607849121
1747258448.1905837,1449,3.0480058193206787
1747258448.4201472,1450,39.650550842285156
1747258448.6490002,1451,5.96608829498291
1747258448.878103,1452,3.798583745956421
1747258449.3399754,1454,35.6715202331543
1747258449.570869,1455,12.426907539367676
1747258449.8040109,1456,2.5951650142669678
1747258450.0394595,1457,38.98711013793945
1747258450.273297,1458,9.913537979125977
1747258450.5426593,1459,11.067825317382812
1747258450.7860937,1460,6.44643497467041
1747258451.0248272,1461,6.056894302368164
1747258451.512289,1463,17.610614776611328
1747258453.4662519,1470,3.4384281635284424
1747258454.185971,1473,36.3203125
1747258454.4247303,1474,6.984076499938965
1747258454.9069037,1476,6.652665615081787
1747258455.1498742,1477,1.5286495685577393
1747258456.1083555,1481,3.8844540119171143
1747258456.350644,1482,23.931381225585938
1747258456.594774,1483,3.233278751373291
1747258457.5460207,1487,2.9507346153259277
1747258457.7857723,1488,0.3915700316429138
1747258458.0259335,1489,14.125232696533203
1747258458.259187,1490,13.622370719909668
1747258458.4927042,1491,22.54987144470215
1747258458.9605393,1493,19.355754852294922
1747258459.1961315,1494,1.6701183319091797
1747258460.1259346,1498,3.290853261947632
1747258460.3579535,1499,14.010367393493652
1747258460.5874302,1500,10.348970413208008
1747258461.05669,1502,0.2692115306854248
1747258461.7511773,1505,7.645678520202637
1747258462.700776,1509,1.0412571430206299
1747258462.9356904,1510,6.386256694793701
1747258463.1675022,1511,8.303707122802734
1747258463.6224182,1513,1.7784013748168945
1747258464.084786,1515,16.016395568847656
1747258464.3116705,1516,18.636953353881836
1747258465.9348083,1523,3.1018917560577393
1747258466.6226258,1526,1.9760634899139404
1747258467.0840042,1528,1.9729382991790771
1747258468.4668307,1534,5.286436557769775
1747258469.1627762,1537,4.140772342681885
1747258469.4001055,1538,21.520931243896484
1747258470.1112404,1541,20.558513641357422
1747258471.0423777,1545,14.697014808654785
1747258471.519961,1547,2.708562135696411
1747258471.7597227,1548,5.350451469421387
1747258472.476935,1551,25.578044891357422
1747258472.7322063,1552,1.3715356588363647
1747258472.9632816,1553,16.493227005004883
1747258473.4327483,1555,11.842967987060547
1747258473.8992913,1557,7.318473815917969
1747258475.0711615,1562,19.977264404296875
1747258475.5399826,1564,13.78311538696289
1747258475.7748039,1565,2.925508975982666
1747258476.0107422,1566,6.435542583465576
1747258476.4784653,1568,5.9506025314331055
1747258476.946292,1570,3.905576229095459
1747258477.1844866,1571,13.62819766998291
1747258477.418103,1572,22.81180191040039
1747258477.6614647,1573,39.648712158203125
1747258478.3792117,1576,14.677576065063477
1747258478.8439212,1578,62.21278762817383
1747258479.075147,1579,3.144681453704834
1747258479.308667,1580,1.443831443786621
1747258479.539451,1581,33.694122314453125
1747258479.7714381,1582,0.843535304069519
1747258480.4668193,1585,3.235684394836426
1747258481.626377,1590,41.04700469970703
1747258482.7856593,1595,1.384600043296814
1747258483.0223615,1596,0.8844023942947388
1747258483.2540839,1597,9.91054916381836
1747258484.1918244,1601,29.043262481689453
1747258484.424027,1602,24.408126831054688
1747258484.6556902,1603,21.46938133239746
1747258486.2852435,1610,10.102113723754883
1747258486.5255609,1611,11.635956764221191
1747258486.993413,1613,0.77198725938797
1747258487.2307067,1614,8.15105152130127
1747258487.6909573,1616,7.423657417297363
1747258488.626747,1620,0.8517948389053345
1747258489.0881538,1622,10.37451171875
1747258489.5408163,1624,5.011669635772705
1747258490.000522,1626,22.696006774902344
1747258490.2313132,1627,5.6368255615234375
1747258491.1609945,1631,24.229881286621094
1747258492.100286,1635,48.87838363647461
1747258492.3418055,1636,9.154679298400879
1747258492.5766952,1637,3.3302526473999023
1747258492.8148515,1638,8.665185928344727
1747258493.279563,1640,3.9187986850738525
1747258493.5071218,1641,1.9745632410049438
1747258494.6430407,1646,0.8278950452804565
1747258494.8715296,1647,6.425382137298584
1747258495.3272238,1649,2.440448045730591
1747258495.7866428,1651,1.451143741607666
1747258496.0155518,1652,6.304101943969727
1747258496.2463963,1653,2.1951541900634766
1747258496.477119,1654,1.3842921257019043
1747258496.9389539,1656,1.9465429782867432
1747258497.3968198,1658,19.57931137084961
1747258498.3404238,1662,30.146169662475586
1747258498.8130667,1664,25.726499557495117
1747258499.2850723,1666,19.753549575805664
1747258499.9931276,1669,36.222900390625
1747258500.224191,1670,51.48152160644531
1747258501.157501,1674,19.463897705078125
1747258501.8592234,1677,0.2820627689361572
1747258502.321963,1679,29.15634536743164
1747258502.5540113,1680,18.53337287902832
1747258502.7845175,1681,3.4421093463897705
1747258503.0142522,1682,1.210178256034851
1747258503.7109356,1685,37.778690338134766
1747258503.9448538,1686,3.6805107593536377
1747258504.1803472,1687,4.413287162780762
1747258504.411899,1688,49.626007080078125
1747258504.6561058,1689,51.34832000732422
1747258504.895752,1690,17.878557205200195
1747258505.6054232,1693,14.303065299987793
1747258505.843973,1694,31.79927635192871
1747258506.0738893,1695,35.57068634033203
1747258506.5522382,1697,6.986823558807373
1747258506.7889814,1698,8.855039596557617
1747258507.0269618,1699,30.09819793701172
1747258507.258031,1700,19.563983917236328
1747258507.7224457,1702,2.5351638793945312
1747258508.19482,1704,10.264364242553711
1747258508.8943079,1707,0.9049944877624512
1747258509.3512306,1709,10.443807601928711
1747258509.5804474,1710,8.63987922668457
1747258509.8107746,1711,12.963359832763672
1747258510.0479512,1712,0.38627803325653076
1747258511.438995,1718,2.335933208465576
1747258511.6679986,1719,16.77779197692871
1747258512.3692825,1722,0.9099110960960388
1747258512.6019678,1723,7.964447021484375
1747258512.8317945,1724,3.1883914470672607
1747258513.0642538,1725,7.925228118896484
1747258514.231862,1730,4.276407718658447
1747258516.1008775,1738,14.2627592086792
1747258516.3390338,1739,11.27523136138916
1747258516.5806491,1740,12.914239883422852
1747258517.294976,1743,6.112734317779541
1747258517.7658193,1745,4.913419723510742
1747258518.475614,1748,37.42316818237305
1747258518.7179356,1749,15.81743049621582
1747258518.9462526,1750,14.354494094848633
1747258519.1785567,1751,2.1006596088409424
1747258519.6345513,1753,0.8535031080245972
1747258519.8617408,1754,4.659463405609131
1747258520.5402815,1757,28.702476501464844
1747258521.6881988,1762,3.1578097343444824
1747258521.9143195,1763,1.810610294342041
1747258522.3682554,1765,1.6455432176589966
1747258522.594701,1766,4.633908748626709
1747258523.0475876,1768,4.721559524536133
1747258524.674554,1775,6.54335880279541
1747258524.907993,1776,71.47705841064453
1747258525.142999,1777,23.18265151977539
1747258525.8484993,1780,4.2077131271362305
1747258526.0838344,1781,17.83453941345215
1747258526.7994516,1784,35.13445281982422
1747258527.0371299,1785,4.9223198890686035
1747258527.2817762,1786,0.5970898866653442
1747258527.5178254,1787,6.438962459564209
1747258528.0039916,1789,0.3939412832260132
1747258528.258067,1790,5.0178117752075195
1747258528.7337303,1792,68.54366302490234
1747258529.2371762,1794,0.6056180000305176
1747258529.728685,1796,1.0236120223999023
1747258529.9601486,1797,4.963117599487305
1747258530.6811311,1800,6.46661376953125
1747258531.151977,1802,10.124980926513672
1747258531.397929,1803,6.490681171417236
1747258531.628455,1804,2.7084076404571533
1747258532.5588286,1808,1.5949205160140991
1747258533.0206637,1810,17.016942977905273
1747258533.9679146,1814,8.481891632080078
1747258534.4515045,1816,9.612936973571777
1747258534.9208004,1818,24.312788009643555
1747258535.157797,1819,6.344444274902344
1747258536.1116478,1823,20.38252067565918
1747258536.8183904,1826,9.103772163391113
1747258537.0493011,1827,0.41420304775238037
1747258537.5183477,1829,8.434423446655273
1747258537.747654,1830,11.11347770690918
1747258538.210242,1832,0.5891419053077698
1747258538.461093,1833,0.6476616859436035
1747258538.7010243,1834,3.6236114501953125
1747258539.1902409,1836,1.0571064949035645
1747258539.4342148,1837,39.794044494628906
1747258539.6800644,1838,0.6169999837875366
1747258541.1324313,1844,19.233551025390625
1747258541.3628185,1845,20.354795455932617
1747258541.5954247,1846,9.289443016052246
1747258541.8248851,1847,18.535202026367188
1747258542.0576744,1848,10.610851287841797
1747258542.7570102,1851,17.08879280090332
1747258543.2216492,1853,3.2698252201080322
1747258543.9168725,1856,5.448275566101074
1747258544.8522193,1860,31.725811004638672
1747258545.7812953,1864,5.379795551300049
1747258546.0115473,1865,4.230358600616455
1747258546.2412815,1866,22.72899627685547
1747258546.4765754,1867,3.7553300857543945
1747258547.422108,1871,8.809110641479492
1747258547.6555576,1872,0.6022870540618896
1747258547.8907819,1873,2.429429054260254
1747258548.1276748,1874,5.310678005218506
1747258548.373304,1875,4.794516086578369
1747258548.844555,1877,3.5352509021759033
1747258549.3144426,1879,0.2972603440284729
1747258549.5493968,1880,54.57011032104492
1747258550.2619092,1883,5.637635231018066
1747258550.4982958,1884,5.0279412269592285
1747258550.9619286,1886,1.4227350950241089
1747258551.4284053,1888,3.210845470428467
1747258551.898772,1890,14.865435600280762
1747258552.1337807,1891,32.50393295288086
1747258553.0603952,1895,17.604032516479492
1747258553.9812558,1899,2.8264288902282715
1747258554.4448273,1901,0.8779964447021484
1747258554.6762211,1902,5.9661359786987305
1747258555.6030288,1906,6.447242736816406
1747258556.067915,1908,19.92475128173828
1747258556.3003643,1909,1.4024726152420044
1747258556.5354915,1910,4.750529766082764
1747258557.2323623,1913,42.51756286621094
1747258557.9334133,1916,10.460986137390137
1747258558.406274,1918,4.118049144744873
1747258559.8180072,1924,2.2870700359344482
1747258560.0497584,1925,10.292634010314941
1747258560.2831974,1926,21.636507034301758
1747258560.7497044,1928,24.36491584777832
1747258560.9851182,1929,41.70189666748047
1747258561.678425,1932,23.44590950012207
1747258562.367755,1935,0.9383832812309265
1747258562.5976486,1936,0.9640586972236633
1747258563.2887244,1939,17.70566177368164
1747258563.5207963,1940,10.262699127197266
1747258563.752676,1941,7.977084159851074
1747258563.9821434,1942,5.119176387786865
1747258564.6802468,1945,24.119850158691406
1747258565.1520307,1947,33.96014404296875
1747258565.8442304,1950,1.3231855630874634
1747258566.074923,1951,23.92519760131836
1747258566.5352077,1953,27.659597396850586
1747258567.2287097,1956,32.518310546875
1747258568.1636925,1960,44.20636749267578
1747258568.3971198,1961,0.5236158967018127
1747258568.627926,1962,17.824708938598633
1747258568.8590915,1963,2.272307872772217
1747258569.0953557,1964,67.53707885742188
1747258569.558814,1966,15.133142471313477
1747258569.79024,1967,0.6167120933532715
1747258570.028544,1968,5.439686298370361
1747258570.2596111,1969,3.3655457496643066
1747258571.658264,1975,4.132244110107422
1747258572.1219404,1977,3.653801918029785
1747258572.3607059,1978,6.379303932189941
1747258572.5984974,1979,21.620771408081055
1747258572.8298316,1980,2.653179168701172
1747258573.062565,1981,41.06007766723633
1747258573.2959404,1982,11.790831565856934
1747258573.5343525,1983,17.042789459228516
1747258573.9960098,1985,9.60957145690918
1747258574.454418,1987,0.7437877058982849
1747258574.6864974,1988,3.625962495803833
1747258574.9223168,1989,6.4323906898498535
1747258575.3893294,1991,34.24879455566406
1747258575.6220398,1992,0.18096286058425903
1747258575.8605561,1993,15.759370803833008
1747258576.3231487,1995,2.21573543548584
1747258577.2450416,1999,2.9246089458465576


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_23_199314-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258108.8473446,0,1.3659005165100098
1747258109.5672772,3,1.0165739059448242
1747258109.808594,4,1.0169368982315063
1747258111.1887276,10,1.2735708951950073
1747258111.4174726,11,1.0028505325317383
1747258112.1460948,14,1.1414397954940796
1747258112.3849704,15,1.0017902851104736
1747258113.1280177,18,1.7593994140625
1747258113.3746488,19,1.0731335878372192
1747258113.6233191,20,1.00486159324646
1747258114.1141555,22,1.0085234642028809
1747258114.3550398,23,1.0837664604187012
1747258115.0732145,26,1.000000238418579
1747258115.3095706,27,1.274483323097229
1747258116.7085752,33,2.8650965690612793
1747258117.412197,36,1.0352070331573486
1747258117.6439404,37,1.605567216873169
1747258117.8744977,38,1.0035313367843628
1747258118.109018,39,1.4984055757522583
1747258118.3425443,40,1.8276866674423218
1747258119.9598095,47,1.866091012954712
1747258120.1872003,48,1.1580051183700562
1747258120.423103,49,2.8413782119750977
1747258120.886904,51,2.260453701019287
1747258121.1200588,52,1.4280006885528564
1747258121.6038768,54,1.0189186334609985
1747258122.3315203,57,1.6754621267318726
1747258123.0411649,60,1.2568691968917847
1747258123.2806828,61,2.632688045501709
1747258123.5147657,62,1.5933136940002441
1747258123.7536232,63,1.969482183456421
1747258124.229935,65,1.6774088144302368
1747258124.471551,66,1.8771198987960815
1747258124.7062285,67,1.0420011281967163
1747258124.9340606,68,1.062855839729309
1747258125.3937783,70,1.5060701370239258
1747258125.6217825,71,1.8974281549453735
1747258127.052994,77,1.5161679983139038
1747258127.5255759,79,2.0481131076812744
1747258127.7609148,80,2.028787612915039
1747258128.2238014,82,1.2999767065048218
1747258128.4550333,83,1.9018464088439941
1747258128.917621,85,1.908614993095398
1747258129.8491597,89,1.9080051183700562
1747258130.0831883,90,1.9230314493179321
1747258131.2576876,95,2.154919385910034
1747258132.1931522,99,2.1152467727661133
1747258132.4254458,100,1.3977419137954712
1747258133.1284847,103,1.995903491973877
1747258133.841658,106,3.0136020183563232
1747258134.0808356,107,1.8616292476654053
1747258134.556972,109,1.5143582820892334
1747258135.7985404,114,2.664144515991211
1747258136.3046327,116,2.0549492835998535
1747258137.4817083,121,2.46688175201416
1747258138.4282088,125,1.9469425678253174
1747258138.6605375,126,1.585439920425415
1747258139.12011,128,3.7496631145477295
1747258139.5835073,130,3.799083948135376
1747258139.8188112,131,2.9751880168914795
1747258140.0475,132,4.02358865737915
1747258140.96545,136,1.7418605089187622
1747258141.2022364,137,3.07454252243042
1747258142.587077,143,4.390727519989014
1747258142.8262928,144,2.9900829792022705
1747258143.2947829,146,3.2158401012420654
1747258143.5368776,147,3.0584592819213867
1747258144.2418983,150,2.6048827171325684
1747258145.8674595,157,3.6843698024749756
1747258146.3235095,159,1.8581492900848389
1747258146.5511403,160,2.0057599544525146
1747258147.0062177,162,2.662402868270874
1747258147.470197,164,2.110553026199341
1747258147.936769,166,3.4618775844573975
1747258148.8448193,170,2.8018598556518555
1747258149.0704346,171,1.7978278398513794
1747258149.3039699,172,3.5784497261047363
1747258149.9925952,175,2.240941047668457
1747258150.2266395,176,2.1355843544006348
1747258150.4545524,177,2.6849544048309326
1747258150.6824408,178,2.211181163787842
1747258151.1428027,180,2.372417449951172
1747258151.3716645,181,2.3457891941070557
1747258152.0704076,184,2.9284238815307617
1747258152.3061628,185,3.2062995433807373
1747258152.5428464,186,3.435177803039551
1747258153.236613,189,4.628850936889648
1747258153.4679573,190,4.513294219970703
1747258153.700392,191,5.1358771324157715
1747258153.9347656,192,4.116589069366455
1747258154.6382794,195,4.273752212524414
1747258155.5873063,199,4.837825775146484
1747258155.8263247,200,4.710333347320557
1747258156.304958,202,3.564401149749756
1747258156.5491984,203,3.7865278720855713
1747258156.7852767,204,5.068380832672119
1747258157.0177884,205,4.905080795288086
1747258157.4782672,207,4.131322383880615
1747258157.9383256,209,4.772032260894775
1747258158.4098773,211,2.9965949058532715
1747258158.882653,213,4.237894058227539
1747258159.3668075,215,3.3581931591033936
1747258159.6036503,216,3.278470516204834
1747258160.0776112,218,4.650311470031738
1747258160.3080292,219,3.893402338027954
1747258160.5339253,220,3.551661491394043
1747258160.7599156,221,3.6385531425476074
1747258160.987271,222,4.379080772399902
1747258161.4440393,224,4.105411052703857
1747258161.67201,225,3.8794257640838623
1747258162.6185951,229,4.769831657409668
1747258164.045689,235,4.5010552406311035
1747258164.5154603,237,4.829697608947754
1747258164.747618,238,3.9969801902770996
1747258164.978615,239,5.569417476654053
1747258165.4428594,241,3.966031789779663
1747258165.6745234,242,4.101078987121582
1747258166.1414912,244,4.821293830871582
1747258166.373554,245,4.424755573272705
1747258166.6131256,246,2.648109197616577
1747258166.8491678,247,4.456578731536865
1747258168.006683,252,5.129140377044678
1747258168.2360864,253,5.287503719329834
1747258168.468373,254,5.124349117279053
1747258169.1775289,257,4.6158552169799805
1747258169.420921,258,5.211496829986572
1747258169.6597018,259,4.756044864654541
1747258169.9065018,260,5.456323146820068
1747258170.3888652,262,4.814703941345215
1747258172.2933578,270,4.987072467803955
1747258172.5240605,271,4.039590835571289
1747258173.2160127,274,4.0956711769104
1747258173.4545605,275,5.577942371368408
1747258173.7014942,276,5.531282424926758
1747258174.169547,278,5.872755527496338
1747258174.643431,280,6.0197367668151855
1747258175.1083665,282,5.591075897216797
1747258175.3446584,283,4.491086006164551
1747258175.818052,285,4.583128452301025
1747258176.2891726,287,5.029689311981201
1747258176.526834,288,5.039663791656494
1747258177.0030825,290,5.374602794647217
1747258178.1899512,295,4.8478617668151855
1747258178.4248447,296,5.545198917388916
1747258178.6562726,297,5.696314811706543
1747258178.8971128,298,5.506124973297119
1747258180.317475,304,4.688962459564209
1747258180.7850847,306,5.167664051055908
1747258181.2783585,308,5.605448246002197
1747258181.5189474,309,5.19663143157959
1747258182.2438252,312,5.5230536460876465
1747258182.4836016,313,5.901627540588379
1747258183.2106166,316,5.5431718826293945
1747258183.6887097,318,5.718076705932617
1747258183.9263155,319,5.779596328735352
1747258184.6461606,322,5.425490379333496
1747258185.1202173,324,5.3128342628479
1747258186.324971,329,5.241528034210205
1747258186.5614474,330,4.767488479614258
1747258186.803076,331,5.019191265106201
1747258187.045716,332,4.901670932769775
1747258188.2292244,337,6.137728214263916
1747258188.4624271,338,5.231825351715088
1747258188.92486,340,5.453552722930908
1747258189.6131341,343,5.472434043884277
1747258189.841649,344,5.336280345916748
1747258190.0726106,345,5.606339454650879
1747258190.3026218,346,5.521965503692627
1747258190.7657065,348,4.592804431915283
1747258191.2298782,350,5.363859176635742
1747258191.7028277,352,5.70273494720459
1747258191.9303055,353,5.813704490661621
1747258192.1619017,354,5.490581035614014
1747258193.0789306,358,5.035484790802002
1747258193.5382733,360,5.837010383605957
1747258194.0119133,362,4.690592288970947
1747258194.248357,363,5.064095497131348
1747258194.4839969,364,4.665800094604492
1747258194.7179918,365,4.793713092803955
1747258194.959651,366,5.380367279052734
1747258195.2003295,367,4.978735446929932
1747258195.442233,368,4.904304027557373
1747258196.8832855,374,5.373488426208496
1747258197.595777,377,5.322627544403076
1747258197.8392296,378,5.297450542449951
1747258199.4813817,385,4.939465522766113
1747258199.7132738,386,4.239872455596924
1747258200.6405382,390,4.546474456787109
1747258200.8733273,391,4.777073383331299
1747258201.106974,392,4.509672164916992
1747258201.3423798,393,4.544826984405518
1747258201.573097,394,5.421263217926025
1747258201.8043742,395,5.343407154083252
1747258202.035776,396,4.337552547454834
1747258202.265973,397,5.814004421234131
1747258202.4988647,398,4.835336685180664
1747258202.7293253,399,4.802768707275391
1747258203.1912036,401,4.893402576446533
1747258203.422222,402,5.042057991027832
1747258203.881986,404,5.227450370788574
1747258204.8074708,408,5.008483409881592
1747258205.0372832,409,5.825435638427734
1747258205.727755,412,5.177194595336914
1747258205.95921,413,6.08110237121582
1747258206.1974745,414,5.380802154541016
1747258206.4352565,415,5.624549388885498
1747258207.1427827,418,5.40824031829834
1747258207.8489046,421,5.202149868011475
1747258208.099485,422,5.895099639892578
1747258208.8242543,425,5.953935623168945
1747258209.0579133,426,5.455830097198486
1747258209.9984217,430,5.574601650238037
1747258210.237232,431,5.176835536956787
1747258210.9456546,434,5.486170291900635
1747258211.186023,435,5.5693359375
1747258211.4318278,436,5.638059139251709
1747258211.6730962,437,6.103423118591309
1747258211.913785,438,5.342949867248535
1747258212.1558354,439,5.6475396156311035
1747258212.3950489,440,5.754902362823486
1747258212.6317477,441,5.681593894958496
1747258213.108764,443,5.721355438232422
1747258213.3449852,444,5.975542068481445
1747258213.581256,445,5.0630645751953125
1747258213.817511,446,5.916959285736084
1747258214.7676282,450,5.4349236488342285
1747258215.0037832,451,5.637508392333984
1747258215.2422435,452,5.6423115730285645
1747258215.4784758,453,5.464380264282227
1747258215.7148259,454,6.000723838806152
1747258216.1877358,456,5.602766513824463
1747258216.6685653,458,5.415985107421875
1747258217.1461031,460,5.7759575843811035
1747258217.3818564,461,5.219970703125
1747258218.1033106,464,5.6526079177856445
1747258218.3405082,465,5.8449859619140625
1747258218.5799184,466,4.9759626388549805
1747258219.0552502,468,6.110762596130371
1747258219.5325274,470,4.740912437438965
1747258220.5037472,474,5.911464691162109
1747258220.738644,475,5.938526630401611
1747258221.4348547,478,6.384680271148682
1747258221.6714547,479,5.54221248626709
1747258221.9051328,480,5.570226192474365
1747258222.1368039,481,5.683253765106201
1747258222.37238,482,5.76332426071167
1747258222.6009374,483,5.454788684844971
1747258222.8314822,484,4.274073600769043
1747258223.2962613,486,5.034841537475586
1747258223.531486,487,5.28933572769165
1747258223.7609684,488,5.753023624420166
1747258223.988938,489,5.3892741203308105
1747258224.4645748,491,5.616191864013672
1747258225.180264,494,4.90747594833374
1747258226.1446288,498,4.919437408447266
1747258226.8511772,501,5.63472318649292
1747258227.0830414,502,5.517911434173584
1747258227.313525,503,5.836790084838867
1747258228.0074222,506,5.724766731262207
1747258228.4793222,508,5.410131454467773
1747258228.710659,509,5.9741621017456055
1747258228.9447515,510,5.820250511169434
1747258229.1773658,511,5.957874774932861
1747258229.4095278,512,6.109370708465576
1747258229.6413794,513,6.234129428863525
1747258229.8715985,514,5.598641395568848
1747258230.563891,517,5.75873327255249
1747258230.7939904,518,5.739138126373291
1747258231.0243692,519,6.0647501945495605
1747258231.2603412,520,6.455277442932129
1747258231.9517415,523,6.102944850921631
1747258233.5779428,530,6.018887519836426
1747258234.2803292,533,5.756647109985352
1747258234.5163596,534,5.6664323806762695
1747258234.9876263,536,5.113331317901611
1747258235.227673,537,5.7885355949401855
1747258235.4591453,538,5.305986404418945
1747258235.7022924,539,5.93922233581543
1747258235.9359162,540,5.544858455657959
1747258236.4002545,542,5.559757232666016
1747258236.6321611,543,5.974517345428467
1747258236.864575,544,6.10373592376709
1747258237.3343673,546,5.791663646697998
1747258237.566214,547,6.0870161056518555
1747258238.2722297,550,5.812370777130127
1747258238.7518957,552,5.036271572113037
1747258239.2267363,554,5.9320502281188965
1747258239.4715595,555,5.941036701202393
1747258239.7115076,556,6.051915168762207
1747258241.1679027,562,5.767473220825195
1747258241.4066913,563,5.620848178863525
1747258241.6468594,564,5.37966775894165
1747258242.5940816,568,5.14856481552124
1747258243.2939913,571,5.427101135253906
1747258243.7719457,573,5.268617153167725
1747258244.491516,576,5.993983268737793
1747258245.4331172,580,6.315572261810303
1747258246.3907623,584,4.87811803817749
1747258246.6274412,585,6.088634014129639
1747258246.8638139,586,5.595841407775879
1747258247.328732,588,5.385371208190918
1747258247.7870862,590,5.856313705444336
1747258248.0161333,591,5.811149597167969
1747258248.2455223,592,5.376563549041748
1747258248.7100482,594,6.008194923400879
1747258249.1711996,596,5.774498462677002
1747258249.4003415,597,5.407940864562988
1747258249.6338484,598,5.595911979675293
1747258249.8695939,599,4.583778381347656
1747258250.3312047,601,5.824039936065674
1747258250.5615602,602,5.4167799949646
1747258250.8002508,603,5.498982906341553
1747258251.260154,605,4.887783050537109
1747258251.9639091,608,4.929094314575195
1747258252.424726,610,5.9395833015441895
1747258253.1206279,613,5.142583847045898
1747258253.3506663,614,5.806095600128174
1747258253.8216612,616,5.647098064422607
1747258254.282225,618,6.258179664611816
1747258254.742673,620,5.110049247741699
1747258255.2088284,622,5.866384506225586
1747258255.438264,623,6.338697910308838
1747258256.1327703,626,5.032494068145752
1747258256.6074047,628,5.296881198883057
1747258256.8364997,629,5.75801944732666
1747258257.762299,633,5.6869916915893555
1747258258.2178085,635,5.8201470375061035
1747258258.7050052,637,5.63529109954834
1747258259.4239097,640,6.063798427581787
1747258259.661077,641,5.6519999504089355
1747258259.8991416,642,6.029079914093018
1747258260.1363811,643,5.7335333824157715
1747258260.3738306,644,5.45701265335083
1747258260.610084,645,5.408389091491699
1747258261.5567484,649,5.9739789962768555
1747258262.035378,651,5.68331241607666
1747258262.2752924,652,5.613063335418701
1747258262.5121043,653,5.743193626403809
1747258262.753952,654,6.041414260864258
1747258262.997147,655,5.22802209854126
1747258263.7130053,658,5.223978042602539
1747258263.9586544,659,5.15416145324707
1747258264.2007585,660,5.514178276062012
1747258265.8413858,667,6.178708553314209
1747258266.531964,670,6.083050727844238
1747258267.7080817,675,5.038069725036621
1747258267.9507537,676,5.764915943145752
1747258268.1838815,677,5.919854164123535
1747258268.881078,680,5.639424800872803
1747258269.3464572,682,4.526993274688721
1747258269.5757484,683,5.642969608306885
1747258269.8077018,684,5.687032222747803
1747258270.503648,687,5.982083320617676
1747258271.6464822,692,5.4479289054870605
1747258272.1033728,694,6.019815921783447
1747258272.3312912,695,6.16858434677124
1747258272.5581067,696,5.881566524505615
1747258272.7864535,697,5.338479518890381
1747258273.243324,699,5.220709800720215
1747258273.937086,702,5.740406513214111
1747258274.170285,703,5.499029159545898
1747258274.6477394,705,5.3271684646606445
1747258275.5666049,709,5.5864667892456055
1747258275.7950187,710,5.611307144165039
1747258276.247871,712,5.892902851104736
1747258276.9471872,715,5.731368064880371
1747258277.4245656,717,6.24910306930542
1747258277.8877225,719,5.555615425109863
1747258278.126112,720,6.131851673126221
1747258278.3645012,721,5.4767608642578125
1747258278.8290565,723,6.042237758636475
1747258279.2947998,725,6.099231719970703
1747258279.5263367,726,5.847933769226074
1747258279.7585616,727,6.074128150939941
1747258279.9902916,728,5.358687877655029
1747258280.2235942,729,6.184249401092529
1747258280.683177,731,6.149038791656494
1747258280.9150052,732,5.757424354553223
1747258281.1437898,733,5.760984897613525
1747258282.3178604,738,5.087607383728027
1747258282.5489798,739,5.797478675842285
1747258282.7795753,740,6.223001003265381
1747258283.2522175,742,5.357706069946289
1747258283.4940836,743,5.835596561431885
1747258283.7409039,744,5.286684513092041
1747258283.9722497,745,5.7003889083862305
1747258285.605095,752,6.087474822998047
1747258286.3030837,755,5.8671345710754395
1747258286.5341525,756,6.123363018035889
1747258287.0124376,758,6.350681781768799
1747258288.17721,763,5.4220290184021
1747258288.4111173,764,5.639504432678223
1747258288.6416733,765,6.387356758117676
1747258289.344747,768,5.884531497955322
1747258289.6605418,769,5.428198337554932
1747258290.355984,772,6.112897872924805
1747258290.5843675,773,6.073800563812256
1747258291.0406003,775,5.92776346206665
1747258291.2742581,776,6.373654365539551
1747258291.7349868,778,5.978540897369385
1747258291.9628077,779,6.454338073730469
1747258292.1972888,780,5.538591384887695
1747258292.4322593,781,6.134265899658203
1747258292.665306,782,5.77754020690918
1747258294.0917785,788,5.770413875579834
1747258294.3376584,789,3.9749205112457275
1747258294.8039143,791,5.892759799957275
1747258295.2690976,793,5.063266754150391
1747258295.7318816,795,5.932006359100342
1747258295.9614854,796,6.400760173797607
1747258296.6512306,799,6.173994541168213
1747258296.8884315,800,6.200072288513184
1747258297.8121166,804,5.9921698570251465
1747258298.0422482,805,5.89546537399292
1747258298.2724364,806,6.056602478027344
1747258298.5016422,807,5.920608997344971
1747258299.192023,810,5.725550174713135
1747258299.8846679,813,6.290322780609131
1747258301.0350876,818,4.943451404571533
1747258301.2672732,819,5.850521087646484
1747258301.7324286,821,5.742441654205322
1747258301.9669993,822,6.3379316329956055
1747258302.1966445,823,5.677150726318359
1747258302.665366,825,6.090337753295898
1747258302.903147,826,5.645812034606934
1747258303.142699,827,4.899754524230957
1747258303.3825476,828,5.7361321449279785
1747258304.326907,832,5.492577075958252
1747258304.5623636,833,6.164196014404297
1747258305.0388553,835,5.746535301208496
1747258305.270507,836,6.353216648101807
1747258305.5017252,837,6.275535583496094
1747258305.9618564,839,5.960529804229736
1747258306.1916034,840,5.5815582275390625
1747258306.8916698,843,6.06137228012085
1747258307.3652747,845,6.397617340087891
1747258308.539887,850,6.0851945877075195
1747258308.7711341,851,6.2828474044799805
1747258309.4727972,854,5.904961109161377
1747258310.1713438,857,6.1530537605285645
1747258310.879247,860,5.3467278480529785
1747258311.3522003,862,5.5413408279418945
1747258312.041492,865,5.738011360168457
1747258312.2698627,866,6.211642265319824
1747258313.1860626,870,5.699609756469727
1747258313.414077,871,5.662880897521973
1747258315.7538927,881,5.752168655395508
1747258316.2270253,883,6.141346454620361
1747258316.46421,884,6.0156049728393555
1747258316.6979103,885,6.510556697845459
1747258316.9305801,886,6.461157321929932
1747258317.398002,888,6.183512210845947
1747258317.8676128,890,6.19570779800415
1747258318.332214,892,5.4064836502075195
1747258319.0333252,895,6.111327171325684
1747258319.4963963,897,5.741407871246338
1747258319.7280052,898,6.069974422454834
1747258320.4281964,901,5.900778293609619
1747258320.6647305,902,5.584918022155762
1747258321.1391149,904,6.314904689788818
1747258321.6007228,906,5.256547927856445
1747258321.839344,907,6.415280342102051
1747258322.0709274,908,6.206845283508301
1747258322.5372593,910,6.302764415740967
1747258322.7738655,911,6.381174564361572
1747258323.4907491,914,6.4702863693237305
1747258324.4264674,918,6.352780818939209
1747258324.6562488,919,6.5884246826171875
1747258325.1198945,921,6.064835548400879
1747258325.5826797,923,5.374250411987305
1747258326.4955795,927,5.9789347648620605
1747258326.7251275,928,6.29109525680542
1747258326.953202,929,5.54744815826416
1747258327.187254,930,5.569202423095703
1747258327.4156363,931,4.597914218902588
1747258327.6424143,932,5.686058521270752
1747258327.8687327,933,5.111422538757324
1747258328.322645,935,4.748605251312256
1747258329.2652087,939,6.037170886993408
1747258329.7342057,941,5.636823654174805
1747258329.967175,942,5.9431376457214355
1747258330.6723835,945,5.640921115875244
1747258331.604698,949,6.406345367431641
1747258332.311466,952,5.8965678215026855
1747258332.7849133,954,6.09637451171875
1747258333.024078,955,6.096304893493652
1747258333.2540543,956,5.855111122131348
1747258334.210443,960,6.322678565979004
1747258334.6765609,962,6.525895595550537
1747258334.914337,963,6.087019920349121
1747258335.152187,964,6.422322750091553
1747258335.3855011,965,6.562612056732178
1747258335.853673,967,6.446063995361328
1747258336.0856493,968,6.543117046356201
1747258336.7848163,971,6.462915420532227
1747258337.9481373,976,5.80795955657959
1747258338.4160216,978,6.577473163604736
1747258338.6475284,979,6.187387943267822
1747258339.1186378,981,6.758474349975586
1747258339.3532393,982,6.412133693695068
1747258340.3028615,986,6.347579002380371
1747258340.7727015,988,5.536439895629883
1747258341.012256,989,6.1884846687316895
1747258341.2490566,990,6.115944862365723
1747258341.7144067,992,6.5641655921936035
1747258342.2020187,994,6.127159118652344
1747258342.4442701,995,6.150736331939697
1747258342.702608,996,6.379527568817139
1747258343.201563,998,6.004785537719727
1747258343.4460425,999,6.146840572357178
1747258343.932044,1001,6.357768535614014
1747258344.1640737,1002,6.257307052612305
1747258344.4025614,1003,6.166598796844482
1747258344.6358821,1004,5.887506484985352
1747258344.8688018,1005,6.2349348068237305
1747258345.102474,1006,6.3930583000183105
1747258346.2676656,1011,6.538733959197998
1747258346.7468956,1013,6.659811019897461
1747258347.2241015,1015,6.1809210777282715
1747258347.4681756,1016,6.381520748138428
1747258347.7102406,1017,6.251925468444824
1747258348.9003596,1022,6.797817230224609
1747258349.8613706,1026,6.388866424560547
1747258350.3391886,1028,6.310191631317139
1747258350.5685432,1029,5.775575160980225
1747258351.9812245,1035,6.013763427734375
1747258352.222167,1036,6.540648460388184
1747258352.4545314,1037,6.094278335571289
1747258352.686919,1038,4.575438022613525
1747258352.917206,1039,6.151328086853027
1747258353.847094,1043,6.514232635498047
1747258354.3094366,1045,5.987721920013428
1747258354.5405402,1046,6.310517311096191
1747258355.9446325,1052,6.13277530670166
1747258356.1808302,1053,6.467212200164795
1747258356.8835392,1056,5.290616035461426
1747258357.3487082,1058,5.7132697105407715
1747258357.5780213,1059,5.828120708465576
1747258357.810004,1060,6.000492095947266
1747258358.2812655,1062,6.401762008666992
1747258358.9889627,1065,6.14617919921875
1747258359.2223852,1066,5.8230085372924805
1747258359.4624524,1067,5.859213829040527
1747258359.926837,1069,6.092870712280273
1747258360.157433,1070,5.86830997467041
1747258360.386318,1071,5.8636860847473145
1747258360.614943,1072,6.275994777679443
1747258360.8454497,1073,6.335704803466797
1747258361.0716,1074,6.339113712310791
1747258361.7492585,1077,6.219227313995361
1747258361.975775,1078,6.306007385253906
1747258362.4370437,1080,5.967811107635498
1747258362.666105,1081,5.9113078117370605
1747258362.8990335,1082,6.0457763671875
1747258363.5882146,1085,5.759314060211182
1747258363.82019,1086,6.616470813751221
1747258364.0523152,1087,5.9556355476379395
1747258364.989584,1091,5.974788665771484
1747258365.228337,1092,6.50989294052124
1747258365.4599583,1093,5.895869731903076
1747258366.6404896,1098,5.882033824920654
1747258367.1050687,1100,6.20052433013916
1747258367.5702343,1102,5.265129566192627
1747258367.8008802,1103,6.028672695159912
1747258368.0399418,1104,3.9983692169189453
1747258368.7443976,1107,4.938789367675781
1747258368.9809139,1108,5.82863712310791
1747258369.2129486,1109,5.873119831085205
1747258369.4477522,1110,5.175111293792725
1747258369.6775663,1111,5.900707721710205
1747258369.9177573,1112,6.235159397125244
1747258370.1490362,1113,6.28725528717041
1747258370.3813407,1114,5.7135090827941895
1747258370.846293,1116,5.278616428375244
1747258371.5360143,1119,4.8654913902282715
1747258371.9999678,1121,6.106517314910889
1747258372.2327654,1122,5.618697166442871
1747258372.9381564,1125,6.029912948608398
1747258373.1788807,1126,5.2682881355285645
1747258373.6394565,1128,6.862338066101074
1747258373.8674004,1129,4.845649242401123
1747258374.0969195,1130,5.76500129699707
1747258374.3278348,1131,4.079947471618652
1747258374.5599506,1132,6.019244194030762
1747258375.0159159,1134,5.77012825012207
1747258375.2474027,1135,5.500479698181152
1747258375.4779637,1136,6.280025959014893
1747258376.1721973,1139,5.9439568519592285
1747258376.8628263,1142,6.471203804016113
1747258377.572737,1145,5.892047882080078
1747258377.8124707,1146,6.533936023712158
1747258378.2852745,1148,4.4948954582214355
1747258378.5198255,1149,6.412328720092773
1747258378.7575495,1150,6.215414047241211
1747258378.9877884,1151,6.203933238983154
1747258379.2195156,1152,6.804380893707275
1747258379.4494128,1153,6.18694543838501
1747258379.9152646,1155,6.166476726531982
1747258381.0938334,1160,5.708850860595703
1747258381.563445,1162,6.47263240814209
1747258382.0332537,1164,6.102860450744629
1747258382.4985316,1166,5.940109729766846
1747258382.7333148,1167,5.628928184509277
1747258384.1352098,1173,5.520380973815918
1747258384.3637216,1174,5.998894691467285
1747258384.8176863,1176,5.832052707672119
1747258385.0488613,1177,5.387970924377441
1747258385.2825885,1178,5.904881000518799
1747258386.2018826,1182,5.118845462799072
1747258386.6666844,1184,5.137059688568115
1747258387.122186,1186,5.95670223236084
1747258387.579642,1188,5.657909870147705
1747258387.8072224,1189,6.216032028198242
1747258388.0338106,1190,6.211689472198486
1747258388.7180004,1193,6.4218525886535645
1747258388.9436688,1194,5.424530982971191
1747258389.1700194,1195,5.824045658111572
1747258389.628868,1197,6.076218128204346
1747258389.8562846,1198,6.141181945800781
1747258390.5535018,1201,5.586336135864258
1747258390.7871292,1202,5.856634140014648
1747258391.4822123,1205,5.710251808166504
1747258391.7204957,1206,5.649959087371826
1747258391.9531024,1207,5.8033061027526855
1747258392.4278822,1209,5.901913642883301
1747258393.3496556,1213,6.07860803604126
1747258393.5780442,1214,4.409165859222412
1747258393.8205721,1215,5.494154930114746
1747258394.2894888,1217,3.5268774032592773
1747258394.5236595,1218,5.810708999633789
1747258395.663867,1223,6.178377151489258
1747258396.1202884,1225,6.103763103485107
1747258396.8274448,1228,5.440807819366455
1747258397.058329,1229,6.202199459075928
1747258397.761113,1232,5.932282447814941
1747258398.0000978,1233,6.1256537437438965
1747258399.1623826,1238,6.313662052154541
1747258399.6219282,1240,5.977559566497803
1747258399.8536303,1241,6.439550399780273
1747258400.0830224,1242,6.315369606018066
1747258400.3139334,1243,6.141913890838623
1747258400.5430548,1244,6.403311252593994
1747258400.770643,1245,5.958362579345703
1747258400.9967782,1246,6.190627098083496
1747258401.686739,1249,6.358504772186279
1747258401.9188561,1250,6.4786505699157715
1747258402.1508856,1251,5.810914993286133
1747258402.3844404,1252,6.659787654876709
1747258402.8502471,1254,5.8263630867004395
1747258403.3243294,1256,6.071908473968506
1747258403.5561986,1257,5.58143424987793
1747258404.2499602,1260,6.080235481262207
1747258404.4803598,1261,5.874999046325684
1747258405.1753573,1264,6.391132831573486
1747258405.876105,1267,6.15377140045166
1747258406.8098748,1271,5.836642265319824
1747258407.9911172,1276,6.30283260345459
1747258408.2268991,1277,6.71246337890625
1747258408.4568121,1278,6.2708024978637695
1747258409.3802547,1282,6.203404903411865
1747258410.070386,1285,6.034827709197998
1747258411.2340174,1290,6.145092964172363
1747258411.9373033,1293,6.031703472137451
1747258412.6406689,1296,6.2482733726501465
1747258413.1080298,1298,5.839447021484375
1747258413.3418837,1299,6.534944534301758
1747258414.0507987,1302,5.381441116333008
1747258414.9783764,1306,5.630435466766357
1747258415.9141562,1310,5.002206325531006
1747258416.8475115,1314,5.8709869384765625
1747258417.0773234,1315,6.727330684661865
1747258418.2475286,1320,4.807834148406982
1747258418.7152243,1322,6.368373870849609
1747258418.9441385,1323,6.314493656158447
1747258419.4163783,1325,6.003459453582764
1747258419.6437955,1326,5.375903606414795
1747258420.1010451,1328,5.082885265350342
1747258421.7093604,1335,5.682618141174316
1747258423.7883935,1344,6.231169700622559
1747258424.021159,1345,6.570734977722168
1747258424.485824,1347,6.522866725921631
1747258424.7191398,1348,6.403529644012451
1747258425.419821,1351,5.7977142333984375
1747258425.6496937,1352,6.220087051391602
1747258426.1135664,1354,6.146148681640625
1747258427.04128,1358,6.0214385986328125
1747258427.502058,1360,6.408059120178223
1747258428.4432197,1364,6.551117420196533
1747258428.6738641,1365,6.610702037811279
1747258428.9088817,1366,6.266844749450684
1747258429.1458707,1367,6.5051069259643555
1747258429.384442,1368,6.07789421081543
1747258430.339266,1372,6.220163345336914
1747258430.5792773,1373,6.14744758605957
1747258431.0419858,1375,5.569798946380615
1747258431.277577,1376,4.8281073570251465
1747258432.2018259,1380,5.338929653167725
1747258433.3601985,1385,5.112921714782715
1747258433.5865831,1386,5.578252792358398
1747258434.5092282,1390,6.308631896972656
1747258435.1981797,1393,6.818630218505859
1747258435.8909032,1396,6.853071212768555
1747258436.1219692,1397,6.283295154571533
1747258436.5885828,1399,5.716185092926025
1747258436.8269105,1400,5.4710564613342285
1747258437.520452,1403,4.877018451690674
1747258437.9921522,1405,6.06419038772583
1747258439.8722293,1413,5.562330722808838
1747258440.565876,1416,5.965420246124268
1747258440.7985218,1417,4.86233377456665
1747258441.2610111,1419,5.128115177154541
1747258441.7258701,1421,6.165006160736084
1747258441.9579692,1422,4.564099311828613
1747258444.0430753,1431,6.3950090408325195
1747258444.273642,1432,6.833395481109619
1747258445.1951566,1436,6.801112651824951
1747258445.659165,1438,6.490965843200684
1747258445.8886912,1439,6.288890361785889
1747258446.119713,1440,5.796566486358643
1747258446.3497455,1441,6.365372657775879
1747258447.0491674,1444,6.294441223144531
1747258447.5100274,1446,5.7747015953063965
1747258447.7464511,1447,6.389787197113037
1747258447.9769044,1448,6.194558143615723
1747258448.2070765,1449,5.530303478240967
1747258448.4357347,1450,6.659029960632324
1747258448.6646926,1451,6.465540885925293
1747258448.8964427,1452,6.389594078063965
1747258449.3566384,1454,5.842573165893555
1747258449.5893278,1455,6.496954441070557
1747258449.8212,1456,6.102066993713379
1747258450.0559402,1457,6.784311294555664
1747258450.3078856,1458,6.056511402130127
1747258450.5658033,1459,6.746483325958252
1747258450.808737,1460,6.285057067871094
1747258451.0469117,1461,6.565330982208252
1747258451.5358644,1463,6.814905166625977
1747258453.4878452,1470,6.470916271209717
1747258454.2089303,1473,6.571739673614502
1747258454.4476674,1474,6.675966739654541
1747258454.928263,1476,6.710574626922607
1747258455.1716552,1477,6.211276054382324
1747258456.1304004,1481,6.218731880187988
1747258456.3723683,1482,6.761252403259277
1747258456.6191034,1483,6.477277755737305
1747258457.5637715,1487,5.715095520019531
1747258457.7993448,1488,6.1291632652282715
1747258458.0432172,1489,6.477826118469238
1747258458.2760532,1490,6.223422527313232
1747258458.5093434,1491,5.709167957305908
1747258458.978653,1493,5.798400402069092
1747258459.212058,1494,6.026333332061768
1747258460.1440501,1498,5.792319297790527
1747258460.3739464,1499,6.45128059387207
1747258460.6048179,1500,6.09672212600708
1747258461.0728796,1502,6.434319019317627
1747258461.766538,1505,5.697707653045654
1747258462.7191112,1509,6.293891906738281
1747258462.950512,1510,6.081684589385986
1747258463.183101,1511,6.008991241455078
1747258463.636982,1513,6.064488410949707
1747258464.0983882,1515,6.4324140548706055
1747258464.3258417,1516,5.276723861694336
1747258465.950658,1523,6.535306453704834
1747258466.6389396,1526,6.1614089012146
1747258467.0974555,1528,6.355372428894043
1747258468.4847484,1534,5.898862361907959
1747258469.1797774,1537,5.3393402099609375
1747258469.420846,1538,6.420875549316406
1747258470.1277795,1541,5.977217674255371
1747258471.0608685,1545,6.102580547332764
1747258471.5418086,1547,6.578643798828125
1747258471.7796302,1548,6.249748706817627
1747258472.5072315,1551,6.36251974105835
1747258472.7484493,1552,5.808947563171387
1747258472.979299,1553,6.129201412200928
1747258473.4492562,1555,5.868319034576416
1747258473.9163709,1557,5.691821098327637
1747258475.0872178,1562,5.918388366699219
1747258475.5570185,1564,6.068986892700195
1747258475.7918723,1565,5.601894378662109
1747258476.0284843,1566,6.481466293334961
1747258476.4971068,1568,6.1552557945251465
1747258476.962358,1570,6.137646198272705
1747258477.2021446,1571,6.165126800537109
1747258477.4350193,1572,6.415670394897461
1747258477.6792684,1573,5.223661422729492
1747258478.3960512,1576,6.0013556480407715
1747258478.8598006,1578,5.071660995483398
1747258479.0914645,1579,2.440615177154541
1747258479.3243604,1580,5.060644626617432
1747258479.5558178,1581,6.685595512390137
1747258479.7876217,1582,5.587997913360596
1747258480.483616,1585,6.016232013702393
1747258481.6446397,1590,5.099893093109131
1747258482.8027964,1595,6.552316188812256
1747258483.0394864,1596,6.264928817749023
1747258483.2700331,1597,5.825312614440918
1747258484.2087104,1601,6.137534141540527
1747258484.4405992,1602,6.0625481605529785
1747258484.6740263,1603,6.378826141357422
1747258486.306015,1610,6.226091384887695
1747258486.5438287,1611,6.5253496170043945
1747258487.01063,1613,6.449191570281982
1747258487.2474108,1614,6.344420433044434
1747258487.7087493,1616,6.311263561248779
1747258488.6401985,1620,6.8304572105407715
1747258489.1016967,1622,6.2076945304870605
1747258489.5553043,1624,6.19919490814209
1747258490.014706,1626,6.593344688415527
1747258490.2465537,1627,6.65604829788208
1747258491.177205,1631,5.876647472381592
1747258492.1195881,1635,6.301589012145996
1747258492.358957,1636,6.021703243255615
1747258492.592213,1637,6.1087188720703125
1747258492.830941,1638,5.683736801147461
1747258493.2928553,1640,6.3627543449401855
1747258493.5204642,1641,6.310889720916748
1747258494.6584692,1646,6.0741987228393555
1747258494.8870356,1647,5.964004993438721
1747258495.344872,1649,6.793066024780273
1747258495.8029435,1651,5.671320915222168
1747258496.0333645,1652,6.013626575469971
1747258496.2643695,1653,6.379639625549316
1747258496.49469,1654,5.730149745941162
1747258496.955036,1656,5.716835021972656
1747258497.4147875,1658,5.967216491699219
1747258498.359325,1662,6.61658239364624
1747258498.833659,1664,6.922496795654297
1747258499.30385,1666,5.728163719177246
1747258500.0103202,1669,6.199638366699219
1747258500.2409167,1670,5.649130344390869
1747258501.1752584,1674,5.657061576843262
1747258501.8765018,1677,5.678285598754883
1747258502.3410742,1679,6.795223236083984
1747258502.5721605,1680,6.511938095092773
1747258502.801644,1681,6.114459037780762
1747258503.032248,1682,6.301148414611816
1747258503.7294743,1685,6.660887241363525
1747258503.958207,1686,6.549455642700195
1747258504.194694,1687,6.194570064544678
1747258504.4311662,1688,6.098171234130859
1747258504.678282,1689,6.082335948944092
1747258504.9149706,1690,6.297393798828125
1747258505.6218495,1693,6.121188640594482
1747258505.8586516,1694,4.923526287078857
1747258506.0979362,1695,5.208052158355713
1747258506.5747848,1697,4.9183783531188965
1747258506.8092926,1698,6.321865558624268
1747258507.0438635,1699,6.433895111083984
1747258507.2755084,1700,6.367896556854248
1747258507.7386808,1702,6.040480136871338
1747258508.212869,1704,6.230895519256592
1747258508.9102414,1707,5.962647914886475
1747258509.3673213,1709,6.393193244934082
1747258509.5979078,1710,6.894147872924805
1747258509.8289063,1711,7.097689151763916
1747258510.0648806,1712,6.656262397766113
1747258511.4548025,1718,6.542996883392334
1747258511.6842175,1719,6.812682151794434
1747258512.385584,1722,6.514735221862793
1747258512.6180785,1723,6.8420329093933105
1747258512.847573,1724,6.578012466430664
1747258513.0803149,1725,5.990581512451172
1747258514.2502904,1730,6.472542762756348
1747258516.1236606,1738,6.24274206161499
1747258516.363718,1739,6.896151542663574
1747258516.6101935,1740,6.473544120788574
1747258517.309294,1743,6.759968280792236
1747258517.7803495,1745,6.045861721038818
1747258518.4899464,1748,6.324808597564697
1747258518.7320387,1749,6.075520038604736
1747258518.9600601,1750,6.380650043487549
1747258519.192475,1751,5.872642993927002
1747258519.6482284,1753,6.9266133308410645
1747258519.8749402,1754,5.564573287963867
1747258520.5535767,1757,6.965071201324463
1747258521.7017095,1762,6.11629056930542
1747258521.927846,1763,6.074087142944336
1747258522.3820837,1765,5.7173967361450195
1747258522.608558,1766,6.155510902404785
1747258523.0609286,1768,6.2974534034729
1747258524.6920915,1775,6.35219669342041
1747258524.925811,1776,7.092373371124268
1747258525.1619558,1777,6.585616111755371
1747258525.865058,1780,6.730592250823975
1747258526.1009157,1781,5.587662696838379
1747258526.8178678,1784,6.618282318115234
1747258527.061406,1785,6.52079963684082
1747258527.2975795,1786,6.812253475189209
1747258527.5329282,1787,7.0878987312316895
1747258528.0337214,1789,6.489505767822266
1747258528.2747972,1790,5.947412014007568
1747258528.7520971,1792,6.662301063537598
1747258529.2638075,1794,6.589004993438721
1747258529.7466195,1796,6.824755668640137
1747258529.9775066,1797,6.939265727996826
1747258530.6991513,1800,6.91974401473999
1747258531.1718214,1802,6.938657760620117
1747258531.414835,1803,7.033019542694092
1747258531.6455445,1804,7.004768371582031
1747258532.5757482,1808,6.3701982498168945
1747258533.0385408,1810,7.155430316925049
1747258533.9886408,1814,6.581777572631836
1747258534.4677002,1816,6.933066368103027
1747258534.938932,1818,7.017460346221924
1747258535.1740434,1819,6.875039100646973
1747258536.1297014,1823,6.790450096130371
1747258536.8345947,1826,6.039126873016357
1747258537.0658,1827,6.059812068939209
1747258537.534094,1829,6.722620487213135
1747258537.7637432,1830,6.270508289337158
1747258538.234993,1832,6.998321533203125
1747258538.4850373,1833,6.287143707275391
1747258538.7261243,1834,6.409696102142334
1747258539.2145875,1836,6.370032787322998
1747258539.4566894,1837,6.609680652618408
1747258539.7032971,1838,6.248956203460693
1747258541.1490452,1844,6.098169803619385
1747258541.379398,1845,6.815714359283447
1747258541.6115446,1846,6.280365467071533
1747258541.8447597,1847,6.764846324920654
1747258542.074375,1848,6.562065124511719
1747258542.7748227,1851,6.400969505310059
1747258543.2392359,1853,6.5560150146484375
1747258543.933889,1856,6.237826824188232
1747258544.870425,1860,6.799039363861084
1747258545.7974396,1864,6.345273017883301
1747258546.027851,1865,6.001547336578369
1747258546.2570665,1866,6.4719953536987305
1747258546.494061,1867,5.5240044593811035
1747258547.4407911,1871,6.375062942504883
1747258547.673515,1872,6.339981555938721
1747258547.9091182,1873,6.261903285980225
1747258548.1449807,1874,6.692221641540527
1747258548.3904495,1875,6.759756565093994
1747258548.862858,1877,5.32969856262207
1747258549.3335168,1879,6.476666450500488
1747258549.5669534,1880,6.162191867828369
1747258550.278786,1883,7.021910667419434
1747258550.5143304,1884,6.575371265411377
1747258550.9802685,1886,6.408512115478516
1747258551.4458582,1888,6.323124885559082
1747258551.9171748,1890,6.458587646484375
1747258552.150516,1891,6.748955726623535
1747258553.076568,1895,6.702078342437744
1747258553.9983323,1899,6.669502258300781
1747258554.4625,1901,6.117244720458984
1747258554.693618,1902,6.299705982208252
1747258555.6206543,1906,6.939592361450195
1747258556.0862901,1908,7.1298112869262695
1747258556.3189058,1909,6.505535125732422
1747258556.5537257,1910,6.516389846801758
1747258557.247693,1913,6.5470967292785645
1747258557.9513388,1916,6.633204460144043
1747258558.4238741,1918,6.802549362182617
1747258559.8352962,1924,6.288869857788086
1747258560.0668116,1925,6.682124614715576
1747258560.300636,1926,6.530173301696777
1747258560.767916,1928,6.755115509033203
1747258561.0042942,1929,6.136621475219727
1747258561.6949134,1932,6.010461330413818
1747258562.3835318,1935,6.470552921295166
1747258562.613578,1936,5.618435859680176
1747258563.3061795,1939,6.094082355499268
1747258563.538494,1940,6.31186056137085
1747258563.7687194,1941,5.914947509765625
1747258563.998171,1942,5.481063365936279
1747258564.6990037,1945,6.438755035400391
1747258565.1694407,1947,6.058197975158691
1747258565.8620574,1950,6.781987190246582
1747258566.0913262,1951,6.6969194412231445
1747258566.5519993,1953,6.6966986656188965
1747258567.244169,1956,6.675686836242676
1747258568.1805267,1960,6.363752841949463
1747258568.414131,1961,5.975653171539307
1747258568.6460907,1962,5.806821346282959
1747258568.8749425,1963,5.340507984161377
1747258569.1134148,1964,6.977609634399414
1747258569.5774784,1966,6.502793312072754
1747258569.809745,1967,6.234403610229492
1747258570.0470612,1968,5.904055118560791
1747258570.2777789,1969,6.272010326385498
1747258571.675107,1975,5.555546283721924
1747258572.139872,1977,5.894328594207764
1747258572.3783505,1978,6.828670024871826
1747258572.6158924,1979,6.105746746063232
1747258572.8484788,1980,6.422996520996094
1747258573.081027,1981,6.712471008300781
1747258573.3210633,1982,3.815361738204956
1747258573.5526102,1983,6.431897163391113
1747258574.0119004,1985,6.390905380249023
1747258574.4731023,1987,5.946323394775391
1747258574.7064083,1988,6.057773113250732
1747258574.940727,1989,6.080087661743164
1747258575.4056985,1991,5.951729774475098
1747258575.6432917,1992,6.154430866241455
1747258575.878965,1993,6.540776252746582
1747258576.342167,1995,6.037206172943115
1747258577.263628,1999,6.732665061950684


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_28_23_199314-tag-train_loss.csv <==
Wall time,Step,Value
1747258108.6604187,0,2.3040640354156494
1747258109.4226954,3,2.348872184753418
1747258109.666995,4,2.5597028732299805
1747258111.0472763,10,2.213533639907837
1747258111.2749612,11,16.43400001525879
1747258112.0013983,14,2.2801766395568848
1747258112.2380276,15,4.055126190185547
1747258112.9751213,18,2.301910400390625
1747258113.223302,19,2.2805304527282715
1747258113.4727805,20,4.031782150268555
1747258113.9624245,22,2.3213000297546387
1747258114.2087603,23,2.2982418537139893
1747258114.928787,26,229.6249542236328
1747258115.1643236,27,2.29801082611084
1747258116.564863,33,2.3020143508911133
1747258117.2676105,36,2.11209774017334
1747258117.4997845,37,2.3658814430236816
1747258117.7300951,38,2.144235134124756
1747258117.9671483,39,1.938138484954834
1747258118.2009873,40,2.001264810562134
1747258119.8178184,47,1.9992091655731201
1747258120.044703,48,1.7685264348983765
1747258120.2805555,49,1.5896565914154053
1747258120.7434897,51,1.8537993431091309
1747258120.9764116,52,1.792362928390503
1747258121.4579802,54,1.8532546758651733
1747258122.179762,57,1.7688376903533936
1747258122.8958585,60,1.7210849523544312
1747258123.1280277,61,1.7837095260620117
1747258123.371846,62,1.78033447265625
1747258123.610733,63,1.7858924865722656
1747258124.08444,65,1.889518141746521
1747258124.3253314,66,1.8377227783203125
1747258124.5646796,67,2.046093463897705
1747258124.7919793,68,1.9958806037902832
1747258125.2519028,70,1.8418091535568237
1747258125.47967,71,1.8364665508270264
1747258126.9058385,77,1.7950935363769531
1747258127.378283,79,1.785470724105835
1747258127.6143491,80,1.597994327545166
1747258128.0797079,82,1.7552428245544434
1747258128.3099961,83,1.783888816833496
1747258128.7713895,85,1.8282456398010254
1747258129.7021477,89,1.8260223865509033
1747258129.936205,90,1.661360263824463
1747258131.1127923,95,1.8828579187393188
1747258132.048735,99,1.823439121246338
1747258132.279905,100,2.011136054992676
1747258132.98341,103,1.7688913345336914
1747258133.696728,106,1.889540195465088
1747258133.9357457,107,1.786351203918457
1747258134.406184,109,1.7537016868591309
1747258135.647511,114,1.6502327919006348
1747258136.1539726,116,1.71937096118927
1747258137.3319566,121,1.381820797920227
1747258138.2842352,125,1.579166293144226
1747258138.5162468,126,1.547376036643982
1747258138.978413,128,1.0861947536468506
1747258139.4415083,130,1.416528344154358
1747258139.6763527,131,1.3401983976364136
1747258139.9059527,132,1.1846907138824463
1747258140.817203,136,1.433160424232483
1747258141.0594938,137,1.346714735031128
1747258142.4374888,143,1.748046875
1747258142.67571,144,1.2945778369903564
1747258143.1502042,146,1.277173638343811
1747258143.391658,147,1.1773409843444824
1747258144.0953617,150,1.504926323890686
1747258145.725715,157,1.7114289999008179
1747258146.181977,159,1.520180583000183
1747258146.409153,160,1.2964627742767334
1747258146.8637664,162,1.3279662132263184
1747258147.3277245,164,1.0685374736785889
1747258147.7949529,166,1.0306570529937744
1747258148.703338,170,1.2993075847625732
1747258148.9290416,171,1.2201991081237793
1747258149.1619687,172,1.3197271823883057
1747258149.8499703,175,1.5419530868530273
1747258150.084989,176,1.5448126792907715
1747258150.3128533,177,1.5205327272415161
1747258150.540585,178,1.531245470046997
1747258151.001074,180,1.3301115036010742
1747258151.2292721,181,1.1160821914672852
1747258151.9265137,184,0.846636950969696
1747258152.1598804,185,0.7548936605453491
1747258152.3981435,186,0.761723518371582
1747258153.0909958,189,0.6303467154502869
1747258153.3224852,190,0.649662971496582
1747258153.5558248,191,0.7621867656707764
1747258153.7884543,192,0.7590229511260986
1747258154.4913173,195,0.533060610294342
1747258155.4335952,199,0.4894951581954956
1747258155.6759138,200,0.6211843490600586
1747258156.1516695,202,0.5569107532501221
1747258156.3984463,203,0.5141466856002808
1747258156.6339273,204,0.49213463068008423
1747258156.8711762,205,0.4909355640411377
1747258157.3333683,207,0.4678141474723816
1747258157.7946603,209,0.5250488519668579
1747258158.259673,211,0.6988898515701294
1747258158.7325895,213,0.4634268581867218
1747258159.213784,215,0.5334818363189697
1747258159.4516997,216,0.4097546339035034
1747258159.927272,218,0.4918482005596161
1747258160.1658094,219,0.6427993774414062
1747258160.392289,220,0.6675939559936523
1747258160.618392,221,0.536067545413971
1747258160.8440197,222,0.5076711177825928
1747258161.3014686,224,0.41110819578170776
1747258161.5291824,225,0.40081605315208435
1747258162.4726129,229,0.4450931251049042
1747258163.898484,235,0.4738144278526306
1747258164.3712583,237,0.3694661557674408
1747258164.6022232,238,0.2997940182685852
1747258164.8339386,239,0.3538806438446045
1747258165.2967105,241,0.6936458945274353
1747258165.5285742,242,0.5394027233123779
1747258165.996906,244,0.27251189947128296
1747258166.2280202,245,0.24122121930122375
1747258166.459896,246,1.3985488414764404
1747258166.7034235,247,0.4635137915611267
1747258167.8616679,252,0.32201477885246277
1747258168.0919337,253,0.23225796222686768
1747258168.3239748,254,0.26015564799308777
1747258169.029706,257,0.40745726227760315
1747258169.2631476,258,0.3267461061477661
1747258169.513147,259,0.22199591994285583
1747258169.7480788,260,0.22089706361293793
1747258170.2348409,262,0.3642723560333252
1747258172.1505687,270,0.22277489304542542
1747258172.3821943,271,0.11317697167396545
1747258173.0739772,274,0.19505828619003296
1747258173.3103158,275,0.15442758798599243
1747258173.5554514,276,0.1672045886516571
1747258174.0220764,278,0.12925246357917786
1747258174.497053,280,0.18799236416816711
1747258174.963606,282,0.15090444684028625
1747258175.2002,283,0.19817030429840088
1747258175.671217,285,0.18849307298660278
1747258176.142766,287,0.24498164653778076
1747258176.3812122,288,0.11436571925878525
1747258176.8574028,290,0.19029317796230316
1747258178.042546,295,0.1581323742866516
1747258178.2799907,296,0.19988486170768738
1747258178.5120926,297,0.2003197968006134
1747258178.7516413,298,0.18414005637168884
1747258180.1702602,304,0.18678578734397888
1747258180.6378663,306,0.07688018679618835
1747258181.127324,308,0.11265736073255539
1747258181.3670487,309,0.13853123784065247
1747258182.092359,312,0.11794176697731018
1747258182.33043,313,0.12384189665317535
1747258183.0596418,316,0.1413998305797577
1747258183.5365987,318,0.2952248454093933
1747258183.7766674,319,0.23438723385334015
1747258184.493376,322,0.08915596455335617
1747258184.9703588,324,0.17040084302425385
1747258186.1727052,329,0.22136235237121582
1747258186.411082,330,0.14736232161521912
1747258186.6526349,331,0.0999135822057724
1747258186.8945394,332,0.1376938670873642
1747258188.0844643,337,0.05491185188293457
1747258188.317945,338,0.10680413246154785
1747258188.7808335,340,0.18907174468040466
1747258189.468617,343,0.12762746214866638
1747258189.697998,344,0.0803811326622963
1747258189.9287138,345,0.09352448582649231
1747258190.1581647,346,0.10295683145523071
1747258190.6208565,348,0.07238137722015381
1747258191.0857532,350,0.09916537255048752
1747258191.5612304,352,0.08163994550704956
1747258191.7888646,353,0.16125169396400452
1747258192.0201705,354,0.13893385231494904
1747258192.9313476,358,0.07805337756872177
1747258193.39649,360,0.1730085164308548
1747258193.8599658,362,0.07678963989019394
1747258194.0965564,363,0.20620691776275635
1747258194.3344007,364,0.09834406524896622
1747258194.5685935,365,0.1055992990732193
1747258194.8082054,366,0.1264575868844986
1747258195.0492682,367,0.18575850129127502
1747258195.2908595,368,0.1150876060128212
1747258196.731259,374,0.14380356669425964
1747258197.4434516,377,0.07483553886413574
1747258197.6879454,378,0.07178141176700592
1747258199.334074,385,0.1158130019903183
1747258199.5684412,386,0.08067455887794495
1747258200.4957824,390,0.07541539520025253
1747258200.726589,391,0.0948028564453125
1747258200.959911,392,0.15320202708244324
1747258201.1982887,393,0.1295720785856247
1747258201.4283488,394,0.06987577676773071
1747258201.6587875,395,0.1562427282333374
1747258201.8901796,396,0.07987343519926071
1747258202.121092,397,0.18065813183784485
1747258202.3533876,398,0.08599816262722015
1747258202.583665,399,0.07596525549888611
1747258203.0462356,401,0.09412972629070282
1747258203.2769284,402,0.20345164835453033
1747258203.7370758,404,0.16429755091667175
1747258204.6626744,408,0.03395058587193489
1747258204.8928635,409,0.17274045944213867
1747258205.583062,412,0.06420238316059113
1747258205.8135977,413,0.1308661550283432
1747258206.0473042,414,0.10311243683099747
1747258206.2930443,415,0.15938730537891388
1747258206.9974234,418,0.2363555133342743
1747258207.7066,421,0.09941929578781128
1747258207.9496722,422,0.03884604573249817
1747258208.678924,425,0.11362514644861221
1747258208.9104974,426,0.03547660633921623
1747258209.8511112,430,0.11242154240608215
1747258210.0885592,431,0.16638672351837158
1747258210.797359,434,0.09174777567386627
1747258211.03551,435,0.099929079413414
1747258211.2798352,436,0.08540898561477661
1747258211.5223174,437,0.16731970012187958
1747258211.7623353,438,0.10400189459323883
1747258212.004983,439,0.08660231530666351
1747258212.2434545,440,0.14132286608219147
1747258212.4818425,441,0.06463537365198135
1747258212.958181,443,0.10459278523921967
1747258213.1947298,444,0.06695252656936646
1747258213.4308023,445,0.10166880488395691
1747258213.6663473,446,0.0480777844786644
1747258214.6174488,450,0.11709213256835938
1747258214.852964,451,0.0766993910074234
1747258215.0914373,452,0.059079669415950775
1747258215.3286686,453,0.12257242202758789
1747258215.5645897,454,0.07922499626874924
1747258216.0378664,456,0.05347832292318344
1747258216.5188923,458,0.041287969797849655
1747258216.9957035,460,0.0530896857380867
1747258217.2317202,461,0.04714616760611534
1747258217.9526098,464,0.09886880218982697
1747258218.189246,465,0.03326123207807541
1747258218.4290648,466,0.1577349603176117
1747258218.9058647,468,0.11246933788061142
1747258219.3765404,470,0.06628571450710297
1747258220.3521056,474,0.1317771077156067
1747258220.5885203,475,0.038914553821086884
1747258221.2895634,478,0.0780283585190773
1747258221.5255232,479,0.09666533023118973
1747258221.7603323,480,0.09946596622467041
1747258221.99138,481,0.06773533672094345
1747258222.2276123,482,0.0722389668226242
1747258222.4568949,483,0.11247508972883224
1747258222.6860619,484,0.015310301445424557
1747258223.151459,486,0.06669460237026215
1747258223.3865204,487,0.05766531825065613
1747258223.6184561,488,0.0926988273859024
1747258223.846995,489,0.06230110302567482
1747258224.322044,491,0.06777388602495193
1747258225.028838,494,0.09992606937885284
1747258225.9943957,498,0.09867879003286362
1747258226.7063599,501,0.04749663919210434
1747258226.938369,502,0.11789071559906006
1747258227.169131,503,0.10102813690900803
1747258227.8605978,506,0.10126370936632156
1747258228.3371985,508,0.05343599244952202
1747258228.5645015,509,0.0814451277256012
1747258228.7986488,510,0.03959039971232414
1747258229.0298965,511,0.037907250225543976
1747258229.265119,512,0.10337558388710022
1747258229.4952722,513,0.10668507218360901
1747258229.725909,514,0.02072742208838463
1747258230.419757,517,0.023699354380369186
1747258230.6481922,518,0.05546819791197777
1747258230.8796308,519,0.07226885855197906
1747258231.114686,520,0.1477535516023636
1747258231.8076031,523,0.07437950372695923
1747258233.4268608,530,0.04862189292907715
1747258234.134869,533,0.05805843323469162
1747258234.371759,534,0.14070118963718414
1747258234.843665,536,0.07937471568584442
1747258235.0789692,537,0.05838054418563843
1747258235.3147311,538,0.07529132068157196
1747258235.5573914,539,0.065525121986866
1747258235.7912705,540,0.07301927357912064
1747258236.256262,542,0.0848449096083641
1747258236.4877717,543,0.041318267583847046
1747258236.7207685,544,0.03156239911913872
1747258237.1891987,546,0.08491241186857224
1747258237.4206223,547,0.028431270271539688
1747258238.1281908,550,0.1361674964427948
1747258238.6051514,552,0.0861038863658905
1747258239.0821893,554,0.03970169648528099
1747258239.3270338,555,0.11925797909498215
1747258239.564465,556,0.06791366636753082
1747258241.0230837,562,0.07216532528400421
1747258241.2615883,563,0.043138355016708374
1747258241.501184,564,0.2741929888725281
1747258242.4495103,568,0.04287393391132355
1747258243.1494124,571,0.09923966974020004
1747258243.6240423,573,0.08374584466218948
1747258244.3461149,576,0.10247839987277985
1747258245.2883756,580,0.08234751224517822
1747258246.2450855,584,0.09388430416584015
1747258246.4822547,585,0.06767915189266205
1747258246.717281,586,0.062288377434015274
1747258247.1830351,588,0.04394756257534027
1747258247.6428092,590,0.11940024793148041
1747258247.8710754,591,0.07336699217557907
1747258248.1008632,592,0.04812262952327728
1747258248.5642748,594,0.10200768709182739
1747258249.026474,596,0.08912047743797302
1747258249.2565014,597,0.12072131037712097
1747258249.488901,598,0.05670047551393509
1747258249.7247238,599,0.052969373762607574
1747258250.1855755,601,0.10857048630714417
1747258250.4175222,602,0.06737858057022095
1747258250.6539881,603,0.030036769807338715
1747258251.1153045,605,0.055891551077365875
1747258251.8175814,608,0.12141270935535431
1747258252.2803903,610,0.05240307003259659
1747258252.9760878,613,0.017157718539237976
1747258253.205674,614,0.04539380222558975
1747258253.6775012,616,0.008739237673580647
1747258254.1359844,618,0.037738122045993805
1747258254.5978777,620,0.029366299510002136
1747258255.0645943,622,0.03087174892425537
1747258255.2944856,623,0.08654149621725082
1747258255.98791,626,0.05983217433094978
1747258256.4628186,628,0.03846443071961403
1747258256.6928463,629,0.04336453974246979
1747258257.6202269,633,0.07224196940660477
1747258258.0749822,635,0.032946910709142685
1747258258.5526505,637,0.038377344608306885
1747258259.2700353,640,0.08223728835582733
1747258259.5108051,641,0.029078727588057518
1747258259.7480993,642,0.0935073047876358
1747258259.987721,643,0.15453456342220306
1747258260.223444,644,0.08052747696638107
1747258260.4628704,645,0.04823452979326248
1747258261.4112096,649,0.08454273641109467
1747258261.888405,651,0.019138898700475693
1747258262.12961,652,0.049436792731285095
1747258262.367994,653,0.04644360393285751
1747258262.6087172,654,0.0981297492980957
1747258262.8521726,655,0.14184904098510742
1747258263.5671632,658,0.0251165684312582
1747258263.8126407,659,0.031189005821943283
1747258264.0527983,660,0.042722806334495544
1747258265.689845,667,0.025264432653784752
1747258266.3871279,670,0.02558128722012043
1747258267.5642555,675,0.09635581821203232
1747258267.805797,676,0.06843478977680206
1747258268.0376167,677,0.011536497622728348
1747258268.7367096,680,0.03407793119549751
1747258269.2014003,682,0.05429466813802719
1747258269.4318767,683,0.10334707796573639
1747258269.6607025,684,0.011922101490199566
1747258270.3590584,687,0.029713138937950134
1747258271.5041053,692,0.03898301348090172
1747258271.9615114,694,0.06118804216384888
1747258272.1890202,695,0.021025583148002625
1747258272.416777,696,0.026811685413122177
1747258272.6435857,697,0.020769160240888596
1747258273.099752,699,0.08677273988723755
1747258273.7908144,702,0.011899152770638466
1747258274.0280786,703,0.02767360582947731
1747258274.5055015,705,0.040869634598493576
1747258275.4249196,709,0.10398803651332855
1747258275.6532834,710,0.024975288659334183
1747258276.1063838,712,0.03153242915868759
1747258276.8016992,715,0.02327714115381241
1747258277.2770743,717,0.08405133336782455
1747258277.7431285,719,0.045482851564884186
1747258277.9802837,720,0.04321972280740738
1747258278.2182117,721,0.04595354199409485
1747258278.683209,723,0.009472336620092392
1747258279.1474893,725,0.07763621211051941
1747258279.3800182,726,0.03742972016334534
1747258279.6118972,727,0.018380559980869293
1747258279.8444924,728,0.05111502856016159
1747258280.0765128,729,0.03588628023862839
1747258280.5384614,731,0.017957985401153564
1747258280.7705123,732,0.025126872584223747
1747258280.999843,733,0.04507514461874962
1747258282.1709962,738,0.03347884118556976
1747258282.404833,739,0.03451031446456909
1747258282.6344213,740,0.03328605368733406
1747258283.1004066,742,0.08028905838727951
1747258283.3396757,743,0.04788212105631828
1747258283.5872831,744,0.030072934925556183
1747258283.8262825,745,0.044952623546123505
1747258285.4587548,752,0.06558047235012054
1747258286.156978,755,0.017425885424017906
1747258286.3890734,756,0.024088049307465553
1747258286.8675215,758,0.04662860929965973
1747258288.0315511,763,0.02870904840528965
1747258288.2662082,764,0.06336494535207748
1747258288.4965107,765,0.023469235748052597
1747258289.1956239,768,0.12879632413387299
1747258289.5146742,769,0.08326028287410736
1747258290.2139866,772,0.017079774290323257
1747258290.4426363,773,0.06450479477643967
1747258290.898653,775,0.11699631810188293
1747258291.1327379,776,0.027928706258535385
1747258291.59295,778,0.056792035698890686
1747258291.8209221,779,0.14458078145980835
1747258292.048065,780,0.08002699166536331
1747258292.2839246,781,0.024602346122264862
1747258292.518934,782,0.04263690859079361
1747258293.9471636,788,0.06779109686613083
1747258294.191435,789,0.16552482545375824
1747258294.658747,791,0.05907578393816948
1747258295.1226535,793,0.0901687890291214
1747258295.585876,795,0.04372385889291763
1747258295.8155534,796,0.015146676450967789
1747258296.504741,799,0.0128241628408432
1747258296.7437444,800,0.04974283277988434
1747258297.6671355,804,0.01652514934539795
1747258297.8967583,805,0.011597799137234688
1747258298.1271248,806,0.009676866233348846
1747258298.3572683,807,0.012127352878451347
1747258299.0480244,810,0.1622522473335266
1747258299.7383013,813,0.045148320496082306
1747258300.8891811,818,0.031525347381830215
1747258301.1230698,819,0.012294894084334373
1747258301.5813582,821,0.025031184777617455
1747258301.8218696,822,0.06442971527576447
1747258302.0521867,823,0.03846227377653122
1747258302.5205367,825,0.03183320164680481
1747258302.7555528,826,0.03505142033100128
1747258302.9931345,827,0.039306141436100006
1747258303.232152,828,0.26513102650642395
1747258304.1817086,832,0.07607271522283554
1747258304.4160337,833,0.031453922390937805
1747258304.8944476,835,0.02597331814467907
1747258305.1247506,836,0.01485389657318592
1747258305.3564682,837,0.032019101083278656
1747258305.8174658,839,0.016359761357307434
1747258306.046902,840,0.046539053320884705
1747258306.7470965,843,0.05894198268651962
1747258307.2170005,845,0.026463886722922325
1747258308.394877,850,0.029778240248560905
1747258308.6245348,851,0.023273427039384842
1747258309.3262131,854,0.051770199090242386
1747258310.0208993,857,0.04937458783388138
1747258310.733798,860,0.051870983093976974
1747258311.2082253,862,0.022454991936683655
1747258311.8976142,865,0.015612591989338398
1747258312.1264458,866,0.061950623989105225
1747258313.0420706,870,0.024401899427175522
1747258313.2700338,871,0.03007585182785988
1747258315.6084776,881,0.03596954047679901
1747258316.0799267,883,0.010445946827530861
1747258316.3165095,884,0.044900089502334595
1747258316.5517666,885,0.1243230402469635
1747258316.7841465,886,0.009037548676133156
1747258317.2490811,888,0.038218118250370026
1747258317.724818,890,0.05474676191806793
1747258318.1892965,892,0.08354908972978592
1747258318.8875296,895,0.04767452925443649
1747258319.351146,897,0.03978130593895912
1747258319.582584,898,0.00408683717250824
1747258320.282885,901,0.059710949659347534
1747258320.5191383,902,0.030706722289323807
1747258320.9933262,904,0.030621716752648354
1747258321.4553623,906,0.12957535684108734
1747258321.685761,907,0.05991772562265396
1747258321.9246597,908,0.04925598204135895
1747258322.3922143,910,0.040813226252794266
1747258322.6281936,911,0.05783064663410187
1747258323.3464398,914,0.009468835778534412
1747258324.2838562,918,0.027587484568357468
1747258324.5137403,919,0.06668253242969513
1747258324.9772828,921,0.04517490789294243
1747258325.4407678,923,0.03700047731399536
1747258326.3537953,927,0.02281281352043152
1747258326.5830958,928,0.061206746846437454
1747258326.8110707,929,0.043619781732559204
1747258327.0450573,930,0.024737093597650528
1747258327.2733989,931,0.08845586329698563
1747258327.5005624,932,0.016443531960248947
1747258327.7265995,933,0.015028588473796844
1747258328.18048,935,0.046249620616436005
1747258329.1118016,939,0.04415301978588104
1747258329.5914414,941,0.05011865496635437
1747258329.8239853,942,0.031276702880859375
1747258330.5303876,945,0.04283306002616882
1747258331.463082,949,0.04275853559374809
1747258332.1599615,952,0.026797939091920853
1747258332.6398606,954,0.041420817375183105
1747258332.8776805,955,0.01653343439102173
1747258333.1094782,956,0.2995587885379791
1747258334.052305,960,0.035195257514715195
1747258334.5333037,962,0.046206071972846985
1747258334.7691803,963,0.03202185034751892
1747258335.010584,964,0.04700513929128647
1747258335.2387147,965,0.07506439089775085
1747258335.7092865,967,0.09118450433015823
1747258335.941286,968,0.012933621183037758
1747258336.6390498,971,0.024015897884964943
1747258337.8030221,976,0.11764347553253174
1747258338.2709703,978,0.022994060069322586
1747258338.501851,979,0.08586195856332779
1747258338.9693906,981,0.01803581789135933
1747258339.2071657,982,0.05228476598858833
1747258340.1580591,986,0.026769543066620827
1747258340.62759,988,0.018656106665730476
1747258340.867487,989,0.08279944956302643
1747258341.1044521,990,0.03601739928126335
1747258341.5699236,992,0.028096280992031097
1747258342.0512347,994,0.06944820284843445
1747258342.2906802,995,0.09614692628383636
1747258342.5508907,996,0.022355996072292328
1747258343.049395,998,0.02893807739019394
1747258343.300735,999,0.07832879573106766
1747258343.7872314,1001,0.03522986173629761
1747258344.0194547,1002,0.013572475872933865
1747258344.2559354,1003,0.06600378453731537
1747258344.4917755,1004,0.07803770154714584
1747258344.7226431,1005,0.024163151159882545
1747258344.9560647,1006,0.022999322041869164
1747258346.121796,1011,0.015875965356826782
1747258346.5983176,1013,0.01975700631737709
1747258347.0781763,1015,0.010943672619760036
1747258347.318467,1016,0.02798306569457054
1747258347.5600972,1017,0.012105204164981842
1747258348.75522,1022,0.022382168099284172
1747258349.7080092,1026,0.00710234884172678
1747258350.1968424,1028,0.030040141195058823
1747258350.426386,1029,0.013347167521715164
1747258351.8384457,1035,0.017026474699378014
1747258352.0788841,1036,0.04608085751533508
1747258352.3117113,1037,0.054672498255968094
1747258352.544283,1038,0.04950062930583954
1747258352.7746282,1039,0.0297109242528677
1747258353.704491,1043,0.005277279764413834
1747258354.1677225,1045,0.021484460681676865
1747258354.39849,1046,0.011854829266667366
1747258355.802329,1052,0.01714734360575676
1747258356.0393977,1053,0.08102037012577057
1747258356.7416286,1056,0.04770888388156891
1747258357.2070127,1058,0.0031351186335086823
1747258357.4365997,1059,0.011563058011233807
1747258357.6668377,1060,0.0006890948861837387
1747258358.1390762,1062,0.03348425030708313
1747258358.844197,1065,0.042864590883255005
1747258359.077484,1066,0.0608549490571022
1747258359.3176026,1067,0.06637515127658844
1747258359.782075,1069,0.06170561909675598
1747258360.0125904,1070,0.04313478246331215
1747258360.241936,1071,0.022249342873692513
1747258360.470169,1072,0.012499315664172173
1747258360.7003958,1073,0.0440077967941761
1747258360.9293325,1074,0.007707017473876476
1747258361.6073856,1077,0.09677140414714813
1747258361.834077,1078,0.03369590640068054
1747258362.2902389,1080,0.04185943678021431
1747258362.5221024,1081,0.007972346618771553
1747258362.7528,1082,0.029024934396147728
1747258363.4433334,1085,0.004066179506480694
1747258363.6732814,1086,0.0344933345913887
1747258363.9049582,1087,0.17417486011981964
1747258364.8394556,1091,0.08458205312490463
1747258365.0774124,1092,0.07232167571783066
1747258365.3134263,1093,0.027303190901875496
1747258366.4954884,1098,0.004859047010540962
1747258366.9604552,1100,0.012217042036354542
1747258367.4255795,1102,0.014412905089557171
1747258367.6561346,1103,0.06468908488750458
1747258367.894362,1104,0.029430940747261047
1747258368.598156,1107,0.020061640068888664
1747258368.834673,1108,0.010582909919321537
1747258369.0663342,1109,0.047164805233478546
1747258369.3011885,1110,0.021268188953399658
1747258369.532641,1111,0.008196543902158737
1747258369.7713108,1112,0.09249994903802872
1747258370.0044293,1113,0.04506378620862961
1747258370.235235,1114,0.0555884912610054
1747258370.700804,1116,0.0964658111333847
1747258371.3915446,1119,0.01664690673351288
1747258371.8541794,1121,0.02508586272597313
1747258372.0858626,1122,0.0025956761091947556
1747258372.7917128,1125,0.025261826813220978
1747258373.031609,1126,0.02898656204342842
1747258373.4972675,1128,0.057451266795396805
1747258373.7256787,1129,0.00942304264754057
1747258373.9536495,1130,0.025655552744865417
1747258374.1829636,1131,0.05296146869659424
1747258374.4146986,1132,0.10378707945346832
1747258374.8735807,1134,0.010631068609654903
1747258375.1013684,1135,0.03140946105122566
1747258375.3337994,1136,0.00761630292981863
1747258376.0284562,1139,0.03054632805287838
1747258376.7190802,1142,0.002607012167572975
1747258377.4281,1145,0.034800201654434204
1747258377.6674128,1146,0.017817750573158264
1747258378.1401544,1148,0.03555487096309662
1747258378.3758852,1149,0.0788358822464943
1747258378.6138263,1150,0.016000617295503616
1747258378.843099,1151,0.04791892692446709
1747258379.0740104,1152,0.011215800419449806
1747258379.3046937,1153,0.04686758667230606
1747258379.7706892,1155,0.02433810941874981
1747258380.9489005,1160,0.06503894180059433
1747258381.4188082,1162,0.0014275331050157547
1747258381.8880222,1164,0.01525056827813387
1747258382.3535383,1166,0.07828094810247421
1747258382.588959,1167,0.043988775461912155
1747258383.9932163,1173,0.04360133782029152
1747258384.2210488,1174,0.03535160794854164
1747258384.6754367,1176,0.04816502332687378
1747258384.9064822,1177,0.01969543844461441
1747258385.140131,1178,0.002696814015507698
1747258386.0578716,1182,0.03631002828478813
1747258386.5250442,1184,0.0017833523452281952
1747258386.9802568,1186,0.016832049936056137
1747258387.437522,1188,0.06422656774520874
1747258387.6653335,1189,0.020833414047956467
1747258387.8918304,1190,0.020253363996744156
1747258388.5764122,1193,0.0712844505906105
1747258388.8022628,1194,0.09783123433589935
1747258389.027965,1195,0.059362806379795074
1747258389.4868996,1197,0.028116397559642792
1747258389.7134566,1198,0.03297562524676323
1747258390.4049828,1201,0.009846513159573078
1747258390.6428478,1202,0.0034015588462352753
1747258391.3362675,1205,0.0013962890952825546
1747258391.5731356,1206,0.01917545683681965
1747258391.8069208,1207,0.0544850118458271
1747258392.2795808,1209,0.017440062016248703
1747258393.2072978,1213,0.050841353833675385
1747258393.4355488,1214,0.0026601292192935944
1747258393.673388,1215,0.05982927232980728
1747258394.1424744,1217,0.12336517870426178
1747258394.3764966,1218,0.034939736127853394
1747258395.521334,1223,0.01795348897576332
1747258395.9786844,1225,0.011323326267302036
1747258396.680394,1228,0.003707404248416424
1747258396.913239,1229,0.12527717649936676
1747258397.6150024,1232,0.038606688380241394
1747258397.8537874,1233,0.010904526337981224
1747258399.0176253,1238,0.043989598751068115
1747258399.4780934,1240,0.044440336525440216
1747258399.7087998,1241,0.047475531697273254
1747258399.938749,1242,0.012554338201880455
1747258400.1674924,1243,0.185923233628273
1747258400.3985503,1244,0.09178401529788971
1747258400.6273608,1245,0.015483148396015167
1747258400.854845,1246,0.03916535526514053
1747258401.5433626,1249,0.0011182613670825958
1747258401.7749317,1250,0.009152853861451149
1747258402.0067406,1251,0.023474562913179398
1747258402.2414181,1252,0.02814282849431038
1747258402.7055445,1254,0.0022597946226596832
1747258403.1721373,1256,0.03234630450606346
1747258403.4094663,1257,0.034207895398139954
1747258404.1053903,1260,0.09717527776956558
1747258404.3351429,1261,0.07401134073734283
1747258405.0287929,1264,0.04079980403184891
1747258405.7314684,1267,0.00905291922390461
1747258406.66609,1271,0.012309597805142403
1747258407.8463097,1276,0.022958904504776
1747258408.082826,1277,0.027519579976797104
1747258408.3131645,1278,0.021591857075691223
1747258409.2357109,1282,0.020123496651649475
1747258409.926736,1285,0.02516401931643486
1747258411.0844052,1290,0.016221344470977783
1747258411.7914789,1293,0.009980913251638412
1747258412.4890296,1296,0.002181611955165863
1747258412.959082,1298,0.049154262989759445
1747258413.1931276,1299,0.039139918982982635
1747258413.9059188,1302,0.053199153393507004
1747258414.8338783,1306,0.020875537768006325
1747258415.7699122,1310,0.08051197230815887
1747258416.7046964,1314,0.02118704468011856
1747258416.9350123,1315,0.004797955974936485
1747258418.1055834,1320,0.010905615985393524
1747258418.5731797,1322,0.010919786989688873
1747258418.8018446,1323,0.007789129391312599
1747258419.2742958,1325,0.006403341889381409
1747258419.5020566,1326,0.022650660946965218
1747258419.95822,1328,0.02841089852154255
1747258421.567625,1335,0.02073017694056034
1747258423.6424522,1344,0.04433780908584595
1747258423.8747628,1345,0.002734249457716942
1747258424.3417747,1347,0.08012393116950989
1747258424.572432,1348,0.09427858144044876
1747258425.2760165,1351,0.025001216679811478
1747258425.5052114,1352,0.003740936517715454
1747258425.9695559,1354,0.017710039392113686
1747258426.8972678,1358,0.006895291619002819
1747258427.3575003,1360,0.015405693091452122
1747258428.2983599,1364,0.003680766560137272
1747258428.5278356,1365,0.00016691908240318298
1747258428.7611961,1366,0.043216705322265625
1747258428.9983156,1367,0.003568693995475769
1747258429.238331,1368,0.0639781579375267
1747258430.1876884,1372,0.03032299131155014
1747258430.4327974,1373,0.003970680758357048
1747258430.8968346,1375,0.08293045312166214
1747258431.1327837,1376,0.022424306720495224
1747258432.060161,1380,0.06797565519809723
1747258433.2180085,1385,0.022124478593468666
1747258433.4446774,1386,0.057247333228588104
1747258434.367636,1390,0.019888950511813164
1747258435.0535932,1393,0.01436576247215271
1747258435.7455878,1396,0.006927980110049248
1747258435.976215,1397,0.021671922877430916
1747258436.4417322,1399,0.012572532519698143
1747258436.681977,1400,0.009859138168394566
1747258437.3751047,1403,0.013444270938634872
1747258437.848032,1405,0.010079421103000641
1747258439.7253823,1413,0.006831962615251541
1747258440.4195082,1416,0.02723105251789093
1747258440.6529052,1417,0.020316507667303085
1747258441.116508,1419,0.007650997489690781
1747258441.5825331,1421,0.03527342528104782
1747258441.8147674,1422,0.04314297065138817
1747258443.8991647,1431,0.01600097306072712
1747258444.128858,1432,0.01341225579380989
1747258445.0507627,1436,0.03760442137718201
1747258445.5138624,1438,0.03458771854639053
1747258445.744721,1439,0.02253437228500843
1747258445.974646,1440,0.017646387219429016
1747258446.2055633,1441,0.030153833329677582
1747258446.9044755,1444,0.04246731847524643
1747258447.3654785,1446,0.03570357710123062
1747258447.6021223,1447,0.010706473141908646
1747258447.831965,1448,0.007027961313724518
1747258448.0621686,1449,0.031863316893577576
1747258448.291917,1450,0.001649593934416771
1747258448.5208094,1451,0.037713825702667236
1747258448.749887,1452,0.010478239506483078
1747258449.2116103,1454,0.0019973162561655045
1747258449.4425418,1455,0.010922200046479702
1747258449.6755292,1456,0.0540640726685524
1747258449.910393,1457,0.0012236442416906357
1747258450.1448734,1458,0.011357052251696587
1747258450.4139915,1459,0.008625812828540802
1747258450.6571941,1460,0.019155843183398247
1747258450.8962524,1461,0.021499235183000565
1747258451.380418,1463,0.032203130424022675
1747258453.337433,1470,0.02316397614777088
1747258454.0573087,1473,0.004187270998954773
1747258454.2961483,1474,0.0169798843562603
1747258454.7783704,1476,0.018436048179864883
1747258455.0211196,1477,0.06898143142461777
1747258455.979762,1481,0.024611467495560646
1747258456.2219403,1482,0.001324571669101715
1747258456.4653132,1483,0.03012171760201454
1747258457.417491,1487,0.08036445081233978
1747258457.6576157,1488,0.031247658655047417
1747258457.8976839,1489,0.012743324972689152
1747258458.130545,1490,0.007993699982762337
1747258458.364266,1491,0.00526791624724865
1747258458.8318686,1493,0.0072389645501971245
1747258459.0675921,1494,0.013648482970893383
1747258459.997314,1498,0.02347264252603054
1747258460.229669,1499,0.007245827466249466
1747258460.4591098,1500,0.06816019117832184
1747258460.9278538,1502,0.040961526334285736
1747258461.622702,1505,0.04483712464570999
1747258462.5715377,1509,0.041397787630558014
1747258462.807238,1510,0.02800270915031433
1747258463.0392702,1511,0.024362225085496902
1747258463.49424,1513,0.03343019634485245
1747258463.9565027,1515,0.0012196674942970276
1747258464.1836467,1516,0.00871315598487854
1747258465.8062897,1523,0.037255432456731796
1747258466.4942462,1526,0.06736046075820923
1747258466.9554052,1528,0.09017550200223923
1747258468.337571,1534,0.030510053038597107
1747258469.034285,1537,0.08616932481527328
1747258469.2716572,1538,0.0018742252141237259
1747258469.9830303,1541,0.0023779626935720444
1747258470.91394,1545,0.027527857571840286
1747258471.3918006,1547,0.036066919565200806
1747258471.631178,1548,0.01969580166041851
1747258472.3485253,1551,0.006857250817120075
1747258472.6035497,1552,0.01904117874801159
1747258472.8348088,1553,0.0004867278039455414
1747258473.3045871,1555,0.0006991494446992874
1747258473.7711031,1557,0.008842701092362404
1747258474.9428449,1562,0.00253954716026783
1747258475.4116526,1564,0.008609182201325893
1747258475.6464956,1565,0.043679822236299515
1747258475.8824706,1566,0.035694196820259094
1747258476.3501952,1568,0.06605912744998932
1747258476.817951,1570,0.0850144475698471
1747258477.0561874,1571,0.0210455022752285
1747258477.2896895,1572,0.007189037278294563
1747258477.5331523,1573,0.0060120392590761185
1747258478.2507195,1576,0.001330781728029251
1747258478.7156746,1578,0.0026388298720121384
1747258478.9468746,1579,0.6095681190490723
1747258479.1802995,1580,0.15736615657806396
1747258479.4108388,1581,0.0035194624215364456
1747258479.6431725,1582,0.030165299773216248
1747258480.3386486,1585,0.030476706102490425
1747258481.4976428,1590,0.002010190859436989
1747258482.656834,1595,0.022207973524928093
1747258482.8940942,1596,0.016164273023605347
1747258483.1252592,1597,0.04400235414505005
1747258484.063561,1601,0.0017111562192440033
1747258484.295806,1602,0.01114195492118597
1747258484.527489,1603,0.005045309662818909
1747258486.1568327,1610,0.016432732343673706
1747258486.397059,1611,0.025697672739624977
1747258486.8652363,1613,0.041617922484874725
1747258487.1024055,1614,0.035374268889427185
1747258487.5627027,1616,0.025062154978513718
1747258488.498617,1620,0.026245012879371643
1747258488.960042,1622,0.013488249853253365
1747258489.4124172,1624,0.01891365833580494
1747258489.8724086,1626,0.004767065867781639
1747258490.1030388,1627,0.029501277953386307
1747258491.032607,1631,0.004311691969633102
1747258491.9718447,1635,0.0007181242108345032
1747258492.2132792,1636,0.015459010377526283
1747258492.4483294,1637,0.17960454523563385
1747258492.6860268,1638,0.03150692954659462
1747258493.151285,1640,0.03286699205636978
1747258493.3788693,1641,0.016860920935869217
1747258494.5145898,1646,0.07561971247196198
1747258494.7430332,1647,0.020437145605683327
1747258495.198811,1649,0.060111965984106064
1747258495.6583946,1651,0.06570090353488922
1747258495.887188,1652,0.015256287530064583
1747258496.1175544,1653,0.09389746189117432
1747258496.3483138,1654,0.019784849137067795
1747258496.8105264,1656,0.028193924576044083
1747258497.2684944,1658,0.0012375414371490479
1747258498.2091527,1662,0.0010485295206308365
1747258498.6847887,1664,0.0023735370486974716
1747258499.1568544,1666,0.026328502222895622
1747258499.8647902,1669,0.00014253146946430206
1747258500.0959544,1670,0.0009886454790830612
1747258501.0266135,1674,0.00010418146848678589
1747258501.73039,1677,0.030686505138874054
1747258502.1934078,1679,0.0016600973904132843
1747258502.425324,1680,0.010456027463078499
1747258502.6561644,1681,0.05154573172330856
1747258502.885577,1682,0.03449681028723717
1747258503.5826082,1685,0.0015949960798025131
1747258503.816465,1686,0.022457197308540344
1747258504.0520825,1687,0.025069572031497955
1747258504.2835224,1688,0.0011642510071396828
1747258504.5277493,1689,0.005863533355295658
1747258504.7673907,1690,0.03651771321892738
1747258505.4768188,1693,0.005791951902210712
1747258505.715816,1694,0.006677279248833656
1747258505.9455347,1695,0.003098186105489731
1747258506.4239872,1697,0.061127543449401855
1747258506.6605773,1698,0.01591423898935318
1747258506.89855,1699,0.0003260187804698944
1747258507.1295729,1700,0.00023996829986572266
1747258507.5943267,1702,0.11673008650541306
1747258508.0665743,1704,0.009456133469939232
1747258508.7657478,1707,0.018546899780631065
1747258509.2224464,1709,0.0006706882268190384
1747258509.4519358,1710,0.042705975472927094
1747258509.6824713,1711,0.0003600548952817917
1747258509.9189084,1712,0.03561527281999588
1747258511.3106956,1718,0.10204200446605682
1747258511.53962,1719,0.001423826441168785
1747258512.241006,1722,0.04012670740485191
1747258512.4732203,1723,0.07642923295497894
1747258512.7031016,1724,0.06424760073423386
1747258512.9358907,1725,0.018028035759925842
1747258514.1035144,1730,0.08747337758541107
1747258515.9724605,1738,0.006706485524773598
1747258516.2104595,1739,0.024180196225643158
1747258516.451411,1740,0.0064477138221263885
1747258517.1668148,1743,0.010207803919911385
1747258517.6376047,1745,0.0655774250626564
1747258518.3474302,1748,0.0035638008266687393
1747258518.5892901,1749,0.03473987430334091
1747258518.8182359,1750,0.008645613677799702
1747258519.050512,1751,0.04610241949558258
1747258519.5064106,1753,0.020502492785453796
1747258519.7334814,1754,0.050581082701683044
1747258520.4119704,1757,0.0007398780435323715
1747258521.56015,1762,0.03762307018041611
1747258521.786234,1763,0.051208872348070145
1747258522.239853,1765,0.031066030263900757
1747258522.4666438,1766,0.029233425855636597
1747258522.9193106,1768,0.013028702698647976
1747258524.5462086,1775,0.01932346075773239
1747258524.7797074,1776,0.0010013394057750702
1747258525.0144923,1777,0.0021749604493379593
1747258525.720137,1780,0.047988779842853546
1747258525.9556417,1781,0.0035186894237995148
1747258526.6709306,1784,0.0037314938381314278
1747258526.9088523,1785,0.044003140181303024
1747258527.1533263,1786,0.03809972107410431
1747258527.3897514,1787,0.016829723492264748
1747258527.875822,1789,0.02409609593451023
1747258528.1293132,1790,0.04025830328464508
1747258528.6050513,1792,0.0018884874880313873
1747258529.1085405,1794,0.020768173038959503
1747258529.600315,1796,0.01979631744325161
1747258529.831996,1797,0.05302618443965912
1747258530.5526388,1800,0.09003286808729172
1747258531.0236278,1802,0.0019041001796722412
1747258531.2695227,1803,0.025808030739426613
1747258531.5001733,1804,0.04170115292072296
1747258532.4305644,1808,0.03349751979112625
1747258532.8924186,1810,0.002299225889146328
1747258533.8395221,1814,0.018969297409057617
1747258534.323083,1816,0.03417688608169556
1747258534.792538,1818,0.0012568561360239983
1747258535.0293386,1819,0.008283623494207859
1747258535.983289,1823,0.002821248024702072
1747258536.6901908,1826,0.026639917865395546
1747258536.9210331,1827,0.025226710364222527
1747258537.3898578,1829,0.01258933451026678
1747258537.6193986,1830,0.011235097423195839
1747258538.081259,1832,0.04499446973204613
1747258538.332227,1833,0.04611534997820854
1747258538.572405,1834,0.019257839769124985
1747258539.061296,1836,0.02184142731130123
1747258539.304564,1837,0.002275988459587097
1747258539.5499494,1838,0.11981936544179916
1747258541.0040345,1844,0.04242129623889923
1747258541.234278,1845,0.0009190607815980911
1747258541.4667957,1846,0.05674375593662262
1747258541.6963625,1847,0.0010211803019046783
1747258541.9290166,1848,0.0076058851554989815
1747258542.6283288,1851,0.0016621630638837814
1747258543.0927973,1853,0.013925009407103062
1747258543.7886229,1856,0.015407155267894268
1747258544.7240195,1860,0.0008727684617042542
1747258545.6529703,1864,0.026647016406059265
1747258545.883147,1865,0.01333947665989399
1747258546.1129444,1866,0.012405531480908394
1747258546.3481772,1867,0.06844408810138702
1747258547.2935731,1871,0.005469849333167076
1747258547.5269058,1872,0.02114163339138031
1747258547.7620678,1873,0.04843520373106003
1747258547.9988797,1874,0.014720575883984566
1747258548.243474,1875,0.03100448101758957
1747258548.7162113,1877,0.058652639389038086
1747258549.186083,1879,0.044548943638801575
1747258549.4210088,1880,0.0026226844638586044
1747258550.1334686,1883,0.00951024703681469
1747258550.3700147,1884,0.0354221872985363
1747258550.8335035,1886,0.05090747028589249
1747258551.2998803,1888,0.026131659746170044
1747258551.770398,1890,0.007191934622824192
1747258552.0053883,1891,0.002042718231678009
1747258552.9321113,1895,0.011085710488259792
1747258553.8528156,1899,0.01755993440747261
1747258554.3163235,1901,0.09434603899717331
1747258554.5477753,1902,0.025470800697803497
1747258555.4745026,1906,0.0191846564412117
1747258555.9391813,1908,0.0013099126517772675
1747258556.1715984,1909,0.04637034982442856
1747258556.4069903,1910,0.028738969936966896
1747258557.104084,1913,0.0002994649112224579
1747258557.8050413,1916,0.026277225464582443
1747258558.2777126,1918,0.03040570765733719
1747258559.689168,1924,0.05734105035662651
1747258559.9208868,1925,0.007458237931132317
1747258560.1549194,1926,0.0028701052069664
1747258560.620901,1928,0.0037058833986520767
1747258560.8566167,1929,0.0014272425323724747
1747258561.5500708,1932,0.0022769980132579803
1747258562.2392871,1935,0.05408104509115219
1747258562.4689023,1936,0.05003133416175842
1747258563.1598957,1939,0.0011733472347259521
1747258563.392388,1940,0.007200969383120537
1747258563.6240768,1941,0.025671768933534622
1747258563.8538435,1942,0.013823488727211952
1747258564.5519073,1945,0.005064858123660088
1747258565.0238037,1947,0.0015863161534070969
1747258565.7159448,1950,0.05146588385105133
1747258565.9465413,1951,0.0007449276745319366
1747258566.4068336,1953,0.005322795361280441
1747258567.1000838,1956,0.0019621141254901886
1747258568.0353687,1960,0.0007455199956893921
1747258568.2652612,1961,0.23683853447437286
1747258568.499437,1962,0.005551626905798912
1747258568.7308903,1963,0.059454042464494705
1747258568.9665892,1964,0.0016137808561325073
1747258569.4304845,1966,0.006333062890917063
1747258569.6616752,1967,0.032202884554862976
1747258569.9002092,1968,0.033792417496442795
1747258570.1309686,1969,0.1346394568681717
1747258571.529298,1975,0.021159319207072258
1747258571.9929662,1977,0.011803770437836647
1747258572.2323503,1978,0.038132164627313614
1747258572.4698105,1979,0.009663498029112816
1747258572.700703,1980,0.07336992025375366
1747258572.9341166,1981,0.002193460240960121
1747258573.1669095,1982,0.0038675544783473015
1747258573.4060655,1983,0.0008215364068746567
1747258573.8677573,1985,0.024775736033916473
1747258574.3259156,1987,0.018815744668245316
1747258574.557934,1988,0.02021012268960476
1747258574.793604,1989,0.004776420071721077
1747258575.2607174,1991,0.004150599241256714
1747258575.4934745,1992,0.046366188675165176
1747258575.7320185,1993,0.013912182301282883
1747258576.194683,1995,0.045242585241794586
1747258577.1166947,1999,0.05428609997034073


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_39_987621-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258068.9596543,0,0.07515037059783936
1747258069.6820147,3,0.04398857429623604
1747258069.914458,4,0.4185836911201477
1747258071.309665,10,0.39923831820487976
1747258071.5401306,11,0.5564863085746765
1747258072.246345,14,1.206853985786438
1747258072.4738426,15,1.5630993843078613
1747258073.154669,18,0.8903419971466064
1747258073.390986,19,1.4345014095306396
1747258073.625116,20,1.279151439666748
1747258074.0822923,22,1.0265337228775024
1747258074.3133278,23,1.3230196237564087
1747258075.0030644,26,1.476668357849121
1747258075.2307231,27,1.1334668397903442
1747258076.6010673,33,1.1266453266143799
1747258077.2813866,36,0.9842495918273926
1747258077.5112772,37,1.4504939317703247
1747258077.743155,38,1.0626646280288696
1747258077.9692438,39,1.658032774925232
1747258078.1952085,40,1.4237746000289917
1747258079.8085365,47,1.1610511541366577
1747258080.035286,48,0.3654939532279968
1747258080.2653437,49,0.5902898907661438
1747258080.7224512,51,1.2816758155822754
1747258080.9486737,52,0.553674578666687
1747258081.4041266,54,1.6740437746047974
1747258082.0945075,57,1.3151130676269531
1747258082.7953136,60,0.663694441318512
1747258083.0301056,61,0.8664002418518066
1747258083.2576919,62,1.1603333950042725
1747258083.493299,63,1.4323745965957642
1747258083.9581575,65,0.835382878780365
1747258084.1842284,66,0.8303797841072083
1747258084.4190216,67,1.9248312711715698
1747258084.6521394,68,1.108837366104126
1747258085.109102,70,0.7922133803367615
1747258085.3361516,71,0.7982456684112549
1747258086.7081103,77,0.5883381366729736
1747258087.1690843,79,0.8881444931030273
1747258087.3955867,80,0.9908044934272766
1747258087.8546417,82,1.2255654335021973
1747258088.081301,83,0.98805171251297
1747258088.541566,85,1.1482590436935425
1747258089.4798734,89,0.909535825252533
1747258089.7247286,90,0.8624082207679749
1747258090.9175107,95,1.1845237016677856
1747258091.9071336,99,0.7889378666877747
1747258092.1498604,100,1.1334145069122314
1747258092.8902857,103,0.8927258849143982
1747258093.6123931,106,0.923901379108429
1747258093.8505154,107,1.3894530534744263
1747258094.3378909,109,0.48802852630615234
1747258095.5352576,114,1.7584294080734253
1747258096.0527182,116,0.7414786219596863
1747258097.2816603,121,0.8170857429504395
1747258098.2367506,125,0.8075125813484192
1747258098.4838514,126,0.6615532636642456
1747258098.9859412,128,0.6344575881958008
1747258099.4908679,130,0.6666949987411499
1747258099.7336917,131,0.6161311268806458
1747258099.984143,132,0.7849324345588684
1747258100.956388,136,0.7355028986930847
1747258101.1999474,137,0.6187869906425476
1747258102.6357658,143,0.7017160654067993
1747258102.8656292,144,0.9651609659194946
1747258103.3270178,146,0.7339287996292114
1747258103.5622241,147,0.7211045026779175
1747258104.2758121,150,1.250889778137207
1747258105.9172504,157,0.6343900561332703
1747258106.38382,159,0.6704673171043396
1747258106.6175458,160,0.47054120898246765
1747258107.081779,162,1.257420539855957
1747258107.5480993,164,0.741330623626709
1747258108.0127091,166,0.5293064117431641
1747258108.9751694,170,0.845815896987915
1747258109.2257729,171,0.7391497492790222
1747258109.4711285,172,0.7708872556686401
1747258110.19114,175,1.5612609386444092
1747258110.4292114,176,1.056316614151001
1747258110.66416,177,0.907698392868042
1747258110.9057844,178,1.089931845664978
1747258111.377097,180,0.9278449416160583
1747258111.6140332,181,0.8492305278778076
1747258112.3561513,184,0.4648202359676361
1747258112.6057773,185,0.61672443151474
1747258112.8656325,186,0.6766413450241089
1747258113.6009333,189,0.9726522564888
1747258113.8511395,190,0.8158659934997559
1747258114.1001613,191,0.4062604010105133
1747258114.3471081,192,0.7683369517326355
1747258115.075693,195,1.4999006986618042
1747258116.034031,199,0.7381924390792847
1747258116.28073,200,1.1722687482833862
1747258116.7662935,202,0.43117228150367737
1747258116.9983957,203,0.6024519801139832
1747258117.2307866,204,0.5478626489639282
1747258117.468145,205,0.5641990303993225
1747258117.9318936,207,1.1158432960510254
1747258118.401658,209,0.8094901442527771
1747258118.8806531,211,1.3499610424041748
1747258119.3587387,213,0.9735893607139587
1747258119.8258128,215,0.7095192074775696
1747258120.0577803,216,1.167137622833252
1747258120.519084,218,0.49914202094078064
1747258120.751956,219,0.6738300323486328
1747258120.988109,220,0.7296168804168701
1747258121.2267435,221,1.1003504991531372
1747258121.4677181,222,0.798665463924408
1747258121.936486,224,0.716670572757721
1747258122.1790824,225,0.5273807644844055
1747258123.1099155,229,0.8066663146018982
1747258124.5220318,235,0.7672104835510254
1747258124.998888,237,1.4015393257141113
1747258125.231974,238,0.9860320091247559
1747258125.461099,239,0.8322451114654541
1747258125.9303334,241,1.3491039276123047
1747258126.1606264,242,1.1103918552398682
1747258126.6207232,244,0.9552215337753296
1747258126.8505301,245,1.6243658065795898
1747258127.0802832,246,0.9539365172386169
1747258127.3097296,247,1.5227067470550537
1747258128.4922311,252,1.557429552078247
1747258128.7337022,253,0.7905418872833252
1747258128.9618049,254,0.886330246925354
1747258129.650788,257,0.9835476875305176
1747258129.880638,258,0.7358818054199219
1747258130.1136742,259,0.5457354187965393
1747258130.346155,260,0.38383978605270386
1747258130.8109698,262,0.6383536458015442
1747258132.6707048,270,1.1637530326843262
1747258132.902576,271,0.683742880821228
1747258133.6082177,274,0.703681230545044
1747258133.8485308,275,1.2151557207107544
1747258134.0776517,276,0.7879754304885864
1747258134.543308,278,0.9701924324035645
1747258135.0190344,280,0.844504714012146
1747258135.5091603,282,0.6880119442939758
1747258135.7400138,283,0.5294106006622314
1747258136.2211642,285,0.5146769881248474
1747258136.6904817,287,1.1938918828964233
1747258136.922495,288,0.9996427297592163
1747258137.3926752,290,1.0967496633529663
1747258138.5737202,295,1.5938671827316284
1747258138.8040886,296,1.3528395891189575
1747258139.0338817,297,1.2581877708435059
1747258139.2702756,298,1.3826667070388794
1747258140.669528,304,1.1734240055084229
1747258141.1468134,306,0.7568190097808838
1747258141.6113033,308,0.8339880108833313
1747258141.8413813,309,1.7131969928741455
1747258142.544805,312,0.8440077304840088
1747258142.7870305,313,0.7442195415496826
1747258143.5120556,316,0.6460505127906799
1747258143.9993002,318,0.9179403781890869
1747258144.235234,319,1.1732537746429443
1747258144.9723535,322,1.1007355451583862
1747258145.447212,324,0.5465587973594666
1747258146.6583557,329,0.6192998290061951
1747258146.9013433,330,0.3938329219818115
1747258147.139466,331,0.3565796911716461
1747258147.3789623,332,0.6145517826080322
1747258148.5561073,337,0.9249228835105896
1747258148.7919137,338,1.592616319656372
1747258149.26062,340,0.41321486234664917
1747258149.9703887,343,1.053658127784729
1747258150.2108712,344,0.40462765097618103
1747258150.4484844,345,0.7361054420471191
1747258150.6852705,346,0.5416108965873718
1747258151.1492324,348,0.9414846897125244
1747258151.6133049,350,1.0961023569107056
1747258152.0774002,352,0.9468312859535217
1747258152.308509,353,0.6567668914794922
1747258152.5495296,354,0.691011905670166
1747258153.4760451,358,1.3144598007202148
1747258153.9411004,360,0.590944230556488
1747258154.4057574,362,0.7866841554641724
1747258154.6389253,363,0.3611934185028076
1747258154.879016,364,0.7603461146354675
1747258155.1132605,365,1.1848829984664917
1747258155.350879,366,1.1224743127822876
1747258155.5838423,367,0.4864679276943207
1747258155.8171394,368,1.3440908193588257
1747258157.2707744,374,0.4445483684539795
1747258157.994006,377,0.6924595236778259
1747258158.2354603,378,1.0247844457626343
1747258159.9166477,385,0.5912032723426819
1747258160.1500926,386,0.6600509285926819
1747258161.0898921,390,0.8060122728347778
1747258161.3267207,391,0.8789826035499573
1747258161.5575297,392,0.8024063110351562
1747258161.7897966,393,0.9045000076293945
1747258162.0201514,394,0.7814493775367737
1747258162.2496195,395,0.5071307420730591
1747258162.4785848,396,1.2391724586486816
1747258162.7076783,397,0.7636560797691345
1747258162.939166,398,0.6479924321174622
1747258163.171486,399,1.0705777406692505
1747258163.6312926,401,0.9226517677307129
1747258163.858995,402,0.8156650066375732
1747258164.3161366,404,0.4927036166191101
1747258165.2405133,408,1.0174602270126343
1747258165.4898322,409,0.5806195139884949
1747258166.2058127,412,1.8106727600097656
1747258166.4460094,413,1.3461734056472778
1747258166.6851227,414,0.5988462567329407
1747258166.9296687,415,0.8817912936210632
1747258167.6556194,418,0.7932067513465881
1747258168.37853,421,1.1228569746017456
1747258168.6236587,422,1.259764552116394
1747258169.36554,425,0.7190340161323547
1747258169.6077242,426,1.4980226755142212
1747258170.5934,430,0.6143733263015747
1747258170.8579159,431,0.8389720320701599
1747258171.5948644,434,0.775087296962738
1747258171.8481324,435,0.4769311845302582
1747258172.0923972,436,0.5133132338523865
1747258172.3345637,437,0.6292988657951355
1747258172.5724137,438,1.0487936735153198
1747258172.810606,439,0.8940818905830383
1747258173.0521283,440,0.4687688648700714
1747258173.2918768,441,0.9617007970809937
1747258173.7592573,443,1.4191999435424805
1747258173.9919538,444,1.138811469078064
1747258174.2243297,445,0.9421934485435486
1747258174.4597924,446,2.534905195236206
1747258175.410508,450,1.4991222620010376
1747258175.6427653,451,1.5360050201416016
1747258175.8744912,452,0.7104752659797668
1747258176.1059508,453,0.767926037311554
1747258176.3411825,454,0.7421422004699707
1747258176.8095284,456,1.4402141571044922
1747258177.282679,458,1.0104939937591553
1747258177.7490675,460,1.2432613372802734
1747258177.981995,461,0.6726683974266052
1747258178.6881769,464,0.5891181230545044
1747258178.9218283,465,0.6030156016349792
1747258179.1564038,466,1.261164665222168
1747258179.624679,468,0.4957944452762604
1747258180.1000838,470,0.5521149635314941
1747258181.053933,474,0.848089873790741
1747258181.3107018,475,1.2523765563964844
1747258182.0314329,478,0.4931420683860779
1747258182.27082,479,1.3596866130828857
1747258182.5023923,480,1.0226142406463623
1747258182.7376733,481,0.45973387360572815
1747258182.9736602,482,0.8993555903434753
1747258183.211558,483,0.6094377040863037
1747258183.452067,484,1.2158721685409546
1747258183.9269137,486,1.0287771224975586
1747258184.1629696,487,0.8266147971153259
1747258184.4096837,488,0.7231435775756836
1747258184.6672425,489,1.0702213048934937
1747258185.1601841,491,0.8271644711494446
1747258185.8800402,494,1.134666085243225
1747258186.8472085,498,0.9812485575675964
1747258187.5712786,501,0.7491407990455627
1747258187.814149,502,0.781484842300415
1747258188.0615218,503,0.8341993093490601
1747258188.7869244,506,1.294755220413208
1747258189.2675726,508,1.0134894847869873
1747258189.5081823,509,0.6108710765838623
1747258189.7515986,510,0.9167814254760742
1747258189.9947634,511,0.7836955189704895
1747258190.2348256,512,1.0815436840057373
1747258190.473868,513,0.8730669021606445
1747258190.713249,514,0.9608982801437378
1747258191.4380505,517,0.9993975162506104
1747258191.6864657,518,0.9502708911895752
1747258191.927456,519,0.758510947227478
1747258192.1744645,520,0.7548974752426147
1747258192.896818,523,0.5924555063247681
1747258194.5590782,530,0.8915385603904724
1747258195.252846,533,0.7155339121818542
1747258195.4827206,534,0.8933600187301636
1747258195.9423168,536,0.7184450030326843
1747258196.183711,537,0.7485519647598267
1747258196.4179878,538,0.5303648710250854
1747258196.6501594,539,0.8396819829940796
1747258196.8811526,540,2.2350902557373047
1747258197.3527174,542,1.147586464881897
1747258197.591064,543,2.593338966369629
1747258197.8326318,544,1.7249277830123901
1747258198.3076847,546,1.2557331323623657
1747258198.5467896,547,1.7513413429260254
1747258199.255276,550,0.7643479704856873
1747258199.721209,552,0.8466500639915466
1747258200.181428,554,1.4528392553329468
1747258200.4121318,555,1.1730287075042725
1747258200.6553848,556,0.9021139740943909
1747258202.1147182,562,0.7303618788719177
1747258202.3641539,563,0.675060510635376
1747258202.61298,564,0.841876745223999
1747258203.5596411,568,1.3402928113937378
1747258204.273002,571,0.47718673944473267
1747258204.7471879,573,0.5889943838119507
1747258205.4436643,576,2.0312013626098633
1747258206.3991625,580,1.427185297012329
1747258207.3557172,584,1.4889957904815674
1747258207.5928679,585,0.9390453696250916
1747258207.8339992,586,0.9120592474937439
1747258208.3137734,588,1.0913623571395874
1747258208.7857556,590,1.2394845485687256
1747258209.0195718,591,1.004842758178711
1747258209.2535815,592,0.760801374912262
1747258209.7192922,594,1.592767357826233
1747258210.196071,596,0.9581387042999268
1747258210.434043,597,1.6377724409103394
1747258210.6731446,598,0.9167510867118835
1747258210.9163969,599,0.999592661857605
1747258211.4038582,601,0.5823137164115906
1747258211.643918,602,1.3402559757232666
1747258211.88417,603,0.894669234752655
1747258212.381913,605,1.2194703817367554
1747258213.1009474,608,1.1750205755233765
1747258213.5818264,610,0.6710309982299805
1747258214.2989187,613,1.094515085220337
1747258214.54233,614,0.9424595236778259
1747258215.019452,616,1.5470385551452637
1747258215.5026865,618,1.5211695432662964
1747258215.9918706,620,1.2767339944839478
1747258216.472416,622,1.4865564107894897
1747258216.7139602,623,0.6374354362487793
1747258217.4316883,626,1.0555763244628906
1747258217.9168289,628,1.072271466255188
1747258218.161065,629,0.6642937064170837
1747258219.123186,633,0.7547793984413147
1747258219.6018581,635,0.7742198705673218
1747258220.0810056,637,1.2623695135116577
1747258220.7999673,640,1.5771037340164185
1747258221.039437,641,1.947579026222229
1747258221.278905,642,0.8371672034263611
1747258221.5139315,643,0.8189919590950012
1747258221.755719,644,1.5238022804260254
1747258221.9953036,645,1.094159483909607
1747258222.97502,649,1.470167636871338
1747258223.4542198,651,1.1742050647735596
1747258223.6939738,652,2.0197441577911377
1747258223.9324322,653,1.1661887168884277
1747258224.1763802,654,0.9414635300636292
1747258224.421805,655,0.8587237596511841
1747258225.1518393,658,1.4865375757217407
1747258225.3893251,659,1.0048259496688843
1747258225.632589,660,1.414945125579834
1747258227.3348513,667,0.9596353769302368
1747258228.0579584,670,0.45482856035232544
1747258229.2924535,675,0.7757547497749329
1747258229.542973,676,1.054090142250061
1747258229.7894952,677,2.7716376781463623
1747258230.5193682,680,0.9677095413208008
1747258231.0007985,682,0.6509323120117188
1747258231.240689,683,0.7743940353393555
1747258231.4874563,684,1.4244613647460938
1747258232.2025,687,1.0194796323776245
1747258233.4080164,692,1.7094600200653076
1747258233.8848686,694,1.6320658922195435
1747258234.1245594,695,1.742997407913208
1747258234.3696797,696,1.0644819736480713
1747258234.6092846,697,1.181801438331604
1747258235.0834706,699,0.822871208190918
1747258235.8098297,702,1.4327739477157593
1747258236.0509133,703,2.217769145965576
1747258236.5361147,705,1.8624842166900635
1747258237.5241218,709,0.8157868385314941
1747258237.765276,710,1.6648774147033691
1747258238.2459419,712,1.6722545623779297
1747258238.9828887,715,1.2106127738952637
1747258239.4831114,717,1.442745327949524
1747258239.9698493,719,1.4217153787612915
1747258240.212065,720,0.9645026922225952
1747258240.460249,721,1.3142647743225098
1747258240.938157,723,2.0352327823638916
1747258241.422103,725,1.309644341468811
1747258241.6700444,726,1.3310010433197021
1747258241.9199882,727,2.1847264766693115
1747258242.1614165,728,0.8543917536735535
1747258242.4137907,729,1.2868977785110474
1747258242.893895,731,1.4600685834884644
1747258243.1396015,732,0.7751989364624023
1747258243.3779714,733,0.9771101474761963
1747258244.5686388,738,1.5568994283676147
1747258244.8104272,739,1.6616159677505493
1747258245.0527642,740,0.6982229351997375
1747258245.5316346,742,1.6208688020706177
1747258245.772192,743,1.108139991760254
1747258246.011271,744,0.7722949981689453
1747258246.2513633,745,0.9829229712486267
1747258247.9261146,752,1.1818572282791138
1747258248.6371553,755,1.3624882698059082
1747258248.8762095,756,1.321742057800293
1747258249.3480191,758,2.8400352001190186
1747258250.5387275,763,2.910627603530884
1747258250.7816272,764,1.154280185699463
1747258251.027329,765,1.2014633417129517
1747258251.7383654,768,1.411418080329895
1747258252.2042737,769,1.2780299186706543
1747258252.929848,772,0.7802538275718689
1747258253.163855,773,1.1894540786743164
1747258253.6411412,775,0.9982258081436157
1747258253.877678,776,0.5654659867286682
1747258254.3622525,778,0.6272896528244019
1747258254.601138,779,0.5012785196304321
1747258254.841018,780,2.0323472023010254
1747258255.0778277,781,1.3187617063522339
1747258255.3267205,782,0.7506992220878601
1747258256.755347,788,1.9815908670425415
1747258256.989834,789,1.3432272672653198
1747258257.4629316,791,1.025570034980774
1747258257.9370825,793,1.387316346168518
1747258258.4097323,795,2.30094313621521
1747258258.646642,796,1.7963818311691284
1747258259.3584025,799,2.3734676837921143
1747258259.6029913,800,1.3966237306594849
1747258260.5590937,804,1.804559350013733
1747258260.8041334,805,1.716661810874939
1747258261.0481122,806,3.7226855754852295
1747258261.2858374,807,1.6670743227005005
1747258262.0109074,810,2.469820976257324
1747258262.7472606,813,1.1221596002578735
1747258263.9668603,818,0.8642870783805847
1747258264.2120354,819,1.8683116436004639
1747258264.6867821,821,1.6616541147232056
1747258264.928185,822,3.215019941329956
1747258265.168732,823,2.4103620052337646
1747258265.6440032,825,1.3606120347976685
1747258265.880056,826,1.1438367366790771
1747258266.1144497,827,0.6716811060905457
1747258266.3478563,828,1.4315248727798462
1747258267.2860253,832,1.1720269918441772
1747258267.5244193,833,1.9383162260055542
1747258267.9849136,835,3.0861282348632812
1747258268.2150276,836,0.6875269412994385
1747258268.454909,837,0.9106329083442688
1747258268.9367158,839,1.556374192237854
1747258269.1726954,840,1.9032515287399292
1747258269.8803775,843,1.2023515701293945
1747258270.3722358,845,0.7337419390678406
1747258271.5998363,850,1.1289876699447632
1747258271.8388033,851,1.6892963647842407
1747258272.5668058,854,0.8440001010894775
1747258273.2985582,857,1.184499740600586
1747258274.0231373,860,1.5587233304977417
1747258274.5011282,862,1.7324308156967163
1747258275.2211008,865,0.9459822177886963
1747258275.4597783,866,0.46223756670951843
1747258276.4240909,870,0.8451861143112183
1747258276.6754005,871,1.9280699491500854
1747258279.1017656,881,1.4515697956085205
1747258279.5784779,883,1.9310927391052246
1747258279.8183308,884,3.342395782470703
1747258280.0571365,885,0.4907531142234802
1747258280.29652,886,1.03700590133667
1747258280.780995,888,2.4658279418945312
1747258281.2605493,890,0.860586941242218
1747258281.7406752,892,1.0279982089996338
1747258282.4682808,895,1.3642969131469727
1747258282.954145,897,0.7333158254623413
1747258283.2003171,898,3.536367177963257
1747258283.951168,901,1.4010975360870361
1747258284.2011287,902,1.4684711694717407
1747258284.6835144,904,1.9353411197662354
1747258285.1637728,906,0.09829835593700409
1747258285.409055,907,1.6222705841064453
1747258285.6512065,908,0.5085014700889587
1747258286.1355011,910,0.9570844173431396
1747258286.3737953,911,0.6778009533882141
1747258287.116339,914,2.9797046184539795
1747258288.0707448,918,1.2572897672653198
1747258288.324098,919,1.485101342201233
1747258288.8030915,921,0.6663013100624084
1747258289.283729,923,1.1872358322143555
1747258290.2359996,927,1.2787152528762817
1747258290.473508,928,1.3950316905975342
1747258290.708379,929,0.8717663884162903
1747258290.9443145,930,4.9966559410095215
1747258291.180195,931,1.1049317121505737
1747258291.4158044,932,0.9233132004737854
1747258291.6532214,933,2.0066075325012207
1747258292.1413898,935,2.339538812637329
1747258293.0974722,939,0.6483471393585205
1747258293.578762,941,0.9604474902153015
1747258293.822036,942,4.787349224090576
1747258294.5654244,945,2.1727616786956787
1747258295.5552845,949,1.0115808248519897
1747258296.2703674,952,0.7586719393730164
1747258296.7458556,954,1.2654329538345337
1747258296.9840899,955,1.9343571662902832
1747258297.2236228,956,5.2513427734375
1747258298.1918669,960,0.8741251826286316
1747258298.6700027,962,1.6558459997177124
1747258298.9070764,963,2.3335213661193848
1747258299.1379948,964,0.7474452257156372
1747258299.3736186,965,1.4373072385787964
1747258299.8328252,967,0.8412976264953613
1747258300.062289,968,3.457057237625122
1747258300.7533276,971,2.073211193084717
1747258301.9450908,976,0.9733946323394775
1747258302.4129572,978,2.454586982727051
1747258302.650143,979,0.8914429545402527
1747258303.1311665,981,1.2779282331466675
1747258303.3728433,982,1.3616836071014404
1747258304.348553,986,1.214063048362732
1747258304.8208342,988,2.4969139099121094
1747258305.0559802,989,3.618838310241699
1747258305.2968779,990,1.3542896509170532
1747258305.768443,992,1.3049992322921753
1747258306.2425342,994,1.8010942935943604
1747258306.4855094,995,0.8268221020698547
1747258306.722476,996,3.59012770652771
1747258307.215428,998,1.0814200639724731
1747258307.4557803,999,1.3090635538101196
1747258307.9362974,1001,1.6700316667556763
1747258308.181009,1002,3.5469324588775635
1747258308.421074,1003,1.1724437475204468
1747258308.6692147,1004,1.59737229347229
1747258308.9123046,1005,2.8430075645446777
1747258309.1526961,1006,1.756493091583252
1747258310.3695357,1011,2.2574117183685303
1747258310.8508937,1013,1.3615210056304932
1747258311.3710983,1015,3.761263132095337
1747258311.6108558,1016,4.396944046020508
1747258311.859459,1017,1.9972045421600342
1747258313.0718253,1022,2.4144155979156494
1747258314.0386868,1026,1.3036822080612183
1747258314.5164115,1028,4.43867826461792
1747258314.7587469,1029,3.6041715145111084
1747258316.2184846,1035,1.61696457862854
1747258316.4591675,1036,2.3393750190734863
1747258316.709955,1037,3.1289520263671875
1747258316.9505317,1038,2.3730838298797607
1747258317.2020802,1039,2.145050048828125
1747258318.1758132,1043,3.1922621726989746
1747258318.646267,1045,1.8884137868881226
1747258318.88534,1046,5.271965026855469
1747258320.342447,1052,2.288267135620117
1747258320.5810826,1053,1.736027479171753
1747258321.2987638,1056,1.0736812353134155
1747258321.7747562,1058,2.6867382526397705
1747258322.0206444,1059,3.2352421283721924
1747258322.2595382,1060,4.387208461761475
1747258322.7363555,1062,3.82438063621521
1747258323.477613,1065,3.980074167251587
1747258323.71721,1066,1.0658563375473022
1747258323.9622712,1067,2.7265079021453857
1747258324.445647,1069,2.1567580699920654
1747258324.690946,1070,1.3267710208892822
1747258324.9303076,1071,4.220475196838379
1747258325.171036,1072,3.4737493991851807
1747258325.4117756,1073,2.723595142364502
1747258325.6507668,1074,0.7855079174041748
1747258326.3623254,1077,2.336003065109253
1747258326.5959136,1078,2.6294758319854736
1747258327.0745094,1080,0.4802931547164917
1747258327.3107612,1081,0.7089828848838806
1747258327.5467362,1082,2.631711959838867
1747258328.244745,1085,3.738974094390869
1747258328.477299,1086,2.726407289505005
1747258328.7125766,1087,1.4999017715454102
1747258329.6511936,1091,2.7833073139190674
1747258329.8857477,1092,0.6439835429191589
1747258330.1177993,1093,0.9860566258430481
1747258331.2904594,1098,1.6147257089614868
1747258331.7642627,1100,2.405212879180908
1747258332.2654502,1102,2.027524471282959
1747258332.5183997,1103,0.8016963601112366
1747258332.7712002,1104,1.0983139276504517
1747258333.5002644,1107,1.4264185428619385
1747258333.7426121,1108,3.6991126537323
1747258333.9786694,1109,0.8095411658287048
1747258334.2143338,1110,1.9282892942428589
1747258334.4571967,1111,3.322338819503784
1747258334.6884801,1112,0.3189612627029419
1747258334.9199421,1113,2.7659873962402344
1747258335.152555,1114,4.401763916015625
1747258335.6209989,1116,2.0265204906463623
1747258336.330556,1119,0.7308089137077332
1747258336.8066428,1121,2.475546360015869
1747258337.0456982,1122,6.208276748657227
1747258337.7561433,1125,2.2850406169891357
1747258337.9917693,1126,3.1996121406555176
1747258338.4614859,1128,1.6259891986846924
1747258338.6958568,1129,1.6759421825408936
1747258338.9259582,1130,1.067166805267334
1747258339.1553423,1131,1.7006475925445557
1747258339.3841672,1132,1.7449544668197632
1747258339.8572094,1134,5.291553020477295
1747258340.0932388,1135,0.9464357495307922
1747258340.3297582,1136,4.735691547393799
1747258341.0332007,1139,6.0448808670043945
1747258341.7425964,1142,3.4516239166259766
1747258342.4511354,1145,1.6358511447906494
1747258342.6884263,1146,2.14272141456604
1747258343.1987362,1148,2.0630111694335938
1747258343.4470913,1149,4.097031593322754
1747258343.6879067,1150,5.820320129394531
1747258343.9272068,1151,1.7238668203353882
1747258344.1632252,1152,3.625112533569336
1747258344.3995678,1153,0.8852424621582031
1747258344.8748078,1155,5.195781707763672
1747258346.0523455,1160,2.1152467727661133
1747258346.5216486,1162,4.463840007781982
1747258346.998946,1164,5.451744079589844
1747258347.4733062,1166,0.19970481097698212
1747258347.7097344,1167,2.4476122856140137
1747258349.133893,1173,1.8662874698638916
1747258349.3713877,1174,2.8120839595794678
1747258349.8499467,1176,1.7715907096862793
1747258350.096522,1177,1.3006967306137085
1747258350.333105,1178,4.530217170715332
1747258351.2682474,1182,0.7212239503860474
1747258351.744525,1184,2.1253979206085205
1747258352.2316065,1186,2.692842483520508
1747258352.715097,1188,1.12297523021698
1747258352.9536302,1189,1.4266855716705322
1747258353.191053,1190,2.305290460586548
1747258353.9050112,1193,1.31004798412323
1747258354.1510162,1194,1.4216196537017822
1747258354.3884726,1195,1.3359732627868652
1747258354.869004,1197,1.8998112678527832
1747258355.1086082,1198,2.9420573711395264
1747258355.8232422,1201,2.0277678966522217
1747258356.0647833,1202,2.0663931369781494
1747258356.7827573,1205,7.370342254638672
1747258357.0202017,1206,2.6645901203155518
1747258357.2687204,1207,2.7200703620910645
1747258357.7673109,1209,0.5041893720626831
1747258358.7550385,1213,1.273077130317688
1747258358.997194,1214,8.763691902160645
1747258359.2315922,1215,0.7116034030914307
1747258359.706744,1217,2.006464958190918
1747258359.9446805,1218,0.9836002588272095
1747258361.1198046,1223,5.784329414367676
1747258361.599718,1225,2.2934730052948
1747258362.3014045,1228,3.685774803161621
1747258362.5370984,1229,2.9147331714630127
1747258363.2432113,1232,0.9601925611495972
1747258363.4847162,1233,4.56970739364624
1747258364.6736796,1238,1.050879716873169
1747258365.143804,1240,1.5156091451644897
1747258365.3759835,1241,3.216660261154175
1747258365.610814,1242,2.12862491607666
1747258365.8462403,1243,3.3683736324310303
1747258366.0795372,1244,3.2731785774230957
1747258366.313331,1245,2.244682788848877
1747258366.5476077,1246,0.648863673210144
1747258367.2623744,1249,2.295170307159424
1747258367.4947364,1250,1.2828837633132935
1747258367.7348583,1251,1.8902323246002197
1747258367.9742362,1252,2.236562967300415
1747258368.4558663,1254,3.450674533843994
1747258368.9255958,1256,2.3588626384735107
1747258369.16124,1257,1.5199847221374512
1747258369.8697226,1260,3.1270811557769775
1747258370.1056247,1261,1.9172472953796387
1747258370.8078933,1264,2.6603126525878906
1747258371.5018961,1267,5.905244827270508
1747258372.4269717,1271,1.3690283298492432
1747258373.6430728,1276,0.9882401823997498
1747258373.8823729,1277,2.159397602081299
1747258374.120554,1278,2.05845046043396
1747258375.094111,1282,0.6791149973869324
1747258375.8409398,1285,2.6884024143218994
1747258377.0680046,1290,3.8608529567718506
1747258377.8276272,1293,0.9948089718818665
1747258378.5455508,1296,2.056936025619507
1747258379.0230463,1298,1.4773472547531128
1747258379.262834,1299,1.8512029647827148
1747258379.9973052,1302,2.6951115131378174
1747258380.9715538,1306,0.9431205987930298
1747258381.9557037,1310,2.24751615524292
1747258382.8952305,1314,0.77960604429245
1747258383.1294103,1315,4.636989116668701
1747258384.3104787,1320,4.931489944458008
1747258384.777309,1322,2.8156847953796387
1747258385.0113058,1323,2.930673599243164
1747258385.4826918,1325,7.9435577392578125
1747258385.7149138,1326,3.6431610584259033
1747258386.1871767,1328,4.718020915985107
1747258387.9083598,1335,4.275280952453613
1747258390.1045423,1344,0.9721990823745728
1747258390.3436537,1345,4.878662109375
1747258390.8281364,1347,2.588925361633301
1747258391.067303,1348,1.9242595434188843
1747258391.795104,1351,3.965411424636841
1747258392.0366821,1352,2.8636209964752197
1747258392.509523,1354,0.9180145263671875
1747258393.4508207,1358,3.8953216075897217
1747258393.9186006,1360,2.3320231437683105
1747258394.8601973,1364,4.169262886047363
1747258395.0940304,1365,12.067845344543457
1747258395.3297381,1366,4.328005790710449
1747258395.5628304,1367,5.326740741729736
1747258395.7971945,1368,2.977692127227783
1747258396.7280724,1372,3.3756227493286133
1747258396.9594939,1373,7.292642116546631
1747258397.4280071,1375,4.585670471191406
1747258397.6612318,1376,2.7338638305664062
1747258398.5956635,1380,0.9358817338943481
1747258399.7628355,1385,7.9162468910217285
1747258399.9939706,1386,2.7873435020446777
1747258400.9219863,1390,0.6478352546691895
1747258401.617863,1393,5.3899126052856445
1747258402.3158586,1396,3.156193256378174
1747258402.5489836,1397,1.547025442123413
1747258403.0132587,1399,1.473026156425476
1747258403.2470758,1400,1.7827154397964478
1747258403.9424913,1403,2.3972654342651367
1747258404.4071832,1405,2.710491418838501
1747258406.2683074,1413,8.059540748596191
1747258406.966671,1416,0.8830567598342896
1747258407.2021024,1417,7.4572319984436035
1747258407.6710389,1419,1.4560272693634033
1747258408.138142,1421,6.501970291137695
1747258408.3697686,1422,5.363718509674072
1747258410.4725955,1431,4.146728038787842
1747258410.7101173,1432,5.5920515060424805
1747258411.6705,1436,4.904388904571533
1747258412.1394534,1438,1.1541247367858887
1747258412.375484,1439,4.878809928894043
1747258412.603884,1440,4.48614501953125
1747258412.8452656,1441,3.957836151123047
1747258413.5438604,1444,1.703728437423706
1747258414.0131266,1446,4.19141960144043
1747258414.2494848,1447,7.79653787612915
1747258414.4871652,1448,3.4376702308654785
1747258414.716014,1449,5.961607933044434
1747258414.9446278,1450,3.3315839767456055
1747258415.173613,1451,2.7614526748657227
1747258415.4054775,1452,5.196726322174072
1747258415.8631449,1454,2.5972962379455566
1747258416.093059,1455,5.039490222930908
1747258416.330828,1456,2.3035292625427246
1747258416.566746,1457,4.514141082763672
1747258416.7980359,1458,6.391490936279297
1747258417.031153,1459,0.5475786924362183
1747258417.2675192,1460,1.2722094058990479
1747258417.5020893,1461,1.0620027780532837
1747258417.970744,1463,0.5208852291107178
1747258419.6954324,1470,7.026710033416748
1747258420.3979163,1473,6.139345169067383
1747258420.6313891,1474,3.779207468032837
1747258421.103104,1476,6.783380031585693
1747258421.338108,1477,4.403139114379883
1747258422.2735906,1481,1.3112094402313232
1747258422.5074909,1482,1.1812245845794678
1747258422.741736,1483,5.985104084014893
1747258423.6736448,1487,1.1025596857070923
1747258423.906449,1488,1.1073390245437622
1747258424.1378176,1489,6.747833251953125
1747258424.3691065,1490,0.47660815715789795
1747258424.6021261,1491,5.9884233474731445
1747258425.0650747,1493,8.485002517700195
1747258425.2983737,1494,1.8668098449707031
1747258426.228742,1498,0.9492113590240479
1747258426.4620953,1499,7.066980361938477
1747258426.6939726,1500,1.369481086730957
1747258427.169431,1502,9.388375282287598
1747258427.8889263,1505,4.237793922424316
1747258428.8613238,1509,7.508312702178955
1747258429.1055384,1510,4.268752098083496
1747258429.3476775,1511,5.06543493270874
1747258429.8236883,1513,2.0035390853881836
1747258430.2957933,1515,2.7318620681762695
1747258430.5300176,1516,6.162714004516602
1747258432.1634026,1523,0.18360497057437897
1747258432.8573995,1526,5.016696453094482
1747258433.327671,1528,5.5799055099487305
1747258434.7100446,1534,3.5312485694885254
1747258435.398355,1537,4.795806407928467
1747258435.626133,1538,2.5831074714660645
1747258436.3294666,1541,12.542519569396973
1747258437.3028057,1545,0.9717692136764526
1747258437.773607,1547,6.157902717590332
1747258438.0042765,1548,9.27132511138916
1747258438.7155952,1551,8.101441383361816
1747258438.9492996,1552,5.153213024139404
1747258439.1880968,1553,4.476286888122559
1747258439.6614146,1555,6.7231764793396
1747258440.1261685,1557,4.943213939666748
1747258441.3032403,1562,5.16956090927124
1747258441.7748578,1564,1.5661345720291138
1747258442.008506,1565,3.6468844413757324
1747258442.2400146,1566,0.8227279782295227
1747258442.7098684,1568,2.373351812362671
1747258443.1918561,1570,0.821221649646759
1747258443.4248235,1571,7.396726131439209
1747258443.66005,1572,4.743705749511719
1747258443.897423,1573,8.232336044311523
1747258444.6149964,1576,5.330682754516602
1747258445.0965834,1578,8.460278511047363
1747258445.3360648,1579,1.8382596969604492
1747258445.5701382,1580,1.8273698091506958
1747258445.8060918,1581,6.392822742462158
1747258446.0421538,1582,0.9762333035469055
1747258446.7390454,1585,4.981916904449463
1747258447.9034166,1590,5.58171272277832
1747258449.0723357,1595,4.657308578491211
1747258449.3070273,1596,7.312326431274414
1747258449.5435305,1597,4.109113693237305
1747258450.4845164,1601,1.1975593566894531
1747258450.7192113,1602,5.2860565185546875
1747258450.9516573,1603,5.76682710647583
1747258452.5877364,1610,7.305832862854004
1747258452.8181312,1611,4.442416667938232
1747258453.2817533,1613,8.799361228942871
1747258453.5138698,1614,5.4590325355529785
1747258453.9759383,1616,1.5305899381637573
1747258454.9112885,1620,6.7691144943237305
1747258455.3755019,1622,0.3926166296005249
1747258455.8434505,1624,10.656623840332031
1747258456.3106093,1626,6.757866859436035
1747258456.542638,1627,1.145409107208252
1747258457.4642944,1631,4.588198184967041
1747258458.3869364,1635,9.71239948272705
1747258458.6205835,1636,2.144078254699707
1747258458.8597128,1637,1.7302355766296387
1747258459.0907288,1638,0.5184376239776611
1747258459.5537107,1640,2.0849690437316895
1747258459.787005,1641,10.814255714416504
1747258460.9410572,1646,2.097569704055786
1747258461.1721022,1647,2.332926034927368
1747258461.6376605,1649,1.7516225576400757
1747258462.1094143,1651,1.3260687589645386
1747258462.341548,1652,11.255058288574219
1747258462.5800164,1653,2.2218129634857178
1747258462.8151534,1654,4.793150424957275
1747258463.281088,1656,3.6896445751190186
1747258463.7501066,1658,9.599180221557617
1747258464.6918476,1662,4.6048665046691895
1747258465.1805966,1664,2.4545671939849854
1747258465.6604152,1666,3.4898366928100586
1747258466.3887596,1669,9.254693984985352
1747258466.635798,1670,8.593209266662598
1747258467.5806286,1674,6.016992092132568
1747258468.3031712,1677,9.227537155151367
1747258468.7780278,1679,3.098613977432251
1747258469.0147705,1680,2.297366142272949
1747258469.2467134,1681,0.16203510761260986
1747258469.4777057,1682,3.4010140895843506
1747258470.1709547,1685,11.412379264831543
1747258470.4020789,1686,0.8979523181915283
1747258470.6317475,1687,7.065471172332764
1747258470.8634272,1688,6.842926502227783
1747258471.0929606,1689,10.810898780822754
1747258471.324245,1690,7.787822723388672
1747258472.0214748,1693,5.936178684234619
1747258472.2552543,1694,10.767012596130371
1747258472.502602,1695,0.7321100234985352
1747258472.970558,1697,8.301190376281738
1747258473.204938,1698,13.149406433105469
1747258473.440825,1699,3.7439353466033936
1747258473.6763341,1700,1.737278699874878
1747258474.1450846,1702,4.852433204650879
1747258474.6129081,1704,1.437608003616333
1747258475.3122878,1707,5.517452716827393
1747258475.783454,1709,4.074568271636963
1747258476.0229917,1710,8.244285583496094
1747258476.2553155,1711,6.730111122131348
1747258476.4955947,1712,4.767833232879639
1747258477.920043,1718,3.7837822437286377
1747258478.1609895,1719,5.18678092956543
1747258478.8685696,1722,5.952275276184082
1747258479.1027524,1723,3.9763906002044678
1747258479.3366797,1724,9.912208557128906
1747258479.570849,1725,6.028933048248291
1747258480.7509162,1730,8.05892276763916
1747258482.6623893,1738,4.521270275115967
1747258482.905086,1739,0.12563800811767578
1747258483.1491728,1740,8.892433166503906
1747258483.894855,1743,1.6648366451263428
1747258484.368079,1745,5.166020393371582
1747258485.0737705,1748,1.6089904308319092
1747258485.3069892,1749,7.530632019042969
1747258485.544619,1750,9.094561576843262
1747258485.7778554,1751,10.913416862487793
1747258486.2523582,1753,1.7698538303375244
1747258486.4870448,1754,0.7667953968048096
1747258487.1914887,1757,3.073051929473877
1747258488.372211,1762,5.444055080413818
1747258488.6009223,1763,5.07981014251709
1747258489.0635633,1765,9.000511169433594
1747258489.2935557,1766,0.938351571559906
1747258489.7593403,1768,11.177905082702637
1747258491.4068367,1775,10.386614799499512
1747258491.6408696,1776,6.383195400238037
1747258491.8769305,1777,6.465219497680664
1747258492.5865347,1780,2.1756908893585205
1747258492.8226018,1781,7.805245399475098
1747258493.5419466,1784,11.675816535949707
1747258493.7930768,1785,1.7460888624191284
1747258494.032982,1786,8.039668083190918
1747258494.2752385,1787,6.243684768676758
1747258494.7488441,1789,8.224431037902832
1747258494.981147,1790,7.528864860534668
1747258495.4594777,1792,3.2933480739593506
1747258495.9259443,1794,12.705465316772461
1747258496.3916128,1796,2.6651878356933594
1747258496.6277359,1797,1.1126163005828857
1747258497.3272858,1800,2.4154298305511475
1747258497.7965844,1802,18.52482032775879
1747258498.0353312,1803,7.643311023712158
1747258498.2721205,1804,1.0044872760772705
1747258499.214106,1808,0.7520754337310791
1747258499.6828399,1810,12.660381317138672
1747258500.627539,1814,8.756769180297852
1747258501.0982618,1816,0.3095064163208008
1747258501.5616217,1818,10.680051803588867
1747258501.794179,1819,4.2649126052856445
1747258502.728398,1823,7.1912689208984375
1747258503.4338539,1826,1.5544536113739014
1747258503.6674614,1827,11.537884712219238
1747258504.1365361,1829,12.02922248840332
1747258504.3694518,1830,1.7564679384231567
1747258504.8333397,1832,1.4430928230285645
1747258505.0650327,1833,0.22479921579360962
1747258505.296443,1834,0.17927412688732147
1747258505.760548,1836,5.319660663604736
1747258505.9949949,1837,12.401998519897461
1747258506.2281365,1838,0.8182465434074402
1747258507.6311755,1844,2.2171919345855713
1747258507.8628376,1845,6.0645670890808105
1747258508.1005857,1846,7.814029216766357
1747258508.3440053,1847,9.797850608825684
1747258508.5834923,1848,4.618632793426514
1747258509.3016486,1851,6.043053150177002
1747258509.7793233,1853,0.7875309586524963
1747258510.5032065,1856,0.468273788690567
1747258511.473227,1860,9.678308486938477
1747258512.4508898,1864,2.5339431762695312
1747258512.6914308,1865,14.539277076721191
1747258512.9313257,1866,14.423081398010254
1747258513.16652,1867,12.601969718933105
1747258514.140395,1871,5.764610767364502
1747258514.380422,1872,0.2394135743379593
1747258514.627914,1873,1.784865379333496
1747258514.8695474,1874,3.5917696952819824
1747258515.1165366,1875,13.94659423828125
1747258515.6003184,1877,1.1878817081451416
1747258516.0919132,1879,9.074946403503418
1747258516.3320942,1880,8.088778495788574
1747258517.0616455,1883,9.200691223144531
1747258517.3035045,1884,3.9065327644348145
1747258517.791723,1886,2.9595484733581543
1747258518.2670598,1888,1.2503809928894043
1747258518.747225,1890,9.510513305664062
1747258518.989832,1891,5.150103569030762
1747258519.9397914,1895,10.780884742736816
1747258520.8846016,1899,0.06864743679761887
1747258521.350845,1901,0.9786794185638428
1747258521.580862,1902,6.574955463409424
1747258522.51776,1906,3.7884795665740967
1747258522.9884222,1908,14.65074634552002
1747258523.2234461,1909,6.605783939361572
1747258523.4564233,1910,8.420053482055664
1747258524.1617627,1913,8.30224895477295
1747258524.8936067,1916,3.9450345039367676
1747258525.366983,1918,0.04948410764336586
1747258526.7877958,1924,1.6131961345672607
1747258527.0273776,1925,4.4538493156433105
1747258527.268023,1926,6.3633341789245605
1747258527.7464986,1928,10.741936683654785
1747258527.9835231,1929,3.8950002193450928
1747258528.7396872,1932,12.489396095275879
1747258529.4953403,1935,7.044589519500732
1747258529.7428463,1936,2.1774685382843018
1747258530.4746838,1939,14.046597480773926
1747258530.7149923,1940,3.7553040981292725
1747258530.9545677,1941,10.604843139648438
1747258531.1940265,1942,3.117232322692871
1747258531.9379604,1945,18.700687408447266
1747258532.4165463,1947,1.9355552196502686
1747258533.1443448,1950,5.635007381439209
1747258533.3856797,1951,8.3992338180542
1747258533.8633897,1953,11.952713966369629
1747258534.5913713,1956,6.037179946899414
1747258535.5636272,1960,7.295064449310303
1747258535.803487,1961,8.155044555664062
1747258536.0375757,1962,5.315970420837402
1747258536.271328,1963,12.453542709350586
1747258536.5089767,1964,4.041236877441406
1747258536.9786205,1966,5.5890116691589355
1747258537.2156842,1967,9.371824264526367
1747258537.4493635,1968,14.071398735046387
1747258537.6873238,1969,2.551079750061035
1747258539.098905,1975,7.26832914352417
1747258539.5699322,1977,5.02545166015625
1747258539.8052537,1978,7.314060211181641
1747258540.0397847,1979,5.472010135650635
1747258540.2763329,1980,0.07937579602003098
1747258540.5129445,1981,16.99150848388672
1747258540.7487662,1982,5.098820209503174
1747258540.989753,1983,1.962971806526184
1747258541.4591198,1985,3.321824789047241
1747258541.930873,1987,7.238164901733398
1747258542.1660733,1988,7.801960468292236
1747258542.4085693,1989,11.387486457824707
1747258542.9009328,1991,6.049899578094482
1747258543.141785,1992,2.449009418487549
1747258543.3805454,1993,8.657988548278809
1747258543.861276,1995,14.090386390686035
1747258544.8049943,1999,3.880033016204834


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_39_987621-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258068.9599044,0,0.07515037059783936
1747258069.6822,3,0.04398857429623604
1747258069.9146297,4,0.4185836911201477
1747258071.3099766,10,0.39923831820487976
1747258071.540351,11,0.5564863085746765
1747258072.2464807,14,1.206853985786438
1747258072.473996,15,1.5630993843078613
1747258073.1548562,18,0.8903419971466064
1747258073.3911982,19,1.4345014095306396
1747258073.6252868,20,1.279151439666748
1747258074.0824687,22,1.0265337228775024
1747258074.3135118,23,1.3230196237564087
1747258075.0032315,26,1.476668357849121
1747258075.2308977,27,1.1334668397903442
1747258076.6011932,33,1.1266453266143799
1747258077.2817664,36,0.9842495918273926
1747258077.5114434,37,1.4504939317703247
1747258077.7432847,38,1.0626646280288696
1747258077.9693246,39,1.658032774925232
1747258078.1953871,40,1.4237746000289917
1747258079.8086798,47,1.1610511541366577
1747258080.0354211,48,0.3654939532279968
1747258080.2655416,49,0.5902898907661438
1747258080.722581,51,1.2816758155822754
1747258080.9488316,52,0.553674578666687
1747258081.404276,54,1.6740437746047974
1747258082.094641,57,1.3151130676269531
1747258082.795441,60,0.663694441318512
1747258083.0302362,61,0.8664002418518066
1747258083.2578797,62,1.1603333950042725
1747258083.4937327,63,1.4323745965957642
1747258083.9582906,65,0.835382878780365
1747258084.184351,66,0.8303797841072083
1747258084.4191525,67,1.9248312711715698
1747258084.6522918,68,1.108837366104126
1747258085.1092248,70,0.7922133803367615
1747258085.3362882,71,0.7982456684112549
1747258086.7082362,77,0.5883381366729736
1747258087.1691942,79,0.8881444931030273
1747258087.3957038,80,0.9908044934272766
1747258087.8547633,82,1.2255654335021973
1747258088.0814507,83,0.98805171251297
1747258088.5417132,85,1.1482590436935425
1747258089.4800692,89,0.909535825252533
1747258089.7249117,90,0.8624082207679749
1747258090.917671,95,1.1845237016677856
1747258091.9073362,99,0.7889378666877747
1747258092.1499498,100,1.1334145069122314
1747258092.8905218,103,0.8927258849143982
1747258093.6125658,106,0.923901379108429
1747258093.850663,107,1.3894530534744263
1747258094.3385699,109,0.48802852630615234
1747258095.535362,114,1.7584294080734253
1747258096.0536885,116,0.7414786219596863
1747258097.2818108,121,0.8170857429504395
1747258098.2368834,125,0.8075125813484192
1747258098.4840925,126,0.6615532636642456
1747258098.986212,128,0.6344575881958008
1747258099.4910808,130,0.6666949987411499
1747258099.7339218,131,0.6161311268806458
1747258099.9844234,132,0.7849324345588684
1747258100.9566398,136,0.7355028986930847
1747258101.2000887,137,0.6187869906425476
1747258102.6358862,143,0.7017160654067993
1747258102.86577,144,0.9651609659194946
1747258103.3271587,146,0.7339287996292114
1747258103.562401,147,0.7211045026779175
1747258104.276034,150,1.250889778137207
1747258105.9175293,157,0.6343900561332703
1747258106.3839765,159,0.6704673171043396
1747258106.617697,160,0.47054120898246765
1747258107.08197,162,1.257420539855957
1747258107.5482671,164,0.741330623626709
1747258108.0128696,166,0.5293064117431641
1747258108.9754071,170,0.845815896987915
1747258109.2259502,171,0.7391497492790222
1747258109.4713845,172,0.7708872556686401
1747258110.191339,175,1.5612609386444092
1747258110.429534,176,1.056316614151001
1747258110.6644168,177,0.907698392868042
1747258110.9059489,178,1.089931845664978
1747258111.3772912,180,0.9278449416160583
1747258111.6142564,181,0.8492305278778076
1747258112.356347,184,0.4648202359676361
1747258112.6060183,185,0.61672443151474
1747258112.865849,186,0.6766413450241089
1747258113.6011856,189,0.9726522564888
1747258113.8513408,190,0.8158659934997559
1747258114.1003335,191,0.4062604010105133
1747258114.3472567,192,0.7683369517326355
1747258115.075879,195,1.4999006986618042
1747258116.0341845,199,0.7381924390792847
1747258116.2809474,200,1.1722687482833862
1747258116.7664714,202,0.43117228150367737
1747258116.998538,203,0.6024519801139832
1747258117.2309399,204,0.5478626489639282
1747258117.4682984,205,0.5641990303993225
1747258117.9320378,207,1.1158432960510254
1747258118.401852,209,0.8094901442527771
1747258118.88081,211,1.3499610424041748
1747258119.3588905,213,0.9735893607139587
1747258119.8260093,215,0.7095192074775696
1747258120.05795,216,1.167137622833252
1747258120.5192292,218,0.49914202094078064
1747258120.7521944,219,0.6738300323486328
1747258120.988378,220,0.7296168804168701
1747258121.2269588,221,1.1003504991531372
1747258121.4679344,222,0.798665463924408
1747258121.9366617,224,0.716670572757721
1747258122.179255,225,0.5273807644844055
1747258123.1100657,229,0.8066663146018982
1747258124.522234,235,0.7672104835510254
1747258124.9990723,237,1.4015393257141113
1747258125.2320983,238,0.9860320091247559
1747258125.4612057,239,0.8322451114654541
1747258125.9304576,241,1.3491039276123047
1747258126.1607566,242,1.1103918552398682
1747258126.6208274,244,0.9552215337753296
1747258126.8506873,245,1.6243658065795898
1747258127.080438,246,0.9539365172386169
1747258127.3099883,247,1.5227067470550537
1747258128.492377,252,1.557429552078247
1747258128.7338293,253,0.7905418872833252
1747258128.9619448,254,0.886330246925354
1747258129.6509674,257,0.9835476875305176
1747258129.8808382,258,0.7358818054199219
1747258130.1138108,259,0.5457354187965393
1747258130.3462899,260,0.38383978605270386
1747258130.811152,262,0.6383536458015442
1747258132.670917,270,1.1637530326843262
1747258132.9027574,271,0.683742880821228
1747258133.6086004,274,0.703681230545044
1747258133.84871,275,1.2151557207107544
1747258134.0777907,276,0.7879754304885864
1747258134.5434673,278,0.9701924324035645
1747258135.0191875,280,0.844504714012146
1747258135.50936,282,0.6880119442939758
1747258135.7401571,283,0.5294106006622314
1747258136.221314,285,0.5146769881248474
1747258136.6906343,287,1.1938918828964233
1747258136.922642,288,0.9996427297592163
1747258137.3928223,290,1.0967496633529663
1747258138.5738492,295,1.5938671827316284
1747258138.8042471,296,1.3528395891189575
1747258139.0340314,297,1.2581877708435059
1747258139.2704341,298,1.3826667070388794
1747258140.669697,304,1.1734240055084229
1747258141.1469274,306,0.7568190097808838
1747258141.611431,308,0.8339880108833313
1747258141.8419886,309,1.7131969928741455
1747258142.5450897,312,0.8440077304840088
1747258142.7872567,313,0.7442195415496826
1747258143.5123205,316,0.6460505127906799
1747258143.9994814,318,0.9179403781890869
1747258144.2354681,319,1.1732537746429443
1747258144.972638,322,1.1007355451583862
1747258145.4474084,324,0.5465587973594666
1747258146.6586077,329,0.6192998290061951
1747258146.901527,330,0.3938329219818115
1747258147.1396956,331,0.3565796911716461
1747258147.3791757,332,0.6145517826080322
1747258148.5562673,337,0.9249228835105896
1747258148.7920568,338,1.592616319656372
1747258149.2608423,340,0.41321486234664917
1747258149.9705596,343,1.053658127784729
1747258150.211044,344,0.40462765097618103
1747258150.4486346,345,0.7361054420471191
1747258150.6857696,346,0.5416108965873718
1747258151.149326,348,0.9414846897125244
1747258151.613493,350,1.0961023569107056
1747258152.077652,352,0.9468312859535217
1747258152.3087518,353,0.6567668914794922
1747258152.549698,354,0.691011905670166
1747258153.476193,358,1.3144598007202148
1747258153.941267,360,0.590944230556488
1747258154.405922,362,0.7866841554641724
1747258154.6392787,363,0.3611934185028076
1747258154.8791728,364,0.7603461146354675
1747258155.1135237,365,1.1848829984664917
1747258155.3510613,366,1.1224743127822876
1747258155.5839987,367,0.4864679276943207
1747258155.8173077,368,1.3440908193588257
1747258157.2710779,374,0.4445483684539795
1747258157.9942546,377,0.6924595236778259
1747258158.2356455,378,1.0247844457626343
1747258159.9168186,385,0.5912032723426819
1747258160.1502504,386,0.6600509285926819
1747258161.0900576,390,0.8060122728347778
1747258161.3268754,391,0.8789826035499573
1747258161.557789,392,0.8024063110351562
1747258161.789941,393,0.9045000076293945
1747258162.020291,394,0.7814493775367737
1747258162.2497444,395,0.5071307420730591
1747258162.478913,396,1.2391724586486816
1747258162.7077982,397,0.7636560797691345
1747258162.9392858,398,0.6479924321174622
1747258163.171611,399,1.0705777406692505
1747258163.631473,401,0.9226517677307129
1747258163.8591285,402,0.8156650066375732
1747258164.3162544,404,0.4927036166191101
1747258165.240798,408,1.0174602270126343
1747258165.4900708,409,0.5806195139884949
1747258166.2060497,412,1.8106727600097656
1747258166.4462163,413,1.3461734056472778
1747258166.685324,414,0.5988462567329407
1747258166.9298806,415,0.8817912936210632
1747258167.6558151,418,0.7932067513465881
1747258168.3787513,421,1.1228569746017456
1747258168.62388,422,1.259764552116394
1747258169.3657894,425,0.7190340161323547
1747258169.60793,426,1.4980226755142212
1747258170.5937636,430,0.6143733263015747
1747258170.8581123,431,0.8389720320701599
1747258171.5952985,434,0.775087296962738
1747258171.8486629,435,0.4769311845302582
1747258172.0926528,436,0.5133132338523865
1747258172.3347707,437,0.6292988657951355
1747258172.5727024,438,1.0487936735153198
1747258172.8108695,439,0.8940818905830383
1747258173.052286,440,0.4687688648700714
1747258173.2920237,441,0.9617007970809937
1747258173.7594318,443,1.4191999435424805
1747258173.9921463,444,1.138811469078064
1747258174.2244809,445,0.9421934485435486
1747258174.459941,446,2.534905195236206
1747258175.4107218,450,1.4991222620010376
1747258175.6429572,451,1.5360050201416016
1747258175.8746772,452,0.7104752659797668
1747258176.1061673,453,0.767926037311554
1747258176.3413348,454,0.7421422004699707
1747258176.8097148,456,1.4402141571044922
1747258177.282846,458,1.0104939937591553
1747258177.749256,460,1.2432613372802734
1747258177.982128,461,0.6726683974266052
1747258178.6883702,464,0.5891181230545044
1747258178.9219913,465,0.6030156016349792
1747258179.1565928,466,1.261164665222168
1747258179.6249,468,0.4957944452762604
1747258180.1002705,470,0.5521149635314941
1747258181.0540926,474,0.848089873790741
1747258181.3109016,475,1.2523765563964844
1747258182.0316007,478,0.4931420683860779
1747258182.2709386,479,1.3596866130828857
1747258182.502529,480,1.0226142406463623
1747258182.737818,481,0.45973387360572815
1747258182.973808,482,0.8993555903434753
1747258183.2117589,483,0.6094377040863037
1747258183.4522576,484,1.2158721685409546
1747258183.9271014,486,1.0287771224975586
1747258184.1631207,487,0.8266147971153259
1747258184.4098854,488,0.7231435775756836
1747258184.6674747,489,1.0702213048934937
1747258185.160376,491,0.8271644711494446
1747258185.8802688,494,1.134666085243225
1747258186.8474412,498,0.9812485575675964
1747258187.5714812,501,0.7491407990455627
1747258187.8144174,502,0.781484842300415
1747258188.0619507,503,0.8341993093490601
1747258188.7872024,506,1.294755220413208
1747258189.2678378,508,1.0134894847869873
1747258189.5088224,509,0.6108710765838623
1747258189.7518501,510,0.9167814254760742
1747258189.995046,511,0.7836955189704895
1747258190.2350261,512,1.0815436840057373
1747258190.4741173,513,0.8730669021606445
1747258190.71361,514,0.9608982801437378
1747258191.438346,517,0.9993975162506104
1747258191.68672,518,0.9502708911895752
1747258191.927733,519,0.758510947227478
1747258192.1746855,520,0.7548974752426147
1747258192.8970823,523,0.5924555063247681
1747258194.5592148,530,0.8915385603904724
1747258195.252993,533,0.7155339121818542
1747258195.482871,534,0.8933600187301636
1747258195.9425416,536,0.7184450030326843
1747258196.1839836,537,0.7485519647598267
1747258196.4181812,538,0.5303648710250854
1747258196.6502936,539,0.8396819829940796
1747258196.8813033,540,2.2350902557373047
1747258197.3528688,542,1.147586464881897
1747258197.5912633,543,2.593338966369629
1747258197.832786,544,1.7249277830123901
1747258198.3078609,546,1.2557331323623657
1747258198.5469573,547,1.7513413429260254
1747258199.2554417,550,0.7643479704856873
1747258199.7213721,552,0.8466500639915466
1747258200.1815903,554,1.4528392553329468
1747258200.4123046,555,1.1730287075042725
1747258200.6555338,556,0.9021139740943909
1747258202.1149359,562,0.7303618788719177
1747258202.3644674,563,0.675060510635376
1747258202.6131604,564,0.841876745223999
1747258203.5597963,568,1.3402928113937378
1747258204.2731972,571,0.47718673944473267
1747258204.747342,573,0.5889943838119507
1747258205.4438221,576,2.0312013626098633
1747258206.3993251,580,1.427185297012329
1747258207.3558824,584,1.4889957904815674
1747258207.5931852,585,0.9390453696250916
1747258207.8341784,586,0.9120592474937439
1747258208.3139327,588,1.0913623571395874
1747258208.7859185,590,1.2394845485687256
1747258209.0197153,591,1.004842758178711
1747258209.2537856,592,0.760801374912262
1747258209.719439,594,1.592767357826233
1747258210.1962237,596,0.9581387042999268
1747258210.4342017,597,1.6377724409103394
1747258210.6733367,598,0.9167510867118835
1747258210.9165933,599,0.999592661857605
1747258211.4041555,601,0.5823137164115906
1747258211.6441581,602,1.3402559757232666
1747258211.88444,603,0.894669234752655
1747258212.3821337,605,1.2194703817367554
1747258213.1012151,608,1.1750205755233765
1747258213.5820587,610,0.6710309982299805
1747258214.2991621,613,1.094515085220337
1747258214.5425937,614,0.9424595236778259
1747258215.0197163,616,1.5470385551452637
1747258215.5029461,618,1.5211695432662964
1747258215.992126,620,1.2767339944839478
1747258216.472747,622,1.4865564107894897
1747258216.7143917,623,0.6374354362487793
1747258217.4319446,626,1.0555763244628906
1747258217.9170341,628,1.072271466255188
1747258218.161558,629,0.6642937064170837
1747258219.1234484,633,0.7547793984413147
1747258219.6020954,635,0.7742198705673218
1747258220.0812721,637,1.2623695135116577
1747258220.8001914,640,1.5771037340164185
1747258221.0397022,641,1.947579026222229
1747258221.279101,642,0.8371672034263611
1747258221.514223,643,0.8189919590950012
1747258221.7560313,644,1.5238022804260254
1747258221.9955192,645,1.094159483909607
1747258222.9752457,649,1.470167636871338
1747258223.4544737,651,1.1742050647735596
1747258223.6942267,652,2.0197441577911377
1747258223.9326506,653,1.1661887168884277
1747258224.176616,654,0.9414635300636292
1747258224.4220712,655,0.8587237596511841
1747258225.1520615,658,1.4865375757217407
1747258225.389767,659,1.0048259496688843
1747258225.6328087,660,1.414945125579834
1747258227.3350697,667,0.9596353769302368
1747258228.0581677,670,0.45482856035232544
1747258229.2926612,675,0.7757547497749329
1747258229.5432017,676,1.054090142250061
1747258229.789714,677,2.7716376781463623
1747258230.5196145,680,0.9677095413208008
1747258231.0010593,682,0.6509323120117188
1747258231.2409089,683,0.7743940353393555
1747258231.4876537,684,1.4244613647460938
1747258232.202741,687,1.0194796323776245
1747258233.4082034,692,1.7094600200653076
1747258233.8851037,694,1.6320658922195435
1747258234.1248374,695,1.742997407913208
1747258234.369907,696,1.0644819736480713
1747258234.609491,697,1.181801438331604
1747258235.0836995,699,0.822871208190918
1747258235.8100736,702,1.4327739477157593
1747258236.051149,703,2.217769145965576
1747258236.5363133,705,1.8624842166900635
1747258237.5248532,709,0.8157868385314941
1747258237.765609,710,1.6648774147033691
1747258238.2462163,712,1.6722545623779297
1747258238.983091,715,1.2106127738952637
1747258239.4833612,717,1.442745327949524
1747258239.9701588,719,1.4217153787612915
1747258240.212335,720,0.9645026922225952
1747258240.460486,721,1.3142647743225098
1747258240.9384215,723,2.0352327823638916
1747258241.4223716,725,1.309644341468811
1747258241.6703658,726,1.3310010433197021
1747258241.9202034,727,2.1847264766693115
1747258242.1617134,728,0.8543917536735535
1747258242.4139984,729,1.2868977785110474
1747258242.8941169,731,1.4600685834884644
1747258243.1398215,732,0.7751989364624023
1747258243.378199,733,0.9771101474761963
1747258244.5688484,738,1.5568994283676147
1747258244.8106863,739,1.6616159677505493
1747258245.0530071,740,0.6982229351997375
1747258245.5318925,742,1.6208688020706177
1747258245.7724483,743,1.108139991760254
1747258246.0114553,744,0.7722949981689453
1747258246.251571,745,0.9829229712486267
1747258247.9263175,752,1.1818572282791138
1747258248.6373193,755,1.3624882698059082
1747258248.8764036,756,1.321742057800293
1747258249.3481967,758,2.8400352001190186
1747258250.5389266,763,2.910627603530884
1747258250.781843,764,1.154280185699463
1747258251.0275307,765,1.2014633417129517
1747258251.7386124,768,1.411418080329895
1747258252.2044933,769,1.2780299186706543
1747258252.9300196,772,0.7802538275718689
1747258253.164033,773,1.1894540786743164
1747258253.6413198,775,0.9982258081436157
1747258253.8778865,776,0.5654659867286682
1747258254.3624601,778,0.6272896528244019
1747258254.601361,779,0.5012785196304321
1747258254.841205,780,2.0323472023010254
1747258255.0780203,781,1.3187617063522339
1747258255.32691,782,0.7506992220878601
1747258256.7555342,788,1.9815908670425415
1747258256.9900217,789,1.3432272672653198
1747258257.463127,791,1.025570034980774
1747258257.9372673,793,1.387316346168518
1747258258.4099658,795,2.30094313621521
1747258258.6468203,796,1.7963818311691284
1747258259.3585827,799,2.3734676837921143
1747258259.6031713,800,1.3966237306594849
1747258260.5592482,804,1.804559350013733
1747258260.804323,805,1.716661810874939
1747258261.0483541,806,3.7226855754852295
1747258261.2860284,807,1.6670743227005005
1747258262.0111678,810,2.469820976257324
1747258262.7474976,813,1.1221596002578735
1747258263.9670765,818,0.8642870783805847
1747258264.2122808,819,1.8683116436004639
1747258264.6870785,821,1.6616541147232056
1747258264.928436,822,3.215019941329956
1747258265.168952,823,2.4103620052337646
1747258265.6442688,825,1.3606120347976685
1747258265.8802567,826,1.1438367366790771
1747258266.1146476,827,0.6716811060905457
1747258266.3480265,828,1.4315248727798462
1747258267.2861989,832,1.1720269918441772
1747258267.5245512,833,1.9383162260055542
1747258267.9850178,835,3.0861282348632812
1747258268.2152226,836,0.6875269412994385
1747258268.455058,837,0.9106329083442688
1747258268.9368687,839,1.556374192237854
1747258269.1729267,840,1.9032515287399292
1747258269.8804736,843,1.2023515701293945
1747258270.3725111,845,0.7337419390678406
1747258271.6000876,850,1.1289876699447632
1747258271.8390381,851,1.6892963647842407
1747258272.5670333,854,0.8440001010894775
1747258273.298764,857,1.184499740600586
1747258274.0233614,860,1.5587233304977417
1747258274.5013664,862,1.7324308156967163
1747258275.2213187,865,0.9459822177886963
1747258275.4599998,866,0.46223756670951843
1747258276.4242988,870,0.8451861143112183
1747258276.675697,871,1.9280699491500854
1747258279.102057,881,1.4515697956085205
1747258279.57871,883,1.9310927391052246
1747258279.8185623,884,3.342395782470703
1747258280.0573642,885,0.4907531142234802
1747258280.2967386,886,1.03700590133667
1747258280.781246,888,2.4658279418945312
1747258281.260819,890,0.860586941242218
1747258281.7409098,892,1.0279982089996338
1747258282.468497,895,1.3642969131469727
1747258282.954433,897,0.7333158254623413
1747258283.2005646,898,3.536367177963257
1747258283.9513817,901,1.4010975360870361
1747258284.2013419,902,1.4684711694717407
1747258284.6837783,904,1.9353411197662354
1747258285.1640344,906,0.09829835593700409
1747258285.409377,907,1.6222705841064453
1747258285.6514208,908,0.5085014700889587
1747258286.1357555,910,0.9570844173431396
1747258286.3741343,911,0.6778009533882141
1747258287.1165729,914,2.9797046184539795
1747258288.0709648,918,1.2572897672653198
1747258288.32432,919,1.485101342201233
1747258288.8032973,921,0.6663013100624084
1747258289.2839715,923,1.1872358322143555
1747258290.2362235,927,1.2787152528762817
1747258290.4736795,928,1.3950316905975342
1747258290.7085686,929,0.8717663884162903
1747258290.9444962,930,4.9966559410095215
1747258291.1803758,931,1.1049317121505737
1747258291.4159787,932,0.9233132004737854
1747258291.6534016,933,2.0066075325012207
1747258292.1417384,935,2.339538812637329
1747258293.097688,939,0.6483471393585205
1747258293.5789444,941,0.9604474902153015
1747258293.8222396,942,4.787349224090576
1747258294.5656357,945,2.1727616786956787
1747258295.5554748,949,1.0115808248519897
1747258296.270574,952,0.7586719393730164
1747258296.7460988,954,1.2654329538345337
1747258296.984311,955,1.9343571662902832
1747258297.2238777,956,5.2513427734375
1747258298.192072,960,0.8741251826286316
1747258298.670163,962,1.6558459997177124
1747258298.9072096,963,2.3335213661193848
1747258299.1381493,964,0.7474452257156372
1747258299.3737345,965,1.4373072385787964
1747258299.8329353,967,0.8412976264953613
1747258300.0624065,968,3.457057237625122
1747258300.7537222,971,2.073211193084717
1747258301.945248,976,0.9733946323394775
1747258302.4131536,978,2.454586982727051
1747258302.6502855,979,0.8914429545402527
1747258303.1313398,981,1.2779282331466675
1747258303.3730752,982,1.3616836071014404
1747258304.3487434,986,1.214063048362732
1747258304.8209977,988,2.4969139099121094
1747258305.0562043,989,3.618838310241699
1747258305.2971113,990,1.3542896509170532
1747258305.7686434,992,1.3049992322921753
1747258306.242698,994,1.8010942935943604
1747258306.4856892,995,0.8268221020698547
1747258306.7226431,996,3.59012770652771
1747258307.2156887,998,1.0814200639724731
1747258307.4560444,999,1.3090635538101196
1747258307.9365559,1001,1.6700316667556763
1747258308.1812592,1002,3.5469324588775635
1747258308.4212816,1003,1.1724437475204468
1747258308.6695333,1004,1.59737229347229
1747258308.9125745,1005,2.8430075645446777
1747258309.1529136,1006,1.756493091583252
1747258310.3697848,1011,2.2574117183685303
1747258310.8510814,1013,1.3615210056304932
1747258311.3713093,1015,3.761263132095337
1747258311.6111357,1016,4.396944046020508
1747258311.859757,1017,1.9972045421600342
1747258313.072086,1022,2.4144155979156494
1747258314.0389452,1026,1.3036822080612183
1747258314.5166607,1028,4.43867826461792
1747258314.7590744,1029,3.6041715145111084
1747258316.2187016,1035,1.61696457862854
1747258316.4594548,1036,2.3393750190734863
1747258316.7102242,1037,3.1289520263671875
1747258316.9507742,1038,2.3730838298797607
1747258317.202294,1039,2.145050048828125
1747258318.175939,1043,3.1922621726989746
1747258318.6465054,1045,1.8884137868881226
1747258318.8856602,1046,5.271965026855469
1747258320.3426383,1052,2.288267135620117
1747258320.581336,1053,1.736027479171753
1747258321.298994,1056,1.0736812353134155
1747258321.7750251,1058,2.6867382526397705
1747258322.0208657,1059,3.2352421283721924
1747258322.2597773,1060,4.387208461761475
1747258322.7366164,1062,3.82438063621521
1747258323.4778175,1065,3.980074167251587
1747258323.7175417,1066,1.0658563375473022
1747258323.9625206,1067,2.7265079021453857
1747258324.4459593,1069,2.1567580699920654
1747258324.6911588,1070,1.3267710208892822
1747258324.930527,1071,4.220475196838379
1747258325.1712632,1072,3.4737493991851807
1747258325.4119978,1073,2.723595142364502
1747258325.6509647,1074,0.7855079174041748
1747258326.3624835,1077,2.336003065109253
1747258326.5960712,1078,2.6294758319854736
1747258327.074675,1080,0.4802931547164917
1747258327.3109171,1081,0.7089828848838806
1747258327.5469363,1082,2.631711959838867
1747258328.2449143,1085,3.738974094390869
1747258328.4776442,1086,2.726407289505005
1747258328.7127452,1087,1.4999017715454102
1747258329.6514006,1091,2.7833073139190674
1747258329.8859866,1092,0.6439835429191589
1747258330.1180303,1093,0.9860566258430481
1747258331.290729,1098,1.6147257089614868
1747258331.7645328,1100,2.405212879180908
1747258332.2656906,1102,2.027524471282959
1747258332.5186436,1103,0.8016963601112366
1747258332.7714503,1104,1.0983139276504517
1747258333.5004656,1107,1.4264185428619385
1747258333.7428114,1108,3.6991126537323
1747258333.97916,1109,0.8095411658287048
1747258334.2145793,1110,1.9282892942428589
1747258334.4573057,1111,3.322338819503784
1747258334.6885982,1112,0.3189612627029419
1747258334.9200857,1113,2.7659873962402344
1747258335.1526842,1114,4.401763916015625
1747258335.6211667,1116,2.0265204906463623
1747258336.3308587,1119,0.7308089137077332
1747258336.8068004,1121,2.475546360015869
1747258337.0458982,1122,6.208276748657227
1747258337.7562952,1125,2.2850406169891357
1747258337.9919257,1126,3.1996121406555176
1747258338.4616432,1128,1.6259891986846924
1747258338.6959977,1129,1.6759421825408936
1747258338.9260848,1130,1.067166805267334
1747258339.1554844,1131,1.7006475925445557
1747258339.3842936,1132,1.7449544668197632
1747258339.857379,1134,5.291553020477295
1747258340.0934453,1135,0.9464357495307922
1747258340.3299253,1136,4.735691547393799
1747258341.0334637,1139,6.0448808670043945
1747258341.7426965,1142,3.4516239166259766
1747258342.4512303,1145,1.6358511447906494
1747258342.6885884,1146,2.14272141456604
1747258343.1989148,1148,2.0630111694335938
1747258343.44726,1149,4.097031593322754
1747258343.6880648,1150,5.820320129394531
1747258343.9273717,1151,1.7238668203353882
1747258344.1633832,1152,3.625112533569336
1747258344.3997338,1153,0.8852424621582031
1747258344.8749824,1155,5.195781707763672
1747258346.052534,1160,2.1152467727661133
1747258346.521861,1162,4.463840007781982
1747258346.9991677,1164,5.451744079589844
1747258347.473422,1166,0.19970481097698212
1747258347.7099051,1167,2.4476122856140137
1747258349.134054,1173,1.8662874698638916
1747258349.371544,1174,2.8120839595794678
1747258349.8501658,1176,1.7715907096862793
1747258350.0966809,1177,1.3006967306137085
1747258350.3332818,1178,4.530217170715332
1747258351.2684026,1182,0.7212239503860474
1747258351.7447307,1184,2.1253979206085205
1747258352.2317834,1186,2.692842483520508
1747258352.7155442,1188,1.12297523021698
1747258352.953869,1189,1.4266855716705322
1747258353.1913185,1190,2.305290460586548
1747258353.9052641,1193,1.31004798412323
1747258354.1512697,1194,1.4216196537017822
1747258354.3887372,1195,1.3359732627868652
1747258354.8692205,1197,1.8998112678527832
1747258355.1088183,1198,2.9420573711395264
1747258355.823438,1201,2.0277678966522217
1747258356.0650158,1202,2.0663931369781494
1747258356.783024,1205,7.370342254638672
1747258357.0204635,1206,2.6645901203155518
1747258357.268957,1207,2.7200703620910645
1747258357.7675776,1209,0.5041893720626831
1747258358.7551832,1213,1.273077130317688
1747258358.9973989,1214,8.763691902160645
1747258359.2319727,1215,0.7116034030914307
1747258359.7069416,1217,2.006464958190918
1747258359.944884,1218,0.9836002588272095
1747258361.1200433,1223,5.784329414367676
1747258361.599873,1225,2.2934730052948
1747258362.3015642,1228,3.685774803161621
1747258362.537277,1229,2.9147331714630127
1747258363.24341,1232,0.9601925611495972
1747258363.4849482,1233,4.56970739364624
1747258364.6738627,1238,1.050879716873169
1747258365.1439526,1240,1.5156091451644897
1747258365.3761358,1241,3.216660261154175
1747258365.6109867,1242,2.12862491607666
1747258365.8463914,1243,3.3683736324310303
1747258366.0797038,1244,3.2731785774230957
1747258366.313541,1245,2.244682788848877
1747258366.547802,1246,0.648863673210144
1747258367.2626188,1249,2.295170307159424
1747258367.4948978,1250,1.2828837633132935
1747258367.7350247,1251,1.8902323246002197
1747258367.97445,1252,2.236562967300415
1747258368.4560575,1254,3.450674533843994
1747258368.925833,1256,2.3588626384735107
1747258369.16151,1257,1.5199847221374512
1747258369.8698792,1260,3.1270811557769775
1747258370.1058044,1261,1.9172472953796387
1747258370.808035,1264,2.6603126525878906
1747258371.5020192,1267,5.905244827270508
1747258372.427205,1271,1.3690283298492432
1747258373.6432865,1276,0.9882401823997498
1747258373.8825822,1277,2.159397602081299
1747258374.120789,1278,2.05845046043396
1747258375.0943387,1282,0.6791149973869324
1747258375.8412175,1285,2.6884024143218994
1747258377.0682707,1290,3.8608529567718506
1747258377.8278613,1293,0.9948089718818665
1747258378.5457852,1296,2.056936025619507
1747258379.0232618,1298,1.4773472547531128
1747258379.26305,1299,1.8512029647827148
1747258379.9975789,1302,2.6951115131378174
1747258380.9718115,1306,0.9431205987930298
1747258381.9559622,1310,2.24751615524292
1747258382.8954365,1314,0.77960604429245
1747258383.1295738,1315,4.636989116668701
1747258384.3106658,1320,4.931489944458008
1747258384.7774742,1322,2.8156847953796387
1747258385.0114765,1323,2.930673599243164
1747258385.4828858,1325,7.9435577392578125
1747258385.715067,1326,3.6431610584259033
1747258386.1873107,1328,4.718020915985107
1747258387.9085906,1335,4.275280952453613
1747258390.1048443,1344,0.9721990823745728
1747258390.3439689,1345,4.878662109375
1747258390.828406,1347,2.588925361633301
1747258391.0675042,1348,1.9242595434188843
1747258391.795374,1351,3.965411424636841
1747258392.0368702,1352,2.8636209964752197
1747258392.5096872,1354,0.9180145263671875
1747258393.4510152,1358,3.8953216075897217
1747258393.9188054,1360,2.3320231437683105
1747258394.8604627,1364,4.169262886047363
1747258395.0942323,1365,12.067845344543457
1747258395.329909,1366,4.328005790710449
1747258395.5630443,1367,5.326740741729736
1747258395.7973924,1368,2.977692127227783
1747258396.7282186,1372,3.3756227493286133
1747258396.9596393,1373,7.292642116546631
1747258397.4281833,1375,4.585670471191406
1747258397.6614187,1376,2.7338638305664062
1747258398.5958347,1380,0.9358817338943481
1747258399.763068,1385,7.9162468910217285
1747258399.9942017,1386,2.7873435020446777
1747258400.9221616,1390,0.6478352546691895
1747258401.618049,1393,5.3899126052856445
1747258402.316075,1396,3.156193256378174
1747258402.5491421,1397,1.547025442123413
1747258403.0135474,1399,1.473026156425476
1747258403.2472255,1400,1.7827154397964478
1747258403.9426405,1403,2.3972654342651367
1747258404.4073637,1405,2.710491418838501
1747258406.2684796,1413,8.059540748596191
1747258406.9668508,1416,0.8830567598342896
1747258407.2022746,1417,7.4572319984436035
1747258407.6712458,1419,1.4560272693634033
1747258408.13831,1421,6.501970291137695
1747258408.3699377,1422,5.363718509674072
1747258410.4727497,1431,4.146728038787842
1747258410.7102804,1432,5.5920515060424805
1747258411.6706536,1436,4.904388904571533
1747258412.1395898,1438,1.1541247367858887
1747258412.3756726,1439,4.878809928894043
1747258412.6040049,1440,4.48614501953125
1747258412.8453777,1441,3.957836151123047
1747258413.5439823,1444,1.703728437423706
1747258414.0132363,1446,4.19141960144043
1747258414.2496114,1447,7.79653787612915
1747258414.4872856,1448,3.4376702308654785
1747258414.7161362,1449,5.961607933044434
1747258414.944743,1450,3.3315839767456055
1747258415.1737342,1451,2.7614526748657227
1747258415.4056122,1452,5.196726322174072
1747258415.8632638,1454,2.5972962379455566
1747258416.093149,1455,5.039490222930908
1747258416.3309772,1456,2.3035292625427246
1747258416.566944,1457,4.514141082763672
1747258416.7982051,1458,6.391490936279297
1747258417.031372,1459,0.5475786924362183
1747258417.2677298,1460,1.2722094058990479
1747258417.5022833,1461,1.0620027780532837
1747258417.970949,1463,0.5208852291107178
1747258419.6956575,1470,7.026710033416748
1747258420.398075,1473,6.139345169067383
1747258420.631575,1474,3.779207468032837
1747258421.103345,1476,6.783380031585693
1747258421.3382652,1477,4.403139114379883
1747258422.2737575,1481,1.3112094402313232
1747258422.5076683,1482,1.1812245845794678
1747258422.741897,1483,5.985104084014893
1747258423.673776,1487,1.1025596857070923
1747258423.9066277,1488,1.1073390245437622
1747258424.1379814,1489,6.747833251953125
1747258424.3692675,1490,0.47660815715789795
1747258424.6022882,1491,5.9884233474731445
1747258425.0652277,1493,8.485002517700195
1747258425.2985413,1494,1.8668098449707031
1747258426.228895,1498,0.9492113590240479
1747258426.4622593,1499,7.066980361938477
1747258426.6941288,1500,1.369481086730957
1747258427.1696038,1502,9.388375282287598
1747258427.88916,1505,4.237793922424316
1747258428.8621724,1509,7.508312702178955
1747258429.1057882,1510,4.268752098083496
1747258429.3479035,1511,5.06543493270874
1747258429.8238585,1513,2.0035390853881836
1747258430.29599,1515,2.7318620681762695
1747258430.5301979,1516,6.162714004516602
1747258432.163527,1523,0.18360497057437897
1747258432.8575094,1526,5.016696453094482
1747258433.327804,1528,5.5799055099487305
1747258434.7101994,1534,3.5312485694885254
1747258435.3984764,1537,4.795806407928467
1747258435.6262562,1538,2.5831074714660645
1747258436.329708,1541,12.542519569396973
1747258437.3030035,1545,0.9717692136764526
1747258437.7737582,1547,6.157902717590332
1747258438.0044715,1548,9.27132511138916
1747258438.7158217,1551,8.101441383361816
1747258438.9494946,1552,5.153213024139404
1747258439.1882777,1553,4.476286888122559
1747258439.6616976,1555,6.7231764793396
1747258440.1264093,1557,4.943213939666748
1747258441.303393,1562,5.16956090927124
1747258441.7750409,1564,1.5661345720291138
1747258442.008666,1565,3.6468844413757324
1747258442.2401748,1566,0.8227279782295227
1747258442.710198,1568,2.373351812362671
1747258443.1920521,1570,0.821221649646759
1747258443.424987,1571,7.396726131439209
1747258443.6602788,1572,4.743705749511719
1747258443.8976083,1573,8.232336044311523
1747258444.6151567,1576,5.330682754516602
1747258445.0968087,1578,8.460278511047363
1747258445.336228,1579,1.8382596969604492
1747258445.570337,1580,1.8273698091506958
1747258445.8062468,1581,6.392822742462158
1747258446.0423076,1582,0.9762333035469055
1747258446.739204,1585,4.981916904449463
1747258447.9035757,1590,5.58171272277832
1747258449.0724878,1595,4.657308578491211
1747258449.3071764,1596,7.312326431274414
1747258449.5436597,1597,4.109113693237305
1747258450.4847217,1601,1.1975593566894531
1747258450.7194524,1602,5.2860565185546875
1747258450.9518466,1603,5.76682710647583
1747258452.5879512,1610,7.305832862854004
1747258452.818289,1611,4.442416667938232
1747258453.281958,1613,8.799361228942871
1747258453.5140703,1614,5.4590325355529785
1747258453.9761052,1616,1.5305899381637573
1747258454.9114504,1620,6.7691144943237305
1747258455.3756626,1622,0.3926166296005249
1747258455.8436897,1624,10.656623840332031
1747258456.3107712,1626,6.757866859436035
1747258456.5428073,1627,1.145409107208252
1747258457.4644403,1631,4.588198184967041
1747258458.3871572,1635,9.71239948272705
1747258458.6207538,1636,2.144078254699707
1747258458.859972,1637,1.7302355766296387
1747258459.0909028,1638,0.5184376239776611
1747258459.5539315,1640,2.0849690437316895
1747258459.7873204,1641,10.814255714416504
1747258460.9413145,1646,2.097569704055786
1747258461.1722665,1647,2.332926034927368
1747258461.6378062,1649,1.7516225576400757
1747258462.1095166,1651,1.3260687589645386
1747258462.3417106,1652,11.255058288574219
1747258462.5801497,1653,2.2218129634857178
1747258462.8152764,1654,4.793150424957275
1747258463.2812254,1656,3.6896445751190186
1747258463.7502754,1658,9.599180221557617
1747258464.6920242,1662,4.6048665046691895
1747258465.1808038,1664,2.4545671939849854
1747258465.6606433,1666,3.4898366928100586
1747258466.388971,1669,9.254693984985352
1747258466.6359885,1670,8.593209266662598
1747258467.5808113,1674,6.016992092132568
1747258468.3033936,1677,9.227537155151367
1747258468.7782283,1679,3.098613977432251
1747258469.0149732,1680,2.297366142272949
1747258469.2468798,1681,0.16203510761260986
1747258469.4778821,1682,3.4010140895843506
1747258470.1711473,1685,11.412379264831543
1747258470.4022384,1686,0.8979523181915283
1747258470.6319673,1687,7.065471172332764
1747258470.8635936,1688,6.842926502227783
1747258471.0931506,1689,10.810898780822754
1747258471.324445,1690,7.787822723388672
1747258472.0216637,1693,5.936178684234619
1747258472.255422,1694,10.767012596130371
1747258472.5027783,1695,0.7321100234985352
1747258472.9707417,1697,8.301190376281738
1747258473.2051005,1698,13.149406433105469
1747258473.4410017,1699,3.7439353466033936
1747258473.676521,1700,1.737278699874878
1747258474.145262,1702,4.852433204650879
1747258474.613066,1704,1.437608003616333
1747258475.3124402,1707,5.517452716827393
1747258475.7839198,1709,4.074568271636963
1747258476.023189,1710,8.244285583496094
1747258476.2554808,1711,6.730111122131348
1747258476.4957573,1712,4.767833232879639
1747258477.9201977,1718,3.7837822437286377
1747258478.1611369,1719,5.18678092956543
1747258478.8687112,1722,5.952275276184082
1747258479.102937,1723,3.9763906002044678
1747258479.33682,1724,9.912208557128906
1747258479.5710251,1725,6.028933048248291
1747258480.7510602,1730,8.05892276763916
1747258482.662491,1738,4.521270275115967
1747258482.9053104,1739,0.12563800811767578
1747258483.1493874,1740,8.892433166503906
1747258483.8950148,1743,1.6648366451263428
1747258484.3682456,1745,5.166020393371582
1747258485.0739498,1748,1.6089904308319092
1747258485.3071623,1749,7.530632019042969
1747258485.5449903,1750,9.094561576843262
1747258485.7780387,1751,10.913416862487793
1747258486.2525392,1753,1.7698538303375244
1747258486.4872012,1754,0.7667953968048096
1747258487.19168,1757,3.073051929473877
1747258488.3723497,1762,5.444055080413818
1747258488.6010275,1763,5.07981014251709
1747258489.0636883,1765,9.000511169433594
1747258489.2937317,1766,0.938351571559906
1747258489.759516,1768,11.177905082702637
1747258491.407005,1775,10.386614799499512
1747258491.640973,1776,6.383195400238037
1747258491.877052,1777,6.465219497680664
1747258492.5866797,1780,2.1756908893585205
1747258492.8227932,1781,7.805245399475098
1747258493.542172,1784,11.675816535949707
1747258493.7933092,1785,1.7460888624191284
1747258494.0331645,1786,8.039668083190918
1747258494.2754076,1787,6.243684768676758
1747258494.748999,1789,8.224431037902832
1747258494.981402,1790,7.528864860534668
1747258495.4596894,1792,3.2933480739593506
1747258495.9261746,1794,12.705465316772461
1747258496.3917572,1796,2.6651878356933594
1747258496.6279273,1797,1.1126163005828857
1747258497.3275418,1800,2.4154298305511475
1747258497.7967331,1802,18.52482032775879
1747258498.0354173,1803,7.643311023712158
1747258498.2722726,1804,1.0044872760772705
1747258499.2143626,1808,0.7520754337310791
1747258499.6829858,1810,12.660381317138672
1747258500.627697,1814,8.756769180297852
1747258501.0984528,1816,0.3095064163208008
1747258501.5617867,1818,10.680051803588867
1747258501.7943313,1819,4.2649126052856445
1747258502.7286558,1823,7.1912689208984375
1747258503.434023,1826,1.5544536113739014
1747258503.6676278,1827,11.537884712219238
1747258504.1366875,1829,12.02922248840332
1747258504.3696005,1830,1.7564679384231567
1747258504.8335896,1832,1.4430928230285645
1747258505.065187,1833,0.22479921579360962
1747258505.296595,1834,0.17927412688732147
1747258505.7607486,1836,5.319660663604736
1747258505.9951897,1837,12.401998519897461
1747258506.2282903,1838,0.8182465434074402
1747258507.6313741,1844,2.2171919345855713
1747258507.8630307,1845,6.0645670890808105
1747258508.1008253,1846,7.814029216766357
1747258508.3442292,1847,9.797850608825684
1747258508.5836763,1848,4.618632793426514
1747258509.3018568,1851,6.043053150177002
1747258509.7795107,1853,0.7875309586524963
1747258510.5034266,1856,0.468273788690567
1747258511.4734743,1860,9.678308486938477
1747258512.451123,1864,2.5339431762695312
1747258512.69168,1865,14.539277076721191
1747258512.931523,1866,14.423081398010254
1747258513.1667595,1867,12.601969718933105
1747258514.1406357,1871,5.764610767364502
1747258514.3806608,1872,0.2394135743379593
1747258514.6281488,1873,1.784865379333496
1747258514.869782,1874,3.5917696952819824
1747258515.1167457,1875,13.94659423828125
1747258515.6005485,1877,1.1878817081451416
1747258516.0920928,1879,9.074946403503418
1747258516.3322814,1880,8.088778495788574
1747258517.0618722,1883,9.200691223144531
1747258517.3037148,1884,3.9065327644348145
1747258517.7919443,1886,2.9595484733581543
1747258518.267243,1888,1.2503809928894043
1747258518.7474055,1890,9.510513305664062
1747258518.990057,1891,5.150103569030762
1747258519.9399638,1895,10.780884742736816
1747258520.8847744,1899,0.06864743679761887
1747258521.3509748,1901,0.9786794185638428
1747258521.5809927,1902,6.574955463409424
1747258522.5179038,1906,3.7884795665740967
1747258522.9885724,1908,14.65074634552002
1747258523.2243633,1909,6.605783939361572
1747258523.4565406,1910,8.420053482055664
1747258524.1677039,1913,8.30224895477295
1747258524.893877,1916,3.9450345039367676
1747258525.367159,1918,0.04948410764336586
1747258526.788026,1924,1.6131961345672607
1747258527.0276115,1925,4.4538493156433105
1747258527.2682998,1926,6.3633341789245605
1747258527.7467177,1928,10.741936683654785
1747258527.9837162,1929,3.8950002193450928
1747258528.7397869,1932,12.489396095275879
1747258529.4961984,1935,7.044589519500732
1747258529.7431085,1936,2.1774685382843018
1747258530.4748807,1939,14.046597480773926
1747258530.7151828,1940,3.7553040981292725
1747258530.9548113,1941,10.604843139648438
1747258531.1942194,1942,3.117232322692871
1747258531.9381902,1945,18.700687408447266
1747258532.4167533,1947,1.9355552196502686
1747258533.1445537,1950,5.635007381439209
1747258533.3858762,1951,8.3992338180542
1747258533.8634858,1953,11.952713966369629
1747258534.5916429,1956,6.037179946899414
1747258535.56382,1960,7.295064449310303
1747258535.8036582,1961,8.155044555664062
1747258536.037782,1962,5.315970420837402
1747258536.271578,1963,12.453542709350586
1747258536.5091577,1964,4.041236877441406
1747258536.9787943,1966,5.5890116691589355
1747258537.2158659,1967,9.371824264526367
1747258537.4495509,1968,14.071398735046387
1747258537.6875038,1969,2.551079750061035
1747258539.0991066,1975,7.26832914352417
1747258539.5700994,1977,5.02545166015625
1747258539.8056147,1978,7.314060211181641
1747258540.0399427,1979,5.472010135650635
1747258540.2765112,1980,0.07937579602003098
1747258540.5131292,1981,16.99150848388672
1747258540.7489996,1982,5.098820209503174
1747258540.989926,1983,1.962971806526184
1747258541.459379,1985,3.321824789047241
1747258541.9313111,1987,7.238164901733398
1747258542.166319,1988,7.801960468292236
1747258542.4088058,1989,11.387486457824707
1747258542.9011345,1991,6.049899578094482
1747258543.1420164,1992,2.449009418487549
1747258543.380718,1993,8.657988548278809
1747258543.8615005,1995,14.090386390686035
1747258544.805143,1999,3.880033016204834


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_39_987621-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258068.9783354,0,1.3659005165100098
1747258069.6998777,3,1.350520372390747
1747258069.9321933,4,1.3889153003692627
1747258071.3265507,10,1.3450696468353271
1747258071.5565035,11,1.7874363660812378
1747258072.2594135,14,1.3047797679901123
1747258072.4868448,15,1.4951839447021484
1747258073.173715,18,2.1739206314086914
1747258073.4052064,19,1.885340690612793
1747258073.639015,20,1.946262240409851
1747258074.0972607,22,2.5237154960632324
1747258074.3273244,23,2.175734043121338
1747258075.017042,26,2.2529115676879883
1747258075.244131,27,2.0316684246063232
1747258076.6148603,33,2.6435177326202393
1747258077.2956116,36,2.745520830154419
1747258077.5255957,37,2.69394850730896
1747258077.7570624,38,2.7840819358825684
1747258077.9828467,39,2.6734137535095215
1747258078.210026,40,2.549926280975342
1747258079.8214052,47,2.707549810409546
1747258080.0491784,48,2.8560032844543457
1747258080.2800608,49,3.372943162918091
1747258080.7360606,51,2.738314628601074
1747258080.9623284,52,3.2273919582366943
1747258081.4190164,54,3.0192439556121826
1747258082.1089122,57,2.957348108291626
1747258082.8088996,60,3.387357234954834
1747258083.0433395,61,3.4062070846557617
1747258083.2709768,62,3.284214496612549
1747258083.5085368,63,3.283811092376709
1747258083.9711294,65,3.1065852642059326
1747258084.1986704,66,3.295977830886841
1747258084.4326632,67,3.3986692428588867
1747258084.6656501,68,3.2043886184692383
1747258085.122202,70,3.4818215370178223
1747258085.3494494,71,3.786633253097534
1747258086.721992,77,3.4083895683288574
1747258087.1825707,79,3.1469664573669434
1747258087.4090753,80,3.3421924114227295
1747258087.8682692,82,3.300896644592285
1747258088.0954244,83,3.3926382064819336
1747258088.5559907,85,3.4528231620788574
1747258089.5063727,89,3.35459303855896
1747258089.7426188,90,3.3083600997924805
1747258090.9348383,95,3.64072847366333
1747258091.9296594,99,3.801222562789917
1747258092.176094,100,3.4739537239074707
1747258092.9150198,103,3.5221245288848877
1747258093.6304345,106,3.745063304901123
1747258093.8673487,107,3.260551929473877
1747258094.3560622,109,3.0568535327911377
1747258095.574389,114,3.4454426765441895
1747258096.0712264,116,3.6548960208892822
1747258097.2977479,121,3.589280843734741
1747258098.251507,125,3.7490932941436768
1747258098.5066628,126,3.4934487342834473
1747258099.0093892,128,3.7808706760406494
1747258099.5126562,130,3.5744659900665283
1747258099.755715,131,3.684440851211548
1747258100.012506,132,3.4841432571411133
1747258100.9765308,136,3.419421434402466
1747258101.2183883,137,3.6567628383636475
1747258102.6497545,143,3.762359619140625
1747258102.879182,144,3.8084774017333984
1747258103.341505,146,3.7242019176483154
1747258103.5799615,147,3.6513664722442627
1747258104.2936246,150,3.0632333755493164
1747258105.935397,157,3.8057169914245605
1747258106.4018693,159,3.8387954235076904
1747258106.6344967,160,3.6969568729400635
1747258107.0984774,162,3.471703052520752
1747258107.5649047,164,3.6316447257995605
1747258108.032537,166,3.594592332839966
1747258108.999195,170,3.8124585151672363
1747258109.2472584,171,3.6688802242279053
1747258109.4935517,172,3.737924575805664
1747258110.2085915,175,3.6252493858337402
1747258110.4474952,176,3.773833990097046
1747258110.6808767,177,3.759033679962158
1747258110.9238038,178,3.619760513305664
1747258111.3939843,180,3.6131880283355713
1747258111.632028,181,3.885958194732666
1747258112.375009,184,3.8053812980651855
1747258112.629133,185,3.781135082244873
1747258112.8842385,186,3.8015804290771484
1747258113.6187525,189,3.7273027896881104
1747258113.8687494,190,3.7483818531036377
1747258114.121044,191,3.813722610473633
1747258114.3646994,192,3.606132745742798
1747258115.09281,195,3.722491502761841
1747258116.0510907,199,3.966984272003174
1747258116.2996032,200,3.7031898498535156
1747258116.7849984,202,4.039550304412842
1747258117.0159996,203,3.8656814098358154
1747258117.2469685,204,4.045590400695801
1747258117.4846034,205,3.980760097503662
1747258117.94889,207,4.101912021636963
1747258118.4184747,209,3.946394681930542
1747258118.8974948,211,3.846851110458374
1747258119.37462,213,3.8693032264709473
1747258119.8417177,215,3.8768422603607178
1747258120.0736768,216,3.7912955284118652
1747258120.5365794,218,4.061766624450684
1747258120.7714982,219,3.986424207687378
1747258121.0110886,220,3.800752639770508
1747258121.249945,221,3.8421239852905273
1747258121.4849765,222,3.831490993499756
1747258121.95627,224,3.7711501121520996
1747258122.1959097,225,3.805302381515503
1747258123.126016,229,3.8053550720214844
1747258124.5398333,235,3.6302716732025146
1747258125.0163136,237,3.4953999519348145
1747258125.2458632,238,3.7624504566192627
1747258125.475513,239,3.781691789627075
1747258125.9439273,241,3.7497851848602295
1747258126.1749425,242,3.457736015319824
1747258126.6344135,244,3.8544931411743164
1747258126.8644865,245,3.7365477085113525
1747258127.094526,246,3.911041736602783
1747258127.3294787,247,3.7422754764556885
1747258128.5096967,252,3.582061767578125
1747258128.7475219,253,3.855605125427246
1747258128.97606,254,3.953040361404419
1747258129.6654904,257,3.85612154006958
1747258129.8970249,258,4.106588840484619
1747258130.1287155,259,3.957122325897217
1747258130.3611279,260,4.0859246253967285
1747258130.825745,262,4.002544403076172
1747258132.688627,270,3.896880626678467
1747258132.9194844,271,3.707879066467285
1747258133.6241891,274,3.8415944576263428
1747258133.86291,275,3.8992795944213867
1747258134.092746,276,3.916797399520874
1747258134.5595124,278,3.8229594230651855
1747258135.033549,280,3.8823134899139404
1747258135.5256283,282,3.9365618228912354
1747258135.7577648,283,3.7640113830566406
1747258136.2387192,285,3.8038129806518555
1747258136.7082138,287,3.8511955738067627
1747258136.9392922,288,3.684763193130493
1747258137.409382,290,3.784111976623535
1747258138.591187,295,3.997689962387085
1747258138.821076,296,3.68007493019104
1747258139.049636,297,3.833418607711792
1747258139.2870913,298,3.8156824111938477
1747258140.6866515,304,3.740196704864502
1747258141.1619453,306,4.108211994171143
1747258141.6264508,308,3.9110307693481445
1747258141.8566275,309,3.856478214263916
1747258142.569929,312,3.9872794151306152
1747258142.8116696,313,3.718824625015259
1747258143.5352755,316,3.9825518131256104
1747258144.0215719,318,3.7300562858581543
1747258144.2578409,319,3.7402756214141846
1747258144.9956615,322,3.957501173019409
1747258145.4651148,324,4.031607627868652
1747258146.6797435,329,3.9026315212249756
1747258146.9185,330,4.095953941345215
1747258147.1566334,331,4.208081245422363
1747258147.3960874,332,4.0798187255859375
1747258148.5748825,337,3.981515645980835
1747258148.808339,338,3.629420280456543
1747258149.2780623,340,3.9701988697052
1747258149.9882448,343,3.904414176940918
1747258150.2278173,344,4.012299537658691
1747258150.4658442,345,3.9922704696655273
1747258150.7025068,346,3.911895513534546
1747258151.1671712,348,3.908728837966919
1747258151.6308396,350,3.6548032760620117
1747258152.094712,352,4.0408735275268555
1747258152.3282511,353,3.9461288452148438
1747258152.565942,354,4.055817604064941
1747258153.4938192,358,3.801182746887207
1747258153.957955,360,4.0174736976623535
1747258154.4234736,362,4.044302940368652
1747258154.6560135,363,4.091546535491943
1747258154.895872,364,4.027699947357178
1747258155.130739,365,3.836371421813965
1747258155.3685856,366,3.875247001647949
1747258155.602667,367,3.7367327213287354
1747258155.8380687,368,3.897939920425415
1747258157.2946765,374,4.055286407470703
1747258158.0166152,377,4.0161943435668945
1747258158.2516508,378,3.858236312866211
1747258159.9335582,385,3.953606605529785
1747258160.1685991,386,3.950986385345459
1747258161.1062934,390,4.036622047424316
1747258161.3428373,391,3.9399542808532715
1747258161.5756361,392,3.8042993545532227
1747258161.805757,393,4.0191826820373535
1747258162.0342956,394,3.7730727195739746
1747258162.2634842,395,4.045637130737305
1747258162.4938622,396,3.8309550285339355
1747258162.7223895,397,3.9221770763397217
1747258162.9541128,398,3.692481517791748
1747258163.1869507,399,3.949380874633789
1747258163.645659,401,3.8511269092559814
1747258163.8729522,402,4.054037094116211
1747258164.3306384,404,3.8290436267852783
1747258165.2591643,408,3.9890353679656982
1747258165.5119433,409,3.745135545730591
1747258166.2282836,412,4.023420333862305
1747258166.468154,413,3.6989448070526123
1747258166.7081232,414,4.015410900115967
1747258166.9521632,415,3.990473508834839
1747258167.67848,418,3.709970235824585
1747258168.400318,421,3.845118761062622
1747258168.6466413,422,3.9069771766662598
1747258169.3881161,425,3.970989942550659
1747258169.629764,426,3.826383352279663
1747258170.6250157,430,3.9537150859832764
1747258170.8833063,431,3.9684205055236816
1747258171.6278386,434,3.998015880584717
1747258171.8725667,435,3.960867166519165
1747258172.1152444,436,4.04461145401001
1747258172.3565338,437,3.889296770095825
1747258172.594313,438,3.6757705211639404
1747258172.8328428,439,3.9866268634796143
1747258173.0697787,440,4.041040420532227
1747258173.3083568,441,4.18917179107666
1747258173.777028,443,3.9425623416900635
1747258174.008649,444,3.8815085887908936
1747258174.2421458,445,3.9989662170410156
1747258174.4765909,446,3.8986995220184326
1747258175.4280388,450,3.719325542449951
1747258175.6602602,451,4.030354976654053
1747258175.8916974,452,4.0777387619018555
1747258176.1254292,453,3.9819729328155518
1747258176.3588555,454,4.1430792808532715
1747258176.8298273,456,3.9560658931732178
1747258177.3003428,458,4.053686618804932
1747258177.7664757,460,3.6350889205932617
1747258178.000163,461,3.979159116744995
1747258178.7072499,464,4.035083293914795
1747258178.941286,465,4.1551899909973145
1747258179.1744077,466,3.9472010135650635
1747258179.6458693,468,4.126292705535889
1747258180.1201901,470,3.9670307636260986
1747258181.0731578,474,4.012068748474121
1747258181.3272028,475,3.9943835735321045
1747258182.0494897,478,4.066252708435059
1747258182.284973,479,3.9345908164978027
1747258182.5167396,480,3.850050210952759
1747258182.7528768,481,3.855682373046875
1747258182.994188,482,4.070899486541748
1747258183.2335749,483,4.03703498840332
1747258183.4705093,484,4.089728355407715
1747258183.9482126,486,3.9478232860565186
1747258184.1806822,487,4.017676830291748
1747258184.437565,488,3.7805826663970947
1747258184.6922035,489,4.03496789932251
1747258185.1833386,491,4.045151710510254
1747258185.9027624,494,4.034976482391357
1747258186.8692548,498,3.9477596282958984
1747258187.5945559,501,3.959724187850952
1747258187.8375764,502,4.0740485191345215
1747258188.0851793,503,3.9777324199676514
1747258188.8108962,506,3.960677146911621
1747258189.2907753,508,3.9897122383117676
1747258189.5333836,509,4.213963985443115
1747258189.7742927,510,4.079930782318115
1747258190.017982,511,4.2389397621154785
1747258190.257057,512,4.084425926208496
1747258190.49592,513,3.889611005783081
1747258190.7353754,514,4.062118053436279
1747258191.4623947,517,4.071190357208252
1747258191.7104037,518,4.166400909423828
1747258191.9515462,519,4.0561418533325195
1747258192.1965923,520,4.152783393859863
1747258192.9223623,523,3.8610312938690186
1747258194.5774798,530,3.9573416709899902
1747258195.268865,533,4.174788951873779
1747258195.4991632,534,3.906374454498291
1747258195.9606848,536,4.152834415435791
1747258196.202579,537,4.047260761260986
1747258196.4360116,538,4.089680194854736
1747258196.6668098,539,4.066829681396484
1747258196.8979948,540,3.886042594909668
1747258197.3688495,542,3.930673599243164
1747258197.6107645,543,4.06635856628418
1747258197.8498313,544,4.021651268005371
1747258198.3247623,546,3.885897159576416
1747258198.564639,547,4.057765007019043
1747258199.2719498,550,4.094692230224609
1747258199.73816,552,4.086414337158203
1747258200.197758,554,4.256032943725586
1747258200.428705,555,3.876004695892334
1747258200.6719747,556,4.105340003967285
1747258202.1381385,562,3.9949209690093994
1747258202.3878958,563,4.137818813323975
1747258202.6305935,564,4.032646179199219
1747258203.5769312,568,3.9630260467529297
1747258204.2913933,571,4.083568572998047
1747258204.7644396,573,3.952815294265747
1747258205.4606938,576,3.708986282348633
1747258206.421542,580,3.920138359069824
1747258207.3737772,584,3.789079189300537
1747258207.6108685,585,4.202371120452881
1747258207.852201,586,3.884145975112915
1747258208.329805,588,4.08933162689209
1747258208.8030946,590,4.038052558898926
1747258209.037109,591,4.124181270599365
1747258209.2710638,592,4.094764232635498
1747258209.7384896,594,4.124588966369629
1747258210.213021,596,4.2193217277526855
1747258210.4540286,597,4.123500823974609
1747258210.6938593,598,4.112927436828613
1747258210.9372895,599,3.9061214923858643
1747258211.4270124,601,4.101966381072998
1747258211.665833,602,4.1676554679870605
1747258211.9105167,603,3.89208984375
1747258212.4047954,605,4.207175254821777
1747258213.1241808,608,3.9823625087738037
1747258213.6056604,610,4.233633041381836
1747258214.3224533,613,3.968234062194824
1747258214.565183,614,4.2476677894592285
1747258215.0425756,616,3.988797903060913
1747258215.5247967,618,4.115764617919922
1747258216.0147517,620,4.065188884735107
1747258216.498982,622,4.050380229949951
1747258216.7381628,623,4.165926456451416
1747258217.4571307,626,4.100832462310791
1747258217.9388056,628,4.002529621124268
1747258218.1851661,629,4.182214736938477
1747258219.1468754,633,4.135392665863037
1747258219.625155,635,4.05503511428833
1747258220.1039958,637,3.724626064300537
1747258220.8222506,640,4.1756272315979
1747258221.0618565,641,3.800171375274658
1747258221.2974808,642,4.135733604431152
1747258221.5372384,643,4.057792663574219
1747258221.777846,644,4.1934614181518555
1747258222.0168896,645,3.8796470165252686
1747258222.99692,649,3.992241382598877
1747258223.4763076,651,4.03620719909668
1747258223.7157788,652,3.9783096313476562
1747258223.9546816,653,3.7270421981811523
1747258224.1999485,654,4.093313694000244
1747258224.4447773,655,3.9739081859588623
1747258225.1741621,658,4.177644729614258
1747258225.4111135,659,4.188036918640137
1747258225.655093,660,4.138979434967041
1747258227.3585987,667,4.156407833099365
1747258228.079594,670,4.110279560089111
1747258229.3154442,675,3.8536717891693115
1747258229.5660694,676,4.083451271057129
1747258229.8132148,677,3.8308310508728027
1747258230.5429676,680,3.988126039505005
1747258231.0223055,682,4.0626702308654785
1747258231.2630897,683,3.9322590827941895
1747258231.509769,684,4.088550567626953
1747258232.2293737,687,3.835855722427368
1747258233.431352,692,3.986098527908325
1747258233.9087448,694,4.0750837326049805
1747258234.1464255,695,3.717543840408325
1747258234.3916597,696,4.047704696655273
1747258234.6313248,697,3.8456058502197266
1747258235.1064434,699,4.008990287780762
1747258235.8320935,702,3.9432857036590576
1747258236.0741973,703,4.183890342712402
1747258236.557776,705,3.9215598106384277
1747258237.547297,709,3.8265492916107178
1747258237.788391,710,4.052955627441406
1747258238.26788,712,3.991969347000122
1747258239.0053887,715,3.947316884994507
1747258239.5081139,717,4.236915588378906
1747258239.9971235,719,4.131486892700195
1747258240.2404578,720,3.855769634246826
1747258240.4803877,721,4.1822662353515625
1747258240.9589314,723,4.143251895904541
1747258241.444786,725,4.080407619476318
1747258241.696218,726,4.208648204803467
1747258241.9438324,727,4.059661865234375
1747258242.1833882,728,4.259063243865967
1747258242.4356763,729,4.095942497253418
1747258242.9169376,731,3.971072196960449
1747258243.162407,732,4.22775936126709
1747258243.400203,733,4.0647292137146
1747258244.5925467,738,4.018749713897705
1747258244.833547,739,3.8267979621887207
1747258245.075521,740,4.0619425773620605
1747258245.555328,742,3.9904489517211914
1747258245.7957594,743,3.891087770462036
1747258246.0349483,744,4.010486602783203
1747258246.271507,745,4.189518451690674
1747258247.9470477,752,4.152976989746094
1747258248.6579432,755,3.9465043544769287
1747258248.8957517,756,4.164278984069824
1747258249.3678312,758,3.866741180419922
1747258250.5584764,763,3.8208723068237305
1747258250.8044846,764,3.7898073196411133
1747258251.0475223,765,4.317317962646484
1747258251.7599814,768,4.1321702003479
1747258252.2262902,769,4.132384300231934
1747258252.9485404,772,4.223814487457275
1747258253.1829538,773,4.035737991333008
1747258253.6601353,775,4.097291469573975
1747258253.9011009,776,4.338258743286133
1747258254.3819313,778,4.019072532653809
1747258254.621211,779,4.259003639221191
1747258254.8600414,780,4.009908199310303
1747258255.1008198,781,4.058298110961914
1747258255.3464034,782,4.2635393142700195
1747258256.7733407,788,4.111449241638184
1747258257.0084999,789,4.133792877197266
1747258257.4818373,791,4.151984691619873
1747258257.9562051,793,4.181403636932373
1747258258.4284952,795,3.816009521484375
1747258258.665038,796,4.031169414520264
1747258259.3774633,799,4.091446876525879
1747258259.622062,800,3.8955416679382324
1747258260.5798805,804,4.026220321655273
1747258260.823488,805,4.164770603179932
1747258261.068068,806,3.937262773513794
1747258261.309497,807,4.015791893005371
1747258262.033726,810,3.968006134033203
1747258262.7725394,813,3.9242091178894043
1747258263.9858506,818,4.1131591796875
1747258264.2311988,819,4.089190483093262
1747258264.7062874,821,4.1308159828186035
1747258264.9466283,822,4.226657390594482
1747258265.1884696,823,4.0230207443237305
1747258265.6628823,825,4.118929386138916
1747258265.8990405,826,4.0209550857543945
1747258266.1328073,827,4.0845513343811035
1747258266.3660288,828,4.063632011413574
1747258267.3058486,832,4.133434772491455
1747258267.538488,833,3.9770617485046387
1747258267.9987397,835,3.6059982776641846
1747258268.2361178,836,4.14627742767334
1747258268.477153,837,4.126136779785156
1747258268.956633,839,4.175632953643799
1747258269.1925135,840,4.167398452758789
1747258269.9034827,843,4.040364742279053
1747258270.3951337,845,3.977062702178955
1747258271.6183102,850,4.1762261390686035
1747258271.8622777,851,4.008261680603027
1747258272.5941799,854,4.278519630432129
1747258273.3205311,857,4.223018169403076
1747258274.0451689,860,4.19106912612915
1747258274.5228941,862,3.4905200004577637
1747258275.2430973,865,4.198720932006836
1747258275.482414,866,4.310674667358398
1747258276.4456286,870,4.019829273223877
1747258276.698346,871,4.224762916564941
1747258279.124741,881,3.8767590522766113
1747258279.6009104,883,4.07520866394043
1747258279.8400817,884,4.003617286682129
1747258280.0798233,885,4.088202953338623
1747258280.318821,886,4.193630695343018
1747258280.801737,888,4.184023857116699
1747258281.2804875,890,4.217503547668457
1747258281.762486,892,4.190023899078369
1747258282.4908588,895,4.191571235656738
1747258282.9779084,897,4.159618377685547
1747258283.2229602,898,3.881622791290283
1747258283.974341,901,4.009891033172607
1747258284.2261627,902,4.296711444854736
1747258284.706782,904,4.091849327087402
1747258285.1849244,906,4.080240249633789
1747258285.432444,907,4.245355129241943
1747258285.6738522,908,4.164409637451172
1747258286.1571343,910,4.101080894470215
1747258286.3960679,911,4.174130916595459
1747258287.1398323,914,4.225655555725098
1747258288.0951657,918,4.084784507751465
1747258288.3465195,919,4.012876510620117
1747258288.8234751,921,4.121438503265381
1747258289.3062284,923,4.073606014251709
1747258290.255868,927,4.0358099937438965
1747258290.4921489,928,4.291857719421387
1747258290.727406,929,4.122349739074707
1747258290.9639742,930,4.270422458648682
1747258291.1997008,931,4.100034236907959
1747258291.4346027,932,4.123837471008301
1747258291.673727,933,4.1985859870910645
1747258292.1624732,935,3.918962001800537
1747258293.1186874,939,4.090514659881592
1747258293.5987885,941,3.838926315307617
1747258293.8470747,942,4.178999900817871
1747258294.5914965,945,4.158056735992432
1747258295.578118,949,4.032193183898926
1747258296.2937984,952,3.8927829265594482
1747258296.7648995,954,4.036673545837402
1747258297.006158,955,4.060027599334717
1747258297.2463233,956,3.9098916053771973
1747258298.2146459,960,4.233129501342773
1747258298.6847532,962,4.170348167419434
1747258298.921879,963,4.136404991149902
1747258299.1521032,964,4.126246929168701
1747258299.3879519,965,4.047492980957031
1747258299.8471038,967,3.993346691131592
1747258300.0765457,968,4.211101531982422
1747258300.7673252,971,4.215234279632568
1747258301.9590936,976,4.024112701416016
1747258302.429144,978,4.221624851226807
1747258302.664765,979,4.016533374786377
1747258303.1501713,981,4.061134338378906
1747258303.3957396,982,4.142446041107178
1747258304.3690352,986,4.150208473205566
1747258304.8393333,988,4.0084357261657715
1747258305.0758855,989,4.158351421356201
1747258305.3147385,990,4.01434326171875
1747258305.7861197,992,4.016942977905273
1747258306.2617314,994,4.117468357086182
1747258306.5052552,995,4.0744194984436035
1747258306.750012,996,4.142515182495117
1747258307.2374985,998,4.030755043029785
1747258307.4789894,999,4.139100551605225
1747258307.9607518,1001,4.0761518478393555
1747258308.2027612,1002,4.064013957977295
1747258308.4450915,1003,4.197786331176758
1747258308.6934676,1004,3.9197444915771484
1747258308.9349105,1005,4.191082000732422
1747258309.1737726,1006,4.04856538772583
1747258310.3925526,1011,3.99455189704895
1747258310.872517,1013,3.953645944595337
1747258311.3924322,1015,4.182723522186279
1747258311.633547,1016,4.237683296203613
1747258311.880592,1017,3.7976903915405273
1747258313.0964231,1022,4.2119245529174805
1747258314.059943,1026,4.177150726318359
1747258314.540611,1028,4.130733013153076
1747258314.7855592,1029,3.986508369445801
1747258316.2432177,1035,4.35984992980957
1747258316.4837182,1036,4.141802787780762
1747258316.7341187,1037,4.088393688201904
1747258316.9728377,1038,4.174581050872803
1747258317.2254086,1039,4.282281398773193
1747258318.190497,1043,4.193418025970459
1747258318.6690311,1045,4.191284656524658
1747258318.9084325,1046,4.262867450714111
1747258320.3658304,1052,3.9684348106384277
1747258320.603238,1053,4.298151016235352
1747258321.3207047,1056,4.022892475128174
1747258321.7986746,1058,4.071619987487793
1747258322.0423007,1059,4.193323135375977
1747258322.2821567,1060,4.31667947769165
1747258322.7581754,1062,4.328959941864014
1747258323.499614,1065,4.188224792480469
1747258323.7393,1066,4.222268581390381
1747258323.9869006,1067,4.158017158508301
1747258324.468867,1069,4.143577575683594
1747258324.7143378,1070,3.8213088512420654
1747258324.9531312,1071,4.239307880401611
1747258325.194216,1072,4.2313079833984375
1747258325.4338026,1073,4.154964923858643
1747258325.6681533,1074,4.057208061218262
1747258326.3795621,1077,4.172910690307617
1747258326.6134684,1078,4.116641044616699
1747258327.0885398,1080,4.146165370941162
1747258327.3281248,1081,4.261324405670166
1747258327.5646436,1082,4.216390132904053
1747258328.262372,1085,4.18377161026001
1747258328.4956636,1086,4.221870422363281
1747258328.7302375,1087,4.264135360717773
1747258329.670473,1091,4.084225654602051
1747258329.9026008,1092,4.360474586486816
1747258330.1377323,1093,3.945704936981201
1747258331.3109689,1098,4.2256999015808105
1747258331.7842863,1100,3.8753461837768555
1747258332.2875032,1102,4.22227144241333
1747258332.547305,1103,4.049759387969971
1747258332.7943552,1104,4.2523393630981445
1747258333.517522,1107,4.31419038772583
1747258333.7614791,1108,4.175293922424316
1747258333.996422,1109,4.1658172607421875
1747258334.2351024,1110,4.01364278793335
1747258334.471261,1111,4.255580902099609
1747258334.7023745,1112,4.2815423011779785
1747258334.9342678,1113,4.195052623748779
1747258335.168765,1114,4.226611137390137
1747258335.639577,1116,4.165063858032227
1747258336.351506,1119,4.217539310455322
1747258336.8244977,1121,4.272709846496582
1747258337.0639324,1122,4.1880669593811035
1747258337.773055,1125,4.304892539978027
1747258338.009089,1126,3.8319315910339355
1747258338.4786437,1128,4.2777099609375
1747258338.7093241,1129,4.222145080566406
1747258338.939382,1130,4.163821220397949
1747258339.1689794,1131,4.012320518493652
1747258339.3982425,1132,4.212686538696289
1747258339.8746643,1134,4.130237102508545
1747258340.1112497,1135,4.121823310852051
1747258340.3468654,1136,4.271702766418457
1747258341.0515325,1139,4.117020606994629
1747258341.7623308,1142,4.124480247497559
1747258342.4706762,1145,4.123095989227295
1747258342.708541,1146,4.127355098724365
1747258343.2278588,1148,3.952962875366211
1747258343.4725213,1149,4.246426105499268
1747258343.7109985,1150,4.207785606384277
1747258343.946108,1151,4.145275592803955
1747258344.1822119,1152,4.231770038604736
1747258344.4186084,1153,4.376092910766602
1747258344.8940337,1155,4.139979362487793
1747258346.0701158,1160,4.028404235839844
1747258346.5422728,1162,4.124087810516357
1747258347.015981,1164,4.189140319824219
1747258347.492801,1166,4.261477470397949
1747258347.728058,1167,4.121456146240234
1747258349.1530836,1173,4.252140045166016
1747258349.388191,1174,4.1200432777404785
1747258349.8757637,1176,4.150205612182617
1747258350.1144562,1177,4.139698505401611
1747258350.3522127,1178,4.259400367736816
1747258351.28395,1182,4.175930023193359
1747258351.7657075,1184,4.222899913787842
1747258352.2548797,1186,4.052641868591309
1747258352.7369485,1188,4.213475704193115
1747258352.9743466,1189,4.241835594177246
1747258353.2113607,1190,3.7290172576904297
1747258353.9273374,1193,4.3073554039001465
1747258354.1731074,1194,4.1560378074646
1747258354.4113235,1195,3.972290515899658
1747258354.8920522,1197,4.042054653167725
1747258355.1302137,1198,4.212539196014404
1747258355.8464904,1201,4.1724934577941895
1747258356.0863304,1202,4.308648109436035
1747258356.8044236,1205,4.097861289978027
1747258357.0503201,1206,4.236701488494873
1747258357.2900217,1207,4.061459541320801
1747258357.7908823,1209,4.264052391052246
1747258358.7728744,1213,4.237550735473633
1747258359.0145981,1214,4.305069923400879
1747258359.2506523,1215,4.194380760192871
1747258359.7244625,1217,4.379619598388672
1747258359.9649014,1218,4.177986145019531
1747258361.1410418,1223,4.298213005065918
1747258361.6184266,1225,4.398583889007568
1747258362.3208594,1228,4.200679779052734
1747258362.5549755,1229,4.216939926147461
1747258363.2608702,1232,4.314269065856934
1747258363.5051913,1233,4.170276165008545
1747258364.691227,1238,4.345696926116943
1747258365.160369,1240,4.257110595703125
1747258365.3947794,1241,4.101634502410889
1747258365.6300206,1242,3.979792594909668
1747258365.862987,1243,4.385679721832275
1747258366.096433,1244,3.9520726203918457
1747258366.329398,1245,4.196126461029053
1747258366.5676932,1246,4.033522129058838
1747258367.2784784,1249,4.042433261871338
1747258367.5116358,1250,4.277096271514893
1747258367.7513132,1251,4.16002082824707
1747258367.9921515,1252,4.312448978424072
1747258368.473185,1254,4.307282447814941
1747258368.9443758,1256,4.111242771148682
1747258369.1782904,1257,4.244544506072998
1747258369.8868322,1260,4.251962661743164
1747258370.1214974,1261,4.346848964691162
1747258370.822032,1264,4.428817272186279
1747258371.5157707,1267,4.435347557067871
1747258372.448634,1271,4.461939334869385
1747258373.665072,1276,4.303009033203125
1747258373.9041255,1277,4.282865524291992
1747258374.1422398,1278,4.285857200622559
1747258375.1161957,1282,4.146452903747559
1747258375.8644547,1285,4.277360439300537
1747258377.0981846,1290,4.280185222625732
1747258377.850226,1293,4.271996021270752
1747258378.568859,1296,4.419425010681152
1747258379.0468745,1298,4.506369590759277
1747258379.284296,1299,4.145453929901123
1747258380.0192084,1302,4.370667934417725
1747258380.99553,1306,4.3686137199401855
1747258381.9748034,1310,3.9445652961730957
1747258382.913111,1314,4.109005928039551
1747258383.1477287,1315,4.349236965179443
1747258384.3271213,1320,4.180703639984131
1747258384.7947285,1322,4.196487903594971
1747258385.0316217,1323,3.971578598022461
1747258385.4988303,1325,4.329747676849365
1747258385.7316906,1326,4.2012529373168945
1747258386.2010684,1328,4.424007415771484
1747258387.9318655,1335,4.380615711212158
1747258390.126818,1344,4.029847145080566
1747258390.3672118,1345,4.372103691101074
1747258390.8513162,1347,4.208337306976318
1747258391.0932806,1348,4.333188533782959
1747258391.8189383,1351,4.394882678985596
1747258392.0560706,1352,4.382301330566406
1747258392.527971,1354,4.329156875610352
1747258393.4670439,1358,4.260598659515381
1747258393.935673,1360,4.314241409301758
1747258394.876369,1364,4.298190116882324
1747258395.1121974,1365,4.386652946472168
1747258395.3471458,1366,4.326395034790039
1747258395.5800343,1367,4.258500099182129
1747258395.813412,1368,3.9896793365478516
1747258396.744001,1372,4.2191057205200195
1747258396.9761581,1373,4.4235053062438965
1747258397.4444757,1375,4.282116413116455
1747258397.677129,1376,4.320842266082764
1747258398.612539,1380,4.185795783996582
1747258399.779556,1385,4.149290084838867
1747258400.0097961,1386,4.202625751495361
1747258400.9379623,1390,4.157092571258545
1747258401.634394,1393,4.335206031799316
1747258402.3320422,1396,4.224511623382568
1747258402.565685,1397,4.08696174621582
1747258403.0299394,1399,4.36186408996582
1747258403.2631567,1400,4.361091136932373
1747258403.9591677,1403,4.144799709320068
1747258404.4243884,1405,4.305871963500977
1747258406.2855606,1413,4.1051225662231445
1747258406.9834821,1416,4.355003356933594
1747258407.2208066,1417,4.229729652404785
1747258407.6903102,1419,4.268692493438721
1747258408.154242,1421,4.156972408294678
1747258408.3873472,1422,4.38316011428833
1747258410.4907343,1431,3.98014235496521
1747258410.733582,1432,4.174511909484863
1747258411.6859155,1436,4.38714075088501
1747258412.1540742,1438,4.173471450805664
1747258412.3892114,1439,4.205161094665527
1747258412.617999,1440,3.8556807041168213
1747258412.8594713,1441,4.224613189697266
1747258413.5576859,1444,4.3455986976623535
1747258414.0274224,1446,4.262331962585449
1747258414.2643988,1447,4.275755405426025
1747258414.500943,1448,4.312185764312744
1747258414.729765,1449,4.185688495635986
1747258414.9583695,1450,4.262052059173584
1747258415.187397,1451,4.290977478027344
1747258415.419296,1452,4.238799571990967
1747258415.877271,1454,4.090287208557129
1747258416.1072395,1455,4.343392372131348
1747258416.3467789,1456,4.194210052490234
1747258416.5823302,1457,4.219151020050049
1747258416.8122613,1458,4.394979953765869
1747258417.0500593,1459,4.229894161224365
1747258417.2859735,1460,4.1888298988342285
1747258417.5208619,1461,4.293717384338379
1747258417.9869606,1463,4.225376605987549
1747258419.713813,1470,4.295744895935059
1747258420.4154613,1473,4.136415481567383
1747258420.647907,1474,4.2681193351745605
1747258421.12169,1476,4.211010932922363
1747258421.3560314,1477,4.103634834289551
1747258422.2912228,1481,4.245721340179443
1747258422.524757,1482,4.268028736114502
1747258422.7589724,1483,4.339268684387207
1747258423.6894703,1487,4.119752407073975
1747258423.9230728,1488,4.148376941680908
1747258424.154161,1489,4.1635918617248535
1747258424.3860314,1490,4.364468574523926
1747258424.6186771,1491,4.246387958526611
1747258425.0821936,1493,4.1216325759887695
1747258425.3154013,1494,4.2118048667907715
1747258426.24527,1498,4.3100175857543945
1747258426.4788074,1499,4.255148887634277
1747258426.7111077,1500,4.184443950653076
1747258427.1859038,1502,4.108652591705322
1747258427.9112866,1505,4.25940465927124
1747258428.8854408,1509,4.238559246063232
1747258429.1281486,1510,4.198360443115234
1747258429.3647974,1511,4.2669677734375
1747258429.8428693,1513,4.173649787902832
1747258430.3130517,1515,4.206178188323975
1747258430.546901,1516,4.179223537445068
1747258432.1774168,1523,4.20466423034668
1747258432.871275,1526,4.29847526550293
1747258433.3416083,1528,4.181413650512695
1747258434.7239711,1534,4.291683197021484
1747258435.4118493,1537,4.282926082611084
1747258435.639671,1538,4.281888484954834
1747258436.3501241,1541,4.250828266143799
1747258437.320963,1545,4.223294258117676
1747258437.7897909,1547,4.399075508117676
1747258438.021774,1548,4.350342750549316
1747258438.7341912,1551,4.206997871398926
1747258438.9704027,1552,4.425798416137695
1747258439.2055879,1553,4.3449249267578125
1747258439.6779313,1555,4.306039333343506
1747258440.143299,1557,4.372929573059082
1747258441.3206968,1562,4.130562782287598
1747258441.7926545,1564,4.395040512084961
1747258442.025218,1565,4.217022895812988
1747258442.256333,1566,4.317745685577393
1747258442.7334297,1568,4.359407424926758
1747258443.2085614,1570,4.403626918792725
1747258443.4414773,1571,4.360722541809082
1747258443.6780503,1572,4.3889594078063965
1747258443.9164877,1573,4.4803853034973145
1747258444.632945,1576,4.318603038787842
1747258445.1128342,1578,4.121331214904785
1747258445.3543155,1579,4.283387660980225
1747258445.5890079,1580,4.147149085998535
1747258445.8246539,1581,4.334212303161621
1747258446.0588849,1582,4.280159950256348
1747258446.7554786,1585,4.154958724975586
1747258447.9198186,1590,4.32750129699707
1747258449.0900671,1595,4.444650173187256
1747258449.3275666,1596,4.491790771484375
1747258449.560869,1597,4.406025409698486
1747258450.500957,1601,4.143370628356934
1747258450.7363684,1602,4.244304180145264
1747258450.967716,1603,4.343064308166504
1747258452.6038458,1610,4.31807804107666
1747258452.835262,1611,4.320596218109131
1747258453.2997613,1613,4.332298755645752
1747258453.5299494,1614,4.2550554275512695
1747258453.9930966,1616,4.2050275802612305
1747258454.9280684,1620,4.363461971282959
1747258455.3945088,1622,4.161060333251953
1747258455.8612008,1624,4.286609172821045
1747258456.3283284,1626,4.230216979980469
1747258456.5595016,1627,4.3875017166137695
1747258457.4803536,1631,4.235096454620361
1747258458.4059887,1635,4.227028846740723
1747258458.6380877,1636,4.181453227996826
1747258458.8756542,1637,4.341894149780273
1747258459.1067739,1638,4.3004889488220215
1747258459.5719967,1640,4.310265064239502
1747258459.8039804,1641,4.435515403747559
1747258460.958325,1646,4.132563591003418
1747258461.1885765,1647,4.272616386413574
1747258461.655034,1649,4.152346134185791
1747258462.1258857,1651,4.2836761474609375
1747258462.3625073,1652,4.396368026733398
1747258462.5950458,1653,4.497416019439697
1747258462.8313782,1654,4.348591327667236
1747258463.297185,1656,4.368940353393555
1747258463.76684,1658,4.42866849899292
1747258464.7081068,1662,4.332195281982422
1747258465.2038517,1664,4.100710391998291
1747258465.683871,1666,4.427103519439697
1747258466.4117048,1669,4.379998683929443
1747258466.658672,1670,4.505397796630859
1747258467.599043,1674,4.401324272155762
1747258468.3205237,1677,4.525303363800049
1747258468.796512,1679,4.339477062225342
1747258469.0325346,1680,4.502076625823975
1747258469.2625904,1681,4.255072116851807
1747258469.496378,1682,4.417886734008789
1747258470.1882753,1685,4.249655723571777
1747258470.4179485,1686,4.485048770904541
1747258470.648473,1687,4.590550899505615
1747258470.8792593,1688,4.4471755027771
1747258471.1106224,1689,4.463621616363525
1747258471.340597,1690,4.381167411804199
1747258472.0406563,1693,4.29621696472168
1747258472.27873,1694,4.4484663009643555
1747258472.519068,1695,4.23985481262207
1747258472.9887648,1697,4.507149696350098
1747258473.2226353,1698,4.434301376342773
1747258473.4597526,1699,4.4923200607299805
1747258473.6947365,1700,4.327695369720459
1747258474.162526,1702,4.281068801879883
1747258474.6309848,1704,4.3349151611328125
1747258475.330278,1707,4.273111820220947
1747258475.804767,1709,4.270466327667236
1747258476.0413833,1710,4.455767631530762
1747258476.2781866,1711,4.353650093078613
1747258476.512432,1712,4.09920597076416
1747258477.945506,1718,4.541983604431152
1747258478.1838956,1719,4.091700553894043
1747258478.8856175,1722,4.333554744720459
1747258479.1203034,1723,4.469383239746094
1747258479.3548403,1724,4.416172504425049
1747258479.5889938,1725,4.34365701675415
1747258480.7669997,1730,4.497816562652588
1747258482.68742,1738,4.382160186767578
1747258482.9286149,1739,4.459549427032471
1747258483.1711369,1740,4.326143264770508
1747258483.9112804,1743,4.343989849090576
1747258484.3868296,1745,4.211778163909912
1747258485.0925992,1748,4.3362860679626465
1747258485.3256204,1749,4.336901664733887
1747258485.5618303,1750,4.371888160705566
1747258485.7998042,1751,4.1115031242370605
1747258486.270616,1753,4.3763747215271
1747258486.5046058,1754,4.0664544105529785
1747258487.210155,1757,4.049829959869385
1747258488.3867624,1762,4.2680816650390625
1747258488.6165001,1763,4.2078657150268555
1747258489.0781093,1765,4.340213775634766
1747258489.3075235,1766,4.316183567047119
1747258489.7790227,1768,4.333044528961182
1747258491.4219978,1775,4.425649166107178
1747258491.6558,1776,4.466534614562988
1747258491.891607,1777,4.399215221405029
1747258492.6038685,1780,4.210433483123779
1747258492.8397408,1781,4.509581089019775
1747258493.5579126,1784,4.555019378662109
1747258493.8111832,1785,4.232642650604248
1747258494.0524764,1786,4.431685924530029
1747258494.292279,1787,4.392794132232666
1747258494.7659528,1789,4.445899486541748
1747258494.9988837,1790,3.9642224311828613
1747258495.4775279,1792,4.265779972076416
1747258495.9433095,1794,4.25595760345459
1747258496.408393,1796,4.286430835723877
1747258496.644235,1797,4.321732044219971
1747258497.3444285,1800,4.112884998321533
1747258497.8140442,1802,4.5202460289001465
1747258498.0505552,1803,4.250092029571533
1747258498.2944915,1804,3.9381911754608154
1747258499.2309775,1808,4.12777042388916
1747258499.6993668,1810,4.328113079071045
1747258500.6446495,1814,4.365359783172607
1747258501.1148434,1816,4.448254108428955
1747258501.5779917,1818,4.374672889709473
1747258501.8108258,1819,4.539133071899414
1747258502.7469275,1823,4.500766754150391
1747258503.4502115,1826,4.376407623291016
1747258503.6852894,1827,4.362277984619141
1747258504.1526306,1829,4.476912498474121
1747258504.3853583,1830,4.3262715339660645
1747258504.8501022,1832,4.242696285247803
1747258505.0814843,1833,4.340855598449707
1747258505.313043,1834,4.339881420135498
1747258505.7788143,1836,4.086106300354004
1747258506.0130348,1837,4.51613187789917
1747258506.244479,1838,4.225083351135254
1747258507.6475763,1844,4.4615912437438965
1747258507.8788466,1845,4.332026481628418
1747258508.124205,1846,4.210528373718262
1747258508.366493,1847,4.169373035430908
1747258508.6053739,1848,4.380230903625488
1747258509.3234513,1851,4.063529014587402
1747258509.802092,1853,4.499859809875488
1747258510.5265062,1856,4.372901439666748
1747258511.4960356,1860,4.44779634475708
1747258512.4733982,1864,4.177823543548584
1747258512.7139034,1865,4.332873821258545
1747258512.9495802,1866,4.376611709594727
1747258513.1890125,1867,4.2433247566223145
1747258514.1629798,1871,4.259700298309326
1747258514.4030383,1872,4.405778884887695
1747258514.6505585,1873,4.499560356140137
1747258514.8919716,1874,4.331475734710693
1747258515.1392689,1875,4.473073482513428
1747258515.6231196,1877,4.324231147766113
1747258516.1104918,1879,4.342795372009277
1747258516.3510513,1880,4.352765083312988
1747258517.0828705,1883,4.2686614990234375
1747258517.3279355,1884,4.453553676605225
1747258517.8105159,1886,4.348573684692383
1747258518.2859623,1888,4.355075359344482
1747258518.7679822,1890,4.457418441772461
1747258519.01089,1891,4.451932430267334
1747258519.961222,1895,4.498694896697998
1747258520.9044101,1899,4.504116535186768
1747258521.3653605,1901,3.8809776306152344
1747258521.5988886,1902,4.567272186279297
1747258522.5329232,1906,4.502089500427246
1747258523.0032623,1908,4.55360746383667
1747258523.2391148,1909,4.540284156799316
1747258523.4702208,1910,4.455668926239014
1747258524.1867359,1913,4.53192138671875
1747258524.91376,1916,4.24493408203125
1747258525.3855095,1918,4.4454803466796875
1747258526.8084314,1924,4.393968105316162
1747258527.047201,1925,4.387585163116455
1747258527.288401,1926,4.5692973136901855
1747258527.7664049,1928,4.408632278442383
1747258528.0038452,1929,4.468912601470947
1747258528.763801,1932,4.4298095703125
1747258529.5231993,1935,4.36683988571167
1747258529.7704532,1936,4.256859302520752
1747258530.4969192,1939,4.469030857086182
1747258530.737461,1940,4.632989883422852
1747258530.9762084,1941,4.378873348236084
1747258531.2165737,1942,4.539490222930908
1747258531.9604108,1945,4.597257614135742
1747258532.4382763,1947,4.525104522705078
1747258533.163278,1950,4.510267734527588
1747258533.4082162,1951,4.494748592376709
1747258533.887427,1953,4.419092178344727
1747258534.6142032,1956,4.412348747253418
1747258535.5834885,1960,4.513555526733398
1747258535.822845,1961,4.419090747833252
1747258536.0568466,1962,4.246152400970459
1747258536.2938733,1963,4.32890510559082
1747258536.529336,1964,4.460877418518066
1747258536.9979072,1966,4.258983135223389
1747258537.2345467,1967,4.422459125518799
1747258537.4673126,1968,4.433887481689453
1747258537.7057838,1969,4.337337493896484
1747258539.1191711,1975,4.509512424468994
1747258539.589259,1977,4.550712585449219
1747258539.823257,1978,4.58236026763916
1747258540.0575726,1979,4.288825988769531
1747258540.2957299,1980,4.526696681976318
1747258540.5316324,1981,4.4973883628845215
1747258540.7689013,1982,4.226962566375732
1747258541.008302,1983,4.2142767906188965
1747258541.4797637,1985,4.551308631896973
1747258541.950567,1987,4.2536234855651855
1747258542.191998,1988,4.401064395904541
1747258542.4296486,1989,4.292247295379639
1747258542.9205313,1991,4.567321300506592
1747258543.1595037,1992,4.403375625610352
1747258543.3992486,1993,4.645593166351318
1747258543.8800843,1995,4.596397399902344
1747258544.8214488,1999,4.226904392242432


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_39_987621-tag-train_loss.csv <==
Wall time,Step,Value
1747258068.7794087,0,2.3040640354156494
1747258069.5527248,3,2.124288558959961
1747258069.785305,4,2.0581297874450684
1747258071.181137,10,1.9078760147094727
1747258071.411394,11,1.673348307609558
1747258072.117182,14,2.022648811340332
1747258072.3460052,15,1.7953603267669678
1747258073.0265028,18,1.225638747215271
1747258073.2629707,19,1.2951138019561768
1747258073.4969797,20,1.4538664817810059
1747258073.9543211,22,1.147756576538086
1747258074.1850557,23,1.0914567708969116
1747258074.8741934,26,1.156745433807373
1747258075.1027348,27,1.3889405727386475
1747258076.4730966,33,0.8030821681022644
1747258077.153262,36,1.0652329921722412
1747258077.3822904,37,0.8241324424743652
1747258077.6147437,38,0.9367775321006775
1747258077.841269,39,0.8805007338523865
1747258078.067272,40,0.995659351348877
1747258079.6806188,47,0.8265994787216187
1747258079.9073904,48,0.5494276881217957
1747258080.1371987,49,0.3825832009315491
1747258080.5944378,51,0.6397820115089417
1747258080.820624,52,0.5221139788627625
1747258081.2758167,54,0.42085665464401245
1747258081.9665418,57,0.6692061424255371
1747258082.6673636,60,0.43082523345947266
1747258082.9021,61,0.31323111057281494
1747258083.1292443,62,0.4055250883102417
1747258083.3638597,63,0.49945318698883057
1747258083.830274,65,0.5856374502182007
1747258084.0563443,66,0.5196439027786255
1747258084.2909882,67,0.3803577423095703
1747258084.523965,68,0.7273373007774353
1747258084.9809659,70,0.5305884480476379
1747258085.2081177,71,0.4321554899215698
1747258086.580222,77,0.26802897453308105
1747258087.0411506,79,0.2756807208061218
1747258087.267702,80,0.3209548592567444
1747258087.7263906,82,0.2912725508213043
1747258087.9531386,83,0.36639291048049927
1747258088.4134731,85,0.25930535793304443
1747258089.3495545,89,0.24642008543014526
1747258089.596555,90,0.3421868681907654
1747258090.7892072,95,0.35452014207839966
1747258091.7788193,99,0.3532995581626892
1747258092.0214856,100,0.2960454225540161
1747258092.7617822,103,0.4006369709968567
1747258093.4841259,106,0.26734620332717896
1747258093.7224936,107,0.3880217969417572
1747258094.209404,109,0.5597081184387207
1747258095.4069002,114,0.377274751663208
1747258095.924617,116,0.2862045466899872
1747258097.1532705,121,0.22049815952777863
1747258098.10869,125,0.20149290561676025
1747258098.354632,126,0.2597813606262207
1747258098.8573139,128,0.1531604528427124
1747258099.3624363,130,0.14935901761054993
1747258099.6053758,131,0.27821817994117737
1747258099.8552127,132,0.1427321434020996
1747258100.8275552,136,0.1794499158859253
1747258101.071983,137,0.2814926207065582
1747258102.507858,143,0.21249985694885254
1747258102.7375748,144,0.26924851536750793
1747258103.1987677,146,0.17463454604148865
1747258103.4334767,147,0.201106458902359
1747258104.1476722,150,0.3056396245956421
1747258105.7888486,157,0.26437920331954956
1747258106.25558,159,0.14647382497787476
1747258106.4894266,160,0.159857377409935
1747258106.9535372,162,0.27043959498405457
1747258107.4199011,164,0.22132593393325806
1747258107.8844137,166,0.1259116232395172
1747258108.8468454,170,0.15142665803432465
1747258109.096716,171,0.24671019613742828
1747258109.3429015,172,0.24691206216812134
1747258110.0628734,175,0.14698435366153717
1747258110.301134,176,0.20177453756332397
1747258110.5339217,177,0.21010521054267883
1747258110.7772272,178,0.25907236337661743
1747258111.248782,180,0.20281894505023956
1747258111.4858086,181,0.14449931681156158
1747258112.2279053,184,0.12321889400482178
1747258112.477296,185,0.17118817567825317
1747258112.7369964,186,0.30873242020606995
1747258113.472503,189,0.1706758737564087
1747258113.7224276,190,0.19720801711082458
1747258113.9720967,191,0.188680499792099
1747258114.2180994,192,0.293792188167572
1747258114.9472919,195,0.2733115553855896
1747258115.9059546,199,0.29204708337783813
1747258116.152342,200,0.2649414837360382
1747258116.6379805,202,0.20232421159744263
1747258116.8703692,203,0.12539701163768768
1747258117.1024885,204,0.1265048086643219
1747258117.340039,205,0.18226173520088196
1747258117.8038661,207,0.12478131800889969
1747258118.2733884,209,0.11696498841047287
1747258118.752513,211,0.2272929847240448
1747258119.2305262,213,0.13899824023246765
1747258119.6975296,215,0.1850082278251648
1747258119.9297256,216,0.2516893744468689
1747258120.3909802,218,0.1646793633699417
1747258120.6236212,219,0.16212838888168335
1747258120.8598115,220,0.17722445726394653
1747258121.0983694,221,0.14769399166107178
1747258121.3389697,222,0.24097207188606262
1747258121.808258,224,0.18538567423820496
1747258122.0508626,225,0.11684878170490265
1747258122.98176,229,0.13477247953414917
1747258124.393753,235,0.16591180860996246
1747258124.8698611,237,0.15523506700992584
1747258125.1040554,238,0.17592278122901917
1747258125.3330686,239,0.15887731313705444
1747258125.8023584,241,0.1545015573501587
1747258126.0326798,242,0.15356045961380005
1747258126.4925776,244,0.19721807539463043
1747258126.7226293,245,0.23270221054553986
1747258126.952211,246,0.24061989784240723
1747258127.1816368,247,0.18296080827713013
1747258128.3638473,252,0.20470008254051208
1747258128.6054327,253,0.1780359148979187
1747258128.8338583,254,0.1159203052520752
1747258129.522667,257,0.17618879675865173
1747258129.7526693,258,0.12292827665805817
1747258129.9855976,259,0.12900656461715698
1747258130.2181873,260,0.1242632269859314
1747258130.6827157,262,0.12728895246982574
1747258132.5424867,270,0.19693587720394135
1747258132.773745,271,0.1196148693561554
1747258133.479733,274,0.16864964365959167
1747258133.7203386,275,0.11734980344772339
1747258133.9496968,276,0.16373538970947266
1747258134.4154212,278,0.09528551995754242
1747258134.8909376,280,0.15605586767196655
1747258135.3810613,282,0.11182264238595963
1747258135.6119528,283,0.19015085697174072
1747258136.09284,285,0.10963177680969238
1747258136.5623558,287,0.14890241622924805
1747258136.7942178,288,0.0991620421409607
1747258137.2643971,290,0.13858529925346375
1747258138.4455554,295,0.18228399753570557
1747258138.6756592,296,0.15497928857803345
1747258138.905678,297,0.13706643879413605
1747258139.142195,298,0.15946005284786224
1747258140.541381,304,0.20840737223625183
1747258141.0186646,306,0.07347723841667175
1747258141.4831624,308,0.1110052615404129
1747258141.7131255,309,0.11350362002849579
1747258142.4162574,312,0.08831644058227539
1747258142.6586115,313,0.09157886356115341
1747258143.3833132,316,0.09060503542423248
1747258143.8708012,318,0.1953810155391693
1747258144.1069527,319,0.1579265147447586
1747258144.8436632,322,0.16781213879585266
1747258145.3189983,324,0.134395569562912
1747258146.5293362,329,0.16773054003715515
1747258146.7730849,330,0.10395236313343048
1747258147.011144,331,0.08821125328540802
1747258147.2509298,332,0.11441510170698166
1747258148.4278774,337,0.07560604065656662
1747258148.663625,338,0.09934654086828232
1747258149.1326046,340,0.17920789122581482
1747258149.8422773,343,0.09537225216627121
1747258150.0827262,344,0.07747314870357513
1747258150.3201642,345,0.07897280156612396
1747258150.5570576,346,0.0778958648443222
1747258151.0212154,348,0.13359659910202026
1747258151.4852421,350,0.14359018206596375
1747258151.948893,352,0.04381323605775833
1747258152.1801536,353,0.14873293042182922
1747258152.421434,354,0.11777783930301666
1747258153.3477395,358,0.15174704790115356
1747258153.812686,360,0.13837279379367828
1747258154.277196,362,0.06928269565105438
1747258154.5107584,363,0.1618342399597168
1747258154.7506924,364,0.08791559934616089
1747258154.985166,365,0.0925753265619278
1747258155.22226,366,0.10451202094554901
1747258155.455121,367,0.14742669463157654
1747258155.6890693,368,0.08545751869678497
1747258157.14231,374,0.1277114897966385
1747258157.8656034,377,0.07390019297599792
1747258158.1065662,378,0.07490643858909607
1747258159.788548,385,0.10563433170318604
1747258160.022053,386,0.0906967967748642
1747258160.961101,390,0.06933306157588959
1747258161.1981926,391,0.09066739678382874
1747258161.4292104,392,0.08037751168012619
1747258161.6615975,393,0.14256784319877625
1747258161.8918705,394,0.1199512928724289
1747258162.1215153,395,0.14676687121391296
1747258162.3502078,396,0.04333136975765228
1747258162.5796669,397,0.2190563678741455
1747258162.8112154,398,0.10381902754306793
1747258163.0435,399,0.05978287383913994
1747258163.5031168,401,0.07517620921134949
1747258163.7308593,402,0.11039324104785919
1747258164.1879258,404,0.15668845176696777
1747258165.1118162,408,0.05352245271205902
1747258165.3612978,409,0.1413176953792572
1747258166.0774927,412,0.1258334368467331
1747258166.3176613,413,0.13513170182704926
1747258166.5567982,414,0.08606906235218048
1747258166.8010607,415,0.08959603309631348
1747258167.5269039,418,0.1969068944454193
1747258168.2500627,421,0.08676476031541824
1747258168.4950576,422,0.05827440693974495
1747258169.2366016,425,0.09556086361408234
1747258169.4789748,426,0.09362971782684326
1747258170.4650006,430,0.07235129177570343
1747258170.7286804,431,0.16470995545387268
1747258171.4663281,434,0.060331493616104126
1747258171.717614,435,0.10305614024400711
1747258171.9620476,436,0.07194093614816666
1747258172.2054572,437,0.10908709466457367
1747258172.444074,438,0.10193367302417755
1747258172.6821415,439,0.08540891110897064
1747258172.9235694,440,0.13889984786510468
1747258173.1637735,441,0.06800609081983566
1747258173.6307125,443,0.128157839179039
1747258173.8637471,444,0.06621939688920975
1747258174.0961313,445,0.0784343034029007
1747258174.331705,446,0.06458146870136261
1747258175.2824306,450,0.15812049806118011
1747258175.5146687,451,0.06594661623239517
1747258175.746396,452,0.08408226072788239
1747258175.9775074,453,0.10966445505619049
1747258176.213082,454,0.08136715739965439
1747258176.681472,456,0.10444620251655579
1747258177.1545677,458,0.08636076748371124
1747258177.6209075,460,0.06452808529138565
1747258177.8540685,461,0.07521714270114899
1747258178.559624,464,0.15243873000144958
1747258178.793649,465,0.054135795682668686
1747258179.0281172,466,0.07604852318763733
1747258179.4965732,468,0.10331355035305023
1747258179.9718812,470,0.06139024347066879
1747258180.9245234,474,0.11334340274333954
1747258181.1824944,475,0.05502184107899666
1747258181.9031665,478,0.08112237602472305
1747258182.1427362,479,0.05408250540494919
1747258182.3743784,480,0.1279907375574112
1747258182.609518,481,0.08624105900526047
1747258182.845503,482,0.0735393688082695
1747258183.0834773,483,0.13632285594940186
1747258183.3239648,484,0.03311917185783386
1747258183.7981126,486,0.05425102636218071
1747258184.034863,487,0.05228987708687782
1747258184.2813666,488,0.11513196676969528
1747258184.538664,489,0.08784604072570801
1747258185.0314689,491,0.07344257086515427
1747258185.7508254,494,0.0569739006459713
1747258186.7188892,498,0.08300402760505676
1747258187.442472,501,0.07741700112819672
1747258187.685626,502,0.0934305340051651
1747258187.9326727,503,0.0727679580450058
1747258188.658409,506,0.08165126293897629
1747258189.1388388,508,0.05912267789244652
1747258189.3796568,509,0.092394158244133
1747258189.623104,510,0.06762269139289856
1747258189.866353,511,0.064578577876091
1747258190.106257,512,0.09301519393920898
1747258190.3455281,513,0.0774717703461647
1747258190.5844626,514,0.061178408563137054
1747258191.3093731,517,0.035414885729551315
1747258191.5580044,518,0.045382093638181686
1747258191.7988617,519,0.06196713447570801
1747258192.0458593,520,0.08058131486177444
1747258192.768348,523,0.08671101182699203
1747258194.4309847,530,0.076027050614357
1747258195.1248155,533,0.0871749222278595
1747258195.3544972,534,0.13557329773902893
1747258195.8141017,536,0.05432068556547165
1747258196.0551674,537,0.07984282076358795
1747258196.2899778,538,0.07625903189182281
1747258196.521902,539,0.06526809930801392
1747258196.7529535,540,0.09604787826538086
1747258197.2246985,542,0.0876336619257927
1747258197.4630165,543,0.05607885122299194
1747258197.7043676,544,0.09520301967859268
1747258198.179524,546,0.07883705943822861
1747258198.4184148,547,0.035640791058540344
1747258199.1272607,550,0.15676698088645935
1747258199.5929453,552,0.08202032744884491
1747258200.0531507,554,0.047254350036382675
1747258200.2838557,555,0.09141270071268082
1747258200.5272129,556,0.08186391741037369
1747258201.9862528,562,0.10946624726057053
1747258202.2355363,563,0.05490439757704735
1747258202.4844368,564,0.062132932245731354
1747258203.4313948,568,0.045147184282541275
1747258204.1442485,571,0.0799109935760498
1747258204.6187844,573,0.0739455372095108
1747258205.3154728,576,0.13447454571723938
1747258206.2708232,580,0.11743392050266266
1747258207.227556,584,0.1009189784526825
1747258207.4645727,585,0.06768836081027985
1747258207.705656,586,0.07681562006473541
1747258208.18488,588,0.03483579307794571
1747258208.6577077,590,0.055281348526477814
1747258208.8913848,591,0.046449922025203705
1747258209.1252472,592,0.0514715313911438
1747258209.591056,594,0.07858890295028687
1747258210.0677862,596,0.08381261676549911
1747258210.3059518,597,0.1423499584197998
1747258210.5450404,598,0.07289176434278488
1747258210.787597,599,0.08135151863098145
1747258211.2747128,601,0.10023394227027893
1747258211.5154045,602,0.06044384092092514
1747258211.755739,603,0.07733425498008728
1747258212.2530248,605,0.054975587874650955
1747258212.9723191,608,0.08497218787670135
1747258213.4533894,610,0.08238585293292999
1747258214.1705456,613,0.06414008885622025
1747258214.413642,614,0.05080080032348633
1747258214.8908496,616,0.03810463845729828
1747258215.3739147,618,0.04614979773759842
1747258215.8634808,620,0.07139433920383453
1747258216.343985,622,0.06471289694309235
1747258216.5855894,623,0.06062178313732147
1747258217.3033197,626,0.05749765783548355
1747258217.7883937,628,0.08051173388957977
1747258218.0326788,629,0.06391511857509613
1747258218.9946523,633,0.08062085509300232
1747258219.4730635,635,0.05091412365436554
1747258219.9518168,637,0.067716084420681
1747258220.6710527,640,0.07539312541484833
1747258220.9105537,641,0.03640785813331604
1747258221.150081,642,0.049460865557193756
1747258221.3851717,643,0.09517562389373779
1747258221.6271465,644,0.026722794398665428
1747258221.8663647,645,0.039234958589076996
1747258222.8466363,649,0.08086972683668137
1747258223.3258743,651,0.039921101182699203
1747258223.5642061,652,0.028494948521256447
1747258223.8037467,653,0.10208894312381744
1747258224.048046,654,0.0820084810256958
1747258224.293314,655,0.07365011423826218
1747258225.0235767,658,0.030875923112034798
1747258225.2608812,659,0.026240024715662003
1747258225.5043504,660,0.033551253378391266
1747258227.2061393,667,0.05336529761552811
1747258227.9289615,670,0.024033868685364723
1747258229.1634166,675,0.08655992895364761
1747258229.4134192,676,0.0648038238286972
1747258229.6607552,677,0.015373002737760544
1747258230.3910682,680,0.05349157750606537
1747258230.8718054,682,0.04094574600458145
1747258231.1108673,683,0.10208144783973694
1747258231.3586943,684,0.02559351921081543
1747258232.0734043,687,0.06545284390449524
1747258233.2791274,692,0.05200337618589401
1747258233.7556145,694,0.020340075716376305
1747258233.9960437,695,0.017976755276322365
1747258234.2408164,696,0.036753859370946884
1747258234.4800076,697,0.06979849934577942
1747258234.9542336,699,0.08654995262622833
1747258235.680722,702,0.046985819935798645
1747258235.9224775,703,0.04892519861459732
1747258236.4069188,705,0.12409397959709167
1747258237.395741,709,0.06709615141153336
1747258237.6368449,710,0.024569179862737656
1747258238.1170206,712,0.06668095290660858
1747258238.8543887,715,0.02542174607515335
1747258239.3532767,717,0.06685417145490646
1747258239.8412247,719,0.08008144795894623
1747258240.0836844,720,0.08169041574001312
1747258240.3310275,721,0.034662943333387375
1747258240.8084097,723,0.014816084876656532
1747258241.293495,725,0.049035653471946716
1747258241.54028,726,0.0512162484228611
1747258241.7915106,727,0.02156735584139824
1747258242.0320342,728,0.07143320143222809
1747258242.2851272,729,0.035678431391716
1747258242.7655907,731,0.034064482897520065
1747258243.0109518,732,0.04844944179058075
1747258243.2492337,733,0.08319747447967529
1747258244.4396827,738,0.03223366662859917
1747258244.6817977,739,0.061923202127218246
1747258244.9236019,740,0.0483633428812027
1747258245.402007,742,0.06354999542236328
1747258245.6431112,743,0.03319685533642769
1747258245.882792,744,0.08987846225500107
1747258246.1220062,745,0.038757629692554474
1747258247.7964165,752,0.02518184669315815
1747258248.5085042,755,0.07386660575866699
1747258248.746973,756,0.05916706100106239
1747258249.21894,758,0.06336972117424011
1747258250.4105515,763,0.0465981625020504
1747258250.6521053,764,0.1234128549695015
1747258250.8981183,765,0.02551092952489853
1747258251.6086957,768,0.06321470439434052
1747258252.0745344,769,0.05061051994562149
1747258252.800568,772,0.02366991899907589
1747258253.0348065,773,0.01858895644545555
1747258253.5118074,775,0.0677180141210556
1747258253.748325,776,0.03933805599808693
1747258254.2332766,778,0.042590390890836716
1747258254.4720771,779,0.08627837151288986
1747258254.711862,780,0.05021550878882408
1747258254.9487784,781,0.061559297144412994
1747258255.1972353,782,0.042493756860494614
1747258256.6262355,788,0.024271324276924133
1747258256.8606832,789,0.02534538134932518
1747258257.3335388,791,0.0504453182220459
1747258257.8080156,793,0.049500927329063416
1747258258.2806437,795,0.04696657508611679
1747258258.5172327,796,0.042484670877456665
1747258259.228741,799,0.01793823391199112
1747258259.4737024,800,0.059934310615062714
1747258260.430234,804,0.030590493232011795
1747258260.675246,805,0.032458364963531494
1747258260.9186852,806,0.008996337652206421
1747258261.156486,807,0.026191778481006622
1747258261.8814309,810,0.007832398638129234
1747258262.6182518,813,0.057532262057065964
1747258263.837511,818,0.02846493013203144
1747258264.0828288,819,0.04869680106639862
1747258264.5577192,821,0.0304248183965683
1747258264.7990098,822,0.018995290622115135
1747258265.039637,823,0.016972526907920837
1747258265.515138,825,0.028832843527197838
1747258265.7506237,826,0.023730650544166565
1747258265.9854336,827,0.04686490446329117
1747258266.2188435,828,0.07744009047746658
1747258267.1568341,832,0.05542345717549324
1747258267.3954842,833,0.07487492263317108
1747258267.8561378,835,0.04388812929391861
1747258268.0858693,836,0.023501377552747726
1747258268.3254323,837,0.024771228432655334
1747258268.8074973,839,0.023720744997262955
1747258269.0437384,840,0.017637286335229874
1747258269.7514777,843,0.0451580248773098
1747258270.242525,845,0.053920142352581024
1747258271.4701004,850,0.08369319885969162
1747258271.7095213,851,0.03805689141154289
1747258272.4373183,854,0.05805255472660065
1747258273.169316,857,0.02947644144296646
1747258273.8940759,860,0.04858873784542084
1747258274.3716288,862,0.04809371381998062
1747258275.0915396,865,0.020510051399469376
1747258275.3307679,866,0.06347838789224625
1747258276.2946293,870,0.016843469813466072
1747258276.5454462,871,0.0175336766988039
1747258278.9725735,881,0.0500631108880043
1747258279.4492986,883,0.01913350634276867
1747258279.6888478,884,0.028233129531145096
1747258279.9277604,885,0.08183769881725311
1747258280.1670647,886,0.023763496428728104
1747258280.6517217,888,0.021650170907378197
1747258281.1314576,890,0.06039882451295853
1747258281.6113095,892,0.02696392498910427
1747258282.338912,895,0.024550676345825195
1747258282.824544,897,0.055339306592941284
1747258283.0711882,898,0.0245444867759943
1747258283.8217995,901,0.024566538631916046
1747258284.0716734,902,0.015132692642509937
1747258284.5541852,904,0.013280553743243217
1747258285.0345297,906,0.08063609898090363
1747258285.279812,907,0.028322748839855194
1747258285.5217052,908,0.03163463994860649
1747258286.006113,910,0.04214014858007431
1747258286.2445025,911,0.04000818356871605
1747258286.9868524,914,0.009211859665811062
1747258287.9415913,918,0.03898056969046593
1747258288.1946266,919,0.044561468064785004
1747258288.6734023,921,0.055249083787202835
1747258289.1546485,923,0.026122916489839554
1747258290.1068656,927,0.03129114955663681
1747258290.3445306,928,0.02722947672009468
1747258290.579336,929,0.019517628476023674
1747258290.8148415,930,0.006748111918568611
1747258291.0509202,931,0.0277988463640213
1747258291.287166,932,0.02677641436457634
1747258291.52221,933,0.036563534289598465
1747258292.0123172,935,0.06315958499908447
1747258292.9680605,939,0.04626074060797691
1747258293.4495852,941,0.07131852209568024
1747258293.6928,942,0.007358262315392494
1747258294.4360914,945,0.02252359315752983
1747258295.4262004,949,0.031976550817489624
1747258296.1409914,952,0.05967922881245613
1747258296.6166306,954,0.04548253118991852
1747258296.8550873,955,0.012318901717662811
1747258297.094465,956,0.02006593346595764
1747258298.0624313,960,0.035524286329746246
1747258298.5402367,962,0.020180614665150642
1747258298.7782676,963,0.0233515165746212
1747258299.0090604,964,0.055464282631874084
1747258299.2448711,965,0.024622878059744835
1747258299.704062,967,0.0483454093337059
1747258299.933286,968,0.010027172043919563
1747258300.6243615,971,0.016545571386814117
1747258301.8159306,976,0.049219921231269836
1747258302.2837965,978,0.025463968515396118
1747258302.5210705,979,0.0361388698220253
1747258303.0015483,981,0.031797055155038834
1747258303.2434962,982,0.05813463032245636
1747258304.2194264,986,0.030805548653006554
1747258304.6917083,988,0.018223723396658897
1747258304.9266353,989,0.008360488340258598
1747258305.167671,990,0.024551915004849434
1747258305.6392176,992,0.02604302018880844
1747258306.1132321,994,0.025885773822665215
1747258306.3565757,995,0.042010173201560974
1747258306.5934482,996,0.010924585163593292
1747258307.0860114,998,0.020557988435029984
1747258307.326436,999,0.04960280656814575
1747258307.8069122,1001,0.05749627947807312
1747258308.0513153,1002,0.007406193763017654
1747258308.2914972,1003,0.014342112466692924
1747258308.5396903,1004,0.04553657025098801
1747258308.7825384,1005,0.0360947847366333
1747258309.0228677,1006,0.017861708998680115
1747258310.2401116,1011,0.03457629680633545
1747258310.7215483,1013,0.03156405687332153
1747258311.2415588,1015,0.008415699005126953
1747258311.4811926,1016,0.015418602153658867
1747258311.729957,1017,0.042300350964069366
1747258312.9424589,1022,0.02021193876862526
1747258313.9089317,1026,0.02838878519833088
1747258314.3870435,1028,0.016892477869987488
1747258314.6290789,1029,0.010444268584251404
1747258316.0889587,1035,0.015058405697345734
1747258316.3299463,1036,0.01739160716533661
1747258316.5804222,1037,0.01052776351571083
1747258316.8210268,1038,0.010591472499072552
1747258317.0725377,1039,0.008559245616197586
1747258318.0470495,1043,0.008048592135310173
1747258318.5171552,1045,0.017540547996759415
1747258318.7560165,1046,0.004074543714523315
1747258320.212636,1052,0.046470291912555695
1747258320.4519894,1053,0.04533008486032486
1747258321.1692553,1056,0.013665047474205494
1747258321.645141,1058,0.02413240447640419
1747258321.8913062,1059,0.013232759200036526
1747258322.1302023,1060,0.014954040758311749
1747258322.607274,1062,0.009084120392799377
1747258323.348195,1065,0.015598987229168415
1747258323.5878925,1066,0.0339607335627079
1747258323.832676,1067,0.028832586482167244
1747258324.3161297,1069,0.024181989952921867
1747258324.5613217,1070,0.03829813748598099
1747258324.8011036,1071,0.009061206132173538
1747258325.0409932,1072,0.003948746249079704
1747258325.2827168,1073,0.01784750632941723
1747258325.521478,1074,0.036543846130371094
1747258326.2331579,1077,0.06537513434886932
1747258326.4669967,1078,0.04031230881810188
1747258326.9452634,1080,0.04117533564567566
1747258327.1814945,1081,0.02016778290271759
1747258327.417595,1082,0.013052187860012054
1747258328.1154432,1085,0.005958337336778641
1747258328.3487294,1086,0.019084494560956955
1747258328.5832298,1087,0.03499851003289223
1747258329.5217946,1091,0.013950165361166
1747258329.7565494,1092,0.01915639080107212
1747258329.9885428,1093,0.03281189873814583
1747258331.1611638,1098,0.027349475771188736
1747258331.6352792,1100,0.01957004889845848
1747258332.134526,1102,0.021169116720557213
1747258332.3888307,1103,0.026584407314658165
1747258332.6413736,1104,0.027179481461644173
1747258333.3709896,1107,0.022720064967870712
1747258333.613652,1108,0.010379267856478691
1747258333.8495886,1109,0.038876645267009735
1747258334.0851014,1110,0.017641065642237663
1747258334.3281136,1111,0.007642537355422974
1747258334.559665,1112,0.06994979083538055
1747258334.7912252,1113,0.014979652129113674
1747258335.023682,1114,0.00841225404292345
1747258335.491593,1116,0.019409365952014923
1747258336.2011628,1119,0.016530919820070267
1747258336.6774447,1121,0.011664390563964844
1747258336.9126284,1122,0.0025741271674633026
1747258337.626644,1125,0.020101472735404968
1747258337.8627677,1126,0.012049911543726921
1747258338.3325586,1128,0.04424619674682617
1747258338.5667505,1129,0.010523207485675812
1747258338.7967098,1130,0.04850950464606285
1747258339.0263894,1131,0.03328200802206993
1747258339.2554557,1132,0.020386839285492897
1747258339.7279892,1134,0.008134966716170311
1747258339.9641602,1135,0.05743244290351868
1747258340.2005563,1136,0.001983609050512314
1747258340.904281,1139,0.010385081171989441
1747258341.6133153,1142,0.01870878040790558
1747258342.3220665,1145,0.023069728165864944
1747258342.5593333,1146,0.010125868022441864
1747258343.0693874,1148,0.03154706954956055
1747258343.3181932,1149,0.01330847479403019
1747258343.5588062,1150,0.010397788137197495
1747258343.7982285,1151,0.028182750567793846
1747258344.0340724,1152,0.012143696658313274
1747258344.2707248,1153,0.05860263109207153
1747258344.7454088,1155,0.0029961690306663513
1747258345.9235113,1160,0.02702835574746132
1747258346.3921986,1162,0.0005923639982938766
1747258346.8697765,1164,0.014742862433195114
1747258347.344277,1166,0.0190566498786211
1747258347.5806003,1167,0.01717398688197136
1747258349.0050185,1173,0.015399105846881866
1747258349.2422752,1174,0.02093520574271679
1747258349.7207134,1176,0.022941401228308678
1747258349.967558,1177,0.014113754034042358
1747258350.2040312,1178,0.00785745307803154
1747258351.1396356,1182,0.02980343997478485
1747258351.615254,1184,0.015207763761281967
1747258352.1020331,1186,0.01604115404188633
1747258352.5858357,1188,0.05101509019732475
1747258352.8241262,1189,0.02451265975832939
1747258353.0612092,1190,0.04149607568979263
1747258353.7754993,1193,0.025004828348755836
1747258354.022059,1194,0.03123697079718113
1747258354.2594528,1195,0.058705803006887436
1747258354.7397735,1197,0.04074119031429291
1747258354.9795833,1198,0.017553985118865967
1747258355.693817,1201,0.010153865441679955
1747258355.9357193,1202,0.010864220559597015
1747258356.6536486,1205,0.006348591297864914
1747258356.890733,1206,0.012902515009045601
1747258357.1393976,1207,0.06341148167848587
1747258357.6380248,1209,0.031970374286174774
1747258358.6264038,1213,0.020696520805358887
1747258358.8685527,1214,0.0023303423076868057
1747258359.1027508,1215,0.04863855987787247
1747258359.5777555,1217,0.009529095143079758
1747258359.8154757,1218,0.08604316413402557
1747258360.9905124,1223,0.00398402102291584
1747258361.4707797,1225,0.008964365348219872
1747258362.1723263,1228,0.006234545260667801
1747258362.408046,1229,0.013124629855155945
1747258363.1141534,1232,0.019008131697773933
1747258363.355809,1233,0.013484584167599678
1747258364.5448456,1238,0.014088412746787071
1747258365.0143735,1240,0.03458692878484726
1747258365.2469018,1241,0.015423944219946861
1747258365.4813747,1242,0.04553548991680145
1747258365.717037,1243,0.040537506341934204
1747258365.9506304,1244,0.07304954528808594
1747258366.1841426,1245,0.04416436329483986
1747258366.4189105,1246,0.04640340059995651
1747258367.1327817,1249,0.014140533283352852
1747258367.365886,1250,0.05426818132400513
1747258367.6057396,1251,0.011583693325519562
1747258367.844785,1252,0.017506614327430725
1747258368.326582,1254,0.0023592710494995117
1747258368.7963598,1256,0.03814307600259781
1747258369.031932,1257,0.028163796290755272
1747258369.740633,1260,0.010330820456147194
1747258369.976633,1261,0.03961363807320595
1747258370.6788342,1264,0.007813701406121254
1747258371.3729324,1267,0.0041961669921875
1747258372.2972069,1271,0.019616108387708664
1747258373.5132744,1276,0.023203393444418907
1747258373.7528882,1277,0.03735383227467537
1747258373.9913363,1278,0.03870395943522453
1747258374.9650044,1282,0.05198296159505844
1747258375.7116895,1285,0.035404007881879807
1747258376.9383671,1290,0.010718432255089283
1747258377.698543,1293,0.01802089437842369
1747258378.4160273,1296,0.01889011822640896
1747258378.8934462,1298,0.012853020802140236
1747258379.1333392,1299,0.016459118574857712
1747258379.8680713,1302,0.013964908197522163
1747258380.8421612,1306,0.015129217877984047
1747258381.825987,1310,0.0802389532327652
1747258382.7657022,1314,0.020857181400060654
1747258383.0000317,1315,0.0015482548624277115
1747258384.1811595,1320,0.0058877915143966675
1747258384.6481924,1322,0.014966953545808792
1747258384.882046,1323,0.021156085655093193
1747258385.3534002,1325,0.00512833334505558
1747258385.5860205,1326,0.010171379894018173
1747258386.0581236,1328,0.002496909350156784
1747258387.778973,1335,0.00587407685816288
1747258389.9751124,1344,0.021097617223858833
1747258390.214364,1345,0.008655194193124771
1747258390.6984246,1347,0.0129013080149889
1747258390.9379697,1348,0.030398264527320862
1747258391.6658494,1351,0.003886966034770012
1747258391.9073544,1352,0.006228657439351082
1747258392.3803058,1354,0.01877107098698616
1747258393.3216755,1358,0.009561050683259964
1747258393.7892575,1360,0.017304282635450363
1747258394.7311592,1364,0.0079389289021492
1747258394.96478,1365,0.0022839605808258057
1747258395.200663,1366,0.00655159167945385
1747258395.433264,1367,0.0046060774475336075
1747258395.6680062,1368,0.019957255572080612
1747258396.5985985,1372,0.02500377967953682
1747258396.8302782,1373,0.0066874343901872635
1747258397.2991843,1375,0.010215016081929207
1747258397.5315263,1376,0.008810693398118019
1747258398.4665549,1380,0.03198912739753723
1747258399.6332512,1385,0.002759533002972603
1747258399.8649511,1386,0.008116643875837326
1747258400.7927573,1390,0.018665846437215805
1747258401.4888866,1393,0.0025882404297590256
1747258402.1868687,1396,0.021000836044549942
1747258402.41969,1397,0.02281970903277397
1747258402.8843713,1399,0.012151474133133888
1747258403.1179926,1400,0.011874480172991753
1747258403.813246,1403,0.013014910742640495
1747258404.2780948,1405,0.011664066463708878
1747258406.138282,1413,0.0018910039216279984
1747258406.8371727,1416,0.012231698259711266
1747258407.0731814,1417,0.0020653679966926575
1747258407.542065,1419,0.022008832544088364
1747258408.0088468,1421,0.004599759355187416
1747258408.2407959,1422,0.0024917293339967728
1747258410.343319,1431,0.0034556742757558823
1747258410.5809722,1432,0.001820545643568039
1747258411.5412724,1436,0.018355365842580795
1747258412.0104785,1438,0.033831313252449036
1747258412.246175,1439,0.01440216600894928
1747258412.475363,1440,0.009024495258927345
1747258412.7163792,1441,0.005181066691875458
1747258413.4147947,1444,0.012144869193434715
1747258413.883773,1446,0.006114427000284195
1747258414.1201723,1447,0.004855643957853317
1747258414.358337,1448,0.00794496014714241
1747258414.587026,1449,0.0012470241636037827
1747258414.816051,1450,0.006609965115785599
1747258415.0448809,1451,0.022773025557398796
1747258415.2763686,1452,0.01150692068040371
1747258415.7343476,1454,0.009117800742387772
1747258415.964336,1455,0.006205713376402855
1747258416.2019775,1456,0.019260775297880173
1747258416.4374812,1457,0.004408912733197212
1747258416.6693628,1458,0.0028011109679937363
1747258416.8999114,1459,0.01708350144326687
1747258417.1384969,1460,0.030744466930627823
1747258417.37279,1461,0.04686054587364197
1747258417.8417523,1463,0.014474167488515377
1747258419.5663722,1470,0.0010929666459560394
1747258420.2684798,1473,0.001562630757689476
1747258420.502479,1474,0.007618965581059456
1747258420.9741225,1476,0.004655508324503899
1747258421.209051,1477,0.005795042961835861
1747258422.1443067,1481,0.01912902481853962
1747258422.3782542,1482,0.020358489826321602
1747258422.6128852,1483,0.00634472630918026
1747258423.5443,1487,0.019253000617027283
1747258423.7774262,1488,0.029817737638950348
1747258424.0089805,1489,0.000503096729516983
1747258424.2398827,1490,0.028012888506054878
1747258424.4725285,1491,0.0020616091787815094
1747258424.935949,1493,0.0004218965768814087
1747258425.1696658,1494,0.010053075850009918
1747258426.0996873,1498,0.017795303836464882
1747258426.3332598,1499,0.005213461816310883
1747258426.5647693,1500,0.037377603352069855
1747258427.0405562,1502,0.002288542687892914
1747258427.7594543,1505,0.009153714403510094
1747258428.7319121,1509,0.001903468742966652
1747258428.976025,1510,0.007950177416205406
1747258429.2184308,1511,0.003985577262938023
1747258429.6943731,1513,0.009892581030726433
1747258430.1669245,1515,0.011977653950452805
1747258430.4009907,1516,0.006944900378584862
1747258432.034572,1523,0.03494945168495178
1747258432.7284465,1526,0.009576629847288132
1747258433.1985922,1528,0.009942343458533287
1747258434.5814083,1534,0.011325955390930176
1747258435.2695405,1537,0.008905332535505295
1747258435.497744,1538,0.0072660017758607864
1747258436.2002413,1541,0.0005494542419910431
1747258437.173944,1545,0.020645279437303543
1747258437.6448636,1547,0.007713792845606804
1747258437.8753538,1548,0.00267641618847847
1747258438.5866826,1551,0.004548138007521629
1747258438.820698,1552,0.0064148325473070145
1747258439.0590234,1553,0.0060738809406757355
1747258439.5324757,1555,0.0019545815885066986
1747258439.9970188,1557,0.003747895359992981
1747258441.1740572,1562,0.009721366688609123
1747258441.6458385,1564,0.04530991613864899
1747258441.8795285,1565,0.02118855156004429
1747258442.1111388,1566,0.026923369616270065
1747258442.580342,1568,0.031396374106407166
1747258443.062645,1570,0.03268798440694809
1747258443.2958558,1571,0.003487752750515938
1747258443.5268967,1572,0.0017710980027914047
1747258443.7682364,1573,0.0048408228904008865
1747258444.4858572,1576,0.004478607326745987
1747258444.9670072,1578,0.001309037208557129
1747258445.206924,1579,0.10671062022447586
1747258445.441174,1580,0.048022136092185974
1747258445.6768606,1581,0.005395336076617241
1747258445.913063,1582,0.04537823051214218
1747258446.609961,1585,0.0057616159319877625
1747258447.7742155,1590,0.0014462489634752274
1747258448.9432611,1595,0.001943141222000122
1747258449.1779084,1596,0.002048356458544731
1747258449.4147909,1597,0.008599251508712769
1747258450.3557386,1601,0.03032289817929268
1747258450.5904021,1602,0.005458962172269821
1747258450.8224986,1603,0.006857677362859249
1747258452.4585383,1610,0.0007506571710109711
1747258452.6893425,1611,0.01036694273352623
1747258453.1528,1613,0.0017732027918100357
1747258453.3847644,1614,0.004214724525809288
1747258453.8467655,1616,0.01390879787504673
1747258454.7823358,1620,0.0041298698633909225
1747258455.2464492,1622,0.021483315154910088
1747258455.7148023,1624,0.0020064450800418854
1747258456.181464,1626,0.002402491867542267
1747258456.4136918,1627,0.052177924662828445
1747258457.3353155,1631,0.007925054058432579
1747258458.2573822,1635,0.0011446941643953323
1747258458.491464,1636,0.013167720288038254
1747258458.7308085,1637,0.03147907555103302
1747258458.9614024,1638,0.02253059856593609
1747258459.4243028,1640,0.009899687021970749
1747258459.6577544,1641,0.0008863098919391632
1747258460.8117712,1646,0.01759512536227703
1747258461.0431814,1647,0.017370767891407013
1747258461.5085816,1649,0.03883744776248932
1747258461.9804387,1651,0.03594719246029854
1747258462.2122376,1652,0.00047301873564720154
1747258462.4511135,1653,0.008949341252446175
1747258462.6860306,1654,0.007645836099982262
1747258463.1523507,1656,0.0066924747079610825
1747258463.6209295,1658,0.0011123418807983398
1747258464.562218,1662,0.005077790468931198
1747258465.0512493,1664,0.04605405032634735
1747258465.5307994,1666,0.006388658657670021
1747258466.2597954,1669,0.0018468238413333893
1747258466.506447,1670,0.0032142698764801025
1747258467.4515471,1674,0.005676591768860817
1747258468.1740277,1677,0.001520507037639618
1747258468.6486921,1679,0.0116465725004673
1747258468.8858733,1680,0.017070520669221878
1747258469.1175463,1681,0.03550519049167633
1747258469.348791,1682,0.005447357892990112
1747258470.0418992,1685,0.0035381875932216644
1747258470.2728925,1686,0.042401768267154694
1747258470.5024917,1687,0.0012476667761802673
1747258470.7346716,1688,0.002602841705083847
1747258470.9638305,1689,0.00035354867577552795
1747258471.194759,1690,0.005719330161809921
1747258471.8919175,1693,0.00443541444838047
1747258472.126335,1694,0.0037261471152305603
1747258472.3735774,1695,0.03908132016658783
1747258472.8412545,1697,0.0004809759557247162
1747258473.0759802,1698,0.0003428421914577484
1747258473.3117561,1699,0.00921631045639515
1747258473.5472422,1700,0.016896583139896393
1747258474.0160227,1702,0.003739975392818451
1747258474.4837723,1704,0.02358541637659073
1747258475.1832073,1707,0.003646980971097946
1747258475.654578,1709,0.00595252588391304
1747258475.893643,1710,0.003672812134027481
1747258476.1262116,1711,0.00675361230969429
1747258476.365976,1712,0.008429031819105148
1747258477.7908058,1718,0.007602028548717499
1747258478.031853,1719,0.0010832343250513077
1747258478.739433,1722,0.0031910240650177
1747258478.9737296,1723,0.004725543782114983
1747258479.2077546,1724,0.0023363735526800156
1747258479.4417415,1725,0.004435112699866295
1747258480.6218982,1730,0.0037811174988746643
1747258482.532612,1738,0.004094639793038368
1747258482.7760077,1739,0.02675238624215126
1747258483.0201287,1740,0.0037222951650619507
1747258483.7656848,1743,0.01427885890007019
1747258484.238666,1745,0.0050540342926979065
1747258484.9445794,1748,0.02283582091331482
1747258485.1783736,1749,0.0018631629645824432
1747258485.4156003,1750,0.0023664440959692
1747258485.6489096,1751,0.003328748047351837
1747258486.123388,1753,0.010895786806941032
1747258486.3578067,1754,0.021720387041568756
1747258487.062412,1757,0.005705835297703743
1747258488.2427351,1762,0.004716306924819946
1747258488.4721305,1763,0.0058064572513103485
1747258488.9348812,1765,0.001453794538974762
1747258489.1641982,1766,0.043199844658374786
1747258489.6306617,1768,0.002243809401988983
1747258491.2781343,1775,0.0029976628720760345
1747258491.5121312,1776,0.0027595199644565582
1747258491.7483318,1777,0.0071609970182180405
1747258492.4571073,1780,0.023225434124469757
1747258492.6931803,1781,0.0034238435328006744
1747258493.4128428,1784,0.003896966576576233
1747258493.6640408,1785,0.028735781088471413
1747258493.9039266,1786,0.00447184219956398
1747258494.1459582,1787,0.0009297449141740799
1747258494.61994,1789,0.0022506453096866608
1747258494.8519151,1790,0.004049424082040787
1747258495.3305383,1792,0.01807747222483158
1747258495.7973342,1794,0.000758688896894455
1747258496.2629786,1796,0.016509251669049263
1747258496.4986134,1797,0.024013753980398178
1747258497.1982183,1800,0.010309351608157158
1747258497.667298,1802,0.0012822076678276062
1747258497.9061646,1803,0.003071790561079979
1747258498.1429188,1804,0.08597971498966217
1747258499.0853498,1808,0.05098184198141098
1747258499.55377,1810,0.0016750320792198181
1747258500.4987195,1814,0.0004935190081596375
1747258500.9693646,1816,0.03704916685819626
1747258501.4325843,1818,0.0019376594573259354
1747258501.6652248,1819,0.005576927214860916
1747258502.5991232,1823,0.0020745228976011276
1747258503.3049905,1826,0.01734459400177002
1747258503.5380898,1827,0.0014879517257213593
1747258504.007407,1829,0.0007899850606918335
1747258504.240461,1830,0.03453218936920166
1747258504.7042103,1832,0.014994226396083832
1747258504.9361477,1833,0.03193558380007744
1747258505.1674347,1834,0.01847880333662033
1747258505.6316726,1836,0.005618225783109665
1747258505.8660917,1837,0.0005870591849088669
1747258506.098905,1838,0.026649486273527145
1747258507.501808,1844,0.014709711074829102
1747258507.733994,1845,0.0035699885338544846
1747258507.9712515,1846,0.004590010270476341
1747258508.2148566,1847,0.0036037974059581757
1747258508.4543262,1848,0.006744835525751114
1747258509.1726956,1851,0.008097194135189056
1747258509.6499035,1853,0.026786861941218376
1747258510.374047,1856,0.06201104447245598
1747258511.3433943,1860,0.00033406540751457214
1747258512.321355,1864,0.01628766395151615
1747258512.5625741,1865,0.0016602501273155212
1747258512.8020477,1866,0.0005975216627120972
1747258513.0368412,1867,0.0021725110709667206
1747258514.010551,1871,0.006658101454377174
1747258514.2511313,1872,0.016980215907096863
1747258514.4985828,1873,0.009914364665746689
1747258514.7383444,1874,0.010955940932035446
1747258514.9870784,1875,0.0016144607216119766
1747258515.4711437,1877,0.0822209045290947
1747258515.9633467,1879,0.0011214427649974823
1747258516.20307,1880,0.00034562498331069946
1747258516.9322267,1883,0.0015968941152095795
1747258517.174404,1884,0.005236871540546417
1747258517.6625006,1886,0.010305726900696754
1747258518.138079,1888,0.013244643807411194
1747258518.6181962,1890,0.0009814053773880005
1747258518.8604898,1891,0.00442923791706562
1747258519.810615,1895,0.0008322689682245255
1747258520.7555158,1899,0.023812774568796158
1747258521.2221897,1901,0.05648045986890793
1747258521.4520893,1902,0.0013883691281080246
1747258522.3885117,1906,0.009834250435233116
1747258522.8590953,1908,0.00139516219496727
1747258523.094389,1909,0.006602451205253601
1747258523.3271892,1910,0.00451335683465004
1747258524.032779,1913,0.0020217783749103546
1747258524.7644587,1916,0.008480656892061234
1747258525.238132,1918,0.031196624040603638
1747258526.658651,1924,0.02352062240242958
1747258526.8985584,1925,0.006273830309510231
1747258527.1393704,1926,0.0031238961964845657
1747258527.6174135,1928,0.002371490001678467
1747258527.8549495,1929,0.005558069795370102
1747258528.610649,1932,0.0006371140480041504
1747258529.363742,1935,0.0002500563859939575
1747258529.6134505,1936,0.07894191145896912
1747258530.3450208,1939,0.001174701377749443
1747258530.585625,1940,0.010981036350131035
1747258530.8251648,1941,0.003865353763103485
1747258531.0646727,1942,0.015789562836289406
1747258531.808218,1945,0.00035416334867477417
1747258532.2869577,1947,0.01632947288453579
1747258533.0147016,1950,0.0013793222606182098
1747258533.2558126,1951,0.0009048357605934143
1747258533.733818,1953,0.0026422999799251556
1747258534.4608328,1956,0.004167092964053154
1747258535.4343882,1960,0.003641616553068161
1747258535.674586,1961,0.004510518163442612
1747258535.9085913,1962,0.0066777560859918594
1747258536.1423488,1963,0.0013555549085140228
1747258536.380034,1964,0.008743738755583763
1747258536.8500237,1966,0.002608438953757286
1747258537.0868852,1967,0.001957513391971588
1747258537.320629,1968,0.003010910004377365
1747258537.557994,1969,0.010338127613067627
1747258538.969572,1975,0.003046683967113495
1747258539.4403336,1977,0.004231391474604607
1747258539.6756651,1978,0.003526095300912857
1747258539.910794,1979,0.008907625451683998
1747258540.146971,1980,0.07177767157554626
1747258540.3837461,1981,0.0008582640439271927
1747258540.619788,1982,0.0009377822279930115
1747258540.8604977,1983,0.013951398432254791
1747258541.329838,1985,0.004895493388175964
1747258541.8018928,1987,0.0049606263637542725
1747258542.0369923,1988,0.00024168193340301514
1747258542.2792242,1989,0.0005265958607196808
1747258542.7715633,1991,0.0035382620990276337
1747258543.012492,1992,0.005227753892540932
1747258543.25188,1993,0.00016237422823905945
1747258543.7321057,1995,0.0005933865904808044
1747258544.6762786,1999,0.005325963720679283


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_46_068566-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258076.218223,0,0.07515037059783936
1747258076.9212592,3,0.18130521476268768
1747258077.1544855,4,3.0360376834869385
1747258078.5579188,10,1.8512282371520996
1747258078.7871351,11,-0.07953415811061859
1747258079.473638,14,0.17841602861881256
1747258079.7001626,15,1.2477986812591553
1747258080.3817282,18,1.4181007146835327
1747258080.6109297,19,1.1224136352539062
1747258080.84493,20,0.9517733454704285
1747258081.3061886,22,0.1836107224225998
1747258081.5340462,23,1.6102724075317383
1747258082.2207956,26,0.6247171759605408
1747258082.4484675,27,0.16556625068187714
1747258083.8305697,33,0.27187424898147583
1747258084.5265367,36,0.9226997494697571
1747258084.7577736,37,0.4727061986923218
1747258084.986475,38,0.22854973375797272
1747258085.2139792,39,0.7529807686805725
1747258085.4461846,40,1.0471795797348022
1747258087.0757406,47,0.45824941992759705
1747258087.3179,48,0.6966474652290344
1747258087.5748048,49,0.2531631588935852
1747258088.049583,51,0.3535537123680115
1747258088.2841904,52,0.4128345251083374
1747258088.7563822,54,0.7810021638870239
1747258089.4867506,57,0.7039984464645386
1747258090.210151,60,0.29699909687042236
1747258090.445339,61,0.36783942580223083
1747258090.6837976,62,0.506622850894928
1747258090.9255555,63,0.3916302025318146
1747258091.4057136,65,0.4813518822193146
1747258091.6472108,66,0.40422460436820984
1747258091.8887026,67,1.1685023307800293
1747258092.1223662,68,0.6417623162269592
1747258092.6047103,70,0.5759544372558594
1747258092.839669,71,0.5264950394630432
1747258094.2830012,77,1.0124298334121704
1747258094.7727973,79,1.2095153331756592
1747258095.0167463,80,0.5913015604019165
1747258095.504633,82,0.5300504565238953
1747258095.7602568,83,0.5434141755104065
1747258096.2627125,85,0.7005321979522705
1747258097.2652683,89,0.445151150226593
1747258097.50624,90,0.57254558801651
1747258098.6941617,95,0.23913685977458954
1747258099.618061,99,0.45841434597969055
1747258099.8486264,100,0.5023496747016907
1747258100.5508416,103,0.5838847160339355
1747258101.2723262,106,0.7990992069244385
1747258101.5063703,107,0.565679132938385
1747258101.9733999,109,0.31210097670555115
1747258103.1708739,114,0.9140504002571106
1747258103.6477265,116,0.6008509397506714
1747258104.8204544,121,0.579937756061554
1747258105.7516804,125,0.6112757325172424
1747258105.986537,126,0.5271586179733276
1747258106.4584005,128,0.545112133026123
1747258106.9279428,130,0.4322243928909302
1747258107.1613238,131,0.3064192831516266
1747258107.3938243,132,0.4637008011341095
1747258108.3277645,136,0.5813637971878052
1747258108.5687127,137,0.3352314829826355
1747258109.9720907,143,0.4848051965236664
1747258110.20377,144,0.4860437512397766
1747258110.678741,146,0.7287496328353882
1747258110.9163496,147,0.4841231405735016
1747258111.6205492,150,0.498805433511734
1747258113.3353899,157,0.39859750866889954
1747258113.8152523,159,0.37847137451171875
1747258114.0529077,160,0.40255120396614075
1747258114.535662,162,1.0099338293075562
1747258114.9964786,164,0.45775291323661804
1747258115.4690194,166,0.43466994166374207
1747258116.42117,170,0.29784518480300903
1747258116.6526535,171,0.38701921701431274
1747258116.8842616,172,0.5120747089385986
1747258117.584013,175,1.200107216835022
1747258117.8147557,176,0.6560017466545105
1747258118.048193,177,0.5076411962509155
1747258118.2808824,178,0.583977460861206
1747258118.7486556,180,0.6132296323776245
1747258118.981881,181,0.630020797252655
1747258119.6827567,184,0.43276143074035645
1747258119.9171126,185,0.547893226146698
1747258120.151353,186,0.5547193884849548
1747258120.851426,189,0.29068830609321594
1747258121.094184,190,0.3840084969997406
1747258121.3349788,191,0.4103598892688751
1747258121.582136,192,0.7002207636833191
1747258122.2820063,195,0.9800494313240051
1747258123.220422,199,0.6659849882125854
1747258123.45393,200,0.3668706715106964
1747258123.9146857,202,0.3228108584880829
1747258124.1451197,203,0.6459687352180481
1747258124.3756182,204,0.3322088122367859
1747258124.6077352,205,0.4853191673755646
1747258125.082786,207,0.8634799718856812
1747258125.5671842,209,0.6314917206764221
1747258126.0488372,211,0.827049970626831
1747258126.5164444,213,0.6910589933395386
1747258126.9914808,215,0.3784549832344055
1747258127.2261603,216,0.9421809911727905
1747258127.693481,218,0.4451821744441986
1747258127.9278822,219,0.3855573236942291
1747258128.160623,220,0.518550455570221
1747258128.3955257,221,0.9390977621078491
1747258128.627416,222,0.627619743347168
1747258129.0966976,224,0.4772677421569824
1747258129.329048,225,0.48729434609413147
1747258130.2557914,229,0.5913436412811279
1747258131.6782308,235,0.26501137018203735
1747258132.1540306,237,0.553967297077179
1747258132.3889017,238,0.43486160039901733
1747258132.630805,239,0.606939971446991
1747258133.1048474,241,0.36362168192863464
1747258133.3442378,242,1.5077757835388184
1747258133.8182218,244,0.48567986488342285
1747258134.055768,245,0.7561005353927612
1747258134.2928278,246,0.8111453056335449
1747258134.5260615,247,0.9453381299972534
1747258135.7312956,252,0.6332327723503113
1747258135.9807348,253,0.4023120105266571
1747258136.212875,254,0.6804686784744263
1747258136.915789,257,0.6077935099601746
1747258137.1509168,258,0.5910776853561401
1747258137.3900301,259,0.4287388026714325
1747258137.6269531,260,0.36096084117889404
1747258138.0950387,262,0.37595662474632263
1747258139.9606652,270,0.4238907992839813
1747258140.1939635,271,0.35859230160713196
1747258140.8994122,274,0.37331271171569824
1747258141.1326523,275,0.8533774018287659
1747258141.3652282,276,0.5734206438064575
1747258141.8315794,278,1.0077173709869385
1747258142.2995975,280,0.7065855264663696
1747258142.7825613,282,0.41977620124816895
1747258143.015565,283,0.2643755376338959
1747258143.4873314,285,0.30263784527778625
1747258143.9681683,287,0.7692077159881592
1747258144.2045221,288,0.5353460311889648
1747258144.6703987,290,0.515432596206665
1747258145.8630388,295,0.8248178958892822
1747258146.0953147,296,0.6586130857467651
1747258146.3285458,297,0.9152128100395203
1747258146.5620341,298,0.7646722197532654
1747258147.9669564,304,0.6605457067489624
1747258148.4324946,306,0.6845237612724304
1747258148.9041142,308,0.4157924950122833
1747258149.137419,309,1.1907957792282104
1747258149.841697,312,0.6174711585044861
1747258150.078231,313,0.597241222858429
1747258150.7828314,316,0.5017270445823669
1747258151.2551146,318,0.5467216968536377
1747258151.4968152,319,0.6061597466468811
1747258152.2012722,322,0.7587438821792603
1747258152.6681206,324,0.482296347618103
1747258153.8341134,329,0.5406444668769836
1747258154.0662541,330,0.42266714572906494
1747258154.3003852,331,0.47207972407341003
1747258154.532893,332,0.5266510844230652
1747258155.698328,337,0.31937649846076965
1747258155.931457,338,0.6304314732551575
1747258156.3935926,340,0.7520154118537903
1747258157.0981746,343,0.6223486065864563
1747258157.3324468,344,0.6491758823394775
1747258157.5651205,345,0.8762440085411072
1747258157.8036408,346,0.6461789608001709
1747258158.2664952,348,0.6894983053207397
1747258158.7382393,350,1.2468593120574951
1747258159.2289605,352,0.5521449446678162
1747258159.4648101,353,0.39111781120300293
1747258159.7041457,354,0.3541034162044525
1747258160.6532316,358,0.9600418210029602
1747258161.1346087,360,0.2624281942844391
1747258161.6052842,362,0.6673712730407715
1747258161.8427515,363,0.34685009717941284
1747258162.0790045,364,0.6732544898986816
1747258162.3121858,365,1.0249807834625244
1747258162.5467012,366,0.6723006367683411
1747258162.7799466,367,0.23719251155853271
1747258163.0151885,368,0.8378925919532776
1747258164.4138248,374,0.4686763882637024
1747258165.102127,377,0.5429044961929321
1747258165.330492,378,0.9013303518295288
1747258166.9540424,385,0.6463372111320496
1747258167.2006307,386,0.7422568202018738
1747258168.1663423,390,0.6930485963821411
1747258168.4078844,391,0.40953266620635986
1747258168.6587095,392,0.5636594891548157
1747258168.9076693,393,0.4490836560726166
1747258169.141958,394,0.51256263256073
1747258169.380284,395,0.4056795835494995
1747258169.6219246,396,1.2000908851623535
1747258169.8575685,397,0.5119240283966064
1747258170.1007862,398,0.5990245342254639
1747258170.3436751,399,0.7389494776725769
1747258170.8200688,401,0.817935049533844
1747258171.061516,402,0.3796561658382416
1747258171.5532067,404,0.32559800148010254
1747258172.521834,408,0.8807977437973022
1747258172.7674918,409,0.2738839089870453
1747258173.4737148,412,0.5813707709312439
1747258173.7141013,413,0.6587398052215576
1747258173.956403,414,0.4097559452056885
1747258174.194267,415,0.5455322861671448
1747258174.9025137,418,0.5003933310508728
1747258175.6177683,421,0.7421584725379944
1747258175.8513312,422,0.9536641240119934
1747258176.5524967,425,0.6647347807884216
1747258176.7865906,426,1.0160378217697144
1747258177.7286427,430,0.3343155086040497
1747258177.9630454,431,0.5018435120582581
1747258178.6673236,434,0.793209433555603
1747258178.9029343,435,0.37552782893180847
1747258179.1419163,436,0.5319460034370422
1747258179.378363,437,0.6103180050849915
1747258179.6129243,438,0.6395404934883118
1747258179.8468668,439,0.5021401643753052
1747258180.0852468,440,0.35362347960472107
1747258180.3240118,441,1.453025221824646
1747258180.7994926,443,0.9624746441841125
1747258181.0320013,444,1.275395393371582
1747258181.2713037,445,0.6266935467720032
1747258181.5071926,446,0.6543960571289062
1747258182.4787078,450,0.7636749744415283
1747258182.719697,451,1.331360101699829
1747258182.960558,452,0.8580664396286011
1747258183.198542,453,0.44661054015159607
1747258183.4369662,454,0.5517706274986267
1747258183.9129817,456,0.8441683650016785
1747258184.3912861,458,1.2682291269302368
1747258184.8700385,460,0.8931891322135925
1747258185.1138074,461,0.3604353666305542
1747258185.8328738,464,0.288862407207489
1747258186.0795195,465,1.638014793395996
1747258186.3128603,466,0.8413083553314209
1747258186.7859356,468,0.5977430939674377
1747258187.2513506,470,0.41129589080810547
1747258188.1837072,474,0.5123922824859619
1747258188.4143777,475,0.7167121171951294
1747258189.1098495,478,0.7269624471664429
1747258189.340864,479,0.6646324992179871
1747258189.5716343,480,0.8038994669914246
1747258189.8018918,481,0.7238154411315918
1747258190.0323591,482,0.9897525310516357
1747258190.2629824,483,0.6557126641273499
1747258190.4938562,484,1.421470284461975
1747258190.9683058,486,0.9117635488510132
1747258191.213731,487,0.45385798811912537
1747258191.4503875,488,0.5048158764839172
1747258191.6912034,489,1.4657150506973267
1747258192.1666844,491,1.2901548147201538
1747258192.8585327,494,0.3283178210258484
1747258193.7841184,498,0.8587373495101929
1747258194.4789584,501,0.7254762649536133
1747258194.7103672,502,0.5666719675064087
1747258194.955465,503,0.7995761632919312
1747258195.6824603,506,1.6115565299987793
1747258196.18628,508,0.48309800028800964
1747258196.4271345,509,0.5981305837631226
1747258196.6634142,510,0.897201657295227
1747258196.8969243,511,0.584471583366394
1747258197.132954,512,0.7311919927597046
1747258197.3652728,513,0.6190052628517151
1747258197.6061196,514,0.41608425974845886
1747258198.3133392,517,0.5895013809204102
1747258198.553248,518,0.7808683514595032
1747258198.787201,519,0.6753072142601013
1747258199.0232584,520,1.3908145427703857
1747258199.7430816,523,0.44072556495666504
1747258201.3938127,530,0.9951473474502563
1747258202.1042619,533,0.722564697265625
1747258202.340755,534,0.4823203980922699
1747258202.8184214,536,0.8638927936553955
1747258203.056512,537,0.448132187128067
1747258203.2933955,538,0.93673175573349
1747258203.5268502,539,0.7542870044708252
1747258203.764121,540,1.4746224880218506
1747258204.2297604,542,0.7129836678504944
1747258204.4651,543,0.8817610144615173
1747258204.6999798,544,1.0235580205917358
1747258205.1702995,546,0.4888503849506378
1747258205.4113758,547,0.6109034419059753
1747258206.124366,550,0.6113806366920471
1747258206.6170835,552,0.5931165218353271
1747258207.08825,554,2.6182453632354736
1747258207.3260577,555,0.6285912990570068
1747258207.568877,556,0.6060943007469177
1747258208.9879217,562,1.106724739074707
1747258209.2213356,563,1.2731115818023682
1747258209.4577408,564,0.8591760396957397
1747258210.3951318,568,2.3031065464019775
1747258211.1100607,571,0.44110479950904846
1747258211.5745392,573,0.9850071668624878
1747258212.2662776,576,0.7945905923843384
1747258213.1937587,580,0.6324767470359802
1747258214.1233819,584,1.6829097270965576
1747258214.361733,585,0.8416802883148193
1747258214.5932086,586,0.4219743013381958
1747258215.0563676,588,1.0931121110916138
1747258215.5227637,590,1.9001654386520386
1747258215.7634711,591,0.9760124087333679
1747258215.9963212,592,0.7497833967208862
1747258216.4673157,594,0.907476007938385
1747258216.933472,596,1.3297938108444214
1747258217.163699,597,1.0226192474365234
1747258217.3967688,598,0.8630521297454834
1747258217.6289678,599,0.9596347808837891
1747258218.0920832,601,0.747124195098877
1747258218.3286202,602,0.850156307220459
1747258218.5695562,603,0.6887162327766418
1747258219.044416,605,0.9751584529876709
1747258219.7564764,608,0.9828594923019409
1747258220.2251744,610,0.6790748834609985
1747258220.938235,613,1.4430853128433228
1747258221.1787868,614,1.2058641910552979
1747258221.6489866,616,0.6603708267211914
1747258222.1142397,618,0.7847516536712646
1747258222.592958,620,1.4758946895599365
1747258223.0652647,622,0.5263656377792358
1747258223.3137698,623,1.8406654596328735
1747258224.0159993,626,0.4160539507865906
1747258224.483989,628,0.7518340945243835
1747258224.7229695,629,0.7033745050430298
1747258225.6736689,633,0.9974173903465271
1747258226.1459064,635,2.151594638824463
1747258226.647984,637,1.8207073211669922
1747258227.3613737,640,1.3641871213912964
1747258227.5927467,641,3.0256593227386475
1747258227.8238711,642,0.6332694888114929
1747258228.0626516,643,0.6339977979660034
1747258228.3009005,644,1.1310298442840576
1747258228.5359771,645,1.9940409660339355
1747258229.4808965,649,0.3862958550453186
1747258229.9490824,651,0.83450847864151
1747258230.178663,652,1.7892630100250244
1747258230.4096084,653,1.14182448387146
1747258230.6369016,654,0.6359918713569641
1747258230.8665884,655,0.7669245600700378
1747258231.553079,658,1.5947976112365723
1747258231.7801774,659,1.7270383834838867
1747258232.0133204,660,0.7886178493499756
1747258233.612335,667,1.8451874256134033
1747258234.296183,670,0.5732359886169434
1747258235.456782,675,0.5815710425376892
1747258235.6922154,676,0.840472400188446
1747258235.9274433,677,2.066222667694092
1747258236.6224499,680,1.1356863975524902
1747258237.092163,682,0.9070969223976135
1747258237.3232627,683,0.35979241132736206
1747258237.556294,684,2.2452027797698975
1747258238.271759,687,0.8318015933036804
1747258239.4709797,692,1.4562228918075562
1747258239.9394605,694,1.579319953918457
1747258240.171674,695,1.2421960830688477
1747258240.4142294,696,0.947769284248352
1747258240.654159,697,1.096070408821106
1747258241.1306868,699,0.5243489146232605
1747258241.8458169,702,1.0817701816558838
1747258242.0829918,703,0.7117010354995728
1747258242.5633435,705,0.8046638369560242
1747258243.509646,709,1.348314881324768
1747258243.747179,710,0.7024381756782532
1747258244.2246654,712,0.6298019289970398
1747258244.9315276,715,0.5955200791358948
1747258245.4070709,717,0.9976397752761841
1747258245.8817575,719,1.443654179573059
1747258246.1204205,720,1.7661223411560059
1747258246.3506603,721,1.4223281145095825
1747258246.8194845,723,6.966402053833008
1747258247.276789,725,1.535901427268982
1747258247.5058515,726,1.035375714302063
1747258247.7335887,727,3.05391001701355
1747258247.963131,728,0.7834295630455017
1747258248.1917422,729,1.086863398551941
1747258248.649181,731,1.4034175872802734
1747258248.8836608,732,0.7693237066268921
1747258249.1203675,733,0.8610913157463074
1747258250.283296,738,2.320937156677246
1747258250.5176694,739,1.1690737009048462
1747258250.7523925,740,0.6126527786254883
1747258251.2303574,742,0.9343201518058777
1747258251.4631348,743,1.05813729763031
1747258251.695424,744,1.0074098110198975
1747258251.9320533,745,1.4427584409713745
1747258253.5812907,752,0.6920222640037537
1747258254.2784624,755,3.59212064743042
1747258254.512315,756,2.0736517906188965
1747258254.9794538,758,2.2735347747802734
1747258256.1401658,763,3.377760648727417
1747258256.3779337,764,0.8186425566673279
1747258256.6086884,765,3.3811898231506348
1747258257.2971628,768,1.0878177881240845
1747258257.610337,769,0.5768444538116455
1747258258.298624,772,3.2936363220214844
1747258258.5255682,773,3.4025332927703857
1747258258.9872687,775,0.8261716961860657
1747258259.221107,776,0.8717857003211975
1747258259.6855361,778,1.2036898136138916
1747258259.9122891,779,0.354918897151947
1747258260.140317,780,2.0404624938964844
1747258260.369646,781,1.4017279148101807
1747258260.6027195,782,1.0644809007644653
1747258262.0405424,788,1.526002049446106
1747258262.2808502,789,1.0190962553024292
1747258262.7645233,791,1.5082666873931885
1747258263.254917,793,1.3415772914886475
1747258263.7303832,795,1.2044426202774048
1747258263.970647,796,1.6604101657867432
1747258264.6784313,799,3.2734718322753906
1747258264.9209754,800,1.0924336910247803
1747258265.8422325,804,2.6907896995544434
1747258266.079529,805,2.7164902687072754
1747258266.3098001,806,5.558802604675293
1747258266.542385,807,0.9784567356109619
1747258267.2409196,810,2.9563729763031006
1747258267.9669874,813,0.4796846807003021
1747258269.1473937,818,3.2199485301971436
1747258269.3867996,819,1.4446818828582764
1747258269.8561473,821,1.2220631837844849
1747258270.093231,822,1.5110080242156982
1747258270.3302758,823,3.84968900680542
1747258270.8028913,825,2.0765151977539062
1747258271.0549138,826,0.8350571393966675
1747258271.2853734,827,0.39718908071517944
1747258271.5168917,828,1.4700754880905151
1747258272.4641488,832,0.8881930112838745
1747258272.697774,833,1.3262454271316528
1747258273.16963,835,1.9000815153121948
1747258273.4032924,836,1.9751737117767334
1747258273.6384683,837,1.1848328113555908
1747258274.105773,839,2.8313612937927246
1747258274.3379848,840,1.3553236722946167
1747258275.0352674,843,0.269043892621994
1747258275.494439,845,0.5897793769836426
1747258276.678361,850,1.065218448638916
1747258276.912847,851,1.4458149671554565
1747258277.6107073,854,0.3194684088230133
1747258278.3103912,857,0.9382365942001343
1747258279.0011714,860,1.622483253479004
1747258279.465763,862,1.493820071220398
1747258280.1569576,865,0.9096939563751221
1747258280.3879876,866,0.2420593798160553
1747258281.3173287,870,2.8710293769836426
1747258281.5482306,871,3.402334213256836
1747258283.9183753,881,1.7428061962127686
1747258284.3882673,883,2.6973729133605957
1747258284.6220548,884,1.2092533111572266
1747258284.8555734,885,0.5268828272819519
1747258285.088259,886,1.3870936632156372
1747258285.5518534,888,2.264307975769043
1747258286.0141163,890,0.9329198598861694
1747258286.4773557,892,3.603318691253662
1747258287.1745253,895,0.7214387655258179
1747258287.643142,897,0.5167098045349121
1747258287.877746,898,2.141079902648926
1747258288.5737343,901,0.8311364650726318
1747258288.812238,902,1.8232917785644531
1747258289.2946234,904,2.4451682567596436
1747258289.7812228,906,0.683601438999176
1747258290.015517,907,2.05118727684021
1747258290.2552395,908,0.5253313183784485
1747258290.723933,910,1.575110912322998
1747258290.9667137,911,1.1470160484313965
1747258291.67068,914,3.5368106365203857
1747258292.6314116,918,1.5418756008148193
1747258292.8720145,919,0.9793721437454224
1747258293.3499,921,0.17089566588401794
1747258293.8405285,923,3.2285399436950684
1747258294.841444,927,0.729208767414093
1747258295.102873,928,0.8699188232421875
1747258295.3326983,929,1.9604718685150146
1747258295.568906,930,0.8126710057258606
1747258295.8029544,931,1.0164636373519897
1747258296.036056,932,0.6531645655632019
1747258296.2656438,933,2.2474751472473145
1747258296.7340105,935,1.329096794128418
1747258297.676253,939,0.6189556121826172
1747258298.1529038,941,1.2800315618515015
1747258298.3880215,942,5.641218662261963
1747258299.0876334,945,1.9389533996582031
1747258300.0183847,949,1.6066313982009888
1747258300.7195947,952,0.48025184869766235
1747258301.187859,954,0.9084320068359375
1747258301.428001,955,2.160496473312378
1747258301.6638954,956,4.788361072540283
1747258302.6165435,960,2.6362144947052
1747258303.1056702,962,1.0373731851577759
1747258303.3492298,963,0.7077075242996216
1747258303.5876434,964,2.1467998027801514
1747258303.8277118,965,0.862925112247467
1747258304.296649,967,1.5639443397521973
1747258304.5317512,968,5.067191123962402
1747258305.2359056,971,1.5852872133255005
1747258306.397778,976,0.7229844927787781
1747258306.8708253,978,2.467298984527588
1747258307.1047592,979,1.0122348070144653
1747258307.5710633,981,1.3787493705749512
1747258307.8112502,982,0.8839771151542664
1747258308.7472582,986,1.819472312927246
1747258309.211466,988,5.154751300811768
1747258309.4433033,989,2.200437068939209
1747258309.6770053,990,3.655183792114258
1747258310.144423,992,0.1726255863904953
1747258310.6200542,994,5.346273422241211
1747258310.8612452,995,1.93136465549469
1747258311.1090698,996,5.0661301612854
1747258311.5801878,998,1.7868152856826782
1747258311.8108075,999,1.9358142614364624
1747258312.2791457,1001,1.4558345079421997
1747258312.5121412,1002,1.3387417793273926
1747258312.7448504,1003,1.9292640686035156
1747258312.9790277,1004,1.8828719854354858
1747258313.2162242,1005,0.7919898629188538
1747258313.4483452,1006,2.31089448928833
1747258314.620842,1011,4.7684478759765625
1747258315.0941703,1013,1.0221881866455078
1747258315.5661912,1015,4.0755791664123535
1747258315.799499,1016,2.142749309539795
1747258316.0331347,1017,0.7095757126808167
1747258317.215876,1022,1.7414236068725586
1747258318.1639,1026,0.8944864273071289
1747258318.637194,1028,2.1857616901397705
1747258318.8722622,1029,3.4901680946350098
1747258320.2780514,1035,3.5889384746551514
1747258320.5109777,1036,0.4412727355957031
1747258320.7461488,1037,3.3478033542633057
1747258320.9805775,1038,0.999514102935791
1747258321.216223,1039,2.0712382793426514
1747258322.1581366,1043,1.824288249015808
1747258322.6234784,1045,3.147061347961426
1747258322.8553827,1046,5.886410713195801
1747258324.273982,1052,1.9004664421081543
1747258324.5109313,1053,0.9892732501029968
1747258325.2147336,1056,1.825262427330017
1747258325.6834288,1058,1.6079317331314087
1747258325.9194453,1059,1.049128770828247
1747258326.1521611,1060,1.6686710119247437
1747258326.6204848,1062,1.7715234756469727
1747258327.327054,1065,1.032654881477356
1747258327.560567,1066,3.4761898517608643
1747258327.794283,1067,5.138517379760742
1747258328.260501,1069,4.108083248138428
1747258328.4943073,1070,2.7234206199645996
1747258328.7288752,1071,2.0702993869781494
1747258328.9640043,1072,0.7222779989242554
1747258329.2001302,1073,7.397989749908447
1747258329.4348204,1074,2.9775753021240234
1747258330.1371908,1077,1.344265103340149
1747258330.3698187,1078,2.9169111251831055
1747258330.838725,1080,1.0163493156433105
1747258331.07149,1081,3.8865952491760254
1747258331.303295,1082,1.5728442668914795
1747258332.0223732,1085,3.823307514190674
1747258332.267595,1086,3.1069111824035645
1747258332.5057657,1087,1.8632887601852417
1747258333.4460583,1091,1.2952930927276611
1747258333.686176,1092,0.8526912331581116
1747258333.919827,1093,1.429791808128357
1747258335.111036,1098,5.61677360534668
1747258335.5789638,1100,3.1448326110839844
1747258336.044496,1102,2.9083850383758545
1747258336.2789984,1103,1.1377288103103638
1747258336.514172,1104,0.6900293827056885
1747258337.208531,1107,3.26499080657959
1747258337.442312,1108,0.5277596712112427
1747258337.6745348,1109,1.0055423974990845
1747258337.9132612,1110,1.508194088935852
1747258338.1458364,1111,1.4954655170440674
1747258338.3809903,1112,0.46949025988578796
1747258338.6129959,1113,2.55141544342041
1747258338.8506749,1114,3.185572862625122
1747258339.320848,1116,2.5821664333343506
1747258340.0608635,1119,2.9962615966796875
1747258340.527277,1121,3.8260223865509033
1747258340.766457,1122,6.731943607330322
1747258341.4869514,1125,0.710745632648468
1747258341.7226546,1126,8.272509574890137
1747258342.203056,1128,0.6955649852752686
1747258342.4389133,1129,6.49222469329834
1747258342.6774445,1130,2.007352828979492
1747258342.9213138,1131,1.4020962715148926
1747258343.1627262,1132,0.9281998872756958
1747258343.6313787,1134,6.73502254486084
1747258343.8635406,1135,1.6313667297363281
1747258344.0955095,1136,2.93007755279541
1747258344.7971869,1139,4.31369686126709
1747258345.5043871,1142,0.7940059304237366
1747258346.2118747,1145,4.2929840087890625
1747258346.4505506,1146,3.7150449752807617
1747258346.926647,1148,2.5496442317962646
1747258347.1703594,1149,0.6522501111030579
1747258347.408622,1150,6.117733955383301
1747258347.643319,1151,0.5389736294746399
1747258347.878808,1152,2.4810791015625
1747258348.1159282,1153,0.7167300581932068
1747258348.5902684,1155,0.4584009647369385
1747258349.7703884,1160,1.6653270721435547
1747258350.2374806,1162,3.2342567443847656
1747258350.709846,1164,4.012825012207031
1747258351.171057,1166,2.719593048095703
1747258351.4072328,1167,1.145823359489441
1747258352.8064454,1173,0.6740354895591736
1747258353.0390599,1174,1.773378849029541
1747258353.5077658,1176,3.9678118228912354
1747258353.7391887,1177,2.961758613586426
1747258353.9703672,1178,8.033007621765137
1747258354.9341257,1182,1.0108931064605713
1747258355.3991158,1184,5.754040241241455
1747258355.864648,1186,4.555896282196045
1747258356.329443,1188,2.2061667442321777
1747258356.562378,1189,1.317821979522705
1747258356.7994902,1190,0.24391455948352814
1747258357.5293624,1193,0.6231703162193298
1747258357.7702055,1194,1.3512914180755615
1747258358.0037246,1195,0.5005467534065247
1747258358.4747543,1197,1.7247192859649658
1747258358.7046556,1198,2.011343002319336
1747258359.3937652,1201,0.765485942363739
1747258359.626031,1202,2.895873785018921
1747258360.310805,1205,4.712079048156738
1747258360.5381105,1206,2.7189013957977295
1747258360.7656546,1207,0.13753773272037506
1747258361.2210822,1209,1.009101390838623
1747258362.1320963,1213,2.9149978160858154
1747258362.362749,1214,1.939235806465149
1747258362.5929294,1215,0.42417004704475403
1747258363.053566,1217,1.739792823791504
1747258363.282693,1218,2.2397964000701904
1747258364.477889,1223,1.5000628232955933
1747258364.950839,1225,0.10109545290470123
1747258365.6583526,1228,1.4427478313446045
1747258365.8900898,1229,2.433516263961792
1747258366.6074934,1232,4.604410171508789
1747258366.8397357,1233,3.4832375049591064
1747258368.0196762,1238,0.8350102305412292
1747258368.4867778,1240,0.6668500304222107
1747258368.719493,1241,4.247113227844238
1747258368.9542565,1242,0.6806063652038574
1747258369.1868668,1243,2.745800495147705
1747258369.4208515,1244,1.9414453506469727
1747258369.6546435,1245,2.7472057342529297
1747258369.887675,1246,2.26434063911438
1747258370.611395,1249,7.406360149383545
1747258370.8485508,1250,1.1707727909088135
1747258371.0864475,1251,2.891826629638672
1747258371.320846,1252,3.276334047317505
1747258371.789251,1254,4.719919204711914
1747258372.2593782,1256,4.381542205810547
1747258372.4943469,1257,6.73403787612915
1747258373.1977625,1260,3.2960963249206543
1747258373.431712,1261,0.5033453106880188
1747258374.13431,1264,2.4569432735443115
1747258374.8588092,1267,3.97133207321167
1747258375.821652,1271,2.484980344772339
1747258377.002932,1276,0.9860719442367554
1747258377.2364147,1277,0.4132962226867676
1747258377.4707577,1278,1.7954882383346558
1747258378.4163103,1282,1.8847203254699707
1747258379.1184764,1285,7.767807960510254
1747258380.2761047,1290,5.337693214416504
1747258380.9831789,1293,1.591260313987732
1747258381.6923723,1296,3.3592870235443115
1747258382.1634638,1298,0.749317467212677
1747258382.3979397,1299,0.3256775438785553
1747258383.094648,1302,6.172852039337158
1747258384.0259335,1306,1.257655382156372
1747258384.9518957,1310,3.9718942642211914
1747258385.8884537,1314,4.421173572540283
1747258386.1216464,1315,6.1547417640686035
1747258387.2891471,1320,0.8955813646316528
1747258387.7618017,1322,4.017256736755371
1747258387.9999025,1323,2.0408551692962646
1747258388.480354,1325,5.505640029907227
1747258388.7211497,1326,11.646855354309082
1747258389.194491,1328,9.962630271911621
1747258390.8375063,1335,1.465485692024231
1747258392.9418485,1344,1.8241876363754272
1747258393.175103,1345,1.0362508296966553
1747258393.6396608,1347,7.576230525970459
1747258393.8714623,1348,1.1923928260803223
1747258394.564465,1351,5.499852657318115
1747258394.796348,1352,4.8830037117004395
1747258395.2588472,1354,1.794693946838379
1747258396.1865644,1358,6.060778617858887
1747258396.6509287,1360,3.8112409114837646
1747258397.590541,1364,7.187780857086182
1747258397.8231091,1365,6.067935943603516
1747258398.0540419,1366,1.7838666439056396
1747258398.2916076,1367,1.724542498588562
1747258398.5221007,1368,0.3389172852039337
1747258399.4545093,1372,2.5458357334136963
1747258399.6878889,1373,4.403722763061523
1747258400.1562707,1375,1.0655593872070312
1747258400.392708,1376,3.6263482570648193
1747258401.31712,1380,5.5049285888671875
1747258402.4886906,1385,3.188880443572998
1747258402.7218084,1386,3.5225470066070557
1747258403.653831,1390,2.6103906631469727
1747258404.3597856,1393,8.212120056152344
1747258405.0639145,1396,1.181339979171753
1747258405.3033397,1397,0.5292593240737915
1747258405.7798223,1399,6.28024435043335
1747258406.0144398,1400,3.6516263484954834
1747258406.7223296,1403,5.410452842712402
1747258407.1931663,1405,2.8642821311950684
1747258409.0657072,1413,5.421562671661377
1747258409.7633653,1416,1.305774450302124
1747258409.9977639,1417,6.6424336433410645
1747258410.4668012,1419,1.0947258472442627
1747258410.9512477,1421,4.094176769256592
1747258411.1896834,1422,0.5397248268127441
1747258413.3030858,1431,4.6558380126953125
1747258413.5377052,1432,6.74226713180542
1747258414.474192,1436,8.054924964904785
1747258414.9523282,1438,4.164487838745117
1747258415.1897142,1439,0.5348706841468811
1747258415.42435,1440,4.775742053985596
1747258415.6561735,1441,2.8644516468048096
1747258416.360111,1444,7.706979751586914
1747258416.8258107,1446,3.6201910972595215
1747258417.0569248,1447,6.815566062927246
1747258417.2873218,1448,8.38672161102295
1747258417.5178983,1449,2.9112162590026855
1747258417.7576153,1450,13.090907096862793
1747258417.992945,1451,9.784039497375488
1747258418.2293718,1452,0.5705488920211792
1747258418.6935587,1454,1.280592918395996
1747258418.92396,1455,4.230797290802002
1747258419.1542196,1456,5.714589595794678
1747258419.3842113,1457,11.75373649597168
1747258419.6132693,1458,0.9442633390426636
1747258419.8412232,1459,5.494119167327881
1747258420.0695007,1460,7.293903827667236
1747258420.2979295,1461,0.8714161515235901
1747258420.7595685,1463,11.767412185668945
1747258422.466743,1470,13.07606315612793
1747258423.1720433,1473,1.5888582468032837
1747258423.4059792,1474,8.283600807189941
1747258423.8645656,1476,3.5674185752868652
1747258424.0941608,1477,0.36263757944107056
1747258425.0128264,1481,1.9257131814956665
1747258425.248915,1482,7.410550117492676
1747258425.4790907,1483,4.802512168884277
1747258426.4017906,1487,2.6488442420959473
1747258426.6312737,1488,0.9123910069465637
1747258426.8596938,1489,0.8252594470977783
1747258427.0918767,1490,9.670473098754883
1747258427.32692,1491,0.20564107596874237
1747258427.7892303,1493,4.364927768707275
1747258428.0191936,1494,4.192208766937256
1747258428.9487374,1498,0.6997252702713013
1747258429.1794145,1499,7.582409858703613
1747258429.4124694,1500,5.551302909851074
1747258429.881919,1502,6.90742301940918
1747258430.5848963,1505,7.876924991607666
1747258431.530953,1509,5.5705342292785645
1747258431.766042,1510,7.232835292816162
1747258431.9974058,1511,5.5020365715026855
1747258432.4639118,1513,1.397350788116455
1747258432.931652,1515,1.1381192207336426
1747258433.194269,1516,2.2202529907226562
1747258434.845859,1523,3.314305305480957
1747258435.5698164,1526,8.912690162658691
1747258436.0573378,1528,0.8232445120811462
1747258437.4705124,1534,4.412791728973389
1747258438.1980286,1537,1.629479169845581
1747258438.44322,1538,4.320044040679932
1747258439.1820228,1541,1.981544017791748
1747258440.1389678,1545,5.737339496612549
1747258440.6043818,1547,7.400695323944092
1747258440.838695,1548,11.686847686767578
1747258441.5445957,1551,4.50731897354126
1747258441.7779713,1552,6.970944881439209
1747258442.0203807,1553,5.677731037139893
1747258442.4858522,1555,8.147762298583984
1747258442.9608057,1557,3.558056116104126
1747258444.1311805,1562,3.6617398262023926
1747258444.5999768,1564,1.4215929508209229
1747258444.8372905,1565,5.329642295837402
1747258445.0665305,1566,4.1595845222473145
1747258445.5269072,1568,6.0814971923828125
1747258445.989835,1570,6.897607803344727
1747258446.2194374,1571,3.414644241333008
1747258446.448898,1572,1.2848461866378784
1747258446.6774342,1573,6.629703998565674
1747258447.369717,1576,6.623852252960205
1747258447.8296847,1578,8.52259635925293
1747258448.060905,1579,0.606097936630249
1747258448.2924054,1580,6.447736740112305
1747258448.5246017,1581,9.614455223083496
1747258448.756904,1582,0.9433038830757141
1747258449.4510145,1585,7.858105659484863
1747258450.616895,1590,6.670374393463135
1747258451.7777522,1595,9.310009002685547
1747258452.0160148,1596,1.368273377418518
1747258452.2589118,1597,11.78234577178955
1747258453.2017686,1601,0.38184794783592224
1747258453.4360573,1602,1.1862733364105225
1747258453.6699746,1603,2.3624932765960693
1747258455.3100417,1610,0.14003442227840424
1747258455.5445495,1611,11.916820526123047
1747258456.0100281,1613,1.2814924716949463
1747258456.2458823,1614,11.829341888427734
1747258456.7103848,1616,0.848345160484314
1747258457.6455343,1620,4.389293670654297
1747258458.1197762,1622,0.17849403619766235
1747258458.592389,1624,4.843698978424072
1747258459.0586097,1626,1.1884437799453735
1747258459.2919073,1627,2.3223209381103516
1747258460.2318463,1631,6.098817825317383
1747258461.1507046,1635,1.5320470333099365
1747258461.3900867,1636,7.194238185882568
1747258461.630694,1637,2.120781183242798
1747258461.8605485,1638,0.7914078831672668
1747258462.3247683,1640,0.6039013266563416
1747258462.5546875,1641,9.992206573486328
1747258463.7374265,1646,3.2244279384613037
1747258463.9752533,1647,2.6749629974365234
1747258464.4508674,1649,8.965621948242188
1747258464.9198859,1651,2.7583956718444824
1747258465.1525066,1652,8.656726837158203
1747258465.3857179,1653,8.27104377746582
1747258465.6176484,1654,1.689031958580017
1747258466.10285,1656,6.9079270362854
1747258466.5749784,1658,2.9100565910339355
1747258467.5283449,1662,2.012639284133911
1747258467.9987009,1664,2.592428207397461
1747258468.4724665,1666,0.37836775183677673
1747258469.1691926,1669,7.927191734313965
1747258469.403188,1670,0.11502628773450851
1747258470.3429534,1674,10.091005325317383
1747258471.0387661,1677,0.9587728977203369
1747258471.5141778,1679,7.6802263259887695
1747258471.7488356,1680,9.662796974182129
1747258471.9838638,1681,3.14557147026062
1747258472.2138615,1682,0.2252333015203476
1747258472.9594586,1685,8.14064884185791
1747258473.1921616,1686,4.9843316078186035
1747258473.4278653,1687,8.636469841003418
1747258473.658548,1688,5.825396537780762
1747258473.8936105,1689,7.701812744140625
1747258474.1278965,1690,4.287004470825195
1747258474.833923,1693,0.3445168733596802
1747258475.0655973,1694,16.894309997558594
1747258475.2987528,1695,1.2535037994384766
1747258475.7662494,1697,12.986422538757324
1747258476.0046408,1698,1.2941499948501587
1747258476.2359517,1699,1.118927240371704
1747258476.4657075,1700,0.8768181204795837
1747258476.950189,1702,8.591836929321289
1747258477.4297462,1704,3.02006459236145
1747258478.1491587,1707,1.5531911849975586
1747258478.622264,1709,1.3081485033035278
1747258478.8569744,1710,0.5619311332702637
1747258479.089946,1711,2.151280164718628
1747258479.3231993,1712,4.09437894821167
1747258480.740931,1718,1.7299997806549072
1747258480.9783022,1719,6.4470648765563965
1747258481.6956172,1722,1.0891307592391968
1747258481.935435,1723,5.112709045410156
1747258482.1675296,1724,6.054622173309326
1747258482.4038136,1725,16.421335220336914
1747258483.594304,1730,1.3434306383132935
1747258485.4563656,1738,7.849830150604248
1747258485.687508,1739,8.150181770324707
1747258485.9193876,1740,13.462491035461426
1747258486.6178968,1743,14.483073234558105
1747258487.0777562,1745,10.018150329589844
1747258487.7661736,1748,3.730715036392212
1747258488.0083332,1749,8.089912414550781
1747258488.2368026,1750,7.185680389404297
1747258488.465918,1751,9.336532592773438
1747258488.9216855,1753,8.667581558227539
1747258489.1490757,1754,0.04451844096183777
1747258489.8322883,1757,7.867799282073975
1747258490.9822931,1762,3.1970632076263428
1747258491.209968,1763,3.6683573722839355
1747258491.6692317,1765,5.073836326599121
1747258491.9030375,1766,3.7322537899017334
1747258492.3676462,1768,5.976668357849121
1747258494.027263,1775,9.408637046813965
1747258494.2672558,1776,11.135915756225586
1747258494.5052946,1777,0.8735319972038269
1747258495.2121642,1780,6.713433742523193
1747258495.4497976,1781,4.513068199157715
1747258496.145928,1784,9.187579154968262
1747258496.3796656,1785,1.0514342784881592
1747258496.609763,1786,9.00432014465332
1747258496.8454673,1787,1.2091351747512817
1747258497.3076725,1789,7.3403143882751465
1747258497.541699,1790,0.9683200716972351
1747258498.0141447,1792,17.82158851623535
1747258498.4873912,1794,10.810465812683105
1747258498.9531574,1796,1.7062565088272095
1747258499.1910162,1797,2.1869678497314453
1747258499.9119737,1800,2.523815870285034
1747258500.389624,1802,12.548810005187988
1747258500.6344466,1803,1.7453579902648926
1747258500.879055,1804,6.631954669952393
1747258501.8686357,1808,0.31066879630088806
1747258502.3628564,1810,10.870705604553223
1747258503.3242035,1814,14.179594039916992
1747258503.8054543,1816,3.6973114013671875
1747258504.282218,1818,3.411543846130371
1747258504.5245447,1819,12.446282386779785
1747258505.4819007,1823,18.270355224609375
1747258506.1965802,1826,7.830519676208496
1747258506.4393349,1827,1.3968449831008911
1747258506.9148204,1829,7.979699611663818
1747258507.164492,1830,6.1648173332214355
1747258507.6465685,1832,1.8334790468215942
1747258507.8863811,1833,0.05685848370194435
1747258508.1355143,1834,2.5429961681365967
1747258508.6124501,1836,11.462520599365234
1747258508.852455,1837,0.36467957496643066
1747258509.092157,1838,0.08847086131572723
1747258510.4945452,1844,0.4001407325267792
1747258510.729025,1845,0.6045650243759155
1747258510.9619997,1846,12.60354995727539
1747258511.1949036,1847,1.8453339338302612
1747258511.4274812,1848,7.090459823608398
1747258512.1302884,1851,15.111202239990234
1747258512.5946178,1853,4.689149379730225
1747258513.2937403,1856,0.1392417848110199
1747258514.2236705,1860,9.966217994689941
1747258515.1546748,1864,2.556741952896118
1747258515.3851907,1865,7.9806742668151855
1747258515.617172,1866,5.525593280792236
1747258515.8562915,1867,10.969618797302246
1747258516.812701,1871,7.976539611816406
1747258517.0494561,1872,0.7478753328323364
1747258517.2820048,1873,1.7442491054534912
1747258517.514136,1874,8.853026390075684
1747258517.7434704,1875,3.827355146408081
1747258518.2030375,1877,4.997420310974121
1747258518.6613219,1879,1.607939600944519
1747258518.8887842,1880,9.080279350280762
1747258519.575383,1883,0.06507789343595505
1747258519.8030121,1884,2.24212908744812
1747258520.2575862,1886,3.324911117553711
1747258520.7122493,1888,8.988675117492676
1747258521.1693385,1890,7.749069690704346
1747258521.399206,1891,1.2048147916793823
1747258522.3215182,1895,8.107511520385742
1747258523.2436702,1899,2.156496286392212
1747258523.707807,1901,0.9659081697463989
1747258523.9385448,1902,0.7874430418014526
1747258524.8704312,1906,8.033702850341797
1747258525.3408794,1908,12.684359550476074
1747258525.5736263,1909,6.864365100860596
1747258525.8123767,1910,1.500799298286438
1747258526.5235276,1913,3.586531400680542
1747258527.229636,1916,1.518837571144104
1747258527.6874025,1918,0.057540785521268845
1747258529.1017566,1924,1.2994906902313232
1747258529.33389,1925,2.165982484817505
1747258529.5677297,1926,9.729630470275879
1747258530.039549,1928,10.457597732543945
1747258530.273108,1929,0.9664878249168396
1747258530.961858,1932,11.021516799926758
1747258531.66039,1935,0.8154637217521667
1747258531.890407,1936,0.9313417077064514
1747258532.5790694,1939,5.633854389190674
1747258532.810313,1940,0.825957179069519
1747258533.0387692,1941,0.9636139869689941
1747258533.281505,1942,15.840389251708984
1747258533.999389,1945,7.631593227386475
1747258534.500525,1947,16.77245330810547
1747258535.216362,1950,15.451108932495117
1747258535.4530718,1951,2.7102298736572266
1747258535.9161656,1953,2.88619065284729
1747258536.6136825,1956,15.830028533935547
1747258537.5564792,1960,8.536246299743652
1747258537.7941325,1961,9.33554744720459
1747258538.0314076,1962,15.273548126220703
1747258538.2728496,1963,0.7089408040046692
1747258538.5098133,1964,9.604294776916504
1747258538.9806466,1966,10.425843238830566
1747258539.2216175,1967,1.435922622680664
1747258539.4558167,1968,1.57339346408844
1747258539.6883905,1969,1.500985860824585
1747258541.092197,1975,0.7720550298690796
1747258541.5533059,1977,0.7547394037246704
1747258541.784145,1978,9.329411506652832
1747258542.0156407,1979,1.3805562257766724
1747258542.2475245,1980,1.304085373878479
1747258542.4782498,1981,1.7324825525283813
1747258542.710599,1982,5.557108402252197
1747258542.941375,1983,20.355693817138672
1747258543.4097447,1985,7.498952388763428
1747258543.881809,1987,12.238990783691406
1747258544.1282396,1988,2.534402370452881
1747258544.3653784,1989,7.2821245193481445
1747258544.8293023,1991,5.419444561004639
1747258545.0775292,1992,4.561193466186523
1747258545.3118637,1993,2.2427196502685547
1747258545.7710712,1995,0.733587384223938
1747258546.702746,1999,5.7513933181762695


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_46_068566-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258076.21834,0,0.1503007411956787
1747258076.921652,3,0.36261042952537537
1747258077.1546767,4,6.072075366973877
1747258078.5581117,10,3.702456474304199
1747258078.7872732,11,-0.15906831622123718
1747258079.4737604,14,0.3568320572376251
1747258079.7002928,15,2.4955973625183105
1747258080.3818593,18,2.8362014293670654
1747258080.6110198,19,2.2448272705078125
1747258080.8450553,20,1.903546690940857
1747258081.3063788,22,0.3672214448451996
1747258081.5341992,23,3.2205448150634766
1747258082.2209382,26,1.2494343519210815
1747258082.4486263,27,0.3311325013637543
1747258083.830697,33,0.5437484979629517
1747258084.5266802,36,1.8453994989395142
1747258084.7579026,37,0.9454123973846436
1747258084.9866128,38,0.45709946751594543
1747258085.214114,39,1.505961537361145
1747258085.4463155,40,2.0943591594696045
1747258087.0758643,47,0.9164988398551941
1747258087.318075,48,1.3932949304580688
1747258087.5749962,49,0.5063263177871704
1747258088.0497055,51,0.707107424736023
1747258088.2843254,52,0.8256690502166748
1747258088.756552,54,1.5620043277740479
1747258089.4869573,57,1.4079968929290771
1747258090.2103395,60,0.5939981937408447
1747258090.4456582,61,0.7356788516044617
1747258090.683961,62,1.013245701789856
1747258090.9257033,63,0.7832604050636292
1747258091.4058537,65,0.9627037644386292
1747258091.6474442,66,0.8084492087364197
1747258091.8888848,67,2.3370046615600586
1747258092.122525,68,1.2835246324539185
1747258092.6048687,70,1.1519088745117188
1747258092.839928,71,1.0529900789260864
1747258094.2832181,77,2.024859666824341
1747258094.773032,79,2.4190306663513184
1747258095.0169716,80,1.182603120803833
1747258095.5049362,82,1.0601009130477905
1747258095.7603438,83,1.086828351020813
1747258096.2629251,85,1.401064395904541
1747258097.2654653,89,0.890302300453186
1747258097.506487,90,1.14509117603302
1747258098.6945686,95,0.4782737195491791
1747258099.6181803,99,0.9168286919593811
1747258099.8489046,100,1.0046993494033813
1747258100.5510585,103,1.167769432067871
1747258101.2725327,106,1.598198413848877
1747258101.5065823,107,1.13135826587677
1747258101.9742494,109,0.6242019534111023
1747258103.171026,114,1.8281008005142212
1747258103.647869,116,1.2017018795013428
1747258104.8206189,121,1.159875512123108
1747258105.7518492,125,1.2225514650344849
1747258105.9867327,126,1.0543172359466553
1747258106.4585817,128,1.090224266052246
1747258106.9280965,130,0.8644487857818604
1747258107.1616452,131,0.6128385663032532
1747258107.3939762,132,0.927401602268219
1747258108.3280067,136,1.1627275943756104
1747258108.568859,137,0.670462965965271
1747258109.9722238,143,0.9696103930473328
1747258110.2039723,144,0.9720875024795532
1747258110.6789176,146,1.4574992656707764
1747258110.9164817,147,0.9682462811470032
1747258111.6206996,150,0.997610867023468
1747258113.3355644,157,0.7971950173377991
1747258113.8154352,159,0.7569427490234375
1747258114.0533047,160,0.8051024079322815
1747258114.5357828,162,2.0198676586151123
1747258114.9966593,164,0.9155058264732361
1747258115.4692335,166,0.8693398833274841
1747258116.4213321,170,0.5956903696060181
1747258116.652813,171,0.7740384340286255
1747258116.8844151,172,1.0241494178771973
1747258117.5841846,175,2.400214433670044
1747258117.8149586,176,1.312003493309021
1747258118.0483825,177,1.015282392501831
1747258118.2810588,178,1.167954921722412
1747258118.7488182,180,1.226459264755249
1747258118.9820323,181,1.26004159450531
1747258119.6829178,184,0.8655228614807129
1747258119.9172697,185,1.095786452293396
1747258120.151507,186,1.1094387769699097
1747258120.8515522,189,0.5813766121864319
1747258121.0943875,190,0.7680169939994812
1747258121.335153,191,0.8207197785377502
1747258121.582284,192,1.4004415273666382
1747258122.2821217,195,1.9600988626480103
1747258123.2205966,199,1.331969976425171
1747258123.4540997,200,0.7337413430213928
1747258123.914815,202,0.6456217169761658
1747258124.145227,203,1.2919374704360962
1747258124.3757617,204,0.6644176244735718
1747258124.6079512,205,0.9706383347511292
1747258125.083028,207,1.7269599437713623
1747258125.5673304,209,1.2629834413528442
1747258126.0489957,211,1.654099941253662
1747258126.5165918,213,1.3821179866790771
1747258126.99164,215,0.756909966468811
1747258127.2265522,216,1.884361982345581
1747258127.6936665,218,0.8903643488883972
1747258127.9280412,219,0.7711146473884583
1747258128.1608102,220,1.037100911140442
1747258128.3956592,221,1.8781955242156982
1747258128.6275902,222,1.255239486694336
1747258129.0968885,224,0.9545354843139648
1747258129.329212,225,0.9745886921882629
1747258130.255923,229,1.1826872825622559
1747258131.678452,235,0.5300227403640747
1747258132.1542795,237,1.107934594154358
1747258132.389109,238,0.8697232007980347
1747258132.6309779,239,1.213879942893982
1747258133.1050346,241,0.7272433638572693
1747258133.3444626,242,3.0155515670776367
1747258133.818427,244,0.9713597297668457
1747258134.0559409,245,1.5122010707855225
1747258134.293037,246,1.6222906112670898
1747258134.5263166,247,1.8906762599945068
1747258135.73147,252,1.2664655447006226
1747258135.980932,253,0.8046240210533142
1747258136.2131116,254,1.3609373569488525
1747258136.916003,257,1.2155870199203491
1747258137.1510882,258,1.1821553707122803
1747258137.390296,259,0.857477605342865
1747258137.6271505,260,0.7219216823577881
1747258138.095317,262,0.7519132494926453
1747258139.960827,270,0.8477815985679626
1747258140.1941125,271,0.7171846032142639
1747258140.8996217,274,0.7466254234313965
1747258141.132806,275,1.7067548036575317
1747258141.3656313,276,1.146841287612915
1747258141.8317304,278,2.015434741973877
1747258142.2997503,280,1.4131710529327393
1747258142.7827585,282,0.8395524024963379
1747258143.0157213,283,0.5287510752677917
1747258143.4875193,285,0.6052756905555725
1747258143.968315,287,1.5384154319763184
1747258144.2046776,288,1.0706920623779297
1747258144.670557,290,1.03086519241333
1747258145.8632343,295,1.6496357917785645
1747258146.0954921,296,1.3172261714935303
1747258146.3287396,297,1.8304256200790405
1747258146.562229,298,1.5293444395065308
1747258147.9671333,304,1.3210914134979248
1747258148.432655,306,1.3690475225448608
1747258148.9042737,308,0.8315849900245667
1747258149.1379218,309,2.381591558456421
1747258149.8418465,312,1.2349423170089722
1747258150.078416,313,1.194482445716858
1747258150.782983,316,1.0034540891647339
1747258151.255307,318,1.0934433937072754
1747258151.4970374,319,1.2123194932937622
1747258152.2018073,322,1.5174877643585205
1747258152.6683328,324,0.964592695236206
1747258153.8342943,329,1.0812889337539673
1747258154.0664258,330,0.8453342914581299
1747258154.3005524,331,0.9441594481468201
1747258154.5330646,332,1.0533021688461304
1747258155.6985004,337,0.6387529969215393
1747258155.9316323,338,1.260862946510315
1747258156.3937814,340,1.5040308237075806
1747258157.0983665,343,1.2446972131729126
1747258157.3326645,344,1.298351764678955
1747258157.56539,345,1.7524880170822144
1747258157.8038538,346,1.2923579216003418
1747258158.2667,348,1.3789966106414795
1747258158.7384524,350,2.4937186241149902
1747258159.2292347,352,1.1042898893356323
1747258159.464979,353,0.7822356224060059
1747258159.704346,354,0.708206832408905
1747258160.6535068,358,1.9200836420059204
1747258161.1347651,360,0.5248563885688782
1747258161.605472,362,1.334742546081543
1747258161.8429031,363,0.6937001943588257
1747258162.0791786,364,1.3465089797973633
1747258162.312362,365,2.049961566925049
1747258162.5468593,366,1.3446012735366821
1747258162.7801425,367,0.47438502311706543
1747258163.015383,368,1.6757851839065552
1747258164.4139783,374,0.9373527765274048
1747258165.1022794,377,1.0858089923858643
1747258165.3306398,378,1.8026607036590576
1747258166.954439,385,1.2926744222640991
1747258167.201055,386,1.4845136404037476
1747258168.1665792,390,1.3860971927642822
1747258168.4079778,391,0.8190653324127197
1747258168.6589932,392,1.1273189783096313
1747258168.9078856,393,0.8981673121452332
1747258169.142164,394,1.02512526512146
1747258169.3804367,395,0.811359167098999
1747258169.6220713,396,2.400181770324707
1747258169.8577075,397,1.023848056793213
1747258170.1009452,398,1.1980490684509277
1747258170.3439012,399,1.4778989553451538
1747258170.820219,401,1.635870099067688
1747258171.0617409,402,0.7593123316764832
1747258171.5534005,404,0.6511960029602051
1747258172.5219884,408,1.7615954875946045
1747258172.7676616,409,0.5477678179740906
1747258173.473884,412,1.1627415418624878
1747258173.7142763,413,1.3174796104431152
1747258173.95658,414,0.819511890411377
1747258174.1944351,415,1.0910645723342896
1747258174.9027119,418,1.0007866621017456
1747258175.6179562,421,1.4843169450759888
1747258175.8514798,422,1.9073282480239868
1747258176.5526958,425,1.3294695615768433
1747258176.7867615,426,2.0320756435394287
1747258177.7288518,430,0.6686310172080994
1747258177.9632132,431,1.0036870241165161
1747258178.667422,434,1.586418867111206
1747258178.9031248,435,0.7510556578636169
1747258179.1421058,436,1.0638920068740845
1747258179.3785877,437,1.220636010169983
1747258179.6130953,438,1.2790809869766235
1747258179.8471072,439,1.0042803287506104
1747258180.0854733,440,0.7072469592094421
1747258180.3241742,441,2.906050443649292
1747258180.7995772,443,1.924949288368225
1747258181.0321655,444,2.550790786743164
1747258181.2714362,445,1.2533870935440063
1747258181.5073228,446,1.3087921142578125
1747258182.4788506,450,1.5273499488830566
1747258182.7198863,451,2.662720203399658
1747258182.960796,452,1.7161328792572021
1747258183.1986904,453,0.8932210803031921
1747258183.4371343,454,1.1035412549972534
1747258183.9131372,456,1.688336730003357
1747258184.3914356,458,2.5364582538604736
1747258184.8702679,460,1.786378264427185
1747258185.1140094,461,0.7208707332611084
1747258185.8330472,464,0.577724814414978
1747258186.0796971,465,3.276029586791992
1747258186.313036,466,1.6826167106628418
1747258186.7861142,468,1.1954861879348755
1747258187.2515068,470,0.8225917816162109
1747258188.1838567,474,1.0247845649719238
1747258188.4145234,475,1.4334242343902588
1747258189.1099982,478,1.4539248943328857
1747258189.34102,479,1.3292649984359741
1747258189.5717943,480,1.6077989339828491
1747258189.8020706,481,1.4476308822631836
1747258190.03254,482,1.9795050621032715
1747258190.2631817,483,1.3114253282546997
1747258190.494016,484,2.84294056892395
1747258190.9684787,486,1.8235270977020264
1747258191.2138968,487,0.9077159762382507
1747258191.4505653,488,1.0096317529678345
1747258191.6913736,489,2.9314301013946533
1747258192.1668468,491,2.5803096294403076
1747258192.8586855,494,0.6566356420516968
1747258193.7842999,498,1.7174746990203857
1747258194.4791138,501,1.4509525299072266
1747258194.7105181,502,1.1333439350128174
1747258194.9557202,503,1.5991523265838623
1747258195.6826704,506,3.2231130599975586
1747258196.1865232,508,0.9661960005760193
1747258196.4277434,509,1.1962611675262451
1747258196.6635745,510,1.794403314590454
1747258196.8970788,511,1.168943166732788
1747258197.1332064,512,1.4623839855194092
1747258197.3656564,513,1.2380105257034302
1747258197.6062415,514,0.8321685194969177
1747258198.3137598,517,1.1790027618408203
1747258198.5535626,518,1.5617367029190063
1747258198.7873554,519,1.3506144285202026
1747258199.0234172,520,2.7816290855407715
1747258199.7432642,523,0.8814511299133301
1747258201.3940082,530,1.9902946949005127
1747258202.1044781,533,1.44512939453125
1747258202.340967,534,0.9646407961845398
1747258202.8186443,536,1.727785587310791
1747258203.056745,537,0.896264374256134
1747258203.293731,538,1.87346351146698
1747258203.5270212,539,1.5085740089416504
1747258203.76429,540,2.949244976043701
1747258204.230012,542,1.4259673357009888
1747258204.4653406,543,1.7635220289230347
1747258204.7002006,544,2.0471160411834717
1747258205.170455,546,0.9777007699012756
1747258205.4115944,547,1.2218068838119507
1747258206.1245556,550,1.2227612733840942
1747258206.6172683,552,1.1862330436706543
1747258207.0884135,554,5.236490726470947
1747258207.326266,555,1.2571825981140137
1747258207.5690322,556,1.2121886014938354
1747258208.9880812,562,2.213449478149414
1747258209.221728,563,2.5462231636047363
1747258209.457963,564,1.7183520793914795
1747258210.3953543,568,4.606213092803955
1747258211.1102633,571,0.8822095990180969
1747258211.5746703,573,1.9700143337249756
1747258212.2664258,576,1.5891811847686768
1747258213.1938999,580,1.2649534940719604
1747258214.1235073,584,3.3658194541931152
1747258214.3618972,585,1.6833605766296387
1747258214.5933688,586,0.8439486026763916
1747258215.0565226,588,2.1862242221832275
1747258215.5229185,590,3.800330877304077
1747258215.7636557,591,1.9520248174667358
1747258215.9965189,592,1.4995667934417725
1747258216.467631,594,1.81495201587677
1747258216.933677,596,2.6595876216888428
1747258217.163949,597,2.045238494873047
1747258217.3969636,598,1.7261042594909668
1747258217.6291366,599,1.9192695617675781
1747258218.0922897,601,1.494248390197754
1747258218.3287916,602,1.700312614440918
1747258218.569728,603,1.3774324655532837
1747258219.0446267,605,1.9503169059753418
1747258219.7566733,608,1.9657189846038818
1747258220.2253354,610,1.358149766921997
1747258220.9384992,613,2.8861706256866455
1747258221.1789732,614,2.4117283821105957
1747258221.6492105,616,1.3207416534423828
1747258222.1144025,618,1.5695033073425293
1747258222.5931141,620,2.951789379119873
1747258223.0655196,622,1.0527312755584717
1747258223.313921,623,3.681330919265747
1747258224.0161505,626,0.8321079015731812
1747258224.4842148,628,1.503668189048767
1747258224.7231188,629,1.4067490100860596
1747258225.6738238,633,1.9948347806930542
1747258226.1460016,635,4.303189277648926
1747258226.6480901,637,3.6414146423339844
1747258227.361543,640,2.7283742427825928
1747258227.5929332,641,6.051318645477295
1747258227.8240569,642,1.2665389776229858
1747258228.062837,643,1.2679955959320068
1747258228.3010983,644,2.2620596885681152
1747258228.536159,645,3.988081932067871
1747258229.4811358,649,0.7725917100906372
1747258229.9492216,651,1.66901695728302
1747258230.1788268,652,3.578526020050049
1747258230.4097338,653,2.28364896774292
1747258230.637035,654,1.2719837427139282
1747258230.8667252,655,1.5338491201400757
1747258231.5532084,658,3.1895952224731445
1747258231.7802675,659,3.4540767669677734
1747258232.0135827,660,1.5772356986999512
1747258233.6124713,667,3.6903748512268066
1747258234.2963068,670,1.1464719772338867
1747258235.456888,675,1.1631420850753784
1747258235.6923425,676,1.680944800376892
1747258235.927567,677,4.132445335388184
1747258236.622574,680,2.2713727951049805
1747258237.0922754,682,1.814193844795227
1747258237.3233945,683,0.7195848226547241
1747258237.5564363,684,4.490405559539795
1747258238.2719166,687,1.6636031866073608
1747258239.4711714,692,2.9124457836151123
1747258239.9396343,694,3.158639907836914
1747258240.1718698,695,2.4843921661376953
1747258240.4144464,696,1.895538568496704
1747258240.6543393,697,2.192140817642212
1747258241.1308873,699,1.048697829246521
1747258241.846087,702,2.1635403633117676
1747258242.0832407,703,1.4234020709991455
1747258242.563552,705,1.6093276739120483
1747258243.510189,709,2.696629762649536
1747258243.7473447,710,1.4048763513565063
1747258244.224813,712,1.2596038579940796
1747258244.9317381,715,1.1910401582717896
1747258245.40722,717,1.9952795505523682
1747258245.8819444,719,2.887308359146118
1747258246.1205726,720,3.5322446823120117
1747258246.350827,721,2.844656229019165
1747258246.8196158,723,13.932804107666016
1747258247.2769206,725,3.071802854537964
1747258247.5059757,726,2.070751428604126
1747258247.733741,727,6.1078200340271
1747258247.963254,728,1.5668591260910034
1747258248.1918676,729,2.173726797103882
1747258248.64931,731,2.806835174560547
1747258248.8839655,732,1.5386474132537842
1747258249.1205206,733,1.7221826314926147
1747258250.2835011,738,4.641874313354492
1747258250.5178876,739,2.3381474018096924
1747258250.7526093,740,1.2253055572509766
1747258251.23052,742,1.8686403036117554
1747258251.4633179,743,2.11627459526062
1747258251.6956596,744,2.014819622039795
1747258251.9322796,745,2.885516881942749
1747258253.581441,752,1.3840445280075073
1747258254.2786229,755,7.18424129486084
1747258254.5124748,756,4.147303581237793
1747258254.9796069,758,4.547069549560547
1747258256.140328,763,6.755521297454834
1747258256.3780766,764,1.6372851133346558
1747258256.6088505,765,6.7623796463012695
1747258257.2972765,768,2.175635576248169
1747258257.6104662,769,1.153688907623291
1747258258.298743,772,6.587272644042969
1747258258.525678,773,6.8050665855407715
1747258258.9874668,775,1.6523433923721313
1747258259.221288,776,1.743571400642395
1747258259.6856773,778,2.407379627227783
1747258259.9124346,779,0.709837794303894
1747258260.1404529,780,4.080924987792969
1747258260.369809,781,2.8034558296203613
1747258260.6028733,782,2.1289618015289307
1747258262.0407825,788,3.052004098892212
1747258262.2810564,789,2.0381925106048584
1747258262.764721,791,3.016533374786377
1747258263.255128,793,2.683154582977295
1747258263.7305562,795,2.4088852405548096
1747258263.9708235,796,3.3208203315734863
1747258264.678609,799,6.546943664550781
1747258264.9211562,800,2.1848673820495605
1747258265.842371,804,5.381579399108887
1747258266.079705,805,5.432980537414551
1747258266.3099763,806,11.117605209350586
1747258266.5425575,807,1.9569134712219238
1747258267.2411156,810,5.912745952606201
1747258267.9671357,813,0.9593693614006042
1747258269.1475165,818,6.439897060394287
1747258269.3869474,819,2.8893637657165527
1747258269.8564885,821,2.4441263675689697
1747258270.0933526,822,3.0220160484313965
1747258270.3304157,823,7.69937801361084
1747258270.803029,825,4.1530303955078125
1747258271.0551002,826,1.670114278793335
1747258271.2856638,827,0.7943781614303589
1747258271.517113,828,2.9401509761810303
1747258272.4643037,832,1.776386022567749
1747258272.6979237,833,2.6524908542633057
1747258273.1698704,835,3.8001630306243896
1747258273.4034472,836,3.950347423553467
1747258273.6386688,837,2.3696656227111816
1747258274.1059244,839,5.662722587585449
1747258274.3381748,840,2.7106473445892334
1747258275.0354218,843,0.538087785243988
1747258275.494632,845,1.1795587539672852
1747258276.6785707,850,2.130436897277832
1747258276.9130263,851,2.891629934310913
1747258277.6108515,854,0.6389368176460266
1747258278.3105483,857,1.8764731884002686
1747258279.0013297,860,3.244966506958008
1747258279.465929,862,2.987640142440796
1747258280.1571138,865,1.8193879127502441
1747258280.3881485,866,0.4841187596321106
1747258281.3176434,870,5.742058753967285
1747258281.5484176,871,6.804668426513672
1747258283.9185863,881,3.485612392425537
1747258284.388475,883,5.394745826721191
1747258284.6222587,884,2.418506622314453
1747258284.8557963,885,1.0537656545639038
1747258285.0884562,886,2.7741873264312744
1747258285.5520582,888,4.528615951538086
1747258286.0143147,890,1.8658397197723389
1747258286.4777467,892,7.206637382507324
1747258287.174729,895,1.4428775310516357
1747258287.643393,897,1.0334196090698242
1747258287.8779354,898,4.282159805297852
1747258288.573885,901,1.6622729301452637
1747258288.8124137,902,3.6465835571289062
1747258289.2948027,904,4.890336513519287
1747258289.781447,906,1.367202877998352
1747258290.0157397,907,4.10237455368042
1747258290.2553961,908,1.050662636756897
1747258290.7240841,910,3.150221824645996
1747258290.9668832,911,2.294032096862793
1747258291.6709027,914,7.0736212730407715
1747258292.6315646,918,3.0837512016296387
1747258292.8721902,919,1.9587442874908447
1747258293.350131,921,0.3417913317680359
1747258293.8407717,923,6.457079887390137
1747258294.8441374,927,1.458417534828186
1747258295.1030614,928,1.739837646484375
1747258295.3329105,929,3.9209437370300293
1747258295.5691876,930,1.6253420114517212
1747258295.8031209,931,2.0329272747039795
1747258296.0361788,932,1.3063291311264038
1747258296.2658238,933,4.494950294494629
1747258296.734279,935,2.658193588256836
1747258297.6764784,939,1.2379112243652344
1747258298.1530728,941,2.560063123703003
1747258298.3881764,942,11.282437324523926
1747258299.0877964,945,3.8779067993164062
1747258300.0185542,949,3.2132627964019775
1747258300.7197814,952,0.9605036973953247
1747258301.1880257,954,1.816864013671875
1747258301.4282196,955,4.320992946624756
1747258301.6641018,956,9.576722145080566
1747258302.6166995,960,5.2724289894104
1747258303.1058357,962,2.0747463703155518
1747258303.3494117,963,1.4154150485992432
1747258303.587837,964,4.293599605560303
1747258303.827907,965,1.725850224494934
1747258304.2967997,967,3.1278886795043945
1747258304.531904,968,10.134382247924805
1747258305.2362626,971,3.170574426651001
1747258306.3979394,976,1.4459689855575562
1747258306.8709857,978,4.934597969055176
1747258307.1049109,979,2.0244696140289307
1747258307.5712123,981,2.7574987411499023
1747258307.811407,982,1.7679542303085327
1747258308.7474089,986,3.638944625854492
1747258309.2116764,988,10.309502601623535
1747258309.4435024,989,4.400874137878418
1747258309.6772094,990,7.310367584228516
1747258310.1446579,992,0.3452511727809906
1747258310.6202931,994,10.692546844482422
1747258310.861733,995,3.86272931098938
1747258311.109198,996,10.1322603225708
1747258311.58031,998,3.5736305713653564
1747258311.8110092,999,3.871628522872925
1747258312.279316,1001,2.9116690158843994
1747258312.5123534,1002,2.677483558654785
1747258312.745021,1003,3.8585281372070312
1747258312.97919,1004,3.7657439708709717
1747258313.2164292,1005,1.5839797258377075
1747258313.448502,1006,4.62178897857666
1747258314.6210105,1011,9.536895751953125
1747258315.0943384,1013,2.0443763732910156
1747258315.566337,1015,8.151158332824707
1747258315.7997,1016,4.28549861907959
1747258316.0333035,1017,1.4191514253616333
1747258317.2160327,1022,3.482847213745117
1747258318.1640632,1026,1.7889728546142578
1747258318.6374757,1028,4.371523380279541
1747258318.8724499,1029,6.9803361892700195
1747258320.2782395,1035,7.177876949310303
1747258320.5111437,1036,0.8825454711914062
1747258320.7463071,1037,6.695606708526611
1747258320.9807267,1038,1.999028205871582
1747258321.21639,1039,4.142476558685303
1747258322.1583,1043,3.648576498031616
1747258322.6237297,1045,6.294122695922852
1747258322.8555248,1046,11.772821426391602
1747258324.274257,1052,3.8009328842163086
1747258324.5111756,1053,1.9785465002059937
1747258325.2149448,1056,3.650524854660034
1747258325.6835926,1058,3.2158634662628174
1747258325.9195852,1059,2.098257541656494
1747258326.152314,1060,3.3373420238494873
1747258326.6206536,1062,3.5430469512939453
1747258327.3272107,1065,2.065309762954712
1747258327.5607297,1066,6.9523797035217285
1747258327.794447,1067,10.277034759521484
1747258328.2606537,1069,8.216166496276855
1747258328.4944737,1070,5.446841239929199
1747258328.7290218,1071,4.140598773956299
1747258328.9641638,1072,1.4445559978485107
1747258329.200363,1073,14.795979499816895
1747258329.43501,1074,5.955150604248047
1747258330.1373959,1077,2.688530206680298
1747258330.3700063,1078,5.833822250366211
1747258330.8388882,1080,2.032698631286621
1747258331.0716465,1081,7.773190498352051
1747258331.3034654,1082,3.145688533782959
1747258332.0226827,1085,7.646615028381348
1747258332.267799,1086,6.213822364807129
1747258332.5059679,1087,3.7265775203704834
1747258333.4462674,1091,2.5905861854553223
1747258333.6863885,1092,1.7053824663162231
1747258333.9200194,1093,2.859583616256714
1747258335.1111972,1098,11.23354721069336
1747258335.579118,1100,6.289665222167969
1747258336.0446608,1102,5.816770076751709
1747258336.279159,1103,2.2754576206207275
1747258336.5143204,1104,1.380058765411377
1747258337.208729,1107,6.52998161315918
1747258337.4425027,1108,1.0555193424224854
1747258337.6751504,1109,2.011084794998169
1747258337.9134521,1110,3.016388177871704
1747258338.1460173,1111,2.9909310340881348
1747258338.3811495,1112,0.9389805197715759
1747258338.6131582,1113,5.10283088684082
1747258338.8508627,1114,6.371145725250244
1747258339.321029,1116,5.164332866668701
1747258340.0610247,1119,5.992523193359375
1747258340.5274448,1121,7.652044773101807
1747258340.7666104,1122,13.463887214660645
1747258341.4871335,1125,1.421491265296936
1747258341.7228544,1126,16.545019149780273
1747258342.2032154,1128,1.391129970550537
1747258342.4390914,1129,12.98444938659668
1747258342.6777089,1130,4.014705657958984
1747258342.9214745,1131,2.804192543029785
1747258343.162894,1132,1.8563997745513916
1747258343.6315293,1134,13.47004508972168
1747258343.8637447,1135,3.2627334594726562
1747258344.095715,1136,5.86015510559082
1747258344.7973676,1139,8.62739372253418
1747258345.5046308,1142,1.5880118608474731
1747258346.2121158,1145,8.585968017578125
1747258346.450757,1146,7.430089950561523
1747258346.9268296,1148,5.099288463592529
1747258347.170593,1149,1.3045002222061157
1747258347.4088092,1150,12.235467910766602
1747258347.6435664,1151,1.0779472589492798
1747258347.8789818,1152,4.962158203125
1747258348.1161404,1153,1.4334601163864136
1747258348.5905035,1155,0.916801929473877
1747258349.7705464,1160,3.3306541442871094
1747258350.2377172,1162,6.468513488769531
1747258350.7099886,1164,8.025650024414062
1747258351.171236,1166,5.439186096191406
1747258351.4073608,1167,2.291646718978882
1747258352.8066056,1173,1.3480709791183472
1747258353.0392597,1174,3.546757698059082
1747258353.5079193,1176,7.935623645782471
1747258353.7393394,1177,5.923517227172852
1747258353.9705284,1178,16.066015243530273
1747258354.9343295,1182,2.0217862129211426
1747258355.3992684,1184,11.50808048248291
1747258355.864808,1186,9.11179256439209
1747258356.3296237,1188,4.4123334884643555
1747258356.5625298,1189,2.63564395904541
1747258356.799686,1190,0.4878291189670563
1747258357.5296624,1193,1.2463406324386597
1747258357.7703757,1194,2.702582836151123
1747258358.0038602,1195,1.0010935068130493
1747258358.4748995,1197,3.4494385719299316
1747258358.704818,1198,4.022686004638672
1747258359.3938818,1201,1.530971884727478
1747258359.626161,1202,5.791747570037842
1747258360.3109224,1205,9.424158096313477
1747258360.5382352,1206,5.437802791595459
1747258360.7657804,1207,0.2750754654407501
1747258361.22119,1209,2.018202781677246
1747258362.1322484,1213,5.829995632171631
1747258362.362873,1214,3.878471612930298
1747258362.5930557,1215,0.8483400940895081
1747258363.0536923,1217,3.479585647583008
1747258363.282809,1218,4.479592800140381
1747258364.4781792,1223,3.0001256465911865
1747258364.9510705,1225,0.20219090580940247
1747258365.6585152,1228,2.885495662689209
1747258365.890251,1229,4.867032527923584
1747258366.607652,1232,9.208820343017578
1747258366.8398871,1233,6.966475009918213
1747258368.019834,1238,1.6700204610824585
1747258368.4869378,1240,1.3337000608444214
1747258368.7196662,1241,8.494226455688477
1747258368.9544046,1242,1.3612127304077148
1747258369.1870482,1243,5.49160099029541
1747258369.4209974,1244,3.8828907012939453
1747258369.6548119,1245,5.494411468505859
1747258369.8878465,1246,4.52868127822876
1747258370.6115925,1249,14.81272029876709
1747258370.848725,1250,2.341545581817627
1747258371.0866466,1251,5.783653259277344
1747258371.3210058,1252,6.55266809463501
1747258371.789433,1254,9.439838409423828
1747258372.2595346,1256,8.763084411621094
1747258372.4945016,1257,13.4680757522583
1747258373.197925,1260,6.592192649841309
1747258373.4318764,1261,1.0066906213760376
1747258374.1345232,1264,4.913886547088623
1747258374.8590462,1267,7.94266414642334
1747258375.8217397,1271,4.969960689544678
1747258377.0031283,1276,1.9721438884735107
1747258377.2366827,1277,0.8265924453735352
1747258377.4708874,1278,3.5909764766693115
1747258378.4165015,1282,3.7694406509399414
1747258379.1186442,1285,15.535615921020508
1747258380.2763426,1290,10.675386428833008
1747258380.9833431,1293,3.182520627975464
1747258381.6926088,1296,6.718574047088623
1747258382.1637807,1298,1.498634934425354
1747258382.3981192,1299,0.6513550877571106
1747258383.0948098,1302,12.345704078674316
1747258384.0260973,1306,2.515310764312744
1747258384.9521196,1310,7.943788528442383
1747258385.8886697,1314,8.842347145080566
1747258386.121845,1315,12.309483528137207
1747258387.2893803,1320,1.7911627292633057
1747258387.761962,1322,8.034513473510742
1747258388.000076,1323,4.081710338592529
1747258388.4805715,1325,11.011280059814453
1747258388.7213168,1326,23.293710708618164
1747258389.19465,1328,19.925260543823242
1747258390.8376515,1335,2.930971384048462
1747258392.9419966,1344,3.6483752727508545
1747258393.1752527,1345,2.0725016593933105
1747258393.6397922,1347,15.152461051940918
1747258393.8716145,1348,2.3847856521606445
1747258394.564626,1351,10.99970531463623
1747258394.7965317,1352,9.766007423400879
1747258395.2589865,1354,3.589387893676758
1747258396.1867216,1358,12.121557235717773
1747258396.6511316,1360,7.622481822967529
1747258397.5906992,1364,14.375561714172363
1747258397.8232706,1365,12.135871887207031
1747258398.0542045,1366,3.5677332878112793
1747258398.2917647,1367,3.449084997177124
1747258398.5222518,1368,0.6778345704078674
1747258399.4546638,1372,5.091671466827393
1747258399.6880457,1373,8.807445526123047
1747258400.156464,1375,2.1311187744140625
1747258400.3928568,1376,7.252696514129639
1747258401.3172379,1380,11.009857177734375
1747258402.4888623,1385,6.377760887145996
1747258402.7219841,1386,7.045094013214111
1747258403.6539772,1390,5.220781326293945
1747258404.3599584,1393,16.424240112304688
1747258405.0640857,1396,2.362679958343506
1747258405.3035429,1397,1.058518648147583
1747258405.7799973,1399,12.5604887008667
1747258406.0147657,1400,7.303252696990967
1747258406.7225032,1403,10.820905685424805
1747258407.1933315,1405,5.728564262390137
1747258409.0659173,1413,10.843125343322754
1747258409.7635276,1416,2.611548900604248
1747258409.9979086,1417,13.284867286682129
1747258410.4670167,1419,2.1894516944885254
1747258410.9514322,1421,8.188353538513184
1747258411.189843,1422,1.0794496536254883
1747258413.3032427,1431,9.311676025390625
1747258413.5378563,1432,13.48453426361084
1747258414.4743366,1436,16.10984992980957
1747258414.9524913,1438,8.328975677490234
1747258415.1898649,1439,1.0697413682937622
1747258415.424523,1440,9.551484107971191
1747258415.656326,1441,5.728903293609619
1747258416.360276,1444,15.413959503173828
1747258416.8259325,1446,7.240382194519043
1747258417.0570633,1447,13.631132125854492
1747258417.2874572,1448,16.7734432220459
1747258417.5180626,1449,5.822432518005371
1747258417.7577655,1450,26.181814193725586
1747258417.993071,1451,19.568078994750977
1747258418.229604,1452,1.1410977840423584
1747258418.6936803,1454,2.561185836791992
1747258418.9240894,1455,8.461594581604004
1747258419.1543424,1456,11.429179191589355
1747258419.3843386,1457,23.50747299194336
1747258419.613395,1458,1.8885266780853271
1747258419.8413558,1459,10.988238334655762
1747258420.0696266,1460,14.587807655334473
1747258420.298054,1461,1.7428323030471802
1747258420.7597136,1463,23.53482437133789
1747258422.4669063,1470,26.15212631225586
1747258423.1721678,1473,3.1777164936065674
1747258423.406103,1474,16.567201614379883
1747258423.8646977,1476,7.1348371505737305
1747258424.0942903,1477,0.7252751588821411
1747258425.0129528,1481,3.851426362991333
1747258425.249022,1482,14.821100234985352
1747258425.4792159,1483,9.605024337768555
1747258426.4019585,1487,5.2976884841918945
1747258426.6314037,1488,1.8247820138931274
1747258426.8599088,1489,1.6505188941955566
1747258427.092067,1490,19.340946197509766
1747258427.3271155,1491,0.41128215193748474
1747258427.7895339,1493,8.72985553741455
1747258428.0193686,1494,8.384417533874512
1747258428.9489064,1498,1.3994505405426025
1747258429.1796045,1499,15.164819717407227
1747258429.4126475,1500,11.102605819702148
1747258429.8821087,1502,13.81484603881836
1747258430.585062,1505,15.753849983215332
1747258431.5314546,1509,11.141068458557129
1747258431.7663012,1510,14.465670585632324
1747258431.9976015,1511,11.004073143005371
1747258432.464119,1513,2.79470157623291
1747258432.931856,1515,2.276238441467285
1747258433.194478,1516,4.4405059814453125
1747258434.8460295,1523,6.628610610961914
1747258435.5703096,1526,17.825380325317383
1747258436.0576568,1528,1.6464890241622925
1747258437.4706407,1534,8.825583457946777
1747258438.1982675,1537,3.258958339691162
1747258438.4434285,1538,8.640088081359863
1747258439.1822748,1541,3.963088035583496
1747258440.139125,1545,11.474678993225098
1747258440.604544,1547,14.801390647888184
1747258440.8388631,1548,23.373695373535156
1747258441.5447493,1551,9.01463794708252
1747258441.7781098,1552,13.941889762878418
1747258442.0205305,1553,11.355462074279785
1747258442.4859734,1555,16.29552459716797
1747258442.9609704,1557,7.116112232208252
1747258444.1313548,1562,7.323479652404785
1747258444.6001515,1564,2.8431859016418457
1747258444.8375175,1565,10.659284591674805
1747258445.0666552,1566,8.319169044494629
1747258445.527033,1568,12.162994384765625
1747258445.989964,1570,13.795215606689453
1747258446.2195597,1571,6.829288482666016
1747258446.4490151,1572,2.569692373275757
1747258446.6775703,1573,13.259407997131348
1747258447.369843,1576,13.24770450592041
1747258447.8298495,1578,17.04519271850586
1747258448.0610793,1579,1.212195873260498
1747258448.292593,1580,12.89547348022461
1747258448.5247653,1581,19.228910446166992
1747258448.7570775,1582,1.8866077661514282
1747258449.4511085,1585,15.716211318969727
1747258450.6171231,1590,13.34074878692627
1747258451.7778811,1595,18.620018005371094
1747258452.0161579,1596,2.736546754837036
1747258452.2590709,1597,23.5646915435791
1747258453.202003,1601,0.7636958956718445
1747258453.4362519,1602,2.372546672821045
1747258453.670174,1603,4.724986553192139
1747258455.3102522,1610,0.28006884455680847
1747258455.5447252,1611,23.833641052246094
1747258456.0102227,1613,2.5629849433898926
1747258456.2460413,1614,23.65868377685547
1747258456.7105048,1616,1.696690320968628
1747258457.6457396,1620,8.778587341308594
1747258458.1199453,1622,0.3569880723953247
1747258458.5925672,1624,9.687397956848145
1747258459.0587666,1626,2.376887559890747
1747258459.292067,1627,4.644641876220703
1747258460.23197,1631,12.197635650634766
1747258461.1508348,1635,3.064094066619873
1747258461.3902297,1636,14.388476371765137
1747258461.63088,1637,4.241562366485596
1747258461.8607235,1638,1.5828157663345337
1747258462.3248994,1640,1.207802653312683
1747258462.5548134,1641,19.984413146972656
1747258463.737631,1646,6.448855876922607
1747258463.9754605,1647,5.349925994873047
1747258464.451097,1649,17.931243896484375
1747258464.9201183,1651,5.516791343688965
1747258465.1527371,1652,17.313453674316406
1747258465.3860145,1653,16.54208755493164
1747258465.6178322,1654,3.378063917160034
1747258466.1030076,1656,13.8158540725708
1747258466.5751607,1658,5.820113182067871
1747258467.528507,1662,4.025278568267822
1747258467.9988494,1664,5.184856414794922
1747258468.472831,1666,0.7567355036735535
1747258469.1694129,1669,15.85438346862793
1747258469.4033458,1670,0.23005257546901703
1747258470.3431044,1674,20.182010650634766
1747258471.0388846,1677,1.9175457954406738
1747258471.5143354,1679,15.360452651977539
1747258471.7489848,1680,19.325593948364258
1747258471.9840102,1681,6.29114294052124
1747258472.2139866,1682,0.4504666030406952
1747258472.9596224,1685,16.28129768371582
1747258473.1923585,1686,9.968663215637207
1747258473.4280822,1687,17.272939682006836
1747258473.6586945,1688,11.650793075561523
1747258473.893828,1689,15.40362548828125
1747258474.1281126,1690,8.57400894165039
1747258474.8341098,1693,0.6890337467193604
1747258475.0657537,1694,33.78861999511719
1747258475.2989476,1695,2.507007598876953
1747258475.7664144,1697,25.97284507751465
1747258476.0048082,1698,2.5882999897003174
1747258476.2361035,1699,2.237854480743408
1747258476.4658628,1700,1.7536362409591675
1747258476.9503474,1702,17.183673858642578
1747258477.4299533,1704,6.0401291847229
1747258478.1493247,1707,3.106382369995117
1747258478.6229312,1709,2.6162970066070557
1747258478.857133,1710,1.1238622665405273
1747258479.09012,1711,4.302560329437256
1747258479.3233602,1712,8.18875789642334
1747258480.741124,1718,3.4599995613098145
1747258480.9784846,1719,12.894129753112793
1747258481.695869,1722,2.1782615184783936
1747258481.9356747,1723,10.225418090820312
1747258482.167691,1724,12.109244346618652
1747258482.404063,1725,32.84267044067383
1747258483.594487,1730,2.686861276626587
1747258485.456522,1738,15.699660301208496
1747258485.6876466,1739,16.300363540649414
1747258485.919536,1740,26.92498207092285
1747258486.618015,1743,28.96614646911621
1747258487.0778818,1745,20.036300659179688
1747258487.7668571,1748,7.461430072784424
1747258488.0084636,1749,16.179824829101562
1747258488.2369297,1750,14.371360778808594
1747258488.4660447,1751,18.673065185546875
1747258488.9218245,1753,17.335163116455078
1747258489.1491842,1754,0.08903688192367554
1747258489.8324058,1757,15.73559856414795
1747258490.9824212,1762,6.3941264152526855
1747258491.2100866,1763,7.336714744567871
1747258491.6693988,1765,10.147672653198242
1747258491.9031937,1766,7.464507579803467
1747258492.3678439,1768,11.953336715698242
1747258494.0274117,1775,18.81727409362793
1747258494.267443,1776,22.271831512451172
1747258494.505663,1777,1.7470639944076538
1747258495.2123039,1780,13.426867485046387
1747258495.4499364,1781,9.02613639831543
1747258496.1460633,1784,18.375158309936523
1747258496.3797865,1785,2.1028685569763184
1747258496.609889,1786,18.00864028930664
1747258496.8456848,1787,2.4182703495025635
1747258497.3078067,1789,14.680628776550293
1747258497.5418522,1790,1.9366401433944702
1747258498.0142863,1792,35.6431770324707
1747258498.4875226,1794,21.62093162536621
1747258498.953467,1796,3.412513017654419
1747258499.1911893,1797,4.373935699462891
1747258499.9121904,1800,5.047631740570068
1747258500.3898373,1802,25.097620010375977
1747258500.6346776,1803,3.490715980529785
1747258500.879262,1804,13.263909339904785
1747258501.8688052,1808,0.6213375926017761
1747258502.3630903,1810,21.741411209106445
1747258503.3243911,1814,28.359188079833984
1747258503.8057227,1816,7.394622802734375
1747258504.2824266,1818,6.823087692260742
1747258504.5248086,1819,24.89256477355957
1747258505.4821897,1823,36.54071044921875
1747258506.1968431,1826,15.661039352416992
1747258506.4396198,1827,2.7936899662017822
1747258506.9152253,1829,15.959399223327637
1747258507.164754,1830,12.329634666442871
1747258507.6468,1832,3.6669580936431885
1747258507.886527,1833,0.1137169674038887
1747258508.1357732,1834,5.085992336273193
1747258508.6126664,1836,22.92504119873047
1747258508.8527625,1837,0.7293591499328613
1747258509.092322,1838,0.17694172263145447
1747258510.4946976,1844,0.8002814650535583
1747258510.7291813,1845,1.209130048751831
1747258510.9622023,1846,25.20709991455078
1747258511.1950788,1847,3.6906678676605225
1747258511.4277122,1848,14.180919647216797
1747258512.130563,1851,30.22240447998047
1747258512.5947843,1853,9.37829875946045
1747258513.293939,1856,0.2784835696220398
1747258514.2239394,1860,19.932435989379883
1747258515.1548247,1864,5.113483905792236
1747258515.3855884,1865,15.961348533630371
1747258515.6174567,1866,11.051186561584473
1747258515.8564703,1867,21.939237594604492
1747258516.8128092,1871,15.953079223632812
1747258517.0495925,1872,1.4957506656646729
1747258517.2821727,1873,3.4884982109069824
1747258517.514306,1874,17.706052780151367
1747258517.7436023,1875,7.654710292816162
1747258518.2031658,1877,9.994840621948242
1747258518.6615,1879,3.215879201889038
1747258518.888889,1880,18.160558700561523
1747258519.5755286,1883,0.1301557868719101
1747258519.80313,1884,4.48425817489624
1747258520.2577178,1886,6.649822235107422
1747258520.7124207,1888,17.97735023498535
1747258521.169642,1890,15.498139381408691
1747258521.399331,1891,2.4096295833587646
1747258522.3216765,1895,16.215023040771484
1747258523.2437768,1899,4.312992572784424
1747258523.7079718,1901,1.9318163394927979
1747258523.9386826,1902,1.5748860836029053
1747258524.8706553,1906,16.067405700683594
1747258525.341015,1908,25.36871910095215
1747258525.5740685,1909,13.728730201721191
1747258525.8125067,1910,3.001598596572876
1747258526.523662,1913,7.173062801361084
1747258527.2297432,1916,3.037675142288208
1747258527.6875553,1918,0.11508157104253769
1747258529.1019998,1924,2.5989813804626465
1747258529.3340876,1925,4.33196496963501
1747258529.5679085,1926,19.459260940551758
1747258530.0397315,1928,20.91519546508789
1747258530.2732434,1929,1.9329756498336792
1747258530.9620337,1932,22.043033599853516
1747258531.660527,1935,1.6309274435043335
1747258531.8905728,1936,1.8626834154129028
1747258532.5793052,1939,11.267708778381348
1747258532.8104556,1940,1.651914358139038
1747258533.0389144,1941,1.9272279739379883
1747258533.281781,1942,31.68077850341797
1747258533.9996264,1945,15.26318645477295
1747258534.500688,1947,33.54490661621094
1747258535.216529,1950,30.902217864990234
1747258535.453241,1951,5.420459747314453
1747258535.9163268,1953,5.77238130569458
1747258536.6138394,1956,31.660057067871094
1747258537.556636,1960,17.072492599487305
1747258537.794295,1961,18.67109489440918
1747258538.0315711,1962,30.547096252441406
1747258538.273051,1963,1.4178816080093384
1747258538.5099792,1964,19.208589553833008
1747258538.9807527,1966,20.851686477661133
1747258539.2218034,1967,2.871845245361328
1747258539.455975,1968,3.14678692817688
1747258539.6885233,1969,3.00197172164917
1747258541.092365,1975,1.5441100597381592
1747258541.5536976,1977,1.5094788074493408
1747258541.784415,1978,18.658823013305664
1747258542.0158646,1979,2.7611124515533447
1747258542.2477837,1980,2.608170747756958
1747258542.478463,1981,3.4649651050567627
1747258542.7108188,1982,11.114216804504395
1747258542.9417853,1983,40.711387634277344
1747258543.4099364,1985,14.997904777526855
1747258543.882,1987,24.477981567382812
1747258544.1283374,1988,5.068804740905762
1747258544.3655298,1989,14.564249038696289
1747258544.8295512,1991,10.838889122009277
1747258545.0776641,1992,9.122386932373047
1747258545.311986,1993,4.485439300537109
1747258545.771208,1995,1.467174768447876
1747258546.7029321,1999,11.502786636352539


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_46_068566-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258076.2316914,0,1.3659005165100098
1747258076.9349883,3,1.295215368270874
1747258077.167867,4,1.178274154663086
1747258078.5720139,10,1.0697064399719238
1747258078.8008122,11,1.7557525634765625
1747258079.486821,14,1.605514407157898
1747258079.7143319,15,1.4254423379898071
1747258080.3958364,18,2.1711442470550537
1747258080.6247056,19,1.3113497495651245
1747258080.8594077,20,1.2055091857910156
1747258081.3201582,22,3.1487724781036377
1747258081.5473611,23,2.079108953475952
1747258082.234568,26,2.446294069290161
1747258082.4621985,27,3.843013286590576
1747258083.8439686,33,4.056083679199219
1747258084.5412533,36,3.094224691390991
1747258084.7713876,37,3.831342935562134
1747258085.0000272,38,4.079319000244141
1747258085.2286844,39,4.594872951507568
1747258085.4597547,40,3.9630465507507324
1747258087.0895243,47,4.30898904800415
1747258087.3471427,48,4.579105854034424
1747258087.5911388,49,4.412691593170166
1747258088.064377,51,4.810659885406494
1747258088.298583,52,4.355777263641357
1747258088.7806253,54,4.718509197235107
1747258089.5074368,57,3.7593188285827637
1747258090.2291586,60,4.340151309967041
1747258090.465341,61,4.371602535247803
1747258090.7071478,62,5.036081790924072
1747258090.9423344,63,4.58544397354126
1747258091.4199154,65,4.064970970153809
1747258091.6689382,66,4.768162727355957
1747258091.9060829,67,4.88433313369751
1747258092.1404896,68,4.467569351196289
1747258092.6227617,70,4.307887077331543
1747258092.857765,71,5.155557632446289
1747258094.3074856,77,3.7754361629486084
1747258094.795482,79,4.232609748840332
1747258095.0387468,80,4.7031073570251465
1747258095.5292068,82,4.9555277824401855
1747258095.783743,83,4.64137077331543
1747258096.286638,85,5.154028415679932
1747258097.2854176,89,5.365903854370117
1747258097.5300615,90,5.098386764526367
1747258098.7134047,95,5.346661567687988
1747258099.6344445,99,5.376253128051758
1747258099.8671947,100,4.73496150970459
1747258100.5704107,103,4.314597129821777
1747258101.2902315,106,5.00046968460083
1747258101.5231974,107,4.839897155761719
1747258101.99113,109,5.079231262207031
1747258103.189842,114,5.112730026245117
1747258103.6639576,116,4.622236251831055
1747258104.836734,121,4.862663269042969
1747258105.7694092,125,4.7338547706604
1747258106.0043023,126,4.738350868225098
1747258106.475634,128,5.34417724609375
1747258106.9452796,130,5.1845011711120605
1747258107.1783319,131,5.239596366882324
1747258107.4108777,132,5.115087509155273
1747258108.3474526,136,5.240391731262207
1747258108.5859845,137,4.842755317687988
1747258109.987354,143,5.278894424438477
1747258110.2216978,144,5.08975076675415
1747258110.6990654,146,5.054739475250244
1747258110.9331207,147,5.141206741333008
1747258111.6368427,150,4.759645462036133
1747258113.352142,157,5.222835540771484
1747258113.833684,159,5.3464813232421875
1747258114.073118,160,4.888144493103027
1747258114.5495768,162,5.036290645599365
1747258115.01289,164,4.964208602905273
1747258115.4864318,166,4.821802616119385
1747258116.4373243,170,5.2735090255737305
1747258116.6688666,171,4.876491069793701
1747258116.9006166,172,5.227499008178711
1747258117.600678,175,4.661574363708496
1747258117.8323135,176,5.280120372772217
1747258118.0660183,177,4.784560680389404
1747258118.2981927,178,5.399452209472656
1747258118.7654357,180,4.996304988861084
1747258118.9991937,181,5.098077774047852
1747258119.6997523,184,5.462831020355225
1747258119.9342027,185,5.362691402435303
1747258120.1676533,186,5.098762512207031
1747258120.8712478,189,5.015827178955078
1747258121.1111434,190,5.310359001159668
1747258121.3547726,191,5.430100440979004
1747258121.5975096,192,5.07818603515625
1747258122.2965019,195,4.98737907409668
1747258123.2353115,199,5.256128787994385
1747258123.4682078,200,4.845226764678955
1747258123.929389,202,5.4339799880981445
1747258124.1600015,203,5.101947784423828
1747258124.390301,204,5.423756122589111
1747258124.62602,205,5.2695841789245605
1747258125.0996275,207,5.60528564453125
1747258125.5835874,209,5.541001319885254
1747258126.0666034,211,5.560941219329834
1747258126.5331752,213,5.2804484367370605
1747258127.0089562,215,5.376817226409912
1747258127.243198,216,5.0400309562683105
1747258127.7107346,218,5.386933326721191
1747258127.9449294,219,5.318204402923584
1747258128.1801684,220,5.330686092376709
1747258128.4122818,221,5.360319137573242
1747258128.6464934,222,4.814699649810791
1747258129.1141012,224,5.053839206695557
1747258129.34595,225,5.0237250328063965
1747258130.2701554,229,5.414170265197754
1747258131.6957777,235,4.78187894821167
1747258132.1724904,237,5.094156265258789
1747258132.4078526,238,5.291521072387695
1747258132.649085,239,5.259237289428711
1747258133.1216025,241,5.247743606567383
1747258133.360664,242,4.545106887817383
1747258133.8345804,244,5.145859718322754
1747258134.0742757,245,5.281875133514404
1747258134.3090968,246,5.149333953857422
1747258134.547733,247,4.982443809509277
1747258135.7549222,252,5.166086673736572
1747258135.997458,253,5.2486891746521
1747258136.2305713,254,5.450419902801514
1747258136.9340162,257,5.051470756530762
1747258137.169301,258,5.440402507781982
1747258137.4084573,259,5.448463439941406
1747258137.6456275,260,5.298325061798096
1747258138.1156082,262,5.365581512451172
1747258139.9778266,270,5.308896064758301
1747258140.2106857,271,4.763440132141113
1747258140.9166775,274,4.948240756988525
1747258141.1494982,275,5.45692253112793
1747258141.3819678,276,5.029061794281006
1747258141.848156,278,5.216171741485596
1747258142.3157523,280,5.295475482940674
1747258142.7991374,282,5.252025604248047
1747258143.0324154,283,4.96782922744751
1747258143.505983,285,4.717630386352539
1747258143.9871988,287,5.28464412689209
1747258144.220847,288,4.77151346206665
1747258144.6873353,290,5.152315139770508
1747258145.8794146,295,4.915473937988281
1747258146.1136224,296,5.423222064971924
1747258146.345667,297,5.39566707611084
1747258146.5788424,298,4.970574855804443
1747258147.9845629,304,5.023355960845947
1747258148.450868,306,5.488120079040527
1747258148.922109,308,5.663611888885498
1747258149.1564524,309,4.985307693481445
1747258149.8584423,312,5.273758888244629
1747258150.0988803,313,5.327183246612549
1747258150.800086,316,5.305788040161133
1747258151.2773948,318,4.881085395812988
1747258151.513717,319,5.281851768493652
1747258152.2208614,322,5.234711647033691
1747258152.6851134,324,5.452423095703125
1747258153.8507736,329,5.2622880935668945
1747258154.0827637,330,5.267731666564941
1747258154.3167574,331,5.520351409912109
1747258154.55003,332,5.186152935028076
1747258155.7142272,337,5.351491928100586
1747258155.9461603,338,5.03498649597168
1747258156.4076045,340,5.352657794952393
1747258157.1164815,343,4.9603095054626465
1747258157.3503523,344,5.5997314453125
1747258157.5822773,345,5.46297550201416
1747258157.8201714,346,5.26508903503418
1747258158.285262,348,5.400588512420654
1747258158.7561903,350,4.193243980407715
1747258159.2462447,352,5.225186824798584
1747258159.4816074,353,5.5663533210754395
1747258159.7212083,354,5.341915607452393
1747258160.670034,358,5.285005569458008
1747258161.1509209,360,5.464184284210205
1747258161.6219857,362,5.153563976287842
1747258161.8594415,363,5.435427188873291
1747258162.0966146,364,4.782731056213379
1747258162.3283165,365,5.07090425491333
1747258162.5634367,366,5.10217809677124
1747258162.7967732,367,4.959694862365723
1747258163.0320415,368,5.160536766052246
1747258164.4279952,374,5.388595104217529
1747258165.1161873,377,5.356271743774414
1747258165.3472514,378,5.439361572265625
1747258166.9825144,385,5.47839879989624
1747258167.228461,386,5.276904106140137
1747258168.1892154,390,5.368303298950195
1747258168.4339495,391,5.107821464538574
1747258168.6821694,392,5.26409387588501
1747258168.9249578,393,5.312608242034912
1747258169.1595545,394,5.15395975112915
1747258169.3977954,395,5.498915195465088
1747258169.6393678,396,4.924690246582031
1747258169.874971,397,5.4715256690979
1747258170.1186106,398,5.098941802978516
1747258170.3595064,399,4.867178440093994
1747258170.837215,401,4.997218608856201
1747258171.0792809,402,5.207554340362549
1747258171.569666,404,5.015521049499512
1747258172.5452878,408,5.064371109008789
1747258172.7854133,409,5.353274822235107
1747258173.4918773,412,5.265165328979492
1747258173.7327645,413,5.337540626525879
1747258173.9759824,414,5.347285270690918
1747258174.211649,415,5.253321647644043
1747258174.9197607,418,5.461509704589844
1747258175.6353676,421,4.726585388183594
1747258175.8690844,422,5.429645538330078
1747258176.5701547,425,5.287474632263184
1747258176.8059561,426,5.237044334411621
1747258177.7472973,430,5.3871002197265625
1747258177.9815495,431,5.3362321853637695
1747258178.686301,434,5.347340106964111
1747258178.9255314,435,5.023338794708252
1747258179.1599116,436,5.472160816192627
1747258179.3980155,437,5.273652076721191
1747258179.6302974,438,5.010130405426025
1747258179.8667085,439,5.144800662994385
1747258180.1069152,440,5.4764299392700195
1747258180.341766,441,5.525748252868652
1747258180.8140428,443,5.5494608879089355
1747258181.0465927,444,5.444777011871338
1747258181.2871501,445,5.382162570953369
1747258181.521459,446,5.696882724761963
1747258182.4974995,450,5.512070655822754
1747258182.743499,451,5.4649739265441895
1747258182.9777653,452,5.503641128540039
1747258183.2156193,453,5.536127090454102
1747258183.454181,454,5.529334545135498
1747258183.9298155,456,5.138377666473389
1747258184.4082887,458,5.258689880371094
1747258184.8880384,460,4.904403209686279
1747258185.1392512,461,5.525726318359375
1747258185.849882,464,5.355994701385498
1747258186.0965745,465,5.283356666564941
1747258186.3303447,466,5.562803745269775
1747258186.803135,468,5.603699684143066
1747258187.2688642,470,5.201918125152588
1747258188.2003894,474,5.544859886169434
1747258188.433297,475,5.45292329788208
1747258189.1266458,478,5.417845726013184
1747258189.3573766,479,5.495779037475586
1747258189.5880144,480,5.180779457092285
1747258189.818326,481,5.116738319396973
1747258190.0490193,482,5.422579288482666
1747258190.2798285,483,4.815618515014648
1747258190.511183,484,5.136234283447266
1747258190.9865117,486,4.983420372009277
1747258191.2309663,487,5.245093822479248
1747258191.46759,488,5.064586162567139
1747258191.7133653,489,5.214985370635986
1747258192.1847467,491,5.3056721687316895
1747258192.876017,494,5.472257614135742
1747258193.8018968,498,5.38856840133667
1747258194.4955108,501,5.621038913726807
1747258194.7267826,502,5.2607598304748535
1747258194.979143,503,5.447816371917725
1747258195.704515,506,5.039095401763916
1747258196.20307,508,5.427018642425537
1747258196.4454672,509,5.692803859710693
1747258196.6811457,510,5.23643159866333
1747258196.9170783,511,5.3876051902771
1747258197.1511257,512,5.447946548461914
1747258197.3896818,513,5.463842391967773
1747258197.6212363,514,5.109172821044922
1747258198.3319294,517,5.66692590713501
1747258198.570673,518,5.385945796966553
1747258198.8057945,519,5.38670015335083
1747258199.0465121,520,5.5379157066345215
1747258199.7601616,523,5.039690971374512
1747258201.4111683,530,5.516539573669434
1747258202.122054,533,5.618450164794922
1747258202.357553,534,5.151437282562256
1747258202.837472,536,5.2790327072143555
1747258203.0733547,537,5.658440589904785
1747258203.3103611,538,5.261044502258301
1747258203.5438964,539,5.3772993087768555
1747258203.7811444,540,4.893745422363281
1747258204.2471917,542,5.181343078613281
1747258204.4817257,543,5.716460227966309
1747258204.7172472,544,5.511507511138916
1747258205.1882458,546,5.242735385894775
1747258205.4309502,547,5.251918315887451
1747258206.1487844,550,5.419264793395996
1747258206.635371,552,5.224151134490967
1747258207.1071384,554,5.738658428192139
1747258207.3443735,555,4.495975017547607
1747258207.5882974,556,5.481673717498779
1747258209.0056698,562,5.488327980041504
1747258209.2409236,563,5.4768571853637695
1747258209.4761372,564,5.076962471008301
1747258210.41162,568,5.4137959480285645
1747258211.1264377,571,5.438723564147949
1747258211.5906212,573,4.91784143447876
1747258212.2833004,576,5.365880489349365
1747258213.2085614,580,5.493773460388184
1747258214.1430862,584,4.601892471313477
1747258214.3786638,585,5.412961483001709
1747258214.6117172,586,5.257222652435303
1747258215.073555,588,5.4668073654174805
1747258215.5434155,590,5.309635162353516
1747258215.782646,591,5.06967830657959
1747258216.0123024,592,5.398830890655518
1747258216.4877353,594,5.3969879150390625
1747258216.9505942,596,5.597518444061279
1747258217.1822233,597,5.1415324211120605
1747258217.4145777,598,5.465102195739746
1747258217.6461484,599,4.77230167388916
1747258218.1105623,601,5.41482400894165
1747258218.3478696,602,5.518494606018066
1747258218.5860622,603,5.575902938842773
1747258219.0619786,605,5.5264506340026855
1747258219.7753325,608,5.169222831726074
1747258220.244761,610,5.29968786239624
1747258220.959569,613,5.603504180908203
1747258221.196108,614,5.353291988372803
1747258221.6664646,616,5.380642414093018
1747258222.1345487,618,5.850668430328369
1747258222.6097255,620,5.295173645019531
1747258223.0912201,622,5.391619682312012
1747258223.330908,623,5.565276145935059
1747258224.0328867,626,5.213340759277344
1747258224.5048935,628,5.3352131843566895
1747258224.739629,629,5.519010066986084
1747258225.6902618,633,5.357028961181641
1747258226.1709208,635,5.358376979827881
1747258226.6653132,637,5.0964179039001465
1747258227.3789532,640,5.30163049697876
1747258227.6104562,641,5.34610652923584
1747258227.8422205,642,5.482045650482178
1747258228.0789425,643,5.097829341888428
1747258228.3195477,644,5.611655235290527
1747258228.5548217,645,5.462273120880127
1747258229.499576,649,5.738828182220459
1747258229.963271,651,5.382999420166016
1747258230.1930108,652,5.4763383865356445
1747258230.423549,653,5.0725884437561035
1747258230.6517875,654,5.364126682281494
1747258230.8807952,655,4.905457973480225
1747258231.5675154,658,5.368597507476807
1747258231.7966628,659,5.336810111999512
1747258232.0276365,660,5.392178535461426
1747258233.626984,667,5.415987014770508
1747258234.309893,670,4.904109954833984
1747258235.472363,675,5.00905179977417
1747258235.7070224,676,5.846652507781982
1747258235.9418144,677,5.610710144042969
1747258236.6371548,680,5.457697868347168
1747258237.106929,682,5.553618431091309
1747258237.3378937,683,5.682057857513428
1747258237.5712528,684,5.5437703132629395
1747258238.292952,687,5.727080821990967
1747258239.4937232,692,5.225866317749023
1747258239.9565103,694,5.536969184875488
1747258240.1909008,695,5.623887538909912
1747258240.4323552,696,5.421739101409912
1747258240.6704123,697,4.973137378692627
1747258241.1484084,699,5.445016384124756
1747258241.864977,702,5.446365833282471
1747258242.1020885,703,5.692387104034424
1747258242.5817878,705,5.419469833374023
1747258243.529162,709,5.636991024017334
1747258243.7660675,710,5.4356255531311035
1747258244.2435865,712,5.32841682434082
1747258244.9498448,715,5.495484352111816
1747258245.4253948,717,5.740773677825928
1747258245.8986025,719,5.71254825592041
1747258246.136817,720,5.6833343505859375
1747258246.3672116,721,5.812552452087402
1747258246.8335757,723,5.860332012176514
1747258247.2912693,725,5.740271091461182
1747258247.519546,726,5.83294153213501
1747258247.7479177,727,5.45672082901001
1747258247.9772122,728,5.67474365234375
1747258248.2058158,729,5.4692301750183105
1747258248.6637514,731,5.446237564086914
1747258248.8976605,732,5.388320446014404
1747258249.1365669,733,5.44435453414917
1747258250.2999227,738,5.101492404937744
1747258250.536095,739,5.553683280944824
1747258250.768749,740,5.413066864013672
1747258251.2466235,742,5.5262837409973145
1747258251.479416,743,5.655508041381836
1747258251.71369,744,5.70528507232666
1747258251.950631,745,5.493566989898682
1747258253.5963812,752,5.530439376831055
1747258254.2954295,755,5.360651969909668
1747258254.528901,756,5.454507827758789
1747258254.9963899,758,5.590959548950195
1747258256.159596,763,5.41360330581665
1747258256.3950415,764,5.606053352355957
1747258256.6232483,765,5.549423694610596
1747258257.3124702,768,5.537092685699463
1747258257.6238804,769,5.501432418823242
1747258258.3122993,772,5.537507057189941
1747258258.5394697,773,5.503487586975098
1747258259.0062947,775,5.487623691558838
1747258259.2403677,776,5.786562442779541
1747258259.70038,778,5.43491268157959
1747258259.9274664,779,5.792994022369385
1747258260.1555982,780,5.098181247711182
1747258260.3862612,781,5.675504207611084
1747258260.628296,782,5.59942102432251
1747258262.0607262,788,5.492193698883057
1747258262.29811,789,5.57098388671875
1747258262.780475,791,5.407084941864014
1747258263.27225,793,5.0234785079956055
1747258263.747773,795,5.294178009033203
1747258263.9871902,796,5.793187618255615
1747258264.6968575,799,5.789217472076416
1747258264.9373963,800,5.660971164703369
1747258265.8658144,804,5.354892730712891
1747258266.0959883,805,5.631593227386475
1747258266.326425,806,5.6500983238220215
1747258266.5583715,807,5.56479549407959
1747258267.262405,810,5.6866230964660645
1747258267.9845877,813,5.630979061126709
1747258269.1641808,818,5.148436069488525
1747258269.4034774,819,5.505733489990234
1747258269.87291,821,5.50826358795166
1747258270.1087086,822,5.764091491699219
1747258270.3455024,823,5.67523717880249
1747258270.825607,825,5.6002960205078125
1747258271.0716257,826,5.665100574493408
1747258271.3021333,827,5.670275688171387
1747258271.5335944,828,5.800291061401367
1747258272.4815369,832,5.581453323364258
1747258272.714941,833,5.66822624206543
1747258273.1861143,835,5.271518230438232
1747258273.419954,836,5.177611827850342
1747258273.6574576,837,5.269886493682861
1747258274.1229389,839,5.709201335906982
1747258274.354785,840,5.741402626037598
1747258275.0516026,843,5.516124725341797
1747258275.511232,845,5.754144191741943
1747258276.695835,850,5.820549964904785
1747258276.9297383,851,5.456071376800537
1747258277.6278446,854,5.815556049346924
1747258278.3267853,857,5.629697322845459
1747258279.018409,860,5.643557071685791
1747258279.4821503,862,5.380563259124756
1747258280.173825,865,5.36885929107666
1747258280.405092,866,5.812835216522217
1747258281.3342552,870,5.2584452629089355
1747258281.565127,871,5.5917744636535645
1747258283.9375792,881,5.384836673736572
1747258284.406965,883,5.5278801918029785
1747258284.6394606,884,4.795923233032227
1747258284.8723679,885,5.745859622955322
1747258285.104596,886,5.794064521789551
1747258285.568088,888,5.729531288146973
1747258286.030894,890,5.759662628173828
1747258286.493727,892,5.479916572570801
1747258287.191158,895,5.467309474945068
1747258287.6620631,897,5.582704067230225
1747258287.894747,898,5.571304798126221
1747258288.5950458,901,5.434377670288086
1747258288.8318403,902,5.556234359741211
1747258289.3199675,904,5.582071781158447
1747258289.7991447,906,5.372188091278076
1747258290.0336783,907,5.6958465576171875
1747258290.274265,908,5.547267436981201
1747258290.7432592,910,5.116061687469482
1747258290.9815888,911,5.485970973968506
1747258291.6881764,914,5.691304683685303
1747258292.648645,918,5.517077922821045
1747258292.8906171,919,5.668570041656494
1747258293.3676999,921,5.593791961669922
1747258293.8647752,923,5.313571929931641
1747258294.8784554,927,5.543539524078369
1747258295.1181607,928,5.6460442543029785
1747258295.3521018,929,5.487616062164307
1747258295.5870662,930,5.651256084442139
1747258295.816891,931,5.2492218017578125
1747258296.049969,932,5.494727611541748
1747258296.2801666,933,5.68726921081543
1747258296.7505665,935,4.70191764831543
1747258297.6940088,939,5.313257694244385
1747258298.1703508,941,5.38694429397583
1747258298.404474,942,5.588347434997559
1747258299.1056218,945,5.602451324462891
1747258300.0362759,949,5.5012664794921875
1747258300.7366736,952,5.481619358062744
1747258301.2050707,954,5.503921985626221
1747258301.4469266,955,5.168936252593994
1747258301.6814542,956,5.696820259094238
1747258302.633774,960,5.753918647766113
1747258303.1232016,962,5.355654716491699
1747258303.3685954,963,5.521770477294922
1747258303.606439,964,5.6376190185546875
1747258303.845733,965,5.262924671173096
1747258304.3136668,967,5.839282035827637
1747258304.548821,968,5.616551876068115
1747258305.2535875,971,5.571007251739502
1747258306.4140239,976,5.830923080444336
1747258306.8874269,978,5.791375160217285
1747258307.1216617,979,5.515224933624268
1747258307.588776,981,5.744045734405518
1747258307.8284593,982,5.461905479431152
1747258308.7635696,986,5.396494388580322
1747258309.2279906,988,5.592574119567871
1747258309.4617598,989,5.739284992218018
1747258309.6966982,990,5.127718448638916
1747258310.1617637,992,5.89304256439209
1747258310.638945,994,5.324346542358398
1747258310.8822205,995,5.5965986251831055
1747258311.1233428,996,5.62196683883667
1747258311.5948553,998,5.662998676300049
1747258311.8275874,999,5.82598352432251
1747258312.2953844,1001,5.624207019805908
1747258312.528475,1002,5.633552551269531
1747258312.763296,1003,5.940518379211426
1747258312.9958398,1004,5.9685139656066895
1747258313.2328346,1005,5.907211780548096
1747258313.4648194,1006,5.67938756942749
1747258314.637125,1011,5.4195146560668945
1747258315.1109586,1013,5.692595958709717
1747258315.583522,1015,5.661073684692383
1747258315.8171449,1016,5.813464641571045
1747258316.0495334,1017,5.7369184494018555
1747258317.23338,1022,5.951307773590088
1747258318.1805549,1026,5.743379592895508
1747258318.6564903,1028,5.9322509765625
1747258318.8913646,1029,5.611435413360596
1747258320.294684,1035,5.7976975440979
1747258320.528011,1036,5.516607284545898
1747258320.7629364,1037,5.809207439422607
1747258320.997166,1038,5.753599166870117
1747258321.2334695,1039,5.398160457611084
1747258322.1752,1043,5.690177917480469
1747258322.6402733,1045,5.65927791595459
1747258322.8739693,1046,5.6925883293151855
1747258324.2949557,1052,5.547842979431152
1747258324.5276194,1053,5.893863201141357
1747258325.2335439,1056,5.512975215911865
1747258325.701418,1058,5.450864315032959
1747258325.9365294,1059,5.8991570472717285
1747258326.1705487,1060,5.831155300140381
1747258326.6383803,1062,5.968936920166016
1747258327.3446064,1065,5.8662919998168945
1747258327.5796611,1066,5.768452167510986
1747258327.811571,1067,5.829095363616943
1747258328.2782896,1069,5.8062262535095215
1747258328.5129776,1070,5.133087635040283
1747258328.747114,1071,5.909712314605713
1747258328.982187,1072,5.884173393249512
1747258329.219367,1073,5.904470920562744
1747258329.4529746,1074,5.4519548416137695
1747258330.1558504,1077,5.630466938018799
1747258330.3876467,1078,5.6767730712890625
1747258330.8567145,1080,5.616532325744629
1747258331.088898,1081,5.934337139129639
1747258331.321246,1082,5.533819675445557
1747258332.0458722,1085,5.828805446624756
1747258332.2845373,1086,5.841853141784668
1747258332.5226326,1087,5.904343605041504
1747258333.4634633,1091,5.240216255187988
1747258333.7032871,1092,5.634509086608887
1747258333.9381297,1093,4.864198684692383
1747258335.1273596,1098,5.891887664794922
1747258335.5966673,1100,5.493862628936768
1747258336.061912,1102,5.4887237548828125
1747258336.2960927,1103,5.432332515716553
1747258336.5306048,1104,5.844492435455322
1747258337.2261667,1107,5.850160121917725
1747258337.4597356,1108,5.824116230010986
1747258337.6919065,1109,5.696387767791748
1747258337.929973,1110,5.282698154449463
1747258338.1647658,1111,5.6611762046813965
1747258338.3982913,1112,5.8351593017578125
1747258338.6338987,1113,5.695459842681885
1747258338.8682506,1114,5.5326313972473145
1747258339.3395474,1116,5.747642517089844
1747258340.0786796,1119,5.799829483032227
1747258340.5444922,1121,5.988168716430664
1747258340.7848914,1122,6.111889839172363
1747258341.5042157,1125,5.761323928833008
1747258341.7408206,1126,5.784631729125977
1747258342.2201645,1128,5.938529014587402
1747258342.4561794,1129,5.730485916137695
1747258342.6975904,1130,5.498938083648682
1747258342.9379773,1131,5.458798885345459
1747258343.1787734,1132,5.706323623657227
1747258343.6481242,1134,5.874549865722656
1747258343.8798497,1135,5.846610069274902
1747258344.1117857,1136,5.920791149139404
1747258344.8134005,1139,5.914140224456787
1747258345.5231218,1142,5.776673316955566
1747258346.2319038,1145,5.752539157867432
1747258346.4676864,1146,5.8494553565979
1747258346.9452631,1148,5.144660472869873
1747258347.191817,1149,4.790513038635254
1747258347.4265134,1150,5.77105712890625
1747258347.6619768,1151,5.715644359588623
1747258347.8975794,1152,5.433536529541016
1747258348.1321354,1153,5.762147426605225
1747258348.6086738,1155,5.903468608856201
1747258349.7870748,1160,5.8237833976745605
1747258350.2550533,1162,5.355852127075195
1747258350.725211,1164,5.910073757171631
1747258351.190041,1166,5.8770647048950195
1747258351.4211738,1167,5.467737674713135
1747258352.823965,1173,5.760205268859863
1747258353.055589,1174,5.884215831756592
1747258353.5239058,1176,5.877738952636719
1747258353.7552593,1177,5.562400817871094
1747258353.986494,1178,5.491810321807861
1747258354.9514234,1182,5.6821465492248535
1747258355.4160624,1184,5.779328346252441
1747258355.8820226,1186,5.894104480743408
1747258356.3475335,1188,5.8359785079956055
1747258356.5820358,1189,5.850581645965576
1747258356.8169107,1190,5.869777202606201
1747258357.5477738,1193,5.766160488128662
1747258357.7884114,1194,5.467933654785156
1747258358.0176606,1195,6.1028923988342285
1747258358.488596,1197,6.038525581359863
1747258358.7188294,1198,5.963725566864014
1747258359.4100227,1201,5.473624229431152
1747258359.6401112,1202,5.862668037414551
1747258360.3246384,1205,5.9006242752075195
1747258360.5518773,1206,5.5296125411987305
1747258360.779532,1207,6.013329982757568
1747258361.2350526,1209,6.044986724853516
1747258362.1460857,1213,5.550088405609131
1747258362.377007,1214,5.885555744171143
1747258362.607589,1215,5.792786598205566
1747258363.0682929,1217,5.957900524139404
1747258363.3003798,1218,5.807815074920654
1747258364.4994729,1223,5.951176643371582
1747258364.9731348,1225,6.135549068450928
1747258365.6756039,1228,5.488623142242432
1747258365.9075258,1229,5.986926555633545
1747258366.6240184,1232,5.9321184158325195
1747258366.855835,1233,5.871523857116699
1747258368.0386446,1238,5.939349174499512
1747258368.5029051,1240,5.744455337524414
1747258368.7381716,1241,5.895914077758789
1747258368.9713745,1242,5.559591293334961
1747258369.203397,1243,5.939422130584717
1747258369.438065,1244,5.9802565574646
1747258369.6721349,1245,6.116786479949951
1747258369.9054317,1246,5.763615131378174
1747258370.6312032,1249,5.995553970336914
1747258370.8686504,1250,5.815032482147217
1747258371.1032655,1251,5.424955368041992
1747258371.337897,1252,5.55071496963501
1747258371.806514,1254,5.546341896057129
1747258372.2762825,1256,5.830740928649902
1747258372.5112023,1257,6.047496795654297
1747258373.214367,1260,5.554369926452637
1747258373.4482942,1261,5.851258754730225
1747258374.1513867,1264,5.805985927581787
1747258374.8758414,1267,5.950128078460693
1747258375.8378944,1271,5.939845085144043
1747258377.020185,1276,5.804163932800293
1747258377.2538528,1277,5.9711012840271
1747258377.487476,1278,5.853720664978027
1747258378.4346616,1282,6.062501430511475
1747258379.1348908,1285,5.928697109222412
1747258380.290941,1290,5.927679538726807
1747258381.0022614,1293,5.727107048034668
1747258381.711311,1296,5.735251426696777
1747258382.182545,1298,5.477200984954834
1747258382.4149523,1299,5.953323841094971
1747258383.1126432,1302,5.381504535675049
1747258384.0422187,1306,5.828617095947266
1747258384.9699569,1310,5.654738426208496
1747258385.9070468,1314,5.901057720184326
1747258386.1396928,1315,6.07302188873291
1747258387.3069172,1320,5.174259662628174
1747258387.7785594,1322,5.899298667907715
1747258388.016949,1323,5.667922496795654
1747258388.4991844,1325,5.997906684875488
1747258388.7411015,1326,5.955230236053467
1747258389.2144222,1328,5.628852367401123
1747258390.853995,1335,5.723289966583252
1747258392.9583936,1344,5.644149303436279
1747258393.192355,1345,6.171553611755371
1747258393.655964,1347,5.620632171630859
1747258393.888174,1348,5.7564473152160645
1747258394.581735,1351,6.04495906829834
1747258394.8128872,1352,5.8266191482543945
1747258395.2752495,1354,5.744903564453125
1747258396.204308,1358,5.379537105560303
1747258396.6673846,1360,5.532069206237793
1747258397.6073112,1364,5.88161563873291
1747258397.8398976,1365,5.994932174682617
1747258398.0704563,1366,5.765620708465576
1747258398.3080301,1367,5.785284996032715
1747258398.5398326,1368,5.424902439117432
1747258399.4721947,1372,6.008475303649902
1747258399.7043898,1373,5.655455112457275
1747258400.1733916,1375,5.701005935668945
1747258400.407079,1376,5.872702121734619
1747258401.331961,1380,5.767512798309326
1747258402.5050802,1385,5.2868523597717285
1747258402.7379198,1386,5.484996318817139
1747258403.6703558,1390,5.828300952911377
1747258404.3781133,1393,5.4743804931640625
1747258405.0851724,1396,5.607828140258789
1747258405.323443,1397,5.627697467803955
1747258405.7975469,1399,5.870909690856934
1747258406.0328815,1400,6.034262657165527
1747258406.742223,1403,5.582352161407471
1747258407.2103379,1405,5.451298713684082
1747258409.082575,1413,4.996289253234863
1747258409.7815585,1416,5.781366348266602
1747258410.0152009,1417,5.72234582901001
1747258410.4859571,1419,5.699301242828369
1747258410.9685795,1421,5.8956732749938965
1747258411.2070618,1422,5.931271076202393
1747258413.3203049,1431,5.882942199707031
1747258413.5540638,1432,6.2316179275512695
1747258414.490793,1436,5.970437526702881
1747258414.970001,1438,5.904897689819336
1747258415.2067697,1439,5.555635929107666
1747258415.4407272,1440,5.777462959289551
1747258415.6724114,1441,5.801023960113525
1747258416.374842,1444,5.7819390296936035
1747258416.8400269,1446,5.937687873840332
1747258417.0712628,1447,6.173819065093994
1747258417.3019748,1448,5.744384765625
1747258417.5327704,1449,5.596123218536377
1747258417.7749484,1450,5.969146251678467
1747258418.0070589,1451,5.905592918395996
1747258418.2434263,1452,5.84204626083374
1747258418.7082713,1454,5.62422513961792
1747258418.9381847,1455,5.742335796356201
1747258419.1684358,1456,5.96612024307251
1747258419.3981686,1457,6.089707374572754
1747258419.6272554,1458,5.564073085784912
1747258419.8554661,1459,6.020928382873535
1747258420.0836394,1460,5.961808204650879
1747258420.3121777,1461,5.9027204513549805
1747258420.7734604,1463,6.1514787673950195
1747258422.4806619,1470,5.621928691864014
1747258423.186427,1473,5.906722068786621
1747258423.4207196,1474,6.080541610717773
1747258423.879027,1476,5.85626220703125
1747258424.1078887,1477,5.785994529724121
1747258425.0266573,1481,5.92408561706543
1747258425.263059,1482,6.0767645835876465
1747258425.4930263,1483,6.029475688934326
1747258426.4159374,1487,5.688304901123047
1747258426.645437,1488,5.912657737731934
1747258426.8774078,1489,5.339441776275635
1747258427.1100101,1490,5.895395755767822
1747258427.344627,1491,5.627522945404053
1747258427.8054926,1493,5.475856781005859
1747258428.0369487,1494,5.955998420715332
1747258428.964884,1498,5.901937007904053
1747258429.195872,1499,6.100269317626953
1747258429.4304156,1500,5.813876152038574
1747258429.899116,1502,5.889379501342773
1747258430.6033776,1505,6.048074722290039
1747258431.5491343,1509,5.910926818847656
1747258431.7827675,1510,5.80258846282959
1747258432.0152493,1511,5.72795295715332
1747258432.4837348,1513,5.922658443450928
1747258432.9548728,1515,5.740216255187988
1747258433.2125893,1516,5.982306480407715
1747258434.863875,1523,5.964583873748779
1747258435.5910916,1526,5.915925025939941
1747258436.074209,1528,5.994419574737549
1747258437.4944158,1534,6.103408336639404
1747258438.2205389,1537,5.399112701416016
1747258438.465959,1538,6.243721961975098
1747258439.2043433,1541,5.361298084259033
1747258440.1567483,1545,5.791229248046875
1747258440.624135,1547,6.188133716583252
1747258440.8552792,1548,5.946065425872803
1747258441.5588858,1551,6.182656764984131
1747258441.7951767,1552,5.909963130950928
1747258442.0347831,1553,5.6447038650512695
1747258442.5014706,1555,6.1126861572265625
1747258442.9761639,1557,5.902981281280518
1747258444.1465495,1562,5.7223100662231445
1747258444.614342,1564,5.867280960083008
1747258444.851726,1565,5.749263286590576
1747258445.081464,1566,5.864282608032227
1747258445.5419266,1568,6.1063971519470215
1747258446.0059116,1570,6.053768634796143
1747258446.2343094,1571,5.6403913497924805
1747258446.4640512,1572,5.7056708335876465
1747258446.6924982,1573,5.600791931152344
1747258447.3847535,1576,5.851848125457764
1747258447.84648,1578,5.53604793548584
1747258448.078128,1579,5.735555648803711
1747258448.3117077,1580,6.140212059020996
1747258448.5421784,1581,6.190961837768555
1747258448.7757962,1582,6.103653430938721
1747258449.4710917,1585,5.618114471435547
1747258450.6361766,1590,5.601315975189209
1747258451.8029583,1595,5.97792911529541
1747258452.040322,1596,6.0855937004089355
1747258452.2762377,1597,6.105101585388184
1747258453.2204318,1601,5.764198303222656
1747258453.4549305,1602,5.259759426116943
1747258453.6889625,1603,5.906840801239014
1747258455.3283696,1610,5.850218296051025
1747258455.5631168,1611,6.0420613288879395
1747258456.027024,1613,5.95678186416626
1747258456.264312,1614,5.810619354248047
1747258456.7300406,1616,5.646836280822754
1747258457.6595178,1620,5.716280937194824
1747258458.134642,1622,5.398886203765869
1747258458.611353,1624,5.8787946701049805
1747258459.073385,1626,6.052578926086426
1747258459.3067904,1627,6.130928039550781
1747258460.2467456,1631,6.148724555969238
1747258461.1655867,1635,5.959726810455322
1747258461.4095025,1636,5.945692539215088
1747258461.6472526,1637,6.00556755065918
1747258461.880282,1638,5.97797155380249
1747258462.3388667,1640,5.5911712646484375
1747258462.5685952,1641,6.2175211906433105
1747258463.7558908,1646,6.156989574432373
1747258463.9948497,1647,6.181686878204346
1747258464.4691873,1649,6.178430557250977
1747258464.9386709,1651,6.118038654327393
1747258465.1717072,1652,6.045841693878174
1747258465.4035246,1653,6.193897724151611
1747258465.6354742,1654,6.074296474456787
1747258466.1204813,1656,6.056301593780518
1747258466.5926383,1658,5.9254374504089355
1747258467.5451434,1662,5.806742191314697
1747258468.0162194,1664,6.148921489715576
1747258468.4897616,1666,5.974557399749756
1747258469.1874464,1669,5.856335163116455
1747258469.4203224,1670,5.779917240142822
1747258470.3591013,1674,5.941446781158447
1747258471.058729,1677,6.307253360748291
1747258471.530939,1679,6.005117416381836
1747258471.7668986,1680,6.321802139282227
1747258471.998743,1681,5.94543981552124
1747258472.2300932,1682,6.3369550704956055
1747258472.975705,1685,6.189401149749756
1747258473.2101605,1686,5.803111553192139
1747258473.4442112,1687,5.896430015563965
1747258473.6753032,1688,5.981390953063965
1747258473.9130604,1689,5.8863019943237305
1747258474.1466165,1690,6.030694484710693
1747258474.850144,1693,6.0243754386901855
1747258475.0820813,1694,6.157754421234131
1747258475.3151393,1695,6.133531093597412
1747258475.7847958,1697,6.066776752471924
1747258476.0215304,1698,6.175424098968506
1747258476.2526894,1699,6.107044219970703
1747258476.4834905,1700,6.000818729400635
1747258476.9679763,1702,6.1003265380859375
1747258477.4506536,1704,5.647406578063965
1747258478.165827,1707,5.68251371383667
1747258478.6401925,1709,5.812559127807617
1747258478.8744967,1710,6.274580478668213
1747258479.1074448,1711,6.2213134765625
1747258479.341441,1712,5.952304840087891
1747258480.7606575,1718,6.262635707855225
1747258480.9955366,1719,6.259518623352051
1747258481.7122128,1722,6.118462562561035
1747258481.9518697,1723,6.138327598571777
1747258482.183851,1724,5.907120704650879
1747258482.4200242,1725,6.018738269805908
1747258483.6113625,1730,6.03193998336792
1747258485.4734464,1738,6.079722881317139
1747258485.705434,1739,5.886863708496094
1747258485.9355588,1740,5.626903533935547
1747258486.6320765,1743,5.949005603790283
1747258487.0921502,1745,6.014499664306641
1747258487.7883477,1748,6.209706783294678
1747258488.0225725,1749,5.687081336975098
1747258488.2510283,1750,5.907443046569824
1747258488.4803498,1751,5.338856220245361
1747258488.9359624,1753,5.923172950744629
1747258489.1633139,1754,5.515807628631592
1747258489.8476875,1757,5.983695983886719
1747258490.9963653,1762,5.856606960296631
1747258491.223978,1763,5.282227993011475
1747258491.6835535,1765,6.112613677978516
1747258491.917258,1766,5.581574440002441
1747258492.3856301,1768,5.89843225479126
1747258494.0446923,1775,5.897089004516602
1747258494.2838748,1776,6.194004058837891
1747258494.522753,1777,5.970287322998047
1747258495.2265446,1780,6.047517776489258
1747258495.4643188,1781,5.961297988891602
1747258496.160818,1784,5.954525470733643
1747258496.3947563,1785,5.982161998748779
1747258496.624372,1786,6.286229610443115
1747258496.8601122,1787,6.276643753051758
1747258497.3226118,1789,6.106722831726074
1747258497.5562418,1790,5.20423698425293
1747258498.0293899,1792,6.185464859008789
1747258498.501145,1794,5.62277889251709
1747258498.9753914,1796,6.114016532897949
1747258499.212943,1797,6.256619930267334
1747258499.9337015,1800,5.827459812164307
1747258500.412754,1802,6.267514705657959
1747258500.6583238,1803,6.106147766113281
1747258500.902992,1804,5.779366970062256
1747258501.8939164,1808,5.6094536781311035
1747258502.3866293,1810,6.095089912414551
1747258503.3459132,1814,5.863730430603027
1747258503.8276274,1816,5.932384014129639
1747258504.3048606,1818,5.922830581665039
1747258504.5466545,1819,6.234180927276611
1747258505.5057375,1823,6.202101230621338
1747258506.2187853,1826,5.906379699707031
1747258506.4625547,1827,6.054938793182373
1747258506.9380593,1829,6.046140193939209
1747258507.1866376,1830,6.175747394561768
1747258507.670323,1832,6.089900970458984
1747258507.9116666,1833,5.90018367767334
1747258508.1572356,1834,6.042150497436523
1747258508.6361465,1836,5.972677707672119
1747258508.876743,1837,6.0709967613220215
1747258509.108861,1838,6.0562310218811035
1747258510.512526,1844,6.099930286407471
1747258510.7453773,1845,5.966484546661377
1747258510.9785464,1846,5.694147109985352
1747258511.2118256,1847,5.996118545532227
1747258511.4439952,1848,6.067687034606934
1747258512.1481755,1851,6.206788539886475
1747258512.6114507,1853,6.232466220855713
1747258513.3117256,1856,6.0610809326171875
1747258514.2412117,1860,6.0062255859375
1747258515.1715016,1864,5.913783550262451
1747258515.4032273,1865,6.102921962738037
1747258515.635085,1866,6.129608631134033
1747258515.8761573,1867,5.938920497894287
1747258516.827831,1871,5.756522178649902
1747258517.0641656,1872,5.919356346130371
1747258517.296313,1873,5.972440719604492
1747258517.5283375,1874,6.1687774658203125
1747258517.7575989,1875,6.0189208984375
1747258518.2169926,1877,6.281967639923096
1747258518.6753252,1879,6.142026424407959
1747258518.9028797,1880,5.936873435974121
1747258519.589496,1883,6.333563327789307
1747258519.8166866,1884,5.8718132972717285
1747258520.2714841,1886,6.131904125213623
1747258520.726475,1888,6.052989959716797
1747258521.1839628,1890,6.007081985473633
1747258521.4130185,1891,6.098588943481445
1747258522.3362436,1895,6.108151912689209
1747258523.2586257,1899,6.145308971405029
1747258523.7229788,1901,5.9859747886657715
1747258523.9534738,1902,6.316038608551025
1747258524.8849227,1906,5.9555344581604
1747258525.355431,1908,6.260472774505615
1747258525.5891,1909,6.014519214630127
1747258525.8271058,1910,6.28455924987793
1747258526.538147,1913,6.066991329193115
1747258527.2434824,1916,6.034016132354736
1747258527.7016606,1918,5.794858455657959
1747258529.119141,1924,6.3320112228393555
1747258529.3506174,1925,6.022934913635254
1747258529.5863001,1926,5.90798807144165
1747258530.0569682,1928,5.911215782165527
1747258530.2873461,1929,5.887681007385254
1747258530.9766667,1932,5.815404891967773
1747258531.6739209,1935,5.810036659240723
1747258531.904421,1936,6.18032693862915
1747258532.5942981,1939,6.192005157470703
1747258532.8245423,1940,6.338932991027832
1747258533.0564675,1941,5.826008319854736
1747258533.3041365,1942,6.283946514129639
1747258534.021931,1945,6.145809173583984
1747258534.5178528,1947,6.028351306915283
1747258535.2329617,1950,6.343742847442627
1747258535.469412,1951,5.6995673179626465
1747258535.9326816,1953,6.250132083892822
1747258536.6313689,1956,6.20623254776001
1747258537.573659,1960,6.240230560302734
1747258537.8105419,1961,6.227518081665039
1747258538.048546,1962,5.827343463897705
1747258538.2903516,1963,5.710795879364014
1747258538.5275097,1964,6.039651393890381
1747258538.999289,1966,6.018270015716553
1747258539.238756,1967,5.676218509674072
1747258539.473608,1968,6.227809429168701
1747258539.7052076,1969,6.061574935913086
1747258541.1086152,1975,5.856560230255127
1747258541.5697432,1977,6.003891944885254
1747258541.8010151,1978,6.412804126739502
1747258542.032605,1979,6.306804656982422
1747258542.2641263,1980,6.153295516967773
1747258542.4956923,1981,6.059735298156738
1747258542.7277167,1982,6.036492347717285
1747258542.9578414,1983,6.3967976570129395
1747258543.4275742,1985,6.315687656402588
1747258543.9115722,1987,6.294774055480957
1747258544.147805,1988,6.264538288116455
1747258544.3836331,1989,6.253881931304932
1747258544.8567219,1991,6.117314338684082
1747258545.091327,1992,6.245388507843018
1747258545.3260155,1993,6.318150997161865
1747258545.7848582,1995,6.073305606842041
1747258546.7288542,1999,6.107912063598633


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_46_068566-tag-train_loss.csv <==
Wall time,Step,Value
1747258076.0373216,0,2.3040640354156494
1747258076.7931948,3,2.0736331939697266
1747258077.0264182,4,2.3448433876037598
1747258078.429936,10,2.5096254348754883
1747258078.6590264,11,2.166840076446533
1747258079.3457403,14,1.9343287944793701
1747258079.5721893,15,1.7829195261001587
1747258080.2535775,18,1.873147964477539
1747258080.482653,19,2.279074192047119
1747258080.7166717,20,2.166590690612793
1747258081.1781986,22,1.4942119121551514
1747258081.405743,23,1.5655088424682617
1747258082.0928054,26,1.6427505016326904
1747258082.3205066,27,1.3219990730285645
1747258083.7026327,33,0.8379939794540405
1747258084.3984466,36,0.9649671912193298
1747258084.6296666,37,0.8971304297447205
1747258084.8585875,38,0.7372247576713562
1747258085.0860178,39,0.5573760867118835
1747258085.3180668,40,0.812651515007019
1747258086.947074,47,0.623630702495575
1747258087.1895165,48,0.5540697574615479
1747258087.4462714,49,0.5304465889930725
1747258087.9209108,51,0.4399341940879822
1747258088.1558182,52,0.43236032128334045
1747258088.6276107,54,0.32946473360061646
1747258089.3581583,57,0.8558615446090698
1747258090.0817237,60,0.7041909694671631
1747258090.316819,61,0.5024254322052002
1747258090.5553465,62,0.46891146898269653
1747258090.7972193,63,0.4083753228187561
1747258091.277631,65,0.5495352745056152
1747258091.5188859,66,0.4903218746185303
1747258091.7605977,67,0.3426099419593811
1747258091.9938786,68,0.6721793413162231
1747258092.47611,70,0.42511266469955444
1747258092.711128,71,0.4406430721282959
1747258094.1540523,77,0.4762691855430603
1747258094.6436498,79,0.3325073719024658
1747258094.8885384,80,0.39260783791542053
1747258095.3753204,82,0.26559773087501526
1747258095.6319642,83,0.3169344663619995
1747258096.133658,85,0.2395017147064209
1747258097.1361578,89,0.24299807846546173
1747258097.3775501,90,0.39351868629455566
1747258098.565383,95,0.2802121639251709
1747258099.4899292,99,0.25519150495529175
1747258099.719958,100,0.228080153465271
1747258100.4219716,103,0.44282567501068115
1747258101.1440122,106,0.36488598585128784
1747258101.377716,107,0.429049015045166
1747258101.8437562,109,0.41194266080856323
1747258103.0423362,114,0.28131103515625
1747258103.5196493,116,0.2526147961616516
1747258104.6918378,121,0.16643714904785156
1747258105.622997,125,0.17265835404396057
1747258105.8573763,126,0.2519809305667877
1747258106.3291872,128,0.13790014386177063
1747258106.798994,130,0.11019329726696014
1747258107.032468,131,0.2238152027130127
1747258107.2652543,132,0.10491794347763062
1747258108.1990528,136,0.16001960635185242
1747258108.4397504,137,0.22649693489074707
1747258109.8438897,143,0.18463775515556335
1747258110.075157,144,0.22611191868782043
1747258110.5498426,146,0.13274531066417694
1747258110.787985,147,0.14080317318439484
1747258111.4919105,150,0.2378973811864853
1747258113.2067008,157,0.2294847071170807
1747258113.6863477,159,0.10083302110433578
1747258113.9234824,160,0.11420831084251404
1747258114.407395,162,0.22304469347000122
1747258114.8673718,164,0.18187516927719116
1747258115.3400743,166,0.08888142555952072
1747258116.292139,170,0.10738331824541092
1747258116.5239384,171,0.18783020973205566
1747258116.7556384,172,0.23198722302913666
1747258117.4548674,175,0.11675088107585907
1747258117.6866019,176,0.1866006851196289
1747258117.9196868,177,0.2114330232143402
1747258118.1516168,178,0.19878943264484406
1747258118.6200693,180,0.18263831734657288
1747258118.8531332,181,0.1503438502550125
1747258119.554462,184,0.1023603081703186
1747258119.7878385,185,0.1472344994544983
1747258120.0224414,186,0.29653942584991455
1747258120.7229385,189,0.11041314899921417
1747258120.965792,190,0.13080158829689026
1747258121.205619,191,0.16730321943759918
1747258121.453268,192,0.29102471470832825
1747258122.153864,195,0.20201724767684937
1747258123.091725,199,0.3168526887893677
1747258123.3254318,200,0.21958675980567932
1747258123.786011,202,0.16025251150131226
1747258124.0166671,203,0.09885662794113159
1747258124.2471762,204,0.09417378157377243
1747258124.4787393,205,0.11443702131509781
1747258124.9545214,207,0.10968984663486481
1747258125.438352,209,0.08834941685199738
1747258125.9205449,211,0.17715984582901
1747258126.3878918,213,0.1337588131427765
1747258126.8628101,215,0.11976426839828491
1747258127.0968122,216,0.21420946717262268
1747258127.5646265,218,0.127243310213089
1747258127.79903,219,0.1395120918750763
1747258128.0320654,220,0.14330004155635834
1747258128.2666345,221,0.13205444812774658
1747258128.4983623,222,0.265264630317688
1747258128.9678774,224,0.1713002771139145
1747258129.2002008,225,0.10016192495822906
1747258130.1271358,229,0.07881711423397064
1747258131.5489984,235,0.14412818849086761
1747258132.02548,237,0.08271080255508423
1747258132.2605114,238,0.10199055075645447
1747258132.5021093,239,0.12059162557125092
1747258132.9766066,241,0.10863478481769562
1747258133.2160478,242,0.14954181015491486
1747258133.6893096,244,0.2119448333978653
1747258133.9245374,245,0.15815657377243042
1747258134.1643105,246,0.16315299272537231
1747258134.3976035,247,0.14823859930038452
1747258135.6021705,252,0.1408827006816864
1747258135.8521047,253,0.1155722513794899
1747258136.0839996,254,0.08329816907644272
1747258136.7873363,257,0.14470621943473816
1747258137.0223382,258,0.0879778116941452
1747258137.261249,259,0.09954135119915009
1747258137.4980633,260,0.0931730717420578
1747258137.9663465,262,0.07172875106334686
1747258139.8320794,270,0.1640084981918335
1747258140.0648339,271,0.08072032779455185
1747258140.7702682,274,0.11043013632297516
1747258141.0044165,275,0.08920735120773315
1747258141.23662,276,0.09905649721622467
1747258141.7027707,278,0.0638645812869072
1747258142.170659,280,0.09122134745121002
1747258142.6537097,282,0.07764328271150589
1747258142.8868358,283,0.12661680579185486
1747258143.3581758,285,0.07611873745918274
1747258143.8391414,287,0.15690164268016815
1747258144.0760322,288,0.0855613499879837
1747258144.5415921,290,0.12795352935791016
1747258145.7338464,295,0.15646712481975555
1747258145.966432,296,0.10219144821166992
1747258146.1996393,297,0.09627354890108109
1747258146.4328246,298,0.12913429737091064
1747258147.8376408,304,0.23472891747951508
1747258148.3035865,306,0.04068193957209587
1747258148.7752266,308,0.07346229255199432
1747258149.008663,309,0.07672196626663208
1747258149.712831,312,0.0935516431927681
1747258149.94945,313,0.07159978151321411
1747258150.6538496,316,0.08022969216108322
1747258151.1262188,318,0.16617578268051147
1747258151.367888,319,0.12747731804847717
1747258152.0722558,322,0.044053446501493454
1747258152.5393496,324,0.12342559546232224
1747258153.7050219,329,0.12804867327213287
1747258153.9372382,330,0.06745882332324982
1747258154.171821,331,0.05144878849387169
1747258154.404126,332,0.08524420857429504
1747258155.5700967,337,0.04046808183193207
1747258155.8028166,338,0.038516297936439514
1747258156.2650583,340,0.15418843924999237
1747258156.969352,343,0.08978889882564545
1747258157.2032204,344,0.04502324014902115
1747258157.436168,345,0.04049409180879593
1747258157.6747854,346,0.044920824468135834
1747258158.1374485,348,0.06282306462526321
1747258158.6095285,350,0.17713971436023712
1747258159.1000128,352,0.035411059856414795
1747258159.3357103,353,0.08964578807353973
1747258159.5757225,354,0.09470821917057037
1747258160.5244663,358,0.06865011155605316
1747258161.005856,360,0.08936413377523422
1747258161.476476,362,0.03677351027727127
1747258161.7140708,363,0.1690177619457245
1747258161.9500415,364,0.06809693574905396
1747258162.1837962,365,0.0556369349360466
1747258162.4183474,366,0.09777998924255371
1747258162.651143,367,0.10250266641378403
1747258162.8860898,368,0.0743308812379837
1747258164.285294,374,0.10039658844470978
1747258164.9737804,377,0.05419234558939934
1747258165.201931,378,0.05310319364070892
1747258166.8247063,385,0.06721077859401703
1747258167.071559,386,0.04733595252037048
1747258168.0375798,390,0.048497334122657776
1747258168.2787323,391,0.08947901427745819
1747258168.5283372,392,0.055022552609443665
1747258168.7791247,393,0.10925804078578949
1747258169.0134535,394,0.07253604382276535
1747258169.2516482,395,0.12546949088573456
1747258169.4933033,396,0.04914598539471626
1747258169.7287426,397,0.15677131712436676
1747258169.9717374,398,0.07911285012960434
1747258170.2153034,399,0.04020089656114578
1747258170.691508,401,0.058122701942920685
1747258170.9325616,402,0.08700945973396301
1747258171.42508,404,0.12024614959955215
1747258172.3925352,408,0.046438414603471756
1747258172.6387405,409,0.12504243850708008
1747258173.3452802,412,0.06406879425048828
1747258173.5854628,413,0.0673418715596199
1747258173.8274226,414,0.05523829907178879
1747258174.065512,415,0.07911878824234009
1747258174.7733855,418,0.1415838748216629
1747258175.4897304,421,0.05879208445549011
1747258175.7228026,422,0.02606494352221489
1747258176.4237506,425,0.05533473193645477
1747258176.6579685,426,0.052299875766038895
1747258177.5995817,430,0.057150423526763916
1747258177.8344793,431,0.1181706041097641
1747258178.5383053,434,0.051986049860715866
1747258178.7740805,435,0.07611190527677536
1747258179.0130272,436,0.050100162625312805
1747258179.2495751,437,0.07379467785358429
1747258179.4839513,438,0.077366903424263
1747258179.71799,439,0.0634385198354721
1747258179.9561088,440,0.10289420187473297
1747258180.1951056,441,0.03616394102573395
1747258180.670384,443,0.0636947751045227
1747258180.902768,444,0.03737372159957886
1747258181.142855,445,0.05679560452699661
1747258181.378895,446,0.036226727068424225
1747258182.3503406,450,0.08576847612857819
1747258182.590994,451,0.028602614998817444
1747258182.8316824,452,0.04255279153585434
1747258183.0698624,453,0.07646673172712326
1747258183.3086157,454,0.03971169888973236
1747258183.784275,456,0.03430866822600365
1747258184.262542,458,0.040060997009277344
1747258184.7413585,460,0.06466041505336761
1747258184.9850166,461,0.052961498498916626
1747258185.7040744,464,0.12099568545818329
1747258185.950411,465,0.024979352951049805
1747258186.1838088,466,0.053387388586997986
1747258186.6570177,468,0.09630800783634186
1747258187.122657,470,0.04820428043603897
1747258188.055639,474,0.100863516330719
1747258188.286105,475,0.032453179359436035
1747258188.981906,478,0.049544043838977814
1747258189.2126856,479,0.038802631199359894
1747258189.4433308,480,0.07954049110412598
1747258189.6738474,481,0.04835021495819092
1747258189.9040017,482,0.09890788793563843
1747258190.1347976,483,0.14628028869628906
1747258190.36539,484,0.02252315543591976
1747258190.8397725,486,0.054341841489076614
1747258191.0803325,487,0.06117376685142517
1747258191.3221729,488,0.09418720006942749
1747258191.5627575,489,0.05170164629817009
1747258192.0383964,491,0.04282953217625618
1747258192.7302976,494,0.03206336498260498
1747258193.6555533,498,0.045190226286649704
1747258194.350882,501,0.05391770601272583
1747258194.5822477,502,0.07187658548355103
1747258194.8270838,503,0.05949653312563896
1747258195.5540926,506,0.08071015030145645
1747258196.057662,508,0.031340330839157104
1747258196.2987378,509,0.06083091348409653
1747258196.5350926,510,0.028970537707209587
1747258196.7686732,511,0.038895029574632645
1747258197.0047362,512,0.05794333294034004
1747258197.2368834,513,0.05879482626914978
1747258197.4777575,514,0.04651868715882301
1747258198.184748,517,0.014514774084091187
1747258198.4246254,518,0.02631937712430954
1747258198.6590736,519,0.05841661989688873
1747258198.8951056,520,0.0444733202457428
1747258199.6149406,523,0.056303173303604126
1747258201.265425,530,0.058347348123788834
1747258201.9760544,533,0.050033316016197205
1747258202.212547,534,0.08509481698274612
1747258202.6902194,536,0.03497243672609329
1747258202.9282944,537,0.0608738474547863
1747258203.1649706,538,0.04442989453673363
1747258203.398483,539,0.05705404281616211
1747258203.6358917,540,0.1695537567138672
1747258204.101419,542,0.11050581187009811
1747258204.3368342,543,0.026962626725435257
1747258204.5719702,544,0.02528856322169304
1747258205.042161,546,0.07198239862918854
1747258205.2832525,547,0.016713211312890053
1747258205.9962125,550,0.11249116063117981
1747258206.4884393,552,0.04446745663881302
1747258206.960122,554,0.009349330328404903
1747258207.1978757,555,0.05569266527891159
1747258207.4404497,556,0.06212121993303299
1747258208.8595724,562,0.0457393154501915
1747258209.092996,563,0.03671051934361458
1747258209.329599,564,0.054881501942873
1747258210.2669494,568,0.01406992319971323
1747258210.9817758,571,0.06554317474365234
1747258211.4465091,573,0.028404846787452698
1747258212.1382306,576,0.07914092391729355
1747258213.0655594,580,0.0962037444114685
1747258213.9953094,584,0.03642403706908226
1747258214.2331972,585,0.06706248223781586
1747258214.4647431,586,0.03194423019886017
1747258214.9281802,588,0.02209031768143177
1747258215.3945932,590,0.0625099167227745
1747258215.6352847,591,0.14468418061733246
1747258215.8682632,592,0.05248787999153137
1747258216.3391154,594,0.1432497799396515
1747258216.8051176,596,0.051263466477394104
1747258217.0354488,597,0.133789524435997
1747258217.2685783,598,0.05091637372970581
1747258217.5003555,599,0.07697923481464386
1747258217.9636626,601,0.1278506964445114
1747258218.200445,602,0.04099707305431366
1747258218.44122,603,0.03511849045753479
1747258218.916048,605,0.04015759378671646
1747258219.6282883,608,0.05522832274436951
1747258220.0968416,610,0.05523119866847992
1747258220.810098,613,0.02151225134730339
1747258221.050619,614,0.02937336266040802
1747258221.5205984,616,0.05383691191673279
1747258221.9861686,618,0.035230837762355804
1747258222.4646897,620,0.0244853887706995
1747258222.9366078,622,0.04131975397467613
1747258223.1853857,623,0.04851864278316498
1747258223.8877852,626,0.034721456468105316
1747258224.3558419,628,0.05712435767054558
1747258224.5946538,629,0.05047820135951042
1747258225.5452595,633,0.04835033416748047
1747258226.01793,635,0.016643665730953217
1747258226.519634,637,0.02124691568315029
1747258227.232787,640,0.032969288527965546
1747258227.464548,641,0.009552527219057083
1747258227.6958058,642,0.02961045503616333
1747258227.9344172,643,0.11194212734699249
1747258228.1727483,644,0.025589171797037125
1747258228.4079175,645,0.008587884716689587
1747258229.352704,649,0.06550243496894836
1747258229.8209481,651,0.020952481776475906
1747258230.0506053,652,0.018674489110708237
1747258230.2814295,653,0.03917103260755539
1747258230.508834,654,0.053278692066669464
1747258230.738511,655,0.05418728291988373
1747258231.4250624,658,0.02246861346065998
1747258231.652113,659,0.03899838402867317
1747258231.8851743,660,0.05626922845840454
1747258233.4842956,667,0.012323766946792603
1747258234.1680222,670,0.12113778293132782
1747258235.3288004,675,0.07979601621627808
1747258235.563909,676,0.06408239901065826
1747258235.7989986,677,0.015517349354922771
1747258236.4940565,680,0.052485570311546326
1747258236.9637916,682,0.027529248967766762
1747258237.195152,683,0.09840095043182373
1747258237.4280415,684,0.012670991010963917
1747258238.1435406,687,0.04705938324332237
1747258239.3427427,692,0.027127357199788094
1747258239.8114042,694,0.015037214383482933
1747258240.0435188,695,0.031925566494464874
1747258240.2856193,696,0.031103121116757393
1747258240.5257905,697,0.03995663300156593
1747258241.0023935,699,0.05536307767033577
1747258241.7173836,702,0.0350169837474823
1747258241.954844,703,0.03963813930749893
1747258242.4351187,705,0.06946004182100296
1747258243.3811097,709,0.031970784068107605
1747258243.618779,710,0.02301352098584175
1747258244.0961623,712,0.024703480303287506
1747258244.80277,715,0.03527698293328285
1747258245.2788124,717,0.0718928873538971
1747258245.7537668,719,0.020465197041630745
1747258245.9922872,720,0.015673886984586716
1747258246.222668,721,0.026401136070489883
1747258246.6914873,723,0.002695836126804352
1747258247.1485639,725,0.03252392262220383
1747258247.3775587,726,0.017511259764432907
1747258247.6053884,727,0.0030598901212215424
1747258247.8352184,728,0.06499974429607391
1747258248.0634425,729,0.0260098148137331
1747258248.5210338,731,0.016670014709234238
1747258248.7555084,732,0.03193734586238861
1747258248.992139,733,0.038318030536174774
1747258250.155007,738,0.01062466949224472
1747258250.3894715,739,0.039187513291835785
1747258250.6238632,740,0.06909893453121185
1747258251.1021092,742,0.023303518071770668
1747258251.3348565,743,0.021515540778636932
1747258251.5671005,744,0.02637309767305851
1747258251.8036294,745,0.05420003831386566
1747258253.4530926,752,0.03149285167455673
1747258254.150013,755,0.009845875203609467
1747258254.3837168,756,0.028696635738015175
1747258254.8509626,758,0.013386694714426994
1747258256.011766,763,0.004435194656252861
1747258256.249612,764,0.04002901911735535
1747258256.480525,765,0.01408303901553154
1747258257.1690247,768,0.026880860328674316
1747258257.4815702,769,0.046117059886455536
1747258258.1707218,772,0.006024545058608055
1747258258.3975358,773,0.007143506780266762
1747258258.859071,775,0.09803438931703568
1747258259.0927248,776,0.029765566810965538
1747258259.5570617,778,0.014684367924928665
1747258259.7844014,779,0.07229751348495483
1747258260.0122087,780,0.04183472692966461
1747258260.241408,781,0.053091563284397125
1747258260.4747243,782,0.03281240910291672
1747258261.912022,788,0.029830100014805794
1747258262.1523228,789,0.018963713198900223
1747258262.6360078,791,0.015935508534312248
1747258263.1268039,793,0.16292309761047363
1747258263.5996668,795,0.04405635595321655
1747258263.8423865,796,0.011203819885849953
1747258264.5500503,799,0.009071100503206253
1747258264.79287,800,0.027778878808021545
1747258265.713607,804,0.012081450782716274
1747258265.951207,805,0.013667676597833633
1747258266.18157,806,0.0035372888669371605
1747258266.4114568,807,0.020383689552545547
1747258267.112722,810,0.012408660724759102
1747258267.8383892,813,0.056568246334791183
1747258269.0194824,818,0.008191553875803947
1747258269.2584932,819,0.02624661475419998
1747258269.7280037,821,0.01966708153486252
1747258269.9649997,822,0.015489168465137482
1747258270.2021813,823,0.006648465059697628
1747258270.6748142,825,0.02512987330555916
1747258270.926513,826,0.02851865626871586
1747258271.1568491,827,0.050027407705783844
1747258271.3882933,828,0.08260917663574219
1747258272.3356926,832,0.031544432044029236
1747258272.5691128,833,0.04460885375738144
1747258273.041077,835,0.015078064054250717
1747258273.2747583,836,0.0277468990534544
1747258273.5097976,837,0.021130817010998726
1747258273.9774117,839,0.010992307215929031
1747258274.2093692,840,0.012972267344594002
1747258274.9070406,843,0.0335925817489624
1747258275.3660836,845,0.04408985748887062
1747258276.5495484,850,0.06332831084728241
1747258276.7840655,851,0.025242524221539497
1747258277.4825356,854,0.04873964935541153
1747258278.182041,857,0.017289800569415092
1747258278.8726945,860,0.015138262882828712
1747258279.337582,862,0.019348561763763428
1747258280.028637,865,0.02439284324645996
1747258280.2595417,866,0.05871419608592987
1747258281.189094,870,0.0053468747064471245
1747258281.4198234,871,0.0030085239559412003
1747258283.7902074,881,0.017897900193929672
1747258284.2599976,883,0.00852913223206997
1747258284.4937804,884,0.04713992401957512
1747258284.7271123,885,0.07654225081205368
1747258284.9598343,886,0.01453954167664051
1747258285.423094,888,0.01366257295012474
1747258285.8856711,890,0.02176053263247013
1747258286.3490798,892,0.008154313080012798
1747258287.0460925,895,0.02030857279896736
1747258287.5147407,897,0.06392374634742737
1747258287.7491019,898,0.016407886520028114
1747258288.4455643,901,0.02067592553794384
1747258288.6840374,902,0.017118781805038452
1747258289.1660686,904,0.010924194008111954
1747258289.6527467,906,0.04804326966404915
1747258289.8862846,907,0.012700427323579788
1747258290.1271298,908,0.04749617725610733
1747258290.595603,910,0.011092426255345345
1747258290.8380067,911,0.019122663885354996
1747258291.541473,914,0.002201532945036888
1747258292.5025077,918,0.020744331181049347
1747258292.7429535,919,0.02690519392490387
1747258293.2212217,921,0.04787620157003403
1747258293.7116938,923,0.01208515651524067
1747258294.7131984,927,0.014253195375204086
1747258294.9733627,928,0.021656163036823273
1747258295.2044632,929,0.011982105672359467
1747258295.4400918,930,0.03327953815460205
1747258295.6746745,931,0.015120155178010464
1747258295.9078453,932,0.018475554883480072
1747258296.1367981,933,0.012548312544822693
1747258296.605365,935,0.15306507050991058
1747258297.5470765,939,0.05126373469829559
1747258298.0243979,941,0.05374152213335037
1747258298.2587817,942,0.009600292891263962
1747258298.9588134,945,0.019794169813394547
1747258299.8892229,949,0.03114522621035576
1747258300.589628,952,0.04878325015306473
1747258301.0593534,954,0.024830039590597153
1747258301.299184,955,0.00820021703839302
1747258301.5351079,956,0.005954369902610779
1747258302.4878812,960,0.014582084491848946
1747258302.9770973,962,0.03991267830133438
1747258303.2203746,963,0.015220383182168007
1747258303.4592984,964,0.043844517320394516
1747258303.6986156,965,0.01505356840789318
1747258304.1675837,967,0.02365490049123764
1747258304.4030528,968,0.005709029734134674
1747258305.1067226,971,0.016793308779597282
1747258306.2695405,976,0.04026217758655548
1747258306.7390757,978,0.01021459698677063
1747258306.9763613,979,0.02204926311969757
1747258307.4424877,981,0.026659350842237473
1747258307.6828253,982,0.05006475746631622
1747258308.6185787,986,0.025269007310271263
1747258309.0831652,988,0.003101646900177002
1747258309.3148277,989,0.013045566156506538
1747258309.5484016,990,0.0072323027998209
1747258310.0159845,992,0.035595670342445374
1747258310.491064,994,0.0025046709924936295
1747258310.7325072,995,0.01700000837445259
1747258310.9802525,996,0.0009110439568758011
1747258311.4509928,998,0.01529187522828579
1747258311.6817572,999,0.025470921769738197
1747258312.1500576,1001,0.03335798531770706
1747258312.3831327,1002,0.011740133166313171
1747258312.6156306,1003,0.0252720694988966
1747258312.85029,1004,0.013924408704042435
1747258313.087376,1005,0.015364494174718857
1747258313.319342,1006,0.015715379267930984
1747258314.4921274,1011,0.007156204432249069
1747258314.9652262,1013,0.039245180785655975
1747258315.4373863,1015,0.004804331809282303
1747258315.6707413,1016,0.011433036997914314
1747258315.9044414,1017,0.021870484575629234
1747258317.0872483,1022,0.015936238691210747
1747258318.0355353,1026,0.021502859890460968
1747258318.5084865,1028,0.013185016810894012
1747258318.7438154,1029,0.010004273615777493
1747258320.149706,1035,0.0025921370834112167
1747258320.3825715,1036,0.027564749121665955
1747258320.6173944,1037,0.0014150813221931458
1747258320.8523123,1038,0.05586657673120499
1747258321.087398,1039,0.06706766784191132
1747258322.029143,1043,0.010668093338608742
1747258322.4948559,1045,0.007662655785679817
1747258322.7266822,1046,0.001305360347032547
1747258324.1453965,1052,0.038627274334430695
1747258324.3821461,1053,0.014750093221664429
1747258325.0860858,1056,0.014571357518434525
1747258325.5547426,1058,0.03765449300408363
1747258325.790776,1059,0.012370292097330093
1747258326.0234013,1060,0.010170157998800278
1747258326.492077,1062,0.013495273888111115
1747258327.1983874,1065,0.020491644740104675
1747258327.4318779,1066,0.0025463923811912537
1747258327.66551,1067,0.007811739109456539
1747258328.1317668,1069,0.009751446545124054
1747258328.365458,1070,0.021200552582740784
1747258328.6002834,1071,0.016691220924258232
1747258328.8353946,1072,0.012541407719254494
1747258329.0713422,1073,0.002457108348608017
1747258329.3064508,1074,0.0071653882041573524
1747258330.0089374,1077,0.08182821422815323
1747258330.241298,1078,0.01733909174799919
1747258330.7103531,1080,0.031041858717799187
1747258330.9429781,1081,0.004647346213459969
1747258331.1745067,1082,0.007459608837962151
1747258331.8856626,1085,0.0013672132045030594
1747258332.1387923,1086,0.005617862567305565
1747258332.3771083,1087,0.031247582286596298
1747258333.3178859,1091,0.06106012687087059
1747258333.55774,1092,0.024562906473875046
1747258333.7915828,1093,0.029903369024395943
1747258334.9823656,1098,0.0028703082352876663
1747258335.4501023,1100,0.016828428953886032
1747258335.915762,1102,0.012744281440973282
1747258336.1500652,1103,0.028086017817258835
1747258336.3852324,1104,0.02786385640501976
1747258337.0800014,1107,0.005581006407737732
1747258337.313437,1108,0.015280833467841148
1747258337.5461984,1109,0.026240672916173935
1747258337.7846022,1110,0.021022001281380653
1747258338.0166256,1111,0.014524642378091812
1747258338.2525089,1112,0.06062919646501541
1747258338.484596,1113,0.013626348227262497
1747258338.7218843,1114,0.009509743191301823
1747258339.1919446,1116,0.016538679599761963
1747258339.9323466,1119,0.005639954470098019
1747258340.3988545,1121,0.002873852849006653
1747258340.63773,1122,0.0016191508620977402
1747258341.3579092,1125,0.01932823657989502
1747258341.5937154,1126,0.0037299897521734238
1747258342.0742056,1128,0.020559344440698624
1747258342.3104002,1129,0.004004292190074921
1747258342.5487237,1130,0.06839311867952347
1747258342.7926261,1131,0.017697280272841454
1747258343.034118,1132,0.038619495928287506
1747258343.5028634,1134,0.002350853756070137
1747258343.734848,1135,0.051146067678928375
1747258343.9667385,1136,0.007901957258582115
1747258344.6681275,1139,0.007195679470896721
1747258345.375639,1142,0.021888695657253265
1747258346.0829906,1145,0.0023047663271427155
1747258346.3217936,1146,0.006326932460069656
1747258346.7978919,1148,0.17489054799079895
1747258347.0415368,1149,0.10522409528493881
1747258347.279815,1150,0.0024432018399238586
1747258347.5145018,1151,0.023209821432828903
1747258347.750161,1152,0.011552110314369202
1747258347.98681,1153,0.02122243493795395
1747258348.4615395,1155,0.01362014189362526
1747258349.641939,1160,0.023399053141474724
1747258350.1090791,1162,0.00018763728439807892
1747258350.581013,1164,0.007390925660729408
1747258351.0424826,1166,0.012059280648827553
1747258351.278138,1167,0.038725387305021286
1747258352.6776037,1173,0.05890541151165962
1747258352.9101183,1174,0.016605574637651443
1747258353.3791463,1176,0.005379028618335724
1747258353.6103625,1177,0.014472892507910728
1747258353.8419409,1178,0.0015235282480716705
1747258354.8054628,1182,0.02957385964691639
1747258355.2704396,1184,0.0008966978639364243
1747258355.7357357,1186,0.006801243871450424
1747258356.2007985,1188,0.013499022461473942
1747258356.4332378,1189,0.03141411393880844
1747258356.6706803,1190,0.038467418402433395
1747258357.395006,1193,0.04441756010055542
1747258357.6414733,1194,0.03983432054519653
1747258357.8753018,1195,0.032355353236198425
1747258358.3457623,1197,0.04475792497396469
1747258358.5762002,1198,0.017418382689356804
1747258359.265479,1201,0.06337198615074158
1747258359.4971874,1202,0.005438273772597313
1747258360.1824496,1205,0.001008233055472374
1747258360.4096668,1206,0.011638706550002098
1747258360.6369073,1207,0.04618082940578461
1747258361.0926287,1209,0.017806315794587135
1747258362.0033395,1213,0.02732231467962265
1747258362.2340012,1214,0.01165433693677187
1747258362.4646933,1215,0.05334996432065964
1747258362.9252048,1217,0.007786743342876434
1747258363.1544116,1218,0.08840140700340271
1747258364.348827,1223,0.00927092507481575
1747258364.8219814,1225,0.02029622532427311
1747258365.5298736,1228,0.01417139545083046
1747258365.7618809,1229,0.02360788732767105
1747258366.4788435,1232,0.0034462325274944305
1747258366.7113883,1233,0.009344087913632393
1747258367.8909762,1238,0.027254650369286537
1747258368.3583007,1240,0.03547554835677147
1747258368.590632,1241,0.0015129875391721725
1747258368.8260393,1242,0.06533657014369965
1747258369.0582776,1243,0.009354600682854652
1747258369.2921247,1244,0.016298068687319756
1747258369.5263274,1245,0.003233524039387703
1747258369.7591548,1246,0.014084743335843086
1747258370.48247,1249,0.0019179508090019226
1747258370.7198427,1250,0.01923658326268196
1747258370.9577684,1251,0.008006734773516655
1747258371.1917756,1252,0.010027606040239334
1747258371.660499,1254,0.0017543062567710876
1747258372.1303663,1256,0.004936328157782555
1747258372.3653245,1257,0.00047690607607364655
1747258373.069386,1260,0.008895061910152435
1747258373.3027306,1261,0.03904671221971512
1747258374.0050106,1264,0.013045821338891983
1747258374.7299867,1267,0.004654472693800926
1747258375.6931825,1271,0.012804925441741943
1747258376.874382,1276,0.026773516088724136
1747258377.1071663,1277,0.02914245054125786
1747258377.342008,1278,0.03963606059551239
1747258378.2879672,1282,0.008061598055064678
1747258378.9897344,1285,0.0018094293773174286
1747258380.1472912,1290,0.005154723301529884
1747258380.8533385,1293,0.01876833289861679
1747258381.5636108,1296,0.013178734108805656
1747258382.0343013,1298,0.030626852065324783
1747258382.2685354,1299,0.02076408453285694
1747258382.9660008,1302,0.0026063695549964905
1747258383.8972657,1306,0.022983787581324577
1747258384.8236418,1310,0.0036403294652700424
1747258385.760038,1314,0.006423424929380417
1747258385.9927049,1315,0.0027416031807661057
1747258387.160287,1320,0.02598711848258972
1747258387.6330838,1322,0.0013255011290311813
1747258387.8712058,1323,0.008299626410007477
1747258388.3516822,1325,0.00021161511540412903
1747258388.5922787,1326,0.0005359463393688202
1747258389.065814,1328,0.0019784830510616302
1747258390.708729,1335,0.011652268469333649
1747258392.812912,1344,0.025045420974493027
1747258393.0463433,1345,0.010852586477994919
1747258393.5108585,1347,0.0007239561527967453
1747258393.7424402,1348,0.08305322378873825
1747258394.4355996,1351,0.0010864492505788803
1747258394.6676211,1352,0.002748282626271248
1747258395.1298685,1354,0.016108768060803413
1747258396.057571,1358,0.0035963766276836395
1747258396.5220368,1360,0.009259054437279701
1747258397.461049,1364,0.0010877326130867004
1747258397.6943307,1365,0.0006162784993648529
1747258397.9249954,1366,0.019421596080064774
1747258398.1628196,1367,0.016201121732592583
1747258398.3933153,1368,0.016344046220183372
1747258399.3254423,1372,0.019834252074360847
1747258399.5594037,1373,0.006378967314958572
1747258400.02729,1375,0.05015011876821518
1747258400.2633288,1376,0.004775596782565117
1747258401.1884036,1380,0.003175036981701851
1747258402.3595152,1385,0.010394662618637085
1747258402.5924587,1386,0.012647615745663643
1747258403.524953,1390,0.011133307591080666
1747258404.2309315,1393,0.0016590654850006104
1747258404.934762,1396,0.011175896972417831
1747258405.1746583,1397,0.0634477511048317
1747258405.6512222,1399,0.002771679311990738
1747258405.8850327,1400,0.010157255455851555
1747258406.5936005,1403,0.006358129903674126
1747258407.0639458,1405,0.010582558810710907
1747258408.9367766,1413,0.001666489988565445
1747258409.6344028,1416,0.03292786329984665
1747258409.8693867,1417,0.002750348299741745
1747258410.3379855,1419,0.017204713076353073
1747258410.8223724,1421,0.0006752070039510727
1747258411.0606499,1422,0.01597732864320278
1747258413.1742792,1431,0.00929737277328968
1747258413.4090767,1432,0.0006009768694639206
1747258414.3454742,1436,0.0010084249079227448
1747258414.8236265,1438,0.005841230973601341
1747258415.0606802,1439,0.02188045345246792
1747258415.2953508,1440,0.0025753192603588104
1747258415.5277457,1441,0.010618703439831734
1747258416.2312648,1444,0.0005293246358633041
1747258416.6977577,1446,0.0054642632603645325
1747258416.9280002,1447,0.0008063111454248428
1747258417.158481,1448,0.001683104783296585
1747258417.3894987,1449,0.006675880402326584
1747258417.6287,1450,0.0005503743886947632
1747258417.8639274,1451,0.0010787565261125565
1747258418.101152,1452,0.03229653835296631
1747258418.564813,1454,0.01659572310745716
1747258418.795263,1455,0.00022710859775543213
1747258419.0253706,1456,0.0022953394800424576
1747258419.2555597,1457,0.001802835613489151
1747258419.48408,1458,0.04187166690826416
1747258419.712324,1459,0.00033240579068660736
1747258419.940932,1460,0.0007432028651237488
1747258420.1691163,1461,0.02448352798819542
1747258420.6313987,1463,0.0005090367048978806
1747258422.3377964,1470,0.0002031475305557251
1747258423.0437398,1473,0.02109169401228428
1747258423.2770007,1474,0.002140272408723831
1747258423.735649,1476,0.003566507250070572
1747258423.9655244,1477,0.040271397680044174
1747258424.8843806,1481,0.007872464135289192
1747258425.1200845,1482,0.0016221832484006882
1747258425.3504264,1483,0.004228735342621803
1747258426.2729352,1487,0.0085163414478302
1747258426.5032115,1488,0.03200647234916687
1747258426.7314095,1489,0.09872362017631531
1747258426.9636524,1490,0.0002617165446281433
1747258427.1987343,1491,0.025117654353380203
1747258427.6610346,1493,0.006039204075932503
1747258427.8906975,1494,0.007044440135359764
1747258428.8203287,1498,0.013023016974329948
1747258429.051296,1499,0.002212490886449814
1747258429.284301,1500,0.0029756762087345123
1747258429.7537696,1502,0.0018283240497112274
1747258430.4568198,1505,0.0003798343241214752
1747258431.40259,1509,0.00013083219528198242
1747258431.6376534,1510,0.0015711840242147446
1747258431.8690295,1511,0.009651144966483116
1747258432.3351748,1513,0.02008766680955887
1747258432.8032103,1515,0.05516553670167923
1747258433.064898,1516,0.008569316007196903
1747258434.7174115,1523,0.010809608735144138
1747258435.4415045,1526,0.0016896408051252365
1747258435.9290967,1528,0.03479022532701492
1747258437.3424532,1534,0.005947519093751907
1747258438.0693634,1537,0.036269284784793854
1747258438.3149397,1538,0.0005538761615753174
1747258439.0535545,1541,0.008963692933321
1747258440.0107145,1545,0.004947474226355553
1747258440.476253,1547,0.002502070739865303
1747258440.7103717,1548,0.001932147890329361
1747258441.4163494,1551,0.0008370764553546906
1747258441.650077,1552,0.0027695000171661377
1747258441.8920765,1553,0.005567863583564758
1747258442.357937,1555,0.00026522204279899597
1747258442.83273,1557,0.010306861251592636
1747258444.0031211,1562,0.0053383298218250275
1747258444.4718058,1564,0.03629887104034424
1747258444.7091746,1565,0.004030741751194
1747258444.9384236,1566,0.006332112476229668
1747258445.3989534,1568,0.003480929881334305
1747258445.8619413,1570,0.0016137361526489258
1747258446.091317,1571,0.03770909458398819
1747258446.320655,1572,0.01584625244140625
1747258446.5493658,1573,0.0010982640087604523
1747258447.2417498,1576,0.002975352108478546
1747258447.7012806,1578,0.0018617045134305954
1747258447.9324532,1579,0.08986688405275345
1747258448.1641467,1580,0.004869192838668823
1747258448.3962524,1581,0.001668579876422882
1747258448.6283538,1582,0.009437814354896545
1747258449.322873,1585,0.002530548721551895
1747258450.488804,1590,0.0007699616253376007
1747258451.6495538,1595,0.0018170177936553955
1747258451.8880837,1596,0.028828982263803482
1747258452.1308396,1597,0.0016118958592414856
1747258453.0731506,1601,0.01546526700258255
1747258453.3076084,1602,0.021266072988510132
1747258453.54184,1603,0.011828413233160973
1747258455.1818905,1610,0.05478770285844803
1747258455.4162343,1611,0.0003362223505973816
1747258455.881402,1613,0.026573853567242622
1747258456.1178005,1614,0.0004982873797416687
1747258456.582308,1616,0.012296168133616447
1747258457.5174263,1620,0.0016372688114643097
1747258457.9918272,1622,0.02841937355697155
1747258458.4643917,1624,0.00429963693022728
1747258458.9305408,1626,0.016591127961874008
1747258459.1636426,1627,0.0124356709420681
1747258460.1037962,1631,0.0031199678778648376
1747258461.0223398,1635,0.022921619936823845
1747258461.2621882,1636,0.002583784982562065
1747258461.502432,1637,0.031375519931316376
1747258461.7324238,1638,0.03246099874377251
1747258462.1963127,1640,0.03922497108578682
1747258462.426717,1641,0.0003843046724796295
1747258463.609145,1646,0.012978697195649147
1747258463.8470125,1647,0.00870213657617569
1747258464.3227553,1649,0.0010542869567871094
1747258464.7918541,1651,0.006409820169210434
1747258465.024138,1652,0.0010120123624801636
1747258465.2576058,1653,0.0031380336731672287
1747258465.4893672,1654,0.029286736622452736
1747258465.9747245,1656,0.006433907896280289
1747258466.4466827,1658,0.007433703169226646
1747258467.4001389,1662,0.008754128590226173
1747258467.8701246,1664,0.014538679271936417
1747258468.343904,1666,0.014409616589546204
1747258469.0408247,1669,0.0028101056814193726
1747258469.2750988,1670,0.02330845780670643
1747258470.2146215,1674,0.0024463534355163574
1747258470.9093752,1677,0.015005111694335938
1747258471.3859308,1679,0.0002582818269729614
1747258471.6185987,1680,0.001562800258398056
1747258471.8558037,1681,0.036528781056404114
1747258472.0859451,1682,0.01926296390593052
1747258472.8312843,1685,0.00020168349146842957
1747258473.0638943,1686,0.009973008185625076
1747258473.2996216,1687,0.0020587649196386337
1747258473.5303373,1688,0.0009313058108091354
1747258473.7655902,1689,0.0005679316818714142
1747258473.9997437,1690,6.808154284954071e-05
1747258474.705885,1693,0.013522515073418617
1747258474.9372616,1694,0.00017968937754631042
1747258475.1705241,1695,0.015097780153155327
1747258475.6378999,1697,7.782876491546631e-05
1747258475.8763623,1698,0.023521076887845993
1747258476.1078737,1699,0.028394822031259537
1747258476.3376472,1700,0.02784307301044464
1747258476.8222394,1702,0.0002089235931634903
1747258477.3015125,1704,0.007509557530283928
1747258478.0208774,1707,0.021958662196993828
1747258478.4939568,1709,0.030802931636571884
1747258478.7286367,1710,0.047256700694561005
1747258478.9617538,1711,0.007557263597846031
1747258479.1948123,1712,0.013522133231163025
1747258480.6124423,1718,0.027518734335899353
1747258480.8501487,1719,0.005144059658050537
1747258481.5675297,1722,0.017416775226593018
1747258481.8071547,1723,0.005791977047920227
1747258482.0391412,1724,2.450309693813324e-05
1747258482.275493,1725,0.00043998658657073975
1747258483.4661767,1730,0.024698341265320778
1747258485.3278677,1738,0.0002382919192314148
1747258485.559155,1739,0.0028225667774677277
1747258485.791337,1740,0.0004226360470056534
1747258486.4898884,1743,0.0013500675559043884
1747258486.9495502,1745,0.00031165406107902527
1747258487.6377063,1748,0.007290080189704895
1747258487.8803601,1749,0.0001387074589729309
1747258488.1088169,1750,7.446855306625366e-05
1747258488.337698,1751,0.0033749453723430634
1747258488.793579,1753,0.00016088411211967468
1747258489.0208197,1754,0.03133558854460716
1747258489.7041106,1757,0.0021367259323596954
1747258490.854386,1762,0.007117141038179398
1747258491.082048,1763,0.014254054054617882
1747258491.5410252,1765,0.0033820979297161102
1747258491.774459,1766,0.008842678740620613
1747258492.2397094,1768,0.003986075520515442
1747258493.8989673,1775,0.00021280907094478607
1747258494.1390502,1776,0.0031654611229896545
1747258494.37694,1777,0.013032035902142525
1747258495.084023,1780,0.00042014941573143005
1747258495.3216414,1781,0.006085515022277832
1747258496.017652,1784,0.0008008591830730438
1747258496.251615,1785,0.01956317573785782
1747258496.4816813,1786,0.00013095885515213013
1747258496.7168686,1787,0.019704438745975494
1747258497.1793756,1789,0.0029764212667942047
1747258497.4136517,1790,0.09780198335647583
1747258497.8860834,1792,0.0007113460451364517
1747258498.359318,1794,0.00011964142322540283
1747258498.8245525,1796,0.025158090516924858
1747258499.0626192,1797,0.011251891031861305
1747258499.7831204,1800,0.009521357715129852
1747258500.2611442,1802,0.0012284666299819946
1747258500.5058293,1803,0.030504487454891205
1747258500.75062,1804,0.0044058337807655334
1747258501.740284,1808,0.02680535987019539
1747258502.2338169,1810,0.0007218159735202789
1747258503.1956842,1814,0.0021053291857242584
1747258503.6767414,1816,0.03764062002301216
1747258504.153362,1818,0.009989675134420395
1747258504.3958397,1819,0.0006009973585605621
1747258505.3529472,1823,0.0012667216360569
1747258506.0680172,1826,0.0022479332983493805
1747258506.3107193,1827,0.007521100342273712
1747258506.7864215,1829,0.000413503497838974
1747258507.0360274,1830,0.0038861893117427826
1747258507.5178938,1832,0.017871106043457985
1747258507.7569387,1833,0.07512392103672028
1747258508.0068803,1834,0.015318244695663452
1747258508.4838765,1836,0.0014891251921653748
1747258508.723802,1837,0.053758084774017334
1747258508.9634376,1838,0.02784884348511696
1747258510.3663335,1844,0.03796917200088501
1747258510.6006835,1845,0.013460470363497734
1747258510.8334544,1846,0.0019519757479429245
1747258511.0665684,1847,0.00752454437315464
1747258511.2990744,1848,0.0024284813553094864
1747258512.0020294,1851,0.001486845314502716
1747258512.466156,1853,0.003697415813803673
1747258513.16531,1856,0.0230860635638237
1747258514.0952876,1860,0.0017064772546291351
1747258515.0259187,1864,0.0135487737134099
1747258515.2567332,1865,0.0005904212594032288
1747258515.48858,1866,0.00022229179739952087
1747258515.7280116,1867,0.00020688772201538086
1747258516.6845474,1871,0.0006672441959381104
1747258516.9212203,1872,0.020742878317832947
1747258517.1536863,1873,0.018828604370355606
1747258517.3860688,1874,0.0011799521744251251
1747258517.6152906,1875,0.010918892920017242
1747258518.0749533,1877,0.004670724272727966
1747258518.533041,1879,0.0435081347823143
1747258518.7608042,1880,0.001541130244731903
1747258519.447055,1883,0.02284807711839676
1747258519.674666,1884,0.07075534760951996
1747258520.1292956,1886,0.005774598568677902
1747258520.5841255,1888,0.0026583634316921234
1747258521.0412836,1890,0.0013181734830141068
1747258521.271328,1891,0.03075665794312954
1747258522.193606,1895,0.0024161189794540405
1747258523.1155255,1899,0.008237354457378387
1747258523.5798044,1901,0.017622660845518112
1747258523.810352,1902,0.013649780303239822
1747258524.7423537,1906,0.0009390320628881454
1747258525.212745,1908,0.0013620853424072266
1747258525.4453843,1909,0.0053133610635995865
1747258525.6843095,1910,0.010422233492136002
1747258526.3951528,1913,0.008418038487434387
1747258527.1013985,1916,0.02498873695731163
1747258527.5591285,1918,0.039242736995220184
1747258528.9732072,1924,0.014674585312604904
1747258529.2052033,1925,0.01424957811832428
1747258529.4394608,1926,5.924701690673828e-05
1747258529.9112217,1928,0.00015391036868095398
1747258530.1445448,1929,0.010518863797187805
1747258530.833068,1932,5.4892152547836304e-05
1747258531.532396,1935,0.03575070947408676
1747258531.7622232,1936,0.05673299729824066
1747258532.4503462,1939,0.0049857497215271
1747258532.6820834,1940,0.012769661843776703
1747258532.9107213,1941,0.024124694988131523
1747258533.1529546,1942,0.00030037760734558105
1747258533.8704386,1945,9.953603148460388e-05
1747258534.372142,1947,0.0006084628403186798
1747258535.0879288,1950,0.0004549790173768997
1747258535.3248122,1951,0.009017795324325562
1747258535.7877057,1953,0.025034230202436447
1747258536.4849613,1956,0.00040375441312789917
1747258537.428151,1960,4.795566201210022e-05
1747258537.6660454,1961,0.0006505697965621948
1747258537.9031525,1962,0.0007975231856107712
1747258538.1446288,1963,0.01853257417678833
1747258538.3816411,1964,0.0011106505990028381
1747258538.8522494,1966,0.003306053578853607
1747258539.093517,1967,0.03040219284594059
1747258539.3273716,1968,0.026977766305208206
1747258539.5601385,1969,0.011745058000087738
1747258540.9637187,1975,0.0127974022179842
1747258541.4251204,1977,0.014250723645091057
1747258541.6559153,1978,0.0026679672300815582
1747258541.8874173,1979,0.02267945185303688
1747258542.1192427,1980,0.09921585768461227
1747258542.350177,1981,0.00988316535949707
1747258542.5825665,1982,0.0035338178277015686
1747258542.8131056,1983,0.0006830785423517227
1747258543.2816384,1985,9.33520495891571e-05
1747258543.7534776,1987,0.00014771893620491028
1747258544.000244,1988,0.015382498502731323
1747258544.237438,1989,0.0009191539138555527
1747258544.7011333,1991,0.005374575033783913
1747258544.9492707,1992,0.0008351486176252365
1747258545.183814,1993,0.010917410254478455
1747258545.643046,1995,0.03175274655222893
1747258546.5741568,1999,0.0025260355323553085


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_52_785586-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258079.9547276,0,0.07515037059783936
1747258080.6729546,3,0.12109199166297913
1747258080.9093065,4,3.2583861351013184
1747258082.3248684,10,2.6532998085021973
1747258082.5682838,11,1.8281458616256714
1747258083.278981,14,1.7240550518035889
1747258083.5223916,15,-0.012015147134661674
1747258084.2315803,18,1.8035961389541626
1747258084.4622684,19,-0.05782899633049965
1747258084.6902823,20,1.1523417234420776
1747258085.1522863,22,-0.013171594589948654
1747258085.3840399,23,1.4509872198104858
1747258086.0761614,26,1.3300541639328003
1747258086.3060303,27,2.1962077617645264
1747258087.6896257,33,0.4237271249294281
1747258088.3996687,36,0.904700756072998
1747258088.639999,37,0.45628947019577026
1747258088.870466,38,0.12894079089164734
1747258089.10147,39,0.5752798318862915
1747258089.3368835,40,0.293434739112854
1747258090.9633126,47,0.4713592231273651
1747258091.1929336,48,0.2497168779373169
1747258091.422646,49,0.38953065872192383
1747258091.9054282,51,0.6576511859893799
1747258092.139324,52,0.3073781728744507
1747258092.6396446,54,0.33920925855636597
1747258093.3723133,57,0.21641524136066437
1747258094.118623,60,0.2403465360403061
1747258094.363935,61,0.3853982090950012
1747258094.6117258,62,0.3869306147098541
1747258094.8530204,63,0.22290073335170746
1747258095.3341873,65,0.4233776032924652
1747258095.5767097,66,0.31016749143600464
1747258095.8119013,67,0.752075731754303
1747258096.061177,68,0.4776139259338379
1747258096.5457664,70,0.337054967880249
1747258096.8002276,71,0.292993426322937
1747258098.2563214,77,0.24807438254356384
1747258098.7372634,79,0.8847897052764893
1747258098.9849102,80,0.5933992266654968
1747258099.478838,82,0.3515498638153076
1747258099.719534,83,0.2736850678920746
1747258100.2043173,85,0.21445871889591217
1747258101.2047195,89,0.5555394291877747
1747258101.44861,90,0.618507981300354
1747258102.6449053,95,0.1925579011440277
1747258103.581566,99,0.17299851775169373
1747258103.8169363,100,0.21139061450958252
1747258104.5318313,103,0.2822127640247345
1747258105.2322907,106,0.3347189426422119
1747258105.4624546,107,0.5477762222290039
1747258105.9308975,109,0.24389992654323578
1747258107.1044025,114,0.656299889087677
1747258107.570415,116,0.3397022783756256
1747258108.7526484,121,0.3195834755897522
1747258109.744691,125,0.5196240544319153
1747258109.9889202,126,0.3764609098434448
1747258110.4781024,128,0.6358928084373474
1747258110.9754837,130,0.41410350799560547
1747258111.2214487,131,0.24344883859157562
1747258111.4739397,132,0.321438729763031
1747258112.4534342,136,0.48292839527130127
1747258112.6929924,137,0.266727089881897
1747258114.1612585,143,0.28279179334640503
1747258114.408416,144,0.329520583152771
1747258114.8950636,146,0.4916694462299347
1747258115.1332808,147,0.4291672110557556
1747258115.850139,150,0.3356281518936157
1747258117.5261655,157,0.5569568276405334
1747258117.9890563,159,0.40915653109550476
1747258118.221308,160,0.3581445515155792
1747258118.6855834,162,0.571952223777771
1747258119.1530018,164,0.4353652596473694
1747258119.6220994,166,0.32549217343330383
1747258120.5992856,170,0.32725346088409424
1747258120.8348093,171,0.20894664525985718
1747258121.0860572,172,0.36777910590171814
1747258121.7943296,175,0.6702864170074463
1747258122.0329137,176,0.5011711716651917
1747258122.2843025,177,0.25713029503822327
1747258122.531834,178,0.3283427655696869
1747258123.0091138,180,0.3910644054412842
1747258123.2465763,181,0.49388793110847473
1747258123.9565215,184,0.28858280181884766
1747258124.194135,185,0.3014511168003082
1747258124.4410706,186,0.3490535318851471
1747258125.1502159,189,0.3229508697986603
1747258125.3902683,190,0.3010499179363251
1747258125.624229,191,0.39790695905685425
1747258125.8583944,192,0.47519078850746155
1747258126.5716496,195,0.7293311953544617
1747258127.5189729,199,0.42365434765815735
1747258127.757287,200,0.34999608993530273
1747258128.2264686,202,0.18771708011627197
1747258128.4594786,203,0.3560698926448822
1747258128.6951704,204,0.3162228763103485
1747258128.927759,205,0.416024774312973
1747258129.3941011,207,0.6248809695243835
1747258129.8624933,209,0.4122626483440399
1747258130.3296285,211,0.686262309551239
1747258130.795982,213,0.5301967859268188
1747258131.2573612,215,0.3403439521789551
1747258131.4901695,216,0.60846346616745
1747258131.9518173,218,0.2834882140159607
1747258132.1859255,219,0.3398585319519043
1747258132.4168231,220,0.4043831527233124
1747258132.6479077,221,0.4493483006954193
1747258132.88254,222,0.29110535979270935
1747258133.36389,224,0.47774192690849304
1747258133.6132274,225,0.34718090295791626
1747258134.557743,229,0.40274402499198914
1747258136.036509,235,0.26260340213775635
1747258136.5205042,237,0.484270840883255
1747258136.7547567,238,0.35996004939079285
1747258136.9878376,239,0.4949222207069397
1747258137.4579177,241,0.2810620367527008
1747258137.6973546,242,1.0854626893997192
1747258138.1786945,244,0.3085342049598694
1747258138.4182968,245,0.5881126523017883
1747258138.6534574,246,0.603501558303833
1747258138.8872995,247,0.5662892460823059
1747258140.084517,252,0.3954143524169922
1747258140.3202317,253,0.4358104467391968
1747258140.5550756,254,0.5849699378013611
1747258141.29098,257,0.4766327738761902
1747258141.5361028,258,0.5667576193809509
1747258141.7751439,259,0.6760849356651306
1747258142.0172963,260,0.4861234724521637
1747258142.4968283,262,0.4155128002166748
1747258144.394445,270,0.58920818567276
1747258144.6274056,271,0.3520636558532715
1747258145.3302946,274,0.29224100708961487
1747258145.563708,275,0.46542343497276306
1747258145.7984967,276,0.6330115795135498
1747258146.274172,278,0.9580099582672119
1747258146.742459,280,0.5375822186470032
1747258147.2115428,282,0.5775243043899536
1747258147.4465208,283,0.46128419041633606
1747258147.930894,285,0.3048757314682007
1747258148.3983989,287,0.5725299715995789
1747258148.6337924,288,0.6098030805587769
1747258149.100981,290,0.4987717866897583
1747258150.2681954,295,0.5870557427406311
1747258150.5005143,296,0.4469195008277893
1747258150.7328568,297,0.31105977296829224
1747258150.9668856,298,0.33239519596099854
1747258152.3795195,304,0.4712313711643219
1747258152.8434553,306,0.6250885128974915
1747258153.3088672,308,0.7720639109611511
1747258153.5407557,309,1.1756770610809326
1747258154.2421517,312,0.6917896270751953
1747258154.4776838,313,0.4569665193557739
1747258155.1760821,316,0.38013848662376404
1747258155.6428356,318,0.40593287348747253
1747258155.8750584,319,0.5191510319709778
1747258156.5874438,322,0.7775903940200806
1747258157.0565302,324,0.2253415584564209
1747258158.2410405,329,0.45997411012649536
1747258158.484575,330,0.4391416311264038
1747258158.7205799,331,0.46510618925094604
1747258158.9623692,332,0.4471214711666107
1747258160.1370723,337,0.619538426399231
1747258160.3712566,338,0.4566759765148163
1747258160.8357239,340,0.4335253834724426
1747258161.538459,343,0.6708555221557617
1747258161.76962,344,0.5909252166748047
1747258161.9996262,345,1.0496982336044312
1747258162.2304983,346,0.5325907468795776
1747258162.690977,348,0.5078155994415283
1747258163.1568203,350,0.6330569386482239
1747258163.6322594,352,1.108029842376709
1747258163.8728378,353,0.5434730648994446
1747258164.1143978,354,0.5667204856872559
1747258165.0531263,358,0.4130716323852539
1747258165.5206442,360,0.2347930520772934
1747258165.9851635,362,0.4919103980064392
1747258166.2255373,363,0.12369730323553085
1747258166.4631388,364,0.655908465385437
1747258166.6977246,365,0.631999135017395
1747258166.9371607,366,0.5585650205612183
1747258167.176507,367,0.24156048893928528
1747258167.4223862,368,0.6243950128555298
1747258168.876156,374,0.38715681433677673
1747258169.5871944,377,0.3187103271484375
1747258169.8169067,378,0.4795442819595337
1747258171.4532897,385,0.6107134819030762
1747258171.6869323,386,0.4777607023715973
1747258172.6268933,390,0.7552640438079834
1747258172.860117,391,0.4007406532764435
1747258173.0936239,392,0.28227558732032776
1747258173.3274722,393,0.22733555734157562
1747258173.5651078,394,0.5352015495300293
1747258173.7982476,395,0.30796077847480774
1747258174.0344446,396,0.7704415917396545
1747258174.268103,397,0.31559687852859497
1747258174.5076768,398,0.5526878237724304
1747258174.7397904,399,1.4636099338531494
1747258175.2064257,401,0.8524414300918579
1747258175.4404936,402,0.44926387071609497
1747258175.9125056,404,0.4155197739601135
1747258176.854408,408,0.6775444149971008
1747258177.0866153,409,0.40854164958000183
1747258177.7894652,412,0.576447069644928
1747258178.0240304,413,0.6008573174476624
1747258178.2562954,414,0.551360011100769
1747258178.4885845,415,0.8122279644012451
1747258179.185648,418,0.4778044521808624
1747258179.8849177,421,0.6802653074264526
1747258180.1166544,422,1.7817105054855347
1747258180.8219173,425,0.5568411350250244
1747258181.061116,426,0.8224648833274841
1747258182.0566177,430,0.2678503692150116
1747258182.2977765,431,0.39583852887153625
1747258183.016498,434,0.9712401628494263
1747258183.256369,435,0.6306180357933044
1747258183.4953752,436,0.4249230623245239
1747258183.7363214,437,0.4119350016117096
1747258183.9770532,438,0.36703169345855713
1747258184.2179632,439,0.6186791062355042
1747258184.4571786,440,0.4469524621963501
1747258184.6967375,441,1.5993611812591553
1747258185.1737041,443,0.5226317048072815
1747258185.41142,444,0.8873310089111328
1747258185.6487184,445,0.7499932646751404
1747258185.8841183,446,1.1888082027435303
1747258186.817629,450,0.3479163944721222
1747258187.051023,451,1.3322970867156982
1747258187.2855382,452,0.3698635399341583
1747258187.5188332,453,0.6991161108016968
1747258187.7556863,454,0.7235110998153687
1747258188.229784,456,1.8409453630447388
1747258188.7030082,458,1.108200192451477
1747258189.1760497,460,0.3583471477031708
1747258189.409694,461,1.786213755607605
1747258190.1191275,464,0.24583573639392853
1747258190.3551247,465,3.23276686668396
1747258190.5913384,466,0.22771556675434113
1747258191.064042,468,0.6663685441017151
1747258191.5392401,470,0.3823717534542084
1747258192.491213,474,0.5267557501792908
1747258192.7256618,475,1.4015467166900635
1747258193.4264266,478,0.7315565943717957
1747258193.6590216,479,0.5421932935714722
1747258193.893283,480,0.7052745223045349
1747258194.1250784,481,0.5746884346008301
1747258194.3646004,482,0.5998934507369995
1747258194.5984483,483,0.5815099477767944
1747258194.8337722,484,1.024852991104126
1747258195.3031516,486,0.3220478892326355
1747258195.5402246,487,0.42927730083465576
1747258195.7737203,488,0.5369202494621277
1747258196.0087523,489,1.6211708784103394
1747258196.4893644,491,0.982510507106781
1747258197.197735,494,0.937645673751831
1747258198.134284,498,0.5921728610992432
1747258198.8469024,501,0.6398985385894775
1747258199.0821521,502,1.0045051574707031
1747258199.3159914,503,0.6873401403427124
1747258200.0224838,506,0.2983446419239044
1747258200.4897506,508,0.5336605310440063
1747258200.7251902,509,0.6259675025939941
1747258200.9670615,510,0.5632098913192749
1747258201.2109966,511,0.5772581100463867
1747258201.4553716,512,0.6773954033851624
1747258201.6947238,513,0.458572119474411
1747258201.9281085,514,1.2684004306793213
1747258202.6303675,517,0.7678558826446533
1747258202.8697233,518,0.5018714666366577
1747258203.1066105,519,1.1743223667144775
1747258203.340137,520,0.7904953956604004
1747258204.0360224,523,0.7106586694717407
1747258205.6999474,530,0.8794649839401245
1747258206.4155986,533,0.6326686143875122
1747258206.657288,534,0.6826274394989014
1747258207.1380079,536,0.9352137446403503
1747258207.3740523,537,0.7977632880210876
1747258207.6190784,538,0.5497852563858032
1747258207.8597512,539,0.48416075110435486
1747258208.097649,540,0.8706182837486267
1747258208.5669456,542,0.8743048906326294
1747258208.8003368,543,1.06169855594635
1747258209.033636,544,1.085807204246521
1747258209.5052898,546,0.4057884216308594
1747258209.741095,547,0.47576355934143066
1747258210.4536328,550,0.5914733409881592
1747258210.9340482,552,0.7107623815536499
1747258211.4348595,554,2.9282562732696533
1747258211.683875,555,0.26615285873413086
1747258211.9227273,556,0.5333431959152222
1747258213.390427,562,0.3844295144081116
1747258213.6305792,563,0.7679809331893921
1747258213.8717284,564,0.8659664988517761
1747258214.840722,568,1.343232274055481
1747258215.5621743,571,0.3080402612686157
1747258216.0431576,573,0.6920429468154907
1747258216.7697835,576,1.189605712890625
1747258217.7284977,580,0.6548072695732117
1747258218.6814406,584,1.821595311164856
1747258218.9192166,585,1.0961921215057373
1747258219.1615806,586,0.9353612661361694
1747258219.63562,588,0.37885263562202454
1747258220.1120985,590,1.3362253904342651
1747258220.350517,591,0.6390055418014526
1747258220.587596,592,0.9289231300354004
1747258221.070573,594,0.5331511497497559
1747258221.551372,596,0.7423571944236755
1747258221.7991557,597,0.6853783130645752
1747258222.044973,598,0.6634761095046997
1747258222.2833595,599,0.4169375002384186
1747258222.7904708,601,0.34597423672676086
1747258223.0281234,602,1.5455342531204224
1747258223.2878182,603,0.8196303844451904
1747258223.7853935,605,0.5872281193733215
1747258224.5029871,608,0.5610225200653076
1747258224.9830394,610,0.4366268813610077
1747258225.697487,613,1.0558950901031494
1747258225.9336083,614,1.3922439813613892
1747258226.4024844,616,1.3877484798431396
1747258226.8946097,618,1.4172545671463013
1747258227.378189,620,0.7138761281967163
1747258227.8498845,622,2.312227249145508
1747258228.0836856,623,0.6973440647125244
1747258228.8040473,626,1.0158872604370117
1747258229.2781816,628,0.4787808656692505
1747258229.5124493,629,0.7480742335319519
1747258230.4474344,633,0.5271287560462952
1747258230.9148123,635,1.2864599227905273
1747258231.3849738,637,0.7393366694450378
1747258232.09174,640,0.6062719225883484
1747258232.3259716,641,2.3383796215057373
1747258232.56097,642,0.666761040687561
1747258232.795478,643,0.32936108112335205
1747258233.030841,644,1.4065208435058594
1747258233.2660527,645,1.1629142761230469
1747258234.2017772,649,0.4145530164241791
1747258234.669669,651,0.9372565746307373
1747258234.9016585,652,0.8488001227378845
1747258235.1340606,653,0.7531813383102417
1747258235.3679473,654,0.8946754336357117
1747258235.6018872,655,0.693394124507904
1747258236.2995677,658,1.8682670593261719
1747258236.543281,659,0.40101420879364014
1747258236.7846117,660,0.5045694708824158
1747258238.4478848,667,1.77273428440094
1747258239.146065,670,1.0788980722427368
1747258240.3051329,675,0.75544673204422
1747258240.5364535,676,0.2594584822654724
1747258240.7755802,677,3.7188918590545654
1747258241.4723084,680,0.8096994161605835
1747258241.9462934,682,0.3419400751590729
1747258242.1772377,683,0.5396313071250916
1747258242.4090416,684,3.0072412490844727
1747258243.1048117,687,2.1613028049468994
1747258244.2628014,692,1.8167784214019775
1747258244.7470706,694,3.504164934158325
1747258244.9871275,695,3.436546802520752
1747258245.2159882,696,1.3005950450897217
1747258245.4548929,697,2.465364456176758
1747258245.9323394,699,0.49302345514297485
1747258246.647131,702,1.1655408143997192
1747258246.8816955,703,0.162014439702034
1747258247.3611236,705,0.9012012481689453
1747258248.3011377,709,0.9080599546432495
1747258248.5369425,710,1.4803400039672852
1747258249.0035422,712,3.465568780899048
1747258249.7051437,715,1.969660997390747
1747258250.172854,717,0.8958876132965088
1747258250.638892,719,1.8172959089279175
1747258250.8722491,720,1.934719204902649
1747258251.104958,721,0.9110058546066284
1747258251.5681045,723,1.5429093837738037
1747258252.0334485,725,1.0354372262954712
1747258252.2658868,726,0.8205913305282593
1747258252.5058978,727,4.182248115539551
1747258252.7376492,728,0.6693660616874695
1747258252.9690173,729,3.499577760696411
1747258253.440628,731,1.1301206350326538
1747258253.669605,732,0.4499320685863495
1747258253.9057093,733,0.6468388438224792
1747258255.0838315,738,1.0648305416107178
1747258255.3146107,739,2.8482253551483154
1747258255.545393,740,0.616209089756012
1747258256.0132105,742,0.9865917563438416
1747258256.2441325,743,0.7674273252487183
1747258256.4797425,744,1.1189920902252197
1747258256.7081492,745,1.0676552057266235
1747258258.3189838,752,1.2135850191116333
1747258259.0049827,755,1.5232487916946411
1747258259.2338173,756,0.8320779204368591
1747258259.6949744,758,1.8111079931259155
1747258260.859549,763,1.0098705291748047
1747258261.0919313,764,0.5764556527137756
1747258261.3346329,765,4.1815714836120605
1747258262.056281,768,0.8127455115318298
1747258262.3717794,769,0.20893892645835876
1747258263.0666192,772,1.837501883506775
1747258263.2984474,773,0.29961076378822327
1747258263.7618868,775,1.0577491521835327
1747258264.0017598,776,1.186792254447937
1747258264.4630616,778,0.8980103135108948
1747258264.6963346,779,0.5374996662139893
1747258264.933138,780,1.1261732578277588
1747258265.168605,781,1.4292129278182983
1747258265.4021857,782,0.9009885787963867
1747258266.7818666,788,0.9707267880439758
1747258267.0214303,789,1.1864992380142212
1747258267.4915097,791,1.6618118286132812
1747258267.9589686,793,1.3802622556686401
1747258268.436159,795,0.5772731304168701
1747258268.6736748,796,2.685486316680908
1747258269.3805947,799,4.365721702575684
1747258269.6164162,800,0.3176831007003784
1747258270.578464,804,3.385817527770996
1747258270.8196208,805,2.8732759952545166
1747258271.0680208,806,4.985730171203613
1747258271.2999017,807,3.915947437286377
1747258272.0058322,810,1.278548240661621
1747258272.7085488,813,0.8855308890342712
1747258273.90917,818,1.242692232131958
1747258274.1468973,819,1.2895708084106445
1747258274.631281,821,1.107092261314392
1747258274.875634,822,0.507979691028595
1747258275.1124935,823,1.2261079549789429
1747258275.5796764,825,1.6816396713256836
1747258275.8189175,826,1.6875267028808594
1747258276.0531259,827,0.8084680438041687
1747258276.281993,828,1.2160871028900146
1747258277.2224855,832,1.3472440242767334
1747258277.4571319,833,1.5063425302505493
1747258277.9229846,835,0.4573836326599121
1747258278.1570413,836,2.8870160579681396
1747258278.3916273,837,1.005817174911499
1747258278.863582,839,1.0462218523025513
1747258279.0946534,840,0.7766757011413574
1747258279.7899032,843,1.4265546798706055
1747258280.260525,845,0.48589566349983215
1747258281.4255884,850,0.6426506042480469
1747258281.6580074,851,2.194033622741699
1747258282.3637104,854,0.7451853156089783
1747258283.06026,857,1.793820858001709
1747258283.7555,860,3.1090521812438965
1747258284.2289112,862,1.294052243232727
1747258284.9286768,865,1.3351819515228271
1747258285.168422,866,0.14810775220394135
1747258286.1157932,870,3.1058106422424316
1747258286.3449667,871,1.4238780736923218
1747258288.6838233,881,1.4101967811584473
1747258289.151299,883,5.031157493591309
1747258289.3828812,884,0.4546094536781311
1747258289.614514,885,0.2450217604637146
1747258289.8475091,886,2.014981746673584
1747258290.3167377,888,1.08109450340271
1747258290.7873986,890,0.34137606620788574
1747258291.263058,892,0.337046355009079
1747258291.9664557,895,2.5783512592315674
1747258292.436214,897,0.7701550126075745
1747258292.668532,898,3.6310503482818604
1747258293.3674452,901,1.8537325859069824
1747258293.6080909,902,1.4696131944656372
1747258294.0951805,904,4.158878803253174
1747258294.577223,906,0.6944641470909119
1747258294.8176026,907,1.9144642353057861
1747258295.0536284,908,1.106799840927124
1747258295.5286644,910,0.9980761408805847
1747258295.7651227,911,1.4433614015579224
1747258296.4689982,914,0.7096013426780701
1747258297.4041011,918,1.0043158531188965
1747258297.63694,919,0.4218638837337494
1747258298.1016684,921,0.6705753803253174
1747258298.5698035,923,0.6326231360435486
1747258299.4883487,927,1.1908667087554932
1747258299.7172644,928,0.7563066482543945
1747258299.9449334,929,4.321820259094238
1747258300.1722686,930,1.2745256423950195
1747258300.3996375,931,0.5326688289642334
1747258300.627415,932,2.205914258956909
1747258300.8555038,933,4.11467981338501
1747258301.317215,935,0.3928486108779907
1747258302.2320063,939,3.3796393871307373
1747258302.6876168,941,2.4458394050598145
1747258302.9163957,942,5.693155765533447
1747258303.6176105,945,2.057594060897827
1747258304.5590923,949,1.293822169303894
1747258305.271939,952,1.506874442100525
1747258305.7504864,954,1.0319626331329346
1747258305.9856353,955,4.340010166168213
1747258306.22561,956,1.7199052572250366
1747258307.1681376,960,0.37123218178749084
1747258307.634821,962,0.6444239020347595
1747258307.8671753,963,1.8070166110992432
1747258308.0999308,964,0.7177996039390564
1747258308.3332458,965,0.7121130228042603
1747258308.801883,967,0.7555198073387146
1747258309.0344203,968,4.43231201171875
1747258309.7394304,971,2.063527822494507
1747258310.907281,976,0.975041389465332
1747258311.377091,978,0.7908215522766113
1747258311.6208804,979,2.10782790184021
1747258312.0977435,981,0.4224490225315094
1747258312.3321128,982,0.8614084124565125
1747258313.2808971,986,2.5494801998138428
1747258313.7492478,988,6.930817604064941
1747258313.9806526,989,4.157277584075928
1747258314.2141902,990,0.18361826241016388
1747258314.6781256,992,0.13600315153598785
1747258315.144236,994,2.29685640335083
1747258315.3781574,995,0.8398064970970154
1747258315.613107,996,3.5808868408203125
1747258316.0699873,998,0.3003584146499634
1747258316.304618,999,1.3229749202728271
1747258316.7681744,1001,1.015403151512146
1747258317.0061462,1002,0.6185823678970337
1747258317.2411423,1003,1.1568186283111572
1747258317.477444,1004,1.4640045166015625
1747258317.7124119,1005,1.8999651670455933
1747258317.9463053,1006,0.4032416045665741
1747258319.1336915,1011,0.8064963817596436
1747258319.604282,1013,2.408742666244507
1747258320.0707483,1015,1.2013731002807617
1747258320.3031633,1016,4.584744930267334
1747258320.5426192,1017,1.7745583057403564
1747258321.7242706,1022,4.053581714630127
1747258322.668885,1026,0.9532416462898254
1747258323.1345065,1028,1.0673493146896362
1747258323.3704722,1029,0.9880533218383789
1747258324.7797034,1035,8.238127708435059
1747258325.0110009,1036,0.367170512676239
1747258325.2454789,1037,0.27558377385139465
1747258325.47803,1038,2.5146005153656006
1747258325.7090955,1039,2.173247814178467
1747258326.6421416,1043,0.6608144640922546
1747258327.1073556,1045,3.021409511566162
1747258327.339705,1046,4.684628009796143
1747258328.753009,1052,1.568278431892395
1747258328.9858503,1053,2.2605140209198
1747258329.6862087,1056,1.3435804843902588
1747258330.1527376,1058,0.8249641060829163
1747258330.3872855,1059,3.080974817276001
1747258330.6214147,1060,3.305803060531616
1747258331.0859168,1062,2.3448243141174316
1747258331.799709,1065,1.4345648288726807
1747258332.0343995,1066,0.8416063189506531
1747258332.2759557,1067,2.570929765701294
1747258332.7518048,1069,0.9386687874794006
1747258332.9863615,1070,0.08255104720592499
1747258333.224792,1071,2.414210557937622
1747258333.4578815,1072,2.7181639671325684
1747258333.6987062,1073,3.6506097316741943
1747258333.9313502,1074,3.2115325927734375
1747258334.650877,1077,2.0745811462402344
1747258334.8834574,1078,3.554058313369751
1747258335.3517127,1080,1.4818153381347656
1747258335.5866675,1081,4.760114669799805
1747258335.8234894,1082,0.3117750287055969
1747258336.5253656,1085,7.564435958862305
1747258336.7592926,1086,1.177176594734192
1747258336.9912698,1087,1.1687569618225098
1747258337.9207854,1091,0.6128309369087219
1747258338.1543648,1092,0.9844518303871155
1747258338.3937094,1093,2.2745540142059326
1747258339.5678806,1098,1.5165854692459106
1747258340.0477147,1100,1.9221789836883545
1747258340.5054648,1102,2.7433724403381348
1747258340.742125,1103,0.3653271496295929
1747258340.9770682,1104,0.8141992092132568
1747258341.6798239,1107,2.268317222595215
1747258341.9123201,1108,0.815823495388031
1747258342.1505115,1109,0.7087065577507019
1747258342.3869765,1110,1.9761844873428345
1747258342.6198742,1111,4.883508682250977
1747258342.8549669,1112,1.0101509094238281
1747258343.0854964,1113,2.968642234802246
1747258343.312491,1114,2.387007236480713
1747258343.768393,1116,5.03471040725708
1747258344.4497178,1119,0.29199743270874023
1747258344.9055755,1121,1.1714379787445068
1747258345.1338894,1122,4.256892204284668
1747258345.8240995,1125,2.3087146282196045
1747258346.0571704,1126,1.1421923637390137
1747258346.5270824,1128,0.23672343790531158
1747258346.7580009,1129,0.38824644684791565
1747258346.98588,1130,0.5261902809143066
1747258347.219451,1131,0.20780855417251587
1747258347.4501293,1132,0.44759732484817505
1747258347.9220965,1134,1.4626836776733398
1747258348.1564102,1135,0.8429162502288818
1747258348.3962042,1136,3.9466605186462402
1747258349.1096647,1139,1.7998076677322388
1747258349.8274703,1142,1.8243769407272339
1747258350.543678,1145,1.9688585996627808
1747258350.779445,1146,0.9707483649253845
1747258351.2597415,1148,1.482933521270752
1747258351.5007463,1149,0.3478441834449768
1747258351.7352211,1150,3.4650564193725586
1747258351.973334,1151,1.9620076417922974
1747258352.2179525,1152,4.10024356842041
1747258352.457573,1153,0.5052804350852966
1747258352.919512,1155,1.8589285612106323
1747258354.0876536,1160,0.9517595767974854
1747258354.5505197,1162,0.13841812312602997
1747258355.0154305,1164,0.8961856961250305
1747258355.4805472,1166,0.737262487411499
1747258355.7121184,1167,1.634759783744812
1747258357.1280682,1173,0.613254725933075
1747258357.376035,1174,3.193814277648926
1747258357.8547995,1176,2.3970842361450195
1747258358.0907094,1177,3.2060956954956055
1747258358.3227167,1178,4.668170928955078
1747258359.2630117,1182,2.688646078109741
1747258359.7372687,1184,0.5510696768760681
1747258360.2018244,1186,1.2609971761703491
1747258360.6736655,1188,1.328381061553955
1747258360.9104736,1189,0.2572360336780548
1747258361.150865,1190,0.6807035207748413
1747258361.8616843,1193,0.6203089952468872
1747258362.0998235,1194,1.6968191862106323
1747258362.3334997,1195,0.7668138146400452
1747258362.803624,1197,0.863587498664856
1747258363.0371377,1198,1.9275383949279785
1747258363.7471216,1201,1.1861789226531982
1747258363.9857786,1202,0.43894892930984497
1747258364.7023385,1205,0.9568619728088379
1747258364.9402475,1206,2.10835862159729
1747258365.1840951,1207,0.9672999978065491
1747258365.6700401,1209,2.095054864883423
1747258366.619263,1213,1.3402681350708008
1747258366.851687,1214,3.860808849334717
1747258367.0894747,1215,1.569286823272705
1747258367.561488,1217,2.257474899291992
1747258367.7939203,1218,1.768815279006958
1747258368.9861505,1223,0.5622050166130066
1747258369.4617105,1225,3.151034355163574
1747258370.1682122,1228,1.1692626476287842
1747258370.4040518,1229,0.8680518269538879
1747258371.105622,1232,6.857646465301514
1747258371.338963,1233,2.992341995239258
1747258372.5171077,1238,0.5202876925468445
1747258372.9851687,1240,0.4198319613933563
1747258373.218061,1241,4.617394924163818
1747258373.4518514,1242,3.579679250717163
1747258373.685667,1243,0.5462744832038879
1747258373.9273334,1244,0.8999578356742859
1747258374.163125,1245,0.9014418125152588
1747258374.3949814,1246,2.355562686920166
1747258375.1044393,1249,7.914173603057861
1747258375.3654842,1250,2.747877836227417
1747258375.616486,1251,4.6859893798828125
1747258375.8734148,1252,0.8171470761299133
1747258376.364851,1254,11.233339309692383
1747258376.8371255,1256,0.4656026363372803
1747258377.0704138,1257,0.26166605949401855
1747258377.7887437,1260,0.9618269801139832
1747258378.0204566,1261,1.2976070642471313
1747258378.7174468,1264,2.151066541671753
1747258379.4231937,1267,3.928858757019043
1747258380.365611,1271,8.40703010559082
1747258381.5418258,1276,1.2483434677124023
1747258381.7743394,1277,3.1382968425750732
1747258382.0065718,1278,2.075408458709717
1747258382.9539523,1282,0.27550333738327026
1747258383.6747262,1285,5.264350891113281
1747258384.8377135,1290,1.8735288381576538
1747258385.5407495,1293,1.6306159496307373
1747258386.2529495,1296,2.134551525115967
1747258386.7218077,1298,2.60707426071167
1747258386.9552448,1299,0.32796919345855713
1747258387.6705482,1302,1.4010405540466309
1747258388.6249065,1306,4.394152641296387
1747258389.5651445,1310,0.6030012965202332
1747258390.4925447,1314,5.192156791687012
1747258390.7418017,1315,1.435461401939392
1747258391.896581,1320,6.700451374053955
1747258392.355894,1322,1.198516845703125
1747258392.5857537,1323,6.278130531311035
1747258393.0474856,1325,6.258800983428955
1747258393.2764797,1326,6.154309272766113
1747258393.7359164,1328,6.163502216339111
1747258395.3621264,1335,5.532345771789551
1747258397.4781606,1344,1.1133311986923218
1747258397.708617,1345,10.61735725402832
1747258398.1760824,1347,0.1992298662662506
1747258398.4057028,1348,0.37430262565612793
1747258399.1021311,1351,1.2404309511184692
1747258399.3350694,1352,0.3605371117591858
1747258399.799248,1354,3.3451976776123047
1747258400.7326646,1358,3.858025312423706
1747258401.1966472,1360,0.1311233788728714
1747258402.1306403,1364,0.1623808890581131
1747258402.3625138,1365,9.180248260498047
1747258402.5957956,1366,0.885296642780304
1747258402.8438041,1367,2.1203784942626953
1747258403.0793831,1368,0.815381646156311
1747258404.0145674,1372,2.431758165359497
1747258404.2456102,1373,0.6961728930473328
1747258404.7123697,1375,1.7421162128448486
1747258404.9447649,1376,5.4056878089904785
1747258405.8852158,1380,2.1477298736572266
1747258407.0523102,1385,0.7417489886283875
1747258407.2820334,1386,15.682909965515137
1747258408.230526,1390,0.14566071331501007
1747258408.943795,1393,8.644233703613281
1747258409.6424727,1396,7.6416239738464355
1747258409.8774683,1397,0.4510689377784729
1747258410.3566651,1399,5.011801242828369
1747258410.5951972,1400,5.49496603012085
1747258411.2949789,1403,1.764469861984253
1747258411.7698228,1405,5.817862510681152
1747258413.6428561,1413,5.982485771179199
1747258414.33816,1416,0.36644136905670166
1747258414.5694058,1417,0.8663996458053589
1747258415.0336604,1419,1.0392253398895264
1747258415.5007071,1421,5.538917064666748
1747258415.7311594,1422,4.331709861755371
1747258417.829114,1431,2.2836546897888184
1747258418.061825,1432,0.6064156293869019
1747258418.9980726,1436,10.32833480834961
1747258419.4737282,1438,0.6553805470466614
1747258419.7071006,1439,1.0346488952636719
1747258419.9402306,1440,2.542654037475586
1747258420.172901,1441,0.32604822516441345
1747258420.8730896,1444,2.785454511642456
1747258421.3457088,1446,1.1627036333084106
1747258421.582147,1447,2.220240354537964
1747258421.8267434,1448,1.4022586345672607
1747258422.06114,1449,4.665893077850342
1747258422.2957253,1450,7.432532787322998
1747258422.5292764,1451,7.042252063751221
1747258422.7757137,1452,4.3844380378723145
1747258423.2558086,1454,6.4933247566223145
1747258423.4897203,1455,0.10951677709817886
1747258423.721276,1456,1.2350162267684937
1747258423.9538214,1457,6.031217575073242
1747258424.1863604,1458,4.913522243499756
1747258424.420153,1459,1.7553372383117676
1747258424.6529205,1460,0.6601466536521912
1747258424.885739,1461,2.9741570949554443
1747258425.3505948,1463,10.333516120910645
1747258427.0632422,1470,8.392189979553223
1747258427.7497842,1473,5.631509304046631
1747258427.9787743,1474,8.072117805480957
1747258428.4438055,1476,0.5020951628684998
1747258428.678433,1477,2.454669952392578
1747258429.6275115,1481,0.20361696183681488
1747258429.8627467,1482,9.736858367919922
1747258430.0994065,1483,3.89591908454895
1747258431.0633419,1487,1.0745257139205933
1747258431.3071692,1488,4.609274864196777
1747258431.5373695,1489,2.662543296813965
1747258431.7716186,1490,1.9712936878204346
1747258432.0047839,1491,2.1542751789093018
1747258432.4707904,1493,2.2081854343414307
1747258432.7047927,1494,10.23587417602539
1747258433.6386175,1498,2.755758762359619
1747258433.8703842,1499,5.874011039733887
1747258434.1038308,1500,0.6718271970748901
1747258434.5762937,1502,7.103848934173584
1747258435.2968967,1505,5.616244792938232
1747258436.2991447,1509,4.246151924133301
1747258436.5418315,1510,0.45424166321754456
1747258436.7856865,1511,2.6042635440826416
1747258437.2627144,1513,0.3777552843093872
1747258437.7370322,1515,2.1239371299743652
1747258437.9710927,1516,8.013967514038086
1747258439.6060135,1523,5.3256120681762695
1747258440.3059013,1526,3.786829948425293
1747258440.765316,1528,2.7385332584381104
1747258442.1581507,1534,1.856266736984253
1747258442.8824236,1537,4.372180461883545
1747258443.1170347,1538,7.3642048835754395
1747258443.8208563,1541,4.78166389465332
1747258444.7570255,1545,1.0013213157653809
1747258445.2282112,1547,1.527626872062683
1747258445.4622786,1548,4.046022891998291
1747258446.1619065,1551,6.56214714050293
1747258446.395278,1552,0.807465672492981
1747258446.6271813,1553,7.564330101013184
1747258447.0956953,1555,6.147513389587402
1747258447.5571947,1557,0.6995592713356018
1747258448.7094789,1562,3.724806547164917
1747258449.170033,1564,0.2839961647987366
1747258449.4051921,1565,0.26752960681915283
1747258449.6426063,1566,10.875163078308105
1747258450.1047275,1568,0.36937007308006287
1747258450.5705967,1570,0.11186990141868591
1747258450.7997055,1571,1.659895420074463
1747258451.0332072,1572,0.5602749586105347
1747258451.269955,1573,4.484837055206299
1747258451.966366,1576,9.745203018188477
1747258452.4285505,1578,5.834921836853027
1747258452.6639285,1579,0.32722029089927673
1747258452.9004288,1580,3.9676241874694824
1747258453.1355348,1581,4.339910507202148
1747258453.3700273,1582,0.2257663756608963
1747258454.0688128,1585,2.431687831878662
1747258455.2318475,1590,6.812274932861328
1747258456.3969488,1595,4.61779260635376
1747258456.6277514,1596,0.30452004075050354
1747258456.862275,1597,2.876734733581543
1747258457.8106697,1601,8.005484580993652
1747258458.05201,1602,0.3383994698524475
1747258458.2897892,1603,2.5919735431671143
1747258459.952665,1610,7.181874752044678
1747258460.1874819,1611,1.5500140190124512
1747258460.6615057,1613,0.2026214748620987
1747258460.8926978,1614,1.830324649810791
1747258461.3553836,1616,5.017161846160889
1747258462.2962506,1620,1.6081297397613525
1747258462.7636168,1622,0.3498014509677887
1747258463.23495,1624,1.3884739875793457
1747258463.7066827,1626,4.990197658538818
1747258463.9385548,1627,1.3069919347763062
1747258464.8750045,1631,0.5782158970832825
1747258465.8110864,1635,5.305646896362305
1747258466.0443294,1636,5.526757717132568
1747258466.2884781,1637,1.2661322355270386
1747258466.5215235,1638,2.3671674728393555
1747258466.9873738,1640,0.5909813642501831
1747258467.2195625,1641,5.77874755859375
1747258468.4055629,1646,0.053859561681747437
1747258468.637522,1647,1.5623791217803955
1747258469.1047964,1649,7.944068431854248
1747258469.575489,1651,5.163026809692383
1747258469.8077338,1652,1.2447577714920044
1747258470.0399861,1653,1.8519721031188965
1747258470.2726827,1654,0.49006137251853943
1747258470.7417948,1656,7.710517883300781
1747258471.2102966,1658,9.536406517028809
1747258472.14282,1662,1.9974865913391113
1747258472.611999,1664,6.300796031951904
1747258473.0756307,1666,0.615698516368866
1747258473.7711773,1669,0.7800731062889099
1747258474.0012658,1670,7.006588459014893
1747258474.9246879,1674,8.413458824157715
1747258475.6192071,1677,8.13070011138916
1747258476.0817266,1679,3.7067646980285645
1747258476.3129215,1680,5.499190807342529
1747258476.5439951,1681,0.13040034472942352
1747258476.7757933,1682,5.6426825523376465
1747258477.4713125,1685,7.904216289520264
1747258477.705574,1686,3.4739086627960205
1747258477.9492803,1687,6.828343391418457
1747258478.1836839,1688,0.8619557023048401
1747258478.4258435,1689,13.2557373046875
1747258478.6633158,1690,4.867753028869629
1747258479.3524094,1693,6.201196670532227
1747258479.582602,1694,5.286584377288818
1747258479.8146207,1695,13.976219177246094
1747258480.2821348,1697,0.38900026679039
1747258480.522806,1698,11.682435035705566
1747258480.7597563,1699,0.0437338761985302
1747258480.9968004,1700,3.7643039226531982
1747258481.4632566,1702,3.3367486000061035
1747258481.9645565,1704,1.1576875448226929
1747258482.6873007,1707,3.2305965423583984
1747258483.1764534,1709,6.890702247619629
1747258483.4209135,1710,2.1679604053497314
1747258483.6570265,1711,6.628684997558594
1747258483.8897297,1712,3.1146841049194336
1747258485.2889848,1718,6.275794506072998
1747258485.520954,1719,8.852783203125
1747258486.236737,1722,12.772469520568848
1747258486.4771986,1723,0.6879788637161255
1747258486.711836,1724,6.389984130859375
1747258486.9492817,1725,10.283166885375977
1747258488.1176903,1730,0.6860241293907166
1747258489.984286,1738,13.43721866607666
1747258490.2179315,1739,1.0451703071594238
1747258490.4508646,1740,11.210350036621094
1747258491.1612432,1743,11.359535217285156
1747258491.643547,1745,3.5940465927124023
1747258492.3562794,1748,6.949963569641113
1747258492.5950065,1749,12.028702735900879
1747258492.8301868,1750,10.365302085876465
1747258493.0636845,1751,1.8682167530059814
1747258493.5386224,1753,3.9170773029327393
1747258493.7800446,1754,11.042052268981934
1747258494.4924586,1757,3.3799688816070557
1747258495.661673,1762,5.391465663909912
1747258495.8959856,1763,3.8501968383789062
1747258496.3635874,1765,0.37662503123283386
1747258496.5971158,1766,1.7236114740371704
1747258497.0619926,1768,0.15045465528964996
1747258498.7132823,1775,0.36047473549842834
1747258498.9469008,1776,5.887497901916504
1747258499.1788576,1777,5.2700910568237305
1747258499.8796487,1780,0.5568128228187561
1747258500.1116652,1781,6.856142997741699
1747258500.8114047,1784,10.603959083557129
1747258501.040204,1785,1.1027222871780396
1747258501.270036,1786,10.149935722351074
1747258501.4990745,1787,8.172454833984375
1747258501.9560027,1789,12.770621299743652
1747258502.1837308,1790,2.227820634841919
1747258502.642401,1792,1.536957859992981
1747258503.099762,1794,12.73896598815918
1747258503.5685265,1796,13.843470573425293
1747258503.7996147,1797,0.11627197265625
1747258504.4893253,1800,7.444579124450684
1747258504.9458864,1802,13.290572166442871
1747258505.1755168,1803,1.2371693849563599
1747258505.4080532,1804,0.5341401696205139
1747258506.331454,1808,1.084020972251892
1747258506.8076355,1810,12.502547264099121
1747258507.7533584,1814,0.40373775362968445
1747258508.2323554,1816,0.19299504160881042
1747258508.7069094,1818,5.319788932800293
1747258508.9405496,1819,14.228008270263672
1747258509.8920593,1823,0.9559401869773865
1747258510.603183,1826,1.0286719799041748
1747258510.8417256,1827,1.2532604932785034
1747258511.315611,1829,3.450509548187256
1747258511.5541282,1830,4.058378219604492
1747258512.029238,1832,0.7289940118789673
1747258512.2638137,1833,8.81844711303711
1747258512.501712,1834,8.823843002319336
1747258512.9698591,1836,3.952589988708496
1747258513.204077,1837,8.175634384155273
1747258513.435725,1838,0.33455413579940796
1747258514.895105,1844,0.07910173386335373
1747258515.1412857,1845,0.223364919424057
1747258515.3744547,1846,0.9180377125740051
1747258515.608189,1847,5.435513973236084
1747258515.8532119,1848,0.5453459024429321
1747258516.5628767,1851,7.545444488525391
1747258517.04915,1853,13.726692199707031
1747258517.763586,1856,4.659465789794922
1747258518.7063591,1860,6.364595413208008
1747258519.652006,1864,4.845664978027344
1747258519.8875628,1865,19.557947158813477
1747258520.1207762,1866,1.8637378215789795
1747258520.356743,1867,1.816498041152954
1747258521.3063686,1871,0.9815048575401306
1747258521.54791,1872,1.8192811012268066
1747258521.783571,1873,1.514290452003479
1747258522.0178206,1874,5.809088230133057
1747258522.2509606,1875,4.455982208251953
1747258522.7173734,1877,0.10804639756679535
1747258523.1892433,1879,7.930309295654297
1747258523.425639,1880,2.938727617263794
1747258524.139707,1883,0.6416491270065308
1747258524.380994,1884,4.363719463348389
1747258524.8536353,1886,0.5625157952308655
1747258525.318214,1888,6.681488037109375
1747258525.7907858,1890,11.541732788085938
1747258526.026442,1891,1.4786101579666138
1747258526.9645054,1895,10.158794403076172
1747258527.8862567,1899,0.23657011985778809
1747258528.3430116,1901,4.639300346374512
1747258528.5709357,1902,0.8869417905807495
1747258529.4948747,1906,13.236292839050293
1747258529.9695523,1908,5.192544460296631
1747258530.2051184,1909,1.1428474187850952
1747258530.4378603,1910,3.506655216217041
1747258531.1415796,1913,0.4201846122741699
1747258531.8506665,1916,3.3097164630889893
1747258532.3176076,1918,0.21792535483837128
1747258533.7193663,1924,2.8353800773620605
1747258533.9556098,1925,2.1787543296813965
1747258534.1939359,1926,0.9266601800918579
1747258534.6646118,1928,3.53471040725708
1747258534.9016583,1929,9.678289413452148
1747258535.6069543,1932,5.131191253662109
1747258536.323401,1935,8.29944133758545
1747258536.5589123,1936,2.0814716815948486
1747258537.270002,1939,0.47368496656417847
1747258537.5026147,1940,0.2875415086746216
1747258537.7350442,1941,9.938937187194824
1747258537.967776,1942,0.7688494324684143
1747258538.6769757,1945,0.44640180468559265
1747258539.1494882,1947,8.785496711730957
1747258539.8496835,1950,2.3847601413726807
1747258540.0812535,1951,6.630429267883301
1747258540.5477624,1953,3.4477968215942383
1747258541.2446914,1956,8.099356651306152
1747258542.176832,1960,6.257679462432861
1747258542.4154277,1961,0.4353587329387665
1747258542.655168,1962,1.583657145500183
1747258542.904139,1963,14.062812805175781
1747258543.1498008,1964,0.022303560748696327
1747258543.6232338,1966,1.5279992818832397
1747258543.8643265,1967,6.166690349578857
1747258544.1087136,1968,0.08003168553113937
1747258544.3517113,1969,0.8607184886932373
1747258545.7502942,1975,5.82288932800293
1747258546.2095222,1977,6.606009006500244
1747258546.4452293,1978,11.184822082519531
1747258546.6816673,1979,0.35348862409591675
1747258546.930659,1980,0.07677246630191803
1747258547.171745,1981,12.346346855163574
1747258547.4140272,1982,10.09156322479248
1747258547.6480873,1983,11.519502639770508
1747258548.1229656,1985,8.116724014282227
1747258548.6138237,1987,11.279844284057617
1747258548.8550496,1988,11.198345184326172
1747258549.0857987,1989,3.304494857788086
1747258549.5566318,1991,0.5983550548553467
1747258549.7973113,1992,9.420082092285156
1747258550.0336115,1993,12.057018280029297
1747258550.5115805,1995,4.375209808349609
1747258551.4594738,1999,13.816059112548828


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_52_785586-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258079.9549654,0,0.22545111179351807
1747258080.6731167,3,0.3632759749889374
1747258080.909728,4,9.775157928466797
1747258082.3251758,10,7.959899425506592
1747258082.5685525,11,5.484437465667725
1747258083.2790759,14,5.1721649169921875
1747258083.5225632,15,-0.036045439541339874
1747258084.2317355,18,5.410788536071777
1747258084.4624474,19,-0.17348699271678925
1747258084.6904132,20,3.4570250511169434
1747258085.1524234,22,-0.03951478376984596
1747258085.38417,23,4.352961540222168
1747258086.0763154,26,3.9901623725891113
1747258086.3063524,27,6.588623046875
1747258087.6897564,33,1.271181344985962
1747258088.399801,36,2.714102268218994
1747258088.6401465,37,1.368868350982666
1747258088.8706157,38,0.386822372674942
1747258089.1016033,39,1.7258394956588745
1747258089.3370075,40,0.880304217338562
1747258090.9634316,47,1.414077639579773
1747258091.193057,48,0.7491506338119507
1747258091.4228272,49,1.1685919761657715
1747258091.905649,51,1.9729535579681396
1747258092.1394718,52,0.922134518623352
1747258092.6398735,54,1.0176277160644531
1747258093.3726108,57,0.6492457389831543
1747258094.118927,60,0.7210395932197571
1747258094.364087,61,1.1561946868896484
1747258094.6118252,62,1.1607918739318848
1747258094.853263,63,0.6687021851539612
1747258095.3344455,65,1.2701327800750732
1747258095.5769575,66,0.9305024743080139
1747258095.8120828,67,2.2562272548675537
1747258096.0615587,68,1.4328417778015137
1747258096.5458632,70,1.011164903640747
1747258096.8005128,71,0.878980278968811
1747258098.256541,77,0.7442231178283691
1747258098.737556,79,2.6543691158294678
1747258098.985152,80,1.7801976203918457
1747258099.4790537,82,1.0546495914459229
1747258099.719712,83,0.8210551738739014
1747258100.2045643,85,0.6433761715888977
1747258101.2049284,89,1.6666183471679688
1747258101.4487977,90,1.855523943901062
1747258102.6450968,95,0.5776736736297607
1747258103.5817413,99,0.5189955234527588
1747258103.8172333,100,0.6341718435287476
1747258104.5319726,103,0.8466383218765259
1747258105.2324283,106,1.0041568279266357
1747258105.4625916,107,1.6433286666870117
1747258105.9315162,109,0.7316997647285461
1747258107.1045215,114,1.9688997268676758
1747258107.5705714,116,1.0191068649291992
1747258108.7529154,121,0.9587504267692566
1747258109.744983,125,1.5588722229003906
1747258109.989138,126,1.1293827295303345
1747258110.4784098,128,1.9076783657073975
1747258110.9756653,130,1.2423105239868164
1747258111.221888,131,0.7303465008735657
1747258111.4741702,132,0.964316189289093
1747258112.4536426,136,1.4487851858139038
1747258112.6932356,137,0.8001812696456909
1747258114.1616201,143,0.8483753800392151
1747258114.4086637,144,0.988561749458313
1747258114.8952878,146,1.4750083684921265
1747258115.1337423,147,1.287501573562622
1747258115.850261,150,1.0068844556808472
1747258117.5263288,157,1.6708705425262451
1747258117.9891648,159,1.227469563484192
1747258118.2215824,160,1.07443368434906
1747258118.6857443,162,1.715856671333313
1747258119.1531026,164,1.306095838546753
1747258119.6222374,166,0.9764765501022339
1747258120.5994637,170,0.9817603826522827
1747258120.83504,171,0.6268399357795715
1747258121.086184,172,1.103337287902832
1747258121.7944891,175,2.010859251022339
1747258122.0331984,176,1.5035135746002197
1747258122.284602,177,0.7713909149169922
1747258122.532021,178,0.9850282669067383
1747258123.009282,180,1.1731932163238525
1747258123.2468467,181,1.4816638231277466
1747258123.9567173,184,0.865748405456543
1747258124.1943302,185,0.9043533802032471
1747258124.4412658,186,1.0471606254577637
1747258125.150427,189,0.9688526391983032
1747258125.3904731,190,0.9031497240066528
1747258125.6243827,191,1.193720817565918
1747258125.858588,192,1.425572395324707
1747258126.571812,195,2.1879935264587402
1747258127.5191464,199,1.2709630727767944
1747258127.7576694,200,1.0499882698059082
1747258128.2266452,202,0.5631512403488159
1747258128.4596562,203,1.0682096481323242
1747258128.6953382,204,0.9486685991287231
1747258128.9278908,205,1.2480742931365967
1747258129.3944218,207,1.8746428489685059
1747258129.862612,209,1.2367879152297974
1747258130.3297427,211,2.0587868690490723
1747258130.7961333,213,1.5905903577804565
1747258131.2577386,215,1.0210318565368652
1747258131.490293,216,1.825390338897705
1747258131.9519506,218,0.8504646420478821
1747258132.1860704,219,1.019575595855713
1747258132.4169538,220,1.2131494283676147
1747258132.6480384,221,1.3480448722839355
1747258132.8826787,222,0.8733160495758057
1747258133.3640978,224,1.4332257509231567
1747258133.6137009,225,1.0415427684783936
1747258134.5579677,229,1.208232045173645
1747258136.0367382,235,0.787810206413269
1747258136.5206783,237,1.4528125524520874
1747258136.7549176,238,1.0798801183700562
1747258136.988001,239,1.4847667217254639
1747258137.4581563,241,0.8431861400604248
1747258137.6975496,242,3.2563881874084473
1747258138.1788516,244,0.9256026148796082
1747258138.4185264,245,1.7643380165100098
1747258138.6536112,246,1.810504674911499
1747258138.8875275,247,1.6988677978515625
1747258140.0846727,252,1.1862430572509766
1747258140.3204181,253,1.3074313402175903
1747258140.5552723,254,1.7549097537994385
1747258141.2911863,257,1.4298982620239258
1747258141.5363085,258,1.700272798538208
1747258141.7753818,259,2.028254747390747
1747258142.0175161,260,1.4583704471588135
1747258142.4970305,262,1.2465384006500244
1747258144.3946145,270,1.7676246166229248
1747258144.627597,271,1.0561909675598145
1747258145.3304956,274,0.876723051071167
1747258145.5638976,275,1.3962702751159668
1747258145.798749,276,1.8990347385406494
1747258146.2743256,278,2.8740298748016357
1747258146.7426815,280,1.6127467155456543
1747258147.2117326,282,1.7325729131698608
1747258147.4466898,283,1.3838526010513306
1747258147.9311638,285,0.914627194404602
1747258148.3985422,287,1.7175898551940918
1747258148.6339848,288,1.8294092416763306
1747258149.101154,290,1.496315360069275
1747258150.268373,295,1.761167287826538
1747258150.5006733,296,1.3407585620880127
1747258150.7330701,297,0.9331793189048767
1747258150.967389,298,0.9971855878829956
1747258152.3797088,304,1.413694143295288
1747258152.8436084,306,1.8752655982971191
1747258153.3090613,308,2.3161916732788086
1747258153.5412066,309,3.527031183242798
1747258154.2423127,312,2.075368881225586
1747258154.4778614,313,1.3708995580673218
1747258155.1762526,316,1.1404154300689697
1747258155.642977,318,1.2177985906600952
1747258155.875213,319,1.5574531555175781
1747258156.5876179,322,2.3327713012695312
1747258157.0567808,324,0.6760246753692627
1747258158.2411885,329,1.3799223899841309
1747258158.4847329,330,1.3174248933792114
1747258158.7207375,331,1.3953185081481934
1747258158.9625137,332,1.3413643836975098
1747258160.137227,337,1.8586152791976929
1747258160.3714082,338,1.3700278997421265
1747258160.835936,340,1.3005762100219727
1747258161.5385845,343,2.012566566467285
1747258161.7697544,344,1.772775650024414
1747258161.999746,345,3.149094581604004
1747258162.2306163,346,1.597772240638733
1747258162.691211,348,1.523446798324585
1747258163.1569953,350,1.8991708755493164
1747258163.6325195,352,3.324089527130127
1747258163.8730628,353,1.6304192543029785
1747258164.1146207,354,1.7001614570617676
1747258165.0532877,358,1.2392148971557617
1747258165.5207846,360,0.704379141330719
1747258165.9854152,362,1.4757311344146729
1747258166.22576,363,0.37109190225601196
1747258166.4633405,364,1.967725396156311
1747258166.6979475,365,1.895997405052185
1747258166.9376225,366,1.6756950616836548
1747258167.1767757,367,0.7246814966201782
1747258167.4226096,368,1.8731850385665894
1747258168.8762789,374,1.1614704132080078
1747258169.5873168,377,0.9561309814453125
1747258169.8170493,378,1.438632845878601
1747258171.453664,385,1.8321404457092285
1747258171.6870995,386,1.4332821369171143
1747258172.6270435,390,2.26579213142395
1747258172.8603218,391,1.2022219896316528
1747258173.0938344,392,0.8468267917633057
1747258173.327684,393,0.6820066571235657
1747258173.5653083,394,1.605604648590088
1747258173.798465,395,0.9238823652267456
1747258174.0346017,396,2.3113248348236084
1747258174.268249,397,0.9467906355857849
1747258174.5078738,398,1.6580634117126465
1747258174.739991,399,4.390830039978027
1747258175.2066064,401,2.5573244094848633
1747258175.4406903,402,1.3477916717529297
1747258175.9126632,404,1.2465593814849854
1747258176.8546143,408,2.0326333045959473
1747258177.0868485,409,1.225624918937683
1747258177.7896223,412,1.7293412685394287
1747258178.0241873,413,1.8025720119476318
1747258178.2564673,414,1.6540800333023071
1747258178.488738,415,2.4366838932037354
1747258179.1858115,418,1.4334133863449097
1747258179.8850904,421,2.0407958030700684
1747258180.1168153,422,5.3451313972473145
1747258180.8220992,425,1.6705234050750732
1747258181.061313,426,2.4673945903778076
1747258182.0569377,430,0.8035510778427124
1747258182.2979965,431,1.1875156164169312
1747258183.0167227,434,2.9137206077575684
1747258183.256601,435,1.8918540477752686
1747258183.495598,436,1.2747691869735718
1747258183.7365634,437,1.2358050346374512
1747258183.9772854,438,1.1010950803756714
1747258184.218166,439,1.8560373783111572
1747258184.4576318,440,1.3408573865890503
1747258184.6969395,441,4.798083305358887
1747258185.1739936,443,1.5678951740264893
1747258185.411719,444,2.6619930267333984
1747258185.6488752,445,2.2499797344207764
1747258185.8842707,446,3.566424608230591
1747258186.8177984,450,1.043749213218689
1747258187.0513537,451,3.9968912601470947
1747258187.2857141,452,1.1095906496047974
1747258187.5190234,453,2.097348213195801
1747258187.755845,454,2.1705331802368164
1747258188.2300308,456,5.522836208343506
1747258188.7031543,458,3.3246006965637207
1747258189.1762328,460,1.07504141330719
1747258189.409927,461,5.358641147613525
1747258190.1193123,464,0.7375072240829468
1747258190.3553147,465,9.6983003616333
1747258190.5915403,466,0.6831467151641846
1747258191.064173,468,1.99910569190979
1747258191.539392,470,1.1471152305603027
1747258192.4914088,474,1.5802671909332275
1747258192.7259214,475,4.2046403884887695
1747258193.4265924,478,2.194669723510742
1747258193.6591706,479,1.6265798807144165
1747258193.893468,480,2.11582350730896
1747258194.1252258,481,1.7240653038024902
1747258194.3647473,482,1.7996803522109985
1747258194.5986106,483,1.7445298433303833
1747258194.833921,484,3.074558973312378
1747258195.3033135,486,0.9661436676979065
1747258195.540382,487,1.2878319025039673
1747258195.7738683,488,1.6107606887817383
1747258196.008924,489,4.8635125160217285
1747258196.4896455,491,2.9475314617156982
1747258197.1979392,494,2.812937021255493
1747258198.134484,498,1.7765185832977295
1747258198.8470526,501,1.9196956157684326
1747258199.0823216,502,3.0135154724121094
1747258199.3161721,503,2.0620203018188477
1747258200.0226622,506,0.8950339555740356
1747258200.489899,508,1.600981593132019
1747258200.72563,509,1.8779025077819824
1747258200.9672499,510,1.6896296739578247
1747258201.211231,511,1.7317743301391602
1747258201.4555755,512,2.032186269760132
1747258201.6948793,513,1.3757163286209106
1747258201.928263,514,3.805201292037964
1747258202.6305416,517,2.30356764793396
1747258202.870052,518,1.5056143999099731
1747258203.1067588,519,3.5229671001434326
1747258203.340273,520,2.371486186981201
1747258204.0361593,523,2.1319761276245117
1747258205.700119,530,2.638394832611084
1747258206.4157403,533,1.8980058431625366
1747258206.657589,534,2.047882318496704
1747258207.1381123,536,2.8056411743164062
1747258207.374213,537,2.393289804458618
1747258207.6192627,538,1.6493557691574097
1747258207.8600163,539,1.4524822235107422
1747258208.097856,540,2.6118547916412354
1747258208.567082,542,2.6229147911071777
1747258208.800516,543,3.18509578704834
1747258209.0338078,544,3.2574214935302734
1747258209.505536,546,1.2173652648925781
1747258209.7412772,547,1.427290678024292
1747258210.453797,550,1.7744200229644775
1747258210.9344294,552,2.13228702545166
1747258211.4351864,554,8.784769058227539
1747258211.6840827,555,0.7984585762023926
1747258211.9229603,556,1.6000295877456665
1747258213.390622,562,1.1532886028289795
1747258213.6307843,563,2.3039426803588867
1747258213.8719523,564,2.5978994369506836
1747258214.8409233,568,4.029696941375732
1747258215.562389,571,0.9241207838058472
1747258216.0433536,573,2.0761289596557617
1747258216.7700162,576,3.568817138671875
1747258217.7287474,580,1.9644217491149902
1747258218.6816616,584,5.464786052703857
1747258218.9194205,585,3.288576364517212
1747258219.1618528,586,2.8060836791992188
1747258219.6358862,588,1.136557936668396
1747258220.1122987,590,4.008676052093506
1747258220.350736,591,1.917016625404358
1747258220.5878205,592,2.786769390106201
1747258221.070764,594,1.5994534492492676
1747258221.551637,596,2.227071523666382
1747258221.7993681,597,2.0561349391937256
1747258222.0451941,598,1.9904283285140991
1747258222.2835572,599,1.2508125305175781
1747258222.7907033,601,1.037922739982605
1747258223.028404,602,4.636602878570557
1747258223.2881103,603,2.4588911533355713
1747258223.7856333,605,1.7616844177246094
1747258224.5032833,608,1.6830675601959229
1747258224.9831913,610,1.3098806142807007
1747258225.697604,613,3.1676852703094482
1747258225.937446,614,4.176732063293457
1747258226.4027414,616,4.16324520111084
1747258226.8947654,618,4.251763820648193
1747258227.378356,620,2.1416282653808594
1747258227.8500502,622,6.936681747436523
1747258228.0837798,623,2.0920321941375732
1747258228.8042088,626,3.047661781311035
1747258229.278421,628,1.4363425970077515
1747258229.5126078,629,2.244222640991211
1747258230.447599,633,1.5813863277435303
1747258230.915019,635,3.859379768371582
1747258231.3852148,637,2.2180099487304688
1747258232.091963,640,1.8188157081604004
1747258232.326308,641,7.015138626098633
1747258232.5611696,642,2.0002832412719727
1747258232.7956533,643,0.9880832433700562
1747258233.031013,644,4.219562530517578
1747258233.2662015,645,3.4887428283691406
1747258234.201982,649,1.2436590194702148
1747258234.669887,651,2.811769723892212
1747258234.901858,652,2.546400308609009
1747258235.1342888,653,2.2595438957214355
1747258235.3681142,654,2.6840262413024902
1747258235.602087,655,2.0801823139190674
1747258236.2997496,658,5.604801177978516
1747258236.5434458,659,1.2030426263809204
1747258236.7847836,660,1.5137083530426025
1747258238.4480608,667,5.318202972412109
1747258239.1462672,670,3.2366943359375
1747258240.3053036,675,2.2663402557373047
1747258240.5366223,676,0.7783754467964172
1747258240.7757268,677,11.156675338745117
1747258241.472526,680,2.429098129272461
1747258241.946479,682,1.025820255279541
1747258242.177482,683,1.6188938617706299
1747258242.4092553,684,9.021723747253418
1747258243.1050158,687,6.483908653259277
1747258244.263087,692,5.450335502624512
1747258244.747292,694,10.512495040893555
1747258244.987264,695,10.309640884399414
1747258245.2161102,696,3.901785135269165
1747258245.4550002,697,7.396093368530273
1747258245.9324896,699,1.4790704250335693
1747258246.6473672,702,3.4966225624084473
1747258246.8819253,703,0.4860433340072632
1747258247.3612819,705,2.703603744506836
1747258248.3016279,709,2.724179744720459
1747258248.5371208,710,4.4410200119018555
1747258249.0036879,712,10.396706581115723
1747258249.7053316,715,5.90898323059082
1747258250.173022,717,2.6876628398895264
1747258250.6391335,719,5.451887607574463
1747258250.872387,720,5.804157733917236
1747258251.1051433,721,2.7330174446105957
1747258251.568265,723,4.628727912902832
1747258252.0336092,725,3.106311798095703
1747258252.2660651,726,2.4617738723754883
1747258252.5060158,727,12.546744346618652
1747258252.737768,728,2.0080981254577637
1747258252.9691224,729,10.498733520507812
1747258253.4407601,731,3.390361785888672
1747258253.6697295,732,1.349796175956726
1747258253.9058728,733,1.940516471862793
1747258255.0839689,738,3.1944916248321533
1747258255.3147333,739,8.544675827026367
1747258255.5456805,740,1.8486273288726807
1747258256.0133162,742,2.95977520942688
1747258256.2442522,743,2.3022818565368652
1747258256.4798913,744,3.356976270675659
1747258256.708267,745,3.20296573638916
1747258258.31916,752,3.6407551765441895
1747258259.0051157,755,4.569746494293213
1747258259.2339404,756,2.4962337017059326
1747258259.695096,758,5.433323860168457
1747258260.85971,763,3.029611587524414
1747258261.0920246,764,1.7293670177459717
1747258261.3348277,765,12.544713973999023
1747258262.0564308,768,2.4382364749908447
1747258262.3719637,769,0.6268167495727539
1747258263.0667856,772,5.512505531311035
1747258263.2985678,773,0.8988323211669922
1747258263.7620103,775,3.1732473373413086
1747258264.0019283,776,3.5603766441345215
1747258264.4632313,778,2.694031000137329
1747258264.696651,779,1.6124989986419678
1747258264.9332447,780,3.3785197734832764
1747258265.1687446,781,4.2876386642456055
1747258265.4023702,782,2.70296573638916
1747258266.7820458,788,2.9121804237365723
1747258267.0216312,789,3.559497833251953
1747258267.4916816,791,4.985435485839844
1747258267.9591138,793,4.140786647796631
1747258268.4363077,795,1.7318193912506104
1747258268.6738603,796,8.056459426879883
1747258269.3807514,799,13.09716510772705
1747258269.6165664,800,0.9530493021011353
1747258270.57862,804,10.157452583312988
1747258270.8197894,805,8.619828224182129
1747258271.0682323,806,14.95719051361084
1747258271.3000298,807,11.747842788696289
1747258272.005952,810,3.8356447219848633
1747258272.7088,813,2.656592607498169
1747258273.9095266,818,3.728076696395874
1747258274.1470683,819,3.8687124252319336
1747258274.6314366,821,3.3212766647338867
1747258274.8757892,822,1.5239391326904297
1747258275.1126776,823,3.678323745727539
1747258275.579838,825,5.044919013977051
1747258275.8190756,826,5.062580108642578
1747258276.0532427,827,2.4254040718078613
1747258276.282118,828,3.648261308670044
1747258277.2227392,832,4.041731834411621
1747258277.4573412,833,4.5190277099609375
1747258277.9232109,835,1.3721508979797363
1747258278.1571963,836,8.66104793548584
1747258278.3917766,837,3.017451524734497
1747258278.8637064,839,3.1386656761169434
1747258279.0947719,840,2.3300271034240723
1747258279.7900264,843,4.279664039611816
1747258280.260745,845,1.4576870203018188
1747258281.4257512,850,1.9279518127441406
1747258281.6582134,851,6.582100868225098
1747258282.3639295,854,2.23555588722229
1747258283.0604465,857,5.381462574005127
1747258283.755786,860,9.327156066894531
1747258284.2290783,862,3.8821568489074707
1747258284.9288929,865,4.005545616149902
1747258285.1686254,866,0.44432324171066284
1747258286.115942,870,9.317432403564453
1747258286.3451254,871,4.271634101867676
1747258288.6840358,881,4.230590343475342
1747258289.1514482,883,15.093472480773926
1747258289.383031,884,1.363828420639038
1747258289.6146948,885,0.7350652813911438
1747258289.8476841,886,6.044945240020752
1747258290.316983,888,3.24328351020813
1747258290.787595,890,1.0241281986236572
1747258291.2632515,892,1.0111390352249146
1747258291.966617,895,7.735054016113281
1747258292.4363904,897,2.310465097427368
1747258292.668728,898,10.89315128326416
1747258293.367671,901,5.561197757720947
1747258293.6082602,902,4.408839702606201
1747258294.095274,904,12.47663688659668
1747258294.5774364,906,2.083392381668091
1747258294.8178496,907,5.7433929443359375
1747258295.0538745,908,3.320399522781372
1747258295.5288668,910,2.9942283630371094
1747258295.7653134,911,4.330084323883057
1747258296.4691753,914,2.1288039684295654
1747258297.4042587,918,3.0129475593566895
1747258297.6370869,919,1.2655916213989258
1747258298.1018193,921,2.011726140975952
1747258298.5699248,923,1.897869348526001
1747258299.4884872,927,3.5726001262664795
1747258299.7174103,928,2.2689199447631836
1747258299.9450634,929,12.965460777282715
1747258300.1724014,930,3.8235769271850586
1747258300.3997977,931,1.5980064868927002
1747258300.6275456,932,6.617742538452148
1747258300.8556244,933,12.344039916992188
1747258301.3173535,935,1.1785458326339722
1747258302.2321396,939,10.138917922973633
1747258302.6877446,941,7.337518215179443
1747258302.9165294,942,17.0794677734375
1747258303.6177514,945,6.172781944274902
1747258304.559227,949,3.8814663887023926
1747258305.2721603,952,4.520623207092285
1747258305.7506855,954,3.0958878993988037
1747258305.9857855,955,13.020030975341797
1747258306.2257805,956,5.15971565246582
1747258307.1682892,960,1.113696575164795
1747258307.6349792,962,1.9332716464996338
1747258307.8673592,963,5.421050071716309
1747258308.1000893,964,2.1533987522125244
1747258308.333397,965,2.1363391876220703
1747258308.8020568,967,2.266559362411499
1747258309.0346541,968,13.29693603515625
1747258309.7395692,971,6.190583229064941
1747258310.9074519,976,2.925124168395996
1747258311.3773015,978,2.372464656829834
1747258311.6211321,979,6.323483467102051
1747258312.097863,981,1.2673470973968506
1747258312.3322155,982,2.5842251777648926
1747258313.2810743,986,7.648440361022949
1747258313.7495441,988,20.79245376586914
1747258313.980932,989,12.471832275390625
1747258314.2143798,990,0.5508548021316528
1747258314.6782892,992,0.40800946950912476
1747258315.144431,994,6.89056921005249
1747258315.3783123,995,2.5194194316864014
1747258315.6132133,996,10.742660522460938
1747258316.0701613,998,0.9010752439498901
1747258316.3047671,999,3.9689247608184814
1747258316.7683086,1001,3.0462093353271484
1747258317.006309,1002,1.855747103691101
1747258317.2412336,1003,3.4704558849334717
1747258317.4775357,1004,4.3920135498046875
1747258317.7125325,1005,5.69989538192749
1747258317.9464228,1006,1.2097247838974
1747258319.133884,1011,2.4194891452789307
1747258319.6044333,1013,7.226227760314941
1747258320.0709043,1015,3.604119300842285
1747258320.3033106,1016,13.754234313964844
1747258320.5428195,1017,5.323675155639648
1747258321.724421,1022,12.160745620727539
1747258322.669046,1026,2.859724998474121
1747258323.1346753,1028,3.202047824859619
1747258323.370618,1029,2.9641599655151367
1747258324.7798755,1035,24.71438217163086
1747258325.0111725,1036,1.1015114784240723
1747258325.2457223,1037,0.8267513513565063
1747258325.4782348,1038,7.543801307678223
1747258325.7092695,1039,6.5197434425354
1747258326.6423008,1043,1.9824433326721191
1747258327.1075132,1045,9.064228057861328
1747258327.3398566,1046,14.053884506225586
1747258328.7531686,1052,4.704835414886475
1747258328.9860144,1053,6.78154182434082
1747258329.6864011,1056,4.0307416915893555
1747258330.152889,1058,2.4748923778533936
1747258330.3874345,1059,9.242924690246582
1747258330.6216292,1060,9.91740894317627
1747258331.0861912,1062,7.034472942352295
1747258331.799902,1065,4.303694725036621
1747258332.0346282,1066,2.5248188972473145
1747258332.2761483,1067,7.712789535522461
1747258332.751959,1069,2.8160064220428467
1747258332.9865768,1070,0.24765314161777496
1747258333.2249365,1071,7.242631912231445
1747258333.45803,1072,8.154491424560547
1747258333.6988654,1073,10.951828956604004
1747258333.9315002,1074,9.634597778320312
1747258334.6510136,1077,6.223743438720703
1747258334.8835776,1078,10.662175178527832
1747258335.3518326,1080,4.445446014404297
1747258335.5867915,1081,14.280344009399414
1747258335.8236074,1082,0.9353250861167908
1747258336.5254972,1085,22.693307876586914
1747258336.7594433,1086,3.5315299034118652
1747258336.991482,1087,3.5062708854675293
1747258337.9209137,1091,1.8384928703308105
1747258338.1545346,1092,2.953355550765991
1747258338.3938267,1093,6.823661804199219
1747258339.5680234,1098,4.5497565269470215
1747258340.0478423,1100,5.766536712646484
1747258340.505654,1102,8.230117797851562
1747258340.7423732,1103,1.095981478691101
1747258340.977227,1104,2.4425976276397705
1747258341.6800437,1107,6.8049516677856445
1747258341.9125483,1108,2.4474704265594482
1747258342.1511064,1109,2.126119613647461
1747258342.3871431,1110,5.928553581237793
1747258342.6201499,1111,14.65052604675293
1747258342.8551238,1112,3.0304527282714844
1747258343.0856292,1113,8.905926704406738
1747258343.3126159,1114,7.161021709442139
1747258343.7685168,1116,15.104131698608398
1747258344.4498765,1119,0.8759922981262207
1747258344.905741,1121,3.5143139362335205
1747258345.13403,1122,12.770676612854004
1747258345.8242495,1125,6.926143646240234
1747258346.0572789,1126,3.426577091217041
1747258346.527202,1128,0.710170328617096
1747258346.7581227,1129,1.1647393703460693
1747258346.9860544,1130,1.57857084274292
1747258347.2195895,1131,0.6234256625175476
1747258347.450267,1132,1.34279203414917
1747258347.922239,1134,4.3880510330200195
1747258348.1565328,1135,2.5287487506866455
1747258348.3963587,1136,11.839981079101562
1747258349.109791,1139,5.399423122406006
1747258349.8276362,1142,5.473130702972412
1747258350.543841,1145,5.906575679779053
1747258350.7796278,1146,2.912245035171509
1747258351.2599607,1148,4.448800563812256
1747258351.5008664,1149,1.0435326099395752
1747258351.7353451,1150,10.395169258117676
1747258351.9734948,1151,5.886023044586182
1747258352.218128,1152,12.30073070526123
1747258352.4577124,1153,1.5158412456512451
1747258352.919642,1155,5.576785564422607
1747258354.0878267,1160,2.855278730392456
1747258354.5506725,1162,0.4152543544769287
1747258355.0155833,1164,2.6885571479797363
1747258355.4806848,1166,2.211787462234497
1747258355.7122471,1167,4.9042792320251465
1747258357.1282501,1173,1.83976411819458
1747258357.376192,1174,9.581442832946777
1747258357.8549542,1176,7.191252708435059
1747258358.0908895,1177,9.618287086486816
1747258358.3229218,1178,14.004512786865234
1747258359.2631903,1182,8.065937995910645
1747258359.7375636,1184,1.6532089710235596
1747258360.2020252,1186,3.782991409301758
1747258360.6738396,1188,3.9851431846618652
1747258360.910622,1189,0.7717081308364868
1747258361.1509583,1190,2.0421104431152344
1747258361.8618364,1193,1.8609269857406616
1747258362.1000125,1194,5.090457439422607
1747258362.3336804,1195,2.3004415035247803
1747258362.8038037,1197,2.5907626152038574
1747258363.0373921,1198,5.7826151847839355
1747258363.7473555,1201,3.5585367679595947
1747258363.9859738,1202,1.3168468475341797
1747258364.7024724,1205,2.8705859184265137
1747258364.9404037,1206,6.325076103210449
1747258365.1842153,1207,2.901900053024292
1747258365.6702008,1209,6.285164833068848
1747258366.6194298,1213,4.020804405212402
1747258366.851894,1214,11.582426071166992
1747258367.0896459,1215,4.707860469818115
1747258367.5616348,1217,6.772424697875977
1747258367.7941551,1218,5.306446075439453
1747258368.9863462,1223,1.686614990234375
1747258369.4619431,1225,9.453103065490723
1747258370.1684372,1228,3.5077879428863525
1747258370.4042044,1229,2.6041555404663086
1747258371.105802,1232,20.572938919067383
1747258371.3391688,1233,8.977025985717773
1747258372.517316,1238,1.5608630180358887
1747258372.9853234,1240,1.2594958543777466
1747258373.218218,1241,13.852184295654297
1747258373.452012,1242,10.73903751373291
1747258373.6858482,1243,1.6388235092163086
1747258373.9275036,1244,2.699873447418213
1747258374.1632624,1245,2.7043254375457764
1747258374.3951561,1246,7.066688060760498
1747258375.1046147,1249,23.742521286010742
1747258375.3656907,1250,8.243633270263672
1747258375.6167636,1251,14.057968139648438
1747258375.8767657,1252,2.4514412879943848
1747258376.365004,1254,33.70001983642578
1747258376.837235,1256,1.3968079090118408
1747258377.0705738,1257,0.7849981784820557
1747258377.7888682,1260,2.8854808807373047
1747258378.0205712,1261,3.8928213119506836
1747258378.7176049,1264,6.45319938659668
1747258379.4233408,1267,11.786576271057129
1747258380.3657866,1271,25.22109031677246
1747258381.541983,1276,3.745030403137207
1747258381.7745085,1277,9.41489028930664
1747258382.0067496,1278,6.22622537612915
1747258382.9541008,1282,0.8265100121498108
1747258383.674883,1285,15.793052673339844
1747258384.8379583,1290,5.620586395263672
1747258385.5409458,1293,4.891847610473633
1747258386.2530978,1296,6.4036545753479
1747258386.721956,1298,7.82122278213501
1747258386.9554067,1299,0.9839075803756714
1747258387.6707258,1302,4.203121662139893
1747258388.6250808,1306,13.18245792388916
1747258389.565244,1310,1.8090038299560547
1747258390.4926305,1314,15.576470375061035
1747258390.7419477,1315,4.306384086608887
1747258391.8967068,1320,20.101354598999023
1747258392.3560205,1322,3.595550537109375
1747258392.5858827,1323,18.834392547607422
1747258393.047611,1325,18.776403427124023
1747258393.2766058,1326,18.462928771972656
1747258393.7360423,1328,18.490507125854492
1747258395.3622794,1335,16.59703826904297
1747258397.478277,1344,3.339993476867676
1747258397.7087328,1345,31.85207176208496
1747258398.1762097,1347,0.5976896286010742
1747258398.4058273,1348,1.1229078769683838
1747258399.1022592,1351,3.7212929725646973
1747258399.3352082,1352,1.0816113948822021
1747258399.7993703,1354,10.035593032836914
1747258400.7327535,1358,11.574075698852539
1747258401.196773,1360,0.3933701515197754
1747258402.1307647,1364,0.4871426820755005
1747258402.3626642,1365,27.54074478149414
1747258402.5959332,1366,2.6558899879455566
1747258402.8439622,1367,6.361135482788086
1747258403.079567,1368,2.4461450576782227
1747258404.0147114,1372,7.29527473449707
1747258404.2458012,1373,2.0885186195373535
1747258404.7125149,1375,5.226348876953125
1747258404.944945,1376,16.217063903808594
1747258405.8855147,1380,6.44318962097168
1747258407.0524817,1385,2.2252469062805176
1747258407.2821255,1386,47.048728942871094
1747258408.2307038,1390,0.4369821548461914
1747258408.9439645,1393,25.932701110839844
1747258409.6426723,1396,22.92487144470215
1747258409.8777208,1397,1.3532068729400635
1747258410.3568218,1399,15.035404205322266
1747258410.5953753,1400,16.48489761352539
1747258411.2951293,1403,5.29340934753418
1747258411.7699802,1405,17.45358657836914
1747258413.6430187,1413,17.94745635986328
1747258414.3383398,1416,1.099324107170105
1747258414.569574,1417,2.599198818206787
1747258415.0338285,1419,3.117676019668579
1747258415.5008633,1421,16.616750717163086
1747258415.7313132,1422,12.995129585266113
1747258417.8293192,1431,6.850964069366455
1747258418.0620453,1432,1.8192468881607056
1747258418.9982748,1436,30.985004425048828
1747258419.4739327,1438,1.966141700744629
1747258419.7073085,1439,3.1039466857910156
1747258419.9404795,1440,7.627962112426758
1747258420.1730945,1441,0.978144645690918
1747258420.8733187,1444,8.356363296508789
1747258421.345979,1446,3.4881110191345215
1747258421.5823498,1447,6.6607208251953125
1747258421.826926,1448,4.206775665283203
1747258422.0612915,1449,13.997678756713867
1747258422.2958782,1450,22.297597885131836
1747258422.5295694,1451,21.12675666809082
1747258422.7759392,1452,13.153314590454102
1747258423.25596,1454,19.4799747467041
1747258423.4899626,1455,0.3285503387451172
1747258423.7215176,1456,3.7050485610961914
1747258423.9540575,1457,18.093652725219727
1747258424.18654,1458,14.74056625366211
1747258424.420321,1459,5.266011714935303
1747258424.6530726,1460,1.9804399013519287
1747258424.8859034,1461,8.922471046447754
1747258425.350839,1463,31.00054931640625
1747258427.0633636,1470,25.176570892333984
1747258427.7499146,1473,16.894527435302734
1747258427.9789698,1474,24.216354370117188
1747258428.4440496,1476,1.5062854290008545
1747258428.6786425,1477,7.364009857177734
1747258429.6277585,1481,0.6108508706092834
1747258429.8629236,1482,29.210575103759766
1747258430.0995727,1483,11.68775749206543
1747258431.0635655,1487,3.2235770225524902
1747258431.3073673,1488,13.827824592590332
1747258431.5375595,1489,7.9876298904418945
1747258431.7718215,1490,5.913881301879883
1747258432.0049114,1491,6.462825775146484
1747258432.470953,1493,6.624556541442871
1747258432.7049036,1494,30.707622528076172
1747258433.6387434,1498,8.267276763916016
1747258433.8705308,1499,17.622032165527344
1747258434.103977,1500,2.015481472015381
1747258434.576436,1502,21.311546325683594
1747258435.297096,1505,16.84873390197754
1747258436.2996805,1509,12.738455772399902
1747258436.5420456,1510,1.362725019454956
1747258436.7861676,1511,7.812790870666504
1747258437.26292,1513,1.1332658529281616
1747258437.7371814,1515,6.371811389923096
1747258437.971257,1516,24.041902542114258
1747258439.6061363,1523,15.976836204528809
1747258440.3060083,1526,11.360489845275879
1747258440.7655778,1528,8.21560001373291
1747258442.1583073,1534,5.56879997253418
1747258442.8825853,1537,13.116540908813477
1747258443.117221,1538,22.092615127563477
1747258443.8210166,1541,14.344991683959961
1747258444.7571976,1545,3.0039639472961426
1747258445.2284105,1547,4.58288049697876
1747258445.4624655,1548,12.138069152832031
1747258446.1620655,1551,19.68644142150879
1747258446.3954363,1552,2.4223971366882324
1747258446.6273398,1553,22.692989349365234
1747258447.0958238,1555,18.44253921508789
1747258447.5573883,1557,2.09867787361145
1747258448.709618,1562,11.174419403076172
1747258449.1701717,1564,0.8519884943962097
1747258449.4053085,1565,0.8025888204574585
1747258449.6427326,1566,32.62548828125
1747258450.1048527,1568,1.1081101894378662
1747258450.5707338,1570,0.33560970425605774
1747258450.7998364,1571,4.979686260223389
1747258451.0333242,1572,1.680824875831604
1747258451.270096,1573,13.454511642456055
1747258451.9666045,1576,29.23560905456543
1747258452.4287758,1578,17.504764556884766
1747258452.664193,1579,0.9816608428955078
1747258452.900609,1580,11.902872085571289
1747258453.1357143,1581,13.019731521606445
1747258453.3702142,1582,0.6772991418838501
1747258454.0689893,1585,7.295063495635986
1747258455.2320328,1590,20.436824798583984
1747258456.3970535,1595,13.853378295898438
1747258456.6278844,1596,0.913560152053833
1747258456.8624284,1597,8.630204200744629
1747258457.8108685,1601,24.01645278930664
1747258458.0521698,1602,1.0151984691619873
1747258458.2900567,1603,7.775920867919922
1747258459.952887,1610,21.545623779296875
1747258460.187679,1611,4.6500420570373535
1747258460.6616778,1613,0.6078644394874573
1747258460.89287,1614,5.490973949432373
1747258461.3555455,1616,15.051485061645508
1747258462.29641,1620,4.824389457702637
1747258462.7637796,1622,1.0494043827056885
1747258463.235094,1624,4.165421962738037
1747258463.7068362,1626,14.970592498779297
1747258463.938751,1627,3.920975685119629
1747258464.8751662,1631,1.7346477508544922
1747258465.8112462,1635,15.916940689086914
1747258466.0445075,1636,16.580272674560547
1747258466.2886276,1637,3.798396587371826
1747258466.5216737,1638,7.101502418518066
1747258466.9875238,1640,1.7729440927505493
1747258467.2197468,1641,17.33624267578125
1747258468.4057503,1646,0.1615786850452423
1747258468.6376805,1647,4.687137603759766
1747258469.105004,1649,23.832204818725586
1747258469.5756338,1651,15.489080429077148
1747258469.8079088,1652,3.7342734336853027
1747258470.0401337,1653,5.5559163093566895
1747258470.2728724,1654,1.470184087753296
1747258470.7419777,1656,23.131553649902344
1747258471.21044,1658,28.60921859741211
1747258472.142966,1662,5.992459774017334
1747258472.6121569,1664,18.902387619018555
1747258473.0759165,1666,1.8470954895019531
1747258473.7713304,1669,2.340219259262085
1747258474.0014036,1670,21.019765853881836
1747258474.9248662,1674,25.240375518798828
1747258475.6193645,1677,24.392101287841797
1747258476.081874,1679,11.120294570922852
1747258476.3130515,1680,16.49757194519043
1747258476.5441778,1681,0.3912010192871094
1747258476.7759595,1682,16.92804718017578
1747258477.4715118,1685,23.712648391723633
1747258477.7056687,1686,10.42172622680664
1747258477.9495509,1687,20.485031127929688
1747258478.1838603,1688,2.585867166519165
1747258478.42603,1689,39.7672119140625
1747258478.6634521,1690,14.603259086608887
1747258479.352515,1693,18.60359001159668
1747258479.582721,1694,15.859752655029297
1747258479.8147712,1695,41.92865753173828
1747258480.2822871,1697,1.1670007705688477
1747258480.5229733,1698,35.047306060791016
1747258480.7599185,1699,0.1312016248703003
1747258480.9969578,1700,11.292911529541016
1747258481.4633796,1702,10.010246276855469
1747258481.9647331,1704,3.473062515258789
1747258482.687454,1707,9.691789627075195
1747258483.1770713,1709,20.672107696533203
1747258483.4211187,1710,6.503881454467773
1747258483.6571927,1711,19.88605499267578
1747258483.889906,1712,9.3440523147583
1747258485.2891893,1718,18.827383041381836
1747258485.521201,1719,26.558349609375
1747258486.2368877,1722,38.31740951538086
1747258486.4773607,1723,2.063936710357666
1747258486.712022,1724,19.169952392578125
1747258486.9495437,1725,30.84950065612793
1747258488.1178827,1730,2.058072328567505
1747258489.984469,1738,40.3116569519043
1747258490.2181094,1739,3.1355109214782715
1747258490.451028,1740,33.63105010986328
1747258491.161448,1743,34.07860565185547
1747258491.6437073,1745,10.782139778137207
1747258492.3564086,1748,20.849891662597656
1747258492.5951407,1749,36.08610916137695
1747258492.8303723,1750,31.095905303955078
1747258493.063817,1751,5.604650497436523
1747258493.53878,1753,11.751232147216797
1747258493.7802074,1754,33.126155853271484
1747258494.492671,1757,10.139906883239746
1747258495.6619005,1762,16.174396514892578
1747258495.896143,1763,11.550590515136719
1747258496.3638582,1765,1.1298750638961792
1747258496.597294,1766,5.170834541320801
1747258497.062146,1768,0.4513639807701111
1747258498.713459,1775,1.0814242362976074
1747258498.947068,1776,17.662494659423828
1747258499.1790845,1777,15.810273170471191
1747258499.879844,1780,1.670438528060913
1747258500.1118865,1781,20.56842803955078
1747258500.8115249,1784,31.811878204345703
1747258501.0403287,1785,3.308166980743408
1747258501.2701623,1786,30.449806213378906
1747258501.4992049,1787,24.517364501953125
1747258501.9561222,1789,38.31186294555664
1747258502.1838565,1790,6.683462142944336
1747258502.6425354,1792,4.610873699188232
1747258503.0998876,1794,38.216896057128906
1747258503.5686533,1796,41.53041076660156
1747258503.7997377,1797,0.34881591796875
1747258504.4894667,1800,22.333736419677734
1747258504.946007,1802,39.8717155456543
1747258505.1756938,1803,3.711508274078369
1747258505.4081693,1804,1.6024205684661865
1747258506.3317258,1808,3.2520627975463867
1747258506.8077881,1810,37.50764083862305
1747258507.7545226,1814,1.211213231086731
1747258508.2325497,1816,0.5789850950241089
1747258508.7070744,1818,15.959366798400879
1747258508.9407103,1819,42.684024810791016
1747258509.8922527,1823,2.8678205013275146
1747258510.6034229,1826,3.0860159397125244
1747258510.8419309,1827,3.7597813606262207
1747258511.3158154,1829,10.35152816772461
1747258511.5542846,1830,12.175134658813477
1747258512.029404,1832,2.1869821548461914
1747258512.2639763,1833,26.455341339111328
1747258512.5019677,1834,26.471529006958008
1747258512.9700422,1836,11.857769966125488
1747258513.2042418,1837,24.52690315246582
1747258513.435831,1838,1.003662347793579
1747258514.8953469,1844,0.2373051941394806
1747258515.1415262,1845,0.6700947284698486
1747258515.3745942,1846,2.75411319732666
1747258515.6083472,1847,16.306541442871094
1747258515.8533783,1848,1.6360377073287964
1747258516.5630453,1851,22.636333465576172
1747258517.0493147,1853,41.180076599121094
1747258517.7637532,1856,13.978397369384766
1747258518.706513,1860,19.093786239624023
1747258519.6521707,1864,14.536994934082031
1747258519.8877606,1865,58.67384338378906
1747258520.1209867,1866,5.591213226318359
1747258520.3568733,1867,5.449494361877441
1747258521.3065052,1871,2.944514513015747
1747258521.5480576,1872,5.45784330368042
1747258521.7837484,1873,4.542871475219727
1747258522.0179825,1874,17.427265167236328
1747258522.2511113,1875,13.36794662475586
1747258522.7175212,1877,0.32413917779922485
1747258523.1893983,1879,23.79092788696289
1747258523.4258077,1880,8.816183090209961
1747258524.1398733,1883,1.9249473810195923
1747258524.3811905,1884,13.091157913208008
1747258524.8538427,1886,1.6875474452972412
1747258525.318371,1888,20.044464111328125
1747258525.7909954,1890,34.62519836425781
1747258526.0266416,1891,4.435830593109131
1747258526.9647534,1895,30.476383209228516
1747258527.8863783,1899,0.7097103595733643
1747258528.3431313,1901,13.917901039123535
1747258528.571057,1902,2.660825252532959
1747258529.4950387,1906,39.70887756347656
1747258529.9696932,1908,15.577632904052734
1747258530.2055633,1909,3.428542137145996
1747258530.4379778,1910,10.519966125488281
1747258531.141713,1913,1.2605538368225098
1747258531.850802,1916,9.929149627685547
1747258532.3177383,1918,0.6537760496139526
1747258533.7194805,1924,8.506139755249023
1747258533.9557831,1925,6.5362629890441895
1747258534.1941128,1926,2.7799806594848633
1747258534.6648073,1928,10.604131698608398
1747258534.901837,1929,29.034868240356445
1747258535.6071033,1932,15.393573760986328
1747258536.3236327,1935,24.89832305908203
1747258536.559087,1936,6.244415283203125
1747258537.2701898,1939,1.4210548400878906
1747258537.502763,1940,0.8626245260238647
1747258537.7352092,1941,29.816810607910156
1747258537.9679456,1942,2.3065483570098877
1747258538.6771953,1945,1.3392053842544556
1747258539.1497092,1947,26.356491088867188
1747258539.8498724,1950,7.154280662536621
1747258540.0814948,1951,19.89128875732422
1747258540.547925,1953,10.343390464782715
1747258541.2449088,1956,24.29806900024414
1747258542.177019,1960,18.773038864135742
1747258542.4155254,1961,1.306076169013977
1747258542.6553988,1962,4.75097131729126
1747258542.9044278,1963,42.188438415527344
1747258543.1500902,1964,0.06691068410873413
1747258543.6233597,1966,4.58399772644043
1747258543.8644528,1967,18.500070571899414
1747258544.1088233,1968,0.24009504914283752
1747258544.3518357,1969,2.582155466079712
1747258545.7504263,1975,17.46866798400879
1747258546.2096379,1977,19.81802749633789
1747258546.4453735,1978,33.554466247558594
1747258546.6818464,1979,1.0604658126831055
1747258546.9308321,1980,0.2303173989057541
1747258547.1719441,1981,37.039039611816406
1747258547.41424,1982,30.274688720703125
1747258547.6482263,1983,34.558509826660156
1747258548.1231918,1985,24.35017204284668
1747258548.6140022,1987,33.83953094482422
1747258548.8551826,1988,33.595035552978516
1747258549.0859358,1989,9.913484573364258
1747258549.5567727,1991,1.79506516456604
1747258549.7976787,1992,28.26024627685547
1747258550.033734,1993,36.17105484008789
1747258550.511825,1995,13.125629425048828
1747258551.459648,1999,41.448177337646484


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_52_785586-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258079.9715195,0,1.3659005165100098
1747258080.6890063,3,1.3340171575546265
1747258080.925807,4,1.317346453666687
1747258082.3408535,10,1.2389787435531616
1747258082.5883725,11,1.0068544149398804
1747258083.2963355,14,1.1116594076156616
1747258083.541239,15,1.326843023300171
1747258084.2452922,18,1.0656757354736328
1747258084.4760194,19,1.240085482597351
1747258084.7043514,20,1.1758363246917725
1747258085.166181,22,1.6618982553482056
1747258085.3978746,23,1.1703417301177979
1747258086.089732,26,1.3943591117858887
1747258086.3200264,27,1.047001600265503
1747258087.7032642,33,2.7084457874298096
1747258088.4148111,36,1.222413182258606
1747258088.6540568,37,1.241222858428955
1747258088.8841522,38,2.2873499393463135
1747258089.1149547,39,2.304536819458008
1747258089.3503845,40,3.43819522857666
1747258090.9768615,47,3.5059220790863037
1747258091.206709,48,3.66436767578125
1747258091.4401696,49,4.279291152954102
1747258091.923212,51,4.0923357009887695
1747258092.170121,52,3.831923723220825
1747258092.6639574,54,3.9236185550689697
1747258093.3973095,57,4.504693031311035
1747258094.1433573,60,5.150111198425293
1747258094.3917258,61,4.905452251434326
1747258094.633576,62,3.501636505126953
1747258094.8746314,63,4.438320159912109
1747258095.3577468,65,3.8282930850982666
1747258095.595137,66,4.112144947052002
1747258095.833285,67,5.030910015106201
1747258096.0846748,68,4.171221733093262
1747258096.5801125,70,3.5320188999176025
1747258096.8216715,71,5.588907718658447
1747258098.2782876,77,5.149450302124023
1747258098.7610505,79,4.276618003845215
1747258099.006614,80,4.80829381942749
1747258099.5005662,82,4.105929851531982
1747258099.7398376,83,4.778196334838867
1747258100.2284706,85,5.0186872482299805
1747258101.2248833,89,4.9548020362854
1747258101.4675763,90,4.584039211273193
1747258102.6627536,95,5.128942966461182
1747258103.6011207,99,5.228991985321045
1747258103.8425167,100,5.330883502960205
1747258104.546679,103,5.092116832733154
1747258105.2469862,106,4.999547004699707
1747258105.4773653,107,5.132427215576172
1747258105.9470112,109,5.216823577880859
1747258107.1183255,114,4.823424816131592
1747258107.5897648,116,4.836448669433594
1747258108.7753003,121,5.223672389984131
1747258109.7683394,125,4.722815036773682
1747258110.012304,126,4.783556938171387
1747258110.5013385,128,5.214950084686279
1747258110.993038,130,5.106088638305664
1747258111.2454534,131,5.402480602264404
1747258111.4962645,132,5.469103813171387
1747258112.473823,136,5.208311080932617
1747258112.7134676,137,4.907786846160889
1747258114.1832614,143,5.512572765350342
1747258114.4305332,144,5.309394359588623
1747258114.9134815,146,5.1917314529418945
1747258115.1520708,147,5.599084854125977
1747258115.8639667,150,5.043196201324463
1747258117.54095,157,5.4549689292907715
1747258118.0039694,159,5.441187381744385
1747258118.2366333,160,5.150566577911377
1747258118.6995814,162,5.294911861419678
1747258119.1709442,164,5.040091037750244
1747258119.638967,166,4.862797260284424
1747258120.6138332,170,5.499567985534668
1747258120.8589566,171,4.916889667510986
1747258121.0998964,172,5.611217498779297
1747258121.8113618,175,4.931728363037109
1747258122.057073,176,5.501859664916992
1747258122.3092117,177,5.149718761444092
1747258122.5503297,178,5.813199043273926
1747258123.027468,180,5.307657241821289
1747258123.2653596,181,5.174568176269531
1747258123.9742448,184,5.571048259735107
1747258124.2130046,185,5.508171081542969
1747258124.4579597,186,5.184325218200684
1747258125.1685443,189,4.9291863441467285
1747258125.407317,190,5.553497791290283
1747258125.6406314,191,5.674984455108643
1747258125.8755267,192,5.170434951782227
1747258126.5887713,195,5.106919765472412
1747258127.5360901,199,5.48698091506958
1747258127.7750123,200,5.190090656280518
1747258128.2433743,202,5.556071758270264
1747258128.4783754,203,5.195098876953125
1747258128.711369,204,5.720573425292969
1747258128.9437106,205,5.47459602355957
1747258129.410125,207,5.748942852020264
1747258129.8767295,209,5.817943096160889
1747258130.3433137,211,5.403275489807129
1747258130.8094225,213,5.582401275634766
1747258131.2724295,215,5.435140132904053
1747258131.5039105,216,5.187170028686523
1747258131.9664936,218,5.601914882659912
1747258132.1997468,219,5.442561149597168
1747258132.430497,220,5.461674213409424
1747258132.662493,221,5.405924320220947
1747258132.901752,222,5.315356731414795
1747258133.3857994,224,5.4378581047058105
1747258133.6320543,225,4.815739631652832
1747258134.5782852,229,5.555946350097656
1747258136.0534863,235,4.697724342346191
1747258136.5372097,237,5.493931770324707
1747258136.7724307,238,5.712207317352295
1747258137.005878,239,5.49143648147583
1747258137.476681,241,5.494997024536133
1747258137.7145839,242,4.893650531768799
1747258138.1958282,244,5.169144630432129
1747258138.4349797,245,5.438425540924072
1747258138.6697404,246,5.36583137512207
1747258138.9059658,247,5.263072967529297
1747258140.102935,252,5.487704753875732
1747258140.3382406,253,5.48846435546875
1747258140.5740914,254,5.700641632080078
1747258141.313651,257,4.965863227844238
1747258141.558145,258,5.6698689460754395
1747258141.7962654,259,5.463454246520996
1747258142.0389483,260,5.2917070388793945
1747258142.5193052,262,5.428256511688232
1747258144.4111557,270,5.313518047332764
1747258144.6442726,271,4.457132339477539
1747258145.347416,274,5.262594699859619
1747258145.5815687,275,5.553884029388428
1747258145.8173032,276,5.482043743133545
1747258146.2908335,278,5.181694984436035
1747258146.760206,280,5.522392272949219
1747258147.2279005,282,5.154275894165039
1747258147.4662514,283,5.217413902282715
1747258147.9475737,285,4.49698543548584
1747258148.416395,287,5.73003625869751
1747258148.6500638,288,5.1307172775268555
1747258149.1173558,290,5.4970173835754395
1747258150.2860467,295,5.167680263519287
1747258150.518015,296,5.9454498291015625
1747258150.7512727,297,5.844027996063232
1747258150.9843576,298,5.565097808837891
1747258152.3961048,304,5.297978401184082
1747258152.860621,306,5.772037506103516
1747258153.3257737,308,5.89348030090332
1747258153.5579846,309,4.927123546600342
1747258154.2611673,312,5.622750759124756
1747258154.4954214,313,5.566288471221924
1747258155.1934452,316,5.749757289886475
1747258155.659238,318,5.363746643066406
1747258155.8981,319,5.682802677154541
1747258156.6047428,322,5.371351718902588
1747258157.0742989,324,5.72003698348999
1747258158.2598288,329,5.749005317687988
1747258158.5019968,330,5.398236274719238
1747258158.7375429,331,5.684683799743652
1747258158.9784038,332,5.359435558319092
1747258160.1556082,337,5.722486972808838
1747258160.387287,338,4.826755046844482
1747258160.8521943,340,5.694014072418213
1747258161.5527284,343,5.171916484832764
1747258161.783086,344,5.569316387176514
1747258162.0137277,345,5.570778846740723
1747258162.2440345,346,5.47471809387207
1747258162.707091,348,5.665464878082275
1747258163.1730847,350,4.825210094451904
1747258163.65478,352,5.018848419189453
1747258163.8905232,353,5.8528313636779785
1747258164.1327636,354,5.561678886413574
1747258165.0701475,358,5.5660529136657715
1747258165.536851,360,5.864222049713135
1747258166.0046077,362,5.41154670715332
1747258166.244885,363,5.756382465362549
1747258166.4812305,364,4.876509189605713
1747258166.7178316,365,5.24944543838501
1747258166.953954,366,5.534791469573975
1747258167.2011905,367,5.207904815673828
1747258167.4461975,368,5.289656162261963
1747258168.8900983,374,5.820441722869873
1747258169.6009648,377,5.522044658660889
1747258169.8333783,378,5.6541748046875
1747258171.470158,385,5.909984111785889
1747258171.7054977,386,5.741659641265869
1747258172.6449182,390,5.834267616271973
1747258172.8784676,391,5.620551109313965
1747258173.1113954,392,5.5541486740112305
1747258173.347759,393,5.483654975891113
1747258173.5827718,394,5.774339199066162
1747258173.816769,395,5.354552268981934
1747258174.0517623,396,5.660375118255615
1747258174.285751,397,5.594461917877197
1747258174.5238512,398,5.208785057067871
1747258174.7571783,399,5.363571643829346
1747258175.224601,401,5.208360195159912
1747258175.4584358,402,5.723686695098877
1747258175.9334402,404,5.262660980224609
1747258176.8715072,408,5.255823612213135
1747258177.1046033,409,5.5201005935668945
1747258177.806289,412,5.594210624694824
1747258178.040158,413,5.61268424987793
1747258178.2723145,414,5.755079746246338
1747258178.5049672,415,5.567587375640869
1747258179.2029746,418,5.998298645019531
1747258179.9009144,421,5.201416969299316
1747258180.134069,422,5.653521537780762
1747258180.8417125,425,5.571408271789551
1747258181.0795124,426,5.900523662567139
1747258182.0805557,430,5.827003002166748
1747258182.321683,431,5.418727874755859
1747258183.0385642,434,5.713209629058838
1747258183.2792628,435,5.427700042724609
1747258183.5188622,436,5.6822381019592285
1747258183.7596138,437,5.4064154624938965
1747258184.0008998,438,5.238564491271973
1747258184.2409394,439,5.498767375946045
1747258184.4807348,440,5.888347148895264
1747258184.71829,441,5.766978740692139
1747258185.1956542,443,5.853889465332031
1747258185.432023,444,5.680517673492432
1747258185.6654484,445,5.693024158477783
1747258185.900192,446,5.917463302612305
1747258186.835563,450,5.96117639541626
1747258187.0692174,451,5.915432453155518
1747258187.3035707,452,5.810596466064453
1747258187.5369668,453,6.051428318023682
1747258187.778503,454,5.69417667388916
1747258188.2484646,456,5.440835475921631
1747258188.7242925,458,5.675950050354004
1747258189.1943424,460,5.856574058532715
1747258189.4267957,461,5.162557125091553
1747258190.1374803,464,5.781794548034668
1747258190.3735163,465,5.8666863441467285
1747258190.608822,466,5.826733112335205
1747258191.083244,468,5.982884407043457
1747258191.555671,470,5.18100643157959
1747258192.5081518,474,5.88163423538208
1747258192.7425683,475,5.582267761230469
1747258193.4438396,478,5.8021368980407715
1747258193.6754982,479,5.644266128540039
1747258193.9103594,480,5.298138618469238
1747258194.1435044,481,5.305205821990967
1747258194.3819785,482,5.8985595703125
1747258194.6157572,483,5.081355571746826
1747258194.850427,484,5.3252363204956055
1747258195.3205845,486,5.365026950836182
1747258195.5570147,487,5.494831562042236
1747258195.7911062,488,5.537636756896973
1747258196.0262115,489,5.467369556427002
1747258196.505952,491,5.641722202301025
1747258197.2141678,494,5.895002841949463
1747258198.1505527,498,5.624753475189209
1747258198.8643792,501,5.652897357940674
1747258199.098983,502,5.4022674560546875
1747258199.3322804,503,5.797799110412598
1747258200.0393488,506,5.762986183166504
1747258200.5068521,508,5.731943607330322
1747258200.7427623,509,6.153073787689209
1747258200.9886222,510,5.817551136016846
1747258201.2299674,511,5.954134941101074
1747258201.4716902,512,6.018441200256348
1747258201.7122996,513,5.9866437911987305
1747258201.9456866,514,5.450824737548828
1747258202.6534493,517,5.944119453430176
1747258202.8912098,518,5.513944149017334
1747258203.1240382,519,5.648162841796875
1747258203.3551564,520,5.869112014770508
1747258204.0510845,523,5.3334574699401855
1747258205.7175264,530,5.91002082824707
1747258206.4340127,533,6.050206661224365
1747258206.6747959,534,5.737419605255127
1747258207.1553319,536,5.898367404937744
1747258207.398123,537,5.927640914916992
1747258207.6363857,538,5.956057548522949
1747258207.8809936,539,5.792689800262451
1747258208.1135898,540,5.58538818359375
1747258208.5841506,542,5.788872718811035
1747258208.8182564,543,5.771871089935303
1747258209.053222,544,5.983335971832275
1747258209.5225723,546,5.7812604904174805
1747258209.7578104,547,5.6458845138549805
1747258210.4717703,550,5.829512119293213
1747258210.9600148,552,5.479310989379883
1747258211.4658742,554,6.137286186218262
1747258211.7055135,555,5.642644882202148
1747258211.9447212,556,6.00260066986084
1747258213.4125376,562,5.872723579406738
1747258213.6532042,563,5.888518810272217
1747258213.893387,564,5.6336164474487305
1747258214.86298,568,5.43627405166626
1747258215.5858421,571,6.013397216796875
1747258216.066132,573,5.469954490661621
1747258216.7926981,576,5.609076499938965
1747258217.752257,580,5.995388984680176
1747258218.704865,584,4.979748725891113
1747258218.941036,585,6.0071282386779785
1747258219.183608,586,5.900771617889404
1747258219.6570747,588,5.882607936859131
1747258220.1342032,590,5.821175575256348
1747258220.3733025,591,5.889592170715332
1747258220.6111686,592,6.031927108764648
1747258221.0923026,594,6.066211700439453
1747258221.5769107,596,5.965259552001953
1747258221.822655,597,6.029905319213867
1747258222.0673862,598,5.9459381103515625
1747258222.3059075,599,4.847439289093018
1747258222.8119836,601,5.74485445022583
1747258223.051255,602,5.9043169021606445
1747258223.3126905,603,5.8266754150390625
1747258223.8096535,605,5.984617710113525
1747258224.5297382,608,5.420384883880615
1747258224.99967,610,6.100715637207031
1747258225.7169285,613,6.073178291320801
1747258225.9531596,614,5.9926018714904785
1747258226.4283755,616,5.8284101486206055
1747258226.9137685,618,6.266981601715088
1747258227.396499,620,5.261058807373047
1747258227.8685827,622,6.184398174285889
1747258228.1080189,623,6.20221471786499
1747258228.8211346,626,5.67009162902832
1747258229.2946372,628,5.786824703216553
1747258229.5288138,629,6.08518123626709
1747258230.4640243,633,5.269005298614502
1747258230.9331403,635,5.842057228088379
1747258231.40284,637,5.339531421661377
1747258232.10949,640,5.837777137756348
1747258232.3438382,641,5.6434550285339355
1747258232.578816,642,5.903347015380859
1747258232.8141565,643,5.569697856903076
1747258233.049243,644,6.150903701782227
1747258233.2822652,645,5.884495258331299
1747258234.220535,649,6.044585227966309
1747258234.6860762,651,6.055558204650879
1747258234.9178176,652,5.812888145446777
1747258235.1527703,653,5.5336503982543945
1747258235.3850217,654,6.0386061668396
1747258235.6182988,655,5.5774030685424805
1747258236.3165796,658,5.70833683013916
1747258236.560111,659,5.755358695983887
1747258236.8010418,660,6.070064067840576
1747258238.465499,667,5.880780220031738
1747258239.1652598,670,5.701400279998779
1747258240.32247,675,5.361164093017578
1747258240.5537739,676,6.333042621612549
1747258240.7928905,677,5.820489406585693
1747258241.4903927,680,5.518249988555908
1747258241.963111,682,5.419146537780762
1747258242.1943367,683,5.878243923187256
1747258242.425546,684,6.0722222328186035
1747258243.1215012,687,6.146826267242432
1747258244.2843893,692,5.464697360992432
1747258244.768656,694,6.199059009552002
1747258245.0005481,695,6.032540798187256
1747258245.2325237,696,5.5774827003479
1747258245.46877,697,5.632026195526123
1747258245.951293,699,5.750338554382324
1747258246.664376,702,5.978782653808594
1747258246.8988256,703,6.141133785247803
1747258247.3796809,705,5.750746250152588
1747258248.3173182,709,6.110286235809326
1747258248.5535076,710,6.0326337814331055
1747258249.0214257,712,6.017691612243652
1747258249.723825,715,6.025671005249023
1747258250.1902347,717,5.984505653381348
1747258250.6561334,719,6.069685935974121
1747258250.8892577,720,5.860561847686768
1747258251.1213002,721,5.932056427001953
1747258251.584298,723,6.03086519241333
1747258252.0505667,725,6.07674503326416
1747258252.283198,726,6.088677406311035
1747258252.520603,727,5.891275882720947
1747258252.7531848,728,5.828225612640381
1747258252.984846,729,5.865539073944092
1747258253.454684,731,5.607555866241455
1747258253.6859453,732,5.151450157165527
1747258253.924201,733,6.055483341217041
1747258255.0979016,738,5.497251510620117
1747258255.3286421,739,5.868696212768555
1747258255.5592644,740,5.758708477020264
1747258256.0270414,742,5.471164226531982
1747258256.258089,743,6.109044075012207
1747258256.4931548,744,6.205697059631348
1747258256.7224364,745,6.321255207061768
1747258258.3325627,752,5.891366481781006
1747258259.0195603,755,5.2433390617370605
1747258259.2486377,756,5.61130952835083
1747258259.7094986,758,6.140146255493164
1747258260.8769631,763,5.944908618927002
1747258261.119104,764,5.425992012023926
1747258261.352058,765,6.080854415893555
1747258262.0745592,768,5.955646514892578
1747258262.3881185,769,6.1555585861206055
1747258263.081478,772,5.702293872833252
1747258263.3120534,773,6.22985315322876
1747258263.775473,775,6.120214462280273
1747258264.0154288,776,5.869622707366943
1747258264.4785674,778,6.095738410949707
1747258264.7121994,779,6.272511005401611
1747258264.9478173,780,5.38668155670166
1747258265.1831892,781,6.36701774597168
1747258265.417463,782,5.3413472175598145
1747258266.7991729,788,6.106457233428955
1747258267.0383966,789,6.032122611999512
1747258267.5056386,791,5.997768878936768
1747258267.9746413,793,6.055813312530518
1747258268.454186,795,6.125113487243652
1747258268.691655,796,5.795542240142822
1747258269.400045,799,6.2849040031433105
1747258269.6344464,800,5.963311672210693
1747258270.598626,804,5.905946254730225
1747258270.8462732,805,6.034931659698486
1747258271.0843034,806,5.886541366577148
1747258271.3241673,807,6.257060527801514
1747258272.0216215,810,6.010951042175293
1747258272.729448,813,6.146695613861084
1747258273.9286106,818,5.911391735076904
1747258274.1652842,819,5.831345081329346
1747258274.6482048,821,6.000506401062012
1747258274.8932838,822,6.258182048797607
1747258275.1306863,823,5.625907897949219
1747258275.5974174,825,6.059760093688965
1747258275.8372664,826,5.634968280792236
1747258276.0669725,827,5.881449222564697
1747258276.2958164,828,5.832726955413818
1747258277.240863,832,5.86002254486084
1747258277.47431,833,5.944610595703125
1747258277.940248,835,5.9193620681762695
1747258278.1744435,836,5.812077045440674
1747258278.4097226,837,6.184187889099121
1747258278.878492,839,5.510734558105469
1747258279.1100662,840,6.188104152679443
1747258279.8050373,843,6.041022777557373
1747258280.27835,845,6.188655853271484
1747258281.4432147,850,6.298857688903809
1747258281.6770043,851,6.008068084716797
1747258282.3812978,854,6.008612155914307
1747258283.0782554,857,6.221175670623779
1747258283.7738166,860,6.108653545379639
1747258284.245508,862,5.121862411499023
1747258284.9468706,865,6.2379631996154785
1747258285.1847637,866,6.257600784301758
1747258286.1316843,870,5.961796283721924
1747258286.361149,871,6.11328125
1747258288.7019086,881,5.464858055114746
1747258289.167226,883,5.493827819824219
1747258289.3996782,884,4.757678031921387
1747258289.6317627,885,6.325432777404785
1747258289.8651114,886,6.057243824005127
1747258290.334548,888,6.460015296936035
1747258290.8059754,890,6.291371822357178
1747258291.2801683,892,5.996555805206299
1747258291.9830132,895,5.089550971984863
1747258292.4529548,897,6.063564777374268
1747258292.6857047,898,6.08563232421875
1747258293.3904107,901,5.939001560211182
1747258293.6343553,902,5.986258506774902
1747258294.1157615,904,6.073366165161133
1747258294.5966544,906,5.638556003570557
1747258294.835376,907,6.014254570007324
1747258295.0729957,908,5.78603982925415
1747258295.5475805,910,6.262707710266113
1747258295.7821927,911,6.2373247146606445
1747258296.4854755,914,6.12351131439209
1747258297.4206927,918,6.026426315307617
1747258297.6535988,919,6.513979434967041
1747258298.117677,921,6.363849639892578
1747258298.583587,923,5.136261463165283
1747258299.5021038,927,5.541937351226807
1747258299.7312486,928,6.297513961791992
1747258299.9587417,929,6.218433856964111
1747258300.1860352,930,6.334344863891602
1747258300.4134595,931,5.792367935180664
1747258300.641317,932,6.1028642654418945
1747258300.8695881,933,6.187587261199951
1747258301.330828,935,5.669277667999268
1747258302.2456214,939,6.086398124694824
1747258302.701301,941,5.8046464920043945
1747258302.9299607,942,6.161087989807129
1747258303.6327097,945,5.7631707191467285
1747258304.5749242,949,6.079083442687988
1747258305.2896757,952,5.831201076507568
1747258305.7693202,954,5.843503475189209
1747258306.0021305,955,6.167847633361816
1747258306.2418673,956,5.586160182952881
1747258307.1853085,960,6.163808345794678
1747258307.6510518,962,6.246060371398926
1747258307.8834043,963,6.204896450042725
1747258308.1171331,964,6.287651062011719
1747258308.3506753,965,6.095308303833008
1747258308.8190942,967,5.9690656661987305
1747258309.050906,968,6.124303340911865
1747258309.7560542,971,5.913363456726074
1747258310.9245214,976,6.284289836883545
1747258311.4006724,978,6.267238140106201
1747258311.6390245,979,5.859221458435059
1747258312.115019,981,6.4767327308654785
1747258312.3506012,982,6.256579875946045
1747258313.296767,986,6.154498100280762
1747258313.765738,988,6.009322166442871
1747258313.9981735,989,6.2630510330200195
1747258314.2311466,990,5.754534721374512
1747258314.6969469,992,6.423934459686279
1747258315.163547,994,6.313447952270508
1747258315.3929791,995,6.043313503265381
1747258315.6271224,996,5.9245123863220215
1747258316.0846195,998,6.146533489227295
1747258316.3223138,999,6.427145004272461
1747258316.7846508,1001,6.146049499511719
1747258317.020759,1002,6.171231269836426
1747258317.2622967,1003,6.419288158416748
1747258317.4970264,1004,5.873596668243408
1747258317.7274742,1005,6.191804885864258
1747258317.9607258,1006,6.0293169021606445
1747258319.1508977,1011,5.890064716339111
1747258319.6205516,1013,6.1784844398498535
1747258320.08714,1015,5.9342498779296875
1747258320.3205009,1016,6.139625549316406
1747258320.5623736,1017,6.056528568267822
1747258321.7417066,1022,6.429872512817383
1747258322.685741,1026,6.13972282409668
1747258323.1518412,1028,6.4194207191467285
1747258323.3869278,1029,5.737666130065918
1747258324.7959857,1035,6.413774490356445
1747258325.029322,1036,6.192779064178467
1747258325.2617788,1037,6.182192802429199
1747258325.4941947,1038,5.898423671722412
1747258325.726988,1039,6.630990028381348
1747258326.659165,1043,6.445791721343994
1747258327.1245723,1045,6.048530101776123
1747258327.3568742,1046,6.295807838439941
1747258328.7703595,1052,6.4097185134887695
1747258329.002958,1053,6.360434055328369
1747258329.7047427,1056,6.0074286460876465
1747258330.1711867,1058,6.015124320983887
1747258330.405556,1059,6.057253837585449
1747258330.639338,1060,6.002318859100342
1747258331.1026762,1062,6.584429740905762
1747258331.8165417,1065,6.361761569976807
1747258332.0527556,1066,6.2917962074279785
1747258332.2965457,1067,6.214792251586914
1747258332.7684717,1069,5.9559526443481445
1747258333.0028024,1070,6.167392730712891
1747258333.2412162,1071,5.9073967933654785
1747258333.4751325,1072,6.544929027557373
1747258333.7152715,1073,6.14879035949707
1747258333.9521542,1074,6.302052974700928
1747258334.665329,1077,5.566065788269043
1747258334.897259,1078,6.342211723327637
1747258335.3656251,1080,5.947238922119141
1747258335.6005201,1081,6.274971961975098
1747258335.8377235,1082,5.947566509246826
1747258336.541624,1085,6.360865592956543
1747258336.7752614,1086,6.468310356140137
1747258337.007329,1087,6.467043876647949
1747258337.9372969,1091,6.1216559410095215
1747258338.171088,1092,6.4361653327941895
1747258338.4085896,1093,5.652890205383301
1747258339.586267,1098,6.38134765625
1747258340.0615792,1100,6.127120018005371
1747258340.5222797,1102,5.629665374755859
1747258340.7593548,1103,5.67395544052124
1747258340.9959939,1104,6.328800678253174
1747258341.6965723,1107,6.204476833343506
1747258341.9291708,1108,6.505577087402344
1747258342.1694922,1109,6.337148189544678
1747258342.4030585,1110,5.591723918914795
1747258342.6386886,1111,6.140578269958496
1747258342.8685026,1112,6.349509239196777
1747258343.0989873,1113,6.524355411529541
1747258343.3261392,1114,5.8789448738098145
1747258343.781797,1116,6.272372245788574
1747258344.4639106,1119,6.427095890045166
1747258344.9195783,1121,6.136690139770508
1747258345.1476574,1122,6.555059432983398
1747258345.838075,1125,6.2762346267700195
1747258346.0708346,1126,6.09071159362793
1747258346.5410557,1128,6.454674243927002
1747258346.7714622,1129,6.039076805114746
1747258347.0030513,1130,5.657558917999268
1747258347.2344935,1131,6.243433475494385
1747258347.4676623,1132,6.372188568115234
1747258347.9378932,1134,6.3666815757751465
1747258348.1794949,1135,6.2846856117248535
1747258348.4135349,1136,6.349878311157227
1747258349.131983,1139,6.249663829803467
1747258349.8447223,1142,6.366224765777588
1747258350.561686,1145,6.258079528808594
1747258350.7980034,1146,6.585600852966309
1747258351.2819295,1148,5.667916774749756
1747258351.516608,1149,6.390163421630859
1747258351.7499487,1150,6.255179405212402
1747258351.9881735,1151,6.273965358734131
1747258352.2372508,1152,6.244030475616455
1747258352.4717958,1153,6.422011852264404
1747258352.9338121,1155,6.462692737579346
1747258354.1063156,1160,5.949376106262207
1747258354.5647886,1162,5.966896057128906
1747258355.0300214,1164,6.41035270690918
1747258355.495585,1166,6.403412342071533
1747258355.7277782,1167,6.0269293785095215
1747258357.1470451,1173,6.166009426116943
1747258357.3947797,1174,6.148524284362793
1747258357.8727472,1176,6.536715984344482
1747258358.1073723,1177,6.234973907470703
1747258358.3410263,1178,5.878933429718018
1747258359.2796476,1182,6.351450443267822
1747258359.7540255,1184,6.309365272521973
1747258360.2235043,1186,6.505376815795898
1747258360.6950016,1188,6.3775811195373535
1747258360.9303906,1189,6.497114658355713
1747258361.1710155,1190,6.309000492095947
1747258361.8802328,1193,6.63048791885376
1747258362.1165357,1194,6.3384833335876465
1747258362.3506253,1195,6.390110969543457
1747258362.820854,1197,6.558897495269775
1747258363.0541263,1198,6.478878498077393
1747258363.7708485,1201,5.966485023498535
1747258364.0109499,1202,5.712648868560791
1747258364.7176838,1205,6.347227096557617
1747258364.9555197,1206,6.110218048095703
1747258365.2005684,1207,6.183123588562012
1747258365.687147,1209,6.552680969238281
1747258366.635751,1213,5.855350494384766
1747258366.868744,1214,6.226281642913818
1747258367.1058927,1215,6.2439470291137695
1747258367.5768769,1217,6.206523418426514
1747258367.8136747,1218,6.079047203063965
1747258369.0033128,1223,6.367104530334473
1747258369.4810143,1225,6.458364486694336
1747258370.185611,1228,5.809256553649902
1747258370.4204462,1229,5.93727970123291
1747258371.1227498,1232,6.298370838165283
1747258371.3562012,1233,6.429737567901611
1747258372.5357466,1238,6.577493190765381
1747258373.001938,1240,5.781274795532227
1747258373.2346315,1241,5.96083927154541
1747258373.4688258,1242,6.248486518859863
1747258373.7055051,1243,6.335627555847168
1747258373.946292,1244,6.390843391418457
1747258374.1790884,1245,6.190288543701172
1747258374.4126625,1246,6.218611240386963
1747258375.1272564,1249,6.650084018707275
1747258375.392726,1250,6.3021559715271
1747258375.6453865,1251,6.109544277191162
1747258375.8982701,1252,6.198016166687012
1747258376.380322,1254,6.071119785308838
1747258376.8518841,1256,6.6341657638549805
1747258377.0844293,1257,6.089632987976074
1747258377.8028846,1260,5.536869049072266
1747258378.0344572,1261,6.503468036651611
1747258378.7313585,1264,6.192630290985107
1747258379.441519,1267,6.392230987548828
1747258380.3848374,1271,5.977011680603027
1747258381.5584416,1276,5.851442813873291
1747258381.790604,1277,6.430261611938477
1747258382.0234127,1278,6.208135604858398
1747258382.9710329,1282,6.224974155426025
1747258383.6914942,1285,5.9262285232543945
1747258384.85468,1290,6.180846691131592
1747258385.557022,1293,5.833189964294434
1747258386.2692072,1296,6.289916038513184
1747258386.7383354,1298,6.461841583251953
1747258386.971619,1299,5.877403259277344
1747258387.6886134,1302,6.062769889831543
1747258388.6425486,1306,6.247166633605957
1747258389.5789342,1310,6.117282390594482
1747258390.5067294,1314,5.813291549682617
1747258390.7558103,1315,6.205710411071777
1747258391.9103575,1320,5.693667411804199
1747258392.369856,1322,6.369993209838867
1747258392.5996068,1323,6.046873569488525
1747258393.061079,1325,6.056178092956543
1747258393.2903967,1326,5.953545093536377
1747258393.7506957,1328,6.0631279945373535
1747258395.376352,1335,5.6807990074157715
1747258397.4917076,1344,5.766749382019043
1747258397.7230728,1345,6.494497299194336
1747258398.189938,1347,6.106249809265137
1747258398.4202418,1348,6.370477676391602
1747258399.1161985,1351,6.159585475921631
1747258399.349731,1352,5.861207485198975
1747258399.8132439,1354,6.185698986053467
1747258400.7469425,1358,5.713658809661865
1747258401.2109072,1360,6.374823093414307
1747258402.1451073,1364,6.415045261383057
1747258402.3776753,1365,6.200469493865967
1747258402.613847,1366,6.155904769897461
1747258402.8623939,1367,6.342334747314453
1747258403.098375,1368,5.527374267578125
1747258404.0306334,1372,6.623514652252197
1747258404.2620924,1373,5.794652462005615
1747258404.7294343,1375,6.413477420806885
1747258404.9622753,1376,6.193476676940918
1747258405.8999364,1380,6.205356597900391
1747258407.0663793,1385,4.844806671142578
1747258407.2978551,1386,6.13457727432251
1747258408.2488222,1390,6.271805286407471
1747258408.9605913,1393,6.19691801071167
1747258409.6601827,1396,6.210434913635254
1747258409.8962636,1397,6.01882791519165
1747258410.373641,1399,6.358287811279297
1747258410.611381,1400,6.143263339996338
1747258411.3128448,1403,6.36167049407959
1747258411.7862153,1405,6.368879795074463
1747258413.658955,1413,6.3429999351501465
1747258414.3543723,1416,6.567041873931885
1747258414.5862434,1417,5.883533000946045
1747258415.0499787,1419,6.4229044914245605
1747258415.5167055,1421,6.2349748611450195
1747258415.7489243,1422,6.35111665725708
1747258417.84669,1431,5.797045707702637
1747258418.0801134,1432,6.555401802062988
1747258419.0156546,1436,6.244870185852051
1747258419.4901326,1438,6.332781791687012
1747258419.7239697,1439,6.1155781745910645
1747258419.956827,1440,6.103879928588867
1747258420.1895533,1441,5.936371326446533
1747258420.8894103,1444,6.138485431671143
1747258421.3639088,1446,6.241201877593994
1747258421.6036828,1447,6.130029201507568
1747258421.8446066,1448,5.996694564819336
1747258422.0775301,1449,5.558661937713623
1747258422.3120937,1450,5.9415364265441895
1747258422.5512233,1451,6.416947364807129
1747258422.7942576,1452,6.361477851867676
1747258423.2734299,1454,6.006870746612549
1747258423.5072896,1455,6.175111293792725
1747258423.7395933,1456,6.596154689788818
1747258423.9715698,1457,6.507305145263672
1747258424.2047455,1458,6.331455707550049
1747258424.437566,1459,6.458082675933838
1747258424.670361,1460,6.099754333496094
1747258424.9033017,1461,6.3451008796691895
1747258425.3732808,1463,6.267206192016602
1747258427.0769315,1470,5.659310817718506
1747258427.763652,1473,6.259445667266846
1747258427.9952273,1474,6.377172470092773
1747258428.4629588,1476,6.081228733062744
1747258428.6951838,1477,6.425772666931152
1747258429.6473086,1481,6.505341529846191
1747258429.8826206,1482,6.533398151397705
1747258430.1172085,1483,6.58359432220459
1747258431.08175,1487,6.317788600921631
1747258431.3209739,1488,6.555422782897949
1747258431.5518425,1489,5.5931549072265625
1747258431.787093,1490,5.792713165283203
1747258432.0190306,1491,6.346383094787598
1747258432.4842393,1493,6.29633092880249
1747258432.7189314,1494,6.3601202964782715
1747258433.6532307,1498,6.348593711853027
1747258433.8843107,1499,6.345870494842529
1747258434.1181195,1500,5.644322395324707
1747258434.591594,1502,6.015238285064697
1747258435.3139431,1505,6.488627910614014
1747258436.3167267,1509,6.379806041717529
1747258436.5595667,1510,6.353529453277588
1747258436.8053443,1511,6.052023887634277
1747258437.2800958,1513,6.087343215942383
1747258437.7550385,1515,6.576048851013184
1747258437.9891722,1516,6.381843090057373
1747258439.6198525,1523,6.035026550292969
1747258440.3194392,1526,5.609588623046875
1747258440.7826576,1528,6.074959754943848
1747258442.1745682,1534,6.1317291259765625
1747258442.9004123,1537,6.455063819885254
1747258443.1354964,1538,6.621527194976807
1747258443.8378146,1541,6.261711597442627
1747258444.7744765,1545,6.295183181762695
1747258445.2463589,1547,6.356659889221191
1747258445.4818919,1548,6.579023838043213
1747258446.1812088,1551,6.209812641143799
1747258446.4126444,1552,6.380593776702881
1747258446.6437464,1553,6.256478309631348
1747258447.1119416,1555,6.539379596710205
1747258447.5710042,1557,5.922739028930664
1747258448.723222,1562,5.869072914123535
1747258449.1844726,1564,6.282181262969971
1747258449.4193668,1565,6.044867992401123
1747258449.6589055,1566,6.233042240142822
1747258450.119091,1568,5.8561882972717285
1747258450.5849392,1570,6.54887056350708
1747258450.8133368,1571,6.671828269958496
1747258451.0475187,1572,6.4199724197387695
1747258451.2837572,1573,6.39184045791626
1747258451.981128,1576,5.906083106994629
1747258452.447621,1578,5.95566463470459
1747258452.682256,1579,6.428345203399658
1747258452.918048,1580,6.404067516326904
1747258453.1538172,1581,6.554781913757324
1747258453.3881192,1582,6.3904924392700195
1747258454.0875857,1585,6.370215892791748
1747258455.249565,1590,6.573542594909668
1747258456.4108634,1595,6.016538143157959
1747258456.641876,1596,6.200870037078857
1747258456.87604,1597,6.307942867279053
1747258457.8283365,1601,5.177873134613037
1747258458.0695138,1602,5.122004508972168
1747258458.308469,1603,6.554094314575195
1747258459.9730039,1610,5.851369857788086
1747258460.2070448,1611,6.527683258056641
1747258460.6785738,1613,6.463922500610352
1747258460.9100301,1614,6.055006504058838
1747258461.3726215,1616,5.922775745391846
1747258462.3134553,1620,5.98992919921875
1747258462.7801192,1622,6.093286514282227
1747258463.2516675,1624,6.18724250793457
1747258463.723277,1626,5.696516513824463
1747258463.9552555,1627,6.3158745765686035
1747258464.8925042,1631,6.340317249298096
1747258465.8281944,1635,6.226423263549805
1747258466.0636528,1636,6.4715423583984375
1747258466.3052545,1637,5.312176704406738
1747258466.5380383,1638,6.164443492889404
1747258467.0043633,1640,6.161605358123779
1747258467.236153,1641,6.299642562866211
1747258468.4217277,1646,6.3788862228393555
1747258468.6542556,1647,6.408144474029541
1747258469.1267345,1649,6.596899032592773
1747258469.591874,1651,6.303894996643066
1747258469.8241262,1652,6.393637180328369
1747258470.0560567,1653,6.392380714416504
1747258470.2897234,1654,6.125973701477051
1747258470.7581959,1656,6.227342128753662
1747258471.226846,1658,5.819430351257324
1747258472.1590462,1662,6.517872333526611
1747258472.6282148,1664,6.218958854675293
1747258473.09487,1666,6.097227096557617
1747258473.7874346,1669,6.362113952636719
1747258474.0172951,1670,6.698350429534912
1747258474.940724,1674,6.4309492111206055
1747258475.6353812,1677,6.473053932189941
1747258476.098101,1679,6.349880695343018
1747258476.3291223,1680,6.278915882110596
1747258476.5604684,1681,6.5017852783203125
1747258476.7921786,1682,6.213154315948486
1747258477.4906983,1685,6.380826950073242
1747258477.7327964,1686,6.255038738250732
1747258477.9687698,1687,6.612401008605957
1747258478.2016475,1688,6.015021324157715
1747258478.444985,1689,5.4840874671936035
1747258478.6775036,1690,5.5737714767456055
1747258479.3665206,1693,6.545186996459961
1747258479.5972354,1694,6.240612030029297
1747258479.8295689,1695,6.578518867492676
1747258480.2987692,1697,6.163082599639893
1747258480.5393405,1698,6.320013999938965
1747258480.7763038,1699,6.543132305145264
1747258481.0119503,1700,6.301347732543945
1747258481.4905329,1702,6.428781032562256
1747258481.9818997,1704,6.1839752197265625
1747258482.7148414,1707,6.114833831787109
1747258483.1968567,1709,6.196861743927002
1747258483.4412415,1710,6.3846049308776855
1747258483.6741629,1711,6.356875419616699
1747258483.9063494,1712,6.0245442390441895
1747258485.306584,1718,6.6176838874816895
1747258485.5383475,1719,6.314375877380371
1747258486.2537756,1722,6.396515846252441
1747258486.4951184,1723,6.255209445953369
1747258486.729748,1724,6.124456882476807
1747258486.9657843,1725,5.949426174163818
1747258488.1346607,1730,6.542453289031982
1747258490.0024097,1738,6.231146335601807
1747258490.2352276,1739,6.502050876617432
1747258490.468457,1740,6.459588527679443
1747258491.1774588,1743,5.705854892730713
1747258491.661855,1745,5.772914886474609
1747258492.3726766,1748,6.685648441314697
1747258492.609077,1749,5.828975677490234
1747258492.8444512,1750,5.686306953430176
1747258493.0777187,1751,4.8855109214782715
1747258493.555392,1753,6.880194187164307
1747258493.7980764,1754,5.431563377380371
1747258494.5111313,1757,6.534836769104004
1747258495.6779902,1762,6.489937782287598
1747258495.9135704,1763,5.984676837921143
1747258496.3821368,1765,6.308403015136719
1747258496.614681,1766,6.556317329406738
1747258497.0808907,1768,5.657938003540039
1747258498.7298772,1775,6.005181789398193
1747258498.9634476,1776,6.072022914886475
1747258499.1957457,1777,5.9356842041015625
1747258499.895759,1780,6.738947868347168
1747258500.1282194,1781,6.498236179351807
1747258500.8250358,1784,6.346373081207275
1747258501.0538538,1785,5.971503734588623
1747258501.2836487,1786,6.274301528930664
1747258501.512727,1787,6.502504825592041
1747258501.9698646,1789,6.23433256149292
1747258502.19798,1790,5.993249893188477
1747258502.6563392,1792,6.595457553863525
1747258503.1142447,1794,6.312896728515625
1747258503.5835674,1796,6.898794651031494
1747258503.8131988,1797,6.767268180847168
1747258504.5030992,1800,6.5920562744140625
1747258504.9599197,1802,6.747351169586182
1747258505.192048,1803,6.8396077156066895
1747258505.4221578,1804,6.565268039703369
1747258506.350972,1808,5.960973739624023
1747258506.8268642,1810,6.402188301086426
1747258507.7726457,1814,6.743094444274902
1747258508.250634,1816,6.666278839111328
1747258508.7236445,1818,6.793188571929932
1747258508.9579399,1819,6.463510513305664
1747258509.9106889,1823,6.556716442108154
1747258510.6217895,1826,6.604589462280273
1747258510.8587952,1827,6.693882465362549
1747258511.3319316,1829,6.551446437835693
1747258511.571344,1830,6.818706035614014
1747258512.046421,1832,6.21245002746582
1747258512.2821608,1833,6.608631610870361
1747258512.5193396,1834,6.537287712097168
1747258512.9866178,1836,6.511091232299805
1747258513.2202446,1837,6.885277271270752
1747258513.457738,1838,6.653019905090332
1747258514.917011,1844,6.510060787200928
1747258515.1586,1845,6.472875118255615
1747258515.3921514,1846,5.734542369842529
1747258515.6254766,1847,6.199361324310303
1747258515.871026,1848,6.284204959869385
1747258516.5802128,1851,6.6546430587768555
1747258517.0654597,1853,6.770646572113037
1747258517.7797456,1856,6.4117865562438965
1747258518.7238297,1860,6.2448344230651855
1747258519.6713786,1864,6.248793601989746
1747258519.9042804,1865,6.503889083862305
1747258520.1397452,1866,6.412036895751953
1747258520.373986,1867,5.866580009460449
1747258521.32324,1871,6.608760356903076
1747258521.5657763,1872,6.450912952423096
1747258521.8004022,1873,6.832767963409424
1747258522.0346475,1874,6.733511924743652
1747258522.2671146,1875,6.483894348144531
1747258522.7334297,1877,5.847584247589111
1747258523.2061808,1879,6.525435924530029
1747258523.442147,1880,6.743619441986084
1747258524.1559887,1883,6.4979777336120605
1747258524.3972862,1884,6.064814567565918
1747258524.8695903,1886,6.5348005294799805
1747258525.334135,1888,6.487083911895752
1747258525.8083174,1890,6.1837639808654785
1747258526.043065,1891,6.221380233764648
1747258526.980762,1895,6.474647521972656
1747258527.8998888,1899,6.436678886413574
1747258528.356809,1901,6.005936145782471
1747258528.5848086,1902,6.010838985443115
1747258529.5098426,1906,6.360963344573975
1747258529.98578,1908,6.279558181762695
1747258530.2199318,1909,6.107737064361572
1747258530.45197,1910,6.614826202392578
1747258531.1562033,1913,5.5387163162231445
1747258531.8647301,1916,6.261684417724609
1747258532.3318706,1918,6.037124156951904
1747258533.735286,1924,6.750047206878662
1747258533.9735897,1925,6.550304412841797
1747258534.2101357,1926,6.504842758178711
1747258534.682573,1928,6.451501846313477
1747258534.918133,1929,6.031513214111328
1747258535.62319,1932,6.461719036102295
1747258536.341971,1935,6.123005390167236
1747258536.5780764,1936,6.470856189727783
1747258537.287007,1939,6.754336833953857
1747258537.51889,1940,6.662717819213867
1747258537.7522542,1941,6.374438285827637
1747258537.985712,1942,6.469762802124023
1747258538.6951206,1945,6.7114644050598145
1747258539.16856,1947,6.644828796386719
1747258539.8658342,1950,6.616036891937256
1747258540.097593,1951,6.3341145515441895
1747258540.5639095,1953,6.662981986999512
1747258541.26316,1956,6.711091041564941
1747258542.1947308,1960,6.46058988571167
1747258542.4397478,1961,6.706081390380859
1747258542.6727302,1962,6.2241291999816895
1747258542.9265032,1963,5.87030553817749
1747258543.1700304,1964,5.96366024017334
1747258543.6381025,1966,6.201444149017334
1747258543.8807588,1967,6.421920299530029
1747258544.126438,1968,6.356655597686768
1747258544.3654976,1969,6.828437805175781
1747258545.7647505,1975,6.704545021057129
1747258546.224751,1977,6.6660990715026855
1747258546.4598787,1978,6.10260534286499
1747258546.6999092,1979,6.2744035720825195
1747258546.947978,1980,6.480349540710449
1747258547.1898477,1981,6.652914047241211
1747258547.4312594,1982,5.997066497802734
1747258547.6660943,1983,6.59908390045166
1747258548.1420476,1985,6.657422065734863
1747258548.6305325,1987,6.780110836029053
1747258548.8688953,1988,6.850160121917725
1747258549.1001906,1989,6.657005786895752
1747258549.5743773,1991,6.591476917266846
1747258549.8116848,1992,6.253525733947754
1747258550.0480385,1993,6.812711715698242
1747258550.5314062,1995,6.812107086181641
1747258551.476096,1999,6.819192886352539


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_52_785586-tag-train_loss.csv <==
Wall time,Step,Value
1747258079.7863736,0,2.3040640354156494
1747258080.5430443,3,2.099534749984741
1747258080.7795417,4,2.192289352416992
1747258082.1952107,10,2.1061103343963623
1747258082.4385889,11,5.843313217163086
1747258083.149527,14,2.4504506587982178
1747258083.390844,15,2.1694111824035645
1747258084.102078,18,2.2802224159240723
1747258084.3323884,19,2.1891918182373047
1747258084.5608504,20,2.0588204860687256
1747258085.0226219,22,2.1482794284820557
1747258085.2545316,23,2.532649040222168
1747258085.9467103,26,2.094372510910034
1747258086.1762292,27,2.5511679649353027
1747258087.5595315,33,1.5859565734863281
1747258088.2702293,36,1.9488118886947632
1747258088.5102744,37,1.8310438394546509
1747258088.7409751,38,1.6411737203598022
1747258088.9719782,39,1.3284833431243896
1747258089.2071795,40,1.2187414169311523
1747258090.8336513,47,1.1180763244628906
1747258091.0632856,48,0.9234544634819031
1747258091.2929442,49,0.6868107914924622
1747258091.775417,51,0.802410364151001
1747258092.0096238,52,0.7733305096626282
1747258092.5096517,54,0.8117780685424805
1747258093.2421541,57,0.7047663927078247
1747258093.9883907,60,0.7005131244659424
1747258094.2337868,61,0.6420896053314209
1747258094.4819622,62,0.7037309408187866
1747258094.7231314,63,0.6253564357757568
1747258095.2043025,65,0.7946258783340454
1747258095.4465833,66,0.576952338218689
1747258095.682111,67,0.5568459033966064
1747258095.9311166,68,1.0208061933517456
1747258096.4161458,70,0.7013639211654663
1747258096.670311,71,0.5410498380661011
1747258098.126503,77,0.3440604507923126
1747258098.6074405,79,0.406261682510376
1747258098.855106,80,0.8083508014678955
1747258099.3488631,82,0.34093591570854187
1747258099.5892224,83,0.362473726272583
1747258100.0743694,85,0.34202316403388977
1747258101.0749557,89,0.34866219758987427
1747258101.3187633,90,0.5063406825065613
1747258102.515194,95,0.376656711101532
1747258103.451565,99,0.32943663001060486
1747258103.6872768,100,0.21840451657772064
1747258104.4022443,103,0.3854794502258301
1747258105.1027298,106,0.2755066156387329
1747258105.3329036,107,0.36728811264038086
1747258105.8013282,109,0.3889244794845581
1747258106.9748926,114,0.3463555574417114
1747258107.4407063,116,0.21138130128383636
1747258108.622966,121,0.17867234349250793
1747258109.614739,125,0.1832636296749115
1747258109.8589592,126,0.29104113578796387
1747258110.3478396,128,0.15848438441753387
1747258110.8458443,130,0.12934476137161255
1747258111.0900679,131,0.24492278695106506
1747258111.34398,132,0.10770079493522644
1747258112.323206,136,0.17163848876953125
1747258112.5630746,137,0.2560672461986542
1747258114.030818,143,0.1529448926448822
1747258114.2780714,144,0.22321563959121704
1747258114.7650292,146,0.1449516862630844
1747258115.0033104,147,0.13588008284568787
1747258115.7203074,150,0.2762758731842041
1747258117.3964539,157,0.3315092921257019
1747258117.8594558,159,0.15173132717609406
1747258118.0917735,160,0.1462462842464447
1747258118.5561152,162,0.214939683675766
1747258119.023345,164,0.19678978621959686
1747258119.4922738,166,0.08523428440093994
1747258120.4694877,170,0.10279257595539093
1747258120.704496,171,0.17822325229644775
1747258120.95645,172,0.20535026490688324
1747258121.6643052,175,0.12323206663131714
1747258121.9027147,176,0.16266198456287384
1747258122.1543207,177,0.22882722318172455
1747258122.4014146,178,0.17760726809501648
1747258122.8792284,180,0.15779733657836914
1747258123.116029,181,0.13799253106117249
1747258123.826589,184,0.1098465770483017
1747258124.0643575,185,0.1335875391960144
1747258124.31125,186,0.26727724075317383
1747258125.020525,189,0.11795895546674728
1747258125.2605798,190,0.1257995069026947
1747258125.4945698,191,0.19242224097251892
1747258125.7284732,192,0.2982085347175598
1747258126.441913,195,0.16460949182510376
1747258127.3893232,199,0.3451074957847595
1747258127.62742,200,0.19367772340774536
1747258128.0966706,202,0.15119531750679016
1747258128.3295488,203,0.08868086338043213
1747258128.5653987,204,0.08157055079936981
1747258128.7975938,205,0.11095147579908371
1747258129.264031,207,0.1321508139371872
1747258129.7328734,209,0.06775324046611786
1747258130.2000022,211,0.15839509665966034
1747258130.6663723,213,0.133331298828125
1747258131.1278706,215,0.12740308046340942
1747258131.3605804,216,0.21875546872615814
1747258131.821871,218,0.11785133183002472
1747258132.0563254,219,0.11447636783123016
1747258132.2870193,220,0.15109634399414062
1747258132.5182605,221,0.09688780456781387
1747258132.75298,222,0.1818656176328659
1747258133.2342196,224,0.1771339476108551
1747258133.4834678,225,0.10084990411996841
1747258134.4277384,229,0.0900663286447525
1747258135.9068322,235,0.15412774682044983
1747258136.3907692,237,0.05981717258691788
1747258136.6248605,238,0.09858817607164383
1747258136.8580983,239,0.1039309874176979
1747258137.3280373,241,0.10839780420064926
1747258137.5673854,242,0.1324557662010193
1747258138.0489726,244,0.2029222548007965
1747258138.2886782,245,0.14742420613765717
1747258138.5237393,246,0.17206834256649017
1747258138.7572482,247,0.1138710230588913
1747258139.954803,252,0.10705766081809998
1747258140.1905823,253,0.10648521780967712
1747258140.425197,254,0.06560169160366058
1747258141.1607318,257,0.14052189886569977
1747258141.406189,258,0.07988826930522919
1747258141.6446984,259,0.10612466186285019
1747258141.887089,260,0.0999046266078949
1747258142.3666418,262,0.05818915739655495
1747258144.2643135,270,0.2020588219165802
1747258144.4975705,271,0.07334227114915848
1747258145.200642,274,0.10159491747617722
1747258145.4340305,275,0.09888747334480286
1747258145.6687977,276,0.07493247836828232
1747258146.144578,278,0.06771643459796906
1747258146.6128025,280,0.06684064120054245
1747258147.0818384,282,0.07061707973480225
1747258147.3165512,283,0.150917649269104
1747258147.8012364,285,0.09259667992591858
1747258148.2684383,287,0.19667957723140717
1747258148.5040379,288,0.11311889439821243
1747258148.9709678,290,0.17791926860809326
1747258150.138585,295,0.13406124711036682
1747258150.3708036,296,0.08290647715330124
1747258150.602967,297,0.08680199086666107
1747258150.8360415,298,0.08421559631824493
1747258152.249951,304,0.16071264445781708
1747258152.713796,306,0.053766895085573196
1747258153.1793795,308,0.05117237567901611
1747258153.4111083,309,0.12667372822761536
1747258154.1124456,312,0.06424706429243088
1747258154.347625,313,0.058237843215465546
1747258155.046487,316,0.07055459916591644
1747258155.5131571,318,0.13974876701831818
1747258155.7454062,319,0.10684291273355484
1747258156.4576843,322,0.037332385778427124
1747258156.9270215,324,0.09996936470270157
1747258158.1114104,329,0.11989808082580566
1747258158.3549404,330,0.0662744790315628
1747258158.5910041,331,0.04849598556756973
1747258158.8328445,332,0.07180207222700119
1747258160.007609,337,0.05654332414269447
1747258160.2416573,338,0.048935335129499435
1747258160.7062614,340,0.14595192670822144
1747258161.408587,343,0.08537174761295319
1747258161.6400228,344,0.04552707448601723
1747258161.8701293,345,0.03516196459531784
1747258162.1010747,346,0.052416108548641205
1747258162.5614052,348,0.1032991111278534
1747258163.0271516,350,0.06960752606391907
1747258163.5021133,352,0.01799798011779785
1747258163.7427623,353,0.102204829454422
1747258163.984808,354,0.08711593598127365
1747258164.9235442,358,0.0733628123998642
1747258165.3904603,360,0.10092804580926895
1747258165.8552709,362,0.041236817836761475
1747258166.095855,363,0.16680805385112762
1747258166.3333228,364,0.06366375833749771
1747258166.5676193,365,0.06866578757762909
1747258166.8073676,366,0.08535794913768768
1747258167.046714,367,0.11018750816583633
1747258167.2922866,368,0.06164533644914627
1747258168.7467303,374,0.09695103019475937
1747258169.4575038,377,0.06146217882633209
1747258169.6872735,378,0.037016045302152634
1747258171.3233135,385,0.059495992958545685
1747258171.5570374,386,0.05159725993871689
1747258172.4971774,390,0.03733634948730469
1747258172.730357,391,0.05843435972929001
1747258172.963915,392,0.06481751799583435
1747258173.1976914,393,0.09028269350528717
1747258173.4353025,394,0.057796746492385864
1747258173.6685457,395,0.09198353439569473
1747258173.9047577,396,0.030444558709859848
1747258174.1385963,397,0.13679519295692444
1747258174.378263,398,0.04877179116010666
1747258174.6101274,399,0.02503950707614422
1747258175.0767772,401,0.034295227378606796
1747258175.3107667,402,0.06117529049515724
1747258175.782869,404,0.1189216673374176
1747258176.7244718,408,0.045262906700372696
1747258176.9569492,409,0.10879018902778625
1747258177.6599603,412,0.060475632548332214
1747258177.8945243,413,0.08277066051959991
1747258178.126547,414,0.07180875539779663
1747258178.3588784,415,0.10797243565320969
1747258179.0560439,418,0.12760323286056519
1747258179.7550652,421,0.043475113809108734
1747258179.9869285,422,0.022124480456113815
1747258180.6923125,425,0.06826823204755783
1747258180.9312005,426,0.0566464439034462
1747258181.9218936,430,0.059955716133117676
1747258182.1678908,431,0.10217319428920746
1747258182.886675,434,0.027547132223844528
1747258183.126475,435,0.04803428053855896
1747258183.3652327,436,0.05476798117160797
1747258183.6059103,437,0.07518048584461212
1747258183.8470676,438,0.08486120402812958
1747258184.087827,439,0.04659438878297806
1747258184.3273075,440,0.10244785994291306
1747258184.5670645,441,0.034278504550457
1747258185.0438995,443,0.05285802483558655
1747258185.281464,444,0.04131389409303665
1747258185.5188794,445,0.053939104080200195
1747258185.7542443,446,0.03352624177932739
1747258186.6878083,450,0.05733911320567131
1747258186.9210334,451,0.030733652412891388
1747258187.1557472,452,0.04628683999180794
1747258187.3892865,453,0.06061776354908943
1747258187.626164,454,0.036062151193618774
1747258188.1002715,456,0.018433265388011932
1747258188.5732858,458,0.05062267929315567
1747258189.0465143,460,0.06535203754901886
1747258189.2798083,461,0.08756298571825027
1747258189.9895813,464,0.12995484471321106
1747258190.2253993,465,0.01276701595634222
1747258190.4616137,466,0.06724978983402252
1747258190.9343898,468,0.08698484301567078
1747258191.4095178,470,0.05470186099410057
1747258192.3613806,474,0.1059269905090332
1747258192.5961187,475,0.031037991866469383
1747258193.2964244,478,0.033811409026384354
1747258193.5296311,479,0.04059048742055893
1747258193.7636683,480,0.05168996751308441
1747258193.995462,481,0.046519383788108826
1747258194.2350879,482,0.11248891055583954
1747258194.4689298,483,0.09223456680774689
1747258194.7043853,484,0.0141751728951931
1747258195.1734076,486,0.0587073415517807
1747258195.4107535,487,0.0437934473156929
1747258195.6442454,488,0.0714893788099289
1747258195.879024,489,0.02873130887746811
1747258196.3598485,491,0.05710814520716667
1747258197.0679169,494,0.040678590536117554
1747258198.004859,498,0.05088072270154953
1747258198.7173336,501,0.139275461435318
1747258198.9526637,502,0.08585059642791748
1747258199.186452,503,0.044277772307395935
1747258199.8928664,506,0.05705539509654045
1747258200.3602402,508,0.028761429712176323
1747258200.5949903,509,0.051767703145742416
1747258200.837172,510,0.03332626074552536
1747258201.0812254,511,0.038252975791692734
1747258201.3257442,512,0.05541335046291351
1747258201.5651429,513,0.06049811840057373
1747258201.7986004,514,0.027757588773965836
1747258202.5007463,517,0.013484050519764423
1747258202.73973,518,0.025730423629283905
1747258202.9770715,519,0.03662838414311409
1747258203.210472,520,0.05999314412474632
1747258203.90658,523,0.06089191883802414
1747258205.5702713,530,0.0630929097533226
1747258206.2856362,533,0.06391260772943497
1747258206.5277066,534,0.08064759522676468
1747258207.0085099,536,0.03550419956445694
1747258207.2444518,537,0.04568362981081009
1747258207.4872408,538,0.04798280447721481
1747258207.7238994,539,0.07518404722213745
1747258207.967734,540,0.14680887758731842
1747258208.4370675,542,0.07895414531230927
1747258208.670738,543,0.035100821405649185
1747258208.9039724,544,0.03728935495018959
1747258209.375689,546,0.0570882111787796
1747258209.61156,547,0.01842368394136429
1747258210.3239713,550,0.06915945559740067
1747258210.804303,552,0.033620741218328476
1747258211.3032837,554,0.007772129960358143
1747258211.55406,555,0.08305864036083221
1747258211.7930555,556,0.05364930257201195
1747258213.2603462,562,0.06667520105838776
1747258213.5007262,563,0.04331289231777191
1747258213.7419753,564,0.03177234157919884
1747258214.7106526,568,0.04091475531458855
1747258215.4322877,571,0.05217128247022629
1747258215.9132915,573,0.031991198658943176
1747258216.6399,576,0.05498657003045082
1747258217.5984628,580,0.12006556242704391
1747258218.5512464,584,0.017833419144153595
1747258218.7890537,585,0.060877472162246704
1747258219.0316682,586,0.03632444143295288
1747258219.505816,588,0.030818883329629898
1747258219.982027,590,0.03733200579881668
1747258220.2206495,591,0.06990932673215866
1747258220.457808,592,0.020612753927707672
1747258220.940549,594,0.06602130830287933
1747258221.421403,596,0.02604132890701294
1747258221.6684837,597,0.06593383848667145
1747258221.9152222,598,0.03987259417772293
1747258222.153137,599,0.08413293212652206
1747258222.6604083,601,0.11980095505714417
1747258222.8981469,602,0.04096304625272751
1747258223.157884,603,0.030319660902023315
1747258223.6556134,605,0.03626323118805885
1747258224.3730772,608,0.06784546375274658
1747258224.853624,610,0.04607470706105232
1747258225.5611556,613,0.02579595148563385
1747258225.8038826,614,0.021611256524920464
1747258226.2726452,616,0.025155825540423393
1747258226.7648678,618,0.027266789227724075
1747258227.2483284,620,0.038980741053819656
1747258227.720265,622,0.01889382302761078
1747258227.953986,623,0.03512711450457573
1747258228.6743903,626,0.022998273372650146
1747258229.148654,628,0.03504747897386551
1747258229.3828218,629,0.04270155727863312
1747258230.317989,633,0.1197415441274643
1747258230.7851212,635,0.0258257444947958
1747258231.255303,637,0.03984791040420532
1747258231.9621446,640,0.04124561697244644
1747258232.1964493,641,0.010525763034820557
1747258232.4314215,642,0.024446792900562286
1747258232.6659563,643,0.13547436892986298
1747258232.9011824,644,0.014587614685297012
1747258233.136366,645,0.014973574317991734
1747258234.072081,649,0.06405698508024216
1747258234.5395768,651,0.016267811879515648
1747258234.7719424,652,0.012692265212535858
1747258235.004555,653,0.05159276723861694
1747258235.2384572,654,0.03605571761727333
1747258235.4722002,655,0.02011682093143463
1747258236.1700735,658,0.020831763744354248
1747258236.4135368,659,0.09198324382305145
1747258236.655067,660,0.05562220513820648
1747258238.3182693,667,0.011998118832707405
1747258239.0164459,670,0.021271582692861557
1747258240.1755517,675,0.10024336725473404
1747258240.406955,676,0.06191727891564369
1747258240.6453838,677,0.003463068976998329
1747258241.3424017,680,0.051453884690999985
1747258241.816825,682,0.039465464651584625
1747258242.0477328,683,0.12821048498153687
1747258242.2794013,684,0.006266728043556213
1747258242.975387,687,0.041133660823106766
1747258244.133068,692,0.021870145574212074
1747258244.6174002,694,0.006132809445261955
1747258244.85777,695,0.004579972475767136
1747258245.086308,696,0.016274627298116684
1747258245.3251634,697,0.013551045209169388
1747258245.802302,699,0.07508847117424011
1747258246.5174959,702,0.009174950420856476
1747258246.7520409,703,0.028462860733270645
1747258247.2311256,705,0.048530176281929016
1747258248.1716614,709,0.049840230494737625
1747258248.4074101,710,0.016002144664525986
1747258248.873705,712,0.008132237941026688
1747258249.5756078,715,0.010807066224515438
1747258250.0433059,717,0.10203904658555984
1747258250.509241,719,0.02318306267261505
1747258250.7423542,720,0.014550729654729366
1747258250.9752986,721,0.046623218804597855
1747258251.438455,723,0.01600673422217369
1747258251.903835,725,0.046325404196977615
1747258252.1363275,726,0.026894858106970787
1747258252.3765166,727,0.004134286195039749
1747258252.6082547,728,0.06280578672885895
1747258252.8396294,729,0.010718697682023048
1747258253.311293,731,0.09108866751194
1747258253.5399816,732,0.16263772547245026
1747258253.7763338,733,0.05459558591246605
1747258254.9544783,738,0.011980243027210236
1747258255.185088,739,0.012194706127047539
1747258255.4157689,740,0.06190883368253708
1747258255.8837998,742,0.061138857156038284
1747258256.1143224,743,0.027011774480342865
1747258256.3497636,744,0.02218560501933098
1747258256.5788457,745,0.015731777995824814
1747258258.189563,752,0.03831200301647186
1747258258.8756533,755,0.018870342522859573
1747258259.104459,756,0.062293119728565216
1747258259.5656068,758,0.009304974228143692
1747258260.7298076,763,0.026985224336385727
1747258260.9624887,764,0.0887279063463211
1747258261.2051597,765,0.006829528138041496
1747258261.9265084,768,0.03609881177544594
1747258262.242231,769,0.03209247067570686
1747258262.9368458,772,0.017786946147680283
1747258263.1690094,773,0.07590867578983307
1747258263.632483,775,0.10579700022935867
1747258263.8722467,776,0.021251961588859558
1747258264.3337052,778,0.026380032300949097
1747258264.5669918,779,0.05227942392230034
1747258264.8037403,780,0.03932454064488411
1747258265.0392663,781,0.04582230746746063
1747258265.272546,782,0.046477507799863815
1747258266.6522288,788,0.00937703251838684
1747258266.89067,789,0.052044883370399475
1747258267.3620696,791,0.010447677224874496
1747258267.8295596,793,0.03260163962841034
1747258268.306582,795,0.03057806007564068
1747258268.5441167,796,0.013455099426209927
1747258269.2509406,799,0.0028722593560814857
1747258269.4869292,800,0.038558170199394226
1747258270.4488702,804,0.006820276379585266
1747258270.6898851,805,0.005419638007879257
1747258270.9385595,806,0.006960112601518631
1747258271.1703217,807,0.008089762181043625
1747258271.8763745,810,0.05595734715461731
1747258272.5788753,813,0.029587456956505775
1747258273.7796607,818,0.04290232062339783
1747258274.0173166,819,0.03620312735438347
1747258274.5018423,821,0.03515291586518288
1747258274.7461948,822,0.01859838329255581
1747258274.9830332,823,0.019308142364025116
1747258275.4499583,825,0.02123931609094143
1747258275.6894789,826,0.010014574974775314
1747258275.9234498,827,0.06225290149450302
1747258276.1526203,828,0.0856790691614151
1747258277.0928924,832,0.03387251868844032
1747258277.326939,833,0.03296747803688049
1747258277.7934446,835,0.026093654334545135
1747258278.0273736,836,0.007622154429554939
1747258278.26218,837,0.02078847587108612
1747258278.7340722,839,0.10036573559045792
1747258278.9651544,840,0.04036682844161987
1747258279.6602485,843,0.006891010329127312
1747258280.130996,845,0.041677266359329224
1747258281.295871,850,0.04589033126831055
1747258281.527866,851,0.010732625611126423
1747258282.2337089,854,0.07363783568143845
1747258282.9305823,857,0.036462411284446716
1747258283.6258512,860,0.00636727549135685
1747258284.0993352,862,0.013122021220624447
1747258284.7990184,865,0.012921756133437157
1747258285.0387983,866,0.07225778698921204
1747258285.9863071,870,0.0031622257083654404
1747258286.215533,871,0.01198495365679264
1747258288.5541716,881,0.025299597531557083
1747258289.021768,883,0.008319882676005363
1747258289.2531648,884,0.10950587689876556
1747258289.4850702,885,0.05805477499961853
1747258289.7180405,886,0.015187985263764858
1747258290.1869276,888,0.018939241766929626
1747258290.6575475,890,0.021814895793795586
1747258291.1333585,892,0.02767302468419075
1747258291.8370001,895,0.07288898527622223
1747258292.3067641,897,0.04802343249320984
1747258292.5390046,898,0.003062974661588669
1747258293.2377264,901,0.016765255481004715
1747258293.478554,902,0.0202887412160635
1747258293.9652941,904,0.005909651517868042
1747258294.4476993,906,0.06360882520675659
1747258294.6877575,907,0.008594773709774017
1747258294.9239507,908,0.05146893858909607
1747258295.399141,910,0.010272765532135963
1747258295.635642,911,0.01835186406970024
1747258296.3390238,914,0.014914775267243385
1747258297.274409,918,0.027000080794095993
1747258297.507468,919,0.014489100314676762
1747258297.9719682,921,0.042810529470443726
1747258298.440364,923,0.022363975644111633
1747258299.3590484,927,0.06806683540344238
1747258299.5879767,928,0.0273999385535717
1747258299.8154953,929,0.004275817424058914
1747258300.0427315,930,0.010173521004617214
1747258300.2700787,931,0.042876482009887695
1747258300.4979277,932,0.006692195311188698
1747258300.7261136,933,0.009046128951013088
1747258301.187461,935,0.06791259348392487
1747258302.1026604,939,0.011265367269515991
1747258302.558047,941,0.010812385007739067
1747258302.7860692,942,0.0009803306311368942
1747258303.4878852,945,0.01763901673257351
1747258304.4296908,949,0.03762820363044739
1747258305.14217,952,0.017525870352983475
1747258305.6206453,954,0.028730757534503937
1747258305.8558137,955,0.003452083095908165
1747258306.09579,956,0.018435603007674217
1747258307.0384738,960,0.14007553458213806
1747258307.505137,962,0.01774022728204727
1747258307.7375844,963,0.008433401584625244
1747258307.9703262,964,0.06903177499771118
1747258308.2034512,965,0.031940869987010956
1747258308.6722412,967,0.06819642335176468
1747258308.9044647,968,0.003076395019888878
1747258309.6097918,971,0.012607976794242859
1747258310.7770715,976,0.02390175685286522
1747258311.247409,978,0.012931621633470058
1747258311.4910877,979,0.020125221461057663
1747258311.967203,981,0.05488472059369087
1747258312.202397,982,0.02773306518793106
1747258313.151057,986,0.005838295444846153
1747258313.6197,988,0.0035744179040193558
1747258313.8508193,989,0.0052458178251981735
1747258314.084626,990,0.024997657164931297
1747258314.5480788,992,0.026806890964508057
1747258315.0144908,994,0.0158337764441967
1747258315.2485516,995,0.03648991137742996
1747258315.4834955,996,0.006274452432990074
1747258315.9405732,998,0.036279093474149704
1747258316.1752238,999,0.021705280989408493
1747258316.6386387,1001,0.022418087348341942
1747258316.8765018,1002,0.050062574446201324
1747258317.1117349,1003,0.015913542360067368
1747258317.3477798,1004,0.017019927501678467
1747258317.583074,1005,0.01040348969399929
1747258317.8169315,1006,0.013502316549420357
1747258319.0039947,1011,0.09108766168355942
1747258319.474625,1013,0.015279347077012062
1747258319.9410796,1015,0.016880912706255913
1747258320.1734543,1016,0.003825010731816292
1747258320.4129052,1017,0.006049574352800846
1747258321.5946767,1022,0.012453229166567326
1747258322.5391912,1026,0.043996453285217285
1747258323.0047686,1028,0.04239160567522049
1747258323.2408261,1029,0.057995475828647614
1747258324.6502006,1035,0.002246228978037834
1747258324.8813212,1036,0.14056265354156494
1747258325.1156023,1037,0.02899753302335739
1747258325.3482206,1038,0.010704964399337769
1747258325.579583,1039,0.018481403589248657
1747258326.5127017,1043,0.037150055170059204
1747258326.9778707,1045,0.008514931425452232
1747258327.2102249,1046,0.0036287084221839905
1747258328.6233234,1052,0.008388182148337364
1747258328.856326,1053,0.017835600301623344
1747258329.556655,1056,0.02512645721435547
1747258330.0228722,1058,0.02929655648767948
1747258330.2573912,1059,0.009209385141730309
1747258330.4918025,1060,0.011203980073332787
1747258330.9564247,1062,0.008001783862709999
1747258331.6700866,1065,0.014230189844965935
1747258331.9041388,1066,0.019484171643853188
1747258332.1460683,1067,0.012564288452267647
1747258332.6221402,1069,0.026377033442258835
1747258332.8568196,1070,0.028099164366722107
1747258333.095224,1071,0.008077418431639671
1747258333.328233,1072,0.0037368526682257652
1747258333.5691013,1073,0.010763278231024742
1747258333.8013918,1074,0.018677491694688797
1747258334.5211656,1077,0.052587833255529404
1747258334.7539494,1078,0.005399348214268684
1747258335.2223172,1080,0.01566370576620102
1747258335.4572525,1081,0.0025676432996988297
1747258335.6941662,1082,0.02868136391043663
1747258336.3959491,1085,0.0019188541918992996
1747258336.6296425,1086,0.014652210287749767
1747258336.8614306,1087,0.009690508246421814
1747258337.79138,1091,0.03281659632921219
1747258338.0247583,1092,0.046900756657123566
1747258338.264335,1093,0.0074953343719244
1747258339.4384537,1098,0.04414999485015869
1747258339.9182918,1100,0.010705557651817799
1747258340.3756788,1102,0.008812421932816505
1747258340.6120422,1103,0.030240662395954132
1747258340.8474286,1104,0.027716225013136864
1747258341.550296,1107,0.020253758877515793
1747258341.7830052,1108,0.022018631920218468
1747258342.0208123,1109,0.05618954822421074
1747258342.2572813,1110,0.016868026927113533
1747258342.4903502,1111,0.0014236699789762497
1747258342.7251596,1112,0.0692971721291542
1747258342.9560847,1113,0.010249212384223938
1747258343.1829302,1114,0.017357539385557175
1747258343.6388266,1116,0.001310046762228012
1747258344.320347,1119,0.019399156793951988
1747258344.7761612,1121,0.010301249101758003
1747258345.0042238,1122,0.0023895641788840294
1747258345.6946394,1125,0.00813540630042553
1747258345.9273827,1126,0.027884360402822495
1747258346.3977234,1128,0.03247552365064621
1747258346.6285465,1129,0.015203582122921944
1747258346.8561478,1130,0.09394484013319016
1747258347.0899115,1131,0.056882500648498535
1747258347.3207119,1132,0.13001112639904022
1747258347.7927012,1134,0.019506976008415222
1747258348.0268502,1135,0.04717785865068436
1747258348.2664955,1136,0.0023262817412614822
1747258348.9800978,1139,0.03303547576069832
1747258349.6975946,1142,0.07726635038852692
1747258350.4137933,1145,0.014395924285054207
1747258350.6493719,1146,0.012186504900455475
1747258351.1299438,1148,0.019222326576709747
1747258351.3712533,1149,0.029551884159445763
1747258351.6058629,1150,0.004354832693934441
1747258351.8437147,1151,0.009634597226977348
1747258352.0880816,1152,0.005225379019975662
1747258352.3279953,1153,0.03791443258523941
1747258352.7901514,1155,0.03134191408753395
1747258353.957905,1160,0.016967859119176865
1747258354.4208477,1162,0.029681293293833733
1747258354.8859708,1164,0.035581089556217194
1747258355.3509183,1166,0.010143352672457695
1747258355.5826268,1167,0.025391174480319023
1747258356.998247,1173,0.0337899774312973
1747258357.2464402,1174,0.01125650480389595
1747258357.725205,1176,0.007653906941413879
1747258357.9611697,1177,0.0017741303890943527
1747258358.1931758,1178,0.0002741701900959015
1747258359.133125,1182,0.0035525504499673843
1747258359.6077428,1184,0.03654886409640312
1747258360.0720046,1186,0.011510949581861496
1747258360.5436387,1188,0.027478881180286407
1747258360.7805495,1189,0.022337034344673157
1747258361.0211935,1190,0.06950151175260544
1747258361.732072,1193,0.06364664435386658
1747258361.9701543,1194,0.03845258057117462
1747258362.203993,1195,0.041512228548526764
1747258362.6739123,1197,0.07302263379096985
1747258362.9071455,1198,0.008615674450993538
1747258363.617401,1201,0.025810852646827698
1747258363.8560479,1202,0.03960860148072243
1747258364.5726068,1205,0.03276447951793671
1747258364.8105073,1206,0.005954771302640438
1747258365.0547278,1207,0.03770536556839943
1747258365.5386293,1209,0.0191049724817276
1747258366.489155,1213,0.01360605750232935
1747258366.7215734,1214,0.003939321264624596
1747258366.9596148,1215,0.029131338000297546
1747258367.4321275,1217,0.006922975182533264
1747258367.6643152,1218,0.054740265011787415
1747258368.8565161,1223,0.015326122753322124
1747258369.3319943,1225,0.0028426237404346466
1747258370.0382497,1228,0.018225176259875298
1747258370.2745001,1229,0.06032615900039673
1747258370.9759138,1232,0.003650141879916191
1747258371.2089007,1233,0.011366238817572594
1747258372.387504,1238,0.027258537709712982
1747258372.8554657,1240,0.06153041124343872
1747258373.0882738,1241,0.005799286067485809
1747258373.3222864,1242,0.007141618058085442
1747258373.5559015,1243,0.02712499350309372
1747258373.7977293,1244,0.023422114551067352
1747258374.0332658,1245,0.0338994562625885
1747258374.2653177,1246,0.012944983318448067
1747258374.9747605,1249,0.0018157567828893661
1747258375.2355876,1250,0.009108509868383408
1747258375.486611,1251,0.004901805892586708
1747258375.7429683,1252,0.02505791187286377
1747258376.234971,1254,0.0013242289423942566
1747258376.7074058,1256,0.0380476713180542
1747258376.9409552,1257,0.021131135523319244
1747258377.659337,1260,0.06914594769477844
1747258377.8911755,1261,0.02935122512280941
1747258378.5880525,1264,0.016448888927698135
1747258379.2935915,1267,0.00036751292645931244
1747258380.2360091,1271,0.0005417931824922562
1747258381.4121614,1276,0.016447898000478745
1747258381.6448712,1277,0.010382182896137238
1747258381.877017,1278,0.049690619111061096
1747258382.824525,1282,0.022706249728798866
1747258383.544909,1285,0.00264023058116436
1747258384.7081618,1290,0.010037325322628021
1747258385.411088,1293,0.0086715929210186
1747258386.1224523,1296,0.016077447682619095
1747258386.591359,1298,0.007226963527500629
1747258386.8255024,1299,0.06137844920158386
1747258387.5407634,1302,0.015726540237665176
1747258388.495195,1306,0.005892149172723293
1747258389.4355962,1310,0.015846101567149162
1747258390.3629973,1314,0.0026642661541700363
1747258390.6120458,1315,0.012615958228707314
1747258391.7672164,1320,0.0019895900040864944
1747258392.226061,1322,0.024501977488398552
1747258392.456235,1323,0.0007618796080350876
1747258392.9178822,1325,0.0015585869550704956
1747258393.1469886,1326,0.0005261152982711792
1747258393.606562,1328,0.00029490143060684204
1747258395.2326725,1335,0.0009700264781713486
1747258397.3484268,1344,0.017340200021862984
1747258397.5792868,1345,0.0001702345907688141
1747258398.0467365,1347,0.020157694816589355
1747258398.2761023,1348,0.03274257481098175
1747258398.972781,1351,0.023262755945324898
1747258399.2053998,1352,0.02661784552037716
1747258399.6698594,1354,0.0035065077245235443
1747258400.6030815,1358,0.0018440485000610352
1747258401.067249,1360,0.02294248715043068
1747258402.001062,1364,0.034768376499414444
1747258402.232732,1365,0.0008911825716495514
1747258402.4662263,1366,0.04251363128423691
1747258402.7130227,1367,0.028392046689987183
1747258402.9497352,1368,0.029908647760748863
1747258403.8844707,1372,0.013995612971484661
1747258404.1156182,1373,0.04733626917004585
1747258404.5827355,1375,0.017516251653432846
1747258404.8148556,1376,0.0037336014211177826
1747258405.7555988,1380,0.02312723733484745
1747258406.9229589,1385,0.05432197079062462
1747258407.1526787,1386,0.0011789966374635696
1747258408.1007748,1390,0.016772188246250153
1747258408.814177,1393,0.0010829605162143707
1747258409.5128298,1396,0.001444963738322258
1747258409.747784,1397,0.059957899153232574
1747258410.2268348,1399,0.004150737076997757
1747258410.465599,1400,0.0008614491671323776
1747258411.1654406,1403,0.00874530989676714
1747258411.6401484,1405,0.0011756215244531631
1747258413.5134087,1413,0.002249680459499359
1747258414.2087488,1416,0.014697190374135971
1747258414.4398983,1417,0.01556435041129589
1747258414.9041243,1419,0.025387639179825783
1747258415.3711333,1421,0.0017871242016553879
1747258415.601608,1422,0.0039373729377985
1747258417.6994133,1431,0.0074076903983950615
1747258417.9319005,1432,0.013213789090514183
1747258418.8685138,1436,0.0014010202139616013
1747258419.3442075,1438,0.09987857192754745
1747258419.5773244,1439,0.03593941777944565
1747258419.81059,1440,0.006964914500713348
1747258420.0433526,1441,0.03016216680407524
1747258420.743619,1444,0.015321927145123482
1747258421.2157435,1446,0.010009430348873138
1747258421.4526212,1447,0.09245724976062775
1747258421.6969948,1448,0.02755562588572502
1747258421.9314063,1449,0.0035320837050676346
1747258422.1661353,1450,0.0008238945156335831
1747258422.3987045,1451,0.004648024216294289
1747258422.646118,1452,0.005437508225440979
1747258423.1262019,1454,0.002671698108315468
1747258423.3600576,1455,0.0717582106590271
1747258423.5917368,1456,0.020599164068698883
1747258423.8238595,1457,0.001009531319141388
1747258424.0569284,1458,0.0016123689711093903
1747258424.290655,1459,0.017760753631591797
1747258424.5233607,1460,0.038974009454250336
1747258424.7559683,1461,0.009293613955378532
1747258425.220865,1463,0.003656132146716118
1747258426.933794,1470,0.0011800974607467651
1747258427.6202471,1473,0.0035910699516534805
1747258427.8487344,1474,0.0005574114620685577
1747258428.314162,1476,0.03776342049241066
1747258428.5487244,1477,0.0076153464615345
1747258429.4979727,1481,0.039328593760728836
1747258429.7330647,1482,0.0009705312550067902
1747258429.9698043,1483,0.004534468054771423
1747258430.9335892,1487,0.025363830849528313
1747258431.1775973,1488,0.0063665080815553665
1747258431.4079556,1489,0.01263488456606865
1747258431.6420343,1490,0.007880061864852905
1747258431.8752658,1491,0.020844534039497375
1747258432.3410416,1493,0.006773533299565315
1747258432.5754144,1494,0.000973142683506012
1747258433.50911,1498,0.004655854776501656
1747258433.7406902,1499,0.006056539714336395
1747258433.9743044,1500,0.018218595534563065
1747258434.4468963,1502,0.004050411283969879
1747258435.167353,1505,0.0015603583306074142
1747258436.1693752,1509,0.006681213155388832
1747258436.4118183,1510,0.029757222160696983
1747258436.6557903,1511,0.008579101413488388
1747258437.1331575,1513,0.03296397253870964
1747258437.6073308,1515,0.011641381308436394
1747258437.8413072,1516,0.0024650972336530685
1747258439.4766889,1523,0.002164514735341072
1747258440.176505,1526,0.005760118365287781
1747258440.635718,1528,0.004902776330709457
1747258442.0285573,1534,0.007640013471245766
1747258442.752822,1537,0.0006122458726167679
1747258442.9870448,1538,0.0005152896046638489
1747258443.6913106,1541,0.0023849159479141235
1747258444.627547,1545,0.02776545286178589
1747258445.0984669,1547,0.008792845532298088
1747258445.332382,1548,0.0058263149112463
1747258446.032267,1551,0.003839407116174698
1747258446.2657201,1552,0.02541244402527809
1747258446.4975889,1553,0.0023978780955076218
1747258446.966373,1555,0.0023218300193548203
1747258447.4275799,1557,0.011112473905086517
1747258448.579833,1562,0.0076929423958063126
1747258449.040587,1564,0.03188878670334816
1747258449.275795,1565,0.08675402402877808
1747258449.51308,1566,0.0003997795283794403
1747258449.975356,1568,0.09591083228588104
1747258450.441132,1570,0.08897325396537781
1747258450.670309,1571,0.011072909459471703
1747258450.903877,1572,0.012211976572871208
1747258451.1405919,1573,0.0019736457616090775
1747258451.8364403,1576,0.0013359207659959793
1747258452.2988315,1578,0.0008342061191797256
1747258452.5335605,1579,0.0734509527683258
1747258452.7707012,1580,0.00399881973862648
1747258453.0059884,1581,0.006129603832960129
1747258453.2402768,1582,0.025149907916784286
1747258453.9393575,1585,0.007170058786869049
1747258455.102041,1590,0.0011465102434158325
1747258456.2670343,1595,0.0014436990022659302
1747258456.4983335,1596,0.05567203462123871
1747258456.7324414,1597,0.0094094667583704
1747258457.6807218,1601,0.0011196471750736237
1747258457.9224613,1602,0.024962350726127625
1747258458.1599991,1603,0.008672800846397877
1747258459.822874,1610,0.00276360847055912
1747258460.057545,1611,0.013518143445253372
1747258460.531923,1613,0.039985302835702896
1747258460.7632244,1614,0.017382536083459854
1747258461.2258632,1616,0.003246862441301346
1747258462.1666913,1620,0.012419730424880981
1747258462.6337054,1622,0.02258407138288021
1747258463.105112,1624,0.014680087566375732
1747258463.5770357,1626,0.004363821819424629
1747258463.808991,1627,0.024359583854675293
1747258464.7454267,1631,0.03167877346277237
1747258465.6810422,1635,0.00029880739748477936
1747258465.9143324,1636,0.0018649976700544357
1747258466.1587558,1637,0.0480075366795063
1747258466.3915486,1638,0.00769682414829731
1747258466.8579056,1640,0.023273326456546783
1747258467.0901213,1641,0.004092760384082794
1747258468.2760732,1646,0.022997237741947174
1747258468.507945,1647,0.029011040925979614
1747258468.9750717,1649,0.001162523403763771
1747258469.4457161,1651,0.0031512854620814323
1747258469.6782303,1652,0.010026345029473305
1747258469.9105716,1653,0.015192050486803055
1747258470.1428607,1654,0.05449538305401802
1747258470.6122096,1656,0.0006575398147106171
1747258471.0804439,1658,0.0009130854159593582
1747258472.0128095,1662,0.006170010194182396
1747258472.4772813,1664,0.0014723464846611023
1747258472.946114,1666,0.013104047626256943
1747258473.641587,1669,0.03370314836502075
1747258473.871463,1670,0.00028896331787109375
1747258474.795087,1674,2.7045607566833496e-05
1747258475.4897113,1677,0.00012553855776786804
1747258475.952052,1679,0.004008008167147636
1747258476.1833496,1680,0.0028891172260046005
1747258476.4143918,1681,0.043562814593315125
1747258476.646079,1682,0.005268683657050133
1747258477.3408504,1685,0.002018805593252182
1747258477.5759156,1686,0.010062851943075657
1747258477.8193944,1687,0.00024794042110443115
1747258478.0538921,1688,0.03524419292807579
1747258478.2947974,1689,0.0005308985710144043
1747258478.5338657,1690,0.007056096568703651
1747258479.2228997,1693,0.001034080982208252
1747258479.453129,1694,0.0033655278384685516
1747258479.6849391,1695,0.0003566313534975052
1747258480.1525953,1697,0.01484367623925209
1747258480.3930652,1698,0.0003630928695201874
1747258480.6303194,1699,0.025554589927196503
1747258480.8669565,1700,0.006292929872870445
1747258481.3336914,1702,0.008943844586610794
1747258481.8346417,1704,0.04286396503448486
1747258482.5577016,1707,0.01157216727733612
1747258483.04672,1709,0.0019582975655794144
1747258483.291425,1710,0.008121438324451447
1747258483.5271354,1711,0.0017072279006242752
1747258483.7598872,1712,0.006491871550679207
1747258485.1593666,1718,0.0015407484024763107
1747258485.3913498,1719,0.0017810817807912827
1747258486.1071637,1722,0.0010541044175624847
1747258486.3474693,1723,0.013778900727629662
1747258486.5822272,1724,0.0032960884273052216
1747258486.8197942,1725,0.004517886787652969
1747258487.988089,1730,0.04869929701089859
1747258489.854782,1738,0.0005457364022731781
1747258490.088137,1739,0.014043649658560753
1747258490.3214111,1740,0.0005425028502941132
1747258491.0313835,1743,0.0008101873099803925
1747258491.5138333,1745,0.006152389571070671
1747258492.2266932,1748,0.0009822659194469452
1747258492.4656363,1749,0.000941060483455658
1747258492.7,1750,0.0015390180051326752
1747258492.9342768,1751,0.024648549035191536
1747258493.408954,1753,0.04080013185739517
1747258493.650584,1754,0.0007036589086055756
1747258494.3629894,1757,0.007015451788902283
1747258495.5322533,1762,0.0037936456501483917
1747258495.766571,1763,0.00407738983631134
1747258496.233406,1765,0.01442263275384903
1747258496.4673426,1766,0.047006819397211075
1747258496.9324453,1768,0.02230926975607872
1747258498.5836103,1775,0.048481348901987076
1747258498.817577,1776,0.004976578056812286
1747258499.0490727,1777,0.005821561440825462
1747258499.7500534,1780,0.026563048362731934
1747258499.9817116,1781,0.00020795688033103943
1747258500.6813016,1784,0.0006472356617450714
1747258500.9108584,1785,0.033107515424489975
1747258501.1403706,1786,0.000950666144490242
1747258501.3695936,1787,0.0002919677644968033
1747258501.826405,1789,0.00030797161161899567
1747258502.0542347,1790,0.015083136036992073
1747258502.5127616,1792,0.010410146787762642
1747258502.970433,1794,0.0010903608053922653
1747258503.4390013,1796,0.0005286354571580887
1747258503.6699078,1797,0.09017554670572281
1747258504.3597462,1800,0.0014633666723966599
1747258504.8164957,1802,0.0005262009799480438
1747258505.0460157,1803,0.05362892523407936
1747258505.2784717,1804,0.015323800966143608
1747258506.1987445,1808,0.01223814208060503
1747258506.67787,1810,0.000677766278386116
1747258507.6229842,1814,0.023719869554042816
1747258508.101689,1816,0.04021324962377548
1747258508.5775378,1818,0.0030867643654346466
1747258508.8110175,1819,0.00020814687013626099
1747258509.7622046,1823,0.032395221292972565
1747258510.4734006,1826,0.024021390825510025
1747258510.7119298,1827,0.03666754439473152
1747258511.1860516,1829,0.00389249250292778
1747258511.4240723,1830,0.0038414113223552704
1747258511.8995984,1832,0.013377532362937927
1747258512.1335866,1833,0.002347176894545555
1747258512.3720984,1834,0.0018240027129650116
1747258512.8401132,1836,0.019920244812965393
1747258513.074502,1837,0.00021077319979667664
1747258513.3061714,1838,0.01828186772763729
1747258514.765111,1844,0.03559301421046257
1747258515.0113869,1845,0.01814631000161171
1747258515.2449381,1846,0.03697407990694046
1747258515.4785795,1847,0.004351448267698288
1747258515.7234306,1848,0.019354410469532013
1747258516.4332697,1851,0.0003692135214805603
1747258516.9195225,1853,0.0003382563591003418
1747258517.634021,1856,0.004105672240257263
1747258518.576915,1860,0.0038054175674915314
1747258519.5223982,1864,0.00540446862578392
1747258519.7580526,1865,0.00023788586258888245
1747258519.9911635,1866,0.011375263333320618
1747258520.2269948,1867,0.011930514127016068
1747258521.1767886,1871,0.025230979546904564
1747258521.4181614,1872,0.01370591577142477
1747258521.6539428,1873,0.01694558933377266
1747258521.8879406,1874,0.0014959033578634262
1747258522.1213884,1875,0.002516249194741249
1747258522.5878696,1877,0.02608935534954071
1747258523.0596924,1879,0.00034618936479091644
1747258523.2960413,1880,0.009173331782221794
1747258524.0100193,1883,0.034360408782958984
1747258524.2515078,1884,0.005407441407442093
1747258524.7238202,1886,0.011609343811869621
1747258525.188282,1888,0.00036291033029556274
1747258525.6610298,1890,0.0005262605845928192
1747258525.8967736,1891,0.020897183567285538
1747258526.8350704,1895,0.0009293872863054276
1747258527.7568994,1899,0.028101611882448196
1747258528.2136915,1901,0.005953365936875343
1747258528.441389,1902,0.013186456635594368
1747258529.3654418,1906,0.00024136342108249664
1747258529.840158,1908,0.007591294124722481
1747258530.075689,1909,0.033195897936820984
1747258530.3084912,1910,0.005453068763017654
1747258531.0120068,1913,0.045587923377752304
1747258531.7210546,1916,0.003967996686697006
1747258532.1880608,1918,0.08232080936431885
1747258533.5900412,1924,0.004632247611880302
1747258533.8258276,1925,0.00857173278927803
1747258534.0642967,1926,0.03292543441057205
1747258534.5348694,1928,0.005578568205237389
1747258534.771634,1929,0.001355968415737152
1747258535.4773037,1932,0.006929188966751099
1747258536.19386,1935,0.0010655652731657028
1747258536.4291596,1936,0.06315986812114716
1747258537.1405365,1939,0.016054000705480576
1747258537.373123,1940,0.014439072459936142
1747258537.6053646,1941,0.0016143601387739182
1747258537.8381097,1942,0.013907650485634804
1747258538.547424,1945,0.013320645317435265
1747258539.019808,1947,0.004001663997769356
1747258539.7201319,1950,0.0061796437948942184
1747258539.9513202,1951,0.005264554172754288
1747258540.4179723,1953,0.010198106989264488
1747258541.114905,1956,0.00027844682335853577
1747258542.0470262,1960,0.007039818912744522
1747258542.2858174,1961,0.021246839314699173
1747258542.5254202,1962,0.014848272316157818
1747258542.774393,1963,0.0005948115140199661
1747258543.0197353,1964,0.03495277836918831
1747258543.4938734,1966,0.034526512026786804
1747258543.7349398,1967,0.0013745110481977463
1747258543.979368,1968,0.023061925545334816
1747258544.2223232,1969,0.011354643851518631
1747258545.6208682,1975,0.0029205121099948883
1747258546.0800176,1977,0.0001969616860151291
1747258546.3158724,1978,0.0006348900496959686
1747258546.5516331,1979,0.016412224620580673
1747258546.8011148,1980,0.07231567054986954
1747258547.0422726,1981,0.0014449357986450195
1747258547.2845747,1982,0.0008081626147031784
1747258547.5186605,1983,0.0004871748387813568
1747258547.9929843,1985,0.0007667578756809235
1747258548.4840803,1987,0.0016618482768535614
1747258548.7257028,1988,0.0008428655564785004
1747258548.9564106,1989,0.004879927262663841
1747258549.4272554,1991,0.014940129593014717
1747258549.6677942,1992,0.0008050855249166489
1747258549.9038932,1993,0.0006384178996086121
1747258550.3819327,1995,0.007528722286224365
1747258551.3297474,1999,0.0014548152685165405


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_58_652663-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747258086.816297,0,0.07515037059783936
1747258087.5458095,3,0.1821371465921402
1747258087.7899635,4,0.518798291683197
1747258089.2153752,10,0.20397594571113586
1747258089.4548233,11,0.0428001843392849
1747258090.1917982,14,1.7796614170074463
1747258090.4270842,15,0.7582476139068604
1747258091.1532397,18,0.9121805429458618
1747258091.3864846,19,-0.09671109169721603
1747258091.6283514,20,0.08326397836208344
1747258092.1092765,22,1.1317377090454102
1747258092.3492198,23,1.3519070148468018
1747258093.1060941,26,1.4493695497512817
1747258093.352038,27,0.10631024092435837
1747258094.7926266,33,1.154651403427124
1747258095.5136483,36,1.5164542198181152
1747258095.7648134,37,0.27973681688308716
1747258096.020423,38,0.4956091642379761
1747258096.2674859,39,1.3119529485702515
1747258096.5159078,40,0.21143031120300293
1747258098.2252991,47,1.2116312980651855
1747258098.4760122,48,0.13267405331134796
1747258098.7186265,49,0.051805149763822556
1747258099.210162,51,0.31787538528442383
1747258099.4504073,52,0.08008085191249847
1747258099.9354296,54,0.2090834379196167
1747258100.6778326,57,0.0584399588406086
1747258101.422214,60,0.4901057183742523
1747258101.6635253,61,0.5260906219482422
1747258101.9044101,62,0.7863180041313171
1747258102.1781938,63,0.21801376342773438
1747258102.6804721,65,0.421368807554245
1747258102.921032,66,0.6996620297431946
1747258103.160145,67,0.34298384189605713
1747258103.399263,68,0.059572119265794754
1747258103.8877082,70,0.2018669694662094
1747258104.1274018,71,0.39363983273506165
1747258105.5565588,77,0.17483356595039368
1747258106.0388746,79,0.4291156828403473
1747258106.2776673,80,1.216428518295288
1747258106.7756355,82,0.14575277268886566
1747258107.0230272,83,0.17501652240753174
1747258107.5082104,85,0.5373766422271729
1747258108.4755733,89,0.20888973772525787
1747258108.7285435,90,0.16220378875732422
1747258109.9682753,95,0.25105544924736023
1747258110.9401267,99,0.13678564131259918
1747258111.1861758,100,0.08554797619581223
1747258111.9133327,103,0.2459237426519394
1747258112.641797,106,0.3846675455570221
1747258112.8952248,107,0.515459418296814
1747258113.3911877,109,0.319802850484848
1747258114.6223454,114,0.46374210715293884
1747258115.0984652,116,0.41181182861328125
1747258116.2783837,121,0.27010899782180786
1747258117.230765,125,0.2538900375366211
1747258117.4617083,126,0.23928293585777283
1747258117.9256597,128,0.2259192317724228
1747258118.3855643,130,0.30568626523017883
1747258118.6202953,131,0.23530742526054382
1747258118.8555353,132,0.33186131715774536
1747258119.792151,136,0.2555885910987854
1747258120.029095,137,0.1602056920528412
1747258121.4588354,143,0.29381686449050903
1747258121.6929698,144,0.23816239833831787
1747258122.1717489,146,0.302129328250885
1747258122.4056885,147,0.21434040367603302
1747258123.1210318,150,0.39142394065856934
1747258124.7813416,157,0.15597793459892273
1747258125.2540312,159,0.22862087190151215
1747258125.4870028,160,0.43972429633140564
1747258125.9592268,162,0.2948477268218994
1747258126.4274602,164,0.47604337334632874
1747258126.9079454,166,0.20916981995105743
1747258127.8476207,170,0.24738281965255737
1747258128.080527,171,0.13455510139465332
1747258128.31334,172,0.2065364569425583
1747258129.013716,175,0.25587165355682373
1747258129.2467544,176,0.2606947124004364
1747258129.4800632,177,0.2554239332675934
1747258129.71407,178,0.3066098988056183
1747258130.183551,180,0.351358026266098
1747258130.4160428,181,0.4055798053741455
1747258131.118906,184,0.26878923177719116
1747258131.349787,185,0.2994813621044159
1747258131.5831716,186,0.28792715072631836
1747258132.2836912,189,0.4334893524646759
1747258132.5185041,190,0.4083396792411804
1747258132.754217,191,0.2733558416366577
1747258132.9875705,192,0.29293137788772583
1747258133.6859167,195,0.4753444790840149
1747258134.615856,199,0.3564155101776123
1747258134.851178,200,0.5230708122253418
1747258135.3159688,202,0.3603573441505432
1747258135.5623813,203,0.2881024181842804
1747258135.8098884,204,0.3364655077457428
1747258136.059212,205,0.4353068172931671
1747258136.5340047,207,0.5573472380638123
1747258137.0110962,209,0.38124388456344604
1747258137.4818947,211,0.4181120693683624
1747258137.9619546,213,0.6762425899505615
1747258138.444829,215,0.4866674840450287
1747258138.6806073,216,0.4040355384349823
1747258139.160366,218,0.35812777280807495
1747258139.3984382,219,0.49703720211982727
1747258139.636835,220,0.28041771054267883
1747258139.8758378,221,0.2871191203594208
1747258140.1105292,222,0.2437654733657837
1747258140.5850127,224,0.3660109341144562
1747258140.821418,225,0.28364694118499756
1747258141.7644646,229,0.28762444853782654
1747258143.1866407,235,0.39598679542541504
1747258143.6669784,237,0.4804111421108246
1747258143.898314,238,0.30531206727027893
1747258144.1288779,239,0.27661678194999695
1747258144.5887706,241,0.2598533034324646
1747258144.8214793,242,0.38167503476142883
1747258145.292297,244,0.6281286478042603
1747258145.526461,245,0.6897117495536804
1747258145.7590756,246,0.5005555152893066
1747258145.9919174,247,0.6311762928962708
1747258147.1520953,252,0.40736427903175354
1747258147.3951755,253,0.3727424144744873
1747258147.6344361,254,0.28210586309432983
1747258148.3438172,257,0.3196588456630707
1747258148.5794668,258,0.31610915064811707
1747258148.812932,259,0.44292309880256653
1747258149.0475428,260,0.2161751538515091
1747258149.5295877,262,0.3780897855758667
1747258151.4282954,270,0.67325758934021
1747258151.6659124,271,0.2751120626926422
1747258152.3915625,274,0.30810680985450745
1747258152.627783,275,0.5951273441314697
1747258152.8684974,276,0.3652093708515167
1747258153.3376865,278,0.9480332732200623
1747258153.8059125,280,0.35523906350135803
1747258154.2744195,282,0.3677409589290619
1747258154.5079012,283,0.32249167561531067
1747258154.972883,285,0.2792609930038452
1747258155.4463491,287,0.5424598455429077
1747258155.6805148,288,0.3638686239719391
1747258156.1542146,290,0.5833464860916138
1747258157.3144615,295,0.3648262023925781
1747258157.5543406,296,0.45626744627952576
1747258157.7919774,297,0.397887647151947
1747258158.0228043,298,1.0545395612716675
1747258159.4740994,304,0.20560890436172485
1747258159.9556725,306,0.47887131571769714
1747258160.4320836,308,0.36083686351776123
1747258160.6663299,309,0.5188952088356018
1747258161.3858507,312,0.7170214653015137
1747258161.6202762,313,0.3030727803707123
1747258162.3316898,316,0.23888827860355377
1747258162.801103,318,0.4554423391819
1747258163.0375323,319,0.35884401202201843
1747258163.7431817,322,1.0100940465927124
1747258164.2110758,324,0.23617425560951233
1747258165.3826375,329,0.40106838941574097
1747258165.625651,330,0.33360937237739563
1747258165.8589308,331,0.5253153443336487
1747258166.096215,332,0.3709159195423126
1747258167.253673,337,0.5129345059394836
1747258167.4856956,338,0.45142239332199097
1747258167.9446285,340,0.17701324820518494
1747258168.648006,343,0.5120123624801636
1747258168.8808212,344,0.5359494686126709
1747258169.1207192,345,0.19969876110553741
1747258169.383589,346,0.49318626523017883
1747258169.8631291,348,0.603681206703186
1747258170.347912,350,0.5159420967102051
1747258170.8351212,352,0.9655561447143555
1747258171.0726817,353,0.3868735730648041
1747258171.308826,354,0.34015148878097534
1747258172.2488108,358,0.3704112470149994
1747258172.718349,360,0.177128404378891
1747258173.1962905,362,0.4245339035987854
1747258173.4334044,363,0.16624009609222412
1747258173.6715517,364,0.5473858714103699
1747258173.9099798,365,0.5344403982162476
1747258174.1427417,366,0.35139018297195435
1747258174.3761206,367,0.12872934341430664
1747258174.611066,368,0.7286194562911987
1747258176.0304377,374,0.21101893484592438
1747258176.7416315,377,0.39407801628112793
1747258176.9790332,378,0.580130934715271
1747258178.6346416,385,0.352765828371048
1747258178.8697894,386,0.3922896683216095
1747258179.8129506,390,0.6234386563301086
1747258180.0504487,391,0.4622315764427185
1747258180.2858331,392,0.3676450848579407
1747258180.520153,393,0.31543344259262085
1747258180.7577116,394,0.9701939225196838
1747258180.9956446,395,0.5116507411003113
1747258181.2351263,396,0.42277970910072327
1747258181.4738138,397,0.4136025905609131
1747258181.7073333,398,0.5536354780197144
1747258181.9421215,399,0.6913422346115112
1747258182.4194865,401,0.8057540059089661
1747258182.6525996,402,0.3375145196914673
1747258183.1214683,404,0.43468135595321655
1747258184.0605109,408,0.572679877281189
1747258184.2946196,409,0.2205398827791214
1747258185.0069592,412,0.6694262623786926
1747258185.2439764,413,0.3402068018913269
1747258185.475309,414,0.6181141138076782
1747258185.707203,415,0.36158645153045654
1747258186.4088142,418,0.31831538677215576
1747258187.1154337,421,0.8652077317237854
1747258187.3463817,422,0.744574785232544
1747258188.050879,425,0.4655025601387024
1747258188.281611,426,0.32141146063804626
1747258189.206625,430,0.5800716876983643
1747258189.4387531,431,0.4208504557609558
1747258190.1425781,434,0.748472273349762
1747258190.3744154,435,0.49565812945365906
1747258190.61049,436,0.1395481675863266
1747258190.852921,437,0.22450625896453857
1747258191.086391,438,0.2940351665019989
1747258191.315316,439,0.2933357357978821
1747258191.5508065,440,0.36368343234062195
1747258191.78321,441,0.5848000645637512
1747258192.2599306,443,0.6337888836860657
1747258192.4957068,444,1.1253329515457153
1747258192.730732,445,0.6442851424217224
1747258192.9691007,446,0.9556679725646973
1747258193.9051926,450,0.3042857348918915
1747258194.1397808,451,0.788280725479126
1747258194.3749442,452,0.619003176689148
1747258194.6140034,453,0.3263978660106659
1747258194.8484178,454,0.6205733418464661
1747258195.3303823,456,1.0839792490005493
1747258195.7944608,458,0.6037893295288086
1747258196.2627413,460,0.26134586334228516
1747258196.4939928,461,1.0122781991958618
1747258197.2058806,464,0.3325134217739105
1747258197.4383073,465,0.18186162412166595
1747258197.6738586,466,0.5371496081352234
1747258198.1430874,468,0.5164691209793091
1747258198.6155906,470,0.43655285239219666
1747258199.556467,474,0.25384896993637085
1747258199.7924676,475,0.7731512188911438
1747258200.4953952,478,1.579983115196228
1747258200.7280018,479,0.49427902698516846
1747258200.9675155,480,0.8237867951393127
1747258201.1977751,481,0.603533148765564
1747258201.4285698,482,0.27683165669441223
1747258201.6586878,483,0.36926284432411194
1747258201.8886278,484,0.5945877432823181
1747258202.3616834,486,0.6660168766975403
1747258202.592535,487,0.594395101070404
1747258202.8267744,488,0.3501024842262268
1747258203.065508,489,0.8552491068840027
1747258203.542567,491,0.4908216893672943
1747258204.2383175,494,0.8247610926628113
1747258205.1729233,498,0.6872575879096985
1747258205.878872,501,0.38823163509368896
1747258206.1139395,502,0.46156853437423706
1747258206.3570988,503,0.5482578277587891
1747258207.0590847,506,0.9491273760795593
1747258207.52023,508,0.4748406410217285
1747258207.7491822,509,0.2234959453344345
1747258207.9840617,510,0.7427142858505249
1747258208.218496,511,0.22728271782398224
1747258208.4596658,512,0.3867727518081665
1747258208.689977,513,0.47785133123397827
1747258208.9238622,514,0.9310131669044495
1747258209.621866,517,0.6279105544090271
1747258209.8536682,518,1.724403977394104
1747258210.084924,519,0.37094154953956604
1747258210.3159533,520,0.41209447383880615
1747258211.0197062,523,0.3519909083843231
1747258212.6537697,530,1.023954153060913
1747258213.3517685,533,0.5730127692222595
1747258213.5934827,534,0.20493976771831512
1747258214.067637,536,0.49501699209213257
1747258214.303822,537,0.4596743881702423
1747258214.5349157,538,0.4455217719078064
1747258214.7689967,539,0.3865550458431244
1747258215.0023305,540,0.9746739268302917
1747258215.4744966,542,0.5185187458992004
1747258215.7074263,543,1.4047878980636597
1747258215.9401383,544,1.4653784036636353
1747258216.4172304,546,0.508391797542572
1747258216.6536539,547,0.47083306312561035
1747258217.3441923,550,0.6070902943611145
1747258217.8101194,552,0.6261904835700989
1747258218.28082,554,1.9774553775787354
1747258218.5156994,555,0.42206740379333496
1747258218.7487268,556,0.4282231032848358
1747258220.14466,562,0.49893951416015625
1747258220.3759475,563,0.6650861501693726
1747258220.6088865,564,0.8017158508300781
1747258221.5369897,568,1.719235897064209
1747258222.231885,571,0.4395403563976288
1747258222.6911862,573,0.7677389979362488
1747258223.375891,576,0.21732670068740845
1747258224.2913737,580,0.5770887136459351
1747258225.213511,584,1.097573161125183
1747258225.4416957,585,0.7380197644233704
1747258225.6768267,586,0.7758156657218933
1747258226.1578593,588,2.953723430633545
1747258226.638547,590,0.607023298740387
1747258226.9057853,591,0.31386464834213257
1747258227.1387506,592,0.7401881217956543
1747258227.6042633,594,0.7361303567886353
1747258228.070469,596,0.6577656269073486
1747258228.3114278,597,0.6069010496139526
1747258228.54695,598,0.8910278081893921
1747258228.787434,599,0.35062313079833984
1747258229.2599778,601,0.33924150466918945
1747258229.4961755,602,1.118222951889038
1747258229.7302594,603,0.9857003688812256
1747258230.2004933,605,0.7688578367233276
1747258230.9051065,608,0.8502830862998962
1747258231.3756003,610,0.552233099937439
1747258232.071932,613,1.0001364946365356
1747258232.3061113,614,0.27672573924064636
1747258232.77696,616,0.8342605233192444
1747258233.2352078,618,0.34871476888656616
1747258233.704419,620,0.9787653088569641
1747258234.1714206,622,1.2363251447677612
1747258234.4069467,623,0.30693086981773376
1747258235.1022983,626,0.6648356914520264
1747258235.572092,628,0.4088154137134552
1747258235.8131158,629,1.112958312034607
1747258236.7452655,633,0.744452178478241
1747258237.2107909,635,1.365607500076294
1747258237.6876523,637,0.9868735671043396
1747258238.388939,640,1.0053361654281616
1747258238.6228905,641,2.1179511547088623
1747258238.8540459,642,0.5157153606414795
1747258239.086735,643,0.20640072226524353
1747258239.3220742,644,0.7882000207901001
1747258239.5533369,645,1.3249642848968506
1747258240.4855225,649,0.22295641899108887
1747258240.9490902,651,1.5139745473861694
1747258241.1794655,652,2.0921521186828613
1747258241.4124763,653,1.0031569004058838
1747258241.6433094,654,0.4630517065525055
1747258241.8785927,655,0.6431707143783569
1747258242.5932248,658,1.2709882259368896
1747258242.833885,659,0.7384390234947205
1747258243.0714552,660,0.38757431507110596
1747258244.7426023,667,1.0204691886901855
1747258245.463456,670,4.315604209899902
1747258246.650848,675,0.45133835077285767
1747258246.8847969,676,0.33526477217674255
1747258247.1227796,677,3.009387493133545
1747258247.8239377,680,0.9370120763778687
1747258248.3100133,682,0.7294195294380188
1747258248.543736,683,0.3943074643611908
1747258248.7813785,684,1.6550414562225342
1747258249.4993582,687,0.995967447757721
1747258250.6658418,692,0.7711506485939026
1747258251.1326907,694,1.4997152090072632
1747258251.3629355,695,1.5330747365951538
1747258251.603581,696,0.8346790075302124
1747258251.833125,697,1.8265975713729858
1747258252.2936177,699,0.2463943064212799
1747258252.9890842,702,0.3838267922401428
1747258253.221602,703,0.18699462711811066
1747258253.6904483,705,0.431440532207489
1747258254.6389427,709,0.8484435677528381
1747258254.8802626,710,0.7256186008453369
1747258255.3419974,712,1.0691348314285278
1747258256.0615518,715,1.0163871049880981
1747258256.5379071,717,1.0094400644302368
1747258257.0213294,719,1.3649495840072632
1747258257.256018,720,1.4741548299789429
1747258257.4910812,721,0.7571709752082825
1747258257.9526594,723,1.1657732725143433
1747258258.4379687,725,0.5097230672836304
1747258258.677766,726,2.5129871368408203
1747258258.9114244,727,2.3673486709594727
1747258259.147296,728,0.772320032119751
1747258259.381675,729,1.0182133913040161
1747258259.853257,731,2.575418472290039
1747258260.1011312,732,0.25933700799942017
1747258260.3423686,733,0.525293231010437
1747258261.5466962,738,0.9954984188079834
1747258261.7833693,739,0.9998841881752014
1747258262.0396836,740,0.7418076395988464
1747258262.5108042,742,0.6418203711509705
1747258262.767753,743,0.8282780647277832
1747258263.0043688,744,0.31553971767425537
1747258263.2455308,745,0.5194070935249329
1747258264.876067,752,1.8846074342727661
1747258265.5678475,755,0.46340370178222656
1747258265.803836,756,1.021540880203247
1747258266.2759094,758,0.370415598154068
1747258267.454499,763,0.8884851336479187
1747258267.6882057,764,0.745663583278656
1747258267.921652,765,0.5367799401283264
1747258268.6137292,768,1.0003482103347778
1747258269.045907,769,0.4737453758716583
1747258269.731841,772,2.4955735206604004
1747258269.9584925,773,1.6539812088012695
1747258270.4185731,775,0.22842545807361603
1747258270.6442819,776,0.9988484382629395
1747258271.1115096,778,1.2292207479476929
1747258271.3410645,779,0.17832067608833313
1747258271.5707467,780,0.20858825743198395
1747258271.803542,781,0.8753544688224792
1747258272.0384758,782,3.3282110691070557
1747258273.4377103,788,0.6392784714698792
1747258273.671559,789,0.4804007411003113
1747258274.1295702,791,0.9308022260665894
1747258274.5969415,793,1.2716054916381836
1747258275.0568101,795,1.1006361246109009
1747258275.2839534,796,3.0129568576812744
1747258275.9681196,799,4.246379852294922
1747258276.2012756,800,0.7956794500350952
1747258277.1263583,804,5.235877990722656
1747258277.3545616,805,0.041911348700523376
1747258277.582418,806,2.1018917560577393
1747258277.8088496,807,2.5815882682800293
1747258278.4933584,810,5.699039459228516
1747258279.17265,813,0.6590954661369324
1747258280.3224096,818,0.2494468092918396
1747258280.5590181,819,3.202928304672241
1747258281.0333188,821,0.901197612285614
1747258281.2893362,822,0.3576183021068573
1747258281.522342,823,1.5068378448486328
1747258281.9970958,825,0.5533475279808044
1747258282.2302213,826,2.8775699138641357
1747258282.4606044,827,1.8633991479873657
1747258282.6913984,828,1.1344342231750488
1747258283.611271,832,0.7531803250312805
1747258283.8400173,833,1.379477620124817
1747258284.301622,835,2.2476656436920166
1747258284.5304027,836,2.403717517852783
1747258284.760566,837,0.7053191661834717
1747258285.2195117,839,1.4140572547912598
1747258285.4548178,840,0.7063104510307312
1747258286.1652055,843,1.4321746826171875
1747258286.625438,845,1.40573251247406
1747258287.7984514,850,0.6042847633361816
1747258288.0307343,851,1.2762999534606934
1747258288.7308571,854,0.3938945531845093
1747258289.4303112,857,1.49543035030365
1747258290.1283026,860,0.7818132042884827
1747258290.5969121,862,1.0022891759872437
1747258291.2906003,865,0.9365749955177307
1747258291.5244353,866,0.3745083808898926
1747258292.4618802,870,2.285804271697998
1747258292.696926,871,2.6531333923339844
1747258295.078929,881,0.36800023913383484
1747258295.5448205,883,1.5347005128860474
1747258295.785242,884,0.2279624044895172
1747258296.0189884,885,0.5270456671714783
1747258296.2568593,886,1.3469992876052856
1747258296.7220097,888,0.5897879004478455
1747258297.1900733,890,1.3347901105880737
1747258297.66597,892,0.1791503131389618
1747258298.3720818,895,1.4663012027740479
1747258298.845645,897,0.5996147990226746
1747258299.0776198,898,1.8942675590515137
1747258299.7673016,901,0.6666476130485535
1747258300.004635,902,0.8389206528663635
1747258300.4671133,904,1.6640352010726929
1747258300.9345307,906,0.452438622713089
1747258301.1724715,907,2.1904852390289307
1747258301.4105825,908,0.543851912021637
1747258301.8849113,910,1.025431513786316
1747258302.1151054,911,1.3024954795837402
1747258302.8425162,914,3.7655413150787354
1747258303.7752995,918,2.611696481704712
1747258304.0071416,919,0.6171526312828064
1747258304.4672523,921,0.8396993279457092
1747258304.9330685,923,1.244550108909607
1747258305.8689284,927,1.4737077951431274
1747258306.0997853,928,0.25170671939849854
1747258306.3319633,929,0.2018234133720398
1747258306.561999,930,2.335568428039551
1747258306.7946692,931,0.9587905406951904
1747258307.0287502,932,0.9469350576400757
1747258307.2576084,933,0.7453258633613586
1747258307.7171595,935,1.1482163667678833
1747258308.6585073,939,0.33223024010658264
1747258309.1303632,941,1.7417285442352295
1747258309.3687668,942,0.48568519949913025
1747258310.066459,945,0.7168205380439758
1747258310.9999232,949,1.0608333349227905
1747258311.705326,952,1.1891028881072998
1747258312.1833727,954,3.3998022079467773
1747258312.4182909,955,3.473439931869507
1747258312.6548574,956,4.332881450653076
1747258313.602218,960,0.41716793179512024
1747258314.0808694,962,0.6979340314865112
1747258314.3130906,963,3.008871555328369
1747258314.5537848,964,1.2242515087127686
1747258314.7858849,965,0.592768669128418
1747258315.2506573,967,0.3080812692642212
1747258315.4918306,968,0.7719354629516602
1747258316.1980674,971,2.081954002380371
1747258317.3658292,976,0.6615951061248779
1747258317.8308377,978,0.2083827555179596
1747258318.0633326,979,2.5790297985076904
1747258318.5278933,981,2.031743049621582
1747258318.7638507,982,0.7378718256950378
1747258319.6980884,986,2.3184025287628174
1747258320.1681747,988,3.218653440475464
1747258320.4052732,989,6.92377233505249
1747258320.6393085,990,0.8099442720413208
1747258321.1074913,992,0.31314119696617126
1747258321.569073,994,0.9734739661216736
1747258321.8024216,995,0.5023032426834106
1747258322.0443435,996,4.603872776031494
1747258322.5129898,998,0.39298465847969055
1747258322.7514243,999,1.3676388263702393
1747258323.2217076,1001,0.14452777802944183
1747258323.4552042,1002,1.3756612539291382
1747258323.6875372,1003,1.4167670011520386
1747258323.9254298,1004,0.252739816904068
1747258324.1614277,1005,1.142920732498169
1747258324.398734,1006,1.2406022548675537
1747258325.5637076,1011,0.33356332778930664
1747258326.036098,1013,1.0071040391921997
1747258326.5004284,1015,2.1168322563171387
1747258326.732077,1016,2.305192470550537
1747258326.9671252,1017,2.9134511947631836
1747258328.1417005,1022,2.763036012649536
1747258329.067167,1026,0.5792847275733948
1747258329.531872,1028,1.1627955436706543
1747258329.7627742,1029,3.321990728378296
1747258331.1513708,1035,1.2778908014297485
1747258331.384365,1036,3.5880656242370605
1747258331.6243658,1037,2.9562461376190186
1747258331.8538635,1038,1.417580008506775
1747258332.0959377,1039,1.5018582344055176
1747258333.0415227,1043,0.7472625374794006
1747258333.519386,1045,3.834801435470581
1747258333.7587469,1046,2.7174837589263916
1747258335.1642332,1052,5.112719535827637
1747258335.397916,1053,0.14961615204811096
1747258336.1005173,1056,0.7951633930206299
1747258336.574001,1058,0.5584136247634888
1747258336.8115654,1059,5.864334583282471
1747258337.0492463,1060,3.4951884746551514
1747258337.5228338,1062,1.1033424139022827
1747258338.2367005,1065,3.8077988624572754
1747258338.4696078,1066,1.5782420635223389
1747258338.7030637,1067,0.7277066111564636
1747258339.1679118,1069,2.100388526916504
1747258339.4022129,1070,1.2014274597167969
1747258339.6373641,1071,3.1715359687805176
1747258339.8780894,1072,1.2916682958602905
1747258340.1200573,1073,1.8852741718292236
1747258340.3516688,1074,1.236675500869751
1747258341.0521576,1077,0.09052053093910217
1747258341.2916396,1078,0.9190877676010132
1747258341.7620566,1080,0.38175705075263977
1747258342.0003421,1081,0.4441598653793335
1747258342.2326622,1082,0.39959052205085754
1747258342.942337,1085,6.155200481414795
1747258343.194035,1086,0.348659485578537
1747258343.4310648,1087,0.8269802927970886
1747258344.3620288,1091,1.28243887424469
1747258344.594088,1092,0.6277791261672974
1747258344.8298707,1093,0.3468967378139496
1747258346.002042,1098,0.4125961661338806
1747258346.47143,1100,1.847434163093567
1747258346.9436698,1102,1.1288424730300903
1747258347.1792636,1103,0.18903763592243195
1747258347.4149888,1104,0.7092577815055847
1747258348.1238024,1107,0.5270193815231323
1747258348.3608153,1108,0.4955466389656067
1747258348.5946126,1109,0.6991254091262817
1747258348.833715,1110,1.0955334901809692
1747258349.064924,1111,0.8328751921653748
1747258349.295825,1112,1.3069106340408325
1747258349.527835,1113,2.2584152221679688
1747258349.760869,1114,2.0259339809417725
1747258350.2217498,1116,0.44387000799179077
1747258350.920933,1119,0.3030688166618347
1747258351.3942626,1121,0.5672647356987
1747258351.627201,1122,0.847222089767456
1747258352.3280776,1125,4.799421787261963
1747258352.5621455,1126,1.3843053579330444
1747258353.0341954,1128,1.5316295623779297
1747258353.2793083,1129,2.0047497749328613
1747258353.5130112,1130,1.178615689277649
1747258353.7430904,1131,0.4625697433948517
1747258353.9759262,1132,0.9104903340339661
1747258354.4408727,1134,3.0435988903045654
1747258354.6783915,1135,0.38336822390556335
1747258354.91989,1136,2.757782459259033
1747258355.6080918,1139,1.7198878526687622
1747258356.311787,1142,5.243936538696289
1747258357.035231,1145,3.9889729022979736
1747258357.2737954,1146,3.5316290855407715
1747258357.7563574,1148,4.089777946472168
1747258357.9975107,1149,0.2152150273323059
1747258358.2426252,1150,0.5644809603691101
1747258358.486836,1151,0.621067464351654
1747258358.7230177,1152,4.3984785079956055
1747258358.959395,1153,0.28263360261917114
1747258359.4498858,1155,5.0499491691589355
1747258360.6304061,1160,0.5869073271751404
1747258361.0906246,1162,6.013768672943115
1747258361.5510743,1164,0.8293191194534302
1747258362.0115275,1166,0.5532092452049255
1747258362.2439818,1167,1.2172095775604248
1747258363.6227682,1173,3.549469470977783
1747258363.853717,1174,3.24261474609375
1747258364.3222792,1176,2.9546327590942383
1747258364.5535972,1177,1.2748769521713257
1747258364.7905157,1178,5.178809642791748
1747258365.7106457,1182,0.5969500541687012
1747258366.1733055,1184,0.6182935833930969
1747258366.6430283,1186,7.187399864196777
1747258367.109789,1188,2.634737491607666
1747258367.345173,1189,3.139021158218384
1747258367.57925,1190,0.19897840917110443
1747258368.2768984,1193,0.6071051359176636
1747258368.5158203,1194,0.9446216821670532
1747258368.7559383,1195,1.772463083267212
1747258369.2267663,1197,1.3612606525421143
1747258369.465592,1198,2.304311752319336
1747258370.174064,1201,0.052536897361278534
1747258370.406556,1202,3.8107800483703613
1747258371.1151876,1205,7.031604766845703
1747258371.3497887,1206,0.761367917060852
1747258371.5827627,1207,1.6657148599624634
1747258372.0561,1209,0.06501151621341705
1747258372.996266,1213,2.648756980895996
1747258373.2301474,1214,0.19294019043445587
1747258373.470283,1215,0.1269516497850418
1747258373.9539459,1217,0.6498560905456543
1747258374.1936038,1218,1.2693465948104858
1747258375.3728335,1223,2.533825635910034
1747258375.8479726,1225,4.763607025146484
1747258376.5576487,1228,3.516223669052124
1747258376.7871082,1229,0.4384072422981262
1747258377.4919136,1232,1.4103155136108398
1747258377.7328417,1233,8.105874061584473
1747258378.9304187,1238,0.6910011172294617
1747258379.4024103,1240,1.2953274250030518
1747258379.635795,1241,1.9699318408966064
1747258379.8684618,1242,0.6010248064994812
1747258380.1036043,1243,0.7090843319892883
1747258380.3407567,1244,0.6117135286331177
1747258380.5747032,1245,0.6185178756713867
1747258380.808709,1246,0.18677905201911926
1747258381.5107548,1249,3.8036625385284424
1747258381.7452824,1250,4.147315979003906
1747258381.9807854,1251,0.478887140750885
1747258382.2180936,1252,0.32291707396507263
1747258382.6880872,1254,0.9359362125396729
1747258383.1637802,1256,0.9484043717384338
1747258383.4008913,1257,0.5571684241294861
1747258384.1007679,1260,2.144338369369507
1747258384.3309317,1261,1.1740269660949707
1747258385.0275466,1264,2.897204637527466
1747258385.744992,1267,0.3285583257675171
1747258386.68017,1271,0.6303119659423828
1747258387.8408706,1276,1.3556586503982544
1747258388.0687783,1277,2.040361166000366
1747258388.2986524,1278,2.0466957092285156
1747258389.2339773,1282,1.0646347999572754
1747258389.9361205,1285,0.4557003378868103
1747258391.099712,1290,3.2342140674591064
1747258391.8004456,1293,1.3725718259811401
1747258392.5162876,1296,1.7628188133239746
1747258392.9870071,1298,1.0756630897521973
1747258393.2210932,1299,1.0435041189193726
1747258393.9259405,1302,0.4124789237976074
1747258394.8690493,1306,1.9797208309173584
1747258395.8166943,1310,4.556252479553223
1747258396.7497723,1314,4.911067485809326
1747258396.9828515,1315,8.836397171020508
1747258398.1603663,1320,0.04899067059159279
1747258398.6222653,1322,0.7207117080688477
1747258398.8610015,1323,1.3682972192764282
1747258399.324239,1325,3.8938393592834473
1747258399.555786,1326,9.763410568237305
1747258400.0189624,1328,5.995606899261475
1747258401.653293,1335,0.6556474566459656
1747258403.7511911,1344,1.1146198511123657
1747258403.9832127,1345,1.4014836549758911
1747258404.4491715,1347,0.329918771982193
1747258404.6798189,1348,1.2270817756652832
1747258405.3864722,1351,0.06323188543319702
1747258405.6194441,1352,1.0230953693389893
1747258406.0954702,1354,2.7040486335754395
1747258407.032702,1358,1.4191105365753174
1747258407.5059226,1360,0.3917264938354492
1747258408.457817,1364,1.484545111656189
1747258408.6979396,1365,2.8173210620880127
1747258408.935084,1366,1.0824296474456787
1747258409.1665626,1367,0.8507871627807617
1747258409.3993442,1368,1.9140448570251465
1747258410.3302162,1372,0.31145092844963074
1747258410.5608299,1373,0.7533888816833496
1747258411.0280118,1375,0.59006267786026
1747258411.269763,1376,4.220600128173828
1747258412.1873052,1380,2.734286069869995
1747258413.3403838,1385,11.546182632446289
1747258413.573646,1386,2.1486830711364746
1747258414.5222042,1390,0.2243672013282776
1747258415.2256358,1393,6.3603129386901855
1747258415.925641,1396,9.084675788879395
1747258416.1570117,1397,0.9533988237380981
1747258416.6227818,1399,7.2731099128723145
1747258416.859959,1400,0.3205585479736328
1747258417.5581362,1403,0.6735536456108093
1747258418.0218716,1405,6.858476161956787
1747258419.886155,1413,5.808837413787842
1747258420.5826957,1416,1.8849836587905884
1747258420.814954,1417,10.206425666809082
1747258421.2816303,1419,0.7177061438560486
1747258421.7549894,1421,0.08619007468223572
1747258421.9914043,1422,4.147683143615723
1747258424.1132417,1431,1.6370434761047363
1747258424.345907,1432,4.581169605255127
1747258425.2766187,1436,4.545941352844238
1747258425.7420127,1438,0.6421597599983215
1747258425.978947,1439,1.3899520635604858
1747258426.2111888,1440,0.35903146862983704
1747258426.445309,1441,0.8207271695137024
1747258427.1499038,1444,0.05313284322619438
1747258427.6203518,1446,0.1493670791387558
1747258427.8540266,1447,3.5255250930786133
1747258428.0868065,1448,3.4512836933135986
1747258428.323971,1449,4.88029146194458
1747258428.5577211,1450,6.142996311187744
1747258428.7889042,1451,1.631089448928833
1747258429.0210698,1452,5.8344011306762695
1747258429.482477,1454,5.68983793258667
1747258429.7195272,1455,4.175046920776367
1747258429.9500453,1456,2.715818166732788
1747258430.1837537,1457,10.278538703918457
1747258430.4169335,1458,3.1532649993896484
1747258430.6486268,1459,2.273710250854492
1747258430.8789768,1460,1.096541404724121
1747258431.1107755,1461,1.3246876001358032
1747258431.5794168,1463,1.822776198387146
1747258433.4164612,1470,11.207010269165039
1747258434.115694,1473,0.4444325268268585
1747258434.3485324,1474,13.606552124023438
1747258434.8270416,1476,0.2164556235074997
1747258435.0638132,1477,0.903817892074585
1747258436.0245821,1481,2.5843665599823
1747258436.26091,1482,4.213237762451172
1747258436.4932175,1483,0.5606867074966431
1747258437.411902,1487,3.5069668292999268
1747258437.640637,1488,0.8014097809791565
1747258437.8709006,1489,7.810491561889648
1747258438.1001472,1490,7.685296058654785
1747258438.337608,1491,1.7811357975006104
1747258438.8021483,1493,0.027576394379138947
1747258439.0337136,1494,1.9634867906570435
1747258439.9691086,1498,1.1969460248947144
1747258440.201605,1499,0.7717621922492981
1747258440.435654,1500,0.8648789525032043
1747258440.9019861,1502,1.1820536851882935
1747258441.5958135,1505,4.255206108093262
1747258442.5239692,1509,0.8852928280830383
1747258442.7593174,1510,9.648900985717773
1747258442.9940414,1511,1.687260389328003
1747258443.457988,1513,5.187618255615234
1747258443.9195244,1515,4.091150283813477
1747258444.1520388,1516,4.4272966384887695
1747258445.811054,1523,3.599212884902954
1747258446.5193393,1526,0.3904423117637634
1747258446.991284,1528,0.8350341320037842
1747258448.385708,1534,2.287454605102539
1747258449.0835712,1537,4.994670391082764
1747258449.3164585,1538,6.135720729827881
1747258450.018984,1541,4.1788835525512695
1747258450.9743242,1545,2.7210071086883545
1747258451.440488,1547,4.169345378875732
1747258451.675569,1548,6.901109218597412
1747258452.406817,1551,5.492453098297119
1747258452.645129,1552,6.5335917472839355
1747258452.8774157,1553,0.6537507176399231
1747258453.347812,1555,5.403439044952393
1747258453.8175647,1557,2.6102535724639893
1747258454.984439,1562,0.2792876362800598
1747258455.4502087,1564,2.570089101791382
1747258455.680778,1565,1.3037387132644653
1747258455.9201477,1566,0.7800202965736389
1747258456.3907247,1568,1.084380030632019
1747258456.8605335,1570,1.5476309061050415
1747258457.0957785,1571,3.0528013706207275
1747258457.3359675,1572,6.849771022796631
1747258457.5690162,1573,6.133734703063965
1747258458.2778878,1576,2.957022190093994
1747258458.7489567,1578,6.390344142913818
1747258458.9807239,1579,0.9494053721427917
1747258459.2215855,1580,11.739420890808105
1747258459.4556062,1581,5.602944850921631
1747258459.6924593,1582,1.793782114982605
1747258460.4075756,1585,0.24961413443088531
1747258461.5824435,1590,0.10890433192253113
1747258462.7566907,1595,9.574382781982422
1747258462.9935727,1596,4.433307647705078
1747258463.2263362,1597,3.4285125732421875
1747258464.1600914,1601,0.362107515335083
1747258464.3917832,1602,0.06575684994459152
1747258464.630433,1603,0.4789920151233673
1747258466.262864,1610,0.7780089378356934
1747258466.4939337,1611,0.6985762119293213
1747258466.962485,1613,0.39873766899108887
1747258467.1949022,1614,4.560950756072998
1747258467.6663182,1616,6.273303985595703
1747258468.5939128,1620,1.253285527229309
1747258469.0606594,1622,0.7531070709228516
1747258469.5264158,1624,0.13105212152004242
1747258469.9901454,1626,3.8312830924987793
1747258470.2209756,1627,0.5938107371330261
1747258471.1579506,1631,0.8391920924186707
1747258472.0907156,1635,4.348589897155762
1747258472.3218617,1636,1.1412012577056885
1747258472.556005,1637,0.8371753096580505
1747258472.788098,1638,15.267772674560547
1747258473.2529442,1640,15.823978424072266
1747258473.4839807,1641,7.2748494148254395
1747258474.6428516,1646,0.0777381956577301
1747258474.8740113,1647,0.5052865743637085
1747258475.3358154,1649,1.4929121732711792
1747258475.8027346,1651,1.195969820022583
1747258476.0373108,1652,6.028737545013428
1747258476.2715533,1653,0.5044593811035156
1747258476.507008,1654,0.5793818831443787
1747258476.9754283,1656,1.4348320960998535
1747258477.4428072,1658,2.565307855606079
1747258478.4055974,1662,3.1210031509399414
1747258478.8795652,1664,7.636990070343018
1747258479.3652256,1666,1.2650504112243652
1747258480.0571117,1669,8.869126319885254
1747258480.288371,1670,10.37325668334961
1747258481.2395005,1674,5.962257385253906
1747258481.952759,1677,0.895857572555542
1747258482.4301772,1679,10.45544147491455
1747258482.6716287,1680,0.48990368843078613
1747258482.9296749,1681,1.5460145473480225
1747258483.1679273,1682,3.06916880607605
1747258483.8678768,1685,8.270769119262695
1747258484.103098,1686,0.5033239722251892
1747258484.3358269,1687,6.894599914550781
1747258484.570796,1688,6.43924617767334
1747258484.8106215,1689,0.03156957030296326
1747258485.0408294,1690,8.773941993713379
1747258485.7560687,1693,0.8194758296012878
1747258485.9933772,1694,8.892289161682129
1747258486.2324405,1695,1.5144352912902832
1747258486.6959796,1697,0.7289265990257263
1747258486.9276817,1698,1.1330490112304688
1747258487.1590748,1699,4.156741619110107
1747258487.3915083,1700,0.7268034815788269
1747258487.852792,1702,8.35460376739502
1747258488.3151433,1704,5.4871015548706055
1747258489.026722,1707,5.04871940612793
1747258489.5016525,1709,0.9498154520988464
1747258489.7399364,1710,6.3296966552734375
1747258489.9717498,1711,0.07489566504955292
1747258490.2002256,1712,4.332845687866211
1747258491.5726626,1718,1.226671814918518
1747258491.8005576,1719,6.415432453155518
1747258492.4854972,1722,1.5001188516616821
1747258492.7179139,1723,6.87243127822876
1747258492.9468615,1724,0.5967809557914734
1747258493.1769722,1725,10.042479515075684
1747258494.3328295,1730,4.896942138671875
1747258496.2133658,1738,4.884586811065674
1747258496.4487941,1739,0.5530106425285339
1747258496.6858552,1740,6.184720516204834
1747258497.3849926,1743,0.9059501886367798
1747258497.8507876,1745,6.067083835601807
1747258498.5691228,1748,6.538235187530518
1747258498.8071527,1749,7.119918346405029
1747258499.04129,1750,0.8241757154464722
1747258499.279665,1751,1.0063859224319458
1747258499.7480693,1753,3.451108694076538
1747258499.9827156,1754,0.7818201780319214
1747258500.6846797,1757,0.17539405822753906
1747258501.87656,1762,0.5901432037353516
1747258502.123471,1763,0.8921231627464294
1747258502.5925126,1765,3.3824682235717773
1747258502.8234854,1766,2.7595937252044678
1747258503.2870216,1768,5.028414249420166
1747258504.9171085,1775,8.386896133422852
1747258505.1488113,1776,4.789411544799805
1747258505.3859797,1777,4.531088829040527
1747258506.0860648,1780,2.675368309020996
1747258506.3230698,1781,8.22464370727539
1747258507.0478542,1784,5.081949710845947
1747258507.2818227,1785,7.739737033843994
1747258507.5198722,1786,11.128146171569824
1747258507.7611043,1787,3.706244707107544
1747258508.2356195,1789,1.0807712078094482
1747258508.4791877,1790,3.432567596435547
1747258508.94375,1792,4.258975505828857
1747258509.409644,1794,7.062094211578369
1747258509.875864,1796,0.16372902691364288
1747258510.1036394,1797,10.723782539367676
1747258510.7883317,1800,10.870668411254883
1747258511.2434564,1802,13.92884349822998
1747258511.4775403,1803,8.10233211517334
1747258511.7174678,1804,0.1377793550491333
1747258512.658194,1808,0.9692232012748718
1747258513.1442885,1810,11.474417686462402
1747258514.0749516,1814,0.28735411167144775
1747258514.535844,1816,2.7843101024627686
1747258514.9942844,1818,2.7334442138671875
1747258515.2262866,1819,1.1339462995529175
1747258516.1510983,1823,1.1800158023834229
1747258516.8486187,1826,0.8567489385604858
1747258517.0820444,1827,2.059521436691284
1747258517.5606215,1829,0.45435425639152527
1747258517.796311,1830,0.7697304487228394
1747258518.271705,1832,2.49741268157959
1747258518.5058503,1833,0.7881476283073425
1747258518.7455618,1834,3.664026975631714
1747258519.2091732,1836,0.9624826908111572
1747258519.4399893,1837,1.0207884311676025
1747258519.676465,1838,1.9583380222320557
1747258521.0700681,1844,2.9289257526397705
1747258521.303756,1845,7.080568313598633
1747258521.534932,1846,6.437702655792236
1747258521.7661684,1847,1.5053280591964722
1747258521.995153,1848,0.48330962657928467
1747258522.684873,1851,1.330465316772461
1747258523.147017,1853,1.9323170185089111
1747258523.8392036,1856,1.1276910305023193
1747258524.7591522,1860,0.8325623273849487
1747258525.6832616,1864,1.409016728401184
1747258525.9168024,1865,3.4734158515930176
1747258526.154989,1866,11.185447692871094
1747258526.385274,1867,0.5033359527587891
1747258527.3115327,1871,5.965599536895752
1747258527.5415845,1872,0.8303298950195312
1747258527.7836845,1873,1.90658438205719
1747258528.0209186,1874,9.596725463867188
1747258528.262744,1875,9.954174995422363
1747258528.7445683,1877,0.9117242693901062
1747258529.228391,1879,3.8392436504364014
1747258529.4711926,1880,5.300317287445068
1747258530.1891134,1883,6.642680644989014
1747258530.4251413,1884,1.3146121501922607
1747258530.899332,1886,0.04879676550626755
1747258531.3688617,1888,5.93533992767334
1747258531.837647,1890,3.020956039428711
1747258532.072654,1891,10.579644203186035
1747258533.0039067,1895,6.183191299438477
1747258533.9577832,1899,0.045814767479896545
1747258534.4354832,1901,1.9338148832321167
1747258534.6708019,1902,4.460697650909424
1747258535.6405466,1906,0.9882177710533142
1747258536.1193123,1908,14.18795108795166
1747258536.3578014,1909,16.754240036010742
1747258536.59713,1910,8.6189546585083
1747258537.312783,1913,9.904611587524414
1747258538.0364008,1916,0.6540786623954773
1747258538.524738,1918,0.11459708958864212
1747258539.933082,1924,1.0088895559310913
1747258540.1770325,1925,7.355072021484375
1747258540.4099615,1926,7.0046820640563965
1747258540.8727598,1928,9.064652442932129
1747258541.1098688,1929,0.26561102271080017
1747258541.8035975,1932,0.8086527585983276
1747258542.5093374,1935,7.083411693572998
1747258542.7395213,1936,1.0903537273406982
1747258543.4415677,1939,1.5324655771255493
1747258543.672722,1940,6.349785804748535
1747258543.902904,1941,7.087198257446289
1747258544.1349726,1942,0.5704897046089172
1747258544.8387115,1945,0.15197040140628815
1747258545.3130503,1947,1.0811972618103027
1747258546.0244834,1950,3.200309991836548
1747258546.2556856,1951,4.40181303024292
1747258546.7178183,1953,5.1138997077941895
1747258547.4264762,1956,1.135561227798462
1747258548.3773704,1960,1.7378787994384766
1747258548.6192367,1961,1.516071081161499
1747258548.8598585,1962,2.323496103286743
1747258549.093737,1963,6.766443729400635
1747258549.3288624,1964,0.03245268389582634
1747258549.7972,1966,11.449111938476562
1747258550.032806,1967,9.340786933898926
1747258550.270835,1968,3.991224527359009
1747258550.505292,1969,2.989461898803711
1747258551.9059372,1975,10.142539978027344
1747258552.3760593,1977,9.063102722167969
1747258552.6076572,1978,1.4148179292678833
1747258552.8428872,1979,0.5930433869361877
1747258553.0730073,1980,0.035362303256988525
1747258553.3095014,1981,0.022412477061152458
1747258553.5402315,1982,0.3357609510421753
1747258553.7710407,1983,14.779803276062012
1747258554.2406635,1985,5.087245941162109
1747258554.7057526,1987,3.160489559173584
1747258554.9337344,1988,0.8580461740493774
1747258555.1617088,1989,4.574120044708252
1747258555.6229725,1991,6.695484638214111
1747258555.8581557,1992,0.8738546967506409
1747258556.093216,1993,5.77829122543335
1747258556.5609598,1995,4.849647521972656
1747258557.4957,1999,0.1269983947277069


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_58_652663-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747258086.8165338,0,0.3006014823913574
1747258087.5460796,3,0.7285485863685608
1747258087.7901816,4,2.075193166732788
1747258089.2155318,10,0.8159037828445435
1747258089.4549787,11,0.1712007373571396
1747258090.1918788,14,7.118645668029785
1747258090.427332,15,3.0329904556274414
1747258091.1533575,18,3.6487221717834473
1747258091.3866472,19,-0.38684436678886414
1747258091.6284966,20,0.33305591344833374
1747258092.109647,22,4.526950836181641
1747258092.3494503,23,5.407628059387207
1747258093.1063476,26,5.797478199005127
1747258093.3522663,27,0.42524096369743347
1747258094.7929013,33,4.618605613708496
1747258095.5137365,36,6.065816879272461
1747258095.765021,37,1.1189472675323486
1747258096.0206947,38,1.9824366569519043
1747258096.2677207,39,5.247811794281006
1747258096.5161517,40,0.8457212448120117
1747258098.2255297,47,4.846525192260742
1747258098.476195,48,0.5306962132453918
1747258098.7188778,49,0.20722059905529022
1747258099.2103965,51,1.2715015411376953
1747258099.4506495,52,0.3203234076499939
1747258099.9356694,54,0.8363337516784668
1747258100.6780987,57,0.2337598353624344
1747258101.4225075,60,1.9604228734970093
1747258101.6637714,61,2.1043624877929688
1747258101.9046144,62,3.1452720165252686
1747258102.1784985,63,0.8720550537109375
1747258102.6806998,65,1.68547523021698
1747258102.9212654,66,2.7986481189727783
1747258103.160411,67,1.3719353675842285
1747258103.3995476,68,0.23828847706317902
1747258103.88791,70,0.8074678778648376
1747258104.1276505,71,1.5745593309402466
1747258105.5567727,77,0.6993342638015747
1747258106.039101,79,1.7164627313613892
1747258106.2778804,80,4.865714073181152
1747258106.7758484,82,0.5830110907554626
1747258107.0232713,83,0.700066089630127
1747258107.508479,85,2.1495065689086914
1747258108.4758177,89,0.8355589509010315
1747258108.7287917,90,0.6488151550292969
1747258109.9684796,95,1.004221796989441
1747258110.940371,99,0.5471425652503967
1747258111.1864145,100,0.3421919047832489
1747258111.9136674,103,0.9836949706077576
1747258112.6420455,106,1.5386701822280884
1747258112.895553,107,2.061837673187256
1747258113.3919668,109,1.279211401939392
1747258114.622577,114,1.8549684286117554
1747258115.0985892,116,1.647247314453125
1747258116.2785337,121,1.0804359912872314
1747258117.2309036,125,1.0155601501464844
1747258117.4618394,126,0.9571317434310913
1747258117.9257884,128,0.9036769270896912
1747258118.3856912,130,1.2227450609207153
1747258118.6204247,131,0.9412297010421753
1747258118.8556848,132,1.3274452686309814
1747258119.792379,136,1.0223543643951416
1747258120.029343,137,0.6408227682113647
1747258121.4591055,143,1.1752674579620361
1747258121.693227,144,0.9526495933532715
1747258122.1719558,146,1.20851731300354
1747258122.4058645,147,0.8573616147041321
1747258123.1212032,150,1.5656957626342773
1747258124.7815902,157,0.6239117383956909
1747258125.2541962,159,0.9144834876060486
1747258125.4871733,160,1.7588971853256226
1747258125.9594526,162,1.1793909072875977
1747258126.4277925,164,1.904173493385315
1747258126.9082155,166,0.8366792798042297
1747258127.8478365,170,0.9895312786102295
1747258128.0807738,171,0.5382204055786133
1747258128.3137212,172,0.8261458277702332
1747258129.013912,175,1.023486614227295
1747258129.2469783,176,1.0427788496017456
1747258129.4802272,177,1.0216957330703735
1747258129.7142696,178,1.2264395952224731
1747258130.183833,180,1.405432105064392
1747258130.4162307,181,1.622319221496582
1747258131.119066,184,1.0751569271087646
1747258131.3499646,185,1.1979254484176636
1747258131.5833604,186,1.1517086029052734
1747258132.284101,189,1.7339574098587036
1747258132.5187695,190,1.6333587169647217
1747258132.7543921,191,1.0934233665466309
1747258132.987756,192,1.1717255115509033
1747258133.6860695,195,1.9013779163360596
1747258134.616035,199,1.4256620407104492
1747258134.8513358,200,2.092283248901367
1747258135.316143,202,1.4414293766021729
1747258135.5624685,203,1.1524096727371216
1747258135.8100934,204,1.3458620309829712
1747258136.0593853,205,1.7412272691726685
1747258136.534236,207,2.229388952255249
1747258137.0112195,209,1.5249755382537842
1747258137.4820852,211,1.6724482774734497
1747258137.9620414,213,2.704970359802246
1747258138.445035,215,1.9466699361801147
1747258138.6808095,216,1.6161421537399292
1747258139.160577,218,1.4325110912322998
1747258139.3986719,219,1.988148808479309
1747258139.6371067,220,1.1216708421707153
1747258139.8760557,221,1.148476481437683
1747258140.1107688,222,0.9750618934631348
1747258140.585258,224,1.4640437364578247
1747258140.8216271,225,1.1345877647399902
1747258141.7647169,229,1.1504977941513062
1747258143.1868503,235,1.5839471817016602
1747258143.6671917,237,1.9216445684432983
1747258143.8984735,238,1.2212482690811157
1747258144.12908,239,1.1064671277999878
1747258144.589025,241,1.0394132137298584
1747258144.821639,242,1.5267001390457153
1747258145.292546,244,2.512514591217041
1747258145.526669,245,2.7588469982147217
1747258145.7592363,246,2.0022220611572266
1747258145.9920568,247,2.524705171585083
1747258147.152283,252,1.6294571161270142
1747258147.3953454,253,1.4909696578979492
1747258147.634609,254,1.1284234523773193
1747258148.3439486,257,1.2786353826522827
1747258148.579603,258,1.2644366025924683
1747258148.8132088,259,1.7716923952102661
1747258149.047744,260,0.8647006154060364
1747258149.529758,262,1.5123591423034668
1747258151.4284675,270,2.69303035736084
1747258151.6661468,271,1.1004482507705688
1747258152.3917642,274,1.2324272394180298
1747258152.6279488,275,2.380509376525879
1747258152.8686867,276,1.460837483406067
1747258153.337852,278,3.792133092880249
1747258153.8061705,280,1.4209562540054321
1747258154.2746048,282,1.4709638357162476
1747258154.5080812,283,1.2899667024612427
1747258154.9730594,285,1.1170439720153809
1747258155.4465284,287,2.169839382171631
1747258155.6806736,288,1.4554744958877563
1747258156.154374,290,2.333385944366455
1747258157.314648,295,1.4593048095703125
1747258157.5545237,296,1.825069785118103
1747258157.7921817,297,1.591550588607788
1747258158.0229666,298,4.21815824508667
1747258159.4742768,304,0.8224356174468994
1747258159.955841,306,1.9154852628707886
1747258160.4322712,308,1.443347454071045
1747258160.666892,309,2.0755808353424072
1747258161.3860643,312,2.8680858612060547
1747258161.620513,313,1.2122911214828491
1747258162.3318326,316,0.9555531144142151
1747258162.8012605,318,1.8217693567276
1747258163.0377047,319,1.4353760480880737
1747258163.7433708,322,4.04037618637085
1747258164.211237,324,0.9446970224380493
1747258165.3828666,329,1.6042735576629639
1747258165.6258368,330,1.3344374895095825
1747258165.8591013,331,2.1012613773345947
1747258166.0964172,332,1.4836636781692505
1747258167.2538035,337,2.0517380237579346
1747258167.485827,338,1.8056895732879639
1747258167.944789,340,0.7080529928207397
1747258168.6481643,343,2.0480494499206543
1747258168.8810277,344,2.1437978744506836
1747258169.1209323,345,0.7987950444221497
1747258169.3837907,346,1.9727450609207153
1747258169.8632896,348,2.414724826812744
1747258170.3481288,350,2.0637683868408203
1747258170.8352492,352,3.862224578857422
1747258171.0728557,353,1.5474942922592163
1747258171.3089323,354,1.3606059551239014
1747258172.2490935,358,1.4816449880599976
1747258172.7185318,360,0.708513617515564
1747258173.196433,362,1.6981356143951416
1747258173.4337115,363,0.6649603843688965
1747258173.6717432,364,2.1895434856414795
1747258173.9101622,365,2.1377615928649902
1747258174.1428924,366,1.4055607318878174
1747258174.3762658,367,0.5149173736572266
1747258174.6112304,368,2.914477825164795
1747258176.0306032,374,0.8440757393836975
1747258176.7418957,377,1.5763120651245117
1747258176.9792519,378,2.320523738861084
1747258178.6348443,385,1.411063313484192
1747258178.870008,386,1.569158673286438
1747258179.8131192,390,2.4937546253204346
1747258180.050626,391,1.848926305770874
1747258180.286012,392,1.4705803394317627
1747258180.5203974,393,1.2617337703704834
1747258180.7579193,394,3.8807756900787354
1747258180.9958653,395,2.046602964401245
1747258181.2352962,396,1.691118836402893
1747258181.4739792,397,1.6544103622436523
1747258181.7075,398,2.2145419120788574
1747258181.9423478,399,2.765368938446045
1747258182.419697,401,3.2230160236358643
1747258182.652845,402,1.3500580787658691
1747258183.1216786,404,1.7387254238128662
1747258184.0607169,408,2.290719509124756
1747258184.2948549,409,0.8821595311164856
1747258185.0072274,412,2.6777050495147705
1747258185.2442236,413,1.3608272075653076
1747258185.4755185,414,2.472456455230713
1747258185.7073054,415,1.4463458061218262
1747258186.4089923,418,1.273261547088623
1747258187.1155798,421,3.4608309268951416
1747258187.3465781,422,2.978299140930176
1747258188.0511234,425,1.8620102405548096
1747258188.2818189,426,1.285645842552185
1747258189.206851,430,2.320286750793457
1747258189.438925,431,1.6834018230438232
1747258190.1427429,434,2.993889093399048
1747258190.3745823,435,1.9826325178146362
1747258190.610688,436,0.5581926703453064
1747258190.8532114,437,0.8980250358581543
1747258191.0873344,438,1.1761406660079956
1747258191.315444,439,1.1733429431915283
1747258191.5510135,440,1.4547337293624878
1747258191.7834082,441,2.339200258255005
1747258192.2601483,443,2.5351555347442627
1747258192.4958978,444,4.501331806182861
1747258192.7309384,445,2.5771405696868896
1747258192.969266,446,3.822671890258789
1747258193.905444,450,1.217142939567566
1747258194.1400027,451,3.153122901916504
1747258194.3750994,452,2.476012706756592
1747258194.6141896,453,1.3055914640426636
1747258194.848627,454,2.4822933673858643
1747258195.3305888,456,4.335916996002197
1747258195.7946212,458,2.4151573181152344
1747258196.2629151,460,1.0453834533691406
1747258196.494185,461,4.049112796783447
1747258197.2060907,464,1.330053687095642
1747258197.4384806,465,0.7274464964866638
1747258197.6740658,466,2.1485984325408936
1747258198.1432147,468,2.0658764839172363
1747258198.6158786,470,1.7462114095687866
1747258199.556595,474,1.0153958797454834
1747258199.792594,475,3.092604875564575
1747258200.4955168,478,6.319932460784912
1747258200.728125,479,1.9771161079406738
1747258200.9676692,480,3.295147180557251
1747258201.1979346,481,2.414132595062256
1747258201.4286964,482,1.107326626777649
1747258201.6588206,483,1.4770513772964478
1747258201.8887923,484,2.3783509731292725
1747258202.3618345,486,2.664067506790161
1747258202.592759,487,2.377580404281616
1747258202.826891,488,1.4004099369049072
1747258203.0656853,489,3.4209964275360107
1747258203.542711,491,1.9632867574691772
1747258204.2384949,494,3.299044370651245
1747258205.173061,498,2.749030351638794
1747258205.879005,501,1.5529265403747559
1747258206.1141105,502,1.8462741374969482
1747258206.3572326,503,2.1930313110351562
1747258207.059203,506,3.7965095043182373
1747258207.520352,508,1.899362564086914
1747258207.7499,509,0.893983781337738
1747258207.984268,510,2.9708571434020996
1747258208.2186716,511,0.909130871295929
1747258208.4598446,512,1.547091007232666
1747258208.690154,513,1.911405324935913
1747258208.9240742,514,3.724052667617798
1747258209.6220474,517,2.5116422176361084
1747258209.8538501,518,6.897615909576416
1747258210.085092,519,1.4837661981582642
1747258210.3161643,520,1.6483778953552246
1747258211.019863,523,1.4079636335372925
1747258212.6539774,530,4.095816612243652
1747258213.3519478,533,2.292051076889038
1747258213.5936973,534,0.8197590708732605
1747258214.067841,536,1.9800679683685303
1747258214.3039815,537,1.8386975526809692
1747258214.5351112,538,1.7820870876312256
1747258214.7692316,539,1.5462201833724976
1747258215.002552,540,3.898695707321167
1747258215.474663,542,2.0740749835968018
1747258215.7076213,543,5.619151592254639
1747258215.9403586,544,5.861513614654541
1747258216.4173226,546,2.033567190170288
1747258216.6538184,547,1.8833322525024414
1747258217.3443294,550,2.428361177444458
1747258217.810351,552,2.5047619342803955
1747258218.2810278,554,7.909821510314941
1747258218.5159369,555,1.6882696151733398
1747258218.7489088,556,1.7128924131393433
1747258220.144821,562,1.995758056640625
1747258220.376103,563,2.6603446006774902
1747258220.6090896,564,3.2068634033203125
1747258221.537204,568,6.876943588256836
1747258222.232012,571,1.7581614255905151
1747258222.6913023,573,3.070955991744995
1747258223.376016,576,0.8693068027496338
1747258224.291497,580,2.3083548545837402
1747258225.2136402,584,4.390292644500732
1747258225.4418478,585,2.9520790576934814
1747258225.6769457,586,3.1032626628875732
1747258226.158101,588,11.81489372253418
1747258226.638717,590,2.428093194961548
1747258226.9059086,591,1.2554585933685303
1747258227.1388726,592,2.960752487182617
1747258227.6044044,594,2.944521427154541
1747258228.0705998,596,2.6310625076293945
1747258228.311609,597,2.4276041984558105
1747258228.5471227,598,3.5641112327575684
1747258228.7876258,599,1.4024925231933594
1747258229.260226,601,1.3569660186767578
1747258229.4963915,602,4.472891807556152
1747258229.7304242,603,3.9428014755249023
1747258230.2006807,605,3.0754313468933105
1747258230.905394,608,3.401132345199585
1747258231.3758488,610,2.208932399749756
1747258232.0721564,613,4.000545978546143
1747258232.3063483,614,1.1069029569625854
1747258232.7771611,616,3.3370420932769775
1747258233.2353978,618,1.3948590755462646
1747258233.7046242,620,3.9150612354278564
1747258234.1716688,622,4.945300579071045
1747258234.4071167,623,1.227723479270935
1747258235.1024888,626,2.6593427658081055
1747258235.5722706,628,1.6352616548538208
1747258235.8132756,629,4.451833248138428
1747258236.7455907,633,2.977808713912964
1747258237.2109745,635,5.462430000305176
1747258237.6878297,637,3.9474942684173584
1747258238.3891437,640,4.0213446617126465
1747258238.6230779,641,8.47180461883545
1747258238.8542366,642,2.062861442565918
1747258239.0868957,643,0.8256028890609741
1747258239.3222718,644,3.1528000831604004
1747258239.553553,645,5.299857139587402
1747258240.485695,649,0.8918256759643555
1747258240.9492974,651,6.055898189544678
1747258241.179642,652,8.368608474731445
1747258241.4126186,653,4.012627601623535
1747258241.6434944,654,1.852206826210022
1747258241.8788328,655,2.5726828575134277
1747258242.5933352,658,5.083952903747559
1747258242.8340735,659,2.953756093978882
1747258243.0716112,660,1.5502972602844238
1747258244.74286,667,4.081876754760742
1747258245.4637744,670,17.26241683959961
1747258246.6510282,675,1.8053534030914307
1747258246.8849716,676,1.3410590887069702
1747258247.1229212,677,12.03754997253418
1747258247.8241603,680,3.7480483055114746
1747258248.3102162,682,2.917678117752075
1747258248.543913,683,1.5772298574447632
1747258248.781616,684,6.620165824890137
1747258249.499553,687,3.983869791030884
1747258250.6660187,692,3.0846025943756104
1747258251.132879,694,5.998860836029053
1747258251.3631105,695,6.132298946380615
1747258251.6037333,696,3.3387160301208496
1747258251.8332496,697,7.306390285491943
1747258252.2937586,699,0.9855772256851196
1747258252.9891968,702,1.5353071689605713
1747258253.221763,703,0.7479785084724426
1747258253.6906586,705,1.725762128829956
1747258254.6397526,709,3.3937742710113525
1747258254.8803914,710,2.9024744033813477
1747258255.3421247,712,4.276539325714111
1747258256.0617301,715,4.065548419952393
1747258256.538184,717,4.037760257720947
1747258257.0216513,719,5.459798336029053
1747258257.2562032,720,5.8966193199157715
1747258257.4912767,721,3.02868390083313
1747258257.9527638,723,4.663093090057373
1747258258.4382117,725,2.0388922691345215
1747258258.6779635,726,10.051948547363281
1747258258.9117122,727,9.46939468383789
1747258259.1474922,728,3.089280128479004
1747258259.3819454,729,4.0728535652160645
1747258259.8537898,731,10.301673889160156
1747258260.101251,732,1.0373480319976807
1747258260.342533,733,2.101172924041748
1747258261.5468633,738,3.9819936752319336
1747258261.7835338,739,3.9995367527008057
1747258262.0399003,740,2.9672305583953857
1747258262.5109785,742,2.567281484603882
1747258262.7678947,743,3.313112258911133
1747258263.004578,744,1.2621588706970215
1747258263.2456677,745,2.0776283740997314
1747258264.8761902,752,7.5384297370910645
1747258265.5679839,755,1.8536148071289062
1747258265.803977,756,4.086163520812988
1747258266.2760708,758,1.481662392616272
1747258267.454619,763,3.553940534591675
1747258267.6883407,764,2.982654333114624
1747258267.9217718,765,2.1471197605133057
1747258268.6138527,768,4.001392841339111
1747258269.046077,769,1.8949815034866333
1747258269.731965,772,9.982294082641602
1747258269.9586298,773,6.615924835205078
1747258270.418698,775,0.9137018322944641
1747258270.6444063,776,3.995393753051758
1747258271.11163,778,4.9168829917907715
1747258271.3411715,779,0.7132827043533325
1747258271.570987,780,0.8343530297279358
1747258271.8037527,781,3.501417875289917
1747258272.038639,782,13.312844276428223
1747258273.4378288,788,2.5571138858795166
1747258273.6717262,789,1.9216029644012451
1747258274.1297233,791,3.7232089042663574
1747258274.5970488,793,5.086421966552734
1747258275.0569396,795,4.4025444984436035
1747258275.2840862,796,12.051827430725098
1747258275.9682589,799,16.985519409179688
1747258276.2014616,800,3.182717800140381
1747258277.1264753,804,20.943511962890625
1747258277.3546822,805,0.1676453948020935
1747258277.5825403,806,8.407567024230957
1747258277.8089583,807,10.326353073120117
1747258278.4937117,810,22.796157836914062
1747258279.1727724,813,2.6363818645477295
1747258280.3225935,818,0.9977872371673584
1747258280.5592108,819,12.811713218688965
1747258281.0338264,821,3.604790449142456
1747258281.289694,822,1.4304732084274292
1747258281.522568,823,6.027351379394531
1747258281.9972038,825,2.2133901119232178
1747258282.2303731,826,11.510279655456543
1747258282.4607275,827,7.453596591949463
1747258282.6915433,828,4.537736892700195
1747258283.6113956,832,3.012721300125122
1747258283.8401966,833,5.517910480499268
1747258284.3017454,835,8.990662574768066
1747258284.530527,836,9.614870071411133
1747258284.7606938,837,2.8212766647338867
1747258285.2197497,839,5.656229019165039
1747258285.4549906,840,2.825241804122925
1747258286.165341,843,5.72869873046875
1747258286.6257458,845,5.62293004989624
1747258287.7986863,850,2.4171390533447266
1747258288.0309556,851,5.105199813842773
1747258288.7310917,854,1.575578212738037
1747258289.4305196,857,5.9817214012146
1747258290.1294584,860,3.1272528171539307
1747258290.5970862,862,4.009156703948975
1747258291.2907593,865,3.746299982070923
1747258291.5246027,866,1.4980335235595703
1747258292.462039,870,9.143217086791992
1747258292.6970904,871,10.612533569335938
1747258295.0791159,881,1.4720009565353394
1747258295.5450823,883,6.1388020515441895
1747258295.7854612,884,0.9118496179580688
1747258296.0192046,885,2.108182668685913
1747258296.2570615,886,5.387997150421143
1747258296.722303,888,2.359151601791382
1747258297.1902514,890,5.339160442352295
1747258297.6661563,892,0.7166012525558472
1747258298.3722918,895,5.865204811096191
1747258298.845783,897,2.3984591960906982
1747258299.0777347,898,7.577070236206055
1747258299.7674255,901,2.666590452194214
1747258300.0047545,902,3.355682611465454
1747258300.467234,904,6.6561408042907715
1747258300.934723,906,1.809754490852356
1747258301.1726573,907,8.761940956115723
1747258301.410768,908,2.175407648086548
1747258301.8850493,910,4.101726055145264
1747258302.1152298,911,5.209981918334961
1747258302.8427296,914,15.062165260314941
1747258303.7755163,918,10.446785926818848
1747258304.007349,919,2.4686105251312256
1747258304.467448,921,3.358797311782837
1747258304.9332843,923,4.978200435638428
1747258305.8691328,927,5.89483118057251
1747258306.100011,928,1.0068268775939941
1747258306.3321784,929,0.8072936534881592
1747258306.5621705,930,9.342273712158203
1747258306.7949197,931,3.8351621627807617
1747258307.0289423,932,3.7877402305603027
1747258307.2578259,933,2.9813034534454346
1747258307.7177405,935,4.592865467071533
1747258308.6587002,939,1.3289209604263306
1747258309.130579,941,6.966914176940918
1747258309.3689957,942,1.942740797996521
1747258310.06663,945,2.8672821521759033
1747258311.000093,949,4.243333339691162
1747258311.7058709,952,4.756411552429199
1747258312.1835637,954,13.59920883178711
1747258312.4184856,955,13.893759727478027
1747258312.6550846,956,17.331525802612305
1747258313.602475,960,1.668671727180481
1747258314.0810766,962,2.791736125946045
1747258314.3133404,963,12.035486221313477
1747258314.553981,964,4.897006034851074
1747258314.7860715,965,2.371074676513672
1747258315.2508514,967,1.2323250770568848
1747258315.491993,968,3.0877418518066406
1747258316.1982813,971,8.327816009521484
1747258317.3660245,976,2.6463804244995117
1747258317.831067,978,0.8335310220718384
1747258318.0635483,979,10.316119194030762
1747258318.528069,981,8.126972198486328
1747258318.7640576,982,2.9514873027801514
1747258319.6983197,986,9.27361011505127
1747258320.1683912,988,12.874613761901855
1747258320.4054682,989,27.69508934020996
1747258320.6395223,990,3.239777088165283
1747258321.1076548,992,1.252564787864685
1747258321.5692754,994,3.8938958644866943
1747258321.802596,995,2.0092129707336426
1747258322.0445013,996,18.415491104125977
1747258322.5131576,998,1.5719386339187622
1747258322.7515655,999,5.470555305480957
1747258323.2218666,1001,0.5781111121177673
1747258323.4553683,1002,5.502645015716553
1747258323.6877275,1003,5.667068004608154
1747258323.9255219,1004,1.010959267616272
1747258324.1615927,1005,4.571682929992676
1747258324.3989356,1006,4.962409019470215
1747258325.5638828,1011,1.3342533111572266
1747258326.0363188,1013,4.028416156768799
1747258326.5006084,1015,8.467329025268555
1747258326.7323403,1016,9.220769882202148
1747258326.9673386,1017,11.653804779052734
1747258328.1419046,1022,11.052144050598145
1747258329.0672607,1026,2.317138910293579
1747258329.5321107,1028,4.651182174682617
1747258329.7629817,1029,13.287962913513184
1747258331.1515787,1035,5.111563205718994
1747258331.3845322,1036,14.352262496948242
1747258331.6245868,1037,11.824984550476074
1747258331.854096,1038,5.6703200340271
1747258332.0960994,1039,6.00743293762207
1747258333.0416949,1043,2.9890501499176025
1747258333.5196269,1045,15.339205741882324
1747258333.7589176,1046,10.869935035705566
1747258335.1644158,1052,20.450878143310547
1747258335.3980985,1053,0.5984646081924438
1747258336.1006901,1056,3.1806535720825195
1747258336.5741549,1058,2.233654499053955
1747258336.8117425,1059,23.457338333129883
1747258337.0494103,1060,13.980753898620605
1747258337.5230477,1062,4.413369655609131
1747258338.2368996,1065,15.231195449829102
1747258338.46983,1066,6.3129682540893555
1747258338.7032757,1067,2.9108264446258545
1747258339.1681156,1069,8.401554107666016
1747258339.4024007,1070,4.8057098388671875
1747258339.637614,1071,12.68614387512207
1747258339.8782952,1072,5.166673183441162
1747258340.120264,1073,7.5410966873168945
1747258340.3518534,1074,4.946702003479004
1747258341.052349,1077,0.3620821237564087
1747258341.2918143,1078,3.6763510704040527
1747258341.7622328,1080,1.527028203010559
1747258342.000509,1081,1.776639461517334
1747258342.2327857,1082,1.5983620882034302
1747258342.9425106,1085,24.62080192565918
1747258343.194252,1086,1.394637942314148
1747258343.4312618,1087,3.3079211711883545
1747258344.3621488,1091,5.12975549697876
1747258344.5942636,1092,2.5111165046691895
1747258344.830007,1093,1.3875869512557983
1747258346.0021737,1098,1.6503846645355225
1747258346.4715776,1100,7.389736652374268
1747258346.9437914,1102,4.515369892120361
1747258347.1794167,1103,0.7561505436897278
1747258347.4151084,1104,2.837031126022339
1747258348.1239293,1107,2.1080775260925293
1747258348.3609238,1108,1.9821865558624268
1747258348.5951095,1109,2.796501636505127
1747258348.8338368,1110,4.382133960723877
1747258349.0650492,1111,3.331500768661499
1747258349.2959518,1112,5.22764253616333
1747258349.5279312,1113,9.033660888671875
1747258349.7609925,1114,8.10373592376709
1747258350.2219453,1116,1.775480031967163
1747258350.9211059,1119,1.2122752666473389
1747258351.394507,1121,2.2690589427948
1747258351.6274302,1122,3.388888359069824
1747258352.3282955,1125,19.19768714904785
1747258352.562384,1126,5.537221431732178
1747258353.0344563,1128,6.126518249511719
1747258353.2795353,1129,8.018999099731445
1747258353.5132496,1130,4.714462757110596
1747258353.7432551,1131,1.8502789735794067
1747258353.9760954,1132,3.6419613361358643
1747258354.4411047,1134,12.174395561218262
1747258354.6785545,1135,1.5334728956222534
1747258354.920011,1136,11.031129837036133
1747258355.608211,1139,6.879551410675049
1747258356.311942,1142,20.975746154785156
1747258357.0355144,1145,15.955891609191895
1747258357.2739618,1146,14.126516342163086
1747258357.7565277,1148,16.359111785888672
1747258357.9977074,1149,0.8608601093292236
1747258358.2428463,1150,2.2579238414764404
1747258358.4870372,1151,2.484269857406616
1747258358.7231967,1152,17.593914031982422
1747258358.9595659,1153,1.1305344104766846
1747258359.4500287,1155,20.199796676635742
1747258360.6305335,1160,2.3476293087005615
1747258361.0907419,1162,24.05507469177246
1747258361.5512,1164,3.3172764778137207
1747258362.0116487,1166,2.212836980819702
1747258362.2441108,1167,4.868838310241699
1747258363.6229813,1173,14.197877883911133
1747258363.8539293,1174,12.970458984375
1747258364.3225257,1176,11.818531036376953
1747258364.5538173,1177,5.099507808685303
1747258364.7907524,1178,20.715238571166992
1747258365.71077,1182,2.3878002166748047
1747258366.173586,1184,2.4731743335723877
1747258366.6432378,1186,28.74959945678711
1747258367.109941,1188,10.538949966430664
1747258367.345446,1189,12.556084632873535
1747258367.5796177,1190,0.7959136366844177
1747258368.2770805,1193,2.4284205436706543
1747258368.5160313,1194,3.778486728668213
1747258368.7562053,1195,7.089852333068848
1747258369.22697,1197,5.445042610168457
1747258369.4658575,1198,9.217247009277344
1747258370.1742342,1201,0.21014758944511414
1747258370.4068336,1202,15.243120193481445
1747258371.1153612,1205,28.126419067382812
1747258371.3499963,1206,3.045471668243408
1747258371.5830362,1207,6.6628594398498535
1747258372.0562527,1209,0.2600460648536682
1747258372.996496,1213,10.595027923583984
1747258373.2303205,1214,0.7717607617378235
1747258373.470453,1215,0.5078065991401672
1747258373.954122,1217,2.599424362182617
1747258374.1937761,1218,5.077386379241943
1747258375.372968,1223,10.135302543640137
1747258375.8481896,1225,19.054428100585938
1747258376.5577893,1228,14.064894676208496
1747258376.7872899,1229,1.7536289691925049
1747258377.4921026,1232,5.641262054443359
1747258377.7330809,1233,32.42349624633789
1747258378.930656,1238,2.7640044689178467
1747258379.4025671,1240,5.181309700012207
1747258379.6360247,1241,7.879727363586426
1747258379.8686674,1242,2.404099225997925
1747258380.1038103,1243,2.8363373279571533
1747258380.3409593,1244,2.4468541145324707
1747258380.5748773,1245,2.474071502685547
1747258380.808912,1246,0.747116208076477
1747258381.5109081,1249,15.21465015411377
1747258381.7455232,1250,16.589263916015625
1747258381.9809527,1251,1.91554856300354
1747258382.2182627,1252,1.2916682958602905
1747258382.6883237,1254,3.7437448501586914
1747258383.1640482,1256,3.7936174869537354
1747258383.4010816,1257,2.2286736965179443
1747258384.1009016,1260,8.577353477478027
1747258384.3310852,1261,4.696107864379883
1747258385.0277393,1264,11.588818550109863
1747258385.7451785,1267,1.3142333030700684
1747258386.6803112,1271,2.5212478637695312
1747258387.840995,1276,5.422634601593018
1747258388.0689034,1277,8.161444664001465
1747258388.2988799,1278,8.186782836914062
1747258389.234199,1282,4.258539199829102
1747258389.9363441,1285,1.8228013515472412
1747258391.0999286,1290,12.936856269836426
1747258391.8006196,1293,5.4902873039245605
1747258392.5165308,1296,7.051275253295898
1747258392.9871647,1298,4.302652359008789
1747258393.2212527,1299,4.17401647567749
1747258393.9261572,1302,1.6499156951904297
1747258394.8692603,1306,7.918883323669434
1747258395.8169124,1310,18.22500991821289
1747258396.7499952,1314,19.644269943237305
1747258396.983059,1315,35.34558868408203
1747258398.1605554,1320,0.19596268236637115
1747258398.6224616,1322,2.8828468322753906
1747258398.8611612,1323,5.473188877105713
1747258399.3244035,1325,15.575357437133789
1747258399.5559585,1326,39.05364227294922
1747258400.0191705,1328,23.9824275970459
1747258401.653743,1335,2.6225898265838623
1747258403.75137,1344,4.458479404449463
1747258403.9834523,1345,5.6059346199035645
1747258404.4493554,1347,1.319675087928772
1747258404.6800036,1348,4.908327102661133
1747258405.3866928,1351,0.2529275417327881
1747258405.6196241,1352,4.092381477355957
1747258406.095675,1354,10.816194534301758
1747258407.0328107,1358,5.6764421463012695
1747258407.5061486,1360,1.5669059753417969
1747258408.4580934,1364,5.938180446624756
1747258408.6981502,1365,11.26928424835205
1747258408.9352732,1366,4.329718589782715
1747258409.1667857,1367,3.403148651123047
1747258409.399528,1368,7.656179428100586
1747258410.330439,1372,1.245803713798523
1747258410.5610561,1373,3.0135555267333984
1747258411.0283508,1375,2.36025071144104
1747258411.2698936,1376,16.882400512695312
1747258412.1874304,1380,10.93714427947998
1747258413.3405085,1385,46.184730529785156
1747258413.5738258,1386,8.594732284545898
1747258414.5223508,1390,0.8974688053131104
1747258415.2257628,1393,25.441251754760742
1747258415.925781,1396,36.33870315551758
1747258416.1571808,1397,3.8135952949523926
1747258416.6229541,1399,29.092439651489258
1747258416.8601289,1400,1.2822341918945312
1747258417.5582676,1403,2.6942145824432373
1747258418.0220528,1405,27.43390464782715
1747258419.8863573,1413,23.235349655151367
1747258420.582952,1416,7.5399346351623535
1747258420.8151424,1417,40.82570266723633
1747258421.281815,1419,2.8708245754241943
1747258421.7552779,1421,0.34476029872894287
1747258421.9915814,1422,16.59073257446289
1747258424.1134334,1431,6.548173904418945
1747258424.3460798,1432,18.324678421020508
1747258425.2768419,1436,18.183765411376953
1747258425.7421877,1438,2.568639039993286
1747258425.9791183,1439,5.559808254241943
1747258426.2113779,1440,1.4361258745193481
1747258426.4456084,1441,3.2829086780548096
1747258427.1500635,1444,0.21253137290477753
1747258427.620519,1446,0.5974683165550232
1747258427.8542013,1447,14.102100372314453
1747258428.0870092,1448,13.805134773254395
1747258428.3241954,1449,19.52116584777832
1747258428.5579436,1450,24.571985244750977
1747258428.7891324,1451,6.524357795715332
1747258429.0211937,1452,23.337604522705078
1747258429.4827492,1454,22.75935173034668
1747258429.7197332,1455,16.70018768310547
1747258429.9502673,1456,10.863272666931152
1747258430.183924,1457,41.11415481567383
1747258430.417146,1458,12.613059997558594
1747258430.648831,1459,9.094841003417969
1747258430.8791726,1460,4.386165618896484
1747258431.1109414,1461,5.298750400543213
1747258431.5795898,1463,7.291104793548584
1747258433.4166267,1470,44.828041076660156
1747258434.115846,1473,1.777730107307434
1747258434.3487067,1474,54.42620849609375
1747258434.8272176,1476,0.8658224940299988
1747258435.0640306,1477,3.61527156829834
1747258436.0247517,1481,10.3374662399292
1747258436.2610817,1482,16.852951049804688
1747258436.4937303,1483,2.2427468299865723
1747258437.412032,1487,14.027867317199707
1747258437.6408494,1488,3.205639123916626
1747258437.8711586,1489,31.241966247558594
1747258438.1003878,1490,30.74118423461914
1747258438.3378103,1491,7.124543190002441
1747258438.802374,1493,0.11030557751655579
1747258439.0339448,1494,7.853947162628174
1747258439.9693155,1498,4.787784099578857
1747258440.2018213,1499,3.0870487689971924
1747258440.435866,1500,3.4595158100128174
1747258440.902216,1502,4.728214740753174
1747258441.5960248,1505,17.020824432373047
1747258442.5247033,1509,3.5411713123321533
1747258442.7594838,1510,38.595603942871094
1747258442.9942567,1511,6.749041557312012
1747258443.4581435,1513,20.750473022460938
1747258443.9197032,1515,16.364601135253906
1747258444.1522112,1516,17.709186553955078
1747258445.811278,1523,14.396851539611816
1747258446.5195103,1526,1.5617692470550537
1747258446.991473,1528,3.3401365280151367
1747258448.3859375,1534,9.149818420410156
1747258449.083813,1537,19.978681564331055
1747258449.316641,1538,24.542882919311523
1747258450.019152,1541,16.715534210205078
1747258450.9744895,1545,10.884028434753418
1747258451.440759,1547,16.67738151550293
1747258451.6757739,1548,27.60443687438965
1747258452.4069934,1551,21.969812393188477
1747258452.64531,1552,26.134366989135742
1747258452.8778164,1553,2.6150028705596924
1747258453.3480842,1555,21.61375617980957
1747258453.8178637,1557,10.441014289855957
1747258454.9846113,1562,1.1171505451202393
1747258455.450371,1564,10.280356407165527
1747258455.6809237,1565,5.214954853057861
1747258455.9203608,1566,3.1200811862945557
1747258456.3908865,1568,4.337520122528076
1747258456.860694,1570,6.190523624420166
1747258457.0959892,1571,12.21120548248291
1747258457.3361309,1572,27.399084091186523
1747258457.5691602,1573,24.53493881225586
1747258458.2781062,1576,11.828088760375977
1747258458.749184,1578,25.561376571655273
1747258458.9810839,1579,3.797621488571167
1747258459.221911,1580,46.95768356323242
1747258459.4557836,1581,22.411779403686523
1747258459.6926801,1582,7.17512845993042
1747258460.4077878,1585,0.9984565377235413
1747258461.5826094,1590,0.4356173276901245
1747258462.756876,1595,38.29753112792969
1747258462.9937468,1596,17.733230590820312
1747258463.2264986,1597,13.71405029296875
1747258464.160249,1601,1.448430061340332
1747258464.3919754,1602,0.2630273997783661
1747258464.6306055,1603,1.9159680604934692
1747258466.2630208,1610,3.1120357513427734
1747258466.494144,1611,2.794304847717285
1747258466.9626539,1613,1.5949506759643555
1747258467.1951377,1614,18.243803024291992
1747258467.6664743,1616,25.093215942382812
1747258468.5941408,1620,5.013142108917236
1747258469.0609133,1622,3.0124282836914062
1747258469.526658,1624,0.5242084860801697
1747258469.9904509,1626,15.325132369995117
1747258470.2211862,1627,2.3752429485321045
1747258471.1581929,1631,3.3567683696746826
1747258472.0908873,1635,17.394359588623047
1747258472.3220341,1636,4.564805030822754
1747258472.5561457,1637,3.348701238632202
1747258472.788277,1638,61.07109069824219
1747258473.253128,1640,63.29591369628906
1747258473.4841669,1641,29.099397659301758
1747258474.6430113,1646,0.3109527826309204
1747258474.8741913,1647,2.021146297454834
1747258475.3359973,1649,5.971648693084717
1747258475.8028915,1651,4.783879280090332
1747258476.0374987,1652,24.11495018005371
1747258476.2717268,1653,2.0178375244140625
1747258476.507198,1654,2.3175275325775146
1747258476.9757996,1656,5.739328384399414
1747258477.442982,1658,10.261231422424316
1747258478.405721,1662,12.484012603759766
1747258478.879751,1664,30.54796028137207
1747258479.3654087,1666,5.060201644897461
1747258480.0572708,1669,35.476505279541016
1747258480.2886324,1670,41.49302673339844
1747258481.2396765,1674,23.849029541015625
1747258481.953041,1677,3.583430290222168
1747258482.4303567,1679,41.8217658996582
1747258482.6717427,1680,1.9596147537231445
1747258482.9298058,1681,6.18405818939209
1747258483.1681416,1682,12.2766752243042
1747258483.8680756,1685,33.08307647705078
1747258484.1032507,1686,2.013295888900757
1747258484.3359854,1687,27.578399658203125
1747258484.57101,1688,25.75698471069336
1747258484.8107812,1689,0.12627828121185303
1747258485.040998,1690,35.095767974853516
1747258485.7561944,1693,3.2779033184051514
1747258485.993756,1694,35.569156646728516
1747258486.2325647,1695,6.057741165161133
1747258486.6961024,1697,2.9157063961029053
1747258486.927797,1698,4.532196044921875
1747258487.1591895,1699,16.62696647644043
1747258487.3916306,1700,2.9072139263153076
1747258487.8529525,1702,33.41841506958008
1747258488.3153348,1704,21.948406219482422
1747258489.0269015,1707,20.19487762451172
1747258489.5022233,1709,3.7992618083953857
1747258489.7400565,1710,25.31878662109375
1747258489.9718776,1711,0.29958266019821167
1747258490.200354,1712,17.331382751464844
1747258491.5727856,1718,4.906687259674072
1747258491.8006856,1719,25.66172981262207
1747258492.48565,1722,6.0004754066467285
1747258492.7180557,1723,27.48972511291504
1747258492.9470353,1724,2.3871238231658936
1747258493.1770933,1725,40.169918060302734
1747258494.3330455,1730,19.5877685546875
1747258496.2136571,1738,19.538347244262695
1747258496.4489648,1739,2.2120425701141357
1747258496.686051,1740,24.738882064819336
1747258497.3851497,1743,3.623800754547119
1747258497.8509467,1745,24.268335342407227
1747258498.569245,1748,26.15294075012207
1747258498.807337,1749,28.479673385620117
1747258499.041556,1750,3.2967028617858887
1747258499.2798307,1751,4.025543689727783
1747258499.748235,1753,13.804434776306152
1747258499.9828668,1754,3.1272807121276855
1747258500.684868,1757,0.7015762329101562
1747258501.8767006,1762,2.3605728149414062
1747258502.1236305,1763,3.5684926509857178
1747258502.5927048,1765,13.52987289428711
1747258502.8236432,1766,11.038374900817871
1747258503.2871852,1768,20.113656997680664
1747258504.9173,1775,33.547584533691406
1747258505.149006,1776,19.15764617919922
1747258505.3861616,1777,18.12435531616211
1747258506.0862384,1780,10.701473236083984
1747258506.323272,1781,32.89857482910156
1747258507.048032,1784,20.32779884338379
1747258507.282059,1785,30.958948135375977
1747258507.5200636,1786,44.5125846862793
1747258507.7612789,1787,14.824978828430176
1747258508.2358143,1789,4.323084831237793
1747258508.4793382,1790,13.730270385742188
1747258508.9438887,1792,17.03590202331543
1747258509.409768,1794,28.248376846313477
1747258509.8760169,1796,0.6549161076545715
1747258510.103761,1797,42.8951301574707
1747258510.7884688,1800,43.48267364501953
1747258511.243587,1802,55.71537399291992
1747258511.4776764,1803,32.40932846069336
1747258511.717661,1804,0.5511174201965332
1747258512.6583557,1808,3.8768928050994873
1747258513.1444926,1810,45.89767074584961
1747258514.075177,1814,1.149416446685791
1747258514.5360584,1816,11.137240409851074
1747258514.9945214,1818,10.93377685546875
1747258515.2264917,1819,4.53578519821167
1747258516.1512537,1823,4.720063209533691
1747258516.8487165,1826,3.4269957542419434
1747258517.0822005,1827,8.238085746765137
1747258517.5608125,1829,1.817417025566101
1747258517.796495,1830,3.0789217948913574
1747258518.2718947,1832,9.98965072631836
1747258518.505988,1833,3.15259051322937
1747258518.7457116,1834,14.656107902526855
1747258519.2092788,1836,3.849930763244629
1747258519.4401267,1837,4.08315372467041
1747258519.6765742,1838,7.833352088928223
1747258521.0701907,1844,11.715703010559082
1747258521.3039107,1845,28.32227325439453
1747258521.5350535,1846,25.750810623168945
1747258521.7662926,1847,6.021312236785889
1747258521.9953148,1848,1.9332385063171387
1747258522.6849816,1851,5.321861267089844
1747258523.1471527,1853,7.7292680740356445
1747258523.8393292,1856,4.510764122009277
1747258524.7593741,1860,3.330249309539795
1747258525.6837559,1864,5.636066913604736
1747258525.917023,1865,13.89366340637207
1747258526.1552026,1866,44.741790771484375
1747258526.385516,1867,2.0133438110351562
1747258527.3117363,1871,23.862398147583008
1747258527.5416894,1872,3.321319580078125
1747258527.7837863,1873,7.62633752822876
1747258528.02169,1874,38.38690185546875
1747258528.2628822,1875,39.81669998168945
1747258528.7448344,1877,3.646897077560425
1747258529.2286198,1879,15.356974601745605
1747258529.4713933,1880,21.201269149780273
1747258530.1893046,1883,26.570722579956055
1747258530.4253078,1884,5.258448600769043
1747258530.8995283,1886,0.1951870620250702
1747258531.3690414,1888,23.74135971069336
1747258531.837831,1890,12.083824157714844
1747258532.0728285,1891,42.31857681274414
1747258533.004089,1895,24.732765197753906
1747258533.9579582,1899,0.18325906991958618
1747258534.435703,1901,7.735259532928467
1747258534.6710033,1902,17.842790603637695
1747258535.6408246,1906,3.952871084213257
1747258536.1195753,1908,56.75180435180664
1747258536.3584268,1909,67.01696014404297
1747258536.597374,1910,34.4758186340332
1747258537.3129938,1913,39.618446350097656
1747258538.0366223,1916,2.616314649581909
1747258538.524968,1918,0.4583883583545685
1747258539.9332821,1924,4.035558223724365
1747258540.1771953,1925,29.4202880859375
1747258540.4101212,1926,28.018728256225586
1747258540.8729293,1928,36.258609771728516
1747258541.1100807,1929,1.0624440908432007
1747258541.8040538,1932,3.2346110343933105
1747258542.5097005,1935,28.333646774291992
1747258542.7396936,1936,4.361414909362793
1747258543.4417186,1939,6.129862308502197
1747258543.672909,1940,25.39914321899414
1747258543.9030778,1941,28.348793029785156
1747258544.1351788,1942,2.281958818435669
1747258544.8388734,1945,0.6078816056251526
1747258545.3132367,1947,4.324789047241211
1747258546.0246515,1950,12.801239967346191
1747258546.255851,1951,17.60725212097168
1747258546.7179844,1953,20.455598831176758
1747258547.4267197,1956,4.542244911193848
1747258548.3776767,1960,6.951515197753906
1747258548.6194646,1961,6.064284324645996
1747258548.8600373,1962,9.293984413146973
1747258549.0939953,1963,27.06577491760254
1747258549.3290393,1964,0.12981073558330536
1747258549.7973397,1966,45.79644775390625
1747258550.0329268,1967,37.3631477355957
1747258550.2709658,1968,15.964898109436035
1747258550.5057218,1969,11.957847595214844
1747258551.9060776,1975,40.570159912109375
1747258552.376206,1977,36.252410888671875
1747258552.6077983,1978,5.659271717071533
1747258552.843021,1979,2.372173547744751
1747258553.0731382,1980,0.1414492130279541
1747258553.3096886,1981,0.08964990824460983
1747258553.540393,1982,1.3430438041687012
1747258553.7712977,1983,59.11921310424805
1747258554.2409127,1985,20.348983764648438
1747258554.705885,1987,12.641958236694336
1747258554.9338748,1988,3.4321846961975098
1747258555.1618683,1989,18.296480178833008
1747258555.6231287,1991,26.781938552856445
1747258555.8583405,1992,3.4954187870025635
1747258556.0934446,1993,23.1131649017334
1747258556.5611298,1995,19.398590087890625
1747258557.4958606,1999,0.5079935789108276


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_58_652663-tag-rank_f_l.csv <==
Wall time,Step,Value
1747258086.8340714,0,1.3659005165100098
1747258087.5639517,3,1.1896063089370728
1747258087.8072698,4,1.313035488128662
1747258089.2328026,10,1.091482400894165
1747258089.4716313,11,1.1617530584335327
1747258090.2093873,14,1.0398638248443604
1747258090.446811,15,1.1362316608428955
1747258091.1680572,18,1.000353217124939
1747258091.4050212,19,1.1295380592346191
1747258091.6426108,20,1.0895166397094727
1747258092.1312418,22,1.0339607000350952
1747258092.370896,23,1.0352013111114502
1747258093.1274748,26,1.0594979524612427
1747258093.3746736,27,1.0034717321395874
1747258094.8152251,33,1.650769829750061
1747258095.5371811,36,1.2206119298934937
1747258095.794873,37,1.7740552425384521
1747258096.0428767,38,1.1164915561676025
1747258096.2885396,39,1.0095710754394531
1747258096.5406275,40,1.0046590566635132
1747258098.249648,47,2.1558353900909424
1747258098.498513,48,2.4373762607574463
1747258098.7415242,49,2.247318983078003
1747258099.2317626,51,3.084851026535034
1747258099.4721553,52,2.440581798553467
1747258099.9574177,54,2.9540975093841553
1747258100.7007039,57,2.9402925968170166
1747258101.4455664,60,3.142825126647949
1747258101.6864119,61,2.064436435699463
1747258101.924572,62,2.337010622024536
1747258102.2007577,63,4.265967845916748
1747258102.7029645,65,3.7517387866973877
1747258102.9432087,66,3.368344783782959
1747258103.1820886,67,3.4024956226348877
1747258103.4213045,68,3.362149953842163
1747258103.9117038,70,2.712113618850708
1747258104.14977,71,4.239361763000488
1747258105.5779812,77,3.8342723846435547
1747258106.061283,79,2.7906947135925293
1747258106.311833,80,3.318455934524536
1747258106.799702,82,3.9439594745635986
1747258107.0468905,83,4.571341514587402
1747258107.530577,85,4.300437927246094
1747258108.4997194,89,3.3790102005004883
1747258108.7510939,90,4.714904308319092
1747258109.9917793,95,4.35298490524292
1747258110.9633338,99,3.792790651321411
1747258111.2090144,100,4.61023473739624
1747258111.9349332,103,4.269644737243652
1747258112.66598,106,3.6355998516082764
1747258112.9173868,107,3.9444282054901123
1747258113.4074438,109,4.688456058502197
1747258114.6432123,114,4.9541916847229
1747258115.1134486,116,4.228866100311279
1747258116.2934122,121,5.650677680969238
1747258117.2447135,125,5.49867582321167
1747258117.475957,126,4.65524959564209
1747258117.9400232,128,5.648238658905029
1747258118.3996923,130,5.10707950592041
1747258118.6345983,131,4.793013572692871
1747258118.8697042,132,5.304980754852295
1747258119.813287,136,5.146564483642578
1747258120.0501213,137,5.337388038635254
1747258121.477016,143,4.822328567504883
1747258121.7118893,144,5.450199604034424
1747258122.1902695,146,5.423888206481934
1747258122.4240708,147,5.415867805480957
1747258123.13947,150,3.6589035987854004
1747258124.801894,157,5.846201419830322
1747258125.2729325,159,5.721921443939209
1747258125.505777,160,5.600982666015625
1747258125.9778748,162,5.5741753578186035
1747258126.4469776,164,5.683967113494873
1747258126.9283981,166,5.219593048095703
1747258127.8646083,170,5.82171106338501
1747258128.0970259,171,5.084918975830078
1747258128.3304331,172,5.825486183166504
1747258129.0308099,175,5.651186943054199
1747258129.2641437,176,6.0684733390808105
1747258129.498673,177,5.953643321990967
1747258129.7320879,178,5.699289798736572
1747258130.200582,180,5.102458477020264
1747258130.433539,181,5.629158973693848
1747258131.1354733,184,5.708192348480225
1747258131.3685293,185,5.811821937561035
1747258131.6005008,186,5.712177753448486
1747258132.3027976,189,5.042353630065918
1747258132.538642,190,5.720982551574707
1747258132.7722516,191,6.081029891967773
1747258133.0043676,192,5.2928266525268555
1747258133.7039738,195,5.515340328216553
1747258134.6330733,199,5.617112159729004
1747258134.8672724,200,5.924231052398682
1747258135.34718,202,4.902958869934082
1747258135.5900471,203,4.643962860107422
1747258135.832282,204,6.12982177734375
1747258136.080104,205,5.927708148956299
1747258136.5579286,207,5.812539100646973
1747258137.0322254,209,6.331188678741455
1747258137.5043278,211,5.740241527557373
1747258137.9899464,213,5.772445201873779
1747258138.4672132,215,5.270325183868408
1747258138.702821,216,5.200654983520508
1747258139.1823368,218,5.28363561630249
1747258139.4214823,219,5.620574474334717
1747258139.6594086,220,5.570894241333008
1747258139.897155,221,5.852819442749023
1747258140.133664,222,5.742074489593506
1747258140.6073945,224,5.390402793884277
1747258140.8403227,225,5.217335224151611
1747258141.7861123,229,5.762058734893799
1747258143.2083707,235,5.317134380340576
1747258143.68461,237,5.610109329223633
1747258143.9153504,238,6.1231207847595215
1747258144.1464355,239,5.674010753631592
1747258144.6060014,241,6.037875175476074
1747258144.8451824,242,5.179317474365234
1747258145.3101304,244,5.920141696929932
1747258145.5428052,245,5.57340669631958
1747258145.7750452,246,5.650996208190918
1747258146.0084813,247,5.471160411834717
1747258147.1762507,252,5.286865234375
1747258147.4140515,253,5.668974876403809
1747258147.6543956,254,6.038051128387451
1747258148.358888,257,5.375544548034668
1747258148.5939546,258,6.255878448486328
1747258148.8305676,259,5.77412748336792
1747258149.0696065,260,6.431120872497559
1747258149.548646,262,5.507089614868164
1747258151.4457672,270,5.645191192626953
1747258151.684823,271,5.309083461761475
1747258152.4100096,274,5.429976940155029
1747258152.644984,275,5.962601661682129
1747258152.887183,276,6.065802574157715
1747258153.3554454,278,5.734757900238037
1747258153.8255885,280,6.330462455749512
1747258154.2922885,282,5.439957141876221
1747258154.5242398,283,5.261541843414307
1747258154.9915705,285,5.412768840789795
1747258155.4639733,287,5.805798530578613
1747258155.698367,288,5.289670467376709
1747258156.1708398,290,5.958675861358643
1747258157.334029,295,5.714676380157471
1747258157.5718,296,5.993870258331299
1747258157.8087454,297,6.159463405609131
1747258158.0440676,298,5.581426620483398
1747258159.4929905,304,5.587818622589111
1747258159.97527,306,5.9241790771484375
1747258160.4487743,308,6.177513599395752
1747258160.6846437,309,5.794148921966553
1747258161.4039452,312,5.323718070983887
1747258161.6376374,313,5.772277355194092
1747258162.3489106,316,6.058811664581299
1747258162.8197827,318,6.122379302978516
1747258163.0571427,319,5.666996955871582
1747258163.7618349,322,5.832555770874023
1747258164.229097,324,6.01387357711792
1747258165.401869,329,5.801342010498047
1747258165.6424568,330,5.704018592834473
1747258165.878422,331,5.820086479187012
1747258166.1140003,332,5.934685230255127
1747258167.2676623,337,6.337583065032959
1747258167.4997187,338,5.811824798583984
1747258167.9596002,340,6.261370658874512
1747258168.6651502,343,5.923397064208984
1747258168.9034085,344,6.308046817779541
1747258169.1523776,345,5.8583664894104
1747258169.4010792,346,5.7480082511901855
1747258169.8815486,348,5.946597576141357
1747258170.370853,350,5.528437614440918
1747258170.8508706,352,5.020044326782227
1747258171.0921,353,5.8397746086120605
1747258171.323224,354,6.28692626953125
1747258172.267248,358,5.837269306182861
1747258172.7386715,360,6.101438522338867
1747258173.2138479,362,5.93278694152832
1747258173.4523492,363,6.298198699951172
1747258173.6900692,364,5.75519323348999
1747258173.9270418,365,5.675185203552246
1747258174.1594968,366,6.218719482421875
1747258174.3936298,367,5.723806381225586
1747258174.6278965,368,5.551862716674805
1747258176.0464704,374,6.143946170806885
1747258176.76231,377,5.98061466217041
1747258176.9974382,378,6.227810382843018
1747258178.6513927,385,6.06605863571167
1747258178.8904881,386,5.688339710235596
1747258179.8322637,390,5.9851393699646
1747258180.0696568,391,5.889196872711182
1747258180.3045573,392,5.333327770233154
1747258180.5391076,393,5.062184810638428
1747258180.7773643,394,5.958826541900635
1747258181.0123787,395,5.49440860748291
1747258181.2518134,396,5.573081970214844
1747258181.4913585,397,5.923786163330078
1747258181.7266657,398,5.6089091300964355
1747258181.9593918,399,5.639634132385254
1747258182.4380026,401,5.156341552734375
1747258182.673662,402,6.2593889236450195
1747258183.1385586,404,5.3638129234313965
1747258184.0788982,408,5.548670768737793
1747258184.3178115,409,5.896563529968262
1747258185.0286276,412,5.617292881011963
1747258185.261592,413,5.716419696807861
1747258185.4935918,414,5.872514724731445
1747258185.7269757,415,6.116732597351074
1747258186.4294925,418,5.86990213394165
1747258187.1311624,421,5.312862873077393
1747258187.364334,422,6.010529518127441
1747258188.0671778,425,6.161401271820068
1747258188.2974684,426,6.225697040557861
1747258189.2240577,430,6.072664260864258
1747258189.455389,431,5.431770324707031
1747258190.1588073,434,5.824986457824707
1747258190.3922772,435,6.069057941436768
1747258190.6293962,436,6.231836318969727
1747258190.8688247,437,5.9486470222473145
1747258191.1027064,438,5.328128337860107
1747258191.3309202,439,6.102677345275879
1747258191.5678298,440,5.939600944519043
1747258191.8015466,441,5.926036834716797
1747258192.2787113,443,5.785789489746094
1747258192.5146444,444,5.976770401000977
1747258192.7481434,445,5.168114185333252
1747258192.987689,446,6.115985870361328
1747258193.9240384,450,5.680253505706787
1747258194.1583989,451,5.982653617858887
1747258194.3926349,452,6.390880107879639
1747258194.6322236,453,6.192594051361084
1747258194.8665185,454,6.43205451965332
1747258195.348454,456,5.8161821365356445
1747258195.812747,458,6.377254962921143
1747258196.279735,460,6.273402214050293
1747258196.5124688,461,5.45810079574585
1747258197.2243845,464,6.0065836906433105
1747258197.458403,465,6.321592330932617
1747258197.695283,466,6.098546504974365
1747258198.1602085,468,5.700505256652832
1747258198.6330836,470,5.984622478485107
1747258199.5714731,474,6.07167911529541
1747258199.8067555,475,5.905456066131592
1747258200.509567,478,6.206514835357666
1747258200.742204,479,5.1507039070129395
1747258200.9817953,480,6.194329738616943
1747258201.2114463,481,5.672360420227051
1747258201.4422584,482,6.185041427612305
1747258201.672731,483,5.981159210205078
1747258201.9046798,484,5.500443458557129
1747258202.3771772,486,5.783669471740723
1747258202.6100042,487,5.93223237991333
1747258202.8421485,488,5.890897274017334
1747258203.0809724,489,6.077789306640625
1747258203.5581012,491,6.127620697021484
1747258204.25412,494,5.66115140914917
1747258205.1878362,498,5.667209148406982
1747258205.8934193,501,6.031993865966797
1747258206.1277254,502,5.806987285614014
1747258206.3714385,503,5.718952178955078
1747258207.0733545,506,5.901095867156982
1747258207.5340714,508,5.704771041870117
1747258207.7643716,509,6.218638896942139
1747258208.002172,510,6.189375877380371
1747258208.238181,511,6.508993148803711
1747258208.4754107,512,6.477400302886963
1747258208.7080173,513,6.095348358154297
1747258208.9429972,514,5.912976264953613
1747258209.6397073,517,6.081310272216797
1747258209.8712776,518,5.934713363647461
1747258210.101321,519,6.37990140914917
1747258210.33653,520,5.98309326171875
1747258211.0370877,523,5.753667831420898
1747258212.6706758,530,6.377302169799805
1747258213.3762226,533,5.666545391082764
1747258213.6113408,534,6.099531650543213
1747258214.0843532,536,5.763286590576172
1747258214.3204947,537,6.376559257507324
1747258214.5537353,538,6.097416877746582
1747258214.7881944,539,5.8142499923706055
1747258215.019798,540,4.979147911071777
1747258215.4934304,542,6.251744270324707
1747258215.725488,543,6.151684761047363
1747258215.957712,544,5.786215782165527
1747258216.433812,546,6.09385871887207
1747258216.6675413,547,6.015538692474365
1747258217.3585172,550,5.6818695068359375
1747258217.8296604,552,5.8159098625183105
1747258218.3011138,554,6.210715293884277
1747258218.5340872,555,6.222426891326904
1747258218.7676528,556,5.76453161239624
1747258220.1614413,562,5.7184600830078125
1747258220.3934152,563,5.96051025390625
1747258220.6252983,564,6.212650775909424
1747258221.5518804,568,5.747284412384033
1747258222.2463596,571,5.939411163330078
1747258222.7050261,573,6.109188556671143
1747258223.3898928,576,6.378687858581543
1747258224.3059645,580,5.68367862701416
1747258225.227567,584,5.117093086242676
1747258225.4563615,585,6.529210567474365
1747258225.6906037,586,5.8133745193481445
1747258226.1761055,588,6.118236541748047
1747258226.6806302,590,5.922109127044678
1747258226.9216568,591,5.776834964752197
1747258227.1528869,592,6.380702495574951
1747258227.6196322,594,5.840167045593262
1747258228.0861807,596,6.322231292724609
1747258228.3292646,597,6.545836925506592
1747258228.5664232,598,6.305153846740723
1747258228.8072443,599,6.18717622756958
1747258229.27965,601,6.224729061126709
1747258229.5155766,602,6.236084461212158
1747258229.7540224,603,5.960625648498535
1747258230.216432,605,5.903945446014404
1747258230.924822,608,5.537426948547363
1747258231.3918715,610,6.539949893951416
1747258232.0923305,613,5.48538064956665
1747258232.3240273,614,5.900442600250244
1747258232.7932642,616,5.384923458099365
1747258233.254063,618,6.133880615234375
1747258233.7243562,620,5.2073516845703125
1747258234.191933,622,6.088909149169922
1747258234.4232743,623,6.4691901206970215
1747258235.1200655,626,5.561315536499023
1747258235.5893779,628,5.994869709014893
1747258235.8299959,629,6.38411283493042
1747258236.762187,633,5.616762638092041
1747258237.2270544,635,5.959255695343018
1747258237.704936,637,6.459322452545166
1747258238.406477,640,6.09809684753418
1747258238.6400776,641,5.858058929443359
1747258238.872562,642,5.545839786529541
1747258239.1049242,643,6.305845260620117
1747258239.3383267,644,6.121731758117676
1747258239.5704794,645,6.406686305999756
1747258240.5024102,649,6.209145545959473
1747258240.9666078,651,6.539578437805176
1747258241.197237,652,6.472402572631836
1747258241.4297905,653,5.650931358337402
1747258241.6596305,654,5.704105854034424
1747258241.8999424,655,6.131746292114258
1747258242.6118567,658,6.101443767547607
1747258242.850381,659,6.121368885040283
1747258243.088228,660,5.935831069946289
1747258244.7705605,667,5.878667831420898
1747258245.4818192,670,6.482213973999023
1747258246.669816,675,6.170692443847656
1747258246.9046338,676,6.42738676071167
1747258247.1414554,677,6.092175483703613
1747258247.8426878,680,5.626874923706055
1747258248.3284483,682,5.961737632751465
1747258248.5626042,683,6.173837184906006
1747258248.799592,684,6.068046569824219
1747258249.518337,687,6.24772310256958
1747258250.6816452,692,6.36781644821167
1747258251.1501782,694,6.68143892288208
1747258251.380956,695,6.3867692947387695
1747258251.6181817,696,6.743626117706299
1747258251.8479698,697,6.010024547576904
1747258252.3088932,699,6.235328674316406
1747258253.0045676,702,5.894405841827393
1747258253.2370803,703,6.5078558921813965
1747258253.709917,705,6.457098484039307
1747258254.6570706,709,6.401867389678955
1747258254.8945167,710,6.029951572418213
1747258255.358573,712,6.038482189178467
1747258256.0812204,715,5.758058547973633
1747258256.5591211,717,6.387815475463867
1747258257.0409691,719,5.573456764221191
1747258257.273859,720,5.813912868499756
1747258257.5058143,721,6.246575355529785
1747258257.9740329,723,6.144600868225098
1747258258.4584925,725,6.141788959503174
1747258258.695352,726,6.254566669464111
1747258258.9299016,727,6.117937088012695
1747258259.165122,728,5.870967388153076
1747258259.4004216,729,6.3080878257751465
1747258259.87929,731,6.015966892242432
1747258260.1167643,732,5.973819255828857
1747258260.3630881,733,6.484817028045654
1747258261.5641735,738,5.940666198730469
1747258261.8140779,739,6.183226108551025
1747258262.0579705,740,6.283693790435791
1747258262.5380437,742,5.712080478668213
1747258262.7825556,743,6.2560954093933105
1747258263.0192676,744,6.066980361938477
1747258263.259782,745,6.254264831542969
1747258264.8902729,752,6.294207572937012
1747258265.5829775,755,5.693711757659912
1747258265.8184624,756,5.823155879974365
1747258266.2915044,758,6.239506244659424
1747258267.4701426,763,5.995469093322754
1747258267.7025182,764,5.122474670410156
1747258267.9355462,765,6.442785739898682
1747258268.6275296,768,6.271488666534424
1747258269.059886,769,6.355670928955078
1747258269.7457736,772,6.195150852203369
1747258269.9724874,773,6.295475482940674
1747258270.432258,775,6.356235504150391
1747258270.658871,776,5.98957633972168
1747258271.1257505,778,6.176666736602783
1747258271.3551757,779,6.7940592765808105
1747258271.5883472,780,6.427829265594482
1747258271.822034,781,6.61673641204834
1747258272.0554893,782,5.580041885375977
1747258273.4518452,788,6.125567436218262
1747258273.685915,789,6.477080821990967
1747258274.1469634,791,5.654074192047119
1747258274.611086,793,6.1878743171691895
1747258275.070762,795,6.107573509216309
1747258275.3009548,796,6.598158359527588
1747258275.9847429,799,6.365624904632568
1747258276.216181,800,6.253238677978516
1747258277.1404097,804,5.400936126708984
1747258277.3683503,805,5.9578962326049805
1747258277.596874,806,6.2574849128723145
1747258277.822983,807,6.189703941345215
1747258278.507162,810,6.0746846199035645
1747258279.186681,813,6.500868797302246
1747258280.3402624,818,5.508749008178711
1747258280.5795197,819,6.365063190460205
1747258281.0637999,821,5.957235336303711
1747258281.3075387,822,6.169219970703125
1747258281.542211,823,5.934972286224365
1747258282.0119417,825,6.182342052459717
1747258282.2442653,826,6.28274393081665
1747258282.475049,827,5.775158405303955
1747258282.7057943,828,6.317494869232178
1747258283.6250944,832,6.216029167175293
1747258283.8549917,833,6.699948310852051
1747258284.3155947,835,5.4883880615234375
1747258284.5449579,836,6.096186637878418
1747258284.7746756,837,6.083768367767334
1747258285.23596,839,5.9950995445251465
1747258285.47473,840,6.045820713043213
1747258286.1793182,843,6.327356338500977
1747258286.6458175,845,6.571727275848389
1747258287.814949,850,5.915213108062744
1747258288.0489657,851,5.841169357299805
1747258288.7479787,854,6.097361087799072
1747258289.448968,857,6.352423667907715
1747258290.148462,860,5.4401655197143555
1747258290.6148171,862,5.7443060874938965
1747258291.307839,865,6.258749008178711
1747258291.5412219,866,6.37650203704834
1747258292.4824476,870,5.950019836425781
1747258292.7145746,871,5.596299171447754
1747258295.096956,881,4.5926971435546875
1747258295.5653005,883,6.379452228546143
1747258295.8038645,884,3.2633771896362305
1747258296.0421028,885,6.601516246795654
1747258296.2749667,886,6.023523330688477
1747258296.7391155,888,6.726386547088623
1747258297.2075558,890,6.5375142097473145
1747258297.686987,892,5.798447132110596
1747258298.3944747,895,5.989295959472656
1747258298.8631856,897,5.491476535797119
1747258299.0923622,898,5.9697465896606445
1747258299.782041,901,6.369719505310059
1747258300.0198145,902,6.50476598739624
1747258300.4819584,904,5.57456636428833
1747258300.9544568,906,6.050818920135498
1747258301.1920412,907,6.347372531890869
1747258301.4294477,908,6.217836856842041
1747258301.8994863,910,5.89450216293335
1747258302.1303613,911,6.378967761993408
1747258302.8582716,914,6.205268859863281
1747258303.7916923,918,6.115838527679443
1747258304.0238478,919,6.080039024353027
1747258304.486385,921,6.328257083892822
1747258304.951892,923,5.815276622772217
1747258305.8855917,927,5.211264133453369
1747258306.1179028,928,6.626077651977539
1747258306.348898,929,6.160731315612793
1747258306.58105,930,6.214838027954102
1747258306.8130352,931,5.998930931091309
1747258307.0447042,932,6.158670902252197
1747258307.2739465,933,6.299736976623535
1747258307.733781,935,5.28427267074585
1747258308.6782334,939,6.226296424865723
1747258309.1471539,941,6.014305114746094
1747258309.3850145,942,6.652811050415039
1747258310.082806,945,5.756770610809326
1747258311.0167363,949,6.220871925354004
1747258311.7215722,952,6.044431686401367
1747258312.2030895,954,5.945338726043701
1747258312.43641,955,6.011712551116943
1747258312.6721072,956,5.456097602844238
1747258313.6207523,960,5.992470741271973
1747258314.0987937,962,6.428430080413818
1747258314.3325915,963,6.196957588195801
1747258314.5723789,964,5.67305326461792
1747258314.8045428,965,6.336977005004883
1747258315.2696846,967,6.895793914794922
1747258315.5089645,968,6.009166240692139
1747258316.214932,971,6.009967803955078
1747258317.3824306,976,6.236592769622803
1747258317.8472545,978,6.5402140617370605
1747258318.0802798,979,6.146306037902832
1747258318.5464463,981,6.79084587097168
1747258318.7816987,982,6.186491012573242
1747258319.7146304,986,6.312300205230713
1747258320.1879215,988,5.925683975219727
1747258320.423828,989,6.2036356925964355
1747258320.6564443,990,5.289759159088135
1747258321.1239045,992,6.601232051849365
1747258321.5873039,994,6.102398872375488
1747258321.8193955,995,6.115325450897217
1747258322.0607271,996,6.5287981033325195
1747258322.5308216,998,5.462275981903076
1747258322.7694614,999,6.204288959503174
1747258323.2376354,1001,6.644288063049316
1747258323.471702,1002,6.40418815612793
1747258323.704219,1003,6.335071086883545
1747258323.9425588,1004,6.324047088623047
1747258324.1805732,1005,6.319371223449707
1747258324.4147758,1006,6.295121192932129
1747258325.5801342,1011,6.399988174438477
1747258326.053626,1013,6.071731090545654
1747258326.518343,1015,5.047194480895996
1747258326.7528317,1016,6.2232184410095215
1747258326.9907389,1017,5.985724449157715
1747258328.1590679,1022,6.80675745010376
1747258329.0865176,1026,6.387339115142822
1747258329.5486512,1028,6.251153469085693
1747258329.7795942,1029,6.219773292541504
1747258331.1704712,1035,5.818361282348633
1747258331.4039638,1036,6.4100213050842285
1747258331.640321,1037,6.4339518547058105
1747258331.8708653,1038,5.855958938598633
1747258332.1125157,1039,6.547163963317871
1747258333.0589669,1043,6.502983570098877
1747258333.5387907,1045,6.759549617767334
1747258333.7777584,1046,6.41639518737793
1747258335.182218,1052,6.581099510192871
1747258335.416636,1053,6.1113386154174805
1747258336.11904,1056,6.1143999099731445
1747258336.5922112,1058,6.603515625
1747258336.830452,1059,6.319056987762451
1747258337.066329,1060,5.890133380889893
1747258337.5389464,1062,6.668515682220459
1747258338.2540753,1065,6.434498310089111
1747258338.4870682,1066,6.6934380531311035
1747258338.720008,1067,5.978893756866455
1747258339.1856189,1069,6.76455545425415
1747258339.4213338,1070,5.478621959686279
1747258339.6564448,1071,6.57870626449585
1747258339.898585,1072,6.738475322723389
1747258340.13737,1073,6.309978485107422
1747258340.369464,1074,6.33431339263916
1747258341.0724585,1077,6.777370452880859
1747258341.3119605,1078,6.168640613555908
1747258341.781152,1080,6.214648246765137
1747258342.019199,1081,6.404939651489258
1747258342.2524729,1082,6.095919132232666
1747258342.9671416,1085,6.053082466125488
1747258343.2112901,1086,6.836636543273926
1747258343.4458861,1087,6.920577049255371
1747258344.3771799,1091,5.932797908782959
1747258344.6089492,1092,6.347047805786133
1747258344.8447125,1093,5.720839977264404
1747258346.0169258,1098,6.816466331481934
1747258346.4864361,1100,6.6908674240112305
1747258346.9590778,1102,5.613849639892578
1747258347.1944962,1103,5.773632526397705
1747258347.4292974,1104,4.978377342224121
1747258348.1387496,1107,5.927629470825195
1747258348.375457,1108,6.332299709320068
1747258348.6094913,1109,6.4400715827941895
1747258348.848281,1110,5.402900218963623
1747258349.0788977,1111,5.929944038391113
1747258349.3100348,1112,6.3113298416137695
1747258349.5433834,1113,6.31477689743042
1747258349.7748215,1114,5.919041633605957
1747258350.2403457,1116,5.754449367523193
1747258350.9375875,1119,6.264089584350586
1747258351.41204,1121,6.069065093994141
1747258351.6463451,1122,5.597369194030762
1747258352.3472598,1125,6.1899638175964355
1747258352.5803692,1126,5.65226411819458
1747258353.0525916,1128,6.016226291656494
1747258353.298044,1129,6.008605003356934
1747258353.5300593,1130,6.470106601715088
1747258353.7605715,1131,5.19144868850708
1747258353.9921446,1132,6.173739910125732
1747258354.4600275,1134,6.524302005767822
1747258354.698819,1135,6.445069313049316
1747258354.9338834,1136,6.379037857055664
1747258355.6225114,1139,6.4639692306518555
1747258356.330969,1142,6.783907890319824
1747258357.0520678,1145,6.128584861755371
1747258357.2903073,1146,6.370838165283203
1747258357.7730794,1148,5.849691867828369
1747258358.017301,1149,6.58889627456665
1747258358.262198,1150,5.245992183685303
1747258358.506008,1151,6.446021556854248
1747258358.739678,1152,6.717331409454346
1747258358.9785383,1153,6.691830158233643
1747258359.464897,1155,6.2834649085998535
1747258360.6445215,1160,6.110803127288818
1747258361.1046822,1162,6.631046772003174
1747258361.5651765,1164,6.086472988128662
1747258362.0259786,1166,6.208830833435059
1747258362.2581186,1167,5.904109477996826
1747258363.6390789,1173,6.318623065948486
1747258363.8695443,1174,6.4889984130859375
1747258364.3390155,1176,6.209034442901611
1747258364.572263,1177,5.756614685058594
1747258364.8093655,1178,6.059057235717773
1747258365.725276,1182,3.812199831008911
1747258366.1910586,1184,5.346818447113037
1747258366.6611886,1186,6.6520514488220215
1747258367.1288927,1188,5.842613697052002
1747258367.3628232,1189,6.413849353790283
1747258367.5960846,1190,6.089066505432129
1747258368.2950346,1193,5.685980319976807
1747258368.5354023,1194,5.339776515960693
1747258368.7761369,1195,5.7718586921691895
1747258369.2457058,1197,6.043378829956055
1747258369.4853718,1198,5.661300182342529
1747258370.1909826,1201,5.528793811798096
1747258370.4255056,1202,4.618360996246338
1747258371.133795,1205,6.0893354415893555
1747258371.366849,1206,5.524852275848389
1747258371.5997667,1207,5.778822422027588
1747258372.073784,1209,6.343846797943115
1747258373.0145037,1213,5.9431633949279785
1747258373.2489822,1214,5.17182731628418
1747258373.486111,1215,5.468770980834961
1747258373.9713974,1217,5.229278087615967
1747258374.2110069,1218,5.106476783752441
1747258375.3912158,1223,5.7609710693359375
1747258375.8626823,1225,6.3213701248168945
1747258376.571851,1228,5.425142765045166
1747258376.801722,1229,6.169460296630859
1747258377.509727,1232,6.512178897857666
1747258377.752523,1233,6.899876594543457
1747258378.9473734,1238,5.9987993240356445
1747258379.4200299,1240,5.51439094543457
1747258379.6527271,1241,6.187010288238525
1747258379.8864,1242,6.165507793426514
1747258380.1206505,1243,5.736961841583252
1747258380.3579004,1244,6.715620994567871
1747258380.5934904,1245,6.335347652435303
1747258380.825978,1246,6.043984413146973
1747258381.5279484,1249,6.667141914367676
1747258381.7642555,1250,6.405518531799316
1747258381.9977186,1251,5.112550258636475
1747258382.2341702,1252,6.393671989440918
1747258382.708578,1254,6.117246150970459
1747258383.1832886,1256,5.813659191131592
1747258383.4191158,1257,5.589022159576416
1747258384.116795,1260,5.35833215713501
1747258384.3475764,1261,6.477548599243164
1747258385.0457413,1264,5.630432605743408
1747258385.7621431,1267,5.561489105224609
1747258386.694509,1271,5.093414783477783
1747258387.8550344,1276,4.905802249908447
1747258388.083705,1277,6.182009696960449
1747258388.315712,1278,6.890408039093018
1747258389.2512417,1282,6.3915510177612305
1747258389.9527926,1285,5.2816972732543945
1747258391.115726,1290,6.315526008605957
1747258391.8197002,1293,6.623788833618164
1747258392.5325556,1296,6.3778157234191895
1747258393.002791,1298,5.923799514770508
1747258393.239235,1299,5.827589988708496
1747258393.9461346,1302,5.731589317321777
1747258394.8860428,1306,5.989990234375
1747258395.8357005,1310,5.71217679977417
1747258396.7686555,1314,5.683675765991211
1747258397.0015795,1315,6.349709510803223
1747258398.17606,1320,5.012174606323242
1747258398.6400201,1322,6.337456703186035
1747258398.8778155,1323,6.201658725738525
1747258399.3409657,1325,6.543316841125488
1747258399.571847,1326,5.641129016876221
1747258400.0361557,1328,5.994786739349365
1747258401.670278,1335,5.975297451019287
1747258403.768096,1344,5.998918533325195
1747258404.0005324,1345,6.363173484802246
1747258404.465169,1347,5.956486701965332
1747258404.697875,1348,6.288316249847412
1747258405.4033349,1351,6.059530258178711
1747258405.6381998,1352,6.037423610687256
1747258406.1138515,1354,5.908943176269531
1747258407.0472808,1358,6.114713191986084
1747258407.525426,1360,6.37120246887207
1747258408.475859,1364,5.670468807220459
1747258408.7163277,1365,6.689450263977051
1747258408.9518738,1366,4.1427321434021
1747258409.184718,1367,6.6835808753967285
1747258409.4155142,1368,6.246371746063232
1747258410.3466213,1372,6.748390197753906
1747258410.5807538,1373,6.099180221557617
1747258411.0532641,1375,6.895035266876221
1747258411.2837,1376,6.550678253173828
1747258412.201182,1380,5.539710998535156
1747258413.355559,1385,5.328171253204346
1747258413.5909283,1386,6.272424697875977
1747258414.536836,1390,6.397695541381836
1747258415.23993,1393,5.850466251373291
1747258415.9399314,1396,6.448637962341309
1747258416.1716156,1397,6.196622848510742
1747258416.6377323,1399,6.68789529800415
1747258416.8755298,1400,6.335485935211182
1747258417.573008,1403,6.106504440307617
1747258418.0414984,1405,6.794574737548828
1747258419.904639,1413,5.9094696044921875
1747258420.5998971,1416,6.322898864746094
1747258420.8313727,1417,5.361608505249023
1747258421.2996037,1419,6.209779262542725
1747258421.774793,1421,6.74448823928833
1747258422.0086625,1422,6.6374921798706055
1747258424.1298056,1431,6.538356304168701
1747258424.3624797,1432,7.006920337677002
1747258425.2949805,1436,6.738988399505615
1747258425.762686,1438,6.696725368499756
1747258425.9951522,1439,6.843509197235107
1747258426.2279263,1440,6.324185371398926
1747258426.4647956,1441,6.744924545288086
1747258427.1663365,1444,6.621554851531982
1747258427.6377583,1446,6.487560272216797
1747258427.8713462,1447,6.617212295532227
1747258428.1025288,1448,6.517762660980225
1747258428.3434887,1449,5.7164506912231445
1747258428.5748847,1450,6.16323709487915
1747258428.8052855,1451,6.028758525848389
1747258429.035364,1452,6.354776859283447
1747258429.4993863,1454,6.489656448364258
1747258429.7360919,1455,6.846885681152344
1747258429.9695861,1456,6.545945167541504
1747258430.2026908,1457,6.721197128295898
1747258430.4335492,1458,6.073266506195068
1747258430.6647663,1459,6.618227005004883
1747258430.8956373,1460,5.797557830810547
1747258431.1276307,1461,6.050269603729248
1747258431.596821,1463,6.313882827758789
1747258433.4346092,1470,5.981588363647461
1747258434.1351721,1473,6.069547176361084
1747258434.3679578,1474,6.125366687774658
1747258434.8461843,1476,6.512543678283691
1747258435.0840614,1477,6.447644233703613
1747258436.0418317,1481,6.853058815002441
1747258436.277423,1482,6.0265069007873535
1747258436.5103564,1483,5.64999532699585
1747258437.4262073,1487,6.3951215744018555
1747258437.6571257,1488,6.294595718383789
1747258437.8873103,1489,6.1658148765563965
1747258438.1171544,1490,5.762085437774658
1747258438.35531,1491,6.71430778503418
1747258438.8210857,1493,5.750178337097168
1747258439.0515683,1494,6.32459020614624
1747258439.9861581,1498,6.53306770324707
1747258440.2206624,1499,6.1615142822265625
1747258440.455991,1500,4.742347717285156
1747258440.9186125,1502,5.788653373718262
1747258441.6122618,1505,6.132357120513916
1747258442.5411181,1509,6.334110736846924
1747258442.7771657,1510,6.183310508728027
1747258443.0104861,1511,6.001814842224121
1747258443.4742503,1513,5.9015631675720215
1747258443.9374855,1515,6.833933353424072
1747258444.170966,1516,6.725301265716553
1747258445.830363,1523,6.582718372344971
1747258446.5386138,1526,6.83941650390625
1747258447.0101557,1528,6.674046039581299
1747258448.4034998,1534,6.7831645011901855
1747258449.100793,1537,6.522418975830078
1747258449.3338566,1538,6.800235271453857
1747258450.036073,1541,6.862170696258545
1747258450.991326,1545,6.239748954772949
1747258451.4598484,1547,6.885070323944092
1747258451.6923628,1548,6.427131175994873
1747258452.4245567,1551,6.583865642547607
1747258452.661269,1552,6.392112731933594
1747258452.8945086,1553,5.465621471405029
1747258453.3685412,1555,6.098098278045654
1747258453.8378808,1557,5.7651143074035645
1747258455.0009615,1562,6.121886253356934
1747258455.4674318,1564,6.206225872039795
1747258455.698976,1565,5.530891418457031
1747258455.937046,1566,6.152745246887207
1747258456.406931,1568,6.2276787757873535
1747258456.8768175,1570,6.946796417236328
1747258457.1139991,1571,6.718064785003662
1747258457.3526866,1572,6.890470027923584
1747258457.593197,1573,6.445343971252441
1747258458.2950006,1576,6.459291934967041
1747258458.7658467,1578,6.533316612243652
1747258458.9977746,1579,6.6884765625
1747258459.23891,1580,6.734158039093018
1747258459.4724774,1581,6.5631818771362305
1747258459.711949,1582,6.035096168518066
1747258460.4274337,1585,6.715742588043213
1747258461.5991836,1590,5.867764472961426
1747258462.7739809,1595,6.610362529754639
1747258463.0107088,1596,6.826170444488525
1747258463.2438488,1597,6.600465297698975
1747258464.17689,1601,5.1740007400512695
1747258464.41141,1602,5.815474987030029
1747258464.646777,1603,6.4353532791137695
1747258466.2786074,1610,5.407679557800293
1747258466.5106704,1611,6.085927963256836
1747258466.9800172,1613,6.213347911834717
1747258467.2141,1614,5.326362609863281
1747258467.68213,1616,5.318619728088379
1747258468.613667,1620,6.064562797546387
1747258469.0789979,1622,6.549873352050781
1747258469.5428262,1624,6.3564133644104
1747258470.0072134,1626,6.164063930511475
1747258470.2410278,1627,6.672184944152832
1747258471.177255,1631,6.612396240234375
1747258472.1083863,1635,6.4490065574646
1747258472.3404396,1636,6.233844757080078
1747258472.5733695,1637,5.9813408851623535
1747258472.804872,1638,6.114100933074951
1747258473.2695224,1640,6.829183101654053
1747258473.5009267,1641,6.496911525726318
1747258474.6595955,1646,6.048130989074707
1747258474.8913038,1647,6.693761348724365
1747258475.3523293,1649,6.674607276916504
1747258475.8214629,1651,6.96919059753418
1747258476.0560384,1652,6.833934783935547
1747258476.2912593,1653,6.915311336517334
1747258476.524602,1654,6.177559852600098
1747258476.9938269,1656,6.846394062042236
1747258477.4614596,1658,6.269110202789307
1747258478.4215631,1662,6.570100784301758
1747258478.8989966,1664,6.585809230804443
1747258479.3824413,1666,5.868380069732666
1747258480.0757587,1669,6.914932727813721
1747258480.313225,1670,6.41073751449585
1747258481.2571423,1674,6.529505252838135
1747258481.9713004,1677,6.345426082611084
1747258482.447809,1679,6.5619425773620605
1747258482.6900704,1680,6.833449840545654
1747258482.9506283,1681,6.340244293212891
1747258483.186931,1682,6.179337978363037
1747258483.8840845,1685,6.783736705780029
1747258484.1189654,1686,6.442547798156738
1747258484.3545246,1687,7.004703998565674
1747258484.589135,1688,6.562648296356201
1747258484.8265607,1689,6.591831684112549
1747258485.0609167,1690,6.846608638763428
1747258485.7703242,1693,6.353781700134277
1747258486.007921,1694,6.8052897453308105
1747258486.2465267,1695,6.945187091827393
1747258486.710281,1697,6.7748799324035645
1747258486.9418213,1698,6.802976608276367
1747258487.1733868,1699,6.148049354553223
1747258487.4055479,1700,6.611584186553955
1747258487.8665884,1702,6.4471516609191895
1747258488.3345888,1704,6.331864356994629
1747258489.0460618,1707,6.481160640716553
1747258489.5210195,1709,6.399713516235352
1747258489.7541559,1710,6.381591796875
1747258489.9855905,1711,6.114645004272461
1747258490.2141602,1712,6.318072319030762
1747258491.5869489,1718,6.249024868011475
1747258491.8146262,1719,6.948135852813721
1747258492.4994862,1722,6.546408176422119
1747258492.7320495,1723,6.441795349121094
1747258492.9617362,1724,6.400634765625
1747258493.1908746,1725,6.148235321044922
1747258494.3506975,1730,6.660531044006348
1747258496.2321107,1738,6.765616416931152
1747258496.4672155,1739,6.443342685699463
1747258496.7041698,1740,6.222157001495361
1747258497.4045806,1743,6.2470502853393555
1747258497.8688269,1745,6.4123735427856445
1747258498.5905273,1748,6.776329517364502
1747258498.8235414,1749,5.530719757080078
1747258499.06012,1750,6.274622917175293
1747258499.2969632,1751,5.791983604431152
1747258499.7671812,1753,6.9482102394104
1747258500.0014794,1754,6.093346118927002
1747258500.7032576,1757,5.732894420623779
1747258501.8940449,1762,6.930209159851074
1747258502.1404865,1763,6.686890125274658
1747258502.6100118,1765,6.706008434295654
1747258502.8391478,1766,6.440459251403809
1747258503.3028917,1768,6.358362197875977
1747258504.9335005,1775,6.352068901062012
1747258505.1715102,1776,6.586097240447998
1747258505.402281,1777,6.373056411743164
1747258506.1072822,1780,6.754579067230225
1747258506.3520277,1781,6.456756114959717
1747258507.0656738,1784,5.982869625091553
1747258507.300975,1785,6.393744945526123
1747258507.536925,1786,6.461416244506836
1747258507.779765,1787,6.710078716278076
1747258508.2544696,1789,6.552712440490723
1747258508.4935844,1790,6.203710556030273
1747258508.957838,1792,6.858556270599365
1747258509.4235764,1794,6.29115629196167
1747258509.8899095,1796,6.69158935546875
1747258510.117774,1797,6.995323657989502
1747258510.8021514,1800,6.038989067077637
1747258511.2572272,1802,6.2344794273376465
1747258511.494255,1803,6.136261463165283
1747258511.7339685,1804,6.181332588195801
1747258512.6772866,1808,6.090868949890137
1747258513.1585326,1810,6.448365688323975
1747258514.0911765,1814,6.001651287078857
1747258514.5521853,1816,6.8225016593933105
1747258515.0116494,1818,6.728361129760742
1747258515.2453678,1819,6.754351615905762
1747258516.1667979,1823,6.283334732055664
1747258516.8645885,1826,5.787349224090576
1747258517.0974913,1827,6.229623794555664
1747258517.5794559,1829,6.4054741859436035
1747258517.8157413,1830,6.2865309715271
1747258518.2902625,1832,6.109585285186768
1747258518.5241156,1833,6.2684102058410645
1747258518.7630699,1834,6.125988960266113
1747258519.224228,1836,6.368067264556885
1747258519.4548588,1837,6.629086017608643
1747258519.6909857,1838,6.304412841796875
1747258521.0842102,1844,6.557150840759277
1747258521.3181524,1845,6.432304859161377
1747258521.54905,1846,6.1662163734436035
1747258521.7806206,1847,6.225890636444092
1747258522.0091763,1848,6.151409149169922
1747258522.699011,1851,5.600460052490234
1747258523.1608677,1853,5.893378257751465
1747258523.8531287,1856,5.10410737991333
1747258524.7752051,1860,6.084725379943848
1747258525.7037714,1864,5.268471717834473
1747258525.936802,1865,6.796453475952148
1747258526.1715262,1866,6.154365062713623
1747258526.4025552,1867,5.7655863761901855
1747258527.3272922,1871,6.656339645385742
1747258527.564072,1872,6.662511348724365
1747258527.8063142,1873,6.499022483825684
1747258528.0451515,1874,6.829343795776367
1747258528.2768233,1875,6.536139965057373
1747258528.7651255,1877,6.796570301055908
1747258529.248524,1879,6.795462608337402
1747258529.4880185,1880,6.575433254241943
1747258530.2060554,1883,6.845890522003174
1747258530.4442937,1884,6.391149520874023
1747258530.915826,1886,6.872491836547852
1747258531.3875985,1888,6.3613996505737305
1747258531.8553572,1890,6.506860733032227
1747258532.0886562,1891,6.727940559387207
1747258533.0206227,1895,6.162530899047852
1747258533.977665,1899,6.5326995849609375
1747258534.4576137,1901,6.555107593536377
1747258534.6944284,1902,6.475216865539551
1747258535.6629803,1906,6.545199394226074
1747258536.1435423,1908,6.621345043182373
1747258536.3814032,1909,6.325082302093506
1747258536.6213973,1910,6.331058979034424
1747258537.3342972,1913,7.156935214996338
1747258538.0623991,1916,6.522355079650879
1747258538.547562,1918,6.467474460601807
1747258539.9567366,1924,5.979671478271484
1747258540.194561,1925,6.152183532714844
1747258540.4274049,1926,5.649508476257324
1747258540.889779,1928,5.9402031898498535
1747258541.1258674,1929,6.134605407714844
1747258541.8250098,1932,6.377402305603027
1747258542.5253713,1935,6.670121192932129
1747258542.7563975,1936,7.227441310882568
1747258543.4588063,1939,6.077895164489746
1747258543.6888418,1940,6.753424644470215
1747258543.9207416,1941,6.954809188842773
1747258544.1539838,1942,6.859832763671875
1747258544.8532102,1945,6.859943866729736
1747258545.3307672,1947,6.669591903686523
1747258546.041833,1950,6.615999221801758
1747258546.2721946,1951,6.544797420501709
1747258546.7387128,1953,6.575199127197266
1747258547.4441085,1956,6.627816677093506
1747258548.3993807,1960,6.08042049407959
1747258548.6438553,1961,6.6832733154296875
1747258548.8777952,1962,6.3638014793396
1747258549.115527,1963,6.462402820587158
1747258549.3477135,1964,6.518400192260742
1747258549.8134658,1966,5.6588287353515625
1747258550.0476105,1967,5.790514945983887
1747258550.285316,1968,6.16521692276001
1747258550.5202713,1969,6.47487211227417
1747258551.9201584,1975,6.601907730102539
1747258552.3908422,1977,6.527153968811035
1747258552.6224673,1978,6.621574878692627
1747258552.8578906,1979,6.150619983673096
1747258553.0878782,1980,7.087068557739258
1747258553.3244445,1981,7.151212215423584
1747258553.5557525,1982,6.523791313171387
1747258553.788206,1983,6.765758037567139
1747258554.2601573,1985,6.949118614196777
1747258554.719812,1987,6.720831871032715
1747258554.9478254,1988,6.51401948928833
1747258555.1766717,1989,6.96806001663208
1747258555.6416674,1991,6.568436622619629
1747258555.8775618,1992,6.2883381843566895
1747258556.112706,1993,7.183352470397949
1747258556.580142,1995,7.146162509918213
1747258557.512483,1999,6.928849220275879


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_-2_n_256_m_256_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_27_58_652663-tag-train_loss.csv <==
Wall time,Step,Value
1747258086.6338544,0,2.3040640354156494
1747258087.4172382,3,2.131648302078247
1747258087.6612933,4,2.0039680004119873
1747258089.0865245,10,2.257473945617676
1747258089.3257697,11,2.2106223106384277
1747258090.0631557,14,3.057124614715576
1747258090.2985516,15,2.1154885292053223
1747258091.0248005,18,11.074009895324707
1747258091.2574158,19,2.2787609100341797
1747258091.499428,20,2.1498827934265137
1747258091.9806693,22,9.067548751831055
1747258092.220727,23,2.3376107215881348
1747258092.9770737,26,2.9816665649414062
1747258093.2235858,27,2.1640353202819824
1747258094.6638885,33,2.2261343002319336
1747258095.385053,36,2.1906559467315674
1747258095.6362724,37,1.9041906595230103
1747258095.8917983,38,2.042086601257324
1747258096.1387446,39,2.3566136360168457
1747258096.387631,40,2.047489881515503
1747258098.096907,47,1.759932518005371
1747258098.3475106,48,1.7635282278060913
1747258098.5902262,49,1.536334753036499
1747258099.0815966,51,1.3797740936279297
1747258099.3220847,52,1.3147058486938477
1747258099.8070521,54,1.3324980735778809
1747258100.5491729,57,0.9943586587905884
1747258101.2937875,60,1.121692419052124
1747258101.534912,61,1.1563259363174438
1747258101.775344,62,1.2199612855911255
1747258102.0495527,63,1.1059162616729736
1747258102.5517437,65,1.112438678741455
1747258102.792274,66,1.137082576751709
1747258103.0315785,67,1.2064056396484375
1747258103.2702656,68,1.1051554679870605
1747258103.7592356,70,0.9313575029373169
1747258103.9990284,71,0.9303830862045288
1747258105.4279323,77,0.7507141828536987
1747258105.9100466,79,0.7639936208724976
1747258106.1490796,80,0.9063173532485962
1747258106.6469955,82,0.6290644407272339
1747258106.8938913,83,0.6249802708625793
1747258107.379685,85,0.7792075872421265
1747258108.3470328,89,0.7668339014053345
1747258108.6002073,90,0.6522396802902222
1747258109.8393352,95,0.5995157361030579
1747258110.8113694,99,0.7562834024429321
1747258111.0575309,100,0.5250387191772461
1747258111.7846746,103,0.7125551104545593
1747258112.5122273,106,0.8094005584716797
1747258112.7653043,107,0.6260159015655518
1747258113.2586877,109,0.4795270562171936
1747258114.4897075,114,0.5739707946777344
1747258114.9697928,116,0.4690486490726471
1747258116.150204,121,0.37310969829559326
1747258117.1025567,125,0.2911827564239502
1747258117.333219,126,0.27554914355278015
1747258117.7971573,128,0.1862463355064392
1747258118.2572238,130,0.46021121740341187
1747258118.491787,131,0.5212082266807556
1747258118.72726,132,0.41849541664123535
1747258119.663719,136,0.334716796875
1747258119.9003205,137,0.34311333298683167
1747258121.3262722,143,0.3206655979156494
1747258121.5642455,144,0.3196449279785156
1747258122.0432465,146,0.14988380670547485
1747258122.277253,147,0.22289301455020905
1747258122.9920053,150,0.6538656949996948
1747258124.6529305,157,0.30232954025268555
1747258125.1257665,159,0.20209252834320068
1747258125.3588083,160,0.23967871069908142
1747258125.8302467,162,0.2139594852924347
1747258126.29819,164,0.2591753602027893
1747258126.7792044,166,0.1147867813706398
1747258127.7191455,170,0.14401988685131073
1747258127.9519145,171,0.19822949171066284
1747258128.1848843,172,0.25662046670913696
1747258128.8850813,175,0.08657608926296234
1747258129.118176,176,0.1282847821712494
1747258129.3513987,177,0.1782906949520111
1747258129.5857553,178,0.18237638473510742
1747258130.0553339,180,0.18740543723106384
1747258130.2877896,181,0.16077390313148499
1747258130.990767,184,0.11856847256422043
1747258131.221465,185,0.1482325792312622
1747258131.4545002,186,0.2715837359428406
1747258132.1552582,189,0.1293731927871704
1747258132.389805,190,0.17348334193229675
1747258132.6255794,191,0.284304141998291
1747258132.8591237,192,0.3275024890899658
1747258133.557523,195,0.20354169607162476
1747258134.4873571,199,0.16619595885276794
1747258134.7226875,200,0.2191392034292221
1747258135.187589,202,0.5512445569038391
1747258135.4339292,203,0.1560426652431488
1747258135.681028,204,0.12185060977935791
1747258135.9309504,205,0.12294284999370575
1747258136.4053276,207,0.14441274106502533
1747258136.8826194,209,0.10720264911651611
1747258137.3536096,211,0.14645931124687195
1747258137.8333087,213,0.133586585521698
1747258138.316281,215,0.2073441743850708
1747258138.5519125,216,0.16582176089286804
1747258139.0319657,218,0.1350153386592865
1747258139.2696948,219,0.16875378787517548
1747258139.50823,220,0.19332954287528992
1747258139.7469914,221,0.11497250199317932
1747258139.9818494,222,0.18946950137615204
1747258140.456558,224,0.1915610134601593
1747258140.6924648,225,0.1267765611410141
1747258141.6359243,229,0.08507660776376724
1747258143.058185,235,0.16250121593475342
1747258143.5388477,237,0.0770404264330864
1747258143.7700677,238,0.11891880631446838
1747258144.000511,239,0.12626425921916962
1747258144.460395,241,0.2148691713809967
1747258144.6929977,242,0.12246783077716827
1747258145.1639836,244,0.11480505764484406
1747258145.3981085,245,0.17064742743968964
1747258145.6306655,246,0.21602129936218262
1747258145.8636746,247,0.1375831961631775
1747258147.0236955,252,0.2500927746295929
1747258147.266812,253,0.1721728891134262
1747258147.5056062,254,0.10539466142654419
1747258148.2156887,257,0.13952729105949402
1747258148.4496324,258,0.10216554999351501
1747258148.6833382,259,0.10296260565519333
1747258148.9180841,260,0.1200711578130722
1747258149.4010046,262,0.10053499042987823
1747258151.299964,270,0.12210532277822495
1747258151.5376165,271,0.08087007701396942
1747258152.263,274,0.11698919534683228
1747258152.499291,275,0.10710740089416504
1747258152.739712,276,0.10059507191181183
1747258153.2089286,278,0.05301208049058914
1747258153.6770577,280,0.10209733992815018
1747258154.1451766,282,0.13965794444084167
1747258154.3791513,283,0.14956997334957123
1747258154.8446035,285,0.09852829575538635
1747258155.317495,287,0.17490091919898987
1747258155.5519,288,0.10383729636669159
1747258156.0258381,290,0.13693521916866302
1747258157.185861,295,0.10926418751478195
1747258157.4219081,296,0.07824300229549408
1747258157.663708,297,0.09201329201459885
1747258157.8946018,298,0.10388940572738647
1747258159.3456848,304,0.10200271010398865
1747258159.8270879,306,0.06899009644985199
1747258160.3038814,308,0.08440817892551422
1747258160.5377102,309,0.09602604061365128
1747258161.2575247,312,0.09372840821743011
1747258161.4919207,313,0.09656508266925812
1747258162.203501,316,0.06940073519945145
1747258162.672573,318,0.15250810980796814
1747258162.9087617,319,0.19114282727241516
1747258163.615031,322,0.02405928447842598
1747258164.0828874,324,0.11430653929710388
1747258165.2543874,329,0.13216149806976318
1747258165.4972634,330,0.08291521668434143
1747258165.730662,331,0.05859040468931198
1747258165.9678323,332,0.09199032187461853
1747258167.1253123,337,0.048515528440475464
1747258167.3573883,338,0.05063975602388382
1747258167.8163977,340,0.15217390656471252
1747258168.5195997,343,0.10444748401641846
1747258168.7523649,344,0.04427102580666542
1747258168.9921951,345,0.0633702352643013
1747258169.2550988,346,0.06723989546298981
1747258169.7348845,348,0.13882215321063995
1747258170.219588,350,0.07761615514755249
1747258170.7067277,352,0.02471346966922283
1747258170.9430423,353,0.11583564430475235
1747258171.18045,354,0.09333758801221848
1747258172.1202757,358,0.11713583767414093
1747258172.5898855,360,0.12332199513912201
1747258173.0677717,362,0.05044179409742355
1747258173.3051472,363,0.17586225271224976
1747258173.5432572,364,0.049023546278476715
1747258173.7817125,365,0.08096930384635925
1747258174.0145636,366,0.09898723661899567
1747258174.2478178,367,0.1303982436656952
1747258174.4828355,368,0.048040106892585754
1747258175.902208,374,0.11618811637163162
1747258176.6128993,377,0.07375837117433548
1747258176.8506758,378,0.07179152220487595
1747258178.505545,385,0.08927853405475616
1747258178.7411773,386,0.05791392922401428
1747258179.6843994,390,0.049071840941905975
1747258179.9217956,391,0.07477349042892456
1747258180.1575685,392,0.08346868306398392
1747258180.3916483,393,0.09380414336919785
1747258180.6291683,394,0.04561632499098778
1747258180.8673604,395,0.1376492977142334
1747258181.1067553,396,0.033964063972234726
1747258181.3451042,397,0.1398194134235382
1747258181.5789697,398,0.056426696479320526
1747258181.813794,399,0.03235135227441788
1747258182.29084,401,0.028883835300803185
1747258182.524236,402,0.10613033920526505
1747258182.9927485,404,0.1208697184920311
1747258183.9322188,408,0.043850332498550415
1747258184.1662986,409,0.16837303340435028
1747258184.8784742,412,0.04461578279733658
1747258185.1150627,413,0.09780101478099823
1747258185.347017,414,0.051090434193611145
1747258185.5786803,415,0.0764775276184082
1747258186.2802875,418,0.1346820592880249
1747258186.9868178,421,0.047256603837013245
1747258187.2179897,422,0.029939865693449974
1747258187.922506,425,0.06830643117427826
1747258188.1532512,426,0.03459889441728592
1747258189.0784779,430,0.08322059363126755
1747258189.3104982,431,0.10903704911470413
1747258190.0141332,434,0.04515057057142258
1747258190.2461534,435,0.051819879561662674
1747258190.4821858,436,0.06344807147979736
1747258190.7246087,437,0.07521872967481613
1747258190.9562714,438,0.06304073333740234
1747258191.1870496,439,0.060569293797016144
1747258191.4222484,440,0.10031643509864807
1747258191.654895,441,0.054523155093193054
1747258192.1314054,443,0.0905013382434845
1747258192.3674695,444,0.02909134142100811
1747258192.6020317,445,0.042481355369091034
1747258192.8407793,446,0.04374229907989502
1747258193.7764072,450,0.06943163275718689
1747258194.0114589,451,0.02629270777106285
1747258194.2466652,452,0.038662053644657135
1747258194.4854152,453,0.07544749230146408
1747258194.7199736,454,0.04092371463775635
1747258195.201004,456,0.016338303685188293
1747258195.6657798,458,0.06341676414012909
1747258196.1342118,460,0.08860901743173599
1747258196.3657472,461,0.05508512631058693
1747258197.077561,464,0.12958738207817078
1747258197.3100398,465,0.02375623770058155
1747258197.5453901,466,0.03938506543636322
1747258198.0149932,468,0.0770701915025711
1747258198.4872098,470,0.044583335518836975
1747258199.4282084,474,0.14568758010864258
1747258199.664334,475,0.02996532805263996
1747258200.3671572,478,0.05961623415350914
1747258200.5995812,479,0.19243913888931274
1747258200.8394284,480,0.0720050036907196
1747258201.0696888,481,0.05907878279685974
1747258201.300325,482,0.10756658762693405
1747258201.5305161,483,0.07115620374679565
1747258201.7601254,484,0.025862205773591995
1747258202.2329524,486,0.047265566885471344
1747258202.4643734,487,0.04184002801775932
1747258202.6987467,488,0.0758579820394516
1747258202.9371624,489,0.03380301222205162
1747258203.4140925,491,0.06477204710245132
1747258204.110251,494,0.047213442623615265
1747258205.0446806,498,0.08361418545246124
1747258205.7508774,501,0.06336957961320877
1747258205.9859526,502,0.07058216631412506
1747258206.2289226,503,0.0722733587026596
1747258206.9309983,506,0.10260993242263794
1747258207.3921812,508,0.03447877988219261
1747258207.6207561,509,0.0728672444820404
1747258207.8552325,510,0.028841165825724602
1747258208.089842,511,0.05235527455806732
1747258208.3307128,512,0.06839053332805634
1747258208.5615222,513,0.05609571188688278
1747258208.7955282,514,0.024884534999728203
1747258209.493292,517,0.029057832434773445
1747258209.7247455,518,0.022731807082891464
1747258209.956544,519,0.04806634038686752
1747258210.1876981,520,0.03669298440217972
1747258210.8908978,523,0.06394538283348083
1747258212.5254135,530,0.05259960517287254
1747258213.2231905,533,0.059785619378089905
1747258213.4651463,534,0.094887375831604
1747258213.9391813,536,0.0367303341627121
1747258214.175394,537,0.04679000750184059
1747258214.406558,538,0.05930449068546295
1747258214.640647,539,0.06216782331466675
1747258214.874072,540,0.10132912546396255
1747258215.3458283,542,0.08144720643758774
1747258215.5791671,543,0.029609370976686478
1747258215.8119068,544,0.020998787134885788
1747258216.288875,546,0.043166812509298325
1747258216.5254004,547,0.027478232979774475
1747258217.2161472,550,0.08611750602722168
1747258217.6813889,552,0.03788308426737785
1747258218.1524146,554,0.008822676725685596
1747258218.3872745,555,0.1030641421675682
1747258218.6203372,556,0.06775655597448349
1747258220.0163054,562,0.18214018642902374
1747258220.247488,563,0.022078759968280792
1747258220.4806447,564,0.03846023231744766
1747258221.408698,568,0.02429339662194252
1747258222.103363,571,0.06663838028907776
1747258222.5631788,573,0.02810269221663475
1747258223.2476466,576,0.0961400493979454
1747258224.1628373,580,0.13959571719169617
1747258225.085202,584,0.02839180827140808
1747258225.3134217,585,0.057506635785102844
1747258225.548465,586,0.04433427378535271
1747258226.0244086,588,0.012519095093011856
1747258226.5091398,590,0.09706661850214005
1747258226.777148,591,0.09121870994567871
1747258227.0099556,592,0.030607903376221657
1747258227.476232,594,0.11143773049116135
1747258227.9424424,596,0.0459115207195282
1747258228.1821704,597,0.09842688590288162
1747258228.4177785,598,0.030319154262542725
1747258228.6589148,599,0.03889144957065582
1747258229.1316245,601,0.10402782261371613
1747258229.3680332,602,0.035868287086486816
1747258229.6015632,603,0.03907898813486099
1747258230.0721045,605,0.04493134096264839
1747258230.776881,608,0.08522973954677582
1747258231.2472422,610,0.05480363592505455
1747258231.9436946,613,0.02883930131793022
1747258232.1779804,614,0.04432911053299904
1747258232.6487136,616,0.0272100567817688
1747258233.106957,618,0.021222826093435287
1747258233.5755603,620,0.02515937015414238
1747258234.0420187,622,0.028810294345021248
1747258234.278522,623,0.05133875831961632
1747258234.9737737,626,0.04374837875366211
1747258235.443605,628,0.04115798696875572
1747258235.6834676,629,0.0164782777428627
1747258236.6170409,633,0.0635034441947937
1747258237.0815482,635,0.012734565883874893
1747258237.5594413,637,0.013684547506272793
1747258238.26033,640,0.02054600790143013
1747258238.4943092,641,0.010053491219878197
1747258238.7258806,642,0.048632532358169556
1747258238.9582088,643,0.08478011935949326
1747258239.193884,644,0.06291471421718597
1747258239.4249103,645,0.028485484421253204
1747258240.3571663,649,0.08239328116178513
1747258240.8203058,651,0.012425866909325123
1747258241.0511513,652,0.009827721863985062
1747258241.2838967,653,0.026860777288675308
1747258241.515049,654,0.08647841960191727
1747258241.7504175,655,0.04403333365917206
1747258242.4647439,658,0.022591762244701385
1747258242.7056344,659,0.08568422496318817
1747258242.943079,660,0.08929456770420074
1747258244.614103,667,0.02972589246928692
1747258245.3352334,670,0.007285792380571365
1747258246.5224,675,0.0617995411157608
1747258246.756095,676,0.06418478488922119
1747258246.994412,677,0.0046331752091646194
1747258247.6956713,680,0.08023708313703537
1747258248.1810248,682,0.08991415053606033
1747258248.4155712,683,0.09599104523658752
1747258248.6527362,684,0.014327879063785076
1747258249.3709133,687,0.04266217350959778
1747258250.5377476,692,0.030335988849401474
1747258251.004013,694,0.012745093554258347
1747258251.234774,695,0.006430154666304588
1747258251.4746354,696,0.038937561213970184
1747258251.7046468,697,0.008684545755386353
1747258252.165124,699,0.049581378698349
1747258252.860526,702,0.031377654522657394
1747258253.09114,703,0.0251055508852005
1747258253.561659,705,0.02920272946357727
1747258254.5105975,709,0.032568879425525665
1747258254.751477,710,0.020919431000947952
1747258255.21378,712,0.0238683819770813
1747258255.9331207,715,0.020213402807712555
1747258256.4083922,717,0.07018468528985977
1747258256.8921165,719,0.02103525586426258
1747258257.1275496,720,0.024515509605407715
1747258257.3628926,721,0.025837529450654984
1747258257.8245614,723,0.0184208694845438
1747258258.3096907,725,0.04647338017821312
1747258258.5493937,726,0.02732906863093376
1747258258.783064,727,0.015054451301693916
1747258259.0180454,728,0.035566799342632294
1747258259.2530591,729,0.0358610525727272
1747258259.7248383,731,0.00885034166276455
1747258259.9730673,732,0.04432371258735657
1747258260.2140603,733,0.07196172326803207
1747258261.418324,738,0.011125369928777218
1747258261.6551123,739,0.033557869493961334
1747258261.911455,740,0.029595013707876205
1747258262.3823767,742,0.05298442393541336
1747258262.6295388,743,0.025891074910759926
1747258262.8738503,744,0.035559847950935364
1747258263.1170468,745,0.04522053897380829
1747258264.7480445,752,0.014815432019531727
1747258265.4390764,755,0.10039485991001129
1747258265.675668,756,0.0206255242228508
1747258266.1476815,758,0.0797296091914177
1747258267.3262517,763,0.0340280756354332
1747258267.5594597,764,0.06523595750331879
1747258267.7936964,765,0.02179143577814102
1747258268.485288,768,0.02897554636001587
1747258268.9175398,769,0.035219330340623856
1747258269.6035554,772,0.00446776207536459
1747258269.830329,773,0.021423140540719032
1747258270.290585,775,0.0565415620803833
1747258270.5162828,776,0.02173551730811596
1747258270.9832506,778,0.017841804772615433
1747258271.212958,779,0.08566388487815857
1747258271.4419115,780,0.03356999531388283
1747258271.675114,781,0.016366377472877502
1747258271.9100149,782,0.018587680533528328
1747258273.3094811,788,0.028757836669683456
1747258273.5435922,789,0.02769077755510807
1747258274.001224,791,0.027008313685655594
1747258274.468833,793,0.02902505360543728
1747258274.9286492,795,0.02403191477060318
1747258275.1556711,796,0.006836907006800175
1747258275.8398445,799,0.006138894706964493
1747258276.0731275,800,0.03769438713788986
1747258276.9979968,804,0.005377952940762043
1747258277.2265782,805,0.026495737954974174
1747258277.4541447,806,0.006392844021320343
1747258277.6805077,807,0.006820761598646641
1747258278.3651156,810,0.001301012933254242
1747258279.0445967,813,0.02604725956916809
1747258280.1938872,818,0.017614923417568207
1747258280.4302135,819,0.0037118587642908096
1747258280.90495,821,0.024620674550533295
1747258281.1603594,822,0.054437413811683655
1747258281.3939998,823,0.0125828105956316
1747258281.8680756,825,0.0222860649228096
1747258282.1022666,826,0.007059037685394287
1747258282.3320253,827,0.07810301333665848
1747258282.5626862,828,0.08252200484275818
1747258283.482221,832,0.050381921231746674
1747258283.7115755,833,0.04729362949728966
1747258284.1727974,835,0.010638907551765442
1747258284.4022083,836,0.009274803102016449
1747258284.6323712,837,0.046343374997377396
1747258285.09102,839,0.07981286942958832
1747258285.3265626,840,0.04244937002658844
1747258286.036752,843,0.021586492657661438
1747258286.4950702,845,0.04287298768758774
1747258287.6701334,850,0.06108252704143524
1747258287.90194,851,0.013305416330695152
1747258288.6023448,854,0.05649527907371521
1747258289.3015268,857,0.016677573323249817
1747258289.9997451,860,0.033789731562137604
1747258290.4686558,862,0.050744667649269104
1747258291.1624234,865,0.011073833331465721
1747258291.396038,866,0.08665036410093307
1747258292.33319,870,0.013036654330790043
1747258292.5686853,871,0.010314536280930042
1747258294.9498403,881,0.08467137813568115
1747258295.4166625,883,0.08027797937393188
1747258295.6565342,884,0.24731102585792542
1747258295.8906896,885,0.07888663560152054
1747258296.1283073,886,0.01718815043568611
1747258296.5936694,888,0.026830486953258514
1747258297.0612915,890,0.038912057876586914
1747258297.5377033,892,0.03575156256556511
1747258298.243773,895,0.013894020579755306
1747258298.716443,897,0.08369363844394684
1747258298.9495208,898,0.010343199595808983
1747258299.6391973,901,0.031201913952827454
1747258299.8762944,902,0.011561430990695953
1747258300.3391528,904,0.005489101633429527
1747258300.805826,906,0.05891193822026253
1747258301.0442297,907,0.01212078332901001
1747258301.2821481,908,0.04144926369190216
1747258301.7567792,910,0.021200809627771378
1747258301.987122,911,0.01764156110584736
1747258302.7141929,914,0.0019898228347301483
1747258303.647195,918,0.027529945597052574
1747258303.8785584,919,0.04645468294620514
1747258304.338837,921,0.01740255579352379
1747258304.804276,923,0.010151845403015614
1747258305.7403214,927,0.06044165790081024
1747258305.9713123,928,0.07044164836406708
1747258306.2030945,929,0.028344735503196716
1747258306.4336436,930,0.007536312565207481
1747258306.6660511,931,0.04895050823688507
1747258306.9002728,932,0.018205784261226654
1747258307.1292088,933,0.01966997981071472
1747258307.5886862,935,0.03212342411279678
1747258308.5303805,939,0.0384862944483757
1747258309.0019858,941,0.017956454306840897
1747258309.240371,942,0.034985560923814774
1747258309.937651,945,0.023275120183825493
1747258310.8714805,949,0.022536808624863625
1747258311.5766723,952,0.02615376189351082
1747258312.055006,954,0.008158803917467594
1747258312.290021,955,0.0023129694163799286
1747258312.5265214,956,0.0012399889528751373
1747258313.4734173,960,0.04003848880529404
1747258313.952434,962,0.04026581719517708
1747258314.184493,963,0.004161382094025612
1747258314.4253924,964,0.036676403135061264
1747258314.6574984,965,0.03159388527274132
1747258315.1218238,967,0.026235999539494514
1747258315.3635345,968,0.01415741816163063
1747258316.0693333,971,0.01021499466150999
1747258317.237397,976,0.0371956005692482
1747258317.7027507,978,0.028444059193134308
1747258317.9345994,979,0.015758424997329712
1747258318.399481,981,0.017028627917170525
1747258318.634924,982,0.019801504909992218
1747258319.569534,986,0.011975369416177273
1747258320.0394495,988,0.005446568131446838
1747258320.275723,989,0.004672227427363396
1747258320.51104,990,0.08391052484512329
1747258320.9790034,992,0.05386270582675934
1747258321.4407268,994,0.011681286618113518
1747258321.6740232,995,0.10074196010828018
1747258321.9159808,996,0.003838110715150833
1747258322.3847167,998,0.07403644919395447
1747258322.6231644,999,0.004301684908568859
1747258323.093322,1001,0.040464647114276886
1747258323.327077,1002,0.0121682807803154
1747258323.5593731,1003,0.018779568374156952
1747258323.7964,1004,0.03677632659673691
1747258324.0329218,1005,0.027638662606477737
1747258324.2704122,1006,0.015686362981796265
1747258325.435228,1011,0.02452433854341507
1747258325.9074426,1013,0.015092609450221062
1747258326.371714,1015,0.01062442734837532
1747258326.6036646,1016,0.007255245000123978
1747258326.83872,1017,0.010370668023824692
1747258328.0133576,1022,0.008949085138738155
1747258328.9389763,1026,0.019102903082966805
1747258329.4033632,1028,0.03158873692154884
1747258329.6344829,1029,0.003054119646549225
1747258331.022682,1035,0.01834658533334732
1747258331.2560368,1036,0.004757046699523926
1747258331.4959428,1037,0.0011665690690279007
1747258331.7252705,1038,0.012159130536019802
1747258331.9676087,1039,0.013088325969874859
1747258332.9129717,1043,0.017998944967985153
1747258333.3911545,1045,0.002549353986978531
1747258333.630402,1046,0.005039822310209274
1747258335.0360317,1052,0.0036275777965784073
1747258335.2679467,1053,0.05124044045805931
1747258335.9718637,1056,0.03381046652793884
1747258336.445768,1058,0.013690408319234848
1747258336.6831973,1059,0.006387628614902496
1747258336.9199178,1060,0.006720701232552528
1747258337.3946767,1062,0.01686854474246502
1747258338.1077545,1065,0.006174257956445217
1747258338.3411422,1066,0.01367720402777195
1747258338.574272,1067,0.2404729425907135
1747258339.039662,1069,0.017540376633405685
1747258339.2738516,1070,0.022439204156398773
1747258339.5082166,1071,0.006361599080264568
1747258339.7495012,1072,0.005831467919051647
1747258339.991392,1073,0.05664239823818207
1747258340.2234955,1074,0.014530095271766186
1747258340.9239025,1077,0.08796552568674088
1747258341.1633413,1078,0.022000998258590698
1747258341.6337867,1080,0.037524979561567307
1747258341.8720064,1081,0.03958519175648689
1747258342.1045616,1082,0.08979439735412598
1747258342.8141155,1085,0.000861363485455513
1747258343.0658662,1086,0.028688156977295876
1747258343.3028545,1087,0.041392698884010315
1747258344.2334914,1091,0.012740757316350937
1747258344.466011,1092,0.038690656423568726
1747258344.701635,1093,0.05695313215255737
1747258345.8739896,1098,0.0751994252204895
1747258346.342202,1100,0.012546955607831478
1747258346.815312,1102,0.024440385401248932
1747258347.051235,1103,0.050605081021785736
1747258347.2870474,1104,0.021365776658058167
1747258347.995567,1107,0.022501366212964058
1747258348.2326486,1108,0.05934702605009079
1747258348.4666083,1109,0.027948379516601562
1747258348.7052524,1110,0.026288213208317757
1747258348.9369075,1111,0.011482145637273788
1747258349.1674452,1112,0.06278560310602188
1747258349.3996987,1113,0.012684006243944168
1747258349.6325815,1114,0.008152937516570091
1747258350.0932868,1116,0.05988744646310806
1747258350.7925904,1119,0.05704587325453758
1747258351.265053,1121,0.025113694369792938
1747258351.4979005,1122,0.022730782628059387
1747258352.1998343,1125,0.003846442326903343
1747258352.4337742,1126,0.013478347100317478
1747258352.9051218,1128,0.021642478182911873
1747258353.1505861,1129,0.01717863604426384
1747258353.3848252,1130,0.02468390204012394
1747258353.6149762,1131,0.02188706025481224
1747258353.8474522,1132,0.035148054361343384
1747258354.3126974,1134,0.007793586701154709
1747258354.5500684,1135,0.05466710031032562
1747258354.7918458,1136,0.0016367891803383827
1747258355.4797528,1139,0.009601697325706482
1747258356.183305,1142,0.0073299286887049675
1747258356.9030416,1145,0.003536478616297245
1747258357.1444073,1146,0.007571293972432613
1747258357.627794,1148,0.006107348948717117
1747258357.869013,1149,0.024606626480817795
1747258358.1131794,1150,0.019143706187605858
1747258358.3585303,1151,0.01069070678204298
1747258358.5946372,1152,0.004077967256307602
1747258358.8298128,1153,0.016396615654230118
1747258359.3211532,1155,0.0029795877635478973
1747258360.502409,1160,0.05409615859389305
1747258360.9624467,1162,0.0013557150959968567
1747258361.422784,1164,0.04234083741903305
1747258361.8822713,1166,0.02259182184934616
1747258362.1159332,1167,0.03633727878332138
1747258363.493694,1173,0.0051720235496759415
1747258363.7252674,1174,0.0016385652124881744
1747258364.1939447,1176,0.003982696682214737
1747258364.425177,1177,0.017846187576651573
1747258364.66186,1178,0.006894985213875771
1747258365.5822473,1182,0.042803309857845306
1747258366.042041,1184,0.03205355256795883
1747258366.5122983,1186,0.002856319770216942
1747258366.9806182,1188,0.018157970160245895
1747258367.2156641,1189,0.027279242873191833
1747258367.4509695,1190,0.07523355633020401
1747258368.1485536,1193,0.0436842143535614
1747258368.3876042,1194,0.04330708831548691
1747258368.6268346,1195,0.011687269434332848
1747258369.0983634,1197,0.05311932787299156
1747258369.337093,1198,0.007443562150001526
1747258370.045714,1201,0.03200170397758484
1747258370.2783673,1202,0.001575656235218048
1747258370.9870064,1205,0.0043805986642837524
1747258371.221056,1206,0.03759552538394928
1747258371.4537864,1207,0.029459353536367416
1747258371.9276319,1209,0.05932910740375519
1747258372.8679636,1213,0.014093775302171707
1747258373.1019845,1214,0.017338410019874573
1747258373.3416095,1215,0.05732141435146332
1747258373.8256147,1217,0.03295307606458664
1747258374.0642805,1218,0.0420728474855423
1747258375.2447608,1223,0.0071557071059942245
1747258375.719023,1225,0.0010502226650714874
1747258376.4292977,1228,0.0011563990265130997
1747258376.6586888,1229,0.01895865797996521
1747258377.3611834,1232,0.03199692815542221
1747258377.5988197,1233,0.00029608048498630524
1747258378.8011053,1238,0.03284015506505966
1747258379.2741513,1240,0.0426156148314476
1747258379.507618,1241,0.011406535282731056
1747258379.74017,1242,0.03522922098636627
1747258379.9753354,1243,0.029550671577453613
1747258380.2119937,1244,0.040306415408849716
1747258380.4462602,1245,0.01152193546295166
1747258380.6803408,1246,0.04563037306070328
1747258381.3822546,1249,0.004510847851634026
1747258381.6163673,1250,0.0027105342596769333
1747258381.8515704,1251,0.01735677197575569
1747258382.0895925,1252,0.04229212924838066
1747258382.5596375,1254,0.012007461860775948
1747258383.0347126,1256,0.18870143592357635
1747258383.2717028,1257,0.0950147956609726
1747258383.9722855,1260,0.006413671188056469
1747258384.2026901,1261,0.030132323503494263
1747258384.8989203,1264,0.002696838229894638
1747258385.616638,1267,0.027699243277311325
1747258386.5517921,1271,0.029821308329701424
1747258387.7126472,1276,0.0203294288367033
1747258387.940484,1277,0.010873585939407349
1747258388.1700191,1278,0.013902750797569752
1747258389.1057446,1282,0.015320629812777042
1747258389.806614,1285,0.02474539913237095
1747258390.9685931,1290,0.00044839829206466675
1747258391.6722283,1293,0.015386386774480343
1747258392.3877,1296,0.012543771415948868
1747258392.8586638,1298,0.019998744130134583
1747258393.0928376,1299,0.049712568521499634
1747258393.7975044,1302,0.014176962897181511
1747258394.739795,1306,0.018147479742765427
1747258395.6879709,1310,0.0035907234996557236
1747258396.6208003,1314,0.0006435979157686234
1747258396.8543508,1315,0.001308659091591835
1747258398.032059,1320,0.02558351494371891
1747258398.4938214,1322,0.06655929982662201
1747258398.732577,1323,0.051210153847932816
1747258399.1957746,1325,0.0007294733077287674
1747258399.4270194,1326,0.0011135376989841461
1747258399.890581,1328,0.00028889067471027374
1747258401.5247617,1335,0.027642520144581795
1747258403.6218739,1344,0.01111749280244112
1747258403.8549218,1345,0.015727771446108818
1747258404.3201993,1347,0.029941068962216377
1747258404.5515516,1348,0.06027253717184067
1747258405.258209,1351,0.03422870486974716
1747258405.4913187,1352,0.015535647049546242
1747258405.967104,1354,0.03833024576306343
1747258406.9045558,1358,0.014557751826941967
1747258407.377665,1360,0.03428449481725693
1747258408.3295,1364,0.008655324578285217
1747258408.5685804,1365,0.017869673669338226
1747258408.8066816,1366,0.10055822134017944
1747258409.0379326,1367,0.016028033569455147
1747258409.270272,1368,0.01062319241464138
1747258410.2020226,1372,0.03814033791422844
1747258410.4324546,1373,0.019502341747283936
1747258410.8995357,1375,0.047221504151821136
1747258411.1416166,1376,0.003377065062522888
1747258412.058819,1380,0.02708195149898529
1747258413.2111702,1385,0.0005455184727907181
1747258413.4455097,1386,0.007877776399254799
1747258414.3932326,1390,0.02306278608739376
1747258415.0968192,1393,0.000543517991900444
1747258415.7970135,1396,0.0011415332555770874
1747258416.02846,1397,0.07282212376594543
1747258416.493141,1399,0.0015348121523857117
1747258416.7309988,1400,0.017245309427380562
1747258417.4300463,1403,0.018180564045906067
1747258417.8930686,1405,0.006055397912859917
1747258419.7567127,1413,0.0030807144939899445
1747258420.4542768,1416,0.01005464792251587
1747258420.6860504,1417,0.0013791155070066452
1747258421.1528146,1419,0.06281524151563644
1747258421.6264465,1421,0.02249772660434246
1747258421.8622804,1422,0.003078145906329155
1747258423.9840848,1431,0.02858126163482666
1747258424.2176325,1432,0.0016223601996898651
1747258425.1471484,1436,0.0002707820385694504
1747258425.613763,1438,0.02440345287322998
1747258425.8507888,1439,0.010881053283810616
1747258426.0829284,1440,0.035323310643434525
1747258426.316862,1441,0.012249365448951721
1747258427.021375,1444,0.023394666612148285
1747258427.4914222,1446,0.022408224642276764
1747258427.7259474,1447,0.000704985111951828
1747258427.9586015,1448,0.0032017678022384644
1747258428.1954029,1449,0.003365417942404747
1747258428.4293094,1450,0.001295691356062889
1747258428.6607015,1451,0.01339682936668396
1747258428.8927686,1452,0.0002954881638288498
1747258429.3542135,1454,0.0026648174971342087
1747258429.591349,1455,0.0032539162784814835
1747258429.8215003,1456,0.009684646502137184
1747258430.0554857,1457,0.0013374276459217072
1747258430.2883668,1458,0.006686944514513016
1747258430.520325,1459,0.010523258708417416
1747258430.7506473,1460,0.03037920407950878
1747258430.982331,1461,0.042349547147750854
1747258431.4510236,1463,0.008510278537869453
1747258433.288154,1470,6.0323625802993774e-05
1747258433.987335,1473,0.03314012661576271
1747258434.22029,1474,0.0007164906710386276
1747258434.6986861,1476,0.015465160831809044
1747258434.9349658,1477,0.036718182265758514
1747258435.89645,1481,0.07064845412969589
1747258436.1327186,1482,0.008619159460067749
1747258436.3650343,1483,0.03510701656341553
1747258437.2828708,1487,0.0077879298478364944
1747258437.511981,1488,0.04904439300298691
1747258437.7426546,1489,0.002474376931786537
1747258437.9719071,1490,0.0010852683335542679
1747258438.2089565,1491,0.00852174125611782
1747258438.6734295,1493,0.03535538539290428
1747258438.9055712,1494,0.008469440042972565
1747258439.8404446,1498,0.01652398332953453
1747258440.0718167,1499,0.013100164011120796
1747258440.3067527,1500,0.018354889005422592
1747258440.7738621,1502,0.013892076909542084
1747258441.467519,1505,0.00572444312274456
1747258442.3951883,1509,0.024517502635717392
1747258442.630784,1510,0.00029931776225566864
1747258442.8656256,1511,0.006542682647705078
1747258443.329865,1513,0.004582855850458145
1747258443.7901967,1515,0.0015787016600370407
1747258444.023503,1516,0.0027428995817899704
1747258445.6827862,1523,0.0056833308190107346
1747258446.390932,1526,0.012871578335762024
1747258446.8626864,1528,0.04017152637243271
1747258448.2569342,1534,0.0163143090903759
1747258448.9548254,1537,0.00825842097401619
1747258449.1871598,1538,0.0014966949820518494
1747258449.8907745,1541,0.003045004792511463
1747258450.846169,1545,0.008124159649014473
1747258451.311996,1547,0.00539754144847393
1747258451.5468245,1548,0.0017522294074296951
1747258452.2779279,1551,0.0005887672305107117
1747258452.5167594,1552,0.000539509579539299
1747258452.747775,1553,0.017360856756567955
1747258453.2193663,1555,0.0036776959896087646
1747258453.6886694,1557,0.008296817541122437
1747258454.8555555,1562,0.016314171254634857
1747258455.3211577,1564,0.006758283823728561
1747258455.552122,1565,0.08461222052574158
1747258455.7902415,1566,0.040519829839468
1747258456.262249,1568,0.0696762204170227
1747258456.7319188,1570,0.008089153096079826
1747258456.9671853,1571,0.032333359122276306
1747258457.2064688,1572,5.146488547325134e-05
1747258457.4400966,1573,0.0027169398963451385
1747258458.1491408,1576,0.007298082113265991
1747258458.6204174,1578,0.00042367540299892426
1747258458.852358,1579,0.056395336985588074
1747258459.0924423,1580,0.0015013907104730606
1747258459.3265004,1581,0.0025013070553541183
1747258459.5632415,1582,0.0307686198502779
1747258460.2783892,1585,0.014743076637387276
1747258461.4538717,1590,0.018690451979637146
1747258462.622982,1595,0.002658061683177948
1747258462.864899,1596,0.0075219739228487015
1747258463.0978944,1597,0.006601626053452492
1747258464.031856,1601,0.038981013000011444
1747258464.2634554,1602,0.04469090700149536
1747258464.5021238,1603,0.046754468232393265
1747258466.1343644,1610,0.012324923649430275
1747258466.3654344,1611,0.033640094101428986
1747258466.833076,1613,0.03928316384553909
1747258467.0667086,1614,0.0005643460899591446
1747258467.5380285,1616,0.0015321169048547745
1747258468.465447,1620,0.018623260781168938
1747258468.9322662,1622,0.03173169493675232
1747258469.3976624,1624,0.025129083544015884
1747258469.8610394,1626,0.006133087910711765
1747258470.0927916,1627,0.026220999658107758
1747258471.0295572,1631,0.013170195743441582
1747258471.9616094,1635,0.005749223753809929
1747258472.193695,1636,0.041057951748371124
1747258472.4275618,1637,0.09786219894886017
1747258472.6593878,1638,0.0009522773325443268
1747258473.1232758,1640,0.0009827427566051483
1747258473.3552797,1641,0.001072404906153679
1747258474.514403,1646,0.03827347978949547
1747258474.7449183,1647,0.01709311082959175
1747258475.2065094,1649,0.010307801887392998
1747258475.6741076,1651,0.020214825868606567
1747258475.9078653,1652,0.0035673193633556366
1747258476.143341,1653,0.038526687771081924
1747258476.3782313,1654,0.013674462214112282
1747258476.846851,1656,0.01941768079996109
1747258477.3134384,1658,0.007116163149476051
1747258478.2774181,1662,0.008096087723970413
1747258478.7502773,1664,0.0006843023002147675
1747258479.236188,1666,0.015527408570051193
1747258479.9281142,1669,0.0021582674235105515
1747258480.1601949,1670,0.0011020395904779434
1747258481.1104798,1674,7.020682096481323e-05
1747258481.824074,1677,0.03921045735478401
1747258482.3017395,1679,0.0003672987222671509
1747258482.5407412,1680,0.05065542832016945
1747258482.8013902,1681,0.02066483534872532
1747258483.0392776,1682,0.006805027835071087
1747258483.7392,1685,0.0001108851283788681
1747258483.9747405,1686,0.05193568393588066
1747258484.2072074,1687,0.004112087190151215
1747258484.4412167,1688,0.0020625442266464233
1747258484.6816435,1689,0.026050755754113197
1747258484.9125967,1690,0.00033253617584705353
1747258485.6279585,1693,0.009339841082692146
1747258485.8644812,1694,0.002279631793498993
1747258486.1034794,1695,0.06941831111907959
1747258486.5674825,1697,0.044470615684986115
1747258486.7988534,1698,0.008275299333035946
1747258487.0296903,1699,0.006100121885538101
1747258487.2630136,1700,0.012190118432044983
1747258487.7231202,1702,0.0011676140129566193
1747258488.186527,1704,0.0046074483543634415
1747258488.8970428,1707,0.0004726126790046692
1747258489.3728871,1709,0.019997885450720787
1747258489.611583,1710,0.0014614053070545197
1747258489.8420076,1711,0.09372773766517639
1747258490.0719998,1712,0.003701934590935707
1747258491.4434202,1718,0.007720249705016613
1747258491.6723971,1719,0.000802900642156601
1747258492.3562996,1722,0.007959246635437012
1747258492.58934,1723,0.0008694510906934738
1747258492.8175542,1724,0.02023220621049404
1747258493.0481093,1725,0.0016139931976795197
1747258494.202741,1730,0.005804609507322311
1747258496.084181,1738,0.0012702606618404388
1747258496.3203633,1739,0.012168663553893566
1747258496.5567749,1740,0.007950088009238243
1747258497.2559757,1743,0.009412311017513275
1747258497.7225428,1745,0.002386171370744705
1747258498.4409533,1748,0.001351894810795784
1747258498.6789467,1749,0.001585083082318306
1747258498.91309,1750,0.02303691953420639
1747258499.1509397,1751,0.020792903378605843
1747258499.6198316,1753,0.0030845310539007187
1747258499.8532467,1754,0.02172977663576603
1747258500.556379,1757,0.023091958835721016
1747258501.7480574,1762,0.03338563069701195
1747258501.994484,1763,0.03301361948251724
1747258502.4640367,1765,0.007446605712175369
1747258502.695308,1766,0.036001913249492645
1747258503.1586585,1768,0.00048421137034893036
1747258504.7886014,1775,0.00026506371796131134
1747258505.0202007,1776,0.004645386710762978
1747258505.2576447,1777,0.003868972882628441
1747258505.9567869,1780,0.009082606062293053
1747258506.1947644,1781,0.0005186311900615692
1747258506.9193783,1784,0.0026019010692834854
1747258507.153007,1785,0.002328401431441307
1747258507.3912914,1786,0.003567233681678772
1747258507.632218,1787,0.006599936634302139
1747258508.1070783,1789,0.010014407336711884
1747258508.3511465,1790,0.01106656901538372
1747258508.8156068,1792,0.0007202774286270142
1747258509.2815707,1794,9.858235716819763e-05
1747258509.7474349,1796,0.12233218550682068
1747258509.97559,1797,0.0004850607365369797
1747258510.6598704,1800,0.001811312511563301
1747258511.1153803,1802,7.070600986480713e-05
1747258511.3492947,1803,3.8642436265945435e-05
1747258511.5888138,1804,0.14301425218582153
1747258512.5293758,1808,0.018842102959752083
1747258513.0158799,1810,0.00042520835995674133
1747258513.9465277,1814,0.03594750538468361
1747258514.4068544,1816,0.02513875439763069
1747258514.8660066,1818,0.015355904586613178
1747258515.0975595,1819,0.011405427008867264
1747258516.0228753,1823,0.009892856702208519
1747258516.719887,1826,0.024322345852851868
1747258516.9537702,1827,0.007522348314523697
1747258517.431397,1829,0.018138494342565536
1747258517.668183,1830,0.022375307977199554
1747258518.1432216,1832,0.003583011217415333
1747258518.3772616,1833,0.03201799467206001
1747258518.6175773,1834,0.0049286410212516785
1747258519.0809371,1836,0.026873953640460968
1747258519.311962,1837,0.025731945410370827
1747258519.5482364,1838,0.01973303034901619
1747258520.9416466,1844,0.009151863865554333
1747258521.1754992,1845,0.0008554253727197647
1747258521.406654,1846,0.0006816759705543518
1747258521.6376083,1847,0.01071709394454956
1747258521.8672204,1848,0.015506990253925323
1747258522.5562727,1851,0.035258516669273376
1747258523.0188375,1853,0.009596673771739006
1747258523.7109156,1856,0.013011183589696884
1747258524.630661,1860,0.024306319653987885
1747258525.5546937,1864,0.0693531334400177
1747258525.7876716,1865,0.0003359150141477585
1747258526.0267625,1866,0.0013118097558617592
1747258526.256356,1867,0.01618858240544796
1747258527.182934,1871,0.0004704482853412628
1747258527.4123714,1872,0.015898320823907852
1747258527.6533349,1873,0.006632799282670021
1747258527.892144,1874,0.0009616948664188385
1747258528.1337762,1875,0.0017209146171808243
1747258528.6152422,1877,0.01212226040661335
1747258529.099515,1879,0.00643242709338665
1747258529.3430126,1880,0.0025134366005659103
1747258530.0609229,1883,0.00044101476669311523
1747258530.2963457,1884,0.013356054201722145
1747258530.7710545,1886,0.02396099455654621
1747258531.2405512,1888,0.0002325456589460373
1747258531.7086093,1890,0.0071182698011398315
1747258531.9436836,1891,0.0016584545373916626
1747258532.8755906,1895,0.002826354466378689
1747258533.829325,1899,0.044899653643369675
1747258534.307063,1901,0.007737908512353897
1747258534.5422974,1902,0.0006529185920953751
1747258535.5121846,1906,0.0510537326335907
1747258535.990432,1908,0.00015280209481716156
1747258536.2292762,1909,0.0008483584970235825
1747258536.4686217,1910,0.0038517527282238007
1747258537.1843863,1913,0.003290494903922081
1747258537.9080415,1916,0.01433087233453989
1747258538.3954515,1918,0.020637892186641693
1747258539.8039248,1924,0.07523179799318314
1747258540.0488067,1925,0.0017373189330101013
1747258540.2808697,1926,0.0002867896109819412
1747258540.7446864,1928,0.00022039934992790222
1747258540.9812005,1929,0.018391210585832596
1747258541.6747854,1932,0.022825177758932114
1747258542.3805056,1935,0.0019105616956949234
1747258542.6105518,1936,0.013541718944907188
1747258543.3130584,1939,0.031137552112340927
1747258543.5444777,1940,0.002543773502111435
1747258543.774702,1941,0.0035220272839069366
1747258544.0064735,1942,0.07052300870418549
1747258544.7107348,1945,0.01660667546093464
1747258545.1847267,1947,0.038327787071466446
1747258545.8955462,1950,0.000691806897521019
1747258546.1272776,1951,0.00018272735178470612
1747258546.589484,1953,0.0040824152529239655
1747258547.2981625,1956,0.015394695103168488
1747258548.2478828,1960,0.0123670045286417
1747258548.4909835,1961,0.05087608844041824
1747258548.7312381,1962,0.022572800517082214
1747258548.9650254,1963,0.0017252396792173386
1747258549.200566,1964,0.028085682541131973
1747258549.6691074,1966,0.0007710028439760208
1747258549.9045472,1967,0.0005872510373592377
1747258550.1420517,1968,0.007029339671134949
1747258550.3771892,1969,0.009158127009868622
1747258551.7772646,1975,0.0007631741464138031
1747258552.2478466,1977,0.0007299687713384628
1747258552.4796484,1978,0.009249153546988964
1747258552.7148962,1979,0.07576905190944672
1747258552.9445584,1980,0.03266278654336929
1747258553.1741745,1981,0.043365728110075
1747258553.4122472,1982,0.023448096588253975
1747258553.6427639,1983,0.0012298040091991425
1747258554.112399,1985,0.003514803946018219
1747258554.5771606,1987,0.0064743440598249435
1747258554.805666,1988,0.03452505171298981
1747258555.0335622,1989,0.0019427761435508728
1747258555.4946542,1991,0.00016655400395393372
1747258555.7296813,1992,0.024801066145300865
1747258555.9649928,1993,0.0014489330351352692
1747258556.432586,1995,0.002571830525994301
1747258557.3670735,1999,0.021904243156313896


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_44_783053-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256750.6314704,0,0.05331434682011604
1747256751.3925798,3,-0.04121895134449005
1747256751.6377807,4,4.935705661773682
1747256753.1115906,10,1.7377166748046875
1747256753.3560987,11,1.786200761795044
1747256754.0976913,14,2.3832943439483643
1747256754.3486001,15,-0.19473092257976532
1747256755.091486,18,-1.0810601711273193
1747256755.3382623,19,1.5126105546951294
1747256755.5791972,20,-1.058229684829712
1747256756.073299,22,4.101918697357178
1747256756.3199465,23,-0.1482422798871994
1747256757.0555358,26,0.5706987380981445
1747256757.3032312,27,-2.039829969406128
1747256758.8011658,33,2.0668864250183105
1747256759.532082,36,1.1606556177139282
1747256759.7749124,37,1.9119408130645752
1747256760.0210598,38,-0.740646243095398
1747256760.265204,39,2.4612698554992676
1747256760.5077622,40,0.4825667142868042
1747256762.235496,47,0.0647304356098175
1747256762.487326,48,0.4158889055252075
1747256762.731636,49,0.13047908246517181
1747256763.220841,51,0.06661006063222885
1747256763.4649696,52,1.875680923461914
1747256763.9570248,54,1.974602460861206
1747256764.6978495,57,0.28504595160484314
1747256765.4597962,60,3.1625583171844482
1747256765.7159402,61,1.1506513357162476
1747256765.9724355,62,-1.6079450845718384
1747256766.2265165,63,0.26127833127975464
1747256766.7199972,65,0.271811842918396
1747256766.96411,66,0.9642800688743591
1747256767.209434,67,0.7110172510147095
1747256767.4601355,68,-1.156908392906189
1747256767.9613311,70,0.22680510580539703
1747256768.2040474,71,0.3702670931816101
1747256769.6783826,77,-0.8985924124717712
1747256770.1764543,79,0.2483779489994049
1747256770.424673,80,5.803773403167725
1747256770.9160547,82,10.208168029785156
1747256771.164042,83,0.15163014829158783
1747256771.6548028,85,0.18809980154037476
1747256772.6449661,89,0.09498384594917297
1747256772.8995624,90,3.034389019012451
1747256774.155382,95,10.257609367370605
1747256775.1392608,99,1.1420860290527344
1747256775.381515,100,0.464288592338562
1747256776.123245,103,0.524083137512207
1747256776.8670914,106,0.6386153697967529
1747256777.1240666,107,7.98173189163208
1747256777.6474998,109,1.8065279722213745
1747256778.9537928,114,0.19414639472961426
1747256779.4687693,116,0.7131622433662415
1747256780.8016336,121,0.2732045650482178
1747256781.814864,125,9.820354461669922
1747256782.0665064,126,0.17924149334430695
1747256782.5678732,128,0.09961875528097153
1747256783.0859663,130,0.2875727415084839
1747256783.3379717,131,1.411896824836731
1747256783.5922873,132,0.9161659479141235
1747256784.5938559,136,0.5883103609085083
1747256784.8402073,137,0.4659194350242615
1747256786.340432,143,0.2067287564277649
1747256786.5859056,144,5.688533306121826
1747256787.0899074,146,2.1204493045806885
1747256787.3433664,147,1.7506104707717896
1747256788.0858521,150,5.237530708312988
1747256789.8126764,157,0.39206549525260925
1747256790.3124645,159,0.42526841163635254
1747256790.5626137,160,0.4273791015148163
1747256791.0632255,162,1.887372374534607
1747256791.557856,164,5.591796875
1747256792.0649107,166,1.2186967134475708
1747256793.066931,170,0.7021713256835938
1747256793.3208058,171,0.6282563805580139
1747256793.5800495,172,11.689148902893066
1747256794.3299286,175,0.7453858256340027
1747256794.576991,176,1.543347954750061
1747256794.824343,177,0.17093808948993683
1747256795.0746088,178,0.5958144664764404
1747256795.564963,180,1.4412754774093628
1747256795.8184528,181,0.5226835608482361
1747256796.573617,184,0.45627361536026
1747256796.8222063,185,0.29074984788894653
1747256797.0701742,186,0.3529076874256134
1747256797.83214,189,3.360776424407959
1747256798.080916,190,0.3267004191875458
1747256798.3331223,191,0.5703929662704468
1747256798.5874443,192,0.692660391330719
1747256799.3419116,195,0.3852670192718506
1747256800.3402646,199,0.2898842394351959
1747256800.5991142,200,0.23864105343818665
1747256801.0962987,202,0.9967769980430603
1747256801.3449512,203,1.8557405471801758
1747256801.594148,204,0.1747066229581833
1747256801.837926,205,0.08550668507814407
1747256802.3367264,207,0.6477445363998413
1747256802.8390324,209,0.42186978459358215
1747256803.340743,211,0.3776414394378662
1747256803.8394563,213,6.178801536560059
1747256804.3371694,215,0.16382434964179993
1747256804.58405,216,-0.2818794846534729
1747256805.0783703,218,1.1673595905303955
1747256805.326504,219,2.5726890563964844
1747256805.576803,220,0.7364295721054077
1747256805.8264155,221,0.09130018949508667
1747256806.0719793,222,0.7651903629302979
1747256806.5662382,224,0.37367480993270874
1747256806.8124423,225,0.21106573939323425
1747256807.7969198,229,0.055061887949705124
1747256809.296693,235,1.3474153280258179
1747256809.7897713,237,3.3318982124328613
1747256810.036036,238,3.897449016571045
1747256810.2807796,239,3.102658987045288
1747256810.7786362,241,6.2133331298828125
1747256811.0289285,242,0.11967717856168747
1747256811.5356143,244,1.5543943643569946
1747256811.7846346,245,1.3881484270095825
1747256812.0330253,246,-0.7503904104232788
1747256812.279475,247,3.306752920150757
1747256813.529096,252,0.08672582358121872
1747256813.7808084,253,8.074921607971191
1747256814.0283625,254,1.3989976644515991
1747256814.7677896,257,0.5291056632995605
1747256815.019445,258,0.6951769590377808
1747256815.268061,259,2.3002147674560547
1747256815.5174606,260,0.21435849368572235
1747256816.0078351,262,1.4299098253250122
1747256818.030852,270,1.0402677059173584
1747256818.2809718,271,0.32263240218162537
1747256819.0303826,274,0.9528509974479675
1747256819.2785714,275,0.12909859418869019
1747256819.5270545,276,1.853873610496521
1747256820.0310438,278,0.24833442270755768
1747256820.5348926,280,0.8754923343658447
1747256821.038797,282,3.040787696838379
1747256821.2899845,283,0.0477573424577713
1747256821.795516,285,0.20363593101501465
1747256822.2959843,287,0.7961409687995911
1747256822.5522566,288,0.282953143119812
1747256823.048115,290,0.2627948820590973
1747256824.3096607,295,3.8424878120422363
1747256824.5620098,296,0.05034730210900307
1747256824.806383,297,7.165785789489746
1747256825.0556536,298,1.1971523761749268
1747256826.53809,304,1.229383945465088
1747256827.0338097,306,0.3200824558734894
1747256827.5352192,308,0.2749893367290497
1747256827.781571,309,0.49611300230026245
1747256828.5239575,312,2.181924819946289
1747256828.7769184,313,1.2546653747558594
1747256829.5264034,316,0.6313531398773193
1747256830.0171535,318,2.127593517303467
1747256830.2616496,319,2.7742722034454346
1747256831.0218163,322,1.389801025390625
1747256831.5250235,324,0.49113959074020386
1747256832.7831025,329,0.2144966423511505
1747256833.039637,330,0.20054085552692413
1747256833.285398,331,1.069090723991394
1747256833.5337155,332,0.1255456507205963
1747256834.778262,337,0.22405163943767548
1747256835.0234725,338,0.2462613731622696
1747256835.5368314,340,0.40614819526672363
1747256836.2907379,343,-0.07033504545688629
1747256836.5412552,344,-0.007188342045992613
1747256836.7877836,345,0.19761312007904053
1747256837.034636,346,0.4873076379299164
1747256837.536749,348,1.1601955890655518
1747256838.0280187,350,0.45979225635528564
1747256838.5204866,352,0.41031414270401
1747256838.7728648,353,1.5598095655441284
1747256839.0166771,354,0.05956362932920456
1747256840.0162537,358,0.06476428359746933
1747256840.5266953,360,0.7615904808044434
1747256841.0269115,362,0.20061218738555908
1747256841.276854,363,0.2082543522119522
1747256841.531348,364,0.9068617820739746
1747256841.7914798,365,0.9383771419525146
1747256842.0443473,366,0.200652077794075
1747256842.2957892,367,0.5572315454483032
1747256842.546871,368,0.19696393609046936
1747256844.037535,374,0.4433317184448242
1747256844.8022335,377,-0.06490258127450943
1747256845.053317,378,2.2355611324310303
1747256846.811095,385,1.589793086051941
1747256847.063093,386,0.4187260866165161
1747256848.0827785,390,0.2075154185295105
1747256848.3299148,391,2.410301923751831
1747256848.5842228,392,0.16355791687965393
1747256848.8297102,393,0.6804049015045166
1747256849.0840995,394,1.6821707487106323
1747256849.3313344,395,-0.21902631223201752
1747256849.5810578,396,0.0054493132047355175
1747256849.830862,397,0.10241961479187012
1747256850.089735,398,1.1968337297439575
1747256850.3462217,399,3.819950580596924
1747256850.84626,401,0.5043847560882568
1747256851.1004565,402,0.11888061463832855
1747256851.5940678,404,0.37135693430900574
1747256852.5819323,408,0.925313413143158
1747256852.8350687,409,1.726348876953125
1747256853.591292,412,0.13200680911540985
1747256853.8395948,413,0.7256110310554504
1747256854.0878694,414,0.01727398671209812
1747256854.336333,415,0.4701829254627228
1747256855.078268,418,0.0739840418100357
1747256855.8412714,421,1.6868034601211548
1747256856.0950203,422,0.738541841506958
1747256856.837831,425,0.4914608597755432
1747256857.0839741,426,1.206272006034851
1747256858.0750768,430,0.08713739365339279
1747256858.3216727,431,0.029761923477053642
1747256859.0740657,434,0.13868366181850433
1747256859.3194199,435,0.08938731998205185
1747256859.5699186,436,5.155782222747803
1747256859.8267474,437,0.07742176949977875
1747256860.073716,438,0.48837730288505554
1747256860.3194053,439,0.12312425673007965
1747256860.5649343,440,1.764972448348999
1747256860.817642,441,4.059747695922852
1747256861.315332,443,0.5442114472389221
1747256861.5639563,444,1.6988825798034668
1747256861.8193266,445,3.341438055038452
1747256862.0747595,446,0.17821292579174042
1747256863.0760593,450,1.520520567893982
1747256863.3225186,451,1.8237195014953613
1747256863.5718396,452,0.05952681228518486
1747256863.8268983,453,0.1121203824877739
1747256864.0828834,454,3.2099339962005615
1747256864.5750902,456,5.908376216888428
1747256865.0649447,458,0.42584481835365295
1747256865.5518343,460,1.9431718587875366
1747256865.8055964,461,0.503936767578125
1747256866.5499213,464,0.31626757979393005
1747256866.7966738,465,1.8449822664260864
1747256867.0485866,466,4.912442207336426
1747256867.5496674,468,4.168787956237793
1747256868.043921,470,1.8682663440704346
1747256869.0424073,474,-0.29204651713371277
1747256869.2953224,475,1.5507436990737915
1747256870.0551515,478,0.6002593636512756
1747256870.3055751,479,-1.2475006580352783
1747256870.5538898,480,0.5242888331413269
1747256870.8062353,481,1.0818909406661987
1747256871.056413,482,0.558035671710968
1747256871.3043065,483,0.520658552646637
1747256871.5508409,484,-0.6391163468360901
1747256872.0457702,486,3.08371639251709
1747256872.2946064,487,0.8088464140892029
1747256872.5433414,488,3.037958860397339
1747256872.7976294,489,0.6884432435035706
1747256873.2965293,491,0.8936329483985901
1747256874.0577884,494,-1.3819998502731323
1747256875.0431647,498,0.40427741408348083
1747256875.8015838,501,0.3336581289768219
1747256876.0539157,502,0.5215807557106018
1747256876.2991877,503,0.2623419165611267
1747256877.0457945,506,0.8457744717597961
1747256877.544202,508,1.2932407855987549
1747256877.7937398,509,0.13928614556789398
1747256878.0452168,510,0.3144564926624298
1747256878.2940972,511,0.3082016706466675
1747256878.5507174,512,0.19700895249843597
1747256878.8051517,513,-0.3641386032104492
1747256879.0515134,514,1.9724167585372925
1747256879.7867908,517,0.3997880220413208
1747256880.0319078,518,0.20983710885047913
1747256880.2800498,519,0.26825377345085144
1747256880.523941,520,0.18985071778297424
1747256881.2619383,523,2.279219150543213
1747256882.9859083,530,5.872733116149902
1747256883.7313075,533,3.632303476333618
1747256883.9777493,534,1.9325019121170044
1747256884.4793706,536,1.0117878913879395
1747256884.7289042,537,0.41316887736320496
1747256884.974846,538,0.2349524348974228
1747256885.2260025,539,0.8148226737976074
1747256885.4792125,540,0.23456944525241852
1747256885.9658217,542,0.2699977159500122
1747256886.2082691,543,1.7314364910125732
1747256886.450451,544,0.3905574381351471
1747256886.9365003,546,-0.007088251877576113
1747256887.1785185,547,0.5942436456680298
1747256887.9148617,550,0.6647398471832275
1747256888.4085784,552,0.1573447287082672
1747256888.9007454,554,-0.021309511736035347
1747256889.1458104,555,1.5509042739868164
1747256889.3948984,556,2.5788466930389404
1747256890.9019375,562,1.6446406841278076
1747256891.1501591,563,-0.8698417544364929
1747256891.4021847,564,0.45591622591018677
1747256892.3961592,568,0.8740330338478088
1747256893.1411328,571,4.390296936035156
1747256893.6365805,573,0.21127869188785553
1747256894.3855178,576,0.1170622780919075
1747256895.3841093,580,0.6732426285743713
1747256896.3713434,584,0.4724481403827667
1747256896.61627,585,1.2988656759262085
1747256896.8592606,586,0.4853554964065552
1747256897.3510969,588,1.0742599964141846
1747256897.8567975,590,-0.5856652855873108
1747256898.1191816,591,1.6423295736312866
1747256898.3805697,592,0.5547136068344116
1747256898.8876975,594,0.9435978531837463
1747256899.3861268,596,-0.12665314972400665
1747256899.6601186,597,0.5194127559661865
1747256899.9225745,598,0.9791861772537231
1747256900.1769838,599,0.8495970368385315
1747256900.7005863,601,0.14268942177295685
1747256900.9632368,602,0.264730840921402
1747256901.2196991,603,0.5918232798576355
1747256901.7219346,605,1.1681090593338013
1747256902.4880633,608,0.4460783302783966
1747256903.0002291,610,0.16203196346759796
1747256903.769602,613,0.033845432102680206
1747256904.0379734,614,2.033759593963623
1747256904.548665,616,0.5277252793312073
1747256905.0586698,618,0.26124876737594604
1747256905.5553432,620,2.2795662879943848
1747256906.0517156,622,0.1062990352511406
1747256906.3003225,623,1.281856894493103
1747256907.044578,626,1.1320782899856567
1747256907.5409534,628,-0.903693437576294
1747256907.7916987,629,0.720247209072113
1747256908.792462,633,0.8108722567558289
1747256909.2920775,635,1.245262861251831
1747256909.7868874,637,1.6650038957595825
1747256910.5255861,640,0.23412077128887177
1747256910.7715964,641,0.44983845949172974
1747256911.0179358,642,0.5434386134147644
1747256911.2669637,643,0.5298073887825012
1747256911.5263987,644,-0.20026063919067383
1747256911.7806075,645,0.9222943782806396
1747256912.7812958,649,0.2624054253101349
1747256913.278879,651,0.7269420027732849
1747256913.5257025,652,0.4713822305202484
1747256913.774911,653,0.2735272943973541
1747256914.0205336,654,0.15316295623779297
1747256914.2716923,655,-0.01391457486897707
1747256915.0216928,658,0.34961724281311035
1747256915.268636,659,1.1669586896896362
1747256915.511336,660,0.6133589744567871
1747256917.2116504,667,0.14279817044734955
1747256917.9436853,670,0.5517784357070923
1747256919.1847446,675,0.10150740295648575
1747256919.44022,676,0.26187843084335327
1747256919.6837394,677,0.02968512661755085
1747256920.4171858,680,0.4125206768512726
1747256920.90095,682,0.17925527691841125
1747256921.1430736,683,0.12708206474781036
1747256921.3887324,684,0.023560672998428345
1747256922.1277685,687,0.28985583782196045
1747256923.4137528,692,0.18350839614868164
1747256923.9192567,694,0.7741386294364929
1747256924.170982,695,3.107741594314575
1747256924.4174287,696,1.6537891626358032
1747256924.6641436,697,0.434306263923645
1747256925.159421,699,0.6341979503631592
1747256925.898075,702,0.11280360072851181
1747256926.1537862,703,0.34498268365859985
1747256926.6491625,705,0.5295769572257996
1747256927.6423666,709,0.09460033476352692
1747256927.890254,710,0.19314220547676086
1747256928.381586,712,0.11215060949325562
1747256929.1222072,715,0.11041966080665588
1747256929.619779,717,0.17615149915218353
1747256930.109832,719,0.577907383441925
1747256930.3556683,720,0.19787409901618958
1747256930.600369,721,0.9754413366317749
1747256931.102803,723,0.5774425864219666
1747256931.6014733,725,-0.01812736690044403
1747256931.848269,726,1.0666505098342896
1747256932.0948668,727,0.08033697307109833
1747256932.342228,728,0.3697082996368408
1747256932.5861657,729,1.3995944261550903
1747256933.075054,731,0.24991968274116516
1747256933.3266196,732,0.6319154500961304
1747256933.5721495,733,0.7180922031402588
1747256934.8009782,738,0.2476833313703537
1747256935.0477037,739,0.19341407716274261
1747256935.292397,740,0.968757152557373
1747256935.7841513,742,-0.004088573157787323
1747256936.0336678,743,0.858395516872406
1747256936.286501,744,-0.02037256397306919
1747256936.5369895,745,0.5870066285133362
1747256938.270409,752,1.6606181859970093
1747256939.0236812,755,0.3759364187717438
1747256939.2806861,756,0.022549694404006004
1747256939.78824,758,0.2697341740131378
1747256941.0397658,763,0.15355519950389862
1747256941.2890704,764,0.6855663061141968
1747256941.5355654,765,0.04166017845273018
1747256942.2929568,768,0.8200370073318481
1747256942.624224,769,0.2649489641189575
1747256943.364106,772,-0.03123549371957779
1747256943.6092277,773,0.35553842782974243
1747256944.102138,775,0.587072491645813
1747256944.352295,776,-0.03471047058701515
1747256944.8397722,778,0.5606848001480103
1747256945.0847354,779,1.7564878463745117
1747256945.3350837,780,0.3262806832790375
1747256945.5797946,781,0.44240906834602356
1747256945.8273177,782,-0.05521554499864578
1747256947.32993,788,0.34914538264274597
1747256947.5775518,789,0.8654913306236267
1747256948.080173,791,0.07226689159870148
1747256948.5976303,793,0.9739563465118408
1747256949.0950696,795,0.7735517621040344
1747256949.34009,796,0.40012913942337036
1747256950.0817158,799,0.8966423869132996
1747256950.3285952,800,0.14624102413654327
1747256951.3143864,804,0.664892852306366
1747256951.5607533,805,0.137992724776268
1747256951.8087604,806,0.45903265476226807
1747256952.0549467,807,1.620592713356018
1747256952.8081083,810,0.9521538019180298
1747256953.5472274,813,0.7498206496238708
1747256954.7935536,818,0.9301254749298096
1747256955.042158,819,0.4808552861213684
1747256955.538604,821,8.504851341247559
1747256955.7857504,822,0.3327798545360565
1747256956.0328987,823,0.12701767683029175
1747256956.5268304,825,0.849049985408783
1747256956.7787259,826,0.13531726598739624
1747256957.0236585,827,0.7731849551200867
1747256957.2711127,828,0.7912276387214661
1747256958.2592223,832,0.23264092206954956
1747256958.5061357,833,0.10467231273651123
1747256959.003486,835,0.2591204047203064
1747256959.2522411,836,0.5592610836029053
1747256959.5027983,837,0.462652325630188
1747256959.9979894,839,0.1871994137763977
1747256960.2449193,840,0.8076634407043457
1747256960.9908123,843,0.4517116844654083
1747256961.4913964,845,0.2610553205013275
1747256962.7358115,850,0.526529848575592
1747256962.9820642,851,0.4991675317287445
1747256963.7243474,854,0.1781478077173233
1747256964.4522517,857,0.6036089658737183
1747256965.1807587,860,0.3559666872024536
1747256965.6638086,862,0.44891130924224854
1747256966.4039323,865,0.12560302019119263
1747256966.6534114,866,0.20890216529369354
1747256967.6488342,870,3.372270107269287
1747256967.902028,871,1.5040181875228882
1747256970.414658,881,0.5662834644317627
1747256970.913003,883,0.43267810344696045
1747256971.1621964,884,0.9860283136367798
1747256971.4077702,885,0.4218106269836426
1747256971.6587148,886,0.2165290117263794
1747256972.1463463,888,0.5097477436065674
1747256972.6407762,890,0.23600473999977112
1747256973.1349752,892,0.616554856300354
1747256973.873687,895,0.08474749326705933
1747256974.3645647,897,0.028002632781863213
1747256974.6172829,898,0.2602958679199219
1747256975.3687742,901,0.17150022089481354
1747256975.6152117,902,0.2022261619567871
1747256976.122443,904,0.26566410064697266
1747256976.6316712,906,0.5495802164077759
1747256976.8799293,907,0.2526647448539734
1747256977.1265118,908,0.0932500958442688
1747256977.6297088,910,0.2814795672893524
1747256977.8777926,911,0.3008139729499817
1747256978.6283581,914,2.0528407096862793
1747256979.6111805,918,0.17691978812217712
1747256979.8537564,919,0.2367866486310959
1747256980.3496742,921,0.1013837605714798
1747256980.8414,923,0.07293924689292908
1747256981.8213074,927,0.07187359035015106
1747256982.0708642,928,0.04151551052927971
1747256982.3227243,929,0.24460150301456451
1747256982.5668182,930,0.06932356208562851
1747256982.81263,931,0.9144619703292847
1747256983.0594485,932,0.29164189100265503
1747256983.3192513,933,0.3768789768218994
1747256983.8350556,935,0.4848842918872833
1747256984.859981,939,0.9734542965888977
1747256985.3776977,941,0.34379926323890686
1747256985.62699,942,0.013628925196826458
1747256986.3739715,945,0.27724719047546387
1747256987.3713288,949,0.3144320845603943
1747256988.1238065,952,0.44549596309661865
1747256988.6169574,954,0.4134117066860199
1747256988.8597538,955,0.19762040674686432
1747256989.1048098,956,0.2583373188972473
1747256990.092487,960,0.41893914341926575
1747256990.5887358,962,1.0863133668899536
1747256990.8366323,963,0.4345225393772125
1747256991.086519,964,0.1918366700410843
1747256991.3292797,965,0.2722626328468323
1747256991.819514,967,0.5408898591995239
1747256992.0652957,968,0.34843212366104126
1747256992.8071418,971,0.12139175087213516
1747256994.064828,976,0.41216179728507996
1747256994.58578,978,0.46499916911125183
1747256994.8379276,979,0.2650708854198456
1747256995.3341048,981,0.13814902305603027
1747256995.5830653,982,0.8675164580345154
1747256996.5678778,986,0.3651236891746521
1747256997.0631368,988,0.08533801138401031
1747256997.3071055,989,0.9307616353034973
1747256997.5525951,990,0.5173638463020325
1747256998.0428867,992,1.0577349662780762
1747256998.5378547,994,0.2028353214263916
1747256998.7886937,995,0.060512274503707886
1747256999.036492,996,0.26266807317733765
1747256999.5317106,998,0.3252667486667633
1747256999.7824283,999,0.38803958892822266
1747257000.275895,1001,0.39615538716316223
1747257000.5269043,1002,0.3806561529636383
1747257000.7730346,1003,0.3606301248073578
1747257001.0211809,1004,0.3272819221019745
1747257001.268085,1005,2.522401809692383
1747257001.5209262,1006,0.44669443368911743
1747257002.7940974,1011,0.37643298506736755
1747257003.2899666,1013,0.544959545135498
1747257003.787242,1015,0.18450912833213806
1747257004.0378351,1016,0.2963410019874573
1747257004.2850893,1017,0.36371442675590515
1747257005.5184717,1022,0.33856868743896484
1747257006.5041323,1026,0.6559297442436218
1747257006.9941492,1028,0.356964647769928
1747257007.2418709,1029,0.30692175030708313
1747257008.7235703,1035,0.5509811639785767
1747257008.9736905,1036,0.45976632833480835
1747257009.2252352,1037,0.2757410705089569
1747257009.4926286,1038,0.30352699756622314
1747257009.7402499,1039,0.2060842663049698
1747257010.7360675,1043,0.1500968635082245
1747257011.2397318,1045,0.24093887209892273
1747257011.4921224,1046,1.0920718908309937
1747257012.9903078,1052,0.1678924560546875
1747257013.2395868,1053,0.36347901821136475
1747257013.9898634,1056,1.046331524848938
1747257014.4829068,1058,0.21472202241420746
1747257014.7289932,1059,0.10027015954256058
1747257014.9770172,1060,0.21564902365207672
1747257015.4677656,1062,0.16971850395202637
1747257016.1975725,1065,0.3590252101421356
1747257016.4475558,1066,0.7471535205841064
1747257016.6965568,1067,0.25651705265045166
1747257017.1938593,1069,0.14822319149971008
1747257017.434692,1070,0.7916001677513123
1747257017.6766238,1071,0.1280817687511444
1747257017.918261,1072,0.4145350456237793
1747257018.162609,1073,0.1253831684589386
1747257018.4056337,1074,0.10870858281850815
1747257019.1387806,1077,1.0060945749282837
1747257019.3826644,1078,2.058845043182373
1747257019.8740697,1080,0.26580557227134705
1747257020.1220515,1081,0.22809651494026184
1747257020.370294,1082,0.15867087244987488
1747257021.1147323,1085,0.28955504298210144
1747257021.363969,1086,1.4011163711547852
1747257021.6120365,1087,0.3208927512168884
1747257022.589695,1091,0.3203483521938324
1747257022.834168,1092,1.8929417133331299
1747257023.07853,1093,0.2634131610393524
1747257024.2980833,1098,0.09373496472835541
1747257024.7936704,1100,0.10360192507505417
1747257025.2897065,1102,0.15223470330238342
1747257025.5369542,1103,0.2287038117647171
1747257025.781922,1104,0.18320518732070923
1747257026.5352473,1107,0.35842910408973694
1747257026.7858307,1108,0.3991358280181885
1747257027.0467687,1109,0.23399792611598969
1747257027.3074555,1110,-0.0332142636179924
1747257027.5576658,1111,0.3184405267238617
1747257027.8059087,1112,0.24704833328723907
1747257028.0523784,1113,0.2621936798095703
1747257028.2979345,1114,0.30254390835762024
1747257028.7936308,1116,0.09852798283100128
1747257029.5280874,1119,0.31252753734588623
1747257030.0144086,1121,0.2652108073234558
1747257030.263627,1122,0.5839888453483582
1747257031.0082736,1125,0.2030612677335739
1747257031.2525783,1126,0.1788671761751175
1747257031.7442865,1128,0.11748398095369339
1747257031.9893014,1129,0.29140472412109375
1747257032.2341259,1130,0.2437501698732376
1747257032.4818985,1131,0.11074429750442505
1747257032.7265015,1132,0.49293506145477295
1747257033.2145357,1134,0.2031954824924469
1747257033.4589937,1135,0.16601620614528656
1747257033.7033408,1136,0.4582033157348633
1747257034.4612784,1139,0.4102599620819092
1747257035.2109492,1142,0.1191772073507309
1747257035.9472065,1145,0.1349605917930603
1747257036.1925833,1146,0.2550041377544403
1747257036.6788492,1148,0.30406150221824646
1747257036.9277177,1149,0.33830177783966064
1747257037.1761827,1150,0.291852205991745
1747257037.422349,1151,0.10513974726200104
1747257037.6694608,1152,0.27593544125556946
1747257037.9146593,1153,0.2112160325050354
1747257038.407609,1155,0.21364520490169525
1747257039.6417735,1160,0.2242380529642105
1747257040.1499622,1162,0.2561151385307312
1747257040.6435332,1164,0.9139739274978638
1747257041.1357112,1166,0.17908763885498047
1747257041.3826032,1167,0.14663885533809662
1747257042.8649871,1173,1.6532546281814575
1747257043.1123455,1174,0.3585891127586365
1747257043.6058207,1176,0.26250988245010376
1747257043.8512464,1177,0.17295050621032715
1747257044.096219,1178,0.3931867480278015
1747257045.1296933,1182,0.33835694193840027
1747257045.6312072,1184,0.19247759878635406
1747257046.133539,1186,0.35213860869407654
1747257046.6413321,1188,0.5025644898414612
1747257046.8919938,1189,0.24624039232730865
1747257047.1533253,1190,0.12256722152233124
1747257047.9203923,1193,0.10566583275794983
1747257048.1680133,1194,0.3524237275123596
1747257048.4176223,1195,0.1474999487400055
1747257048.912256,1197,0.246217742562294
1747257049.1622934,1198,0.8236326575279236
1747257049.9060998,1201,0.4624747633934021
1747257050.1516917,1202,0.06932494789361954
1747257050.8991368,1205,0.8528489470481873
1747257051.154151,1206,0.22235451638698578
1747257051.4040594,1207,0.19306813180446625
1747257051.907016,1209,0.4411776065826416
1747257052.9223373,1213,0.40466710925102234
1747257053.1686952,1214,0.3124636113643646
1747257053.423357,1215,0.20836535096168518
1747257053.9246864,1217,0.27082446217536926
1747257054.1790013,1218,0.10027199238538742
1747257055.459031,1223,0.2980092465877533
1747257055.9631958,1225,1.460230827331543
1747257056.7099464,1228,0.19600901007652283
1747257056.9595327,1229,0.4716147780418396
1747257057.706453,1232,0.8001269102096558
1747257057.953412,1233,0.3776639699935913
1747257059.1906927,1238,0.29706212878227234
1747257059.6935809,1240,0.1463075429201126
1747257059.9391959,1241,1.0613688230514526
1747257060.188395,1242,0.5252255797386169
1747257060.436093,1243,1.9828826189041138
1747257060.684355,1244,0.09411297738552094
1747257060.932737,1245,0.5494639277458191
1747257061.1784298,1246,1.0592889785766602
1747257061.9219575,1249,0.38369986414909363
1747257062.171905,1250,0.42619165778160095
1747257062.4210138,1251,1.134682059288025
1747257062.6695995,1252,1.378897786140442
1747257063.1616156,1254,0.241255521774292
1747257063.6592128,1256,0.1722152829170227
1747257063.904832,1257,0.24113772809505463
1747257064.6585593,1260,0.4504067599773407
1747257064.9061239,1261,0.2525576055049896
1747257065.6408968,1264,0.6069034337997437
1747257066.3740132,1267,0.37831830978393555
1747257067.3425255,1271,0.07513485848903656
1747257068.5629048,1276,0.30944499373435974
1747257068.8055499,1277,0.24675340950489044
1747257069.0479178,1278,0.11321207135915756
1747257070.0400066,1282,0.36130189895629883
1747257070.7784195,1285,0.1472046971321106
1747257072.0248926,1290,0.012178835459053516
1747257072.7674935,1293,0.1737993210554123
1747257073.518591,1296,0.5693160891532898
1747257074.0152194,1298,0.2945651710033417
1747257074.2656953,1299,1.1053348779678345
1747257075.0216832,1302,0.11495596170425415
1747257076.0340564,1306,0.2777646780014038
1747257077.039514,1310,0.2675093114376068
1747257078.0324526,1314,0.4487706422805786
1747257078.282568,1315,0.17819593846797943
1747257079.5339544,1320,0.4638139605522156
1747257080.0506005,1322,0.04783648997545242
1747257080.3061702,1323,0.39717593789100647
1747257080.8100214,1325,0.5111263394355774
1747257081.0593376,1326,0.19370050728321075
1747257081.565713,1328,0.3529202342033386
1747257083.3024635,1335,1.1094707250595093
1747257085.5024695,1344,0.3208879232406616
1747257085.7480576,1345,0.10639350861310959
1747257086.2404366,1347,0.40177589654922485
1747257086.484671,1348,0.19036516547203064
1747257087.2221098,1351,0.19218803942203522
1747257087.4726627,1352,2.1120524406433105
1747257087.966008,1354,2.372573137283325
1747257088.9546585,1358,0.08022402971982956
1747257089.4455354,1360,0.8743306994438171
1747257090.4480329,1364,0.5079942345619202
1747257090.6941037,1365,1.0397546291351318
1747257090.9402509,1366,0.4036203622817993
1747257091.1933303,1367,0.6313509345054626
1747257091.4401605,1368,0.0868336409330368
1747257092.4336057,1372,0.3103597164154053
1747257092.6802773,1373,0.07156146317720413
1747257093.1727688,1375,0.19382239878177643
1747257093.421732,1376,0.4664066731929779
1747257094.4182057,1380,0.1307525336742401
1747257095.6730797,1385,0.2913883328437805
1747257095.9218776,1386,0.16493026912212372
1747257096.8983464,1390,0.12400010228157043
1747257097.6270955,1393,0.28444722294807434
1747257098.364834,1396,0.0749727115035057
1747257098.615013,1397,0.1832091063261032
1747257099.1118476,1399,0.5798277258872986
1747257099.3625073,1400,0.429345041513443
1747257100.1004083,1403,6.498554229736328
1747257100.5929918,1405,0.02714467979967594
1747257102.587086,1413,1.1366740465164185
1747257103.326806,1416,0.3246437609195709
1747257103.5706062,1417,0.4603186249732971
1747257104.069232,1419,0.33095622062683105
1747257104.5600324,1421,0.20535124838352203
1747257104.8063035,1422,0.5276967287063599
1747257107.026452,1431,0.18138206005096436
1747257107.2696824,1432,0.4915928840637207
1747257108.2466831,1436,0.33807873725891113
1747257108.7470956,1438,0.4140011668205261
1747257108.9918885,1439,0.5473820567131042
1747257109.2359126,1440,0.24393972754478455
1747257109.4805067,1441,0.29978039860725403
1747257110.2170916,1444,0.13874146342277527
1747257110.7106326,1446,0.3852542042732239
1747257110.9643288,1447,0.34570688009262085
1747257111.207085,1448,0.20797841250896454
1747257111.453524,1449,7.753522872924805
1747257111.6944594,1450,0.47998371720314026
1747257111.936866,1451,0.18925520777702332
1747257112.188915,1452,0.14415615797042847
1747257112.6870143,1454,0.19767045974731445
1747257112.9388807,1455,0.1497490555047989
1747257113.188576,1456,0.5288079380989075
1747257113.4383802,1457,0.5664076209068298
1747257113.6853187,1458,0.10809212177991867
1747257113.9276774,1459,0.2088555246591568
1747257114.1730757,1460,0.10416252911090851
1747257114.4184384,1461,0.11669192463159561
1747257114.9058292,1463,0.5143588781356812
1747257116.748238,1470,0.5495323538780212
1747257117.50859,1473,0.12628470361232758
1747257117.757162,1474,0.33766740560531616
1747257118.253907,1476,0.16697056591510773
1747257118.502162,1477,0.12628336250782013
1747257119.4955711,1481,0.4944636821746826
1747257119.7464979,1482,0.1257186233997345
1747257119.9957836,1483,2.847381114959717
1747257121.0028584,1487,0.33545351028442383
1747257121.2460437,1488,0.16384463012218475
1747257121.4935384,1489,0.25215473771095276
1747257121.7402287,1490,0.3212876617908478
1747257121.9909675,1491,0.42952242493629456
1747257122.4842405,1493,0.4037078022956848
1747257122.736816,1494,0.17137554287910461
1747257123.719871,1498,0.17921221256256104
1747257123.9724073,1499,0.26673126220703125
1747257124.2191188,1500,0.2803836464881897
1747257124.7108252,1502,0.35433974862098694
1747257125.45378,1505,1.5251647233963013
1747257126.4496286,1509,0.5930734872817993
1747257126.6990366,1510,0.19141966104507446
1747257126.9488132,1511,0.034157998859882355
1747257127.4419646,1513,0.07786258310079575
1747257127.9336782,1515,0.6761593818664551
1747257128.1789918,1516,0.6887452006340027
1747257129.923205,1523,0.34044986963272095
1747257130.6736286,1526,0.7254295349121094
1747257131.1721454,1528,0.28644102811813354
1747257132.6613767,1534,0.3056820333003998
1747257133.408208,1537,1.0202118158340454
1747257133.656461,1538,0.25599369406700134
1747257134.4118755,1541,0.17465396225452423
1747257135.4193218,1545,1.4608005285263062
1747257135.9157803,1547,0.1881379932165146
1747257136.170025,1548,1.6933728456497192
1747257136.9120617,1551,0.22496196627616882
1747257137.1642745,1552,0.3154963552951813
1747257137.415026,1553,0.3145187199115753
1747257137.9258106,1555,0.2714028060436249
1747257138.4304988,1557,0.124751515686512
1747257139.6753418,1562,0.26307955384254456
1747257140.1711404,1564,0.1523035317659378
1747257140.4252036,1565,0.14723151922225952
1747257140.6747532,1566,0.12807723879814148
1747257141.1718607,1568,0.2152348756790161
1747257141.6736524,1570,0.8004857897758484
1747257141.9297392,1571,0.12441030144691467
1747257142.1790295,1572,0.8716561794281006
1747257142.4232192,1573,0.25087878108024597
1747257143.1523786,1576,0.25119245052337646
1747257143.6387994,1578,0.5253548622131348
1747257143.8817031,1579,0.4189196228981018
1747257144.129486,1580,0.2384248524904251
1747257144.3813035,1581,0.7922124862670898
1747257144.626651,1582,9.74283218383789
1747257145.3570533,1585,0.5532893538475037
1747257146.573582,1590,0.3715260922908783
1747257147.798334,1595,0.21252453327178955
1747257148.0484715,1596,0.6609733700752258
1747257148.2998786,1597,0.27931123971939087
1747257149.3034337,1601,0.3150967061519623
1747257149.554205,1602,0.04993153735995293
1747257149.8016376,1603,0.29353171586990356
1747257151.5527158,1610,0.7247061729431152
1747257151.8012457,1611,3.8296685218811035
1747257152.2973096,1613,7.382815361022949
1747257152.5446038,1614,0.2126413881778717
1747257153.0372772,1616,0.29292774200439453
1747257154.0524817,1620,0.501551628112793
1747257154.5558643,1622,0.2079828828573227
1747257155.0659957,1624,0.41486412286758423
1747257155.573694,1626,0.5557913184165955
1747257155.827709,1627,0.36849379539489746
1747257156.8280761,1631,2.6593739986419678
1747257157.82868,1635,0.1226462721824646
1747257158.0822592,1636,0.5850814580917358
1747257158.3291998,1637,0.3968031704425812
1747257158.5778918,1638,0.43781793117523193
1747257159.069547,1640,0.47953805327415466
1747257159.3191557,1641,1.289571762084961
1747257160.5482893,1646,0.10893331468105316
1747257160.7973266,1647,0.21876651048660278
1747257161.2945554,1649,0.3171980381011963
1747257161.793222,1651,0.30301448702812195
1747257162.040617,1652,0.36421313881874084
1747257162.2841449,1653,0.3019496500492096
1747257162.534997,1654,0.20972056686878204
1747257163.0264657,1656,0.41793206334114075
1747257163.5151174,1658,0.701258659362793
1747257164.505688,1662,0.3939690589904785
1747257165.0100288,1664,0.3772067129611969
1747257165.5230904,1666,0.5791293382644653
1747257166.2880754,1669,0.2931724190711975
1747257166.535898,1670,0.2470533698797226
1747257167.5275822,1674,3.457280158996582
1747257168.2674067,1677,1.028146743774414
1747257168.7603285,1679,0.18055859208106995
1747257169.0074487,1680,0.6921753883361816
1747257169.2596984,1681,1.1887218952178955
1747257169.5108633,1682,0.339919775724411
1747257170.2619164,1685,0.27409201860427856
1747257170.5137336,1686,0.935820460319519
1747257170.7594225,1687,0.3954242169857025
1747257171.0061848,1688,0.6960950493812561
1747257171.2524033,1689,0.1979621797800064
1747257171.4984508,1690,0.13115979731082916
1747257172.2595043,1693,0.23200854659080505
1747257172.511929,1694,-0.09490743279457092
1747257172.7716467,1695,1.6981165409088135
1747257173.2681098,1697,0.16512078046798706
1747257173.521541,1698,2.4016027450561523
1747257173.768099,1699,0.3051914572715759
1747257174.014832,1700,0.3713569939136505
1747257174.5114207,1702,0.38020724058151245
1747257175.008782,1704,0.08014190942049026
1747257175.7444112,1707,0.20613883435726166
1747257176.237711,1709,0.7959588170051575
1747257176.4861474,1710,0.15789026021957397
1747257176.7297578,1711,0.2547719478607178
1747257176.9756157,1712,0.5377113819122314
1747257178.4640882,1718,1.0139729976654053
1747257178.7108107,1719,0.8997029662132263
1747257179.4668057,1722,0.25269657373428345
1747257179.715671,1723,0.2313547283411026
1747257179.9803479,1724,0.32159486413002014
1747257180.2276926,1725,0.17284908890724182
1747257181.4580898,1730,0.35432279109954834
1747257183.4493604,1738,0.828988790512085
1747257183.6959803,1739,0.5114089250564575
1747257183.94013,1740,1.0096969604492188
1747257184.6769361,1743,0.6537480354309082
1747257185.1705394,1745,1.3271808624267578
1747257185.9259605,1748,0.8394405841827393
1747257186.1737552,1749,0.40920090675354004
1747257186.4207573,1750,0.35016047954559326
1747257186.6682703,1751,0.1911722868680954
1747257187.159857,1753,0.2679724097251892
1747257187.4059474,1754,0.08901868760585785
1747257188.1455553,1757,2.519648313522339
1747257189.4083498,1762,0.28042709827423096
1747257189.6609147,1763,0.2871439754962921
1747257190.1551304,1765,0.7781177163124084
1747257190.3994296,1766,0.5339676737785339
1747257190.8977597,1768,0.4638044238090515
1747257192.6277342,1775,0.1942797303199768
1747257192.8730676,1776,0.4651794731616974
1747257193.1201472,1777,0.4203532040119171
1747257193.864501,1780,0.17195536196231842
1747257194.110074,1781,0.9261377453804016
1747257194.8506107,1784,1.250339150428772
1747257195.095331,1785,0.2519926428794861
1747257195.3445137,1786,0.370527982711792
1747257195.5901957,1787,0.8515778183937073
1747257196.1006749,1789,0.29674720764160156
1747257196.348132,1790,0.24715867638587952
1747257196.8592994,1792,0.3304322063922882
1747257197.3752933,1794,0.45812758803367615
1747257197.8902752,1796,0.5889140963554382
1747257198.1376657,1797,0.406385600566864
1747257198.8806434,1800,0.5641884803771973
1747257199.3817558,1802,1.1218658685684204
1747257199.6338496,1803,0.39302217960357666
1747257199.8766768,1804,0.3997786343097687
1747257200.849703,1808,1.7796589136123657
1747257201.340116,1810,0.39220738410949707
1747257202.3233166,1814,0.3446933627128601
1747257202.8147326,1816,0.07944757491350174
1747257203.3114197,1818,0.3173007071018219
1747257203.557701,1819,0.3513633906841278
1747257204.5617266,1823,0.7287350296974182
1747257205.335157,1826,0.5564451217651367
1747257205.5876794,1827,2.289222478866577
1747257206.084634,1829,0.8701885342597961
1747257206.340623,1830,1.24163019657135
1747257206.8475232,1832,0.08907228708267212
1747257207.1027682,1833,0.92497718334198
1747257207.3548198,1834,0.12498079985380173
1747257207.8523252,1836,0.12111368030309677
1747257208.1055064,1837,2.2560110092163086
1747257208.3539438,1838,0.8776063919067383
1747257209.8418741,1844,1.7741237878799438
1747257210.0890942,1845,0.3585173189640045
1747257210.3357599,1846,0.45346975326538086
1747257210.588077,1847,1.1358674764633179
1747257210.8433578,1848,0.17070530354976654
1747257211.6149652,1851,1.1908214092254639
1747257212.106406,1853,0.14999015629291534
1747257212.8473682,1856,1.743963599205017
1747257213.831552,1860,2.0411908626556396
1747257214.8256924,1864,0.5364183783531189
1747257215.0722463,1865,0.5333077907562256
1747257215.318963,1866,0.20624138414859772
1747257215.5669408,1867,0.47030073404312134
1747257216.57634,1871,0.14894196391105652
1747257216.8246882,1872,1.2756803035736084
1747257217.0736828,1873,0.34029027819633484
1747257217.3260233,1874,0.1773494929075241
1747257217.5787575,1875,0.2276439368724823
1747257218.0746028,1877,0.324728399515152
1747257218.5699637,1879,0.2436361014842987
1747257218.8172534,1880,0.25693830847740173
1747257219.5508173,1883,0.4442451298236847
1747257219.7919445,1884,0.3535953164100647
1747257220.2813416,1886,0.2347172498703003
1747257220.782264,1888,0.503950297832489
1747257221.275385,1890,0.8678332567214966
1747257221.5217538,1891,0.3058990240097046
1747257222.5083976,1895,0.24533915519714355
1747257223.493705,1899,0.5692127346992493
1747257223.9891973,1901,1.432256817817688
1747257224.240677,1902,0.43103933334350586
1747257225.2262042,1906,0.23270367085933685
1747257225.7151043,1908,0.3370203673839569
1747257225.9601471,1909,0.5379227995872498
1747257226.2077556,1910,0.3667316436767578
1747257226.9508922,1913,0.1979670375585556
1747257227.6893253,1916,0.2008349895477295
1747257228.1804543,1918,0.16249573230743408
1747257229.6641386,1924,0.24321810901165009
1747257229.9153905,1925,0.3040187358856201
1747257230.1695797,1926,1.8688726425170898
1747257230.6660624,1928,0.24618898332118988
1747257230.914621,1929,0.18629446625709534
1747257231.6527407,1932,1.0060088634490967
1747257232.400549,1935,0.31805312633514404
1747257232.6503677,1936,0.277509480714798
1747257233.3962934,1939,0.21330848336219788
1747257233.6503356,1940,0.7243783473968506
1747257233.89644,1941,4.560661315917969
1747257234.1412952,1942,0.45116472244262695
1747257234.8784075,1945,0.0755653828382492
1747257235.3782108,1947,0.5404286980628967
1747257236.115575,1950,0.37535834312438965
1747257236.359875,1951,0.3300972878932953
1747257236.8534138,1953,0.772010862827301
1747257237.590059,1956,0.3932924270629883
1747257238.5944893,1960,0.17802837491035461
1747257238.8437696,1961,0.5260277986526489
1747257239.0912142,1962,0.24730390310287476
1747257239.3394308,1963,0.325930118560791
1747257239.5898273,1964,0.4963022470474243
1747257240.0838025,1966,0.5642793774604797
1747257240.3292637,1967,0.7427353858947754
1747257240.5776477,1968,1.7733697891235352
1747257240.8235457,1969,2.542018175125122
1747257242.3149137,1975,0.8971972465515137
1747257242.8167865,1977,3.150148391723633
1747257243.0646675,1978,0.3242582678794861
1747257243.3230896,1979,0.20950432121753693
1747257243.570792,1980,0.6878660321235657
1747257243.821703,1981,0.2620616853237152
1747257244.0710287,1982,0.5048446655273438
1747257244.318959,1983,0.19509738683700562
1747257244.819283,1985,0.7394647002220154
1747257245.3210151,1987,0.22294996678829193
1747257245.5736897,1988,0.4350127577781677
1747257245.8211231,1989,0.7201126217842102
1747257246.3202329,1991,0.935440182685852
1747257246.5667837,1992,1.3179609775543213
1747257246.813717,1993,0.27023184299468994
1747257247.3141644,1995,0.15624156594276428
1747257248.3123178,1999,0.16294026374816895


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_44_783053-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256750.6316552,0,0.2665717303752899
1747256751.3927436,3,-0.20609475672245026
1747256751.637957,4,24.67852783203125
1747256753.1118143,10,8.688583374023438
1747256753.3562326,11,8.93100357055664
1747256754.0978377,14,11.916471481323242
1747256754.348733,15,-0.9736546277999878
1747256755.0916243,18,-5.405301094055176
1747256755.3383794,19,7.563052654266357
1747256755.5793574,20,-5.2911481857299805
1747256756.0735364,22,20.509593963623047
1747256756.3200758,23,-0.7412114143371582
1747256757.0556836,26,2.8534936904907227
1747256757.303415,27,-10.199150085449219
1747256758.8013005,33,10.334432601928711
1747256759.532222,36,5.803277969360352
1747256759.775062,37,9.559703826904297
1747256760.0212488,38,-3.7032313346862793
1747256760.265395,39,12.30634880065918
1747256760.507953,40,2.4128336906433105
1747256762.2357044,47,0.3236521780490875
1747256762.4874883,48,2.079444408416748
1747256762.7317762,49,0.6523954272270203
1747256763.2210066,51,0.33305031061172485
1747256763.4651408,52,9.37840461730957
1747256763.9572763,54,9.87301254272461
1747256764.6981573,57,1.425229787826538
1747256765.4600003,60,15.81279182434082
1747256765.716082,61,5.753256797790527
1747256765.9726188,62,-8.039725303649902
1747256766.2267041,63,1.306391716003418
1747256766.720132,65,1.35905921459198
1747256766.9642463,66,4.821400165557861
1747256767.2095647,67,3.555086135864258
1747256767.4603047,68,-5.784542083740234
1747256767.961588,70,1.1340255737304688
1747256768.2042015,71,1.8513355255126953
1747256769.67852,77,-4.492961883544922
1747256770.1766415,79,1.2418897151947021
1747256770.4249213,80,29.01886749267578
1747256770.9162369,82,51.04084014892578
1747256771.164212,83,0.7581507563591003
1747256771.6550777,85,0.9404990077018738
1747256772.6453094,89,0.47491922974586487
1747256772.8998065,90,15.171945571899414
1747256774.1555088,95,51.288047790527344
1747256775.1393876,99,5.710430145263672
1747256775.3816829,100,2.3214430809020996
1747256776.1234167,103,2.620415687561035
1747256776.8672988,106,3.1930768489837646
1747256777.1242929,107,39.908660888671875
1747256777.6483157,109,9.032639503479004
1747256778.9540236,114,0.9707319736480713
1747256779.4689367,116,3.5658111572265625
1747256780.8018022,121,1.3660228252410889
1747256781.8150406,125,49.10177230834961
1747256782.0667186,126,0.8962074518203735
1747256782.5680993,128,0.49809378385543823
1747256783.0860908,130,1.4378637075424194
1747256783.338181,131,7.059484004974365
1747256783.5924718,132,4.580829620361328
1747256784.5940886,136,2.941551685333252
1747256784.8404403,137,2.329597234725952
1747256786.3406217,143,1.0336437225341797
1747256786.5861187,144,28.44266700744629
1747256787.0901456,146,10.602246284484863
1747256787.3435738,147,8.753052711486816
1747256788.085975,150,26.187652587890625
1747256789.8128996,157,1.9603275060653687
1747256790.3126383,159,2.1263420581817627
1747256790.5628655,160,2.1368954181671143
1747256791.0633917,162,9.436861991882324
1747256791.5580964,164,27.958984375
1747256792.065091,166,6.0934834480285645
1747256793.0670228,170,3.5108566284179688
1747256793.3210187,171,3.141281843185425
1747256793.580271,172,58.445743560791016
1747256794.3301644,175,3.726929187774658
1747256794.5772147,176,7.716739654541016
1747256794.8245804,177,0.854690432548523
1747256795.0747786,178,2.979072332382202
1747256795.5651207,180,7.2063775062561035
1747256795.8187513,181,2.613417863845825
1747256796.5737636,184,2.2813680171966553
1747256796.8223343,185,1.453749179840088
1747256797.070274,186,1.7645384073257446
1747256797.8323326,189,16.803882598876953
1747256798.081095,190,1.6335021257400513
1747256798.3333054,191,2.8519649505615234
1747256798.5876052,192,3.46330189704895
1747256799.3420818,195,1.926335096359253
1747256800.3404524,199,1.4494211673736572
1747256800.5993195,200,1.1932052373886108
1747256801.0965135,202,4.983884811401367
1747256801.3450959,203,9.278702735900879
1747256801.5942657,204,0.8735331296920776
1747256801.8381646,205,0.42753341794013977
1747256802.3369439,207,3.238722801208496
1747256802.8391967,209,2.109349012374878
1747256803.3409617,211,1.888207197189331
1747256803.8396535,213,30.89400863647461
1747256804.3373828,215,0.8191217184066772
1747256804.5842593,216,-1.4093973636627197
1747256805.078587,218,5.836797714233398
1747256805.326664,219,12.863445281982422
1747256805.5770774,220,3.682147979736328
1747256805.8265626,221,0.45650094747543335
1747256806.072131,222,3.8259518146514893
1747256806.5664735,224,1.8683741092681885
1747256806.812683,225,1.0553287267684937
1747256807.797185,229,0.2753094434738159
1747256809.296925,235,6.737076759338379
1747256809.7899203,237,16.65949058532715
1747256810.0362053,238,19.487245559692383
1747256810.2809453,239,15.51329517364502
1747256810.7787886,241,31.066665649414062
1747256811.0290837,242,0.5983858704566956
1747256811.5357766,244,7.771971702575684
1747256811.7848144,245,6.940742015838623
1747256812.0332203,246,-3.7519521713256836
1747256812.2797077,247,16.533763885498047
1747256813.529185,252,0.4336291253566742
1747256813.7810042,253,40.37460708618164
1747256814.0285244,254,6.994988441467285
1747256814.7680006,257,2.6455283164978027
1747256815.0196583,258,3.4758849143981934
1747256815.2682824,259,11.501073837280273
1747256815.5176637,260,1.071792483329773
1747256816.0080273,262,7.1495490074157715
1747256818.0310488,270,5.201338768005371
1747256818.2811613,271,1.6131620407104492
1747256819.0305607,274,4.764255046844482
1747256819.2787757,275,0.6454929709434509
1747256819.5271933,276,9.269368171691895
1747256820.0312126,278,1.241672158241272
1747256820.5350676,280,4.3774614334106445
1747256821.038942,282,15.203938484191895
1747256821.2901638,283,0.2387867122888565
1747256821.7956648,285,1.0181796550750732
1747256822.296096,287,3.9807047843933105
1747256822.5524902,288,1.41476571559906
1747256823.0483267,290,1.313974380493164
1747256824.3101506,295,19.212438583374023
1747256824.5622022,296,0.25173652172088623
1747256824.8065808,297,35.82892990112305
1747256825.055816,298,5.985761642456055
1747256826.5382915,304,6.1469197273254395
1747256827.0339777,306,1.6004122495651245
1747256827.5354106,308,1.3749467134475708
1747256827.7821505,309,2.480565071105957
1747256828.5241842,312,10.909624099731445
1747256828.7771156,313,6.273326873779297
1747256829.5265665,316,3.1567656993865967
1747256830.0172417,318,10.637968063354492
1747256830.2618406,319,13.871360778808594
1747256831.0220048,322,6.949005126953125
1747256831.525224,324,2.455698013305664
1747256832.783244,329,1.0724831819534302
1747256833.039876,330,1.0027042627334595
1747256833.285563,331,5.34545373916626
1747256833.5338817,332,0.6277282238006592
1747256834.7784116,337,1.1202582120895386
1747256835.0236232,338,1.2313069105148315
1747256835.5369885,340,2.030740976333618
1747256836.2909186,343,-0.35167521238327026
1747256836.5415475,344,-0.0359417088329792
1747256836.7879348,345,0.9880656003952026
1747256837.0348296,346,2.4365382194519043
1747256837.5369725,348,5.80097770690918
1747256838.0282128,350,2.2989611625671387
1747256838.520699,352,2.0515706539154053
1747256838.7730086,353,7.799047946929932
1747256839.0168192,354,0.2978181540966034
1747256840.016453,358,0.32382142543792725
1747256840.526905,360,3.807952404022217
1747256841.027009,362,1.0030609369277954
1747256841.2769504,363,1.0412718057632446
1747256841.5314465,364,4.534308910369873
1747256841.7915976,365,4.691885948181152
1747256842.044527,366,1.0032603740692139
1747256842.2960536,367,2.7861576080322266
1747256842.5470533,368,0.9848196506500244
1747256844.0377085,374,2.216658592224121
1747256844.8024201,377,-0.32451289892196655
1747256845.0535135,378,11.17780590057373
1747256846.8113387,385,7.948965549468994
1747256847.0632432,386,2.093630313873291
1747256848.0829346,390,1.0375771522521973
1747256848.3301084,391,12.051509857177734
1747256848.5844235,392,0.8177895545959473
1747256848.8299143,393,3.402024507522583
1747256849.0842557,394,8.410853385925293
1747256849.331496,395,-1.095131516456604
1747256849.5812912,396,0.027246566489338875
1747256849.831097,397,0.5120980739593506
1747256850.0899055,398,5.984168529510498
1747256850.3463776,399,19.09975242614746
1747256850.846447,401,2.521923780441284
1747256851.1006193,402,0.594403088092804
1747256851.5942855,404,1.856784701347351
1747256852.5822067,408,4.6265668869018555
1747256852.8352275,409,8.631744384765625
1747256853.5914555,412,0.6600340604782104
1747256853.8397474,413,3.6280550956726074
1747256854.0880108,414,0.08636993169784546
1747256854.3365052,415,2.350914716720581
1747256855.0784426,418,0.36992019414901733
1747256855.8416023,421,8.434017181396484
1747256856.0952337,422,3.69270920753479
1747256856.8380299,425,2.4573042392730713
1747256857.0841444,426,6.031360149383545
1747256858.0752752,430,0.43568697571754456
1747256858.3219113,431,0.14880961179733276
1747256859.0742311,434,0.6934183239936829
1747256859.3195872,435,0.44693660736083984
1747256859.570111,436,25.778911590576172
1747256859.8269064,437,0.38710886240005493
1747256860.0738885,438,2.4418864250183105
1747256860.3195522,439,0.6156212687492371
1747256860.5706737,440,8.824862480163574
1747256860.8178194,441,20.298738479614258
1747256861.315534,443,2.721057176589966
1747256861.5641403,444,8.494413375854492
1747256861.8195055,445,16.707189559936523
1747256862.0749552,446,0.8910646438598633
1747256863.0762868,450,7.602602958679199
1747256863.3226857,451,9.118597030639648
1747256863.5720456,452,0.2976340651512146
1747256863.8270845,453,0.5606018900871277
1747256864.083117,454,16.04966926574707
1747256864.5752573,456,29.541881561279297
1747256865.0651999,458,2.1292240619659424
1747256865.5532062,460,9.715859413146973
1747256865.8057547,461,2.519683837890625
1747256866.550109,464,1.5813379287719727
1747256866.7968426,465,9.2249116897583
1747256867.048757,466,24.562210083007812
1747256867.5498908,468,20.84394073486328
1747256868.0441306,470,9.341331481933594
1747256869.0425706,474,-1.4602326154708862
1747256869.2954762,475,7.753718376159668
1747256870.0553014,478,3.0012967586517334
1747256870.305732,479,-6.2375030517578125
1747256870.5540352,480,2.6214442253112793
1747256870.806385,481,5.409454822540283
1747256871.056568,482,2.7901782989501953
1747256871.3044474,483,2.60329270362854
1747256871.551014,484,-3.1955816745758057
1747256872.045938,486,15.41858196258545
1747256872.2947738,487,4.04423189163208
1747256872.5436466,488,15.189794540405273
1747256872.7977245,489,3.442216157913208
1747256873.2967007,491,4.468164920806885
1747256874.0579734,494,-6.909999370574951
1747256875.0433347,498,2.0213871002197266
1747256875.8017805,501,1.668290615081787
1747256876.0540755,502,2.6079037189483643
1747256876.2993524,503,1.3117096424102783
1747256877.0460386,506,4.228872299194336
1747256877.5444188,508,6.466203689575195
1747256877.7943425,509,0.6964307427406311
1747256878.0454338,510,1.5722824335098267
1747256878.2943115,511,1.5410083532333374
1747256878.5509038,512,0.9850447773933411
1747256878.8053405,513,-1.820693016052246
1747256879.05168,514,9.862083435058594
1747256879.7869387,517,1.998940110206604
1747256880.0321627,518,1.0491855144500732
1747256880.280291,519,1.3412688970565796
1747256880.5240924,520,0.9492535591125488
1747256881.262145,523,11.396095275878906
1747256882.986076,530,29.363666534423828
1747256883.7314968,533,18.161518096923828
1747256883.9780114,534,9.66250991821289
1747256884.4795978,536,5.058939456939697
1747256884.72911,537,2.0658442974090576
1747256884.975069,538,1.1747621297836304
1747256885.2261004,539,4.074113368988037
1747256885.4793704,540,1.1728472709655762
1747256885.965953,542,1.349988579750061
1747256886.2084,543,8.657182693481445
1747256886.4506106,544,1.952787160873413
1747256886.9366164,546,-0.035441260784864426
1747256887.1786437,547,2.9712181091308594
1747256887.9149902,550,3.3236992359161377
1747256888.4088295,552,0.7867236137390137
1747256888.9008992,554,-0.10654755681753159
1747256889.1460488,555,7.754521369934082
1747256889.395149,556,12.894233703613281
1747256890.9021873,562,8.223203659057617
1747256891.1503148,563,-4.349208831787109
1747256891.402334,564,2.279581069946289
1747256892.3963702,568,4.3701653480529785
1747256893.1412783,571,21.95148468017578
1747256893.63678,573,1.0563935041427612
1747256894.3857343,576,0.5853114128112793
1747256895.384282,580,3.366213083267212
1747256896.371469,584,2.362240791320801
1747256896.616381,585,6.494328498840332
1747256896.8593884,586,2.4267773628234863
1747256897.351298,588,5.371299743652344
1747256897.856919,590,-2.928326368331909
1747256898.1193721,591,8.211647987365723
1747256898.3806956,592,2.7735681533813477
1747256898.8878782,594,4.717989444732666
1747256899.386222,596,-0.6332657337188721
1747256899.660351,597,2.5970637798309326
1747256899.9227827,598,4.895930767059326
1747256900.1772072,599,4.247985363006592
1747256900.7008274,601,0.713447093963623
1747256900.963337,602,1.3236541748046875
1747256901.2199662,603,2.9591164588928223
1747256901.7220542,605,5.840545177459717
1747256902.4884214,608,2.23039174079895
1747256903.0003917,610,0.8101598024368286
1747256903.7698908,613,0.16922715306282043
1747256904.0381258,614,10.168798446655273
1747256904.5488431,616,2.6386263370513916
1747256905.0588331,618,1.306243896484375
1747256905.555506,620,11.397830963134766
1747256906.051915,622,0.5314951539039612
1747256906.3007078,623,6.409284591674805
1747256907.0447278,626,5.660391330718994
1747256907.5412068,628,-4.518466949462891
1747256907.7919006,629,3.60123610496521
1747256908.7926202,633,4.054361343383789
1747256909.2922356,635,6.226314544677734
1747256909.7870376,637,8.325019836425781
1747256910.525804,640,1.17060387134552
1747256910.7717519,641,2.249192237854004
1747256911.018118,642,2.717193126678467
1747256911.267116,643,2.6490368843078613
1747256911.526629,644,-1.0013031959533691
1747256911.7807777,645,4.611472129821777
1747256912.7816234,649,1.312027096748352
1747256913.2790515,651,3.6347100734710693
1747256913.5259476,652,2.3569111824035645
1747256913.7751493,653,1.3676364421844482
1747256914.0207012,654,0.7658147811889648
1747256914.2718573,655,-0.06957287341356277
1747256915.0218582,658,1.7480862140655518
1747256915.2687697,659,5.834793567657471
1747256915.5114706,660,3.0667948722839355
1747256917.211775,667,0.7139908671379089
1747256917.943823,670,2.758892059326172
1747256919.184866,675,0.5075370073318481
1747256919.4403422,676,1.3093922138214111
1747256919.6838639,677,0.1484256386756897
1747256920.417293,680,2.06260347366333
1747256920.9010527,682,0.8962763547897339
1747256921.1432424,683,0.6354103088378906
1747256921.388897,684,0.11780336499214172
1747256922.1279233,687,1.4492791891098022
1747256923.4139423,692,0.9175419807434082
1747256923.9194136,694,3.8706932067871094
1747256924.171142,695,15.538707733154297
1747256924.4175816,696,8.268945693969727
1747256924.6643093,697,2.1715312004089355
1747256925.1595845,699,3.170989751815796
1747256925.898319,702,0.5640180110931396
1747256926.1539686,703,1.7249133586883545
1747256926.6494515,705,2.6478848457336426
1747256927.6430025,709,0.4730016589164734
1747256927.8904164,710,0.9657109975814819
1747256928.3817444,712,0.5607530474662781
1747256929.122371,715,0.552098274230957
1747256929.619924,717,0.8807575106620789
1747256930.1100144,719,2.8895368576049805
1747256930.3558226,720,0.9893704652786255
1747256930.6005173,721,4.877206802368164
1747256931.1029534,723,2.8872129917144775
1747256931.601671,725,-0.09063683450222015
1747256931.848424,726,5.333252429962158
1747256932.0950234,727,0.40168488025665283
1747256932.3423746,728,1.848541498184204
1747256932.5863194,729,6.997972011566162
1747256933.0752125,731,1.2495983839035034
1747256933.3267686,732,3.1595773696899414
1747256933.5723035,733,3.590461015701294
1747256934.8011334,738,1.2384166717529297
1747256935.047855,739,0.9670704007148743
1747256935.2925484,740,4.843785762786865
1747256935.7843034,742,-0.020442865788936615
1747256936.0338247,743,4.291977405548096
1747256936.286695,744,-0.1018628180027008
1747256936.5371697,745,2.935033082962036
1747256938.2705326,752,8.303091049194336
1747256939.0238702,755,1.8796820640563965
1747256939.280849,756,0.11274847388267517
1747256939.7884147,758,1.3486708402633667
1747256941.0399792,763,0.7677760124206543
1747256941.2892742,764,3.4278316497802734
1747256941.5356643,765,0.2083008885383606
1747256942.2931235,768,4.100184917449951
1747256942.6244001,769,1.3247448205947876
1747256943.36427,772,-0.15617746114730835
1747256943.609392,773,1.7776920795440674
1747256944.1023674,775,2.9353623390197754
1747256944.3524513,776,-0.17355234920978546
1747256944.8399556,778,2.8034238815307617
1747256945.0848958,779,8.782439231872559
1747256945.3353088,780,1.6314034461975098
1747256945.5799406,781,2.212045431137085
1747256945.827469,782,-0.2760777175426483
1747256947.3301532,788,1.7457269430160522
1747256947.5777564,789,4.327456474304199
1747256948.0803857,791,0.3613344430923462
1747256948.597839,793,4.869781494140625
1747256949.09527,795,3.8677587509155273
1747256949.3402412,796,2.000645637512207
1747256950.0818748,799,4.483211994171143
1747256950.3287356,800,0.7312051057815552
1747256951.3145583,804,3.3244643211364746
1747256951.5609462,805,0.6899636387825012
1747256951.8088799,806,2.295163154602051
1747256952.0551097,807,8.1029634475708
1747256952.8082383,810,4.760768890380859
1747256953.5473542,813,3.749103307723999
1747256954.7937458,818,4.650627136230469
1747256955.042339,819,2.4042763710021973
1747256955.5387566,821,42.52425765991211
1747256955.785934,822,1.663899302482605
1747256956.033114,823,0.6350883841514587
1747256956.5269952,825,4.2452497482299805
1747256956.778885,826,0.6765863299369812
1747256957.0238326,827,3.865924835205078
1747256957.2713556,828,3.9561381340026855
1747256958.2595787,832,1.1632046699523926
1747256958.506289,833,0.5233615636825562
1747256959.0036519,835,1.2956020832061768
1747256959.252403,836,2.7963054180145264
1747256959.5029674,837,2.3132615089416504
1747256959.9981542,839,0.9359970688819885
1747256960.2450652,840,4.0383172035217285
1747256960.9909694,843,2.258558511734009
1747256961.4915454,845,1.30527663230896
1747256962.736019,850,2.6326491832733154
1747256962.9823146,851,2.495837688446045
1747256963.7244897,854,0.8907390236854553
1747256964.4523742,857,3.018044948577881
1747256965.1808665,860,1.779833436012268
1747256965.6639564,862,2.244556427001953
1747256966.4040592,865,0.6280151009559631
1747256966.6535327,866,1.044510841369629
1747256967.6490533,870,16.861351013183594
1747256967.9022722,871,7.5200910568237305
1747256970.414821,881,2.8314173221588135
1747256970.9131768,883,2.163390636444092
1747256971.162375,884,4.930141448974609
1747256971.407926,885,2.109053134918213
1747256971.6588697,886,1.082645058631897
1747256972.1465206,888,2.548738718032837
1747256972.6409886,890,1.1800236701965332
1747256973.1351228,892,3.0827741622924805
1747256973.873855,895,0.42373746633529663
1747256974.3647838,897,0.14001315832138062
1747256974.6176233,898,1.3014793395996094
1747256975.3689528,901,0.8575010895729065
1747256975.6153991,902,1.0111308097839355
1747256976.1225982,904,1.3283205032348633
1747256976.6319053,906,2.74790096282959
1747256976.8800724,907,1.2633237838745117
1747256977.126708,908,0.466250479221344
1747256977.6298892,910,1.4073978662490845
1747256977.8779976,911,1.5040698051452637
1747256978.6285634,914,10.264204025268555
1747256979.611305,918,0.884598970413208
1747256979.8538806,919,1.1839332580566406
1747256980.3497987,921,0.5069187879562378
1747256980.841561,923,0.3646962344646454
1747256981.8215814,927,0.3593679666519165
1747256982.0710247,928,0.20757755637168884
1747256982.3228445,929,1.2230075597763062
1747256982.5669777,930,0.34661781787872314
1747256982.812794,931,4.572309970855713
1747256983.0596056,932,1.45820951461792
1747256983.3194172,933,1.884394884109497
1747256983.835201,935,2.424421548843384
1747256984.8602805,939,4.867271423339844
1747256985.3779664,941,1.718996286392212
1747256985.6271434,942,0.06814462691545486
1747256986.3741305,945,1.3862359523773193
1747256987.3715422,949,1.5721604824066162
1747256988.1239312,952,2.227479934692383
1747256988.6170652,954,2.067058563232422
1747256988.859878,955,0.9881020188331604
1747256989.1049135,956,1.2916865348815918
1747256990.0926137,960,2.094695806503296
1747256990.5888436,962,5.4315667152404785
1747256990.836757,963,2.1726126670837402
1747256991.086636,964,0.9591833353042603
1747256991.3295803,965,1.3613131046295166
1747256991.8196476,967,2.70444917678833
1747256992.0654814,968,1.7421605587005615
1747256992.8072572,971,0.6069587469100952
1747256994.0649395,976,2.0608088970184326
1747256994.585947,978,2.324995756149292
1747256994.8380928,979,1.3253544569015503
1747256995.3342848,981,0.6907451152801514
1747256995.5832703,982,4.337582111358643
1747256996.5680397,986,1.8256185054779053
1747256997.0633068,988,0.4266900420188904
1747256997.3072605,989,4.653808116912842
1747256997.5527475,990,2.5868191719055176
1747256998.0430517,992,5.288674831390381
1747256998.5380187,994,1.014176607131958
1747256998.7889402,995,0.30256137251853943
1747256999.0367696,996,1.313340425491333
1747256999.5319214,998,1.6263337135314941
1747256999.782596,999,1.9401979446411133
1747257000.2760503,1001,1.9807769060134888
1747257000.5270867,1002,1.9032807350158691
1747257000.7731812,1003,1.8031506538391113
1747257001.0213811,1004,1.6364096403121948
1747257001.2683141,1005,12.612009048461914
1747257001.521091,1006,2.2334721088409424
1747257002.7945235,1011,1.8821649551391602
1747257003.2901645,1013,2.7247977256774902
1747257003.7874641,1015,0.9225456714630127
1747257004.0379984,1016,1.4817049503326416
1747257004.2852564,1017,1.8185721635818481
1747257005.5186315,1022,1.6928434371948242
1747257006.5042872,1026,3.279648780822754
1747257006.994514,1028,1.7848231792449951
1747257007.242075,1029,1.5346087217330933
1747257008.7237315,1035,2.7549057006835938
1747257008.9738247,1036,2.2988317012786865
1747257009.2255,1037,1.378705382347107
1747257009.4928188,1038,1.5176349878311157
1747257009.7404037,1039,1.0304213762283325
1747257010.7364917,1043,0.7504843473434448
1747257011.2398293,1045,1.204694390296936
1747257011.4923248,1046,5.460359573364258
1747257012.9904256,1052,0.8394622802734375
1747257013.2398388,1053,1.8173950910568237
1747257013.9900572,1056,5.2316575050354
1747257014.4830775,1058,1.0736100673675537
1747257014.7291663,1059,0.5013508200645447
1747257014.9771574,1060,1.0782451629638672
1747257015.4679234,1062,0.8485925197601318
1747257016.1977477,1065,1.7951260805130005
1747257016.447737,1066,3.7357676029205322
1747257016.69673,1067,1.2825852632522583
1747257017.193983,1069,0.741115927696228
1747257017.4348152,1070,3.958000898361206
1747257017.6767478,1071,0.6404088735580444
1747257017.918393,1072,2.0726752281188965
1747257018.1627457,1073,0.6269158124923706
1747257018.405779,1074,0.5435429215431213
1747257019.138906,1077,5.030472755432129
1747257019.3827894,1078,10.294225692749023
1747257019.8742123,1080,1.3290278911590576
1747257020.1221898,1081,1.1404825448989868
1747257020.3704226,1082,0.7933543920516968
1747257021.1148598,1085,1.4477752447128296
1747257021.3640857,1086,7.005581855773926
1747257021.6121764,1087,1.604463815689087
1747257022.589834,1091,1.6017417907714844
1747257022.8343284,1092,9.46470832824707
1747257023.0786722,1093,1.3170658349990845
1747257024.2982082,1098,0.46867483854293823
1747257024.7938309,1100,0.518009603023529
1747257025.2899377,1102,0.7611734867095947
1747257025.5371282,1103,1.1435190439224243
1747257025.782073,1104,0.9160259366035461
1747257026.5353293,1107,1.7921454906463623
1747257026.7860553,1108,1.9956791400909424
1747257027.0474637,1109,1.1699895858764648
1747257027.3076,1110,-0.1660713255405426
1747257027.557835,1111,1.5922026634216309
1747257027.8060508,1112,1.2352416515350342
1747257028.052516,1113,1.3109683990478516
1747257028.2980769,1114,1.5127195119857788
1747257028.79377,1116,0.4926398992538452
1747257029.5282166,1119,1.5626376867294312
1747257030.0145385,1121,1.3260540962219238
1747257030.2637515,1122,2.9199442863464355
1747257031.0083964,1125,1.0153063535690308
1747257031.2527304,1126,0.8943358659744263
1747257031.744403,1128,0.5874199271202087
1747257031.9894452,1129,1.4570236206054688
1747257032.23424,1130,1.2187508344650269
1747257032.4820275,1131,0.5537214875221252
1747257032.726617,1132,2.4646754264831543
1747257033.214668,1134,1.015977382659912
1747257033.4591122,1135,0.830081045627594
1747257033.7036097,1136,2.2910165786743164
1747257034.4614775,1139,2.051299810409546
1747257035.2111082,1142,0.5958860516548157
1747257035.9473298,1145,0.6748029589653015
1747257036.1927001,1146,1.275020718574524
1747257036.678968,1148,1.5203075408935547
1747257036.9278767,1149,1.6915088891983032
1747257037.176306,1150,1.4592610597610474
1747257037.4224765,1151,0.525698721408844
1747257037.669597,1152,1.379677176475525
1747257037.9147766,1153,1.0560801029205322
1747257038.407732,1155,1.0682259798049927
1747257039.6419783,1160,1.1211903095245361
1747257040.1501791,1162,1.2805757522583008
1747257040.6436806,1164,4.569869518280029
1747257041.1359062,1166,0.8954381942749023
1747257041.3828092,1167,0.7331942915916443
1747257042.865171,1173,8.266273498535156
1747257043.1125476,1174,1.7929456233978271
1747257043.6060152,1176,1.312549352645874
1747257043.8514066,1177,0.8647525310516357
1747257044.0964093,1178,1.9659337997436523
1747257045.1298842,1182,1.6917847394943237
1747257045.6313593,1184,0.9623879790306091
1747257046.1337657,1186,1.760693073272705
1747257046.6415622,1188,2.512822389602661
1747257046.8922343,1189,1.2312020063400269
1747257047.1537733,1190,0.6128361225128174
1747257047.9206276,1193,0.5283291339874268
1747257048.1681743,1194,1.7621185779571533
1747257048.4177897,1195,0.7374997138977051
1747257048.9124815,1197,1.2310887575149536
1747257049.162456,1198,4.118163108825684
1747257049.9062827,1201,2.3123738765716553
1747257050.151892,1202,0.3466247320175171
1747257050.899295,1205,4.264244556427002
1747257051.1543007,1206,1.1117725372314453
1747257051.404243,1207,0.9653406739234924
1747257051.9072313,1209,2.205888032913208
1747257052.922502,1213,2.0233354568481445
1747257053.1688745,1214,1.5623180866241455
1747257053.4235756,1215,1.0418267250061035
1747257053.9248393,1217,1.354122281074524
1747257054.179091,1218,0.5013599395751953
1747257055.459266,1223,1.4900462627410889
1747257055.9633713,1225,7.301154136657715
1747257056.7101665,1228,0.9800450801849365
1747257056.9597013,1229,2.3580739498138428
1747257057.7066133,1232,4.000634670257568
1747257057.9536,1233,1.8883198499679565
1747257059.1908386,1238,1.485310673713684
1747257059.693752,1240,0.7315376996994019
1747257059.9394295,1241,5.306844234466553
1747257060.1886234,1242,2.6261279582977295
1747257060.436324,1243,9.914413452148438
1747257060.6845648,1244,0.47056490182876587
1747257060.932881,1245,2.7473196983337402
1747257061.1785853,1246,5.296444892883301
1747257061.922198,1249,1.9184993505477905
1747257062.172131,1250,2.130958318710327
1747257062.4212008,1251,5.673410415649414
1747257062.669791,1252,6.89448881149292
1747257063.1618443,1254,1.20627760887146
1747257063.6593685,1256,0.8610764145851135
1747257063.9049692,1257,1.2056885957717896
1747257064.6587055,1260,2.2520337104797363
1747257064.90624,1261,1.2627880573272705
1747257065.641013,1264,3.034517288208008
1747257066.3741813,1267,1.8915915489196777
1747257067.342648,1271,0.375674307346344
1747257068.5630448,1276,1.547224998474121
1747257068.8056846,1277,1.233767032623291
1747257069.0480456,1278,0.5660603642463684
1747257070.0401964,1282,1.8065094947814941
1747257070.7790997,1285,0.736023485660553
1747257072.024999,1290,0.06089417636394501
1747257072.7676122,1293,0.8689966201782227
1747257073.5187132,1296,2.8465805053710938
1747257074.0153527,1298,1.4728258848190308
1747257074.2658184,1299,5.526674270629883
1747257075.0218658,1302,0.5747798085212708
1747257076.0342185,1306,1.388823390007019
1747257077.039752,1310,1.3375465869903564
1747257078.0326474,1314,2.2438530921936035
1747257078.2828066,1315,0.8909797072410583
1747257079.5341601,1320,2.3190698623657227
1747257080.050827,1322,0.23918244242668152
1747257080.306319,1323,1.98587965965271
1747257080.8101506,1325,2.555631637573242
1747257081.0594842,1326,0.9685025215148926
1747257081.56585,1328,1.764601230621338
1747257083.3026044,1335,5.547353744506836
1747257085.5025904,1344,1.604439616203308
1747257085.7482193,1345,0.5319675207138062
1747257086.240609,1347,2.0088794231414795
1747257086.4848616,1348,0.9518258571624756
1747257087.2223067,1351,0.9609401822090149
1747257087.472828,1352,10.560262680053711
1747257087.9662318,1354,11.862865447998047
1747257088.9548626,1358,0.4011201560497284
1747257089.445686,1360,4.3716535568237305
1747257090.448205,1364,2.539971113204956
1747257090.6942816,1365,5.198773384094238
1747257090.9403493,1366,2.018101692199707
1747257091.1972296,1367,3.156754732131958
1747257091.4403312,1368,0.4341682195663452
1747257092.4337718,1372,1.5517985820770264
1747257092.680435,1373,0.35780730843544006
1747257093.1729326,1375,0.969111979007721
1747257093.421883,1376,2.332033395767212
1747257094.4183815,1380,0.653762698173523
1747257095.6732216,1385,1.4569416046142578
1747257095.9220161,1386,0.8246513605117798
1747257096.8984911,1390,0.6200004816055298
1747257097.6272655,1393,1.4222360849380493
1747257098.3650093,1396,0.37486356496810913
1747257098.6151874,1397,0.9160455465316772
1747257099.1120276,1399,2.8991386890411377
1747257099.3627,1400,2.1467251777648926
1747257100.1005604,1403,32.49277114868164
1747257100.593146,1405,0.13572339713573456
1747257102.5872495,1413,5.683370113372803
1747257103.3269744,1416,1.6232187747955322
1747257103.570837,1417,2.301593065261841
1747257104.069549,1419,1.6547811031341553
1747257104.5604336,1421,1.0267562866210938
1747257104.8065283,1422,2.6384835243225098
1747257107.026573,1431,0.9069103002548218
1747257107.2698128,1432,2.4579644203186035
1747257108.2468503,1436,1.6903936862945557
1747257108.747221,1438,2.0700058937072754
1747257108.9920094,1439,2.736910343170166
1747257109.2360446,1440,1.2196986675262451
1747257109.480621,1441,1.4989019632339478
1747257110.217235,1444,0.6937073469161987
1747257110.7108183,1446,1.9262709617614746
1747257110.9644523,1447,1.728534460067749
1747257111.2071972,1448,1.0398920774459839
1747257111.4536543,1449,38.767616271972656
1747257111.6945767,1450,2.399918556213379
1747257111.936974,1451,0.946276068687439
1747257112.1891475,1452,0.7207807898521423
1747257112.6871877,1454,0.9883522987365723
1747257112.9390655,1455,0.7487452626228333
1747257113.188749,1456,2.6440396308898926
1747257113.4386125,1457,2.832038164138794
1747257113.685586,1458,0.5404605865478516
1747257113.927809,1459,1.0442776679992676
1747257114.1732042,1460,0.5208126306533813
1747257114.418597,1461,0.5834596157073975
1747257114.9060779,1463,2.5717945098876953
1747257116.748415,1470,2.747661828994751
1747257117.5088282,1473,0.6314235329627991
1747257117.7573345,1474,1.6883370876312256
1747257118.2540734,1476,0.8348528146743774
1747257118.502334,1477,0.6314167976379395
1747257119.495723,1481,2.472318410873413
1747257119.7466497,1482,0.6285930871963501
1747257119.995988,1483,14.236906051635742
1747257121.0029988,1487,1.6772675514221191
1747257121.246164,1488,0.819223165512085
1747257121.4936588,1489,1.2607736587524414
1747257121.740346,1490,1.6064382791519165
1747257121.991087,1491,2.1476120948791504
1747257122.484366,1493,2.0185389518737793
1747257122.7369614,1494,0.8568776845932007
1747257123.7200606,1498,0.8960610628128052
1747257123.9725401,1499,1.3336563110351562
1747257124.219265,1500,1.4019181728363037
1747257124.7109652,1502,1.7716987133026123
1747257125.4538996,1505,7.625823497772217
1747257126.4502795,1509,2.965367317199707
1747257126.699186,1510,0.9570983052253723
1747257126.948968,1511,0.17078998684883118
1747257127.442115,1513,0.3893129229545593
1747257127.9338639,1515,3.3807969093322754
1747257128.179146,1516,3.443726062774658
1747257129.9234517,1523,1.70224928855896
1747257130.6737797,1526,3.627147674560547
1747257131.17231,1528,1.4322052001953125
1747257132.6615133,1534,1.5284101963043213
1747257133.4083483,1537,5.1010589599609375
1747257133.6566396,1538,1.279968500137329
1747257134.4120207,1541,0.87326979637146
1747257135.419491,1545,7.30400276184082
1747257135.9159367,1547,0.9406899809837341
1747257136.170211,1548,8.466864585876465
1747257136.9122744,1551,1.1248098611831665
1747257137.1644218,1552,1.577481746673584
1747257137.4151804,1553,1.5725935697555542
1747257137.9259813,1555,1.3570140600204468
1747257138.430652,1557,0.6237576007843018
1747257139.6755114,1562,1.3153977394104004
1747257140.1712933,1564,0.7615176439285278
1747257140.4253335,1565,0.7361575961112976
1747257140.6749086,1566,0.6403862237930298
1747257141.1720266,1568,1.0761743783950806
1747257141.6738687,1570,4.002429008483887
1747257141.9298708,1571,0.622051477432251
1747257142.1791534,1572,4.358281135559082
1747257142.4233437,1573,1.2543939352035522
1747257143.1525059,1576,1.2559622526168823
1747257143.6389291,1578,2.626774311065674
1747257143.8818197,1579,2.0945980548858643
1747257144.1296113,1580,1.1921242475509644
1747257144.3814263,1581,3.961062431335449
1747257144.626769,1582,48.71416091918945
1747257145.3571768,1585,2.766446828842163
1747257146.5737162,1590,1.8576304912567139
1747257147.7984524,1595,1.0626226663589478
1747257148.048586,1596,3.3048667907714844
1747257148.3000712,1597,1.3965561389923096
1747257149.3035834,1601,1.5754835605621338
1747257149.5543754,1602,0.24965769052505493
1747257149.801794,1603,1.467658519744873
1747257151.5528898,1610,3.623530864715576
1747257151.8014073,1611,19.14834213256836
1747257152.2974687,1613,36.91407775878906
1747257152.5447323,1614,1.0632069110870361
1747257153.0374343,1616,1.4646387100219727
1747257154.0526507,1620,2.507758140563965
1747257154.5560694,1622,1.0399143695831299
1747257155.0662067,1624,2.0743205547332764
1747257155.5738711,1626,2.778956651687622
1747257155.8278592,1627,1.8424689769744873
1747257156.8282092,1631,13.296870231628418
1747257157.8288434,1635,0.613231360912323
1747257158.0824645,1636,2.9254074096679688
1747257158.3294113,1637,1.9840158224105835
1747257158.578059,1638,2.189089775085449
1747257159.0697174,1640,2.3976902961730957
1747257159.3193305,1641,6.447858810424805
1747257160.5484593,1646,0.544666588306427
1747257160.7977622,1647,1.0938324928283691
1747257161.294718,1649,1.5859901905059814
1747257161.7935312,1651,1.5150724649429321
1747257162.0407674,1652,1.8210656642913818
1747257162.2843115,1653,1.5097482204437256
1747257162.5351582,1654,1.048602819442749
1747257163.026626,1656,2.089660406112671
1747257163.5152674,1658,3.506293296813965
1747257164.5058503,1662,1.9698452949523926
1747257165.0101953,1664,1.886033535003662
1747257165.5232744,1666,2.895646572113037
1747257166.2882504,1669,1.4658620357513428
1747257166.5360625,1670,1.2352668046951294
1747257167.5277603,1674,17.286399841308594
1747257168.2675967,1677,5.14073371887207
1747257168.7604961,1679,0.9027929306030273
1747257169.0076325,1680,3.460876941680908
1747257169.2598453,1681,5.943609237670898
1747257169.5110328,1682,1.6995989084243774
1747257170.26209,1685,1.370460033416748
1747257170.5139055,1686,4.679102420806885
1747257170.7595959,1687,1.977121114730835
1747257171.0063446,1688,3.4804751873016357
1747257171.2525673,1689,0.9898108839988708
1747257171.4986217,1690,0.6557989716529846
1747257172.25972,1693,1.1600427627563477
1747257172.5121057,1694,-0.4745371639728546
1747257172.7718139,1695,8.490582466125488
1747257173.2682688,1697,0.8256039023399353
1747257173.5217419,1698,12.008013725280762
1747257173.768288,1699,1.5259573459625244
1747257174.0149808,1700,1.8567849397659302
1747257174.5115693,1702,1.901036262512207
1747257175.0088892,1704,0.4007095396518707
1747257175.744533,1707,1.0306941270828247
1747257176.238293,1709,3.9797940254211426
1747257176.4862714,1710,0.7894513010978699
1747257176.7298808,1711,1.2738597393035889
1747257176.9757774,1712,2.6885569095611572
1747257178.464235,1718,5.0698652267456055
1747257178.7109778,1719,4.498514652252197
1747257179.4670181,1722,1.2634828090667725
1747257179.7159233,1723,1.1567736864089966
1747257179.9805639,1724,1.6079742908477783
1747257180.227858,1725,0.8642454147338867
1747257181.458244,1730,1.7716139554977417
1747257183.449514,1738,4.144944190979004
1747257183.6961718,1739,2.557044506072998
1747257183.9403832,1740,5.048484802246094
1747257184.6771216,1743,3.268740177154541
1747257185.170747,1745,6.635904312133789
1747257185.926174,1748,4.197202682495117
1747257186.1740005,1749,2.0460045337677
1747257186.4209266,1750,1.7508023977279663
1747257186.6684508,1751,0.9558614492416382
1747257187.1600845,1753,1.3398621082305908
1747257187.4061224,1754,0.44509345293045044
1747257188.1456995,1757,12.598241806030273
1747257189.4085038,1762,1.4021354913711548
1747257189.6610954,1763,1.4357198476791382
1747257190.1552875,1765,3.8905885219573975
1747257190.3995833,1766,2.6698384284973145
1747257190.8979344,1768,2.3190221786499023
1747257192.627968,1775,0.971398651599884
1747257192.8732266,1776,2.325897455215454
1747257193.120298,1777,2.1017661094665527
1747257193.864672,1780,0.8597767949104309
1747257194.1103108,1781,4.630688667297363
1747257194.8507342,1784,6.25169563293457
1747257195.095462,1785,1.2599632740020752
1747257195.3446527,1786,1.85263991355896
1747257195.5904343,1787,4.257889270782471
1747257196.1008422,1789,1.4837360382080078
1747257196.3482878,1790,1.2357933521270752
1747257196.8594766,1792,1.6521610021591187
1747257197.375474,1794,2.290637969970703
1747257197.8904421,1796,2.944570541381836
1747257198.137834,1797,2.031928062438965
1747257198.880882,1800,2.8209424018859863
1747257199.3820322,1802,5.6093292236328125
1747257199.6339712,1803,1.9651108980178833
1747257199.8768032,1804,1.998893141746521
1747257200.8498323,1808,8.898294448852539
1747257201.3402386,1810,1.9610369205474854
1747257202.3234422,1814,1.7234668731689453
1747257202.8148823,1816,0.3972378671169281
1747257203.311548,1818,1.586503505706787
1747257203.5578423,1819,1.7568169832229614
1747257204.56188,1823,3.6436750888824463
1747257205.3352866,1826,2.7822256088256836
1747257205.587856,1827,11.446112632751465
1747257206.0848167,1829,4.350942611694336
1747257206.340797,1830,6.208150863647461
1747257206.8476844,1832,0.4453614354133606
1747257207.1029131,1833,4.6248860359191895
1747257207.3549764,1834,0.6249039769172668
1747257207.8525357,1836,0.6055684089660645
1747257208.1056483,1837,11.280055046081543
1747257208.3540998,1838,4.388031959533691
1747257209.8420365,1844,8.87061882019043
1747257210.0892568,1845,1.7925865650177002
1747257210.3359067,1846,2.2673487663269043
1747257210.5899434,1847,5.679337501525879
1747257210.843507,1848,0.8535265326499939
1747257211.61511,1851,5.954107284545898
1747257212.1065884,1853,0.7499507665634155
1747257212.8475192,1856,8.719818115234375
1747257213.8317401,1860,10.205954551696777
1747257214.825867,1864,2.6820919513702393
1747257215.0723922,1865,2.666538953781128
1747257215.3191605,1866,1.0312069654464722
1747257215.567132,1867,2.351503610610962
1747257216.5765858,1871,0.744709849357605
1747257216.824842,1872,6.378401756286621
1747257217.0738788,1873,1.7014514207839966
1747257217.3261847,1874,0.8867474794387817
1747257217.5789495,1875,1.1382197141647339
1747257218.0748897,1877,1.6236419677734375
1747257218.5701559,1879,1.218180537223816
1747257218.817426,1880,1.284691572189331
1747257219.5509503,1883,2.2212257385253906
1747257219.7920713,1884,1.7679765224456787
1747257220.2814822,1886,1.1735862493515015
1747257220.7825081,1888,2.51975154876709
1747257221.275535,1890,4.339166164398193
1747257221.5219123,1891,1.529495120048523
1747257222.5085738,1895,1.2266957759857178
1747257223.4938972,1899,2.8460636138916016
1747257223.9894028,1901,7.16128396987915
1747257224.2409306,1902,2.1551966667175293
1747257225.2263722,1906,1.1635183095932007
1747257225.7152894,1908,1.685101866722107
1747257225.9609692,1909,2.6896140575408936
1747257226.2079153,1910,1.833658218383789
1747257226.951044,1913,0.9898352026939392
1747257227.6895847,1916,1.0041749477386475
1747257228.1806877,1918,0.8124786615371704
1747257229.6643448,1924,1.2160905599594116
1747257229.9156377,1925,1.5200936794281006
1747257230.1697626,1926,9.34436321258545
1747257230.6662173,1928,1.2309448719024658
1747257230.9147758,1929,0.9314723014831543
1747257231.652887,1932,5.0300445556640625
1747257232.400762,1935,1.5902656316757202
1747257232.6505485,1936,1.3875473737716675
1747257233.396598,1939,1.066542387008667
1747257233.6505113,1940,3.621891736984253
1747257233.896571,1941,22.803306579589844
1747257234.1414852,1942,2.2558236122131348
1747257234.8785353,1945,0.3778269290924072
1747257235.3783567,1947,2.702143430709839
1747257236.1157067,1950,1.8767917156219482
1747257236.360008,1951,1.6504864692687988
1747257236.8535461,1953,3.8600542545318604
1747257237.5901935,1956,1.9664621353149414
1747257238.5947163,1960,0.8901418447494507
1747257238.8439658,1961,2.630138874053955
1747257239.091432,1962,1.2365195751190186
1747257239.3396223,1963,1.629650592803955
1747257239.590024,1964,2.481511116027832
1747257240.0839763,1966,2.821396827697754
1747257240.3295734,1967,3.713676929473877
1747257240.5778196,1968,8.866848945617676
1747257240.8237846,1969,12.710090637207031
1747257242.3151572,1975,4.485986232757568
1747257242.8169615,1977,15.750741958618164
1747257243.0648308,1978,1.6212913990020752
1747257243.3232684,1979,1.0475215911865234
1747257243.5709686,1980,3.4393301010131836
1747257243.8219285,1981,1.3103084564208984
1747257244.0712125,1982,2.5242233276367188
1747257244.3191402,1983,0.9754869341850281
1747257244.819461,1985,3.6973235607147217
1747257245.3212829,1987,1.114749789237976
1747257245.573934,1988,2.1750638484954834
1747257245.8215435,1989,3.6005630493164062
1747257246.32052,1991,4.677200794219971
1747257246.5669417,1992,6.589804649353027
1747257246.813924,1993,1.3511592149734497
1747257247.3144326,1995,0.781207799911499
1747257248.3125503,1999,0.8147013187408447


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_44_783053-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256750.648218,0,1.3601574897766113
1747256751.4093206,3,1.1690616607666016
1747256751.6539156,4,1.012296438217163
1747256753.1272495,10,1.1762200593948364
1747256753.370754,11,1.0034106969833374
1747256754.1117353,14,1.0000016689300537
1747256754.3629894,15,1.611445665359497
1747256755.1075091,18,1.1853634119033813
1747256755.3524184,19,1.6154186725616455
1747256755.5940251,20,1.1197760105133057
1747256756.0896292,22,1.0004136562347412
1747256756.3336012,23,1.352845549583435
1747256757.0699923,26,1.1747149229049683
1747256757.322696,27,1.0262582302093506
1747256758.8154142,33,1.0000001192092896
1747256759.5461583,36,1.0
1747256759.7927194,37,1.0036909580230713
1747256760.0367556,38,2.1995792388916016
1747256760.2806425,39,1.0043346881866455
1747256760.524394,40,1.607283592224121
1747256762.251307,47,1.8186875581741333
1747256762.5032816,48,1.0000061988830566
1747256762.747309,49,1.0035922527313232
1747256763.2367175,51,1.0116971731185913
1747256763.4810715,52,1.9914250373840332
1747256763.9728184,54,1.0002162456512451
1747256764.716036,57,1.0
1747256765.4816504,60,1.0
1747256765.7353685,61,1.000000238418579
1747256765.9875672,62,1.0017426013946533
1747256766.241376,63,1.0
1747256766.7348642,65,1.0
1747256766.9788282,66,1.000000238418579
1747256767.2238944,67,1.0
1747256767.4790344,68,1.1526724100112915
1747256767.974981,70,1.000000238418579
1747256768.2180414,71,1.0000133514404297
1747256769.692147,77,1.081205129623413
1747256770.1952136,79,1.0
1747256770.4407063,80,1.0000001192092896
1747256770.934163,82,1.0000003576278687
1747256771.1804,83,1.0
1747256771.6725097,85,1.0000001192092896
1747256772.664274,89,1.0002498626708984
1747256772.9166024,90,1.0002814531326294
1747256774.1696155,95,1.0008198022842407
1747256775.1538308,99,1.000035285949707
1747256775.3958712,100,1.0000321865081787
1747256776.1400204,103,1.0001318454742432
1747256776.8865764,106,1.0000735521316528
1747256777.142637,107,1.003050446510315
1747256777.6664643,109,1.0000649690628052
1747256778.9711611,114,1.0
1747256779.488057,116,1.000001072883606
1747256780.8181322,121,1.0005017518997192
1747256781.830962,125,1.0023057460784912
1747256782.0830212,126,1.0024200677871704
1747256782.5863454,128,1.0236172676086426
1747256783.1007905,130,1.0001052618026733
1747256783.3558493,131,1.0000216960906982
1747256783.60768,132,1.0014547109603882
1747256784.6099405,136,1.0008610486984253
1747256784.8591177,137,1.0002204179763794
1747256786.3568683,143,1.0008642673492432
1747256786.6020792,144,1.0072458982467651
1747256787.10658,146,1.1079463958740234
1747256787.3593864,147,1.000019907951355
1747256788.0995586,150,1.0000176429748535
1747256789.8362548,157,1.0003471374511719
1747256790.3310053,159,1.0386123657226562
1747256790.5805707,160,1.0022351741790771
1747256791.0801747,162,1.4854168891906738
1747256791.5754654,164,1.0023014545440674
1747256792.0825746,166,1.0000059604644775
1747256793.086094,170,1.000072717666626
1747256793.3402302,171,1.0002559423446655
1747256793.6014674,172,1.3263570070266724
1747256794.3476665,175,1.000001311302185
1747256794.5948772,176,1.000028371810913
1747256794.842336,177,1.0000206232070923
1747256795.0919921,178,1.0004291534423828
1747256795.5804746,180,1.0001596212387085
1747256795.8345401,181,1.0000863075256348
1747256796.588416,184,1.004460334777832
1747256796.8371255,185,1.3597021102905273
1747256797.095892,186,1.2073949575424194
1747256797.8503983,189,1.0033010244369507
1747256798.0986176,190,1.0007528066635132
1747256798.3528852,191,1.0032719373703003
1747256798.6052837,192,1.0003987550735474
1747256799.3588853,195,1.020234227180481
1747256800.3611593,199,1.0000500679016113
1747256800.6171896,200,1.0001919269561768
1747256801.1132135,202,1.0004998445510864
1747256801.3591251,203,1.042419672012329
1747256801.6079767,204,1.0000338554382324
1747256801.8547618,205,1.0015068054199219
1747256802.3556244,207,1.0000029802322388
1747256802.8579192,209,1.0000064373016357
1747256803.3591146,211,1.0000048875808716
1747256803.8565812,213,1.0000061988830566
1747256804.35349,215,1.0000591278076172
1747256804.6001291,216,1.0028423070907593
1747256805.0949368,218,1.000192403793335
1747256805.3458004,219,1.0003407001495361
1747256805.596234,220,1.0000032186508179
1747256805.8431213,221,1.0000050067901611
1747256806.0896103,222,1.000006079673767
1747256806.5836103,224,1.0000228881835938
1747256806.8281226,225,1.0000072717666626
1747256807.8161356,229,1.0049892663955688
1747256809.3124933,235,1.0003920793533325
1747256809.806282,237,1.0268774032592773
1747256810.052014,238,1.0522147417068481
1747256810.2977812,239,1.0000418424606323
1747256810.7953765,241,1.0000571012496948
1747256811.0463083,242,1.1275248527526855
1747256811.5537539,244,1.4981881380081177
1747256811.801908,245,1.0
1747256812.0504441,246,1.4300965070724487
1747256812.298292,247,1.4130229949951172
1747256813.5489235,252,1.0
1747256813.7977605,253,1.0000033378601074
1747256814.0459008,254,1.0000039339065552
1747256814.7855196,257,1.0005230903625488
1747256815.0376885,258,1.0108096599578857
1747256815.2857535,259,1.7422988414764404
1747256815.5346007,260,1.000007152557373
1747256816.0251946,262,1.000086784362793
1747256818.0488234,270,1.0000009536743164
1747256818.298371,271,1.0000052452087402
1747256819.0482512,274,1.0000016689300537
1747256819.2967334,275,1.0000008344650269
1747256819.5450232,276,1.000003695487976
1747256820.0483382,278,1.0000079870224
1747256820.55221,280,1.0000488758087158
1747256821.054989,282,1.0000396966934204
1747256821.3088262,283,1.0000015497207642
1747256821.8120391,285,1.0000452995300293
1747256822.318037,287,1.000531554222107
1747256822.5700753,288,1.0195170640945435
1747256823.06641,290,1.0407484769821167
1747256824.3285916,295,1.0001909732818604
1747256824.578516,296,1.9109458923339844
1747256824.8261693,297,1.0061098337173462
1747256825.0731523,298,1.0000048875808716
1747256826.556503,304,1.0007747411727905
1747256827.0529556,306,1.000000238418579
1747256827.5523098,308,1.0
1747256827.797096,309,1.0000004768371582
1747256828.5427284,312,1.0011210441589355
1747256828.7955215,313,1.0000112056732178
1747256829.5422046,316,1.0000001192092896
1747256830.0336883,318,1.0000135898590088
1747256830.2794561,319,1.0002061128616333
1747256831.0391335,322,1.000003457069397
1747256831.5432127,324,1.000076413154602
1747256832.8019783,329,1.0000861883163452
1747256833.0554826,330,1.0013647079467773
1747256833.3044937,331,1.0131316184997559
1747256833.5498927,332,1.0000224113464355
1747256834.7940948,337,1.0
1747256835.0419483,338,1.0
1747256835.5530143,340,1.0001790523529053
1747256836.3067806,343,1.0002422332763672
1747256836.5582504,344,1.0007761716842651
1747256836.8040915,345,1.0028444528579712
1747256837.053912,346,1.0061955451965332
1747256837.5536873,348,1.0129297971725464
1747256838.0440447,350,1.0478672981262207
1747256838.5369778,352,1.1496230363845825
1747256838.7878106,353,1.0512609481811523
1747256839.0428436,354,1.1001912355422974
1747256840.0387948,358,1.3223035335540771
1747256840.544774,360,1.0014721155166626
1747256841.047305,362,1.0003433227539062
1747256841.2990232,363,1.0014463663101196
1747256841.556502,364,1.0047566890716553
1747256841.808738,365,1.0001051425933838
1747256842.0608075,366,1.0011001825332642
1747256842.3137684,367,1.0023056268692017
1747256842.5652654,368,1.0002861022949219
1747256844.0598705,374,1.00211501121521
1747256844.8214107,377,1.0254336595535278
1747256845.070768,378,1.9875190258026123
1747256846.827858,385,1.3517662286758423
1747256847.0794523,386,1.0001057386398315
1747256848.0992692,390,1.0010130405426025
1747256848.3463993,391,1.0366034507751465
1747256848.6009443,392,1.0000020265579224
1747256848.8478947,393,1.0000101327896118
1747256849.1005828,394,1.0000832080841064
1747256849.348865,395,1.0001076459884644
1747256849.600199,396,1.0009739398956299
1747256849.848772,397,1.0041241645812988
1747256850.107963,398,1.0625431537628174
1747256850.3620002,399,1.4381409883499146
1747256850.8633418,401,1.0000011920928955
1747256851.1173873,402,1.0000019073486328
1747256851.611294,404,1.0006264448165894
1747256852.5992937,408,1.00069260597229
1747256852.85578,409,1.608618974685669
1747256853.608191,412,1.0000083446502686
1747256853.8565788,413,1.0002082586288452
1747256854.1042483,414,1.0008593797683716
1747256854.3526077,415,1.0113979578018188
1747256855.0951307,418,1.0000526905059814
1747256855.860165,421,1.0000065565109253
1747256856.1133714,422,1.0000040531158447
1747256856.8537512,425,1.0000189542770386
1747256857.1025162,426,1.00010085105896
1747256858.0914183,430,1.0000004768371582
1747256858.337504,431,1.0
1747256859.0898407,434,1.0000001192092896
1747256859.3382816,435,1.0
1747256859.588157,436,1.0
1747256859.8433723,437,1.0
1747256860.0894413,438,1.0000001192092896
1747256860.3355556,439,1.0000026226043701
1747256860.5867567,440,1.000001311302185
1747256860.835121,441,1.1287096738815308
1747256861.3353071,443,1.2332355976104736
1747256861.5880907,444,1.0041251182556152
1747256861.8386002,445,1.0338654518127441
1747256862.0911078,446,1.0000007152557373
1747256863.0926569,450,1.0010818243026733
1747256863.3391593,451,1.0000109672546387
1747256863.5894244,452,1.0000165700912476
1747256863.8455021,453,1.0000207424163818
1747256864.0997005,454,1.0000487565994263
1747256864.59117,456,1.000038743019104
1747256865.0807612,458,1.0002104043960571
1747256865.5746524,460,1.0002448558807373
1747256865.8236864,461,1.0000264644622803
1747256866.5680876,464,1.0001026391983032
1747256866.8133206,465,1.0003870725631714
1747256867.0662763,466,1.001244068145752
1747256867.5680883,468,1.4988654851913452
1747256868.060137,470,1.0000077486038208
1747256869.05862,474,1.0404250621795654
1747256869.3123386,475,1.4831126928329468
1747256870.0729055,478,1.081850290298462
1747256870.3220093,479,1.5845729112625122
1747256870.5709062,480,1.0078163146972656
1747256870.8245692,481,1.0056794881820679
1747256871.0728047,482,1.001081943511963
1747256871.3204265,483,1.0000699758529663
1747256871.5684252,484,1.44940185546875
1747256872.063739,486,1.0009887218475342
1747256872.3104463,487,1.0000269412994385
1747256872.5616713,488,1.0000004768371582
1747256872.8153398,489,1.849793791770935
1747256873.3141835,491,1.0000001192092896
1747256874.0735216,494,1.6308473348617554
1747256875.0614913,498,1.0000008344650269
1747256875.8178396,501,1.0010017156600952
1747256876.069581,502,1.9963921308517456
1747256876.3152723,503,1.1039659976959229
1747256877.0664456,506,1.0000144243240356
1747256877.5631225,508,1.000082015991211
1747256877.8130078,509,0.9999999403953552
1747256878.064148,510,1.0
1747256878.31308,511,1.0000240802764893
1747256878.5682223,512,1.0001161098480225
1747256878.822047,513,1.0157581567764282
1747256879.068514,514,1.1640292406082153
1747256879.8035474,517,1.087636947631836
1747256880.0510368,518,1.4786051511764526
1747256880.2961066,519,1.0291967391967773
1747256880.5408401,520,1.1077868938446045
1747256881.2805934,523,1.0000001192092896
1747256883.001907,530,1.0003992319107056
1747256883.747932,533,1.7571401596069336
1747256883.9971175,534,1.0
1747256884.495356,536,1.0000553131103516
1747256884.745129,537,1.000000238418579
1747256884.991169,538,1.0000017881393433
1747256885.2463562,539,1.0000381469726562
1747256885.4950013,540,1.0004688501358032
1747256885.9794428,542,1.0000004768371582
1747256886.2222095,543,1.0000362396240234
1747256886.4643714,544,1.0001349449157715
1747256886.9504018,546,1.0020091533660889
1747256887.192536,547,1.1309734582901
1747256887.9288533,550,1.1994966268539429
1747256888.424434,552,1.0
1747256888.9168053,554,1.0000028610229492
1747256889.1627297,555,1.0000869035720825
1747256889.41372,556,1.0028603076934814
1747256890.9201748,562,1.0002433061599731
1747256891.1683998,563,1.0165746212005615
1747256891.420556,564,1.0006465911865234
1747256892.415426,568,1.8154771327972412
1747256893.1608155,571,1.0000056028366089
1747256893.6612465,573,1.000011682510376
1747256894.4033747,576,1.0157335996627808
1747256895.401071,580,1.0000025033950806
1747256896.3849523,584,1.4725297689437866
1747256896.6302252,585,1.015710711479187
1747256896.8741832,586,1.2012720108032227
1747256897.3688047,588,1.0019304752349854
1747256897.8875573,590,1.324491024017334
1747256898.140333,591,1.26399564743042
1747256898.402646,592,1.8657528162002563
1747256898.9060652,594,1.3532788753509521
1747256899.4206095,596,1.0009881258010864
1747256899.6854708,597,1.000003457069397
1747256899.9451416,598,1.0000617504119873
1747256900.2017179,599,1.0002349615097046
1747256900.7273247,601,1.0709627866744995
1747256900.9860156,602,1.4065113067626953
1747256901.2426407,603,1.4316129684448242
1747256901.745579,605,1.0238761901855469
1747256902.5127492,608,1.0041444301605225
1747256903.0221548,610,1.179853916168213
1747256903.8022523,613,1.0320380926132202
1747256904.059991,614,2.2421233654022217
1747256904.567409,616,1.837147831916809
1747256905.0750244,618,1.799108624458313
1747256905.5718246,620,1.4627327919006348
1747256906.0697057,622,1.0004308223724365
1747256906.3168454,623,1.0036518573760986
1747256907.0616393,626,1.0000035762786865
1747256907.5600142,628,1.0012708902359009
1747256907.809696,629,1.0000017881393433
1747256908.8096893,633,1.0069090127944946
1747256909.3082023,635,1.0516246557235718
1747256909.8027298,637,1.3486250638961792
1747256910.5433328,640,1.004873514175415
1747256910.7891169,641,1.0046464204788208
1747256911.0376546,642,1.4056752920150757
1747256911.2892885,643,1.0001355409622192
1747256911.543646,644,1.0899028778076172
1747256911.7975173,645,1.0129224061965942
1747256912.7986693,649,1.000001072883606
1747256913.294695,651,1.0067802667617798
1747256913.545067,652,1.0000367164611816
1747256913.7911274,653,1.0012716054916382
1747256914.0370789,654,1.0848960876464844
1747256914.2885516,655,1.121088981628418
1747256915.0382578,658,1.0000269412994385
1747256915.282183,659,1.0021610260009766
1747256915.5251055,660,1.0067524909973145
1747256917.2260861,667,2.206594944000244
1747256917.957385,670,2.7397751808166504
1747256919.1996198,675,1.752158522605896
1747256919.4539878,676,1.086258888244629
1747256919.69819,677,1.4799765348434448
1747256920.4308743,680,2.3710739612579346
1747256920.914818,682,1.7796776294708252
1747256921.1580822,683,1.3314265012741089
1747256921.4026988,684,1.3970619440078735
1747256922.1511168,687,1.3386881351470947
1747256923.4318378,692,1.5617355108261108
1747256923.937491,694,1.8297288417816162
1747256924.1874337,695,1.3889788389205933
1747256924.4350092,696,1.820738434791565
1747256924.6826296,697,1.7373489141464233
1747256925.1755767,699,1.6415741443634033
1747256925.9165628,702,2.845196485519409
1747256926.1718478,703,3.750911235809326
1747256926.6711788,705,1.925673484802246
1747256927.6595283,709,2.1883678436279297
1747256927.9073875,710,2.002474784851074
1747256928.398057,712,3.0910909175872803
1747256929.13886,715,2.7331368923187256
1747256929.6358662,717,2.7242026329040527
1747256930.1267025,719,2.1387507915496826
1747256930.371851,720,1.3808550834655762
1747256930.6163094,721,1.2597768306732178
1747256931.1201594,723,2.7346677780151367
1747256931.617828,725,1.5289262533187866
1747256931.865308,726,2.7090325355529785
1747256932.1120784,727,2.3821969032287598
1747256932.35788,728,2.1364455223083496
1747256932.6023145,729,2.4458158016204834
1747256933.091232,731,2.306530714035034
1747256933.3426187,732,2.1269495487213135
1747256933.5884154,733,1.2278846502304077
1747256934.8179016,738,1.7503886222839355
1747256935.0633125,739,1.5067534446716309
1747256935.3079844,740,1.4445494413375854
1747256935.8016386,742,2.068272352218628
1747256936.0498703,743,1.3603428602218628
1747256936.3022656,744,1.8438034057617188
1747256936.5550098,745,2.6068778038024902
1747256938.2847462,752,2.3906795978546143
1747256939.0510778,755,2.811979293823242
1747256939.3051045,756,2.021775484085083
1747256939.8060641,758,3.140087127685547
1747256941.0572186,763,3.4819817543029785
1747256941.306929,764,1.532381534576416
1747256941.5529597,765,2.5493714809417725
1747256942.3100038,768,2.709137201309204
1747256942.6407232,769,2.1783859729766846
1747256943.3798683,772,2.9928548336029053
1747256943.6251495,773,1.5503238439559937
1747256944.1185641,775,2.0730087757110596
1747256944.3684542,776,2.429469108581543
1747256944.8576806,778,3.2269318103790283
1747256945.1021886,779,2.2120025157928467
1747256945.352532,780,1.601374626159668
1747256945.5981936,781,1.6382406949996948
1747256945.848223,782,1.505822777748108
1747256947.3486147,788,1.0410208702087402
1747256947.5961115,789,1.3932509422302246
1747256948.0976105,791,1.262130856513977
1747256948.613471,793,1.0498489141464233
1747256949.110765,795,1.4092906713485718
1747256949.3560812,796,1.80716073513031
1747256950.0982938,799,2.6727657318115234
1747256950.3441484,800,1.316507339477539
1747256951.330667,804,1.8449770212173462
1747256951.5796695,805,2.1156704425811768
1747256951.8251126,806,2.1390597820281982
1747256952.0744798,807,2.2962443828582764
1747256952.8220599,810,1.3665624856948853
1747256953.5621135,813,1.0000028610229492
1747256954.8113344,818,1.0080909729003906
1747256955.0583923,819,1.007886528968811
1747256955.5554338,821,1.0142022371292114
1747256955.8029764,822,1.990423321723938
1747256956.0507436,823,1.1188730001449585
1747256956.542988,825,1.0962657928466797
1747256956.7943985,826,1.4687505960464478
1747256957.0407484,827,1.2320126295089722
1747256957.287261,828,1.6539586782455444
1747256958.2758694,832,1.0000003576278687
1747256958.5224686,833,1.0000065565109253
1747256959.01992,835,1.0011451244354248
1747256959.2701569,836,1.5964006185531616
1747256959.519778,837,1.0014846324920654
1747256960.0147827,839,1.0424716472625732
1747256960.2626345,840,1.254125714302063
1747256961.008392,843,1.5349135398864746
1747256961.5097597,845,1.0257556438446045
1747256962.7515626,850,1.7705215215682983
1747256963.0004787,851,1.5704851150512695
1747256963.7384942,854,1.422796368598938
1747256964.465818,857,1.3108285665512085
1747256965.1944976,860,2.162839412689209
1747256965.6783514,862,2.215174913406372
1747256966.4186614,865,2.6846954822540283
1747256966.6684089,866,2.2181665897369385
1747256967.6724496,870,3.132368803024292
1747256967.9267278,871,1.0042980909347534
1747256970.4312618,881,1.142292857170105
1747256970.9298809,883,2.060288190841675
1747256971.17903,884,1.2761778831481934
1747256971.4267876,885,1.4604133367538452
1747256971.6750236,886,1.3578464984893799
1747256972.1625018,888,1.8088716268539429
1747256972.6585088,890,2.184983015060425
1747256973.1512058,892,2.4554295539855957
1747256973.8895135,895,1.4452482461929321
1747256974.3793468,897,1.328827142715454
1747256974.6392493,898,1.8642510175704956
1747256975.3866198,901,1.9236156940460205
1747256975.632534,902,1.8849183320999146
1747256976.1387582,904,2.6918563842773438
1747256976.6481514,906,2.6407432556152344
1747256976.8960419,907,1.3352291584014893
1747256977.144235,908,1.5669739246368408
1747256977.647843,910,2.3639140129089355
1747256977.8984585,911,1.923780918121338
1747256978.6463654,914,1.4690406322479248
1747256979.625997,918,2.4562928676605225
1747256979.8681166,919,2.6797542572021484
1747256980.36381,921,1.7341684103012085
1747256980.8553593,923,2.660017728805542
1747256981.8354611,927,1.9475715160369873
1747256982.0858626,928,2.858799934387207
1747256982.337375,929,3.1726410388946533
1747256982.580792,930,2.912449359893799
1747256982.8298178,931,3.3316261768341064
1747256983.0881534,932,2.6790337562561035
1747256983.3469474,933,1.845546841621399
1747256983.8569171,935,2.849060535430908
1747256984.8782556,939,2.8192367553710938
1747256985.3953865,941,1.4595882892608643
1747256985.6447093,942,1.8858834505081177
1747256986.3917186,945,2.8958325386047363
1747256987.3921597,949,1.234826683998108
1747256988.1381288,952,2.4391367435455322
1747256988.6315782,954,1.3274972438812256
1747256988.8747282,955,2.7806596755981445
1747256989.1190417,956,1.8499834537506104
1747256990.107095,960,1.593565821647644
1747256990.6060991,962,1.5235109329223633
1747256990.8509312,963,2.8869290351867676
1747256991.1001678,964,2.718442440032959
1747256991.3438072,965,1.679311752319336
1747256991.8337996,967,2.0337209701538086
1747256992.0796237,968,1.8525152206420898
1747256992.8212392,971,2.9120030403137207
1747256994.0847347,976,1.8618578910827637
1747256994.6021247,978,1.7009612321853638
1747256994.8537447,979,2.145548105239868
1747256995.350504,981,3.7689318656921387
1747256995.5988045,982,2.8387019634246826
1747256996.5841105,986,1.7676223516464233
1747256997.0787778,988,2.646953582763672
1747256997.3239017,989,1.6070078611373901
1747256997.569189,990,3.924668788909912
1747256998.0600863,992,3.7130162715911865
1747256998.5571573,994,2.061387062072754
1747256998.8059855,995,2.3328773975372314
1747256999.054618,996,1.7960045337677002
1747256999.549644,998,2.3025126457214355
1747256999.8003535,999,2.9065234661102295
1747257000.2943232,1001,2.325880527496338
1747257000.5427077,1002,1.3631569147109985
1747257000.7902079,1003,1.6349096298217773
1747257001.0379648,1004,1.2419071197509766
1747257001.2912223,1005,1.6616684198379517
1747257001.5428636,1006,1.434608817100525
1747257002.8104982,1011,1.9806143045425415
1747257003.3075545,1013,1.2823330163955688
1747257003.8034003,1015,2.766737937927246
1747257004.0544066,1016,1.880487084388733
1747257004.3004394,1017,1.753591537475586
1747257005.535086,1022,1.780261516571045
1747257006.52015,1026,3.6193737983703613
1747257007.0125542,1028,2.443730592727661
1747257007.2588773,1029,3.0727779865264893
1747257008.742176,1035,2.440997838973999
1747257008.9933078,1036,3.67081356048584
1747257009.2488792,1037,1.6290569305419922
1747257009.5092642,1038,3.2169346809387207
1747257009.757587,1039,2.8972885608673096
1747257010.7560556,1043,1.4903912544250488
1747257011.2617562,1045,2.0605759620666504
1747257011.5157883,1046,1.5092673301696777
1747257013.0096836,1052,1.8685053586959839
1747257013.2577634,1053,3.012251138687134
1747257014.0059807,1056,2.3165364265441895
1747257014.4988515,1058,2.2733030319213867
1747257014.745576,1059,2.9778735637664795
1747257014.9937053,1060,2.3374745845794678
1747257015.4835012,1062,2.430497884750366
1747257016.216782,1065,2.900362253189087
1747257016.4664931,1066,1.6907737255096436
1747257016.71603,1067,2.5864903926849365
1747257017.2076862,1069,2.1733946800231934
1747257017.4484832,1070,2.0363211631774902
1747257017.6904864,1071,1.6093276739120483
1747257017.9326766,1072,1.458139419555664
1747257018.1775994,1073,1.7149465084075928
1747257018.4205217,1074,2.1171388626098633
1747257019.153413,1077,1.9226007461547852
1747257019.3976336,1078,1.436134934425354
1747257019.889174,1080,2.5407752990722656
1747257020.1361203,1081,1.8012830018997192
1747257020.384569,1082,2.0931789875030518
1747257021.1289957,1085,1.541468620300293
1747257021.3780205,1086,2.787299156188965
1747257021.625936,1087,1.294399380683899
1747257022.6039057,1091,1.302993655204773
1747257022.8481834,1092,2.5258007049560547
1747257023.0925095,1093,1.5092215538024902
1747257024.3123856,1098,2.8084490299224854
1747257024.8098526,1100,2.1005148887634277
1747257025.306627,1102,2.839081048965454
1747257025.5544355,1103,2.212970733642578
1747257025.7974331,1104,2.7721686363220215
1747257026.5517218,1107,1.8935306072235107
1747257026.8094912,1108,2.7528774738311768
1747257027.0737891,1109,2.456698179244995
1747257027.32281,1110,3.1359667778015137
1747257027.5726862,1111,3.8995513916015625
1747257027.8207603,1112,2.968639850616455
1747257028.0671425,1113,1.8847991228103638
1747257028.3123257,1114,3.4720113277435303
1747257028.8086905,1116,3.618227005004883
1747257029.5420868,1119,2.251132011413574
1747257030.0290365,1121,2.5191810131073
1747257030.2782078,1122,2.7185614109039307
1747257031.0231843,1125,2.400552988052368
1747257031.2679842,1126,2.944021463394165
1747257031.7592514,1128,2.590733766555786
1747257032.004329,1129,2.3696298599243164
1747257032.2487748,1130,2.4012610912323
1747257032.4965312,1131,1.4908292293548584
1747257032.7409663,1132,2.685063600540161
1747257033.2292325,1134,2.222334384918213
1747257033.4736605,1135,1.8250293731689453
1747257033.719719,1136,2.1900134086608887
1747257034.4785702,1139,2.4627749919891357
1747257035.2258399,1142,1.872321367263794
1747257035.962004,1145,1.97164785861969
1747257036.206527,1146,1.246148943901062
1747257036.6931417,1148,1.2882729768753052
1747257036.9424694,1149,2.7479500770568848
1747257037.1904597,1150,1.5008831024169922
1747257037.4361644,1151,2.2630393505096436
1747257037.6840303,1152,2.3759677410125732
1747257037.928861,1153,2.4211466312408447
1747257038.422037,1155,1.9929543733596802
1747257039.6585402,1160,2.4029133319854736
1747257040.166942,1162,1.5737292766571045
1747257040.659341,1164,2.0817224979400635
1747257041.1531897,1166,2.721385955810547
1747257041.4012303,1167,2.010164976119995
1747257042.8825784,1173,3.0390875339508057
1747257043.1295476,1174,1.7772035598754883
1747257043.622609,1176,3.598747491836548
1747257043.867132,1177,3.123284339904785
1747257044.112999,1178,3.8672897815704346
1747257045.1491792,1182,2.3998875617980957
1747257045.6499393,1184,2.008927345275879
1747257046.1526618,1186,2.517468214035034
1747257046.6598709,1188,2.0455892086029053
1747257046.911053,1189,2.7984533309936523
1747257047.1719935,1190,2.617856740951538
1747257047.9380367,1193,4.167535781860352
1747257048.1871197,1194,2.1684694290161133
1747257048.4343696,1195,4.051844120025635
1747257048.931465,1197,3.0230445861816406
1747257049.17941,1198,2.4334371089935303
1747257049.9230905,1201,2.0032238960266113
1747257050.1690347,1202,1.815179705619812
1747257050.923771,1205,2.911609411239624
1747257051.168981,1206,1.7085747718811035
1747257051.4227548,1207,1.6682679653167725
1747257051.9259937,1209,2.660230875015259
1747257052.938879,1213,2.508443593978882
1747257053.188068,1214,1.7440463304519653
1747257053.4404373,1215,2.030959367752075
1747257053.9413095,1217,1.7286046743392944
1747257054.199278,1218,2.467284917831421
1747257055.4781258,1223,1.7660106420516968
1747257055.9798038,1225,2.786759614944458
1747257056.7277112,1228,1.3180859088897705
1747257056.9768033,1229,1.6756999492645264
1747257057.722611,1232,1.6709425449371338
1747257057.9695957,1233,1.567901372909546
1747257059.2066076,1238,1.5622557401657104
1747257059.7098641,1240,1.6128507852554321
1747257059.9575672,1241,1.7473543882369995
1747257060.2065036,1242,1.2838950157165527
1747257060.454089,1243,1.1777279376983643
1747257060.702479,1244,1.1386668682098389
1747257060.9482539,1245,1.2885509729385376
1747257061.195994,1246,1.1855950355529785
1747257061.940684,1249,1.344008207321167
1747257062.189462,1250,1.7559880018234253
1747257062.4367619,1251,1.579247236251831
1747257062.6853087,1252,1.304297924041748
1747257063.180443,1254,1.3400222063064575
1747257063.6748283,1256,1.567347764968872
1747257063.9213805,1257,1.6165870428085327
1747257064.672172,1260,2.467195749282837
1747257064.9197447,1261,1.3133567571640015
1747257065.654672,1264,3.6604535579681396
1747257066.3878474,1267,2.673074960708618
1747257067.3565845,1271,2.264439821243286
1747257068.5769727,1276,2.3793511390686035
1747257068.8196392,1277,1.701904535293579
1747257069.0618808,1278,1.9645966291427612
1747257070.0557053,1282,3.126965045928955
1747257070.7971213,1285,2.80918550491333
1747257072.040333,1290,3.217432737350464
1747257072.7825906,1293,3.167851209640503
1747257073.5327544,1296,1.6593636274337769
1747257074.0293727,1298,1.5484765768051147
1747257074.279769,1299,2.627584934234619
1747257075.0405095,1302,2.831249713897705
1747257076.0504792,1306,2.5857675075531006
1747257077.0551956,1310,2.1582257747650146
1747257078.050908,1314,2.5335936546325684
1747257078.301115,1315,2.8542134761810303
1747257079.5500016,1320,3.929643392562866
1747257080.0673637,1322,3.5672760009765625
1747257080.3207676,1323,2.988759756088257
1747257080.825599,1325,3.1215109825134277
1747257081.073288,1326,3.30835223197937
1747257081.5799217,1328,3.253354787826538
1747257083.3163385,1335,2.406559944152832
1747257085.518656,1344,3.3754994869232178
1747257085.76406,1345,3.644321918487549
1747257086.2566657,1347,2.8117311000823975
1747257086.5029,1348,3.277573823928833
1747257087.2394278,1351,2.473841667175293
1747257087.4887335,1352,3.1876168251037598
1747257087.9828858,1354,2.6744229793548584
1747257088.9728358,1358,1.7159440517425537
1747257089.4613602,1360,2.2181262969970703
1747257090.46466,1364,2.526970863342285
1747257090.7110603,1365,2.41520094871521
1747257090.963296,1366,1.0465443134307861
1747257091.211073,1367,2.2843756675720215
1747257091.4584527,1368,1.8534201383590698
1747257092.449749,1372,1.8311518430709839
1747257092.6970046,1373,2.9559149742126465
1747257093.1903026,1375,3.4425346851348877
1747257093.439611,1376,2.8136157989501953
1747257094.436667,1380,1.7128031253814697
1747257095.6885886,1385,1.3827998638153076
1747257095.935999,1386,1.495180606842041
1747257096.9125056,1390,2.293269634246826
1747257097.641792,1393,1.9501136541366577
1747257098.3827298,1396,1.9196767807006836
1747257098.631973,1397,1.9589186906814575
1747257099.1307147,1399,1.6246652603149414
1747257099.3789644,1400,1.674926996231079
1747257100.1160502,1403,2.1518852710723877
1747257100.610633,1405,3.5705044269561768
1747257102.6038263,1413,1.6476593017578125
1747257103.3422441,1416,3.6604413986206055
1747257103.58809,1417,1.4436464309692383
1747257104.0867264,1419,2.4814720153808594
1747257104.5783265,1421,2.404078245162964
1747257104.8221655,1422,2.4772963523864746
1747257107.0402298,1431,3.268383502960205
1747257107.2838924,1432,2.8391571044921875
1747257108.2619328,1436,2.5744247436523438
1747257108.76136,1438,2.4532275199890137
1747257109.0058272,1439,2.225933074951172
1747257109.250525,1440,2.8023629188537598
1747257109.4945612,1441,2.177251100540161
1747257110.231653,1444,2.646387815475464
1747257110.7275143,1446,2.1565446853637695
1747257110.9786112,1447,1.6499452590942383
1747257111.2210007,1448,1.749809980392456
1747257111.4670846,1449,1.3682258129119873
1747257111.7087395,1450,1.3782669305801392
1747257111.9511,1451,3.702836751937866
1747257112.2083225,1452,3.611851930618286
1747257112.706398,1454,3.5611016750335693
1747257112.9579797,1455,3.6289284229278564
1747257113.2084086,1456,3.912921190261841
1747257113.4562385,1457,3.385390520095825
1747257113.6990848,1458,3.242490768432617
1747257113.9416595,1459,3.0939829349517822
1747257114.1872141,1460,2.4735493659973145
1747257114.4323642,1461,2.9352283477783203
1747257114.921689,1463,2.6769826412200928
1747257116.7644536,1470,3.3253047466278076
1747257117.5266595,1473,2.7907979488372803
1747257117.7749236,1474,2.7049169540405273
1747257118.269792,1476,3.448751211166382
1747257118.5198824,1477,3.3109004497528076
1747257119.5122583,1481,1.7006314992904663
1747257119.7629254,1482,1.7558069229125977
1747257120.0146995,1483,1.6571418046951294
1747257121.017769,1487,3.0984747409820557
1747257121.2619028,1488,4.367941379547119
1747257121.5086243,1489,2.5328006744384766
1747257121.7554455,1490,3.3969533443450928
1747257122.0057917,1491,1.6586230993270874
1747257122.4992826,1493,3.2406089305877686
1747257122.7509453,1494,2.6453967094421387
1747257123.7375205,1498,2.8082056045532227
1747257123.9870887,1499,2.0828616619110107
1747257124.2338166,1500,2.9641053676605225
1747257124.7257895,1502,1.6377079486846924
1747257125.4675024,1505,1.9657635688781738
1747257126.4661508,1509,2.671583414077759
1747257126.7152572,1510,2.956735134124756
1747257126.9656909,1511,2.3962290287017822
1747257127.4579806,1513,3.069831132888794
1747257127.9500918,1515,2.1344103813171387
1747257128.1952887,1516,2.5740623474121094
1747257129.9422126,1523,2.837679147720337
1747257130.6895258,1526,3.1717236042022705
1747257131.1936054,1528,3.0485637187957764
1747257132.6766791,1534,1.4159570932388306
1747257133.4228168,1537,3.126248836517334
1747257133.6780252,1538,2.8033323287963867
1747257134.4279165,1541,3.3394792079925537
1747257135.4376323,1545,2.392052412033081
1747257135.9327888,1547,2.4135711193084717
1747257136.187351,1548,2.356085777282715
1747257136.9285352,1551,2.3232855796813965
1747257137.1813867,1552,2.0901293754577637
1747257137.4319475,1553,1.9867539405822754
1747257137.942324,1555,1.85844886302948
1747257138.4453049,1557,2.818950653076172
1747257139.6910279,1562,2.374701976776123
1747257140.19431,1564,2.4442319869995117
1747257140.4413333,1565,1.9077643156051636
1747257140.6906998,1566,2.9909865856170654
1747257141.192578,1568,3.198014736175537
1747257141.6931856,1570,1.726751446723938
1747257141.9437807,1571,2.075866460800171
1747257142.1930485,1572,1.5124872922897339
1747257142.4371188,1573,1.6269205808639526
1747257143.166012,1576,1.6342136859893799
1747257143.6527834,1578,1.5448517799377441
1747257143.8955119,1579,2.186218500137329
1747257144.1480541,1580,1.4547598361968994
1747257144.3954983,1581,1.700758457183838
1747257144.640386,1582,1.7534074783325195
1747257145.370901,1585,2.190828561782837
1747257146.588033,1590,1.2611294984817505
1747257147.8124964,1595,1.7837696075439453
1747257148.0626247,1596,3.0143630504608154
1747257148.317666,1597,1.9511768817901611
1747257149.3193538,1601,2.7141807079315186
1747257149.5708792,1602,2.917276620864868
1747257149.8185418,1603,2.8310387134552
1747257151.5729656,1610,3.544492721557617
1747257151.818578,1611,2.989065408706665
1747257152.3132222,1613,3.3484277725219727
1747257152.561222,1614,3.246765375137329
1747257153.0542395,1616,4.230681419372559
1747257154.0696926,1620,3.6491892337799072
1747257154.5764165,1622,4.295070171356201
1747257155.0860322,1624,3.2696986198425293
1747257155.59672,1626,2.532149314880371
1747257155.8452108,1627,4.06337308883667
1747257156.842616,1631,3.79014253616333
1747257157.8455508,1635,3.2836287021636963
1747257158.09869,1636,2.501347064971924
1747257158.3457544,1637,3.9008052349090576
1747257158.5962443,1638,2.31258487701416
1747257159.0861895,1640,2.0590381622314453
1747257159.3359253,1641,1.9546146392822266
1747257160.5644536,1646,1.4875621795654297
1747257160.8141472,1647,2.4893510341644287
1747257161.3110046,1649,2.319248914718628
1747257161.809966,1651,2.8088300228118896
1747257162.056316,1652,2.3037424087524414
1747257162.3048835,1653,2.455350637435913
1747257162.5522923,1654,2.1627695560455322
1747257163.0426126,1656,2.2986018657684326
1747257163.5307412,1658,2.4213101863861084
1747257164.5225637,1662,1.3789125680923462
1747257165.0275805,1664,2.5804669857025146
1747257165.541541,1666,2.6200666427612305
1747257166.3040788,1669,1.9211492538452148
1747257166.552001,1670,1.3626676797866821
1747257167.5439227,1674,1.2263476848602295
1747257168.2843752,1677,1.4151020050048828
1747257168.7786171,1679,1.8464125394821167
1747257169.024562,1680,2.05425763130188
1747257169.2759843,1681,1.9818003177642822
1747257169.5287182,1682,1.7914220094680786
1747257170.2779894,1685,2.604705810546875
1747257170.5296488,1686,2.1111912727355957
1747257170.7766643,1687,2.195590019226074
1747257171.0232813,1688,2.349459171295166
1747257171.2696276,1689,1.8617596626281738
1747257171.5146334,1690,2.337599277496338
1747257172.278449,1693,1.5407575368881226
1747257172.5340316,1694,1.6644476652145386
1747257172.7878275,1695,1.4181219339370728
1747257173.2850254,1697,1.7656038999557495
1747257173.539035,1698,3.086982011795044
1747257173.7849677,1699,3.0874860286712646
1747257174.031457,1700,2.911757707595825
1747257174.5257616,1702,2.5078847408294678
1747257175.0235596,1704,2.069817304611206
1747257175.7588289,1707,2.3147530555725098
1747257176.2532547,1709,2.1580419540405273
1747257176.5009654,1710,2.1651546955108643
1747257176.7445214,1711,2.284029483795166
1747257176.990579,1712,2.400561571121216
1747257178.4810913,1718,1.9381369352340698
1747257178.7271464,1719,2.4526658058166504
1747257179.4835794,1722,2.1828696727752686
1747257179.7321167,1723,2.460618734359741
1747257179.9964862,1724,2.493914842605591
1747257180.2434878,1725,2.3271515369415283
1747257181.4748454,1730,1.8120988607406616
1747257183.4666893,1738,3.764026641845703
1747257183.712089,1739,4.031499862670898
1747257183.958674,1740,4.418524265289307
1747257184.6948154,1743,4.06157922744751
1747257185.1875758,1745,2.8039472103118896
1747257185.944424,1748,2.1841652393341064
1747257186.191731,1749,2.8146066665649414
1747257186.4390173,1750,3.834604024887085
1747257186.6841877,1751,3.244098663330078
1747257187.1775389,1753,1.5136784315109253
1747257187.423922,1754,2.0262749195098877
1747257188.1624308,1757,2.7098710536956787
1747257189.4246712,1762,3.047085762023926
1747257189.6789417,1763,3.953010082244873
1747257190.1715333,1765,4.136928558349609
1747257190.4172175,1766,3.3149352073669434
1747257190.9156654,1768,3.7906088829040527
1747257192.6439354,1775,4.408531665802002
1747257192.8891373,1776,2.745732069015503
1747257193.1375594,1777,3.1367287635803223
1747257193.8817506,1780,2.753326654434204
1747257194.1272318,1781,4.367852210998535
1747257194.8650568,1784,2.867805004119873
1747257195.110434,1785,4.067911624908447
1747257195.3619645,1786,3.683391571044922
1747257195.6125908,1787,2.609811305999756
1747257196.1187375,1789,2.5856380462646484
1747257196.3667293,1790,2.8288824558258057
1747257196.877089,1792,2.1063454151153564
1747257197.394073,1794,1.7042051553726196
1747257197.906623,1796,2.1588690280914307
1747257198.1541936,1797,1.5850530862808228
1747257198.8988795,1800,1.5055582523345947
1747257199.398518,1802,2.907559871673584
1747257199.647482,1803,1.8833743333816528
1747257199.8906388,1804,2.695078134536743
1747257200.863684,1808,2.8952713012695312
1747257201.3546631,1810,4.39212703704834
1747257202.3375528,1814,2.956507682800293
1747257202.8292882,1816,2.0426950454711914
1747257203.3262286,1818,2.2259180545806885
1747257203.5724843,1819,3.1493372917175293
1747257204.5827403,1823,1.9786944389343262
1747257205.3496225,1826,1.9603099822998047
1747257205.6019416,1827,2.035451889038086
1747257206.1015613,1829,2.060379981994629
1747257206.357243,1830,2.481706380844116
1747257206.86417,1832,2.0285379886627197
1747257207.1195822,1833,3.341552495956421
1747257207.371721,1834,2.433417320251465
1747257207.8696532,1836,3.1531310081481934
1747257208.1228342,1837,2.0044336318969727
1747257208.371356,1838,2.0101916790008545
1747257209.8587992,1844,1.4633888006210327
1747257210.1056652,1845,1.8598554134368896
1747257210.3543992,1846,2.0641157627105713
1747257210.6122508,1847,2.105865001678467
1747257210.85992,1848,1.8010149002075195
1747257211.6316445,1851,1.7937465906143188
1747257212.1232765,1853,1.182919979095459
1747257212.8637216,1856,2.4227473735809326
1747257213.85031,1860,3.0816810131073
1747257214.8421965,1864,2.0849967002868652
1747257215.0889993,1865,1.9113669395446777
1747257215.337232,1866,1.9075908660888672
1747257215.5943964,1867,1.9459105730056763
1747257216.5949051,1871,1.7725104093551636
1747257216.8424394,1872,2.039544105529785
1747257217.0904012,1873,1.5665502548217773
1747257217.3440478,1874,1.5110230445861816
1747257217.596341,1875,2.267080068588257
1747257218.0891993,1877,1.6359611749649048
1747257218.5861394,1879,1.3645092248916626
1747257218.8354886,1880,2.2039263248443604
1747257219.564595,1883,2.197613477706909
1747257219.8058615,1884,2.8086447715759277
1747257220.2952433,1886,1.731302261352539
1747257220.7995534,1888,2.116807699203491
1747257221.2922277,1890,1.2742953300476074
1747257221.5381708,1891,1.3814492225646973
1747257222.5254498,1895,4.533822536468506
1747257223.5099683,1899,4.477332592010498
1747257224.007965,1901,4.3236470222473145
1747257224.2588696,1902,3.633352279663086
1747257225.244069,1906,3.3298285007476807
1747257225.7308812,1908,2.623857259750366
1747257225.9767632,1909,2.2039151191711426
1747257226.2238092,1910,1.408178448677063
1747257226.966299,1913,1.7809276580810547
1747257227.7055738,1916,1.7939776182174683
1747257228.1979795,1918,1.334629774093628
1747257229.6804001,1924,2.740253448486328
1747257229.9337475,1925,3.706439971923828
1747257230.186172,1926,3.5095157623291016
1747257230.6827283,1928,3.638864517211914
1747257230.933191,1929,4.598873138427734
1747257231.670214,1932,4.257835388183594
1747257232.4168677,1935,4.308809280395508
1747257232.6668067,1936,4.417922496795654
1747257233.4140148,1939,3.5424399375915527
1747257233.664931,1940,4.838451385498047
1747257233.9117084,1941,3.538717269897461
1747257234.1561372,1942,3.863603353500366
1747257234.8925278,1945,2.9508445262908936
1747257235.3926094,1947,3.39469051361084
1747257236.1295013,1950,5.045412063598633
1747257236.3736224,1951,3.582059621810913
1747257236.8669915,1953,3.2961535453796387
1747257237.60372,1956,2.6777455806732178
1747257238.6128542,1960,1.6194250583648682
1747257238.8615263,1961,4.68375825881958
1747257239.1096644,1962,4.224466323852539
1747257239.3583422,1963,5.071159839630127
1747257239.6067011,1964,4.687417507171631
1747257240.0999973,1966,5.079024791717529
1747257240.3478343,1967,4.775387763977051
1747257240.594399,1968,3.863412618637085
1747257240.8413398,1969,4.524555206298828
1747257242.3310127,1975,3.984710693359375
1747257242.8319488,1977,2.727627992630005
1747257243.0796783,1978,2.0630905628204346
1747257243.338847,1979,5.759827136993408
1747257243.5882313,1980,4.6550798416137695
1747257243.839346,1981,4.164472579956055
1747257244.0878618,1982,4.406303882598877
1747257244.3344774,1983,3.2695071697235107
1747257244.8347123,1985,3.4370009899139404
1747257245.3361762,1987,3.981813907623291
1747257245.5898213,1988,3.733473062515259
1747257245.8369858,1989,4.182513236999512
1747257246.3380709,1991,2.912436008453369
1747257246.5828226,1992,4.655316352844238
1747257246.8303003,1993,3.2094883918762207
1747257247.3324962,1995,2.5121121406555176
1747257248.329096,1999,2.8474745750427246


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_10.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_44_783053-tag-train_loss.csv <==
Wall time,Step,Value
1747256750.4403353,0,2.3020384311676025
1747256751.2525005,3,2.3012752532958984
1747256751.4974287,4,2.3102807998657227
1747256752.9717143,10,2.3061306476593018
1747256753.2162614,11,2.2964515686035156
1747256753.957634,14,5.678354263305664
1747256754.2088552,15,2.3024520874023438
1747256754.9517457,18,2.266808271408081
1747256755.198547,19,39.54721450805664
1747256755.4394548,20,2.285594940185547
1747256755.9332063,22,2.3100063800811768
1747256756.180024,23,2.3022754192352295
1747256756.9158132,26,2.303140640258789
1747256757.1633124,27,2.289646625518799
1747256758.6613944,33,735.2791748046875
1747256759.3921475,36,1868.535888671875
1747256759.6349497,37,2.289215564727783
1747256759.8809154,38,2.300811529159546
1747256760.1250598,39,11.68206787109375
1747256760.3678913,40,2.1163501739501953
1747256762.0954106,47,2.2797276973724365
1747256762.346924,48,11.117584228515625
1747256762.5915937,49,2.1333699226379395
1747256763.08084,51,2.0482277870178223
1747256763.3248932,52,2.008132219314575
1747256763.8169188,54,2.180144786834717
1747256764.5575073,57,30.450225830078125
1747256765.3198602,60,2.1260197162628174
1747256765.5757842,61,7.3720550537109375
1747256765.8323731,62,2.284428596496582
1747256766.0867693,63,56.686737060546875
1747256766.5801406,65,6.22836971282959
1747256766.824367,66,2.1606171131134033
1747256767.0694618,67,3.623154401779175
1747256767.320247,68,2.2996535301208496
1747256767.8213656,70,3.152517795562744
1747256768.06423,71,2.2041900157928467
1747256769.5385332,77,2.2924065589904785
1747256770.0363655,79,2.555921792984009
1747256770.284644,80,2.129906177520752
1747256770.7756674,82,2.12180757522583
1747256771.023879,83,2.2703161239624023
1747256771.5146625,85,2.9043078422546387
1747256772.5045693,89,2.1426804065704346
1747256772.759438,90,2.002140998840332
1747256774.0154824,95,2.1866202354431152
1747256774.9995148,99,2.2146530151367188
1747256775.2414317,100,2.142251968383789
1747256775.9828753,103,2.133963108062744
1747256776.7265997,106,2.719733715057373
1747256776.9840097,107,2.178708076477051
1747256777.5073984,109,2.061004400253296
1747256778.8138118,114,77.04930877685547
1747256779.328846,116,2.139164686203003
1747256780.6614954,121,2.076702117919922
1747256781.674665,125,2.0544469356536865
1747256781.9264305,126,2.0524301528930664
1747256782.4276872,128,2.050616502761841
1747256782.9460924,130,2.1095833778381348
1747256783.197934,131,2.1008849143981934
1747256783.45202,132,2.235024929046631
1747256784.4538603,136,2.159088611602783
1747256784.700095,137,2.1345911026000977
1747256786.2002306,143,2.097412347793579
1747256786.4459865,144,2.074911594390869
1747256786.9495535,146,2.072144031524658
1747256787.2031562,147,2.124922037124634
1747256787.9456673,150,2.01466703414917
1747256789.6723328,157,2.1711411476135254
1747256790.1721802,159,2.5831189155578613
1747256790.4224386,160,2.1967720985412598
1747256790.923058,162,8.030476570129395
1747256791.4176037,164,2.1588892936706543
1747256791.9246733,166,2.0932605266571045
1747256792.926952,170,2.0590639114379883
1747256793.1806545,171,2.1030728816986084
1747256793.4395752,172,2.2379066944122314
1747256794.1899428,175,2.0176315307617188
1747256794.436888,176,1.9986376762390137
1747256794.684452,177,1.9250974655151367
1747256794.9343276,178,7.548620700836182
1747256795.4248343,180,2.0803170204162598
1747256795.6766849,181,2.2860047817230225
1747256796.43355,184,2.006985664367676
1747256796.6820636,185,2.004960775375366
1747256796.9303982,186,1.9582045078277588
1747256797.6915426,189,2.1327786445617676
1747256797.9408925,190,2.062382221221924
1747256798.1928666,191,2.217247724533081
1747256798.4474454,192,2.120786428451538
1747256799.2014592,195,2.0335211753845215
1747256800.2003458,199,2.177229881286621
1747256800.4591045,200,2.1047139167785645
1747256800.956087,202,2.257152557373047
1747256801.2047205,203,2.091200828552246
1747256801.4543147,204,2.68434739112854
1747256801.69759,205,2.014052629470825
1747256802.196692,207,2.1680474281311035
1747256802.6988175,209,2.0771656036376953
1747256803.2004154,211,2.0893068313598633
1747256803.6994305,213,2.1263129711151123
1747256804.1971574,215,2.0849533081054688
1747256804.4440742,216,2.0164124965667725
1747256804.9379148,218,2.3924484252929688
1747256805.1858263,219,2.105243682861328
1747256805.4365244,220,2.2576797008514404
1747256805.6861906,221,2.026465892791748
1747256805.9318388,222,2.1173255443573
1747256806.4261384,224,2.076751470565796
1747256806.6721895,225,2.208004951477051
1747256807.6566944,229,2.151458978652954
1747256809.1565819,235,2.0617361068725586
1747256809.6491466,237,2.1403555870056152
1747256809.8958745,238,3.772845983505249
1747256810.140818,239,2.3290786743164062
1747256810.6382022,241,5.174302101135254
1747256810.888558,242,2.3027124404907227
1747256811.3954842,244,2.2994697093963623
1747256811.64451,245,153.87808227539062
1747256811.892943,246,2.3019371032714844
1747256812.1391802,247,2.0809340476989746
1747256813.3887565,252,2.4041574001312256
1747256813.6406868,253,2.0586600303649902
1747256813.8884246,254,2.1037747859954834
1747256814.6278398,257,2.043534755706787
1747256814.878644,258,2.05465030670166
1747256815.1281037,259,2.2103042602539062
1747256815.3770785,260,2.1590824127197266
1747256815.867501,262,2.2971203327178955
1747256817.8904924,270,2.0140419006347656
1747256818.1404092,271,1.9771273136138916
1747256818.8897998,274,2.1228582859039307
1747256819.138222,275,2.670072078704834
1747256819.3868315,276,2.1010093688964844
1747256819.8902938,278,2.110851287841797
1747256820.3948157,280,2.0848097801208496
1747256820.8986332,282,2.0857341289520264
1747256821.1500375,283,2.0223777294158936
1747256821.6553142,285,2.2335333824157715
1747256822.1556985,287,2.863572359085083
1747256822.41214,288,2.1097116470336914
1747256822.9079165,290,2.046344518661499
1747256824.1676714,295,14.367294311523438
1747256824.421239,296,2.2996487617492676
1747256824.666301,297,2.3834686279296875
1747256824.9150636,298,2.2067952156066895
1747256826.397617,304,2.7325825691223145
1747256826.893054,306,235.4213104248047
1747256827.3948083,308,6.1853132247924805
1747256827.6416502,309,2.067162036895752
1747256828.3834765,312,2.5088131427764893
1747256828.6367977,313,2.193507671356201
1747256829.3859453,316,56.2962760925293
1747256829.8769398,318,2.079934597015381
1747256830.1214232,319,1.985000491142273
1747256830.8816133,322,2.133082389831543
1747256831.3847775,324,2.128443956375122
1747256832.642862,329,2.103888511657715
1747256832.8992822,330,2.074489116668701
1747256833.145134,331,2.0419187545776367
1747256833.3937185,332,2.011646032333374
1747256834.6376145,337,94.17539978027344
1747256834.8833866,338,5.900920867919922
1747256835.396677,340,2.119450807571411
1747256836.1503541,343,2.0783729553222656
1747256836.4008148,344,2.146821975708008
1747256836.6474488,345,2.020869255065918
1747256836.8942645,346,1.9509329795837402
1747256837.3960326,348,2.0625240802764893
1747256837.8876948,350,1.8925721645355225
1747256838.380088,352,1.8250823020935059
1747256838.632716,353,2.0012972354888916
1747256838.876678,354,1.8957767486572266
1747256839.8758345,358,1.9500033855438232
1747256840.3863404,360,2.099540948867798
1747256840.8865323,362,2.1451480388641357
1747256841.1368113,363,2.1255173683166504
1747256841.3913631,364,2.0629844665527344
1747256841.6506681,365,2.547802448272705
1747256841.9041579,366,2.115231990814209
1747256842.1513438,367,2.0006823539733887
1747256842.4064775,368,1.9985300302505493
1747256843.897366,374,1.9948705434799194
1747256844.661981,377,1.9750968217849731
1747256844.9129612,378,3.1523382663726807
1747256846.67094,385,2.2483091354370117
1747256846.9228437,386,2.0450658798217773
1747256847.9424982,390,2.1329424381256104
1747256848.1898637,391,2.2897205352783203
1747256848.443488,392,2.2976226806640625
1747256848.6894794,393,1.9766770601272583
1747256848.9436786,394,2.1454648971557617
1747256849.1910508,395,2.057831287384033
1747256849.4407775,396,1.971382975578308
1747256849.6907494,397,1.9937142133712769
1747256849.9491105,398,1.801436424255371
1747256850.205881,399,2.3250486850738525
1747256850.7061532,401,2.004627227783203
1747256850.9602518,402,2.1496901512145996
1747256851.4535284,404,2.1096456050872803
1747256852.4417255,408,1.9516323804855347
1747256852.6949425,409,3.803818702697754
1747256853.4510255,412,2.094452381134033
1747256853.6992636,413,2.121793270111084
1747256853.947675,414,2.0262551307678223
1747256854.195877,415,1.9080755710601807
1747256854.9379818,418,2.0731582641601562
1747256855.7007818,421,2.0879669189453125
1747256855.9546306,422,2.110562324523926
1747256856.6974676,425,2.108798027038574
1747256856.9438033,426,2.090391159057617
1747256857.9346187,430,2.7507967948913574
1747256858.18092,431,2.9896039962768555
1747256858.9337451,434,2.0026772022247314
1747256859.179038,435,1.861248254776001
1747256859.4295263,436,1.9828734397888184
1747256859.6863184,437,3.5785372257232666
1747256859.9334044,438,2.034724235534668
1747256860.1789672,439,6.979485511779785
1747256860.4242954,440,3.3138551712036133
1747256860.6771736,441,2.1070423126220703
1747256861.174947,443,1.880287528038025
1747256861.4237328,444,3.4108500480651855
1747256861.6789262,445,2.203834056854248
1747256861.9346452,446,2.151442050933838
1747256862.9359612,450,2.1538426876068115
1747256863.1824238,451,2.0998706817626953
1747256863.4317446,452,2.0205533504486084
1747256863.686618,453,2.4210920333862305
1747256863.942552,454,1.9895603656768799
1747256864.4349024,456,2.023223400115967
1747256864.9248161,458,2.171116828918457
1747256865.410261,460,2.1022486686706543
1747256865.665332,461,2.1496992111206055
1747256866.409819,464,2.0451109409332275
1747256866.6565344,465,2.760511875152588
1747256866.908391,466,2.595738410949707
1747256867.409501,468,2.1546356678009033
1747256867.9037817,470,2.4337258338928223
1747256868.902213,474,2.129962205886841
1747256869.1552017,475,55.98837661743164
1747256869.9148555,478,10.345131874084473
1747256870.1651511,479,2.2439613342285156
1747256870.4137132,480,97.8570785522461
1747256870.6661217,481,4.6174821853637695
1747256870.9158142,482,2.141944408416748
1747256871.163984,483,2.359339475631714
1747256871.4106283,484,2.2702202796936035
1747256871.9051611,486,2.9987969398498535
1747256872.1545246,487,2.296424627304077
1747256872.401156,488,3.7765755653381348
1747256872.6572375,489,2.3026013374328613
1747256873.1563587,491,10027.322265625
1747256873.9176466,494,2.294943332672119
1747256874.902793,498,2.0475854873657227
1747256875.6613197,501,2.132842540740967
1747256875.9134202,502,2.1437344551086426
1747256876.1590497,503,5.504999160766602
1747256876.9053075,506,2.0219595432281494
1747256877.4039862,508,2.0907669067382812
1747256877.653253,509,3.3772475719451904
1747256877.905094,510,5.30134391784668
1747256878.153957,511,1.969599723815918
1747256878.4106572,512,2.0927486419677734
1747256878.664833,513,1.9767823219299316
1747256878.911434,514,19.928695678710938
1747256879.646319,517,1.9719579219818115
1747256879.8915796,518,2.155137300491333
1747256880.1395562,519,138.92330932617188
1747256880.383764,520,4.613579750061035
1747256881.121509,523,2.1036911010742188
1747256882.8454478,530,2.0115418434143066
1747256883.5899231,533,2.175774574279785
1747256883.8372161,534,2.1001291275024414
1747256884.3392031,536,2.0479249954223633
1747256884.5886216,537,2.1282777786254883
1747256884.834545,538,2.188457727432251
1747256885.0813978,539,2.0224082469940186
1747256885.3390305,540,1.964544415473938
1747256885.8257995,542,1.9541950225830078
1747256886.0683098,543,2.130148410797119
1747256886.3105145,544,2.050847053527832
1747256886.79652,546,1.9707233905792236
1747256887.0385654,547,1.9567328691482544
1747256887.7748003,550,2.18198823928833
1747256888.2679985,552,2.114332675933838
1747256888.7601156,554,2.0581183433532715
1747256889.0054793,555,5.56416130065918
1747256889.2547488,556,2.314603567123413
1747256890.7611148,562,2.1438074111938477
1747256891.0099669,563,2.2332444190979004
1747256891.2618608,564,128.40403747558594
1747256892.2557273,568,824.4752197265625
1747256893.0010026,571,2.080298900604248
1747256893.4960654,573,2.667569398880005
1747256894.2451499,576,2.007676601409912
1747256895.243499,580,829.0946044921875
1747256896.23106,584,1.7750792503356934
1747256896.4763865,585,6.436530113220215
1747256896.7193193,586,1.9485690593719482
1747256897.2108488,588,67.30645751953125
1747256897.716544,590,2.301945686340332
1747256897.9786317,591,2.0149855613708496
1747256898.2331002,592,28.88949203491211
1747256898.7474928,594,3.5447609424591064
1747256899.246148,596,2.2233638763427734
1747256899.5195057,597,2.847378969192505
1747256899.7821357,598,2.058476686477661
1747256900.0363417,599,1.9704904556274414
1747256900.5600677,601,2.0023951530456543
1747256900.8168046,602,1.983433485031128
1747256901.0744512,603,1.9242594242095947
1747256901.5819547,605,2.1712002754211426
1747256902.34785,608,1.9617191553115845
1747256902.860124,610,1.96138334274292
1747256903.6287527,613,1.8447813987731934
1747256903.897785,614,2.538477659225464
1747256904.4085262,616,1.9751451015472412
1747256904.9182625,618,1.7748205661773682
1747256905.4152002,620,2.199049234390259
1747256905.9113255,622,2.090919256210327
1747256906.160135,623,2.1761856079101562
1747256906.9044998,626,2.1393589973449707
1747256907.4003358,628,2.28743839263916
1747256907.6515217,629,5.245985507965088
1747256908.6522472,633,2.2452027797698975
1747256909.1520562,635,2.1683342456817627
1747256909.6468523,637,2.038038492202759
1747256910.3848891,640,2.04160213470459
1747256910.631406,641,1.976425290107727
1747256910.8776262,642,1.9502596855163574
1747256911.1266994,643,2.4532995223999023
1747256911.385842,644,2.218628406524658
1747256911.6403036,645,55.25642395019531
1747256912.6407616,649,2.1337058544158936
1747256913.1387143,651,2.056375741958618
1747256913.3855243,652,2.0351035594940186
1747256913.6348903,653,2.390376567840576
1747256913.8802307,654,1.9204137325286865
1747256914.1306453,655,1.9878345727920532
1747256914.8810334,658,2.150343656539917
1747256915.1284764,659,2.1223225593566895
1747256915.3712354,660,2.0777761936187744
1747256917.0716453,667,1.7028436660766602
1747256917.8033612,670,1.7142387628555298
1747256919.0447054,675,1.7809762954711914
1747256919.300346,676,1.6233632564544678
1747256919.5437236,677,1.366295576095581
1747256920.2772212,680,1.3181207180023193
1747256920.760949,682,1.5557016134262085
1747256921.0028753,683,1.531335711479187
1747256921.2486606,684,1.5976650714874268
1747256921.9873464,687,1.4836244583129883
1747256923.273609,692,1.8795284032821655
1747256923.7789018,694,2.1334710121154785
1747256924.0308287,695,1.5413398742675781
1747256924.2770746,696,3.4140608310699463
1747256924.5240436,697,1.7890256643295288
1747256925.0191958,699,1.813464879989624
1747256925.7572587,702,1.259589672088623
1747256926.01358,703,1.3650473356246948
1747256926.5086415,705,1.7395517826080322
1747256927.5025704,709,1.6540056467056274
1747256927.7497091,710,1.4853978157043457
1747256928.241287,712,1.279890775680542
1747256928.9800842,715,1.3976759910583496
1747256929.479465,717,1.6213634014129639
1747256929.9697833,719,1.7968885898590088
1747256930.2156277,720,1.7571110725402832
1747256930.4600456,721,1.787264347076416
1747256930.96275,723,1.4129871129989624
1747256931.4610157,725,1.432417869567871
1747256931.7082078,726,1.5155327320098877
1747256931.9546788,727,1.6037676334381104
1747256932.201918,728,1.5384812355041504
1747256932.4461493,729,1.7739899158477783
1747256932.9347796,731,1.6060220003128052
1747256933.186558,732,1.5916852951049805
1747256933.4321277,733,1.9061737060546875
1747256934.6608055,738,1.72442626953125
1747256934.9073656,739,1.8361538648605347
1747256935.152344,740,1.615782618522644
1747256935.6439898,742,1.689213514328003
1747256935.8928645,743,2.1231322288513184
1747256936.1462886,744,1.7847990989685059
1747256936.396917,745,1.6950573921203613
1747256938.1303484,752,1.6640266180038452
1747256938.8837237,755,1.575801134109497
1747256939.140613,756,1.3922865390777588
1747256939.648038,758,1.4301351308822632
1747256940.8996344,763,1.3794323205947876
1747256941.1487079,764,1.6087884902954102
1747256941.3950834,765,1.7187200784683228
1747256942.152927,768,1.9729094505310059
1747256942.483885,769,1.6659140586853027
1747256943.223886,772,1.5324995517730713
1747256943.469127,773,1.491236925125122
1747256943.9613104,775,1.4852209091186523
1747256944.211883,776,1.465321660041809
1747256944.6995225,778,1.2290639877319336
1747256944.944607,779,2.6630630493164062
1747256945.1949844,780,1.7208868265151978
1747256945.4394324,781,1.6607444286346436
1747256945.6871643,782,1.8119703531265259
1747256947.189614,788,1.7567590475082397
1747256947.4371567,789,2.7207672595977783
1747256947.94,791,1.9412075281143188
1747256948.456913,793,2.1019320487976074
1747256948.9545438,795,1.8262460231781006
1747256949.2000172,796,2.0355136394500732
1747256949.9410925,799,3.497807502746582
1747256950.1885438,800,1.9828073978424072
1747256951.174247,804,1.697780728340149
1747256951.4205534,805,1.6417858600616455
1747256951.668383,806,1.5391756296157837
1747256951.9146998,807,3.224940538406372
1747256952.667854,810,2.0286684036254883
1747256953.407298,813,3.759437084197998
1747256954.6532764,818,47.202293395996094
1747256954.902061,819,2.1510658264160156
1747256955.398401,821,2.0002222061157227
1747256955.645557,822,1.9833279848098755
1747256955.8927956,823,1.7666990756988525
1747256956.3868117,825,1.8848598003387451
1747256956.638735,826,1.7696533203125
1747256956.8835177,827,1.8152797222137451
1747256957.130881,828,2.2481584548950195
1747256958.1191254,832,5.81806755065918
1747256958.3659036,833,2.164459705352783
1747256958.8634217,835,1.8351759910583496
1747256959.1119127,836,2.0708892345428467
1747256959.3627887,837,2.0753448009490967
1747256959.8578644,839,1.734485387802124
1747256960.1046908,840,1.8033086061477661
1747256960.8507898,843,1.876173496246338
1747256961.3513951,845,1.751267671585083
1747256962.5953715,850,1.726114273071289
1747256962.8417475,851,1.7397536039352417
1747256963.5840354,854,1.5773118734359741
1747256964.3122516,857,1.589520812034607
1747256965.0403547,860,1.6705803871154785
1747256965.523344,862,1.4254629611968994
1747256966.2640665,865,1.248229742050171
1747256966.5133548,866,1.2877650260925293
1747256967.5082898,870,1.427743673324585
1747256967.7614906,871,2.6007204055786133
1747256970.274585,881,1.3515915870666504
1747256970.77286,883,1.3537758588790894
1747256971.0222957,884,1.263808250427246
1747256971.2677042,885,1.2792683839797974
1747256971.5181112,886,1.2049345970153809
1747256972.0062199,888,1.1625341176986694
1747256972.500145,890,1.184334635734558
1747256972.9949949,892,1.845235824584961
1747256973.7337222,895,1.285353183746338
1747256974.2233787,897,1.4025657176971436
1747256974.4697378,898,1.154648780822754
1747256975.228251,901,1.4185458421707153
1747256975.4751155,902,1.2051641941070557
1747256975.9821656,904,1.098320722579956
1747256976.4911304,906,1.2461799383163452
1747256976.739794,907,1.4775612354278564
1747256976.9862838,908,1.1923108100891113
1747256977.4892159,910,1.1165595054626465
1747256977.7373598,911,1.1276626586914062
1747256978.4880257,914,1.4506388902664185
1747256979.4713085,918,1.4906259775161743
1747256979.713757,919,1.307851791381836
1747256980.209871,921,1.5117769241333008
1747256980.7015238,923,1.372606873512268
1747256981.6813738,927,1.5867918729782104
1747256981.9310215,928,1.2544745206832886
1747256982.1825433,929,1.2284027338027954
1747256982.4269547,930,1.2269928455352783
1747256982.6715007,931,1.4364433288574219
1747256982.919281,932,1.4226443767547607
1747256983.1793454,933,1.497111439704895
1747256983.6949809,935,1.3312691450119019
1747256984.7194366,939,1.8299336433410645
1747256985.2373617,941,1.7028813362121582
1747256985.4868813,942,1.3924548625946045
1747256986.2335129,945,1.2869360446929932
1747256987.2312977,949,1.7338130474090576
1747256987.9837258,952,1.4277098178863525
1747256988.4765458,954,1.4495872259140015
1747256988.719687,955,1.382824420928955
1747256988.9647899,956,1.2404322624206543
1747256989.9526021,960,1.4741759300231934
1747256990.4487689,962,2.1026549339294434
1747256990.6966295,963,1.3672449588775635
1747256990.9464695,964,1.38724684715271
1747256991.1891303,965,1.3831875324249268
1747256991.6792817,967,1.7923167943954468
1747256991.925138,968,1.8399512767791748
1747256992.6670542,971,1.3671032190322876
1747256993.9248116,976,1.7559239864349365
1747256994.4449658,978,1.3422801494598389
1747256994.697497,979,1.3292791843414307
1747256995.1939335,981,1.1151390075683594
1747256995.4426165,982,1.2748346328735352
1747256996.4278553,986,1.4440181255340576
1747256996.9231691,988,1.248587965965271
1747256997.166954,989,1.196244716644287
1747256997.4122572,990,1.2581307888031006
1747256997.9020019,992,1.08745539188385
1747256998.3977854,994,1.6590983867645264
1747256998.6483319,995,1.576701045036316
1747256998.8957598,996,1.493474006652832
1747256999.3915856,998,1.3081915378570557
1747256999.641877,999,1.2532627582550049
1747257000.1353433,1001,1.2313241958618164
1747257000.3867033,1002,1.1372771263122559
1747257000.6326697,1003,1.299938678741455
1747257000.8809044,1004,1.3719594478607178
1747257001.1277795,1005,1.280388355255127
1747257001.3806915,1006,1.5699492692947388
1747257002.6531575,1011,1.5426313877105713
1747257003.1499107,1013,1.6817923784255981
1747257003.6469398,1015,1.3107023239135742
1747257003.8974736,1016,1.162166714668274
1747257004.1450062,1017,1.280051350593567
1747257005.3783958,1022,1.1170259714126587
1747257006.363727,1026,0.9878655076026917
1747257006.8541117,1028,1.0426075458526611
1747257007.1017275,1029,1.2010719776153564
1747257008.5836384,1035,1.0375895500183105
1747257008.8330982,1036,1.1313730478286743
1747257009.084988,1037,0.9445618391036987
1747257009.3436465,1038,1.0340068340301514
1747257009.600185,1039,0.9906569719314575
1747257010.5959408,1043,1.0362129211425781
1747257011.0995135,1045,1.0067789554595947
1747257011.3520381,1046,0.8725593686103821
1747257012.8501067,1052,1.0134272575378418
1747257013.0995514,1053,1.027319312095642
1747257013.849782,1056,0.9425855875015259
1747257014.3427782,1058,1.0068799257278442
1747257014.5888789,1059,0.9670076370239258
1747257014.83679,1060,0.9505981206893921
1747257015.3277452,1062,0.9366967678070068
1747257016.057287,1065,0.9805299043655396
1747257016.307366,1066,0.8544087409973145
1747257016.556067,1067,0.9532053470611572
1747257017.0536122,1069,0.8928091526031494
1747257017.2946424,1070,0.8645398616790771
1747257017.5364792,1071,0.822505533695221
1747257017.7782826,1072,0.8521585464477539
1747257018.0225673,1073,0.972771942615509
1747257018.2656338,1074,1.0106449127197266
1747257018.9989455,1077,1.1640894412994385
1747257019.2428129,1078,0.9235652685165405
1747257019.7338774,1080,1.0226867198944092
1747257019.9822419,1081,0.9113613367080688
1747257020.2302728,1082,0.9312772154808044
1747257020.9748344,1085,0.9275639057159424
1747257021.223913,1086,0.9901276230812073
1747257021.4719527,1087,1.0844639539718628
1747257022.4497447,1091,0.9618130922317505
1747257022.6943288,1092,1.0488884449005127
1747257022.938591,1093,1.0040357112884521
1747257024.15827,1098,0.974850594997406
1747257024.6534069,1100,0.8290368914604187
1747257025.149437,1102,0.8641592264175415
1747257025.396277,1103,0.9875849485397339
1747257025.6418219,1104,1.0051343441009521
1747257026.3951461,1107,1.2168982028961182
1747257026.6455743,1108,1.2123732566833496
1747257026.9065948,1109,1.2212653160095215
1747257027.1672473,1110,0.9926277995109558
1747257027.4175777,1111,0.8856868743896484
1747257027.6660619,1112,1.1815011501312256
1747257027.9123437,1113,1.0944738388061523
1747257028.1580732,1114,1.0167012214660645
1747257028.653209,1116,1.079512357711792
1747257029.387805,1119,1.0488018989562988
1747257029.874538,1121,0.9801397323608398
1747257030.1237578,1122,1.4781005382537842
1747257030.8684702,1125,0.9995677471160889
1747257031.1125767,1126,0.9531187415122986
1747257031.6043663,1128,0.9712814092636108
1747257031.8491094,1129,0.9716377854347229
1747257032.0941732,1130,0.8468480110168457
1747257032.342048,1131,0.9822402596473694
1747257032.5863588,1132,1.0340017080307007
1747257033.0747435,1134,0.8955904841423035
1747257033.3190548,1135,0.9821759462356567
1747257033.5631597,1136,0.8824984431266785
1747257034.3211641,1139,0.8671020269393921
1747257035.0710533,1142,0.9239692687988281
1747257035.807161,1145,0.8657870292663574
1747257036.052143,1146,0.9116007089614868
1747257036.539033,1148,1.168363094329834
1747257036.7877278,1149,0.9120025038719177
1747257037.0363684,1150,1.0300108194351196
1747257037.282552,1151,0.9281206130981445
1747257037.5293787,1152,1.0596178770065308
1747257037.7748446,1153,0.8991851806640625
1747257038.2675133,1155,1.0097854137420654
1747257039.501291,1160,0.8983803391456604
1747257040.0096083,1162,0.9664483070373535
1747257040.503343,1164,1.2797825336456299
1747257040.9954288,1166,1.0535149574279785
1747257041.242495,1167,0.9693645238876343
1747257042.7247782,1173,1.0038105249404907
1747257042.972071,1174,1.3169817924499512
1747257043.465387,1176,1.0913138389587402
1747257043.711202,1177,0.8889515399932861
1747257043.955898,1178,0.8737506866455078
1747257044.9892268,1182,1.1432262659072876
1747257045.490979,1184,0.9104371666908264
1747257045.993158,1186,1.0046998262405396
1747257046.5012474,1188,1.2840129137039185
1747257046.7518308,1189,1.0275027751922607
1747257047.0129223,1190,1.0551552772521973
1747257047.7799594,1193,0.9804762005805969
1747257048.0278652,1194,0.8744440078735352
1747257048.2773783,1195,1.0064724683761597
1747257048.7719955,1197,0.8952596187591553
1747257049.0222042,1198,0.8899956941604614
1747257049.7660308,1201,0.8729671239852905
1747257050.0114577,1202,0.9589301347732544
1747257050.7591772,1205,0.8727128505706787
1747257051.0138156,1206,0.8627668619155884
1747257051.263739,1207,0.9351385831832886
1747257051.7667277,1209,0.8009722232818604
1747257052.7819266,1213,0.9524281024932861
1747257053.0286276,1214,0.8513069152832031
1747257053.2833016,1215,1.1173784732818604
1747257053.784707,1217,0.940998911857605
1747257054.0387123,1218,0.9711558818817139
1747257055.3189225,1223,0.793773889541626
1747257055.8231618,1225,0.936671257019043
1747257056.56975,1228,0.9848965406417847
1747257056.8194015,1229,1.0546343326568604
1747257057.5665772,1232,1.003885269165039
1747257057.8131464,1233,0.8722891211509705
1747257059.050605,1238,0.8682001829147339
1747257059.55329,1240,0.8093423843383789
1747257059.7991204,1241,0.9131784439086914
1747257060.0481331,1242,0.87656569480896
1747257060.2957904,1243,0.9713165760040283
1747257060.544298,1244,1.0348103046417236
1747257060.792739,1245,0.8987406492233276
1747257061.0378914,1246,0.8370893597602844
1747257061.7815447,1249,0.8202388286590576
1747257062.0315342,1250,0.7855534553527832
1747257062.2806432,1251,0.7506731748580933
1747257062.5286133,1252,0.9906159043312073
1747257063.0210319,1254,0.8609861135482788
1747257063.5190997,1256,0.8402146100997925
1747257063.7646637,1257,0.7387272715568542
1747257064.5185823,1260,1.1779289245605469
1747257064.7661467,1261,1.1668413877487183
1747257065.5009992,1264,0.8457732200622559
1747257066.2339838,1267,1.159787654876709
1747257067.2021973,1271,1.1339550018310547
1747257068.4229996,1276,1.0199486017227173
1747257068.6653156,1277,1.0472683906555176
1747257068.9079266,1278,1.0929996967315674
1747257069.8998423,1282,0.9529340267181396
1747257070.634955,1285,1.0137943029403687
1747257071.8846717,1290,1.1175819635391235
1747257072.6274834,1293,0.9592151641845703
1747257073.3785605,1296,0.9258732795715332
1747257073.8751872,1298,0.9439274072647095
1747257074.1257546,1299,0.9619314670562744
1747257074.8808784,1302,0.909404993057251
1747257075.8940868,1306,1.1266133785247803
1747257076.8990471,1310,1.1733053922653198
1747257077.8922284,1314,1.2516131401062012
1747257078.1425607,1315,1.1918542385101318
1747257079.3939517,1320,0.8625547885894775
1747257079.9100125,1322,0.8707995414733887
1747257080.165807,1323,0.9372527003288269
1747257080.6695879,1325,0.9064935445785522
1747257080.919354,1326,0.9595738649368286
1747257081.4256847,1328,1.033950686454773
1747257083.1624432,1335,0.8986272215843201
1747257085.3624213,1344,0.8742986917495728
1747257085.6075978,1345,0.9948421716690063
1747257086.1002817,1347,0.9364322423934937
1747257086.3446367,1348,0.9179218411445618
1747257087.081963,1351,0.9043496251106262
1747257087.3325372,1352,0.8335659503936768
1747257087.825914,1354,0.9411793351173401
1747257088.8144522,1358,0.8149251937866211
1747257089.3052638,1360,1.0835328102111816
1747257090.3077333,1364,1.3437508344650269
1747257090.5541284,1365,1.2729254961013794
1747257090.8001952,1366,3.4034790992736816
1747257091.0535047,1367,1.2748967409133911
1747257091.2996683,1368,0.9724459052085876
1747257092.2931113,1372,1.191490888595581
1747257092.5400312,1373,1.128139853477478
1747257093.0325804,1375,1.1300629377365112
1747257093.281385,1376,1.0012798309326172
1747257094.2780776,1380,1.048825740814209
1747257095.5330884,1385,0.9174738526344299
1747257095.7820501,1386,0.9025611877441406
1747257096.758361,1390,1.201115608215332
1747257097.4871166,1393,0.8987513780593872
1747257098.2246592,1396,1.192196249961853
1747257098.47456,1397,1.0087674856185913
1747257098.9717236,1399,0.877204954624176
1747257099.2223415,1400,0.9109344482421875
1747257099.960166,1403,0.956354022026062
1747257100.452811,1405,0.9496749639511108
1747257102.4470904,1413,0.8656015396118164
1747257103.1866448,1416,0.8122497200965881
1747257103.4305575,1417,0.7659581303596497
1747257103.9288216,1419,1.177457571029663
1747257104.419888,1421,0.9186567068099976
1747257104.6663249,1422,1.0115137100219727
1747257106.8865168,1431,0.9175194501876831
1747257107.1298695,1432,0.9670413136482239
1747257108.1067967,1436,0.856112003326416
1747257108.6072326,1438,0.8933378458023071
1747257108.851827,1439,0.9076798558235168
1747257109.0957952,1440,0.8264996409416199
1747257109.340582,1441,0.7747960090637207
1747257110.076954,1444,0.8183585405349731
1747257110.5704956,1446,0.8075822591781616
1747257110.8245301,1447,0.8828254342079163
1747257111.067308,1448,0.966850996017456
1747257111.3134978,1449,0.832850992679596
1747257111.5546753,1450,1.5432796478271484
1747257111.7969675,1451,0.925650954246521
1747257112.0488713,1452,0.9428091049194336
1747257112.5469203,1454,0.7836024761199951
1747257112.7987475,1455,1.0127673149108887
1747257113.0486197,1456,0.9875473380088806
1747257113.298144,1457,0.9890692830085754
1747257113.5451708,1458,1.0152454376220703
1747257113.7878551,1459,1.054232120513916
1747257114.0330362,1460,1.009979486465454
1747257114.278372,1461,0.9651269316673279
1747257114.7652094,1463,0.880392849445343
1747257116.607918,1470,1.155376672744751
1747257117.3685822,1473,0.881246030330658
1747257117.6170905,1474,0.8351061344146729
1747257118.1139705,1476,0.9129823446273804
1747257118.3621666,1477,0.9543876647949219
1747257119.355297,1481,0.9235842823982239
1747257119.6065204,1482,0.9644016623497009
1747257119.855741,1483,0.957672119140625
1747257120.8627403,1487,0.9147642254829407
1747257121.1060596,1488,0.9540246725082397
1747257121.353456,1489,0.9178141355514526
1747257121.6002188,1490,0.7914243936538696
1747257121.8508513,1491,1.062283992767334
1747257122.3439708,1493,0.890546441078186
1747257122.5967178,1494,1.1409642696380615
1747257123.579438,1498,1.0017001628875732
1747257123.8325863,1499,0.9106488227844238
1747257124.0793393,1500,0.835952639579773
1747257124.5709593,1502,0.7630612850189209
1747257125.3133936,1505,0.8489928245544434
1747257126.3096974,1509,0.7928147315979004
1747257126.5587904,1510,0.8032334446907043
1747257126.8087797,1511,0.8343297839164734
1747257127.3019245,1513,0.8348541855812073
1747257127.7933035,1515,0.9588188529014587
1747257128.0389893,1516,0.8170903921127319
1747257129.78316,1523,0.8817509412765503
1747257130.5331721,1526,0.8481189012527466
1747257131.0317497,1528,0.9142498970031738
1747257132.5213146,1534,1.0996448993682861
1747257133.2682366,1537,0.744520902633667
1747257133.516515,1538,0.9354734420776367
1747257134.2719998,1541,0.8033214807510376
1747257135.2794158,1545,0.7568128108978271
1747257135.775811,1547,1.000781774520874
1747257136.030033,1548,0.990152895450592
1747257136.7715256,1551,0.9589160680770874
1747257137.0240455,1552,0.9066305160522461
1747257137.2750158,1553,0.8602054715156555
1747257137.785439,1555,0.896582305431366
1747257138.2898076,1557,0.9876695871353149
1747257139.5350845,1562,0.8227541446685791
1747257140.0310247,1564,0.8537477254867554
1747257140.2849936,1565,0.8871163725852966
1747257140.5347123,1566,0.9295657873153687
1747257141.0318527,1568,0.9461930990219116
1747257141.5332031,1570,0.853114664554596
1747257141.7892282,1571,0.9672698378562927
1747257142.0388284,1572,0.9463879466056824
1747257142.2830348,1573,0.8758068084716797
1747257143.0122387,1576,0.7947256565093994
1747257143.4987476,1578,0.6641923189163208
1747257143.7417128,1579,0.7812891006469727
1747257143.989423,1580,0.8802343606948853
1747257144.2414074,1581,0.9297451376914978
1747257144.4868135,1582,0.8724403381347656
1747257145.2170422,1585,0.9156982898712158
1747257146.4332578,1590,0.983538031578064
1747257147.6583905,1595,0.9065746068954468
1747257147.908676,1596,1.0253851413726807
1747257148.1597881,1597,1.215890884399414
1747257149.1633024,1601,0.9576700925827026
1747257149.4142392,1602,0.911146879196167
1747257149.6613653,1603,0.8663508296012878
1747257151.4126878,1610,0.9244635105133057
1747257151.6611779,1611,0.9795057773590088
1747257152.1569958,1613,1.0860395431518555
1747257152.4046009,1614,1.067258358001709
1747257152.8969944,1616,1.0864509344100952
1747257153.9124231,1620,0.9807309508323669
1747257154.4143994,1622,0.9250320792198181
1747257154.92601,1624,0.9132026433944702
1747257155.4335473,1626,0.9566937685012817
1747257155.6876752,1627,0.9697052836418152
1747257156.6882715,1631,0.941219687461853
1747257157.6883183,1635,1.0626367330551147
1747257157.942247,1636,0.8872487545013428
1747257158.1890934,1637,0.8799785375595093
1747257158.4377794,1638,0.8598055839538574
1747257158.929386,1640,1.3849470615386963
1747257159.1791866,1641,1.7163106203079224
1747257160.4082155,1646,1.214916467666626
1747257160.6570892,1647,1.1419239044189453
1747257161.1545637,1649,1.1841877698898315
1747257161.6530228,1651,0.9926873445510864
1747257161.9005942,1652,0.9511473178863525
1747257162.1438384,1653,1.0457334518432617
1747257162.3949466,1654,1.0095852613449097
1747257162.8863869,1656,1.0741052627563477
1747257163.374977,1658,1.5310583114624023
1747257164.3654974,1662,1.1370784044265747
1747257164.8698883,1664,1.3424805402755737
1747257165.382847,1666,1.3645002841949463
1747257166.1480145,1669,1.3333157300949097
1747257166.395574,1670,1.1658644676208496
1747257167.3871448,1674,1.024695634841919
1747257168.1275287,1677,1.204401969909668
1747257168.6202009,1679,1.0461066961288452
1747257168.8670437,1680,1.1215230226516724
1747257169.1195583,1681,1.1268067359924316
1747257169.3709087,1682,1.1353139877319336
1747257170.1212664,1685,1.057800054550171
1747257170.3733113,1686,1.0223097801208496
1747257170.6192997,1687,1.0655663013458252
1747257170.8661113,1688,0.9850828647613525
1747257171.112329,1689,1.0098108053207397
1747257171.3585172,1690,0.9262421727180481
1747257172.1193063,1693,1.064361333847046
1747257172.3717115,1694,1.208478569984436
1747257172.6314878,1695,1.2599095106124878
1747257173.1281736,1697,1.1406655311584473
1747257173.3815317,1698,1.0622327327728271
1747257173.6281497,1699,0.9929808378219604
1747257173.8748431,1700,1.029353141784668
1747257174.371563,1702,0.8812547326087952
1747257174.8688614,1704,0.8707388043403625
1747257175.6045854,1707,0.8057128190994263
1747257176.0979216,1709,0.8666789531707764
1747257176.3462813,1710,0.963161826133728
1747257176.5897136,1711,1.010133981704712
1747257176.8357658,1712,0.8359041810035706
1747257178.3238828,1718,0.8264397978782654
1747257178.5707178,1719,0.8546139597892761
1747257179.3266397,1722,0.8389700651168823
1747257179.5751083,1723,0.915802538394928
1747257179.8399856,1724,0.9083940982818604
1747257180.087244,1725,0.9182615876197815
1747257181.3181758,1730,0.6478098630905151
1747257183.3085785,1738,0.7165069580078125
1747257183.5559943,1739,0.7704741358757019
1747257183.80022,1740,0.5574508309364319
1747257184.5368187,1743,0.5192049741744995
1747257185.0304768,1745,0.6362159252166748
1747257185.7856803,1748,0.738245964050293
1747257186.0333207,1749,0.535363495349884
1747257186.280622,1750,0.6397875547409058
1747257186.5282702,1751,0.6814749240875244
1747257187.019661,1753,0.7919549942016602
1747257187.2658024,1754,0.6744067668914795
1747257188.005075,1757,0.5854129195213318
1747257189.2683463,1762,0.8021450042724609
1747257189.5207102,1763,0.7937053442001343
1747257190.0146854,1765,0.6343679428100586
1747257190.259424,1766,0.6055556535720825
1747257190.7573824,1768,0.5818015336990356
1747257192.4874911,1775,0.6380206942558289
1747257192.7327929,1776,0.7136422395706177
1747257192.9800382,1777,0.5296540260314941
1747257193.724526,1780,0.7773348689079285
1747257193.9698014,1781,0.6405636072158813
1747257194.7108119,1784,0.581244170665741
1747257194.9554152,1785,0.6951651573181152
1747257195.2019784,1786,0.6537625789642334
1747257195.4497688,1787,0.6050041317939758
1747257195.9603865,1789,0.5880314707756042
1747257196.2078946,1790,0.672966480255127
1747257196.7188408,1792,0.6532511115074158
1747257197.2348073,1794,0.5063693523406982
1747257197.750088,1796,0.720999002456665
1747257197.9970055,1797,0.7419575452804565
1747257198.7405984,1800,0.6597574353218079
1747257199.241124,1802,0.6832212209701538
1747257199.4938905,1803,0.6679822206497192
1747257199.7367637,1804,0.5658031702041626
1747257200.709858,1808,0.5616068840026855
1747257201.2003267,1810,0.64565509557724
1747257202.1834857,1814,0.5607929229736328
1747257202.6745555,1816,0.6204037666320801
1747257203.171243,1818,0.7035759091377258
1747257203.417536,1819,0.6603947877883911
1747257204.4217186,1823,0.6398564577102661
1747257205.1950462,1826,0.7007433176040649
1747257205.4477763,1827,0.6364988684654236
1747257205.9442759,1829,0.5382204055786133
1747257206.2003117,1830,0.6342202425003052
1747257206.7075014,1832,0.7695265412330627
1747257206.9622126,1833,0.5785335898399353
1747257207.2146366,1834,0.6514322757720947
1747257207.7122312,1836,0.49924910068511963
1747257207.965324,1837,0.5962769985198975
1747257208.2139845,1838,0.6067630052566528
1747257209.7017822,1844,0.6757687330245972
1747257209.9490716,1845,0.5859003067016602
1747257210.1952589,1846,0.5750705003738403
1747257210.44691,1847,0.646638035774231
1747257210.7031078,1848,0.6412036418914795
1747257211.474887,1851,0.6265273094177246
1747257211.966375,1853,0.6076793670654297
1747257212.7073336,1856,0.5485955476760864
1747257213.6915224,1860,0.6439385414123535
1747257214.685745,1864,0.5932316780090332
1747257214.9322271,1865,0.545227587223053
1747257215.1786633,1866,0.5994346141815186
1747257215.426577,1867,0.49986207485198975
1747257216.4359643,1871,0.6260744333267212
1747257216.684419,1872,0.6398074626922607
1747257216.9335914,1873,0.5311713218688965
1747257217.1857677,1874,0.7017550468444824
1747257217.4384897,1875,0.65994793176651
1747257217.9344406,1877,0.6082181930541992
1747257218.4294517,1879,0.6465668082237244
1747257218.676751,1880,0.6840072870254517
1747257219.4107273,1883,0.6286624073982239
1747257219.6520507,1884,0.6052305698394775
1747257220.141216,1886,0.5863049626350403
1747257220.6418421,1888,0.5541969537734985
1747257221.135065,1890,0.5241721272468567
1747257221.3813958,1891,0.5975368022918701
1747257222.3684359,1895,0.6977686882019043
1747257223.3535943,1899,0.5805267095565796
1747257223.8491085,1901,0.6347740292549133
1747257224.1006632,1902,0.6596096158027649
1747257225.0862267,1906,0.7317597270011902
1747257225.574902,1908,0.6283039450645447
1747257225.8201063,1909,0.5822263360023499
1747257226.0676982,1910,0.7603009939193726
1747257226.8108606,1913,0.5372177362442017
1747257227.5490525,1916,0.7213680148124695
1747257228.0402508,1918,0.5922373533248901
1747257229.523868,1924,0.6854393482208252
1747257229.775212,1925,0.6281045079231262
1747257230.0294237,1926,0.5293848514556885
1747257230.525772,1928,0.5588262677192688
1747257230.7744617,1929,0.5900424718856812
1747257231.5126636,1932,0.5439460873603821
1747257232.26041,1935,0.5905539393424988
1747257232.5101519,1936,0.6416281461715698
1747257233.2559557,1939,0.6560816764831543
1747257233.5104535,1940,0.6383201479911804
1747257233.7564921,1941,0.708977222442627
1747257234.0014005,1942,0.760835587978363
1747257234.738396,1945,0.7335396409034729
1747257235.2383974,1947,0.6369266510009766
1747257235.9756603,1950,0.6349760293960571
1747257236.2198641,1951,0.6189675331115723
1747257236.7133975,1953,0.6546505689620972
1747257237.450075,1956,0.667228639125824
1747257238.454133,1960,0.8620059490203857
1747257238.703444,1961,0.6127915382385254
1747257238.951145,1962,0.6382127404212952
1747257239.1992795,1963,0.7072339057922363
1747257239.4497309,1964,0.6403465270996094
1747257239.943688,1966,0.6209493279457092
1747257240.1891387,1967,0.6023247241973877
1747257240.4374595,1968,0.6881595253944397
1747257240.6830895,1969,0.6113351583480835
1747257242.1748395,1975,0.6199973821640015
1747257242.6767025,1977,0.7452051639556885
1747257242.9246314,1978,0.8905225992202759
1747257243.1829088,1979,0.7369849681854248
1747257243.4305854,1980,0.711086630821228
1747257243.6814778,1981,0.8683204650878906
1747257243.9310164,1982,0.623228907585144
1747257244.1789033,1983,0.7196111083030701
1747257244.679212,1985,0.6012285947799683
1747257245.18064,1987,0.7239348292350769
1747257245.433342,1988,0.6523987054824829
1747257245.6807911,1989,0.740964412689209
1747257246.1800833,1991,0.6468048095703125
1747257246.4266388,1992,0.560215950012207
1747257246.673205,1993,0.7839709520339966
1747257247.1737757,1995,0.7227617502212524
1747257248.1720448,1999,0.6434714794158936


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_52_121770-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256758.1584768,0,0.05331434682011604
1747256758.9177904,3,0.3810477554798126
1747256759.1654816,4,1.8506190776824951
1747256760.7081516,10,2.3049111366271973
1747256760.966786,11,1.9092814922332764
1747256761.7311873,14,1.432629942893982
1747256761.984396,15,2.0852198600769043
1747256762.7445397,18,1.2920535802841187
1747256762.9955263,19,0.10132687538862228
1747256763.2464414,20,2.125709056854248
1747256763.7404113,22,4.064364433288574
1747256763.9856613,23,-1.2850384712219238
1747256764.7247608,26,6.35837984085083
1747256764.9779058,27,0.8943488597869873
1747256766.4806125,33,-0.19181986153125763
1747256767.2208478,36,10.259172439575195
1747256767.4702218,37,2.2317938804626465
1747256767.7172134,38,0.13087084889411926
1747256767.9668255,39,5.090047359466553
1747256768.2276566,40,-0.30727314949035645
1747256769.989317,47,-1.8752806186676025
1747256770.2421443,48,2.612534523010254
1747256770.4923692,49,0.4094249904155731
1747256770.9877598,51,1.1935360431671143
1747256771.2340817,52,4.533989429473877
1747256771.7369552,54,3.9652440547943115
1747256772.4848173,57,0.7077369689941406
1747256773.2322626,60,-0.4994054436683655
1747256773.48261,61,1.3241550922393799
1747256773.7275686,62,-0.7845819592475891
1747256773.9726384,63,2.421037197113037
1747256774.4630616,65,0.5971361398696899
1747256774.708311,66,2.2948575019836426
1747256774.9530852,67,0.7693501114845276
1747256775.2030778,68,0.6482797861099243
1747256775.6867435,70,4.500455856323242
1747256775.9284728,71,-0.6507550477981567
1747256777.3995707,77,-1.0472075939178467
1747256777.914457,79,0.03664759546518326
1747256778.17329,80,0.12234926968812943
1747256778.697612,82,0.2307618260383606
1747256778.9553306,83,0.21728280186653137
1747256779.47875,85,0.6026778817176819
1747256780.4782908,89,0.2396038919687271
1747256780.7270465,90,2.302140235900879
1747256781.9541395,95,4.551600933074951
1747256782.9440491,99,1.509529709815979
1747256783.1885142,100,-0.6638157367706299
1747256783.9363532,103,0.36803752183914185
1747256784.754908,106,0.06625082343816757
1747256785.0166185,107,0.09417903423309326
1747256785.5471795,109,2.086334466934204
1747256786.8303747,114,0.5359886288642883
1747256787.3301072,116,0.5299239158630371
1747256788.5932941,121,0.36559489369392395
1747256789.5798764,125,0.23735284805297852
1747256789.8275502,126,0.9202460646629333
1747256790.3212368,128,0.12553277611732483
1747256790.8190608,130,7.654652118682861
1747256791.0705523,131,0.36417150497436523
1747256791.3219311,132,1.2662667036056519
1747256792.3177323,136,0.7207995653152466
1747256792.57144,137,0.5590934753417969
1747256794.0648375,143,1.1473314762115479
1747256794.3060462,144,0.18833456933498383
1747256794.7941568,146,0.169837087392807
1747256795.0355926,147,0.4561069905757904
1747256795.7857656,150,9.645164489746094
1747256797.5443468,157,0.6911318898200989
1747256798.0302975,159,0.7651366591453552
1747256798.2730708,160,0.7746455669403076
1747256798.758601,162,0.2893173396587372
1747256799.2441685,164,0.19356688857078552
1747256799.728569,166,0.5961787104606628
1747256800.7040048,170,0.2207607477903366
1747256800.94763,171,0.33760321140289307
1747256801.1949928,172,1.0016264915466309
1747256801.9639666,175,0.9448751211166382
1747256802.2196958,176,0.7425784468650818
1747256802.4719357,177,0.835221529006958
1747256802.7255723,178,0.8126612305641174
1747256803.2338965,180,1.260752558708191
1747256803.488106,181,1.7298423051834106
1747256804.2297587,184,1.4453331232070923
1747256804.4762487,185,0.2995937466621399
1747256804.72175,186,0.5258978605270386
1747256805.461611,189,0.2061588168144226
1747256805.7081208,190,0.04243119806051254
1747256805.9567962,191,0.17404156923294067
1747256806.2059922,192,0.08003144711256027
1747256806.9584172,195,0.2612220346927643
1747256807.9617271,199,1.1849093437194824
1747256808.2136683,200,1.9891177415847778
1747256808.7185135,202,0.18209293484687805
1747256808.9695704,203,1.4599281549453735
1747256809.221664,204,0.37219104170799255
1747256809.465045,205,0.2094309777021408
1747256809.9565492,207,0.46054136753082275
1747256810.4376023,209,3.6708343029022217
1747256810.9264536,211,0.5547090172767639
1747256811.4267461,213,1.2239559888839722
1747256811.9200284,215,1.8495324850082397
1747256812.166185,216,1.6777124404907227
1747256812.665107,218,0.3128078877925873
1747256812.913929,219,4.715877056121826
1747256813.1577141,220,0.3246311545372009
1747256813.401794,221,0.10437273234128952
1747256813.6468785,222,3.168161630630493
1747256814.16181,224,0.06229789927601814
1747256814.4337952,225,14.525162696838379
1747256815.4504528,229,-0.5294010639190674
1747256816.9910676,235,0.4318075180053711
1747256817.503257,237,0.8207183480262756
1747256817.7579675,238,0.5134063363075256
1747256818.010712,239,1.089616060256958
1747256818.5057657,241,0.3595128357410431
1747256818.7601552,242,1.3058288097381592
1747256819.2607274,244,0.4290219247341156
1747256819.5121114,245,0.15859977900981903
1747256819.7605095,246,2.5844674110412598
1747256820.0082202,247,2.504424810409546
1747256821.260183,252,0.008608097210526466
1747256821.5140948,253,0.5291768312454224
1747256821.762735,254,0.13198857009410858
1747256822.529358,257,2.2949609756469727
1747256822.7795367,258,1.1052230596542358
1747256823.0283391,259,0.569004237651825
1747256823.2833107,260,-0.5617653131484985
1747256823.7802727,262,0.6666672229766846
1747256825.7838035,270,0.49787184596061707
1747256826.030734,271,-0.3295390009880066
1747256826.7760973,274,0.28799188137054443
1747256827.022208,275,1.230079174041748
1747256827.270573,276,1.7357336282730103
1747256827.7705832,278,0.004299411084502935
1747256828.2692857,280,0.16534331440925598
1747256828.769504,282,2.143798589706421
1747256829.0153732,283,0.6231623888015747
1747256829.515371,285,0.3360029458999634
1747256830.0314326,287,0.3413933515548706
1747256830.2896402,288,0.6160526275634766
1747256830.7885814,290,0.939186692237854
1747256832.0290794,295,0.14673267304897308
1747256832.279509,296,0.9624271392822266
1747256832.5291765,297,0.7067033648490906
1747256832.7809756,298,0.2818576693534851
1747256834.264576,304,1.4352223873138428
1747256834.748243,306,0.27913886308670044
1747256835.2440078,308,0.2666787803173065
1747256835.4856315,309,0.29178911447525024
1747256836.2279668,312,0.39782822132110596
1747256836.4757884,313,1.0506479740142822
1747256837.216445,316,0.3668859004974365
1747256837.7191668,318,1.4122847318649292
1747256837.964842,319,0.13494917750358582
1747256838.7091553,322,0.16605475544929504
1747256839.2016037,324,0.7447425723075867
1747256840.429131,329,0.156317338347435
1747256840.6740232,330,1.3488832712173462
1747256840.9183517,331,0.0557602159678936
1747256841.1632607,332,0.38024425506591797
1747256842.393216,337,0.4711821675300598
1747256842.6372385,338,2.2444515228271484
1747256843.127167,340,0.15750911831855774
1747256843.8629165,343,0.12487722188234329
1747256844.1056166,344,0.009143397212028503
1747256844.347729,345,0.09247371554374695
1747256844.591781,346,0.055431123822927475
1747256845.0861073,348,2.000734329223633
1747256845.577984,350,0.3495643734931946
1747256846.0736318,352,0.12314093858003616
1747256846.3189762,353,3.9471795558929443
1747256846.57188,354,40.50958251953125
1747256847.5756164,358,1.637303352355957
1747256848.0856736,360,0.07018004357814789
1747256848.5869837,362,0.06758826971054077
1747256848.836371,363,0.29325464367866516
1747256849.0933294,364,0.1939098834991455
1747256849.3443944,365,0.4956151843070984
1747256849.5888758,366,0.6530054807662964
1747256849.8365843,367,0.17448320984840393
1747256850.090055,368,0.20666420459747314
1747256851.5650377,374,0.27085205912590027
1747256852.3111446,377,1.009198784828186
1747256852.5583775,378,0.27440881729125977
1747256854.3120663,385,0.08687856048345566
1747256854.5580306,386,9.040562629699707
1747256855.5379024,390,0.13686908781528473
1747256855.781975,391,2.0478813648223877
1747256856.0284283,392,0.4433087408542633
1747256856.2753768,393,0.08908984810113907
1747256856.521679,394,0.2714555263519287
1747256856.7682192,395,1.7185059785842896
1747256857.023601,396,0.0758184939622879
1747256857.2707694,397,0.4366835057735443
1747256857.5222895,398,0.1961289346218109
1747256857.772554,399,0.6783725619316101
1747256858.2665653,401,-0.05917874723672867
1747256858.5194256,402,0.9389966726303101
1747256859.0232291,404,0.9468975067138672
1747256860.02296,408,4.918541431427002
1747256860.2761335,409,4.608534336090088
1747256861.0416229,412,0.17938020825386047
1747256861.296097,413,2.9087443351745605
1747256861.5439198,414,0.0966980829834938
1747256861.7896848,415,1.0008918046951294
1747256862.5274622,418,0.3628307580947876
1747256863.2713144,421,0.41859808564186096
1747256863.5201824,422,2.881060838699341
1747256864.260383,425,0.5047124028205872
1747256864.5089004,426,3.6932692527770996
1747256865.510607,430,0.2946881055831909
1747256865.7535439,431,0.016573820263147354
1747256866.489574,434,0.016311196610331535
1747256866.731187,435,0.005970963276922703
1747256866.9733372,436,0.1695065051317215
1747256867.216957,437,0.9944232702255249
1747256867.4601917,438,0.38292253017425537
1747256867.7018523,439,0.046826910227537155
1747256867.9447775,440,0.2909613847732544
1747256868.1938624,441,0.21857856214046478
1747256868.6806235,443,0.01939299702644348
1747256868.9231777,444,0.07486177235841751
1747256869.1649926,445,1.2875077724456787
1747256869.406288,446,0.21519652009010315
1747256870.3797472,450,0.13005782663822174
1747256870.6208427,451,0.23706325888633728
1747256870.8616045,452,-0.01802472397685051
1747256871.1082666,453,2.1887805461883545
1747256871.3557134,454,0.17334884405136108
1747256871.847084,456,8.96597671508789
1747256872.3425941,458,1.02475106716156
1747256872.838566,460,0.44634339213371277
1747256873.0842154,461,0.007515427190810442
1747256873.8370557,464,0.12429805845022202
1747256874.0995834,465,0.5884335041046143
1747256874.3617718,466,-0.031475428491830826
1747256874.8619053,468,-0.36020416021347046
1747256875.3644767,470,0.14053460955619812
1747256876.3868883,474,93.82579040527344
1747256876.6387954,475,0.06882486492395401
1747256877.3936298,478,0.7461247444152832
1747256877.643244,479,0.8178139328956604
1747256877.893041,480,99.01966094970703
1747256878.1471667,481,0.24246743321418762
1747256878.3988075,482,0.06419356167316437
1747256878.6488652,483,0.04425914213061333
1747256878.9049723,484,18.06589698791504
1747256879.4120555,486,0.39864444732666016
1747256879.6639204,487,0.1115664392709732
1747256879.9157734,488,0.02388623170554638
1747256880.1660507,489,0.163251593708992
1747256880.6743882,491,0.626552402973175
1747256881.4340763,494,-0.10088668763637543
1747256882.458729,498,0.005658286157995462
1747256883.2161827,501,0.289980411529541
1747256883.4691212,502,3.781953811645508
1747256883.7364154,503,0.6846201419830322
1747256884.5091474,506,0.15884694457054138
1747256885.0114617,508,0.4252409338951111
1747256885.2665777,509,2.403989315032959
1747256885.5205085,510,0.05055111646652222
1747256885.770637,511,0.5657854676246643
1747256886.0239782,512,4.750509262084961
1747256886.2738538,513,2.0586419105529785
1747256886.5239975,514,12.199864387512207
1747256887.285139,517,1.0435508489608765
1747256887.5399454,518,0.2756830155849457
1747256887.7962797,519,0.2206682413816452
1747256888.055529,520,2.30633282661438
1747256888.8230648,523,0.5754099488258362
1747256890.576646,530,2.1124088764190674
1747256891.3199618,533,3.228839874267578
1747256891.564878,534,0.6958978772163391
1747256892.0549126,536,0.1746932715177536
1747256892.2991202,537,0.05766814202070236
1747256892.5435092,538,0.13463422656059265
1747256892.7881448,539,0.22565297782421112
1747256893.0316505,540,1.0897302627563477
1747256893.5194736,542,5.469549655914307
1747256893.7653322,543,1.4934548139572144
1747256894.0179603,544,0.153233140707016
1747256894.5282967,546,0.02392593026161194
1747256894.7808383,547,2.6303930282592773
1747256895.5401165,550,1.66675865650177
1747256896.0441089,552,1.537088394165039
1747256896.5495958,554,2.652582883834839
1747256896.8012307,555,1.2214293479919434
1747256897.0526426,556,3.6456918716430664
1747256898.5809557,562,1.5331244468688965
1747256898.8330843,563,0.12499108910560608
1747256899.089355,564,0.5578321218490601
1747256900.1279283,568,11.596664428710938
1747256900.9164362,571,0.7146212458610535
1747256901.4221263,573,0.35325905680656433
1747256902.1818056,576,-0.058216068893671036
1747256903.1723871,580,2.123945713043213
1747256904.15434,584,0.1810825914144516
1747256904.4016843,585,0.16269662976264954
1747256904.645627,586,2.736497163772583
1747256905.139429,588,0.10606345534324646
1747256905.629375,590,0.23403865098953247
1747256905.8758824,591,0.49518632888793945
1747256906.1213148,592,1.669824242591858
1747256906.6169744,594,-0.11898206174373627
1747256907.135926,596,0.16908559203147888
1747256907.392105,597,-0.029825128614902496
1747256907.6575303,598,0.12711118161678314
1747256907.9131806,599,2.4772651195526123
1747256908.4332166,601,0.8407863974571228
1747256908.695884,602,0.10633419454097748
1747256908.9460132,603,0.23674452304840088
1747256909.4502988,605,0.9597368836402893
1747256910.236834,608,0.6532546877861023
1747256910.7448428,610,0.3670143783092499
1747256911.511822,613,-0.16166271269321442
1747256911.760272,614,3.7612199783325195
1747256912.2560322,616,2.350940465927124
1747256912.7490957,618,19.997676849365234
1747256913.2456567,620,0.24694038927555084
1747256913.7378852,622,0.4819923937320709
1747256913.9837353,623,0.08269727975130081
1747256914.7222428,626,2.7626450061798096
1747256915.2146564,628,0.04790676012635231
1747256915.460416,629,0.04333067685365677
1747256916.4310212,633,0.798046886920929
1747256916.9089484,635,0.9947643280029297
1747256917.3984907,637,1.2346515655517578
1747256918.1549165,640,0.021672913804650307
1747256918.4058359,641,0.11851006746292114
1747256918.6551173,642,1.3680678606033325
1747256918.9129856,643,0.07352831214666367
1747256919.1757715,644,1.2832289934158325
1747256919.4342163,645,-0.07056835293769836
1747256920.4346848,649,0.16435761749744415
1747256920.9221063,651,0.3987174928188324
1747256921.1712623,652,1.3870576620101929
1747256921.423185,653,15.422860145568848
1747256921.667778,654,0.20592381060123444
1747256921.9128282,655,5.315119743347168
1747256922.6508856,658,6.286880016326904
1747256922.9016662,659,0.09901943057775497
1747256923.1569166,660,0.8235266804695129
1747256924.888798,667,0.059828177094459534
1747256925.632187,670,0.08786861598491669
1747256926.8717284,675,0.9327954649925232
1747256927.1149929,676,2.969622850418091
1747256927.3597343,677,-0.47102949023246765
1747256928.085262,680,28.802356719970703
1747256928.5755546,682,11.154961585998535
1747256928.816102,683,0.030066967010498047
1747256929.0644743,684,0.5944854021072388
1747256929.796348,687,0.25852125883102417
1747256931.015333,692,17.219375610351562
1747256931.497175,694,0.860332727432251
1747256931.7379591,695,0.7292998433113098
1747256931.9797611,696,0.2205287367105484
1747256932.2277837,697,22.333967208862305
1747256932.7182028,699,0.055540215224027634
1747256933.4455724,702,1.36933171749115
1747256933.6863308,703,2.3278610706329346
1747256934.181561,705,0.27857741713523865
1747256935.154206,709,1.83089017868042
1747256935.3967352,710,0.10502192378044128
1747256935.886357,712,2.0702149868011475
1747256936.6136491,715,0.38103413581848145
1747256937.094674,717,0.29253557324409485
1747256937.584419,719,2.925931692123413
1747256937.8401546,720,-0.528601348400116
1747256938.0886705,721,9.681641578674316
1747256938.5804398,723,3.6164088249206543
1747256939.0827773,725,10.518913269042969
1747256939.3266747,726,0.17708918452262878
1747256939.5755227,727,10.127504348754883
1747256939.832668,728,0.1044757068157196
1747256940.0792503,729,-0.04545356333255768
1747256940.57798,731,0.11474385112524033
1747256940.8303192,732,-0.2790503203868866
1747256941.0822914,733,0.35275909304618835
1747256942.3219612,738,0.28465506434440613
1747256942.5721657,739,1.3046687841415405
1747256942.8251746,740,2.816148519515991
1747256943.3302827,742,0.8331294655799866
1747256943.5835943,743,0.8335177302360535
1747256943.8315763,744,1.0783593654632568
1747256944.0825155,745,1.2690430879592896
1747256945.8196635,752,0.40735894441604614
1747256946.5714056,755,0.8175322413444519
1747256946.835987,756,0.745836079120636
1747256947.3363984,758,0.28819531202316284
1747256948.5951881,763,0.24500499665737152
1747256948.8613698,764,-0.12024654448032379
1747256949.11381,765,0.8396700620651245
1747256949.8537714,768,0.22978879511356354
1747256950.1830778,769,1.3800208568572998
1747256950.92154,772,0.18356899917125702
1747256951.16728,773,0.3220415413379669
1747256951.6609147,775,0.06060917302966118
1747256951.906507,776,0.000579926825594157
1747256952.397635,778,0.6282322406768799
1747256952.64361,779,2.2359819412231445
1747256952.8877816,780,0.019085349515080452
1747256953.1343539,781,0.30553969740867615
1747256953.3803804,782,0.19909971952438354
1747256954.8506463,788,0.015862736850976944
1747256955.0987017,789,0.04572664201259613
1747256955.5881038,791,-0.03989650681614876
1747256956.0818489,793,1.448849081993103
1747256956.5721984,795,11.422798156738281
1747256956.816669,796,0.3567405045032501
1747256957.5561984,799,0.21727897226810455
1747256957.805821,800,1.6308228969573975
1747256958.8117888,804,0.2713322043418884
1747256959.0629241,805,0.46454522013664246
1747256959.3214006,806,0.08547545224428177
1747256959.5704465,807,0.5755722522735596
1747256960.3163292,810,0.27606916427612305
1747256961.0657957,813,0.1403554230928421
1747256962.3220189,818,0.19956038892269135
1747256962.5724707,819,0.14929141104221344
1747256963.0625153,821,3.224681854248047
1747256963.3096871,822,0.3392905294895172
1747256963.5586548,823,0.19165706634521484
1747256964.0520482,825,0.004049165174365044
1747256964.3049192,826,0.1105692908167839
1747256964.5539436,827,0.44030293822288513
1747256964.799698,828,7.864381313323975
1747256965.7861438,832,0.10191156715154648
1747256966.0337412,833,4.499630928039551
1747256966.5245965,835,0.09628995507955551
1747256966.7704062,836,0.9560035467147827
1747256967.017574,837,2.4293177127838135
1747256967.5095072,839,0.14896120131015778
1747256967.7552645,840,0.17041997611522675
1747256968.4919727,843,-0.01575850136578083
1747256968.9776673,845,0.12020791321992874
1747256970.2265728,850,0.8260956406593323
1747256970.4714081,851,0.1272222250699997
1747256971.2432954,854,1.0125771760940552
1747256972.002195,857,-0.04981495812535286
1747256972.7547505,860,4.937416076660156
1747256973.2515843,862,0.7541385889053345
1747256973.9851403,865,0.4187792241573334
1747256974.232148,866,-0.019382087513804436
1747256975.2423506,870,1.1899168491363525
1747256975.4938734,871,0.9827097058296204
1747256978.041938,881,0.626408576965332
1747256978.558772,883,1.5260282754898071
1747256978.8101187,884,2.4927279949188232
1747256979.0599737,885,0.06500034034252167
1747256979.3106613,886,0.07986144721508026
1747256979.8082304,888,0.3361443877220154
1747256980.3060918,890,1.3269374370574951
1747256980.8080335,892,0.8121048808097839
1747256981.556464,895,0.24777959287166595
1747256982.0632908,897,0.15917377173900604
1747256982.3164966,898,0.528177797794342
1747256983.0728087,901,0.1756826937198639
1747256983.3265893,902,0.061049629002809525
1747256983.8379145,904,-0.009309296496212482
1747256984.338975,906,0.3033922612667084
1747256984.5898538,907,0.5844241380691528
1747256984.8315842,908,1.0539121627807617
1747256985.3218448,910,0.10728155821561813
1747256985.5684464,911,0.46871358156204224
1747256986.3071153,914,0.2220248430967331
1747256987.2697453,918,0.40359097719192505
1747256987.5140376,919,1.0802173614501953
1747256987.9974697,921,0.45520150661468506
1747256988.4779887,923,2.0632197856903076
1747256989.460947,927,0.019464921206235886
1747256989.7226553,928,-0.27577507495880127
1747256989.984202,929,2.530846118927002
1747256990.2359972,930,0.13490323722362518
1747256990.4848971,931,-0.05702551081776619
1747256990.7329652,932,2.4064154624938965
1747256990.983633,933,0.30183735489845276
1747256991.4722989,935,0.4268091320991516
1747256992.458779,939,0.4581262767314911
1747256992.9486609,941,0.09515491127967834
1747256993.1952944,942,0.15939415991306305
1747256993.9247744,945,2.1814029216766357
1747256994.9031107,949,4.354531764984131
1747256995.6433952,952,0.8594279885292053
1747256996.1422741,954,0.26532599329948425
1747256996.390209,955,0.10960297286510468
1747256996.6402655,956,0.08272115141153336
1747256997.635115,960,0.6630024909973145
1747256998.1227775,962,0.24283833801746368
1747256998.3712878,963,0.4846997559070587
1747256998.619165,964,6.323670387268066
1747256998.8660452,965,0.060810286551713943
1747256999.3479774,967,0.8717765808105469
1747256999.5958154,968,0.6996091604232788
1747257000.3201094,971,0.05387602001428604
1747257001.5256004,976,1.0756503343582153
1747257002.0151021,978,1.487151026725769
1747257002.2600052,979,0.0994221493601799
1747257002.7470667,981,0.6605589389801025
1747257003.00439,982,2.813647747039795
1747257003.985641,986,17.1016902923584
1747257004.488642,988,1.0737602710723877
1747257004.733964,989,0.6509672403335571
1747257004.9846797,990,0.10739391297101974
1747257005.4867003,992,2.473304510116577
1747257005.9809606,994,0.8096308708190918
1747257006.2278557,995,1.706561803817749
1747257006.473638,996,0.15552353858947754
1747257006.9726229,998,1.3158442974090576
1747257007.2221818,999,0.41377073526382446
1747257007.7231522,1001,3.9548258781433105
1747257007.9701245,1002,0.03951046243309975
1747257008.2152305,1003,2.0825724601745605
1747257008.464718,1004,0.15735504031181335
1747257008.7127976,1005,-0.14390861988067627
1747257008.9601934,1006,2.1708688735961914
1747257010.2181191,1011,0.149211123585701
1747257010.7154028,1013,0.08392783999443054
1747257011.2237298,1015,1.0922938585281372
1747257011.4762688,1016,0.3933643102645874
1747257011.7352407,1017,0.13252434134483337
1747257012.9709206,1022,0.11710238456726074
1747257013.9697766,1026,0.47258245944976807
1747257014.452519,1028,0.10062380880117416
1747257014.6980476,1029,0.21098093688488007
1747257016.1759825,1035,0.9245867729187012
1747257016.4187388,1036,0.4034765660762787
1747257016.6630907,1037,0.7540563941001892
1747257016.9069736,1038,0.20471544563770294
1747257017.1494472,1039,0.22953970730304718
1747257018.1407785,1043,0.4980502128601074
1747257018.631176,1045,-0.11515942960977554
1747257018.875718,1046,0.18834280967712402
1747257020.3696864,1052,0.7923054695129395
1747257020.6208577,1053,-0.12248500436544418
1747257021.37974,1056,0.7088364958763123
1747257021.8813286,1058,0.1860308200120926
1747257022.127932,1059,0.5065212249755859
1747257022.3777068,1060,-0.055586718022823334
1747257022.8707814,1062,2.194711446762085
1747257023.6157935,1065,0.21052147448062897
1747257023.8644466,1066,0.22909288108348846
1747257024.1094809,1067,0.13398902118206024
1747257024.598441,1069,7.763106822967529
1747257024.8479302,1070,0.9188230633735657
1747257025.0906436,1071,0.3154994249343872
1747257025.331725,1072,0.5909903645515442
1747257025.5751953,1073,0.3257176876068115
1747257025.8198159,1074,0.40339335799217224
1747257026.5483716,1077,0.3172321617603302
1747257026.7911596,1078,0.5038634538650513
1747257027.2963152,1080,0.14377909898757935
1747257027.5452151,1081,-0.018982818350195885
1747257027.7932117,1082,0.0421321727335453
1747257028.5340867,1085,0.0999021902680397
1747257028.7804449,1086,0.06384047865867615
1747257029.0216885,1087,0.08832424134016037
1747257030.0069194,1091,0.5107308626174927
1747257030.2511342,1092,0.10110966861248016
1747257030.4962301,1093,-0.23093944787979126
1747257031.7322767,1098,0.17044812440872192
1747257032.223463,1100,0.21622121334075928
1747257032.714415,1102,0.32910341024398804
1747257032.956894,1103,0.35933396220207214
1747257033.2001877,1104,0.18863306939601898
1747257033.943581,1107,0.15017162263393402
1747257034.195841,1108,0.013445591554045677
1747257034.4420292,1109,-0.08532785624265671
1747257034.6931734,1110,0.1140749379992485
1747257034.940632,1111,0.19066523015499115
1747257035.1916857,1112,0.5900346040725708
1747257035.43847,1113,0.649340808391571
1747257035.683438,1114,1.4282543659210205
1747257036.1725128,1116,0.11696378886699677
1747257036.9161777,1119,0.8483737707138062
1747257037.4178731,1121,0.4995806813240051
1747257037.6638036,1122,2.164104700088501
1747257038.402488,1125,0.04467165842652321
1747257038.6548975,1126,0.22441020607948303
1747257039.1585252,1128,0.09458094090223312
1747257039.4136527,1129,1.8916549682617188
1747257039.6638367,1130,0.18948853015899658
1747257039.9137647,1131,0.12568916380405426
1747257040.1603775,1132,0.28591737151145935
1747257040.6524944,1134,0.12080960720777512
1747257040.9006863,1135,0.4740751087665558
1747257041.148886,1136,-0.013699114322662354
1747257041.895679,1139,0.2089252471923828
1747257042.6397736,1142,2.9054551124572754
1747257043.3748865,1145,0.9817182421684265
1747257043.621667,1146,0.4641263484954834
1747257044.1089756,1148,0.27968326210975647
1747257044.3551378,1149,0.4783715307712555
1747257044.603679,1150,0.33200302720069885
1747257044.8664825,1151,0.2773660719394684
1747257045.1224196,1152,0.5114043951034546
1747257045.3726456,1153,0.31731393933296204
1747257045.863655,1155,0.5796810984611511
1747257047.0914001,1160,0.06262429803609848
1747257047.5826068,1162,0.09676147252321243
1747257048.0731628,1164,0.6153202652931213
1747257048.575217,1166,1.6734853982925415
1747257048.8310633,1167,0.10778766870498657
1747257050.3119543,1173,0.21716971695423126
1747257050.5580287,1174,0.9512819051742554
1747257051.0502584,1176,0.12474542111158371
1747257051.2959025,1177,0.35532841086387634
1747257051.5431156,1178,0.11040456593036652
1747257052.527444,1182,0.10601851344108582
1747257053.0249524,1184,0.6641340255737305
1747257053.5143547,1186,8.755602836608887
1747257054.007571,1188,0.649218738079071
1747257054.2595797,1189,0.2488517016172409
1747257054.5049205,1190,0.7436707615852356
1747257055.2426927,1193,0.5760433077812195
1747257055.4941046,1194,8.904211044311523
1747257055.7502275,1195,0.10579852014780045
1747257056.24749,1197,0.778473436832428
1747257056.4918342,1198,0.1781414896249771
1747257057.2408633,1201,0.6729313135147095
1747257057.4973354,1202,0.10342953354120255
1747257058.244419,1205,0.6284731030464172
1747257058.493633,1206,0.19225625693798065
1747257058.7437952,1207,0.17137685418128967
1747257059.2421963,1209,0.6613298058509827
1747257060.2363625,1213,0.18345306813716888
1747257060.4803736,1214,0.7036317586898804
1747257060.725162,1215,0.21270506083965302
1747257061.2103179,1217,0.6580354571342468
1747257061.4510655,1218,0.8603619337081909
1747257062.6792486,1223,1.7502307891845703
1747257063.179874,1225,0.5097754597663879
1747257063.9270515,1228,0.508777916431427
1747257064.179002,1229,0.2577165961265564
1747257064.929614,1232,0.44775038957595825
1747257065.1778564,1233,0.05974797159433365
1747257066.453867,1238,0.2686126232147217
1747257066.9649014,1240,0.5545846819877625
1747257067.2146642,1241,0.08606287837028503
1747257067.4603891,1242,1.0903984308242798
1747257067.7077498,1243,0.3422946035861969
1747257067.9532282,1244,0.23642005026340485
1747257068.2020788,1245,0.20324823260307312
1747257068.4564877,1246,0.22584445774555206
1747257069.2065039,1249,0.7348116040229797
1747257069.4582765,1250,0.05531490594148636
1747257069.7106307,1251,0.07231492549180984
1747257069.9625165,1252,0.22406908869743347
1747257070.4614103,1254,0.4780433177947998
1747257070.9568603,1256,0.957900881767273
1747257071.2031977,1257,0.2966318428516388
1747257071.941808,1260,0.382922887802124
1747257072.1840577,1261,0.8356636762619019
1747257072.9161649,1264,0.043172601610422134
1747257073.6524913,1267,0.3381357192993164
1747257074.6275637,1271,0.04445705935359001
1747257075.890903,1276,0.06662258505821228
1747257076.1403248,1277,1.4684488773345947
1747257076.3840475,1278,-0.021438278257846832
1747257077.3668034,1282,1.009594202041626
1747257078.1060102,1285,0.17522291839122772
1747257079.3408039,1290,0.6121346950531006
1747257080.0890543,1293,0.21450288593769073
1747257080.8327913,1296,0.09100309759378433
1747257081.3434496,1298,0.10526452213525772
1747257081.594441,1299,0.03984556719660759
1747257082.343219,1302,-0.017322545871138573
1747257083.3446252,1306,0.19337370991706848
1747257084.3378136,1310,0.530648946762085
1747257085.3336153,1314,0.5051881670951843
1747257085.5860522,1315,0.25266823172569275
1747257086.825609,1320,0.577256977558136
1747257087.3336906,1322,0.06621204316616058
1747257087.582668,1323,0.6260179877281189
1747257088.0965657,1325,0.8405472040176392
1747257088.346375,1326,0.07778627425432205
1747257088.8417819,1328,-0.0021094849798828363
1747257090.575045,1335,1.4247190952301025
1747257092.7805023,1344,0.13444940745830536
1747257093.0270655,1345,-0.028957471251487732
1747257093.5203388,1347,0.10773292183876038
1747257093.7678156,1348,0.17461931705474854
1747257094.4999924,1351,1.0737309455871582
1747257094.7432635,1352,1.094091534614563
1747257095.2344484,1354,0.08799751102924347
1747257096.2192888,1358,0.2315835803747177
1747257096.7056963,1360,0.6746344566345215
1747257097.6781576,1364,0.1878083199262619
1747257097.9232638,1365,1.231834053993225
1747257098.1697392,1366,0.4037591218948364
1747257098.4150462,1367,0.24984978139400482
1747257098.658852,1368,0.3334907293319702
1747257099.6456132,1372,0.052305422723293304
1747257099.896353,1373,0.1488967090845108
1747257100.3916607,1375,2.2017500400543213
1747257100.6419585,1376,0.08918758481740952
1747257101.6237404,1380,0.7327333688735962
1747257102.8794622,1385,1.2972640991210938
1747257103.1256177,1386,3.926231861114502
1747257104.1210706,1390,1.175703525543213
1747257104.8669024,1393,0.030348625034093857
1747257105.6071296,1396,-0.34013786911964417
1747257105.8546038,1397,0.3027985095977783
1747257106.3446076,1399,0.2000465989112854
1747257106.5930672,1400,0.40669122338294983
1747257107.3289254,1403,0.7264819145202637
1747257107.8200097,1405,0.37894704937934875
1747257109.7969131,1413,0.2782524824142456
1747257110.5323803,1416,0.02024126425385475
1747257110.7792928,1417,0.12430529296398163
1747257111.2717686,1419,3.623055934906006
1747257111.763031,1421,0.5648132562637329
1747257112.008783,1422,1.0114949941635132
1747257114.2415063,1431,0.5310924649238586
1747257114.4962564,1432,2.344938278198242
1747257115.497813,1436,0.4672588109970093
1747257115.998911,1438,0.5069195628166199
1747257116.248942,1439,0.08530332148075104
1747257116.504049,1440,0.0976339802145958
1747257116.753689,1441,1.084533452987671
1747257117.5158052,1444,0.5507277250289917
1747257118.0106852,1446,0.8758411407470703
1747257118.2584348,1447,0.46430933475494385
1747257118.5057824,1448,0.4835786521434784
1747257118.7484305,1449,0.19790039956569672
1747257118.9946291,1450,0.424662709236145
1747257119.2389023,1451,0.19997920095920563
1747257119.4890249,1452,0.1507730782032013
1747257119.9864504,1454,0.22374139726161957
1747257120.2450423,1455,-0.0625917837023735
1747257120.4915626,1456,1.2342292070388794
1747257120.7356613,1457,0.11825969070196152
1747257120.9915085,1458,0.4523954689502716
1747257121.236409,1459,0.093418188393116
1747257121.4817371,1460,0.09417220205068588
1747257121.7282336,1461,-0.04256896302103996
1747257122.2196288,1463,0.5082976818084717
1747257124.0272758,1470,0.011616231873631477
1747257124.7759643,1473,0.05667884647846222
1747257125.0247552,1474,-0.021925130859017372
1747257125.5299435,1476,0.5344548225402832
1747257125.7756612,1477,15.216913223266602
1747257126.7859468,1481,0.726671040058136
1747257127.0318348,1482,0.4591785669326782
1747257127.2790334,1483,0.16051505506038666
1747257128.2617345,1487,0.34984713792800903
1747257128.5114584,1488,0.22794002294540405
1747257128.7580562,1489,0.12746462225914001
1747257129.0024648,1490,0.32147344946861267
1747257129.2480092,1491,1.2357547283172607
1747257129.7464042,1493,0.1104448139667511
1747257129.9913123,1494,0.4671899080276489
1747257130.9688017,1498,0.2062838077545166
1747257131.218369,1499,0.2193368375301361
1747257131.4649034,1500,0.07177753001451492
1747257131.9575207,1502,0.1678449660539627
1747257132.6959987,1505,-0.08958403021097183
1747257133.6832166,1509,0.2360904961824417
1747257133.9321465,1510,0.2093411386013031
1747257134.1755257,1511,0.33308035135269165
1747257134.6966195,1513,0.7687403559684753
1747257135.213807,1515,0.6734972596168518
1747257135.4645367,1516,0.5571644902229309
1747257137.2216163,1523,0.4755479693412781
1747257137.9649127,1526,-0.01400709804147482
1747257138.4573135,1528,0.2903324067592621
1747257139.934436,1534,1.2037204504013062
1747257140.6880615,1537,0.2726266086101532
1747257140.9390109,1538,0.8053790330886841
1747257141.686996,1541,0.36902478337287903
1747257142.6886,1545,0.06477856636047363
1747257143.1830142,1547,0.7551792860031128
1747257143.4273229,1548,1.1022096872329712
1747257144.1635234,1551,0.07361745089292526
1747257144.4102445,1552,0.6635122895240784
1747257144.6514268,1553,0.30945393443107605
1747257145.1454105,1555,0.575248122215271
1747257145.641762,1557,0.1350519210100174
1747257146.8647685,1562,0.14584164321422577
1747257147.3477657,1564,1.3734108209609985
1747257147.5881968,1565,0.27120864391326904
1747257147.828519,1566,0.2542796730995178
1747257148.3203459,1568,0.4430524706840515
1747257148.8112423,1570,0.20270931720733643
1747257149.054242,1571,0.26611313223838806
1747257149.3059294,1572,1.8651705980300903
1747257149.55891,1573,0.04378117248415947
1747257150.3015473,1576,0.10139967501163483
1747257150.795823,1578,0.9573042392730713
1747257151.0491824,1579,0.2980916202068329
1747257151.2957203,1580,0.6802912950515747
1747257151.544494,1581,-0.0198379959911108
1747257151.7928627,1582,0.7241291999816895
1747257152.5331805,1585,0.8247772455215454
1747257153.786025,1590,-0.04862876981496811
1747257155.0523534,1595,0.40679609775543213
1747257155.299776,1596,0.5851159691810608
1747257155.5478663,1597,0.11631765216588974
1747257156.5258696,1601,0.12249799817800522
1747257156.767864,1602,0.0832718163728714
1747257157.0092525,1603,0.5703002214431763
1747257158.7039614,1610,0.32362452149391174
1747257158.945942,1611,-0.00900159403681755
1747257159.434658,1613,0.10411441326141357
1747257159.6793823,1614,1.145632028579712
1747257160.1655033,1616,0.18980751931667328
1747257161.1695237,1620,0.9189347624778748
1747257161.6702929,1622,0.052497729659080505
1747257162.1802402,1624,0.4760177433490753
1747257162.672586,1626,0.24648934602737427
1747257162.9166744,1627,0.20045121014118195
1747257163.8979878,1631,0.16076697409152985
1747257164.874986,1635,0.42290571331977844
1747257165.1184223,1636,0.2104489952325821
1747257165.3658907,1637,0.19569358229637146
1747257165.616934,1638,0.10384788364171982
1747257166.1137662,1640,0.1159006878733635
1747257166.359498,1641,1.0128775835037231
1747257167.5844285,1646,0.14809675514698029
1747257167.8279774,1647,0.15468917787075043
1747257168.3167627,1649,0.13922064006328583
1747257168.8186936,1651,0.44421565532684326
1747257169.0676064,1652,0.3914042115211487
1747257169.3152223,1653,0.2056664526462555
1747257169.5632062,1654,2.8768298625946045
1747257170.0623648,1656,0.1250619739294052
1747257170.5622807,1658,0.27318039536476135
1747257171.5500894,1662,0.5282061696052551
1747257172.0516741,1664,0.14049486815929413
1747257172.5521677,1666,0.7111103534698486
1747257173.3084104,1669,0.06169990077614784
1747257173.558159,1670,0.18341098725795746
1747257174.560038,1674,0.33308327198028564
1747257175.3204756,1677,0.1134938970208168
1747257175.8136225,1679,0.5909700393676758
1747257176.0578508,1680,0.09099435061216354
1747257176.3027241,1681,0.1773621290922165
1747257176.5481946,1682,-0.16589310765266418
1747257177.297195,1685,0.23973409831523895
1747257177.5420089,1686,0.2937353253364563
1747257177.7877505,1687,0.14574165642261505
1747257178.0367072,1688,0.23817937076091766
1747257178.2818174,1689,0.10339309275150299
1747257178.526644,1690,0.17272767424583435
1747257179.2688103,1693,0.12647782266139984
1747257179.5158465,1694,0.8110442757606506
1747257179.7658334,1695,0.8360453248023987
1747257180.2738736,1697,1.0218065977096558
1747257180.5213382,1698,0.641663134098053
1747257180.777793,1699,-0.1083892211318016
1747257181.0262706,1700,0.28486308455467224
1747257181.5302265,1702,8.131149291992188
1747257182.0370252,1704,0.13413812220096588
1747257182.792085,1707,0.7851863503456116
1747257183.2934875,1709,0.22118768095970154
1747257183.5423698,1710,0.0916614830493927
1747257183.7916737,1711,0.2555331587791443
1747257184.0441072,1712,0.8927298784255981
1747257185.55453,1718,0.14056801795959473
1747257185.8028727,1719,0.20787091553211212
1747257186.5431454,1722,0.06842386722564697
1747257186.7890327,1723,0.2835162281990051
1747257187.03553,1724,0.08793354779481888
1747257187.2860131,1725,0.8849402666091919
1747257188.5598056,1730,0.5445415377616882
1747257190.5318928,1738,0.11796682327985764
1747257190.777185,1739,1.1618943214416504
1747257191.023544,1740,0.20207209885120392
1747257191.7612736,1743,0.4111160933971405
1747257192.2540283,1745,0.10471247136592865
1747257193.0008428,1748,0.43934744596481323
1747257193.2466376,1749,0.08546540141105652
1747257193.492125,1750,0.27788951992988586
1747257193.7383616,1751,0.07851555943489075
1747257194.2344663,1753,0.3635962903499603
1747257194.4852834,1754,0.46290916204452515
1747257195.2113442,1757,0.42182883620262146
1747257196.4217432,1762,0.17768645286560059
1747257196.6610963,1763,0.4252956211566925
1747257197.1508753,1765,1.4453041553497314
1747257197.3936934,1766,0.10548082739114761
1747257197.9101002,1768,0.37794074416160583
1747257199.6089349,1775,0.17420800030231476
1747257199.8578637,1776,0.036231499165296555
1747257200.1031916,1777,0.04296135902404785
1747257200.8429065,1780,0.5499252080917358
1747257201.0880585,1781,0.8824094533920288
1747257201.8263228,1784,0.08442588150501251
1747257202.072206,1785,0.3388790190219879
1747257202.3167348,1786,0.18365079164505005
1747257202.5612895,1787,0.33515462279319763
1747257203.0570655,1789,0.4528660178184509
1747257203.304755,1790,0.04825861006975174
1747257203.7934334,1792,0.1423085480928421
1747257204.298529,1794,0.7105806469917297
1747257204.821749,1796,0.44713568687438965
1747257205.074904,1797,1.1178739070892334
1747257205.8380365,1800,0.1665467768907547
1747257206.3516994,1802,0.025283634662628174
1747257206.6024196,1803,0.5811771154403687
1747257206.8507314,1804,0.1411697119474411
1747257207.8566828,1808,0.6291706562042236
1747257208.3575895,1810,0.4645492434501648
1747257209.3558156,1814,0.9205436706542969
1747257209.8493028,1816,-0.1028435230255127
1747257210.3421378,1818,0.2962959110736847
1747257210.5981078,1819,-0.018680637702345848
1747257211.596118,1823,0.15385575592517853
1747257212.3427968,1826,0.24041803181171417
1747257212.5908718,1827,0.32516494393348694
1747257213.083096,1829,0.12071340531110764
1747257213.3297718,1830,0.055167924612760544
1747257213.8230844,1832,1.5887280702590942
1747257214.069733,1833,0.26118069887161255
1747257214.3208146,1834,0.10509294271469116
1747257214.8148127,1836,0.41203153133392334
1747257215.0601318,1837,0.24381378293037415
1747257215.3056831,1838,0.3980317711830139
1747257216.8455894,1844,0.10124924778938293
1747257217.0901875,1845,0.26056334376335144
1747257217.3389964,1846,0.49238359928131104
1747257217.5927095,1847,0.025712041184306145
1747257217.842527,1848,0.2472832202911377
1747257218.607576,1851,0.4678317606449127
1747257219.112502,1853,0.039613936096429825
1747257219.8666751,1856,0.1644454300403595
1747257220.873032,1860,0.49457550048828125
1747257221.8675272,1864,0.1982709914445877
1747257222.121589,1865,0.5571423172950745
1747257222.3696845,1866,0.25174984335899353
1747257222.6235929,1867,0.6732251048088074
1747257223.6520407,1871,0.1858607828617096
1747257223.8991199,1872,0.26583313941955566
1747257224.1520598,1873,0.07313581556081772
1747257224.4001596,1874,0.16394147276878357
1747257224.6508904,1875,0.2698967456817627
1747257225.143339,1877,0.09396190941333771
1747257225.6413076,1879,0.14513534307479858
1747257225.892405,1880,0.20255185663700104
1747257226.630056,1883,0.9597301483154297
1747257226.8744812,1884,0.09089299291372299
1747257227.3644972,1886,0.1413312554359436
1747257227.8556278,1888,0.2522261440753937
1747257228.3445184,1890,0.04585045948624611
1747257228.5934157,1891,0.12207102030515671
1747257229.5676382,1895,0.15253829956054688
1747257230.55378,1899,0.09582363069057465
1747257231.0475786,1901,0.333678662776947
1747257231.296212,1902,0.23894630372524261
1747257232.2786157,1906,0.13093261420726776
1747257232.7712986,1908,0.23776866495609283
1747257233.0171561,1909,0.243307963013649
1747257233.2628045,1910,1.7995367050170898
1747257234.0009377,1913,0.25100788474082947
1747257234.7378917,1916,0.09634901583194733
1747257235.2240741,1918,0.05419575050473213
1747257236.6904857,1924,0.20897474884986877
1747257236.9396195,1925,0.08866825699806213
1747257237.1844373,1926,0.9129754900932312
1747257237.6723878,1928,0.1035744845867157
1747257237.9157214,1929,0.19198720157146454
1747257238.6509361,1932,0.6091209650039673
1747257239.3895688,1935,-0.03609272465109825
1747257239.6335387,1936,0.32189327478408813
1747257240.3784404,1939,0.4209546148777008
1747257240.626673,1940,0.15858033299446106
1747257240.8757386,1941,0.7371416091918945
1747257241.123582,1942,-0.042057305574417114
1747257241.8721673,1945,1.2024294137954712
1747257242.3645403,1947,0.3997974097728729
1747257243.098901,1950,0.8362544178962708
1747257243.3421934,1951,0.04130791500210762
1747257243.8448865,1953,0.34593912959098816
1747257244.5895085,1956,0.13107328116893768
1747257245.5859504,1960,0.18578343093395233
1747257245.8329175,1961,0.48111557960510254
1747257246.0785038,1962,0.37042000889778137
1747257246.32663,1963,0.01993989758193493
1747257246.5775828,1964,0.21580065786838531
1747257247.0682623,1966,0.10818323493003845
1747257247.3197794,1967,0.15735208988189697
1747257247.5718822,1968,0.15968967974185944
1747257247.8232057,1969,0.02939472906291485
1747257249.334061,1975,0.08896727114915848
1747257249.8333573,1977,1.281187653541565
1747257250.0796182,1978,0.16151505708694458
1747257250.3271837,1979,0.4042930006980896
1747257250.5710773,1980,0.5399208664894104
1747257250.811987,1981,0.13626639544963837
1747257251.0702124,1982,0.42722705006599426
1747257251.3138576,1983,0.11289651691913605
1747257251.8056288,1985,0.06554555147886276
1747257252.3003461,1987,0.7733451724052429
1747257252.549495,1988,8.126789093017578
1747257252.7931182,1989,0.8116723895072937
1747257253.2844577,1991,0.1810295134782791
1747257253.532352,1992,0.13675181567668915
1747257253.7800841,1993,0.1903792768716812
1747257254.2758381,1995,0.5377848744392395
1747257255.269678,1999,0.3080459535121918


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_52_121770-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256758.1586583,0,0.31988608837127686
1747256758.9179523,3,2.2862865924835205
1747256759.1655602,4,11.103713989257812
1747256760.70838,10,13.829466819763184
1747256760.9670181,11,11.4556884765625
1747256761.7313364,14,8.595779418945312
1747256761.9846275,15,12.511319160461426
1747256762.7447844,18,7.752321243286133
1747256762.995715,19,0.6079612374305725
1747256763.2465932,20,12.754254341125488
1747256763.7405593,22,24.386186599731445
1747256763.9858763,23,-7.710230827331543
1747256764.7249641,26,38.1502799987793
1747256764.9781177,27,5.366093158721924
1747256766.4807217,33,-1.1509191989898682
1747256767.2209504,36,61.55503463745117
1747256767.4704258,37,13.390763282775879
1747256767.7173042,38,0.7852250933647156
1747256767.966917,39,30.540283203125
1747256768.2279196,40,-1.8436388969421387
1747256769.9895794,47,-11.251684188842773
1747256770.2422922,48,15.675207138061523
1747256770.492534,49,2.456549882888794
1747256770.987908,51,7.1612162590026855
1747256771.234241,52,27.203937530517578
1747256771.7371213,54,23.79146385192871
1747256772.4849496,57,4.246421813964844
1747256773.232476,60,-2.9964327812194824
1747256773.4828067,61,7.944930553436279
1747256773.7277665,62,-4.707491874694824
1747256773.9728572,63,14.526223182678223
1747256774.4632947,65,3.5828168392181396
1747256774.7085273,66,13.769145011901855
1747256774.9533165,67,4.616100788116455
1747256775.2032301,68,3.889678716659546
1747256775.6868644,70,27.002735137939453
1747256775.9286132,71,-3.9045302867889404
1747256777.399776,77,-6.28324556350708
1747256777.9145737,79,0.21988557279109955
1747256778.1734853,80,0.7340956330299377
1747256778.6977797,82,1.3845709562301636
1747256778.9555628,83,1.303696870803833
1747256779.4789727,85,3.616067409515381
1747256780.478513,89,1.437623381614685
1747256780.7272706,90,13.812841415405273
1747256781.9543417,95,27.30960464477539
1747256782.9442165,99,9.057178497314453
1747256783.188718,100,-3.9828944206237793
1747256783.9366114,103,2.2082252502441406
1747256784.7551537,106,0.39750492572784424
1747256785.0168931,107,0.5650742053985596
1747256785.5480733,109,12.518007278442383
1747256786.8305864,114,3.2159318923950195
1747256787.3303385,116,3.1795434951782227
1747256788.5935054,121,2.1935694217681885
1747256789.5799823,125,1.424117088317871
1747256789.8277252,126,5.5214762687683105
1747256790.3213768,128,0.753196656703949
1747256790.8192472,130,45.927913665771484
1747256791.0707517,131,2.1850290298461914
1747256791.3221457,132,7.597599983215332
1747256792.3179271,136,4.324797630310059
1747256792.571659,137,3.3545608520507812
1747256794.064961,143,6.883988857269287
1747256794.306159,144,1.1300073862075806
1747256794.794292,146,1.0190224647521973
1747256795.035726,147,2.7366418838500977
1747256795.7860377,150,57.87098693847656
1747256797.5444663,157,4.146791458129883
1747256798.0304463,159,4.590819835662842
1747256798.2732348,160,4.647873401641846
1747256798.7587183,162,1.7359039783477783
1747256799.2443147,164,1.1614012718200684
1747256799.7286954,166,3.5770721435546875
1747256800.7041433,170,1.3245644569396973
1747256800.9477553,171,2.0256192684173584
1747256801.1952355,172,6.009758949279785
1747256801.9642615,175,5.66925048828125
1747256802.2198834,176,4.455470561981201
1747256802.472159,177,5.011329174041748
1747256802.7258112,178,4.875967502593994
1747256803.2341719,180,7.564515113830566
1747256803.4883018,181,10.379054069519043
1747256804.2299752,184,8.671998977661133
1747256804.476465,185,1.7975624799728394
1747256804.7220042,186,3.1553871631622314
1747256805.4618554,189,1.2369529008865356
1747256805.7083142,190,0.25458717346191406
1747256805.9570282,191,1.044249415397644
1747256806.2063003,192,0.48018866777420044
1747256806.9585307,195,1.5673322677612305
1747256807.9619277,199,7.1094560623168945
1747256808.2138693,200,11.934706687927246
1747256808.7186525,202,1.092557668685913
1747256808.9697251,203,8.75956916809082
1747256809.221787,204,2.2331461906433105
1747256809.4651518,205,1.2565858364105225
1747256809.9566672,207,2.7632482051849365
1747256810.4377282,209,22.025005340576172
1747256810.9266436,211,3.328254222869873
1747256811.426928,213,7.343735694885254
1747256811.9202209,215,11.09719467163086
1747256812.16635,216,10.066274642944336
1747256812.6652582,218,1.876847267150879
1747256812.9141128,219,28.29526138305664
1747256813.1578856,220,1.9477869272232056
1747256813.401998,221,0.6262363791465759
1747256813.6470623,222,19.008970260620117
1747256814.1619828,224,0.37378740310668945
1747256814.4339814,225,87.1509780883789
1747256815.4507065,229,-3.1764063835144043
1747256816.9912193,235,2.5908451080322266
1747256817.50346,237,4.924310207366943
1747256817.7581587,238,3.0804381370544434
1747256818.0108483,239,6.537696361541748
1747256818.5060105,241,2.1570770740509033
1747256818.7603455,242,7.834972858428955
1747256819.2609825,244,2.574131488800049
1747256819.5123284,245,0.9515986442565918
1747256819.7606745,246,15.506804466247559
1747256820.0083928,247,15.026548385620117
1747256821.260585,252,0.0516485832631588
1747256821.5142994,253,3.175060987472534
1747256821.7629344,254,0.7919313907623291
1747256822.5295267,257,13.769765853881836
1747256822.7797203,258,6.631338119506836
1747256823.028554,259,3.41402530670166
1747256823.2834666,260,-3.370591878890991
1747256823.78036,262,4.000003337860107
1747256825.783964,270,2.9872310161590576
1747256826.0309052,271,-1.9772340059280396
1747256826.7762496,274,1.7279512882232666
1747256827.0223753,275,7.380475044250488
1747256827.2707205,276,10.41440200805664
1747256827.7707503,278,0.025796465575695038
1747256828.269505,280,0.9920598864555359
1747256828.7697072,282,12.862791061401367
1747256829.0155237,283,3.7389743328094482
1747256829.5156047,285,2.0160176753997803
1747256830.0316982,287,2.0483601093292236
1747256830.2897882,288,3.6963157653808594
1747256830.788761,290,5.635120391845703
1747256832.0292444,295,0.8803960084915161
1747256832.2797244,296,5.774562835693359
1747256832.5293427,297,4.240220069885254
1747256832.7812178,298,1.6911460161209106
1747256834.2647212,304,8.611333847045898
1747256834.7483673,306,1.6748331785202026
1747256835.244167,308,1.6000726222991943
1747256835.4860454,309,1.7507346868515015
1747256836.2281299,312,2.3869693279266357
1747256836.4759693,313,6.303887844085693
1747256837.2166178,316,2.201315402984619
1747256837.7193117,318,8.473708152770996
1747256837.9649932,319,0.8096950650215149
1747256838.709368,322,0.9963285326957703
1747256839.2017853,324,4.4684553146362305
1747256840.429284,329,0.9379040002822876
1747256840.674183,330,8.093299865722656
1747256840.9185534,331,0.334561288356781
1747256841.1635,332,2.281465530395508
1747256842.3933825,337,2.8270931243896484
1747256842.637451,338,13.46670913696289
1747256843.1273363,340,0.9450547099113464
1747256843.8630707,343,0.749263346195221
1747256844.105738,344,0.05486038327217102
1747256844.3478978,345,0.5548422932624817
1747256844.5918858,346,0.33258673548698425
1747256845.0862458,348,12.004405975341797
1747256845.5782382,350,2.097386360168457
1747256846.0738358,352,0.7388456463813782
1747256846.319149,353,23.683076858520508
1747256846.57208,354,243.0574951171875
1747256847.5757446,358,9.823820114135742
1747256848.0858788,360,0.42108026146888733
1747256848.5871978,362,0.40552961826324463
1747256848.8366075,363,1.7595279216766357
1747256849.0936823,364,1.163459300994873
1747256849.3446476,365,2.973690986633301
1747256849.5890696,366,3.9180328845977783
1747256849.8367348,367,1.0468993186950684
1747256850.090205,368,1.2399852275848389
1747256851.5653608,374,1.6251122951507568
1747256852.3113215,377,6.055192947387695
1747256852.5585263,378,1.6464529037475586
1747256854.3122783,385,0.5212713479995728
1747256854.5581925,386,54.243377685546875
1747256855.5381005,390,0.8212145566940308
1747256855.7822137,391,12.287288665771484
1747256856.0285819,392,2.6598525047302246
1747256856.275569,393,0.5345391035079956
1747256856.5218828,394,1.6287331581115723
1747256856.7683685,395,10.311036109924316
1747256857.0238411,396,0.4549109637737274
1747256857.27096,397,2.620100975036621
1747256857.5224617,398,1.1767735481262207
1747256857.7727268,399,4.070235252380371
1747256858.2667394,401,-0.3550724983215332
1747256858.5195873,402,5.633979797363281
1747256859.0233788,404,5.681385040283203
1747256860.0231314,408,29.511249542236328
1747256860.2762458,409,27.651206970214844
1747256861.0417938,412,1.0762813091278076
1747256861.2962613,413,17.452465057373047
1747256861.544321,414,0.580188512802124
1747256861.7898588,415,6.0053510665893555
1747256862.5276585,418,2.1769845485687256
1747256863.2714128,421,2.5115885734558105
1747256863.5204017,422,17.286365509033203
1747256864.2605486,425,3.0282745361328125
1747256864.5091193,426,22.15961456298828
1747256865.5107284,430,1.7681286334991455
1747256865.7536645,431,0.09944292157888412
1747256866.4896996,434,0.09786717593669891
1747256866.7313173,435,0.035825781524181366
1747256866.9734857,436,1.0170390605926514
1747256867.2170815,437,5.96653938293457
1747256867.4603581,438,2.2975351810455322
1747256867.701989,439,0.28096145391464233
1747256867.9449096,440,1.7457683086395264
1747256868.193963,441,1.3114713430404663
1747256868.6807857,443,0.11635798215866089
1747256868.9232988,444,0.44917064905166626
1747256869.1651156,445,7.725046634674072
1747256869.4064405,446,1.2911791801452637
1747256870.3798704,450,0.7803469896316528
1747256870.6209683,451,1.422379493713379
1747256870.861756,452,-0.10814834386110306
1747256871.1084292,453,13.132682800292969
1747256871.3558826,454,1.0400930643081665
1747256871.8472698,456,53.795860290527344
1747256872.3427851,458,6.148506164550781
1747256872.8387392,460,2.678060293197632
1747256873.0844247,461,0.045092564076185226
1747256873.837261,464,0.7457883358001709
1747256874.099937,465,3.5306010246276855
1747256874.362002,466,-0.18885257840156555
1747256874.8620672,468,-2.161224842071533
1747256875.364631,470,0.8432076573371887
1747256876.3871198,474,562.9547119140625
1747256876.639008,475,0.41294920444488525
1747256877.393885,478,4.476748466491699
1747256877.6434999,479,4.906883716583252
1747256877.8932986,480,594.1179809570312
1747256878.1473784,481,1.4548046588897705
1747256878.39904,482,0.3851613700389862
1747256878.649032,483,0.26555484533309937
1747256878.9051762,484,108.3953857421875
1747256879.4122212,486,2.391866683959961
1747256879.664122,487,0.6693986654281616
1747256879.915983,488,0.14331738650798798
1747256880.1662488,489,0.9795095920562744
1747256880.6746116,491,3.75931453704834
1747256881.4343235,494,-0.6053200960159302
1747256882.4590013,498,0.03394971787929535
1747256883.2164361,501,1.739882469177246
1747256883.4694223,502,22.691722869873047
1747256883.7366004,503,4.107720851898193
1747256884.5093734,506,0.9530816674232483
1747256885.0117018,508,2.551445484161377
1747256885.2673252,509,14.423935890197754
1747256885.5207717,510,0.3033066987991333
1747256885.7708595,511,3.3947129249572754
1747256886.0241408,512,28.503055572509766
1747256886.2740388,513,12.351851463317871
1747256886.5242248,514,73.19918823242188
1747256887.2853444,517,6.26130485534668
1747256887.540165,518,1.6540980339050293
1747256887.7964633,519,1.3240094184875488
1747256888.0558088,520,13.837997436523438
1747256888.8232508,523,3.4524598121643066
1747256890.5768938,530,12.674453735351562
1747256891.3201168,533,19.37303924560547
1747256891.5650225,534,4.175387382507324
1747256892.0550652,536,1.0481595993041992
1747256892.2992914,537,0.346008837223053
1747256892.543668,538,0.8078053593635559
1747256892.7882917,539,1.3539178371429443
1747256893.0317764,540,6.538381576538086
1747256893.5196283,542,32.817298889160156
1747256893.7655444,543,8.960728645324707
1747256894.0181875,544,0.919398844242096
1747256894.5285776,546,0.14355558156967163
1747256894.7810643,547,15.782358169555664
1747256895.5403461,550,10.0005521774292
1747256896.0443296,552,9.222530364990234
1747256896.5498242,554,15.915496826171875
1747256896.8015082,555,7.32857608795166
1747256897.0527546,556,21.8741512298584
1747256898.581165,562,9.198746681213379
1747256898.8334,563,0.7499465346336365
1747256899.0898492,564,3.3469927310943604
1747256900.128006,568,69.57998657226562
1747256900.916643,571,4.287727355957031
1747256901.4222023,573,2.119554281234741
1747256902.1820397,576,-0.3492964208126068
1747256903.1725588,580,12.743674278259277
1747256904.1545203,584,1.0864955186843872
1747256904.4018934,585,0.9761797785758972
1747256904.6457882,586,16.418983459472656
1747256905.139635,588,0.6363807320594788
1747256905.6296408,590,1.4042319059371948
1747256905.8761146,591,2.9711179733276367
1747256906.121497,592,10.018945693969727
1747256906.6171834,594,-0.7138923406600952
1747256907.1362004,596,1.0145134925842285
1747256907.3923624,597,-0.17895077168941498
1747256907.6578465,598,0.7626670598983765
1747256907.9134636,599,14.863590240478516
1747256908.433636,601,5.044718265533447
1747256908.696012,602,0.6380051374435425
1747256908.9461591,603,1.4204671382904053
1747256909.4505067,605,5.758421421051025
1747256910.2372673,608,3.919528007507324
1747256910.7450576,610,2.2020862102508545
1747256911.5119965,613,-0.9699763059616089
1747256911.76053,614,22.567319869995117
1747256912.2562332,616,14.105642318725586
1747256912.7492855,618,119.9860610961914
1747256913.2458808,620,1.4816423654556274
1747256913.7380857,622,2.8919544219970703
1747256913.9839702,623,0.49618369340896606
1747256914.7224038,626,16.575870513916016
1747256915.214802,628,0.28744056820869446
1747256915.460569,629,0.2599840760231018
1747256916.4311411,633,4.788281440734863
1747256916.9090896,635,5.968585968017578
1747256917.398797,637,7.407909393310547
1747256918.155121,640,0.13003748655319214
1747256918.4060836,641,0.7110604047775269
1747256918.6553712,642,8.208407402038574
1747256918.913186,643,0.4411698579788208
1747256919.1759868,644,7.699374198913574
1747256919.4344313,645,-0.4234101176261902
1747256920.4348278,649,0.9861457347869873
1747256920.9222631,651,2.3923048973083496
1747256921.1714528,652,8.322345733642578
1747256921.4233186,653,92.53716278076172
1747256921.6679783,654,1.235542893409729
1747256921.9130373,655,31.890718460083008
1747256922.6511862,658,37.72127914428711
1747256922.9020178,659,0.5941165685653687
1747256923.1572306,660,4.941160202026367
1747256924.8889787,667,0.3589690625667572
1747256925.632341,670,0.5272116661071777
1747256926.8718472,675,5.59677267074585
1747256927.1151133,676,17.817737579345703
1747256927.359839,677,-2.826176881790161
1747256928.0854733,680,172.81414794921875
1747256928.5756788,682,66.92977142333984
1747256928.8162234,683,0.18040180206298828
1747256929.0646276,684,3.5669124126434326
1747256929.7964847,687,1.551127552986145
1747256931.0154762,692,103.31625366210938
1747256931.497289,694,5.161996364593506
1747256931.7380877,695,4.375799179077148
1747256931.9798894,696,1.3231724500656128
1747256932.2279048,697,134.00379943847656
1747256932.718325,699,0.3332412838935852
1747256933.445696,702,8.21599006652832
1747256933.686469,703,13.967166900634766
1747256934.181695,705,1.671464443206787
1747256935.1547775,709,10.98534107208252
1747256935.39686,710,0.6301315426826477
1747256935.886485,712,12.421289443969727
1747256936.6137621,715,2.2862048149108887
1747256937.0947978,717,1.7552134990692139
1747256937.5845551,719,17.55558967590332
1747256937.8403082,720,-3.1716079711914062
1747256938.0888257,721,58.08985137939453
1747256938.5805924,723,21.69845199584961
1747256939.0830395,725,63.11347961425781
1747256939.3268201,726,1.062535047531128
1747256939.5756686,727,60.7650260925293
1747256939.832844,728,0.6268542408943176
1747256940.0794272,729,-0.27272137999534607
1747256940.578238,731,0.6884630918502808
1747256940.8305616,732,-1.6743018627166748
1747256941.0824869,733,2.1165544986724854
1747256942.3220854,738,1.707930326461792
1747256942.5722935,739,7.828012466430664
1747256942.825283,740,16.89689064025879
1747256943.330456,742,4.998776912689209
1747256943.5837667,743,5.001106262207031
1747256943.8317254,744,6.470156192779541
1747256944.0827253,745,7.614258766174316
1747256945.8197875,752,2.4441537857055664
1747256946.5715766,755,4.905193328857422
1747256946.8362155,756,4.4750165939331055
1747256947.33659,758,1.729171872138977
1747256948.6017675,763,1.4700299501419067
1747256948.8616192,764,-0.7214792966842651
1747256949.1140387,765,5.038020133972168
1747256949.8539352,768,1.3787328004837036
1747256950.1832876,769,8.28012466430664
1747256950.9217553,772,1.1014139652252197
1747256951.1674855,773,1.9322493076324463
1747256951.661072,775,0.3636550307273865
1747256951.906743,776,0.00347956083714962
1747256952.3978436,778,3.7693934440612793
1747256952.6438332,779,13.415891647338867
1747256952.8879597,780,0.11451210081577301
1747256953.134589,781,1.833238124847412
1747256953.380582,782,1.1945983171463013
1747256954.8508222,788,0.09517642110586166
1747256955.098842,789,0.2743598520755768
1747256955.5882707,791,-0.23937904834747314
1747256956.0821073,793,8.693094253540039
1747256956.5723524,795,68.53678894042969
1747256956.8168812,796,2.1404430866241455
1747256957.5564377,799,1.3036738634109497
1747256957.8060262,800,9.784936904907227
1747256958.8120356,804,1.6279932260513306
1747256959.0631828,805,2.78727126121521
1747256959.321639,806,0.5128527283668518
1747256959.5706515,807,3.4534335136413574
1747256960.316587,810,1.6564149856567383
1747256961.0660222,813,0.842132568359375
1747256962.3221524,818,1.1973623037338257
1747256962.572636,819,0.895748496055603
1747256963.0626721,821,19.34809112548828
1747256963.3098898,822,2.035743236541748
1747256963.5588317,823,1.149942398071289
1747256964.0522256,825,0.024294991046190262
1747256964.3050807,826,0.6634157299995422
1747256964.5541065,827,2.641817569732666
1747256964.7999089,828,47.18628692626953
1747256965.7863674,832,0.6114693880081177
1747256966.033965,833,26.997785568237305
1747256966.5247478,835,0.5777397155761719
1747256966.7705593,836,5.736021041870117
1747256967.01772,837,14.575906753540039
1747256967.5096846,839,0.893767237663269
1747256967.7554,840,1.022519826889038
1747256968.4920974,843,-0.09455101191997528
1747256968.9777923,845,0.7212474942207336
1747256970.2267344,850,4.956573963165283
1747256970.4715621,851,0.7633333206176758
1747256971.2434714,854,6.07546329498291
1747256972.0024097,857,-0.29888975620269775
1747256972.754924,860,29.624496459960938
1747256973.2517421,862,4.524831771850586
1747256973.9852965,865,2.5126752853393555
1747256974.2323487,866,-0.11629252135753632
1747256975.242594,870,7.139501094818115
1747256975.4940686,871,5.896258354187012
1747256978.0421448,881,3.758451461791992
1747256978.559053,883,9.156169891357422
1747256978.8103232,884,14.956367492675781
1747256979.0601828,885,0.39000204205513
1747256979.3108714,886,0.47916868329048157
1747256979.8084123,888,2.0168662071228027
1747256980.306313,890,7.961624622344971
1747256980.8082416,892,4.872629165649414
1747256981.5566308,895,1.4866775274276733
1747256982.0635448,897,0.9550426006317139
1747256982.3167484,898,3.169066905975342
1747256983.0729,901,1.0540962219238281
1747256983.3269403,902,0.36629778146743774
1747256983.8380752,904,-0.055855780839920044
1747256984.339118,906,1.8203535079956055
1747256984.589977,907,3.506544828414917
1747256984.8317437,908,6.32347297668457
1747256985.321963,910,0.6436893343925476
1747256985.5685627,911,2.812281608581543
1747256986.307239,914,1.3321490287780762
1747256987.26986,918,2.42154598236084
1747256987.5141613,919,6.481304168701172
1747256987.9976022,921,2.7312090396881104
1747256988.478095,923,12.379318237304688
1747256989.461128,927,0.11678952723741531
1747256989.722867,928,-1.6546504497528076
1747256989.9844115,929,15.185076713562012
1747256990.2361581,930,0.8094193935394287
1747256990.4850595,931,-0.34215307235717773
1747256990.7331312,932,14.438492774963379
1747256990.9838114,933,1.8110241889953613
1747256991.472449,935,2.560854911804199
1747256992.4589763,939,2.7487576007843018
1747256992.9488647,941,0.5709294676780701
1747256993.1954653,942,0.9563649892807007
1747256993.9249234,945,13.088417053222656
1747256994.903363,949,26.12718963623047
1747256995.643563,952,5.1565680503845215
1747256996.142483,954,1.5919559001922607
1747256996.390392,955,0.6576178073883057
1747256996.6404493,956,0.49632692337036133
1747256997.6352336,960,3.9780149459838867
1747256998.1229298,962,1.4570300579071045
1747256998.3714192,963,2.908198595046997
1747256998.6192946,964,37.94202423095703
1747256998.8661742,965,0.36486172676086426
1747256999.3480983,967,5.230659484863281
1747256999.5959618,968,4.197654724121094
1747257000.3202639,971,0.32325613498687744
1747257001.5258245,976,6.453902244567871
1747257002.0152292,978,8.922905921936035
1747257002.2601378,979,0.5965328812599182
1747257002.7471957,981,3.9633536338806152
1747257003.004529,982,16.881885528564453
1747257003.9858055,986,102.61013793945312
1747257004.4888813,988,6.442561626434326
1747257004.7341545,989,3.9058034420013428
1747257004.9848654,990,0.6443634629249573
1747257005.4869275,992,14.839826583862305
1747257005.9811525,994,4.857785224914551
1747257006.2280464,995,10.239370346069336
1747257006.4738274,996,0.9331412315368652
1747257006.9728844,998,7.895065784454346
1747257007.2224174,999,2.4826245307922363
1747257007.7233598,1001,23.728954315185547
1747257007.9703329,1002,0.23706278204917908
1747257008.2154033,1003,12.495434761047363
1747257008.4648638,1004,0.9441302418708801
1747257008.712959,1005,-0.8634517192840576
1747257008.9603443,1006,13.025213241577148
1747257010.2185068,1011,0.8952667713165283
1747257010.7155776,1013,0.5035670399665833
1747257011.2239048,1015,6.553763389587402
1747257011.4764524,1016,2.3601858615875244
1747257011.7354069,1017,0.7951460480690002
1747257012.9710948,1022,0.7026143074035645
1747257013.9699001,1026,2.8354947566986084
1747257014.4527333,1028,0.6037428379058838
1747257014.698279,1029,1.265885591506958
1747257016.1761408,1035,5.547520637512207
1747257016.4189036,1036,2.4208593368530273
1747257016.6632447,1037,4.524338245391846
1747257016.9071286,1038,1.22829270362854
1747257017.1496582,1039,1.3772382736206055
1747257018.1409547,1043,2.9883012771606445
1747257018.6314127,1045,-0.6909565925598145
1747257018.8759146,1046,1.1300568580627441
1747257020.3698797,1052,4.753832817077637
1747257020.621066,1053,-0.7349100112915039
1747257021.3798597,1056,4.253018856048584
1747257021.8815525,1058,1.116184949874878
1747257022.1280522,1059,3.0391273498535156
1747257022.3778532,1060,-0.3335202932357788
1747257022.8709128,1062,13.168268203735352
1747257023.61595,1065,1.2631288766860962
1747257023.864569,1066,1.3745572566986084
1747257024.1096094,1067,0.8039340972900391
1747257024.5985892,1069,46.57863998413086
1747257024.8480504,1070,5.512938499450684
1747257025.0907698,1071,1.8929965496063232
1747257025.3318462,1072,3.5459423065185547
1747257025.5753098,1073,1.9543061256408691
1747257025.819967,1074,2.4203600883483887
1747257026.5485125,1077,1.903393030166626
1747257026.791311,1078,3.0231807231903076
1747257027.296493,1080,0.8626745939254761
1747257027.5454206,1081,-0.11389690637588501
1747257027.7934587,1082,0.2527930438518524
1747257028.5342565,1085,0.5994131565093994
1747257028.7805898,1086,0.3830428719520569
1747257029.021823,1087,0.529945433139801
1747257030.0070891,1091,3.064385175704956
1747257030.2513022,1092,0.6066579818725586
1747257030.496405,1093,-1.3856366872787476
1747257031.7324688,1098,1.0226887464523315
1747257032.2236428,1100,1.2973272800445557
1747257032.714602,1102,1.9746204614639282
1747257032.9570527,1103,2.156003713607788
1747257033.2003608,1104,1.1317983865737915
1747257033.943786,1107,0.9010297060012817
1747257034.1959956,1108,0.08067354559898376
1747257034.442647,1109,-0.511967122554779
1747257034.6934583,1110,0.6844496130943298
1747257034.9408488,1111,1.1439913511276245
1747257035.1918745,1112,3.540207624435425
1747257035.4386616,1113,3.8960447311401367
1747257035.6836836,1114,8.569526672363281
1747257036.1727698,1116,0.7017827033996582
1747257036.916381,1119,5.090242385864258
1747257037.4180765,1121,2.9974842071533203
1747257037.663969,1122,12.984628677368164
1747257038.4026754,1125,0.26802995800971985
1747257038.6551178,1126,1.346461296081543
1747257039.158846,1128,0.5674856305122375
1747257039.4138336,1129,11.349929809570312
1747257039.6641176,1130,1.1369311809539795
1747257039.9139543,1131,0.754135012626648
1747257040.160605,1132,1.7155041694641113
1747257040.652755,1134,0.7248576283454895
1747257040.9009292,1135,2.8444507122039795
1747257041.1491427,1136,-0.08219468593597412
1747257041.8958838,1139,1.2535514831542969
1747257042.639966,1142,17.43273162841797
1747257043.3750865,1145,5.8903093338012695
1747257043.621818,1146,2.7847580909729004
1747257044.1091278,1148,1.6780996322631836
1747257044.355277,1149,2.8702292442321777
1747257044.6042173,1150,1.992018222808838
1747257044.8668542,1151,1.664196491241455
1747257045.1225746,1152,3.0684263706207275
1747257045.3728557,1153,1.903883695602417
1747257045.863816,1155,3.478086471557617
1747257047.0915558,1160,0.3757457733154297
1747257047.5827737,1162,0.5805688500404358
1747257048.073332,1164,3.6919217109680176
1747257048.575378,1166,10.040912628173828
1747257048.8312156,1167,0.6467260122299194
1747257050.3121092,1173,1.30301833152771
1747257050.5582168,1174,5.707691192626953
1747257051.050522,1176,0.7484725117683411
1747257051.2960646,1177,2.1319704055786133
1747257051.5432682,1178,0.6624274253845215
1747257052.5276608,1182,0.6361110806465149
1747257053.0251198,1184,3.984804153442383
1747257053.5145214,1186,52.53361511230469
1747257054.0077925,1188,3.8953123092651367
1747257054.2597492,1189,1.493110179901123
1747257054.5050778,1190,4.462024688720703
1747257055.2428513,1193,3.4562597274780273
1747257055.4942777,1194,53.42526626586914
1747257055.7503877,1195,0.6347911357879639
1747257056.2476552,1197,4.670840740203857
1747257056.4919953,1198,1.068848967552185
1747257057.241014,1201,4.037588119506836
1747257057.4976583,1202,0.6205772161483765
1747257058.2445512,1205,3.770838737487793
1747257058.4939084,1206,1.1535375118255615
1747257058.7440383,1207,1.0282611846923828
1747257059.242421,1209,3.9679789543151855
1747257060.2365446,1213,1.100718379020691
1747257060.4805486,1214,4.221790313720703
1747257060.7252939,1215,1.2762303352355957
1747257061.210439,1217,3.9482126235961914
1747257061.4512136,1218,5.162171363830566
1747257062.6793792,1223,10.501384735107422
1747257063.1800337,1225,3.058652877807617
1747257063.9272332,1228,3.0526676177978516
1747257064.1791725,1229,1.5462995767593384
1747257064.9298053,1232,2.686502456665039
1747257065.1781309,1233,0.3584878444671631
1747257066.454114,1238,1.61167573928833
1747257066.9651566,1240,3.327507972717285
1747257067.2148433,1241,0.5163772702217102
1747257067.4605494,1242,6.542390823364258
1747257067.7079093,1243,2.053767681121826
1747257067.9534056,1244,1.4185203313827515
1747257068.2022464,1245,1.219489336013794
1747257068.4566474,1246,1.3550667762756348
1747257069.2066615,1249,4.408869743347168
1747257069.4584677,1250,0.33188945055007935
1747257069.7108102,1251,0.43388956785202026
1747257069.9627404,1252,1.344414472579956
1747257070.4615655,1254,2.868259906768799
1747257070.9570668,1256,5.747405052185059
1747257071.203366,1257,1.7797911167144775
1747257071.9419703,1260,2.297537326812744
1747257072.1842096,1261,5.013981819152832
1747257072.9166093,1264,0.2590356171131134
1747257073.6526515,1267,2.0288143157958984
1747257074.6276517,1271,0.2667423486709595
1747257075.8910933,1276,0.3997355103492737
1747257076.1405096,1277,8.810693740844727
1747257076.3842568,1278,-0.128629669547081
1747257077.3669624,1282,6.057565212249756
1747257078.1062016,1285,1.051337480545044
1747257079.3409293,1290,3.6728081703186035
1747257080.0893254,1293,1.2870173454284668
1747257080.832962,1296,0.5460186004638672
1747257081.343695,1298,0.6315871477127075
1747257081.5946906,1299,0.23907339572906494
1747257082.3433886,1302,-0.10393527150154114
1747257083.344773,1306,1.1602423191070557
1747257084.3379548,1310,3.1838936805725098
1747257085.3337786,1314,3.0311288833618164
1747257085.586219,1315,1.5160093307495117
1747257086.8257716,1320,3.4635419845581055
1747257087.3339145,1322,0.3972722589969635
1747257087.5828607,1323,3.756107807159424
1747257088.0967722,1325,5.043283462524414
1747257088.346532,1326,0.4667176604270935
1747257088.8419416,1328,-0.012656910344958305
1747257090.5752103,1335,8.548315048217773
1747257092.7806659,1344,0.8066964149475098
1747257093.0272748,1345,-0.1737448275089264
1747257093.5205607,1347,0.6463975310325623
1747257093.7680807,1348,1.0477159023284912
1747257094.5001903,1351,6.442385673522949
1747257094.7434618,1352,6.564549446105957
1747257095.2346005,1354,0.5279850959777832
1747257096.2194064,1358,1.3895014524459839
1747257096.7058132,1360,4.047806739807129
1747257097.6783588,1364,1.126849889755249
1747257097.9235003,1365,7.39100456237793
1747257098.1699867,1366,2.4225547313690186
1747257098.4151967,1367,1.4990986585617065
1747257098.6590128,1368,2.0009443759918213
1747257099.6457782,1372,0.31383252143859863
1747257099.8965194,1373,0.8933802843093872
1747257100.3918564,1375,13.210500717163086
1747257100.6421072,1376,0.5351254940032959
1747257101.6239667,1380,4.396400451660156
1747257102.879686,1385,7.7835845947265625
1747257103.1258678,1386,23.557392120361328
1747257104.121237,1390,7.054221153259277
1747257104.867061,1393,0.18209174275398254
1747257105.6072855,1396,-2.0408272743225098
1747257105.8547506,1397,1.81679105758667
1747257106.3447454,1399,1.2002795934677124
1747257106.5932577,1400,2.4401473999023438
1747257107.329154,1403,4.358891487121582
1747257107.8201652,1405,2.2736823558807373
1747257109.7971354,1413,1.6695148944854736
1747257110.532538,1416,0.12144758552312851
1747257110.7794445,1417,0.7458317279815674
1747257111.2719584,1419,21.73833465576172
1747257111.763187,1421,3.3888795375823975
1747257112.0089588,1422,6.0689697265625
1747257114.241788,1431,3.1865549087524414
1747257114.4964478,1432,14.069629669189453
1747257115.4980574,1436,2.8035528659820557
1747257115.9991212,1438,3.0415172576904297
1747257116.249195,1439,0.5118199586868286
1747257116.5042536,1440,0.5858038663864136
1747257116.7537653,1441,6.507200717926025
1747257117.5159256,1444,3.30436635017395
1747257118.0108056,1446,5.255046844482422
1747257118.2586138,1447,2.785856008529663
1747257118.5059168,1448,2.9014718532562256
1747257118.748571,1449,1.187402367591858
1747257118.9947734,1450,2.54797625541687
1747257119.23908,1451,1.1998752355575562
1747257119.4891953,1452,0.9046384692192078
1747257119.9866228,1454,1.342448353767395
1747257120.2451952,1455,-0.37555068731307983
1747257120.491733,1456,7.4053754806518555
1747257120.7358346,1457,0.7095581293106079
1747257120.9916902,1458,2.7143728733062744
1747257121.2366083,1459,0.5605091452598572
1747257121.4818954,1460,0.5650331974029541
1747257121.728392,1461,-0.2554137706756592
1747257122.2198486,1463,3.04978609085083
1747257124.0274436,1470,0.06969739496707916
1747257124.7761462,1473,0.3400730788707733
1747257125.0249326,1474,-0.13155078887939453
1747257125.5301287,1476,3.206728935241699
1747257125.7758348,1477,91.30148315429688
1747257126.7861016,1481,4.3600263595581055
1747257127.0320508,1482,2.7550714015960693
1747257127.2792711,1483,0.9630903005599976
1747257128.2619004,1487,2.0990829467773438
1747257128.5115914,1488,1.3676401376724243
1747257128.758204,1489,0.7647877335548401
1747257129.0026577,1490,1.9288406372070312
1747257129.248168,1491,7.4145283699035645
1747257129.7465553,1493,0.6626688838005066
1747257129.9914556,1494,2.8031394481658936
1747257130.9688926,1498,1.2377028465270996
1747257131.218542,1499,1.3160209655761719
1747257131.465031,1500,0.43066519498825073
1747257131.9576464,1502,1.0070698261260986
1747257132.6961195,1505,-0.5375041961669922
1747257133.6836362,1509,1.4165430068969727
1747257133.93228,1510,1.2560467720031738
1747257134.1756158,1511,1.99848210811615
1747257134.6967826,1513,4.6124420166015625
1747257135.213981,1515,4.0409836769104
1747257135.464766,1516,3.342987060546875
1747257137.2217686,1523,2.853287696838379
1747257137.965091,1526,-0.08404258638620377
1747257138.4575539,1528,1.7419943809509277
1747257139.9345882,1534,7.222322463989258
1747257140.6882863,1537,1.6357595920562744
1747257140.9392142,1538,4.832274436950684
1747257141.6872015,1541,2.214148759841919
1747257142.6887257,1545,0.3886713981628418
1747257143.183139,1547,4.531075477600098
1747257143.4274457,1548,6.613258361816406
1747257144.1636808,1551,0.4417046904563904
1747257144.4103615,1552,3.9810738563537598
1747257144.6515954,1553,1.8567235469818115
1747257145.1456091,1555,3.451488733291626
1747257145.6419132,1557,0.8103115558624268
1747257146.8648992,1562,0.8750498294830322
1747257147.3478851,1564,8.24046516418457
1747257147.5883813,1565,1.6272518634796143
1747257147.8286433,1566,1.525678038597107
1747257148.3205338,1568,2.6583147048950195
1747257148.8113887,1570,1.2162559032440186
1747257149.0543606,1571,1.5966787338256836
1747257149.3060765,1572,11.191023826599121
1747257149.5590563,1573,0.2626870274543762
1747257150.301787,1576,0.6083980798721313
1747257150.7960641,1578,5.743825435638428
1747257151.049368,1579,1.7885496616363525
1747257151.2958796,1580,4.081748008728027
1747257151.5447142,1581,-0.11902797222137451
1747257151.793026,1582,4.344775199890137
1747257152.5333688,1585,4.948663711547852
1747257153.786329,1590,-0.29177260398864746
1747257155.0524762,1595,2.4407765865325928
1747257155.2999668,1596,3.5106959342956543
1747257155.5480204,1597,0.6979058980941772
1747257156.5259862,1601,0.7349879741668701
1747257156.7679875,1602,0.4996308982372284
1747257157.009391,1603,3.4218013286590576
1747257158.70408,1610,1.9417471885681152
1747257158.9460561,1611,-0.054009564220905304
1747257159.4348814,1613,0.6246864795684814
1747257159.6795955,1614,6.8737921714782715
1747257160.1657026,1616,1.1388450860977173
1747257161.1697311,1620,5.513608455657959
1747257161.670506,1622,0.31498637795448303
1747257162.1804292,1624,2.8561065196990967
1747257162.6728218,1626,1.4789360761642456
1747257162.9169,1627,1.202707290649414
1747257163.8981373,1631,0.9646018743515015
1747257164.8751915,1635,2.5374343395233154
1747257165.1185946,1636,1.262694001197815
1747257165.3661497,1637,1.174161434173584
1747257165.6171393,1638,0.6230872869491577
1747257166.1139572,1640,0.6954041123390198
1747257166.359683,1641,6.077265739440918
1747257167.5845556,1646,0.8885805606842041
1747257167.8281097,1647,0.9281350374221802
1747257168.316894,1649,0.8353238105773926
1747257168.8189616,1651,2.6652939319610596
1747257169.0678566,1652,2.3484253883361816
1747257169.3153994,1653,1.2339987754821777
1747257169.563427,1654,17.26097869873047
1747257170.0625613,1656,0.7503718137741089
1747257170.5624838,1658,1.639082431793213
1747257171.5502195,1662,3.1692371368408203
1747257172.0518408,1664,0.8429691791534424
1747257172.552349,1666,4.266662120819092
1747257173.3085656,1669,0.37019941210746765
1747257173.5583858,1670,1.1004658937454224
1747257174.560269,1674,1.9984996318817139
1747257175.3207061,1677,0.680963397026062
1747257175.813774,1679,3.5458202362060547
1747257176.0580132,1680,0.5459660887718201
1747257176.3028991,1681,1.0641727447509766
1747257176.5483646,1682,-0.9953586459159851
1747257177.2975106,1685,1.4384045600891113
1747257177.5421627,1686,1.7624119520187378
1747257177.7878792,1687,0.8744499683380127
1747257178.0368593,1688,1.4290761947631836
1747257178.2820241,1689,0.6203585863113403
1747257178.5268033,1690,1.0363659858703613
1747257179.269015,1693,0.7588669061660767
1747257179.516006,1694,4.866265773773193
1747257179.7660036,1695,5.016272068023682
1747257180.274092,1697,6.1308393478393555
1747257180.5218306,1698,3.8499789237976074
1747257180.7779825,1699,-0.6503353118896484
1747257181.0264707,1700,1.7091784477233887
1747257181.5304117,1702,48.786895751953125
1747257182.0372138,1704,0.8048287630081177
1747257182.7922554,1707,4.711118221282959
1747257183.2940583,1709,1.3271260261535645
1747257183.5425816,1710,0.5499688982963562
1747257183.7918606,1711,1.5331989526748657
1747257184.0443149,1712,5.356379508972168
1747257185.554709,1718,0.8434081077575684
1747257185.8030457,1719,1.2472255229949951
1747257186.5433106,1722,0.41054320335388184
1747257186.7892442,1723,1.7010973691940308
1747257187.0357969,1724,0.5276013016700745
1747257187.2860925,1725,5.3096418380737305
1747257188.5599864,1730,3.26724910736084
1747257190.532082,1738,0.7078009247779846
1747257190.7774591,1739,6.971365928649902
1747257191.0237448,1740,1.212432622909546
1747257191.761677,1743,2.4666965007781982
1747257192.254183,1745,0.6282747983932495
1747257193.0010486,1748,2.63608455657959
1747257193.2468243,1749,0.5127924084663391
1747257193.492369,1750,1.66733717918396
1747257193.7385254,1751,0.4710933566093445
1747257194.234643,1753,2.181577682495117
1747257194.485394,1754,2.7774548530578613
1747257195.2114959,1757,2.530972957611084
1747257196.4218667,1762,1.0661187171936035
1747257196.6612282,1763,2.5517737865448
1747257197.1510859,1765,8.671825408935547
1747257197.3938417,1766,0.6328849792480469
1747257197.9102364,1768,2.2676444053649902
1747257199.6091406,1775,1.045248031616211
1747257199.8580136,1776,0.21738898754119873
1747257200.1034002,1777,0.2577681541442871
1747257200.843102,1780,3.299551248550415
1747257201.0882678,1781,5.294456481933594
1747257201.826518,1784,0.5065553188323975
1747257202.072388,1785,2.0332741737365723
1747257202.316913,1786,1.1019047498703003
1747257202.561675,1787,2.010927677154541
1747257203.0572696,1789,2.717195987701416
1747257203.3049219,1790,0.28955167531967163
1747257203.7935338,1792,0.853851318359375
1747257204.2987134,1794,4.263484001159668
1747257204.8219595,1796,2.682814121246338
1747257205.0750957,1797,6.7072434425354
1747257205.8382084,1800,0.9992806911468506
1747257206.3518345,1802,0.15170180797576904
1747257206.602554,1803,3.487062692642212
1747257206.8508625,1804,0.8470182418823242
1747257207.8568473,1808,3.775023937225342
1747257208.3579552,1810,2.787295341491699
1747257209.356037,1814,5.523262023925781
1747257209.8494809,1816,-0.6170611381530762
1747257210.342295,1818,1.777775526046753
1747257210.5983582,1819,-0.11208382248878479
1747257211.596356,1823,0.9231345653533936
1747257212.3430603,1826,1.4425082206726074
1747257212.5911157,1827,1.9509897232055664
1747257213.083322,1829,0.7242804169654846
1747257213.329975,1830,0.33100754022598267
1747257213.8232808,1832,9.532368659973145
1747257214.0698853,1833,1.5670841932296753
1747257214.3210607,1834,0.630557656288147
1747257214.8150454,1836,2.47218918800354
1747257215.0603018,1837,1.4628827571868896
1747257215.305915,1838,2.388190746307373
1747257216.8458219,1844,0.6074954867362976
1747257217.0903103,1845,1.5633800029754639
1747257217.339117,1846,2.954301595687866
1747257217.592878,1847,0.15427224338054657
1747257217.8427918,1848,1.4836993217468262
1747257218.6077347,1851,2.806990623474121
1747257219.1127794,1853,0.23768362402915955
1747257219.8668795,1856,0.986672580242157
1747257220.8732564,1860,2.9674530029296875
1747257221.867736,1864,1.1896259784698486
1747257222.121754,1865,3.3428540229797363
1747257222.3699663,1866,1.5104990005493164
1747257222.623759,1867,4.039350509643555
1747257223.6521761,1871,1.1151647567749023
1747257223.8992977,1872,1.594998836517334
1747257224.1522608,1873,0.4388148784637451
1747257224.4003403,1874,0.9836488366127014
1747257224.651042,1875,1.6193804740905762
1747257225.1434915,1877,0.5637714862823486
1747257225.6414964,1879,0.8708120584487915
1747257225.8925998,1880,1.2153111696243286
1747257226.630244,1883,5.758380889892578
1747257226.8746724,1884,0.5453579425811768
1747257227.3646998,1886,0.8479875326156616
1747257227.8558457,1888,1.5133569240570068
1747257228.344684,1890,0.27510276436805725
1747257228.593565,1891,0.732426106929779
1747257229.5678184,1895,0.9152297973632812
1747257230.5540323,1899,0.5749417543411255
1747257231.0477579,1901,2.0020718574523926
1747257231.2963731,1902,1.4336777925491333
1747257232.278783,1906,0.7855956554412842
1747257232.7714326,1908,1.4266120195388794
1747257233.0176992,1909,1.4598478078842163
1747257233.263012,1910,10.797220230102539
1747257234.0011618,1913,1.506047248840332
1747257234.7380588,1916,0.5780941247940063
1747257235.2242382,1918,0.3251745104789734
1747257236.690639,1924,1.2538485527038574
1747257236.9397776,1925,0.5320095419883728
1747257237.1846008,1926,5.477852821350098
1747257237.6725414,1928,0.6214469075202942
1747257237.9158943,1929,1.1519231796264648
1747257238.6511464,1932,3.6547257900238037
1747257239.389728,1935,-0.2165563404560089
1747257239.6337116,1936,1.9313596487045288
1747257240.3786042,1939,2.5257277488708496
1747257240.626854,1940,0.9514819979667664
1747257240.8759482,1941,4.422849655151367
1747257241.123816,1942,-0.2523438334465027
1747257241.8723626,1945,7.214576721191406
1747257242.364721,1947,2.3987843990325928
1747257243.0991702,1950,5.017526626586914
1747257243.342422,1951,0.24784749746322632
1747257243.8452075,1953,2.075634717941284
1747257244.5896049,1956,0.7864396572113037
1747257245.586196,1960,1.1147005558013916
1747257245.8331404,1961,2.8866934776306152
1747257246.078717,1962,2.222520112991333
1747257246.3268976,1963,0.11963938176631927
1747257246.5778027,1964,1.2948039770126343
1747257247.0686004,1966,0.6490994095802307
1747257247.320064,1967,0.9441125392913818
1747257247.5721617,1968,0.958138108253479
1747257247.8233974,1969,0.1763683706521988
1747257249.3342652,1975,0.5338036417961121
1747257249.8338752,1977,7.687126159667969
1747257250.079756,1978,0.9690903425216675
1747257250.3273652,1979,2.425757884979248
1747257250.5712297,1980,3.239525318145752
1747257250.8121564,1981,0.8175983428955078
1747257251.0704215,1982,2.5633623600006104
1747257251.3141007,1983,0.6773791313171387
1747257251.8057091,1985,0.3932732939720154
1747257252.3005416,1987,4.640070915222168
1747257252.5496128,1988,48.76073455810547
1747257252.793569,1989,4.870034217834473
1747257253.2847881,1991,1.086177110671997
1747257253.5325923,1992,0.8205108642578125
1747257253.7803347,1993,1.1422756910324097
1747257254.2760599,1995,3.2267093658447266
1747257255.2698145,1999,1.8482756614685059


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_52_121770-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256758.1777887,0,1.3601574897766113
1747256758.935658,3,1.0967674255371094
1747256759.1915143,4,1.0109732151031494
1747256760.7315192,10,1.0950465202331543
1747256760.9895163,11,1.0000203847885132
1747256761.752893,14,1.0331289768218994
1747256762.0061405,15,1.0000001192092896
1747256762.7628574,18,1.0000001192092896
1747256763.0132165,19,1.1440539360046387
1747256763.2625892,20,1.0013542175292969
1747256763.7564738,22,1.0000123977661133
1747256764.001536,23,1.1191824674606323
1747256764.742111,26,1.000114917755127
1747256764.9951816,27,1.0018755197525024
1747256766.498175,33,1.0106297731399536
1747256767.239345,36,1.0074111223220825
1747256767.4879766,37,1.001529574394226
1747256767.7345603,38,1.0490683317184448
1747256767.9839625,39,1.0006599426269531
1747256768.249269,40,1.063289999961853
1747256770.0061548,47,1.035295844078064
1747256770.2585156,48,1.0
1747256770.508787,49,3.4516870975494385
1747256771.0039775,51,1.000009536743164
1747256771.2502904,52,1.0002672672271729
1747256771.754048,54,1.0000054836273193
1747256772.5012457,57,1.6637351512908936
1747256773.248376,60,1.010787844657898
1747256773.4986508,61,1.000001072883606
1747256773.743423,62,1.995772123336792
1747256773.9888446,63,1.000030279159546
1747256774.4790416,65,1.0
1747256774.7242737,66,1.0000025033950806
1747256774.9719162,67,1.0
1747256775.2167716,68,1.0216237306594849
1747256775.700508,70,1.0000016689300537
1747256775.9425433,71,2.073533058166504
1747256777.4225814,77,1.0785232782363892
1747256777.9283094,79,1.004899263381958
1747256778.1868024,80,1.0
1747256778.715681,82,1.0
1747256778.9749417,83,0.9999998807907104
1747256779.5001423,85,1.000005841255188
1747256780.494396,89,1.103122353553772
1747256780.7433546,90,1.0220621824264526
1747256781.970582,95,1.0043725967407227
1747256782.9601605,99,1.0000008344650269
1747256783.2057939,100,1.0595533847808838
1747256783.962147,103,1.0
1747256784.781138,106,1.0
1747256785.0392203,107,1.0000004768371582
1747256785.5718758,109,1.000011682510376
1747256786.850142,114,1.0000847578048706
1747256787.3492491,116,1.0000003576278687
1747256788.6123345,121,1.0000075101852417
1747256789.5938792,125,0.9999998807907104
1747256789.8425395,126,1.0
1747256790.3369231,128,1.0000005960464478
1747256790.8388739,130,1.0000011920928955
1747256791.0890677,131,1.0000011920928955
1747256791.3405242,132,1.001522183418274
1747256792.3376868,136,1.0000193119049072
1747256792.5900571,137,1.0000088214874268
1747256794.0780807,143,1.0000003576278687
1747256794.3195581,144,1.0000001192092896
1747256794.8073447,146,1.0000008344650269
1747256795.0492682,147,1.0000015497207642
1747256795.8038034,150,1.0068926811218262
1747256797.5576568,157,1.000001311302185
1747256798.043988,159,1.0000083446502686
1747256798.286367,160,1.0000743865966797
1747256798.771977,162,1.0005282163619995
1747256799.257792,164,1.0005273818969727
1747256799.7435153,166,1.0001591444015503
1747256800.7187712,170,1.000243067741394
1747256800.9636827,171,1.0306026935577393
1747256801.2188826,172,1.0348148345947266
1747256801.9868248,175,1.0000815391540527
1747256802.2435422,176,1.0001240968704224
1747256802.4953444,177,1.0001654624938965
1747256802.7511678,178,1.0000457763671875
1747256803.25361,180,1.0020599365234375
1747256803.5064085,181,1.1492424011230469
1747256804.2472794,184,1.0000625848770142
1747256804.4934905,185,1.0000150203704834
1747256804.7391555,186,1.0002293586730957
1747256805.4792469,189,1.0001345872879028
1747256805.7283058,190,1.0000293254852295
1747256805.977687,191,1.0000770092010498
1747256806.2251418,192,1.0000193119049072
1747256806.9776025,195,1.0000218152999878
1747256807.9818585,199,1.0140293836593628
1747256808.2317529,200,1.0000966787338257
1747256808.7318788,202,1.0000073909759521
1747256808.9828167,203,1.0003595352172852
1747256809.2353961,204,1.0000081062316895
1747256809.478554,205,1.0000040531158447
1747256809.9697962,207,1.0000089406967163
1747256810.4514549,209,1.0000770092010498
1747256810.9443219,211,1.0001702308654785
1747256811.442814,213,1.5042431354522705
1747256811.9379313,215,1.003668189048767
1747256812.1817,216,1.0878632068634033
1747256812.6828303,218,1.0000168085098267
1747256812.9303885,219,1.005580186843872
1747256813.174069,220,1.0019253492355347
1747256813.418466,221,1.0029267072677612
1747256813.6702654,222,1.0021671056747437
1747256814.192754,224,1.0041524171829224
1747256814.4518847,225,1.0031726360321045
1747256815.4740252,229,1.0092400312423706
1747256817.0098608,235,1.0026119947433472
1747256817.5217173,237,1.0004947185516357
1747256817.7769759,238,1.0000741481781006
1747256818.028183,239,1.000208854675293
1747256818.5231335,241,1.0000483989715576
1747256818.777481,242,1.0035648345947266
1747256819.278052,244,1.0000057220458984
1747256819.5318382,245,1.0000077486038208
1747256819.777674,246,1.0008533000946045
1747256820.0270207,247,1.0000090599060059
1747256821.277559,252,1.0
1747256821.531148,253,0.9999998211860657
1747256821.7808447,254,1.000000238418579
1747256822.5465784,257,1.000471591949463
1747256822.7990725,258,1.0115667581558228
1747256823.045119,259,1.0000628232955933
1747256823.301463,260,1.000067949295044
1747256823.797289,262,1.0000560283660889
1747256825.8031886,270,1.0000070333480835
1747256826.050709,271,1.0003085136413574
1747256826.7930107,274,1.0000501871109009
1747256827.0392523,275,1.0002044439315796
1747256827.2863476,276,1.0000051259994507
1747256827.7868946,278,1.000006914138794
1747256828.2835605,280,1.0000478029251099
1747256828.7862513,282,1.0034093856811523
1747256829.0333154,283,1.0000306367874146
1747256829.5420644,285,1.0000697374343872
1747256830.0572143,287,1.0000003576278687
1747256830.3064263,288,1.0000026226043701
1747256830.8054507,290,1.000012755393982
1747256832.0458515,295,1.0000078678131104
1747256832.2979846,296,1.0003702640533447
1747256832.5461013,297,1.0010120868682861
1747256832.798122,298,1.0000137090682983
1747256834.2782984,304,1.0017764568328857
1747256834.7619843,306,1.0001027584075928
1747256835.2575862,308,1.000012755393982
1747256835.507786,309,1.0001723766326904
1747256836.244988,312,1.0000011920928955
1747256836.4942133,313,1.1016291379928589
1747256837.23328,316,1.000000238418579
1747256837.7349095,318,1.0005170106887817
1747256837.9810889,319,1.0000065565109253
1747256838.727167,322,1.0009139776229858
1747256839.220117,324,1.013168215751648
1747256840.445509,329,1.0028530359268188
1747256840.689992,330,1.0600265264511108
1747256840.9355512,331,1.0000301599502563
1747256841.179592,332,1.0000176429748535
1747256842.410054,337,1.0000237226486206
1747256842.6538675,338,1.0020997524261475
1747256843.1439953,340,1.0007833242416382
1747256843.8764815,343,1.0
1747256844.1186538,344,1.0
1747256844.3619316,345,1.0
1747256844.6052406,346,1.0
1747256845.1000967,348,1.0000001192092896
1747256845.5945127,350,1.0000001192092896
1747256846.0894802,352,1.000000238418579
1747256846.3363729,353,1.0
1747256846.5899842,354,1.0
1747256847.5936134,358,1.0021991729736328
1747256848.1040049,360,1.0000238418579102
1747256848.6029353,362,1.0000585317611694
1747256848.8565636,363,1.0000975131988525
1747256849.1095111,364,1.000241756439209
1747256849.3610327,365,1.0000921487808228
1747256849.6066833,366,1.000091314315796
1747256849.856955,367,1.000480055809021
1747256850.1060088,368,1.0001472234725952
1747256851.5881197,374,1.00006902217865
1747256852.3273358,377,1.0006266832351685
1747256852.574273,378,1.0000025033950806
1747256854.3294814,385,1.0072828531265259
1747256854.5760453,386,1.7289910316467285
1747256855.5544913,390,1.00009024143219
1747256855.8011146,391,1.0158270597457886
1747256856.0460565,392,1.0000687837600708
1747256856.2948952,393,1.000252604484558
1747256856.5398626,394,1.0015267133712769
1747256856.7851415,395,1.066517949104309
1747256857.0411701,396,1.0000592470169067
1747256857.2885087,397,1.0000579357147217
1747256857.540604,398,1.0003467798233032
1747256857.7902687,399,1.000077247619629
1747256858.2908628,401,1.0008059740066528
1747256858.5371149,402,1.0489046573638916
1747256859.037011,404,1.0100122690200806
1747256860.0378566,408,1.0023213624954224
1747256860.3027556,409,1.0000596046447754
1747256861.0578754,412,1.0000046491622925
1747256861.3121378,413,1.0029895305633545
1747256861.5602965,414,1.0000011920928955
1747256861.8063984,415,1.0000269412994385
1747256862.5450327,418,1.0507490634918213
1747256863.2892756,421,1.0000053644180298
1747256863.5370996,422,1.000003695487976
1747256864.2767375,425,1.0001471042633057
1747256864.525176,426,1.000006914138794
1747256865.5239186,430,0.9999998211860657
1747256865.7670863,431,1.0
1747256866.5031393,434,1.0
1747256866.7447004,435,1.0
1747256866.987476,436,0.9999997615814209
1747256867.2304485,437,0.9999998211860657
1747256867.473617,438,0.9999998211860657
1747256867.715868,439,1.0000001192092896
1747256867.9595685,440,1.0
1747256868.2076056,441,1.0000001192092896
1747256868.6938882,443,0.9999998807907104
1747256868.936185,444,1.000000238418579
1747256869.1780722,445,1.0000001192092896
1747256869.4195914,446,0.9999998211860657
1747256870.3933225,450,0.9999998211860657
1747256870.6342547,451,1.000000238418579
1747256870.8751655,452,1.0000001192092896
1747256871.1241925,453,1.0000001192092896
1747256871.3726187,454,1.0
1747256871.8657515,456,1.0
1747256872.3596325,458,1.0
1747256872.8553045,460,1.0
1747256873.10104,461,0.9999999403953552
1747256873.8604088,464,1.0
1747256874.1252542,465,1.0
1747256874.3841355,466,0.9999998211860657
1747256874.888609,468,1.000000238418579
1747256875.3911495,470,1.0
1747256876.4113855,474,1.000001311302185
1747256876.6627939,475,1.000012755393982
1747256877.415331,478,1.0000001192092896
1747256877.6648986,479,1.0000001192092896
1747256877.9172573,480,1.0000003576278687
1747256878.1713645,481,1.000000238418579
1747256878.4212344,482,1.000000238418579
1747256878.6704478,483,1.0
1747256878.9271944,484,1.000000238418579
1747256879.4347074,486,1.000000238418579
1747256879.6866996,487,1.000000238418579
1747256879.9368718,488,1.0000001192092896
1747256880.1873648,489,1.0000003576278687
1747256880.6953523,491,1.0
1747256881.456094,494,1.0000003576278687
1747256882.4823515,498,1.0
1747256883.2393522,501,1.0000004768371582
1747256883.4953585,502,1.0839262008666992
1747256883.757262,503,1.000008225440979
1747256884.5314598,506,1.0000602006912231
1747256885.0344577,508,1.0009217262268066
1747256885.2892797,509,1.0003572702407837
1747256885.5432212,510,1.0001600980758667
1747256885.7927365,511,1.0003597736358643
1747256886.0456076,512,1.0003353357315063
1747256886.2958777,513,1.0001569986343384
1747256886.546188,514,1.0001332759857178
1747256887.310325,517,1.000333309173584
1747256887.5594432,518,1.000226616859436
1747256887.8185658,519,1.0037379264831543
1747256888.078874,520,1.0082117319107056
1747256888.8386946,523,1.0045706033706665
1747256890.5954466,530,1.0079439878463745
1747256891.3357325,533,1.1511987447738647
1747256891.5812767,534,1.000751256942749
1747256892.070571,536,1.0001801252365112
1747256892.3158984,537,1.0001312494277954
1747256892.560063,538,1.0002254247665405
1747256892.8034654,539,1.0001217126846313
1747256893.0477931,540,1.0018352270126343
1747256893.5359366,542,1.0001225471496582
1747256893.789638,543,1.000616192817688
1747256894.0434992,544,1.00083327293396
1747256894.5518293,546,1.0001678466796875
1747256894.8028924,547,1.0001859664916992
1747256895.5616157,550,1.0018171072006226
1747256896.0658689,552,1.0001169443130493
1747256896.5712438,554,1.000995397567749
1747256896.8230531,555,1.0028367042541504
1747256897.0752711,556,1.0016621351242065
1747256898.6023166,562,1.0014233589172363
1747256898.8521068,563,1.001604437828064
1747256899.1134262,564,1.0003705024719238
1747256900.1456947,568,1.0002341270446777
1747256900.9355938,571,1.0004076957702637
1747256901.4426908,573,1.000491976737976
1747256902.2021232,576,1.0004149675369263
1747256903.1900177,580,1.0202759504318237
1747256904.1713068,584,1.0814250707626343
1747256904.4191256,585,1.0561394691467285
1747256904.662656,586,1.053658127784729
1747256905.1561654,588,1.005139708518982
1747256905.6461067,590,1.00238037109375
1747256905.8929596,591,1.0039587020874023
1747256906.1393697,592,1.5788837671279907
1747256906.6376157,594,1.002282977104187
1747256907.1622255,596,1.0010607242584229
1747256907.4199235,597,1.0019899606704712
1747256907.6826138,598,1.0138567686080933
1747256907.9435923,599,1.1115878820419312
1747256908.4611466,601,1.0032585859298706
1747256908.7112827,602,1.00178861618042
1747256908.9652662,603,1.0022950172424316
1747256909.4741392,605,1.0741393566131592
1747256910.2613316,608,1.0000213384628296
1747256910.7651265,610,1.0003596544265747
1747256911.530064,613,1.0205357074737549
1747256911.7786036,614,1.1694128513336182
1747256912.2732441,616,1.1761367321014404
1747256912.768307,618,1.0021778345108032
1747256913.2640605,620,0.9999997615814209
1747256913.7547798,622,1.0
1747256914.0000904,623,1.000000238418579
1747256914.7403479,626,1.0
1747256915.230287,628,1.0
1747256915.476971,629,1.0000001192092896
1747256916.4443896,633,1.0000005960464478
1747256916.9237607,635,1.0000001192092896
1747256917.4222045,637,0.9999997615814209
1747256918.1784282,640,1.0
1747256918.4276063,641,1.0
1747256918.6765895,642,1.0000003576278687
1747256918.9405231,643,1.0000004768371582
1747256919.1977682,644,1.0000007152557373
1747256919.4549541,645,1.0000011920928955
1747256920.451541,649,1.0000007152557373
1747256920.9398808,651,1.0000003576278687
1747256921.1877353,652,1.0000503063201904
1747256921.4406445,653,1.000001072883606
1747256921.6850822,654,1.0000005960464478
1747256921.9296737,655,1.0000500679016113
1747256922.6688862,658,1.0019989013671875
1747256922.920271,659,1.0000026226043701
1747256923.1750503,660,1.0000066757202148
1747256924.9052172,667,1.0457531213760376
1747256925.6492493,670,1.000003695487976
1747256926.885283,675,1.2998871803283691
1747256927.1285255,676,1.0017499923706055
1747256927.373891,677,1.0845612287521362
1747256928.1016128,680,0.9999998807907104
1747256928.589687,682,1.0
1747256928.836697,683,1.0
1747256929.0785785,684,1.0000001192092896
1747256929.810054,687,1.0
1747256931.028738,692,1.000004768371582
1747256931.5106077,694,1.0005791187286377
1747256931.752594,695,1.0
1747256931.9947748,696,1.0
1747256932.2416437,697,1.0000089406967163
1747256932.7316427,699,1.000001072883606
1747256933.4591022,702,1.0011582374572754
1747256933.7011917,703,1.0000003576278687
1747256934.1947417,705,1.0000028610229492
1747256935.1682732,709,1.0020841360092163
1747256935.4108014,710,1.0018905401229858
1747256935.900627,712,1.0015172958374023
1747256936.6272829,715,1.0000003576278687
1747256937.1082313,717,1.0000040531158447
1747256937.6035004,719,1.0000052452087402
1747256937.8596616,720,1.0000052452087402
1747256938.1048565,721,1.589922308921814
1747256938.5971234,723,1.0000003576278687
1747256939.0992265,725,1.0000005960464478
1747256939.3471162,726,1.0000011920928955
1747256939.5928452,727,1.0000003576278687
1747256939.8512805,728,1.0000007152557373
1747256940.0965264,729,1.0000007152557373
1747256940.595365,731,1.0000008344650269
1747256940.8499782,732,1.0000009536743164
1747256941.1003313,733,1.0002697706222534
1747256942.3367002,738,1.0000905990600586
1747256942.587986,739,1.0006986856460571
1747256942.8393466,740,1.4598033428192139
1747256943.3473384,742,1.000112771987915
1747256943.601918,743,1.0001589059829712
1747256943.8506775,744,1.0001766681671143
1747256944.0999765,745,1.000104308128357
1747256945.8336668,752,1.0001705884933472
1747256946.5902045,755,1.0000076293945312
1747256946.8578942,756,1.0000149011611938
1747256947.3547945,758,1.0082271099090576
1747256948.6215801,763,1.0002524852752686
1747256948.880167,764,1.002276062965393
1747256949.130942,765,1.1153209209442139
1747256949.8716373,768,1.036112904548645
1747256950.200329,769,1.5816138982772827
1747256950.938176,772,1.00001859664917
1747256951.183861,773,1.000224232673645
1747256951.6781259,775,1.000000238418579
1747256951.9257298,776,1.0000003576278687
1747256952.4159598,778,1.0000005960464478
1747256952.6601794,779,1.000000238418579
1747256952.90391,780,1.0000004768371582
1747256953.1511135,781,1.0000014305114746
1747256953.3959165,782,1.0000008344650269
1747256954.866323,788,1.0014656782150269
1747256955.1149487,789,1.0025371313095093
1747256955.6047418,791,1.0044023990631104
1747256956.1003644,793,1.0020813941955566
1747256956.5896285,795,1.040094256401062
1747256956.8346822,796,1.0266740322113037
1747256957.576493,799,1.0351622104644775
1747256957.8237581,800,1.029242753982544
1747256958.834265,804,1.1230425834655762
1747256959.0853748,805,1.0841566324234009
1747256959.3429434,806,1.0684895515441895
1747256959.5913162,807,1.026448369026184
1747256960.338688,810,1.0442094802856445
1747256961.0876012,813,1.0033354759216309
1747256962.3360531,818,1.0027986764907837
1747256962.588482,819,1.002204418182373
1747256963.0806468,821,1.9231996536254883
1747256963.328024,822,1.0026601552963257
1747256963.576924,823,1.0024434328079224
1747256964.0694196,825,1.3609750270843506
1747256964.3215618,826,1.000003695487976
1747256964.5702276,827,1.0000039339065552
1747256964.8155196,828,1.0000046491622925
1747256965.8048975,832,1.0000052452087402
1747256966.0503855,833,1.000014066696167
1747256966.541322,835,1.000005841255188
1747256966.7881155,836,1.0001192092895508
1747256967.0346081,837,1.0000346899032593
1747256967.5265524,839,1.0000107288360596
1747256967.7725348,840,1.0000133514404297
1747256968.5064907,843,1.000009536743164
1747256968.9921217,845,1.0000579357147217
1747256970.2432618,850,1.0604379177093506
1747256970.4879408,851,1.0002973079681396
1747256971.2630255,854,1.9509155750274658
1747256972.0204883,857,1.0030481815338135
1747256972.771738,860,1.0011887550354004
1747256973.2673247,862,1.0004353523254395
1747256974.0023217,865,1.0111263990402222
1747256974.2515225,866,1.109487533569336
1747256975.264065,870,1.0000144243240356
1747256975.517046,871,1.0000120401382446
1747256978.0655422,881,1.0779073238372803
1747256978.581244,883,1.025550127029419
1747256978.830989,884,1.0340080261230469
1747256979.0815265,885,1.0065394639968872
1747256979.3287306,886,1.0227543115615845
1747256979.8299267,888,1.0192879438400269
1747256980.3277993,890,1.1548124551773071
1747256980.8298664,892,1.0823097229003906
1747256981.5850832,895,1.0817557573318481
1747256982.085101,897,1.131933569908142
1747256982.3397408,898,1.1154779195785522
1747256983.0982866,901,1.1533324718475342
1747256983.349515,902,1.0647826194763184
1747256983.854531,904,2.032200813293457
1747256984.3528004,906,2.2547497749328613
1747256984.603011,907,2.581047773361206
1747256984.8451977,908,2.1566271781921387
1747256985.335196,910,1.0169739723205566
1747256985.5815065,911,1.3591164350509644
1747256986.3203008,914,1.0463695526123047
1747256987.2841046,918,1.0284008979797363
1747256987.5276725,919,1.0916328430175781
1747256988.01057,921,1.0227216482162476
1747256988.4913177,923,1.2358442544937134
1747256989.490389,927,1.0363167524337769
1747256989.751588,928,1.0240718126296997
1747256990.0063145,929,1.0826983451843262
1747256990.2538629,930,1.0233814716339111
1747256990.503032,931,1.0461026430130005
1747256990.7496612,932,1.9961379766464233
1747256991.0005546,933,1.0248650312423706
1747256991.488422,935,1.0033191442489624
1747256992.4751122,939,1.0155452489852905
1747256992.9676669,941,1.0001466274261475
1747256993.2111409,942,1.000801920890808
1747256993.9416637,945,1.516282081604004
1747256994.9208162,949,1.0006766319274902
1747256995.664653,952,1.2007989883422852
1747256996.1604292,954,1.0002864599227905
1747256996.4087727,955,1.0006434917449951
1747256996.6602218,956,1.0361263751983643
1747256997.6489499,960,1.000360369682312
1747256998.1386814,962,1.0005966424942017
1747256998.3848646,963,1.0004726648330688
1747256998.6325657,964,1.1205307245254517
1747256998.8797894,965,1.0002731084823608
1747256999.3685336,967,1.0001477003097534
1747256999.6089063,968,1.0005276203155518
1747257000.3337595,971,1.000160813331604
1747257001.5407794,976,1.0007656812667847
1747257002.0291336,978,1.0002062320709229
1747257002.2737498,979,1.0010701417922974
1747257002.761565,981,1.015268087387085
1747257003.0199723,982,1.0002366304397583
1747257003.999334,986,1.0012242794036865
1747257004.5059457,988,1.0008286237716675
1747257004.7505713,989,1.0004931688308716
1747257005.0025487,990,1.0004420280456543
1747257005.5040479,992,1.008684754371643
1747257005.9976268,994,1.0054067373275757
1747257006.2445035,995,1.4774211645126343
1747257006.4907525,996,1.0069360733032227
1747257006.990622,998,1.0661028623580933
1747257007.2403388,999,1.0009187459945679
1747257007.7395093,1001,2.0178709030151367
1747257007.9857905,1002,1.000016450881958
1747257008.2317514,1003,1.0000301599502563
1747257008.4814572,1004,1.0000510215759277
1747257008.729114,1005,1.0000603199005127
1747257008.9762304,1006,1.0000642538070679
1747257010.2355888,1011,1.0000287294387817
1747257010.7352552,1013,1.0000205039978027
1747257011.241824,1015,1.0004441738128662
1747257011.5003626,1016,1.0001174211502075
1747257011.753221,1017,1.0002498626708984
1747257012.9867594,1022,1.003739356994629
1747257013.983143,1026,1.015604019165039
1747257014.469102,1028,1.001457691192627
1747257014.714067,1029,1.0021165609359741
1747257016.1923828,1035,1.0012943744659424
1747257016.4353569,1036,1.0010007619857788
1747257016.6794412,1037,1.0065337419509888
1747257016.9227803,1038,1.0440500974655151
1747257017.1658885,1039,1.0535252094268799
1747257018.1570795,1043,1.2818260192871094
1747257018.6481395,1045,1.0849933624267578
1747257018.8924422,1046,1.0101308822631836
1747257020.3863144,1052,2.5278878211975098
1747257020.6410673,1053,1.8391040563583374
1747257021.393322,1056,2.1429483890533447
1747257021.8959832,1058,2.2082302570343018
1747257022.141758,1059,1.5264482498168945
1747257022.3917632,1060,1.9018962383270264
1747257022.8850844,1062,1.99578058719635
1747257023.6290555,1065,2.9071249961853027
1747257023.8784068,1066,3.409658432006836
1747257024.1229095,1067,2.41705322265625
1747257024.6128607,1069,1.5635182857513428
1747257024.861623,1070,1.0276261568069458
1747257025.1041791,1071,1.2585663795471191
1747257025.3452015,1072,2.13456654548645
1747257025.5885296,1073,1.2575100660324097
1747257025.8331056,1074,1.3349759578704834
1747257026.5635607,1077,1.507120132446289
1747257026.8106697,1078,1.3253072500228882
1747257027.3123379,1080,1.0181076526641846
1747257027.5614395,1081,1.0174636840820312
1747257027.8096383,1082,1.0099854469299316
1747257028.5524533,1085,1.0333435535430908
1747257028.7941391,1086,1.0982816219329834
1747257029.0352228,1087,1.0806615352630615
1747257030.0225608,1091,1.5887647867202759
1747257030.2671716,1092,1.2241584062576294
1747257030.5146542,1093,1.3719676733016968
1747257031.7486572,1098,1.9095762968063354
1747257032.239606,1100,1.8403589725494385
1747257032.730188,1102,1.1936776638031006
1747257032.9730878,1103,1.3127511739730835
1747257033.2168887,1104,1.2725259065628052
1747257033.9598677,1107,1.1462935209274292
1747257034.2101114,1108,2.003821611404419
1747257034.4605036,1109,1.519911766052246
1747257034.7095208,1110,1.8093870878219604
1747257034.9594402,1111,1.393658995628357
1747257035.2082088,1112,2.1652395725250244
1747257035.454922,1113,1.1808053255081177
1747257035.6993032,1114,1.2269128561019897
1747257036.189083,1116,1.1495792865753174
1747257036.9339404,1119,1.379441261291504
1747257037.4340322,1121,1.8080393075942993
1747257037.6803265,1122,1.7239055633544922
1747257038.4189637,1125,1.0228679180145264
1747257038.671836,1126,1.0267826318740845
1747257039.1777413,1128,1.2968860864639282
1747257039.4315724,1129,1.421487808227539
1747257039.6836,1130,1.4949308633804321
1747257039.9314117,1131,1.051071286201477
1747257040.1791825,1132,1.3188462257385254
1747257040.6726925,1134,1.1848149299621582
1747257040.9199142,1135,1.4270004034042358
1747257041.169421,1136,1.0651390552520752
1747257041.9163764,1139,1.0744926929473877
1747257042.656556,1142,1.0091196298599243
1747257043.392874,1145,1.6239620447158813
1747257043.637885,1146,1.7584635019302368
1747257044.127962,1148,1.3542311191558838
1747257044.3754919,1149,2.3032705783843994
1747257044.6343985,1150,1.0836877822875977
1747257044.8840053,1151,1.8829421997070312
1747257045.1386864,1152,1.0613306760787964
1747257045.3893645,1153,2.4710605144500732
1747257045.8807302,1155,2.1913158893585205
1747257047.1094267,1160,1.0272579193115234
1747257047.5993323,1162,1.0293081998825073
1747257048.0903852,1164,1.1505907773971558
1747257048.5966043,1166,1.1683429479599
1747257048.8477936,1167,1.1237024068832397
1747257050.3308177,1173,1.43903648853302
1747257050.5768778,1174,1.0952976942062378
1747257051.0668626,1176,1.4154205322265625
1747257051.3097694,1177,1.8390684127807617
1747257051.5587032,1178,1.1762694120407104
1747257052.5443523,1182,2.5474631786346436
1747257053.0410304,1184,2.2118005752563477
1747257053.5298913,1186,1.9349819421768188
1747257054.0256562,1188,1.4074805974960327
1747257054.276428,1189,2.6033968925476074
1747257054.5213223,1190,1.3018107414245605
1747257055.2594447,1193,2.089576005935669
1747257055.5103116,1194,1.572383999824524
1747257055.7659805,1195,1.3909896612167358
1747257056.2635663,1197,1.5817292928695679
1747257056.5087023,1198,1.4626394510269165
1747257057.2570455,1201,1.5351229906082153
1747257057.5158546,1202,1.3158409595489502
1747257058.262153,1205,1.262213110923767
1747257058.5119298,1206,1.5447696447372437
1747257058.760074,1207,3.7979397773742676
1747257059.2584145,1209,1.6666972637176514
1747257060.2501264,1213,1.724766731262207
1747257060.4943027,1214,3.612929344177246
1747257060.7386503,1215,3.4231393337249756
1747257061.2233844,1217,4.050922393798828
1747257061.4651585,1218,3.6625170707702637
1747257062.6959662,1223,1.4082005023956299
1747257063.1989005,1225,1.9939539432525635
1747257063.9452052,1228,2.8193793296813965
1747257064.1976357,1229,2.0904016494750977
1747257064.9483688,1232,3.3853609561920166
1747257065.1948118,1233,2.363471508026123
1747257066.4755952,1238,2.5780060291290283
1747257066.9840057,1240,1.23881196975708
1747257067.2325528,1241,1.9904605150222778
1747257067.4784,1242,2.4252514839172363
1747257067.7238615,1243,1.9339319467544556
1747257067.9696174,1244,1.287046194076538
1747257068.219077,1245,1.0464714765548706
1747257068.4723608,1246,1.7801421880722046
1747257069.2233741,1249,1.2580257654190063
1747257069.474749,1250,2.948777914047241
1747257069.7274013,1251,2.147721529006958
1747257069.9787612,1252,2.3985626697540283
1747257070.480099,1254,3.5762622356414795
1747257070.974946,1256,1.178709864616394
1747257071.221044,1257,2.4936680793762207
1747257071.9575734,1260,3.011491298675537
1747257072.1997645,1261,2.630561590194702
1747257072.9352896,1264,2.673098087310791
1747257073.6682746,1267,3.3445379734039307
1747257074.646797,1271,3.1110243797302246
1747257075.9070501,1276,3.3260834217071533
1747257076.1563923,1277,1.866727590560913
1747257076.4019182,1278,2.3178884983062744
1747257077.3834805,1282,1.0511335134506226
1747257078.12473,1285,1.926305890083313
1747257079.3604414,1290,1.8272874355316162
1747257080.106891,1293,1.8869373798370361
1747257080.852995,1296,1.5295056104660034
1747257081.3609338,1298,1.186324954032898
1747257081.6131136,1299,1.1430790424346924
1747257082.3593261,1302,1.2476831674575806
1747257083.363329,1306,1.2097209692001343
1747257084.3532124,1310,1.4267857074737549
1747257085.3492646,1314,1.6739894151687622
1747257085.6027558,1315,1.5832120180130005
1747257086.8503556,1320,2.7346413135528564
1747257087.350514,1322,2.954906463623047
1747257087.603219,1323,2.604907512664795
1747257088.1150463,1325,3.1548211574554443
1747257088.3623202,1326,2.887355327606201
1747257088.8579726,1328,3.6107561588287354
1747257090.5912535,1335,2.214264392852783
1747257092.7993898,1344,2.262556314468384
1747257093.043093,1345,2.324702739715576
1747257093.5391006,1347,2.6034562587738037
1747257093.7834873,1348,2.1861586570739746
1747257094.5156755,1351,1.58818781375885
1747257094.761546,1352,3.266735315322876
1747257095.2514749,1354,1.9571175575256348
1747257096.232312,1358,2.605964422225952
1747257096.719174,1360,2.123029947280884
1747257097.6945012,1364,1.533609390258789
1747257097.9401197,1365,2.0333614349365234
1747257098.1869175,1366,1.6512336730957031
1747257098.4317415,1367,1.2687363624572754
1747257098.6754935,1368,2.0774903297424316
1747257099.6625433,1372,1.9125826358795166
1747257099.9124851,1373,1.2986289262771606
1747257100.4077027,1375,1.4153761863708496
1747257100.6574948,1376,1.0582112073898315
1747257101.6418607,1380,1.5104069709777832
1747257102.8969738,1385,1.0014389753341675
1747257103.1426115,1386,1.0028098821640015
1747257104.137093,1390,1.0373526811599731
1747257104.8835473,1393,1.1462016105651855
1747257105.624407,1396,1.038834810256958
1747257105.8702269,1397,1.4511425495147705
1747257106.3622506,1399,1.1713404655456543
1747257106.6103053,1400,1.113685965538025
1747257107.346564,1403,1.0252091884613037
1747257107.8388186,1405,1.0143109560012817
1747257109.8145673,1413,1.400707483291626
1747257110.5502439,1416,1.1881624460220337
1747257110.7947736,1417,1.2974518537521362
1747257111.2874334,1419,1.4068272113800049
1747257111.7798588,1421,1.049809455871582
1747257112.025448,1422,1.0444345474243164
1747257114.2597167,1431,2.819216251373291
1747257114.5144546,1432,1.654707670211792
1747257115.5157518,1436,1.327754020690918
1747257116.015792,1438,1.214274525642395
1747257116.2680342,1439,1.2264050245285034
1747257116.5239365,1440,1.5847480297088623
1747257116.777199,1441,1.8876636028289795
1747257117.529045,1444,1.2523459196090698
1747257118.0240822,1446,1.4921895265579224
1747257118.2724452,1447,2.341763734817505
1747257118.5191917,1448,1.1878752708435059
1747257118.7618153,1449,1.0760548114776611
1747257119.0080194,1450,2.3099265098571777
1747257119.2535071,1451,1.3731557130813599
1747257119.5056689,1452,1.5477197170257568
1747257120.003448,1454,1.2473400831222534
1747257120.2614195,1455,1.4404739141464233
1747257120.5075538,1456,1.773979902267456
1747257120.7517512,1457,1.8361059427261353
1747257121.008474,1458,1.4167228937149048
1747257121.253967,1459,1.9476836919784546
1747257121.4998546,1460,1.592558741569519
1747257121.7461247,1461,1.3772684335708618
1747257122.2375462,1463,1.778114914894104
1747257124.0442398,1470,1.2513492107391357
1747257124.7961035,1473,1.798211693763733
1747257125.042855,1474,1.4814705848693848
1747257125.5474365,1476,1.3860989809036255
1747257125.794446,1477,2.3711118698120117
1747257126.802771,1481,2.920193910598755
1747257127.0498617,1482,1.8592994213104248
1747257127.296788,1483,2.443528175354004
1747257128.2808342,1487,2.162095308303833
1747257128.5296924,1488,2.860053777694702
1747257128.7744455,1489,1.582265853881836
1747257129.0183518,1490,1.8878549337387085
1747257129.2657337,1491,1.7765799760818481
1747257129.762925,1493,3.431701421737671
1747257130.0075932,1494,2.7112433910369873
1747257130.9843085,1498,1.5720293521881104
1747257131.236463,1499,1.2935295104980469
1747257131.4787872,1500,1.0682127475738525
1747257131.971858,1502,1.5703941583633423
1747257132.7099323,1505,2.2084968090057373
1747257133.6972156,1509,1.9891042709350586
1747257133.9458332,1510,1.8181614875793457
1747257134.2005508,1511,2.3636231422424316
1747257134.7195432,1513,1.0182088613510132
1747257135.2349422,1515,1.7656863927841187
1747257135.4823265,1516,1.0983184576034546
1747257137.237672,1523,1.767197847366333
1747257137.9821098,1526,1.4084314107894897
1747257138.4734328,1528,1.433505892753601
1747257139.9544325,1534,1.529305338859558
1747257140.7049851,1537,2.7554681301116943
1747257140.9564714,1538,1.5132228136062622
1747257141.705109,1541,1.4396568536758423
1747257142.7028408,1545,2.734257698059082
1747257143.1964724,1547,2.1604576110839844
1747257143.4413118,1548,2.213334798812866
1747257144.1768727,1551,2.456202507019043
1747257144.4235284,1552,1.5445994138717651
1747257144.6684263,1553,1.662153720855713
1747257145.1623158,1555,1.8624383211135864
1747257145.6582553,1557,1.2769083976745605
1747257146.8785262,1562,2.0108044147491455
1747257147.360973,1564,2.1522769927978516
1747257147.6014013,1565,1.2242454290390015
1747257147.841738,1566,1.445435643196106
1747257148.3378193,1568,1.279685616493225
1747257148.8263354,1570,1.6164802312850952
1747257149.0689793,1571,1.1444213390350342
1747257149.3204927,1572,2.356961488723755
1747257149.575972,1573,1.8079891204833984
1747257150.3184397,1576,2.0633304119110107
1747257150.8148243,1578,1.3778345584869385
1747257151.0670993,1579,1.698814034461975
1747257151.3123887,1580,1.8853113651275635
1747257151.563622,1581,1.2451764345169067
1747257151.811945,1582,1.7416808605194092
1747257152.5500987,1585,2.5463907718658447
1747257153.8089943,1590,3.2518107891082764
1747257155.065877,1595,2.9800589084625244
1747257155.3131392,1596,2.3974573612213135
1747257155.5613043,1597,1.5732189416885376
1747257156.5392046,1601,1.968000054359436
1747257156.781477,1602,2.610893487930298
1747257157.022781,1603,3.0181691646575928
1747257158.7174547,1610,1.4188392162322998
1747257158.963155,1611,1.3400880098342896
1747257159.4502423,1613,3.5051403045654297
1747257159.6950982,1614,2.8315606117248535
1747257160.1832461,1616,1.6458204984664917
1747257161.1876638,1620,1.797706961631775
1747257161.6892917,1622,1.4680382013320923
1747257162.1963396,1624,1.4920902252197266
1747257162.6889987,1626,1.1019129753112793
1747257162.933121,1627,1.4516503810882568
1747257163.9138045,1631,2.0919458866119385
1747257164.8909593,1635,2.7328925132751465
1747257165.136618,1636,3.5747129917144775
1747257165.3819785,1637,2.7524402141571045
1747257165.636408,1638,2.615751028060913
1747257166.1318905,1640,2.8114264011383057
1747257166.3773992,1641,2.1092536449432373
1747257167.5992882,1646,3.5614285469055176
1747257167.8455114,1647,3.4048328399658203
1747257168.335007,1649,1.5143086910247803
1747257168.8405058,1651,1.7019039392471313
1747257169.0844831,1652,3.097593069076538
1747257169.3329246,1653,2.5150747299194336
1747257169.5851898,1654,2.3445117473602295
1747257170.0789664,1656,2.9687416553497314
1747257170.5789666,1658,2.5311343669891357
1747257171.5637636,1662,1.6484885215759277
1747257172.0694623,1664,2.6367812156677246
1747257172.5716782,1666,1.5863231420516968
1747257173.3252454,1669,1.8801727294921875
1747257173.5757353,1670,1.729987382888794
1747257174.5828679,1674,2.261779546737671
1747257175.3370025,1677,2.6980912685394287
1747257175.8296354,1679,2.284026861190796
1747257176.074595,1680,2.512197971343994
1747257176.3204432,1681,2.561951160430908
1747257176.5662398,1682,2.532655715942383
1747257177.3136678,1685,2.8487396240234375
1747257177.5592482,1686,3.1699702739715576
1747257177.8047318,1687,2.914029121398926
1747257178.0536406,1688,1.490198016166687
1747257178.2982886,1689,1.3566445112228394
1747257178.5448577,1690,1.879658818244934
1747257179.2848809,1693,2.196885585784912
1747257179.531746,1694,2.590284585952759
1747257179.782409,1695,1.4475445747375488
1747257180.2904136,1697,1.9689379930496216
1747257180.53965,1698,1.0596494674682617
1747257180.7963724,1699,1.001152515411377
1747257181.0435703,1700,1.3978736400604248
1747257181.5471895,1702,2.319375991821289
1747257182.0535,1704,1.028674602508545
1747257182.808127,1707,1.752602219581604
1747257183.3108034,1709,1.9839622974395752
1747257183.5599918,1710,1.477486252784729
1747257183.8093407,1711,1.6900784969329834
1747257184.062418,1712,1.5145454406738281
1747257185.5722263,1718,1.179827094078064
1747257185.81952,1719,1.356187105178833
1747257186.5588949,1722,1.2190452814102173
1747257186.807161,1723,1.1901071071624756
1747257187.05414,1724,1.6791669130325317
1747257187.3030903,1725,1.9493122100830078
1747257188.5763843,1730,1.1401915550231934
1747257190.5473723,1738,2.2016801834106445
1747257190.7956305,1739,1.6661176681518555
1747257191.042822,1740,1.7087442874908447
1747257191.779323,1743,2.341628313064575
1747257192.273235,1745,2.456493854522705
1747257193.0189993,1748,2.289046287536621
1747257193.2648401,1749,2.631600856781006
1747257193.510362,1750,2.797144651412964
1747257193.7545912,1751,1.1580045223236084
1747257194.2533145,1753,2.7580432891845703
1747257194.4982855,1754,1.3716061115264893
1747257195.2244358,1757,1.0981085300445557
1747257196.4347975,1762,2.822458028793335
1747257196.6750438,1763,2.08536958694458
1747257197.1666925,1765,2.681734085083008
1747257197.4157438,1766,2.0095913410186768
1747257197.925039,1768,2.964404582977295
1747257199.6267674,1775,2.4458091259002686
1747257199.8750234,1776,2.633073091506958
1747257200.1194406,1777,2.786259412765503
1747257200.8589895,1780,1.7106789350509644
1747257201.1050963,1781,1.412982702255249
1747257201.8443255,1784,3.050295352935791
1747257202.0891175,1785,2.8281166553497314
1747257202.3337264,1786,2.9413466453552246
1747257202.579424,1787,3.385260581970215
1747257203.0761654,1789,1.9556180238723755
1747257203.3212936,1790,1.9110381603240967
1747257203.8099205,1792,2.2103464603424072
1747257204.3203547,1794,1.942832350730896
1747257204.8398976,1796,1.4418717622756958
1747257205.0916605,1797,1.548410415649414
1747257205.8575644,1800,1.660934329032898
1747257206.369226,1802,1.58114492893219
1747257206.6165915,1803,2.1932156085968018
1747257206.8637445,1804,1.6692736148834229
1747257207.8740687,1808,2.0640859603881836
1747257208.3744016,1810,1.9642565250396729
1747257209.3726392,1814,2.3501973152160645
1747257209.8664362,1816,1.558539628982544
1747257210.359345,1818,2.453481435775757
1747257210.6139827,1819,1.9698545932769775
1747257211.6152027,1823,1.6369752883911133
1747257212.3618898,1826,1.8785779476165771
1747257212.608772,1827,1.4324816465377808
1747257213.1015725,1829,2.4535458087921143
1747257213.3478272,1830,1.4000369310379028
1747257213.841178,1832,3.025463342666626
1747257214.088024,1833,1.556865930557251
1747257214.3372505,1834,2.6057472229003906
1747257214.8311036,1836,1.4450374841690063
1747257215.0772843,1837,1.578529953956604
1747257215.3286524,1838,2.230388641357422
1747257216.8601825,1844,2.7667057514190674
1747257217.1051888,1845,2.832035779953003
1747257217.3547168,1846,1.8784465789794922
1747257217.6118748,1847,2.0010063648223877
1747257217.8608413,1848,1.0972117185592651
1747257218.6251714,1851,1.2947194576263428
1747257219.1307833,1853,2.1091766357421875
1747257219.884114,1856,1.8931467533111572
1747257220.8915727,1860,2.5351507663726807
1747257221.8854208,1864,2.5026564598083496
1747257222.1390648,1865,2.4172441959381104
1747257222.3886576,1866,3.2334251403808594
1747257222.643093,1867,2.1918461322784424
1747257223.666608,1871,2.9395992755889893
1747257223.9158328,1872,1.9891009330749512
1747257224.1691206,1873,1.9130713939666748
1747257224.4167793,1874,2.287519931793213
1747257224.6669085,1875,2.8664357662200928
1747257225.1618853,1877,1.812788724899292
1747257225.657203,1879,2.435826301574707
1747257225.911391,1880,2.943804979324341
1747257226.6477704,1883,2.0354037284851074
1747257226.8902323,1884,2.098348617553711
1747257227.3825102,1886,2.0867764949798584
1747257227.8728821,1888,2.0533199310302734
1747257228.363678,1890,1.117863416671753
1747257228.6092448,1891,1.1050136089324951
1747257229.585048,1895,1.0675005912780762
1747257230.5716164,1899,1.0375250577926636
1747257231.0636413,1901,1.2324475049972534
1747257231.315083,1902,2.070838451385498
1747257232.2969372,1906,2.130525588989258
1747257232.7887056,1908,2.374450206756592
1747257233.0331328,1909,2.3069424629211426
1747257233.2817662,1910,3.0961098670959473
1747257234.0217931,1913,1.302005410194397
1747257234.754182,1916,1.7851709127426147
1747257235.2399383,1918,2.496424436569214
1747257236.706566,1924,2.3805456161499023
1747257236.9554803,1925,2.8947341442108154
1747257237.2000656,1926,4.214527606964111
1747257237.6889427,1928,3.3984007835388184
1747257237.9324164,1929,3.325143575668335
1747257238.6700187,1932,3.489837646484375
1747257239.4071326,1935,1.4160234928131104
1747257239.6515484,1936,4.193419933319092
1747257240.3973234,1939,3.2674670219421387
1747257240.6458685,1940,3.278139591217041
1747257240.8934789,1941,3.6332526206970215
1747257241.1493247,1942,2.0296590328216553
1747257241.8901901,1945,4.5487141609191895
1747257242.3824391,1947,2.182096004486084
1747257243.1148458,1950,4.325629234313965
1747257243.3601587,1951,3.0088632106781006
1747257243.8625262,1953,1.769141674041748
1747257244.6079826,1956,3.850325345993042
1747257245.6041386,1960,2.7625038623809814
1747257245.8497975,1961,3.4124672412872314
1747257246.097301,1962,1.8149828910827637
1747257246.3454309,1963,2.0249080657958984
1747257246.5954514,1964,2.3338258266448975
1747257247.0881634,1966,2.9244394302368164
1747257247.3368258,1967,2.241895914077759
1747257247.589481,1968,2.1772468090057373
1747257247.8419795,1969,3.1253814697265625
1747257249.353011,1975,2.355992078781128
1747257249.8513024,1977,2.3431315422058105
1747257250.0995986,1978,2.3965532779693604
1747257250.3430707,1979,3.2276418209075928
1747257250.5849695,1980,3.567042350769043
1747257250.8394363,1981,3.1341943740844727
1747257251.0859563,1982,3.213717460632324
1747257251.33015,1983,3.7991483211517334
1747257251.8250525,1985,2.4953458309173584
1747257252.3160977,1987,1.8818719387054443
1747257252.5647237,1988,3.024646043777466
1747257252.8088553,1989,1.5515960454940796
1747257253.30319,1991,2.068147897720337
1747257253.551104,1992,3.2528469562530518
1747257253.7984066,1993,3.6737282276153564
1747257254.2937727,1995,4.1255574226379395
1747257255.288598,1999,2.832702398300171


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_12.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_52_121770-tag-train_loss.csv <==
Wall time,Step,Value
1747256757.9484785,0,2.3020384311676025
1747256758.777755,3,2.3039963245391846
1747256759.025269,4,2.302306652069092
1747256760.5674937,10,2.3082456588745117
1747256760.8263028,11,4.0268449783325195
1747256761.5906858,14,2.265436887741089
1747256761.8436785,15,42.94069290161133
1747256762.6039388,18,232.63059997558594
1747256762.8554862,19,2.302574872970581
1747256763.1063879,20,2.2975685596466064
1747256763.6001434,22,9.720450401306152
1747256763.8457074,23,2.3012824058532715
1747256764.5845878,26,2.839759349822998
1747256764.833332,27,2.3047595024108887
1747256766.3405263,33,2.2834043502807617
1747256767.0807693,36,2.305037021636963
1747256767.3300424,37,2.305734395980835
1747256767.5770981,38,2.301898717880249
1747256767.8265052,39,6.490810394287109
1747256768.0819588,40,2.3024210929870605
1747256769.8491313,47,2.3001708984375
1747256770.1021986,48,281.6854248046875
1747256770.3522072,49,2.3026230335235596
1747256770.8477042,51,568.7628173828125
1747256771.0939786,52,5.408702373504639
1747256771.5968254,54,11.70500659942627
1747256772.3447828,57,2.302652359008789
1747256773.0918787,60,2.3020620346069336
1747256773.3423548,61,4.999253273010254
1747256773.5876272,62,2.3015756607055664
1747256773.8326356,63,13.450665473937988
1747256774.323071,65,760.5501708984375
1747256774.568149,66,2.192431688308716
1747256774.812871,67,5.07086181640625
1747256775.0624034,68,2.3026468753814697
1747256775.5467799,70,4.5354204177856445
1747256775.7883604,71,2.3020644187927246
1747256777.2596316,77,2.3020200729370117
1747256777.774444,79,2.267637252807617
1747256778.0330815,80,312.0600891113281
1747256778.5575924,82,2.133181571960449
1747256778.8153143,83,4.516632556915283
1747256779.338772,85,2.1662826538085938
1747256780.3383179,89,2.2384250164031982
1747256780.586627,90,2.139427423477173
1747256781.814082,95,2.230003595352173
1747256782.8040867,99,2.7809343338012695
1747256783.048149,100,2.3011484146118164
1747256783.7961547,103,16884.498046875
1747256784.6112602,106,2.062572479248047
1747256784.876343,107,2.2611303329467773
1747256785.4066393,109,3.571664571762085
1747256786.6900704,114,2.2425575256347656
1747256787.189209,116,3.859680414199829
1747256788.453109,121,2.416851043701172
1747256789.4398382,125,242.45240783691406
1747256789.6877568,126,2.184659957885742
1747256790.1813853,128,2.132408380508423
1747256790.6787531,130,2.0727062225341797
1747256790.929773,131,2.8450684547424316
1747256791.1815288,132,2.1709537506103516
1747256792.177595,136,2.095634698867798
1747256792.4310513,137,2.2461886405944824
1747256793.9248004,143,4.6561431884765625
1747256794.166102,144,3.2829854488372803
1747256794.654207,146,2.27091646194458
1747256794.8955348,147,2.110142230987549
1747256795.645622,150,4.193375587463379
1747256797.404382,157,4.813265800476074
1747256797.8905137,159,2.1597046852111816
1747256798.1329226,160,2.170506000518799
1747256798.6186728,162,2.1942076683044434
1747256799.1039839,164,2.108529806137085
1747256799.588719,166,2.0731544494628906
1747256800.5641932,170,2.0554049015045166
1747256800.8078473,171,1.9983432292938232
1747256801.0545597,172,3.05975341796875
1747256801.8238378,175,2.063692092895508
1747256802.07927,176,2.125702142715454
1747256802.3317842,177,2.0978353023529053
1747256802.5849247,178,2.23258638381958
1747256803.0933187,180,2.067270040512085
1747256803.3477645,181,2.656731605529785
1747256804.089313,184,2.1544547080993652
1747256804.336194,185,2.3050315380096436
1747256804.5816002,186,2.120331048965454
1747256805.3210945,189,8.273527145385742
1747256805.567712,190,4.6548662185668945
1747256805.8163335,191,3.308566093444824
1747256806.0659738,192,4.019815444946289
1747256806.8180006,195,9.79044246673584
1747256807.8217025,199,2.175767421722412
1747256808.0735526,200,2.2207489013671875
1747256808.5785108,202,2.425743579864502
1747256808.8290153,203,2.052299976348877
1747256809.0816243,204,2.0504090785980225
1747256809.3252213,205,2.1673812866210938
1747256809.8168023,207,3.579237461090088
1747256810.2978506,209,2.0734338760375977
1747256810.786292,211,2.0744643211364746
1747256811.2867575,213,2.8778276443481445
1747256811.7797937,215,2.150217294692993
1747256812.0259886,216,2.187741279602051
1747256812.5249786,218,2.3790252208709717
1747256812.7740746,219,2.1010875701904297
1747256813.017749,220,2.2862548828125
1747256813.2615497,221,2.0217080116271973
1747256813.5069654,222,2.125448703765869
1747256814.021853,224,2.07784366607666
1747256814.2935386,225,2.0603015422821045
1747256815.310245,229,2.1385316848754883
1747256816.8508208,235,2.835034132003784
1747256817.3631854,237,2.149049758911133
1747256817.6177962,238,2.0859062671661377
1747256817.8698761,239,2.0859689712524414
1747256818.3655107,241,8.168570518493652
1747256818.6199057,242,1.9528534412384033
1747256819.1207051,244,2.104874610900879
1747256819.3720932,245,2.0460636615753174
1747256819.6204953,246,4.387967109680176
1747256819.8678102,247,2.0953476428985596
1747256821.1200676,252,2.8960399627685547
1747256821.3741555,253,2.1091370582580566
1747256821.6227932,254,14.165014266967773
1747256822.3892996,257,1.992894172668457
1747256822.6393375,258,2.072754144668579
1747256822.8881068,259,2.0262203216552734
1747256823.1430957,260,2.122713804244995
1747256823.6400282,262,2.0565128326416016
1747256825.6438656,270,4.599584579467773
1747256825.8905385,271,1.9677090644836426
1747256826.6360936,274,2.248420000076294
1747256826.8819466,275,2.1744370460510254
1747256827.1305025,276,2.095733404159546
1747256827.6307209,278,2.113953113555908
1747256828.1287737,280,2.1396350860595703
1747256828.6292741,282,2.284754753112793
1747256828.8753686,283,2.038691520690918
1747256829.3746614,285,1.9749644994735718
1747256829.8911757,287,41.458656311035156
1747256830.1480703,288,2.075760841369629
1747256830.6485481,290,2.041886329650879
1747256831.8890808,295,2.185194492340088
1747256832.1394951,296,2.1613125801086426
1747256832.3891253,297,2.1445083618164062
1747256832.6407633,298,2.117305278778076
1747256834.123911,304,2.1094155311584473
1747256834.6083617,306,2.1002707481384277
1747256835.1034696,308,2.1598896980285645
1747256835.345795,309,2.060115337371826
1747256836.0879493,312,32.31332015991211
1747256836.335921,313,2.235647201538086
1747256837.076098,316,24.745851516723633
1747256837.5791867,318,2.121523380279541
1747256837.8248715,319,2.0702786445617676
1747256838.568945,322,2.1515655517578125
1747256839.0616114,324,2.080051898956299
1747256840.289049,329,2.0104198455810547
1747256840.5340006,330,2.3244245052337646
1747256840.7785017,331,2.049222469329834
1747256841.0228608,332,2.0333609580993652
1747256842.252939,337,2.1967334747314453
1747256842.4972394,338,2.1380536556243896
1747256842.9868715,340,2.1152524948120117
1747256843.7229369,343,1562.325439453125
1747256843.9658458,344,9.415958404541016
1747256844.2075336,345,93.47137451171875
1747256844.451978,346,13.74570083618164
1747256844.9461544,348,2.184627056121826
1747256845.4350333,350,2.0693516731262207
1747256845.9335058,352,2.044992446899414
1747256846.1789331,353,2.1548333168029785
1747256846.431052,354,2.107707977294922
1747256847.435714,358,2.1029372215270996
1747256847.9455993,360,2.1408815383911133
1747256848.4467564,362,2.1437692642211914
1747256848.696213,363,2.351482391357422
1747256848.9532363,364,2.0381932258605957
1747256849.20403,365,1.9639325141906738
1747256849.4485517,366,2.133267879486084
1747256849.696681,367,2.0334324836730957
1747256849.9501643,368,2.006782054901123
1747256851.4244165,374,2.0284721851348877
1747256852.1711478,377,2.088054656982422
1747256852.418245,378,2.126922845840454
1747256854.171821,385,2.0055816173553467
1747256854.4179502,386,7.162103176116943
1747256855.3979874,390,2.1188583374023438
1747256855.6418266,391,2.5245072841644287
1747256855.8884985,392,2.1687440872192383
1747256856.1351879,393,1.9859619140625
1747256856.3813384,394,2.117299795150757
1747256856.6281483,395,2.5791778564453125
1747256856.8800483,396,2.0566985607147217
1747256857.1306736,397,2.0961947441101074
1747256857.382137,398,2.083812713623047
1747256857.6326396,399,2.034444570541382
1747256858.1265829,401,1.9651495218276978
1747256858.3791492,402,2.084503412246704
1747256858.8830104,404,2.118309497833252
1747256859.8830729,408,2.339167356491089
1747256860.1359735,409,3.028113842010498
1747256860.901611,412,2.0704917907714844
1747256861.1560342,413,2.1510848999023438
1747256861.4039664,414,2.133352756500244
1747256861.649759,415,2.0791494846343994
1747256862.387241,418,1.9652178287506104
1747256863.1314988,421,2.0885307788848877
1747256863.3798356,422,2.130887508392334
1747256864.1202106,425,2.113013744354248
1747256864.3689787,426,2.0873680114746094
1747256865.3708313,430,7.352088928222656
1747256865.6136086,431,4.173794746398926
1747256866.3493893,434,21.40843963623047
1747256866.5914648,435,5.474728584289551
1747256866.8334534,436,2.1210103034973145
1747256867.0768871,437,2.168154239654541
1747256867.3202424,438,2.1780853271484375
1747256867.5620184,439,30.82072639465332
1747256867.8046875,440,2.102412700653076
1747256868.0538113,441,2.0804972648620605
1747256868.5406477,443,7.374869346618652
1747256868.783381,444,2.178415298461914
1747256869.0250468,445,2.084315299987793
1747256869.2665462,446,2.1436119079589844
1747256870.2396786,450,2.123849391937256
1747256870.4807403,451,2.115678310394287
1747256870.7214553,452,2.0148568153381348
1747256870.9678092,453,2.6121792793273926
1747256871.2130573,454,2.1325786113739014
1747256871.706848,456,2.2464799880981445
1747256872.2010207,458,2.1852409839630127
1747256872.6984053,460,2.1054511070251465
1747256872.944161,461,2.6241397857666016
1747256873.693678,464,2.0868964195251465
1747256873.9567313,465,2.104921817779541
1747256874.220999,466,2.050732135772705
1747256874.7219589,468,2.158008575439453
1747256875.2246172,470,2.056152820587158
1747256876.246492,474,1.9472579956054688
1747256876.4984741,475,21.132871627807617
1747256877.2531023,478,2.1585283279418945
1747256877.5030365,479,2.0940215587615967
1747256877.752626,480,2.1190009117126465
1747256878.0069053,481,17.70281982421875
1747256878.258328,482,2.1416358947753906
1747256878.508647,483,2.1733591556549072
1747256878.7648296,484,2.0871081352233887
1747256879.2719214,486,2.096345901489258
1747256879.523745,487,2.1969804763793945
1747256879.775419,488,2.9973676204681396
1747256880.025836,489,2.1304447650909424
1747256880.5339632,491,2.875483989715576
1747256881.2939816,494,2.0603699684143066
1747256882.3182583,498,2.1579666137695312
1747256883.075463,501,31.28327751159668
1747256883.328731,502,2.140695571899414
1747256883.5959437,503,2.442253589630127
1747256884.36873,506,2.1509571075439453
1747256884.871042,508,2.1199536323547363
1747256885.1262271,509,2.1628222465515137
1747256885.380235,510,2.069230318069458
1747256885.630021,511,2.1226913928985596
1747256885.8837497,512,2.1694483757019043
1747256886.1335,513,2.0697460174560547
1747256886.383598,514,2.114276885986328
1747256887.144777,517,2.1054744720458984
1747256887.3995888,518,2.3584089279174805
1747256887.655951,519,2.1401970386505127
1747256887.9151845,520,2.124774694442749
1747256888.682683,523,2.125469207763672
1747256890.4366388,530,2.0869390964508057
1747256891.179984,533,2.208393096923828
1747256891.4247227,534,13.68193244934082
1747256891.91453,536,4.13410758972168
1747256892.1587317,537,2.1313657760620117
1747256892.4034405,538,2.0581376552581787
1747256892.6481774,539,2.102024555206299
1747256892.891283,540,4.32926082611084
1747256893.3792057,542,2.1650936603546143
1747256893.6254485,543,2.120767831802368
1747256893.8776076,544,2.397209882736206
1747256894.3877914,546,2.0508580207824707
1747256894.6404953,547,2.143944263458252
1747256895.399931,550,2.0971126556396484
1747256895.9040015,552,2.1233279705047607
1747256896.4092784,554,2.043309450149536
1747256896.661109,555,2.0347814559936523
1747256896.9126577,556,2.0856411457061768
1747256898.440716,562,2.1542487144470215
1747256898.692291,563,2.091212034225464
1747256898.9490309,564,2.1608777046203613
1747256899.988002,568,2.1235742568969727
1747256900.776427,571,2.0497512817382812
1747256901.2820609,573,2.0434207916259766
1747256902.0415413,576,2.13155198097229
1747256903.0324147,580,2.0102009773254395
1747256904.0140626,584,2.0701937675476074
1747256904.2613344,585,2.090982437133789
1747256904.5054204,586,2.7346744537353516
1747256904.9995024,588,2.031475067138672
1747256905.4890006,590,2.0895442962646484
1747256905.7359936,591,2.174830675125122
1747256905.9807334,592,2.159019947052002
1747256906.4762356,594,2.113532066345215
1747256906.9955707,596,2.1180577278137207
1747256907.2517908,597,2.064786911010742
1747256907.5168731,598,2.060063600540161
1747256907.772644,599,2.190242290496826
1747256908.2929857,601,2.0616049766540527
1747256908.5560513,602,2.0491089820861816
1747256908.8059042,603,2.124488353729248
1747256909.30966,605,2.0895562171936035
1747256910.095809,608,2.1994447708129883
1747256910.604814,610,1.9687532186508179
1747256911.3713098,613,1.9786559343338013
1747256911.6199527,614,3.587614059448242
1747256912.1159518,616,3.198190212249756
1747256912.6089718,618,2.5069258213043213
1747256913.104986,620,1753.09765625
1747256913.5980637,622,2.4577040672302246
1747256913.8433292,623,10.915180206298828
1747256914.5823746,626,2.1591849327087402
1747256915.0748575,628,3.9691007137298584
1747256915.3203473,629,3.376451015472412
1747256916.2910626,633,2.3513712882995605
1747256916.7691462,635,2.0834717750549316
1747256917.258167,637,3.679043769836426
1747256918.0147283,640,2.158421516418457
1747256918.265366,641,2.068711757659912
1747256918.5148833,642,2.425260066986084
1747256918.7724588,643,2.8334407806396484
1747256919.0353367,644,2.2731804847717285
1747256919.2939665,645,2.1227269172668457
1747256920.294696,649,2.0480263233184814
1747256920.7821429,651,2.0981011390686035
1747256921.031281,652,8.25920295715332
1747256921.2832372,653,2.1323821544647217
1747256921.5274181,654,2.464109182357788
1747256921.7726307,655,2.1660408973693848
1747256922.5109773,658,2.3804526329040527
1747256922.7616322,659,2.0440897941589355
1747256923.0161805,660,2.060194253921509
1747256924.7483404,667,2.2794394493103027
1747256925.4922884,670,2.4890739917755127
1747256926.731548,675,2.266045570373535
1747256926.975077,676,22.07617950439453
1747256927.2199616,677,2.2969107627868652
1747256927.9452744,680,2.2887892723083496
1747256928.4353235,682,2.1210992336273193
1747256928.676025,683,2.1620757579803467
1747256928.9239895,684,2.1057071685791016
1747256929.6565564,687,2.132169485092163
1747256930.8755374,692,2.144563674926758
1747256931.3570275,694,2.4039723873138428
1747256931.598062,695,2.1411540508270264
1747256931.8400466,696,7.786024570465088
1747256932.0878491,697,2.133410930633545
1747256932.5782897,699,2.122462034225464
1747256933.3056405,702,2.0180373191833496
1747256933.5464768,703,2.10517954826355
1747256934.0413935,705,2.13253116607666
1747256935.0142632,709,2.110994815826416
1747256935.2567883,710,2.0442609786987305
1747256935.7461703,712,2.071401596069336
1747256936.4734972,715,2.68442964553833
1747256936.9549565,717,2.258273124694824
1747256937.4445405,719,2.080373764038086
1747256937.7002614,720,1.9905121326446533
1747256937.9485,721,9.167736053466797
1747256938.4402397,723,2.1134071350097656
1747256938.9381213,725,2.1436567306518555
1747256939.1867774,726,2.1893768310546875
1747256939.435259,727,2.02436900138855
1747256939.692596,728,2.6019458770751953
1747256939.9392676,729,2.095493793487549
1747256940.4378994,731,2.0829057693481445
1747256940.6901076,732,2.0766143798828125
1747256940.9423485,733,3.057631492614746
1747256942.1822708,738,2.0267462730407715
1747256942.4323502,739,2.047639846801758
1747256942.685353,740,11.921806335449219
1747256943.1899405,742,2.0219485759735107
1747256943.443134,743,2.1254148483276367
1747256943.691455,744,2.124052047729492
1747256943.942231,745,2.0713982582092285
1747256945.6797938,752,2.2057886123657227
1747256946.4315338,755,2.0312018394470215
1747256946.6954398,756,2.054302215576172
1747256947.196413,758,2.207123279571533
1747256948.45512,763,2.075517177581787
1747256948.720856,764,2.049612522125244
1747256948.9729674,765,2.079908847808838
1747256949.7133896,768,1.9893569946289062
1747256950.0427942,769,1.9117026329040527
1747256950.7813253,772,2.4352731704711914
1747256951.0273166,773,2.1973764896392822
1747256951.520929,775,97.32303619384766
1747256951.7662926,776,3.2527685165405273
1747256952.257556,778,2.1948680877685547
1747256952.5037384,779,2.159904718399048
1747256952.7475662,780,9.220027923583984
1747256952.9939413,781,2.118530035018921
1747256953.2404299,782,82.8216552734375
1747256954.7104073,788,2.113680839538574
1747256954.9587717,789,2.122936725616455
1747256955.4481418,791,2.1391444206237793
1747256955.9417028,793,2.142078399658203
1747256956.4318314,795,2.142810344696045
1747256956.6766949,796,2.1028733253479004
1747256957.416182,799,2.1201467514038086
1747256957.665882,800,2.1180648803710938
1747256958.6710865,804,1.9910671710968018
1747256958.922417,805,2.066526412963867
1747256959.1809046,806,2.087454319000244
1747256959.4303226,807,2.060518264770508
1747256960.1760788,810,2.0746517181396484
1747256960.9253166,813,2.070563554763794
1747256962.1816893,818,1.9938158988952637
1747256962.4323344,819,2.1393866539001465
1747256962.922202,821,2.37841796875
1747256963.1694741,822,2.1049695014953613
1747256963.4187896,823,2.068394184112549
1747256963.9121916,825,2.2282533645629883
1747256964.159708,826,10.215324401855469
1747256964.4139006,827,2.041362762451172
1747256964.659768,828,2.126126766204834
1747256965.646053,832,2.068763017654419
1747256965.893689,833,2.189265727996826
1747256966.3842428,835,2.678452968597412
1747256966.6301422,836,2.0718235969543457
1747256966.877487,837,2.6999902725219727
1747256967.3695567,839,2.1059837341308594
1747256967.615468,840,2.1747984886169434
1747256968.3522131,843,2.0854079723358154
1747256968.837664,845,2.2479941844940186
1747256970.0861886,850,1.873424768447876
1747256970.3315814,851,2.099027156829834
1747256971.103013,854,2.186746597290039
1747256971.8618605,857,2.074641704559326
1747256972.614636,860,2.085543155670166
1747256973.1117423,862,2.1110920906066895
1747256973.8450804,865,2.102066993713379
1747256974.0914094,866,2.0771026611328125
1747256975.1021369,870,2.0778870582580566
1747256975.3537457,871,2.0153005123138428
1747256977.9015136,881,1.892004370689392
1747256978.4184752,883,2.0602216720581055
1747256978.6696062,884,1.7679615020751953
1747256978.9199345,885,1.770296573638916
1747256979.170438,886,1.8114832639694214
1747256979.6677418,888,1.7838714122772217
1747256980.1658847,890,2.168152093887329
1747256980.6679115,892,1.7303550243377686
1747256981.4161823,895,1.6651785373687744
1747256981.9229684,897,1.9347069263458252
1747256982.175748,898,1.8517494201660156
1747256982.9326453,901,2.2229108810424805
1747256983.1863503,902,2.021888256072998
1747256983.6979911,904,1.8503060340881348
1747256984.1989253,906,1.6538419723510742
1747256984.450096,907,1.7259595394134521
1747256984.691861,908,1.8637337684631348
1747256985.1821666,910,1.9617618322372437
1747256985.4285827,911,2.351409673690796
1747256986.1672003,914,2.1093153953552246
1747256987.1293123,918,2.0852763652801514
1747256987.3739116,919,2.1225807666778564
1747256987.8574471,921,2.118943452835083
1747256988.3381348,923,2.220388650894165
1747256989.3204021,927,2.0739519596099854
1747256989.5824497,928,2.056291341781616
1747256989.8439157,929,17.501588821411133
1747256990.0955648,930,2.061418056488037
1747256990.3447375,931,1.9935933351516724
1747256990.5925448,932,3.925260066986084
1747256990.843578,933,2.0723624229431152
1747256991.3323436,935,2.022486448287964
1747256992.318683,939,2.129650115966797
1747256992.8086722,941,2.500746011734009
1747256993.0549097,942,2.371312141418457
1747256993.7844179,945,8.07150936126709
1747256994.7630765,949,2.09320068359375
1747256995.503475,952,1.8905415534973145
1747256996.0022743,954,2.116258382797241
1747256996.2498224,955,2.114532947540283
1747256996.5003276,956,1.9210073947906494
1747256997.49521,960,2.043696880340576
1747256997.983049,962,2.1349239349365234
1747256998.2313378,963,2.1735754013061523
1747256998.4793892,964,2.1575207710266113
1747256998.7259712,965,3.2081098556518555
1747256999.2080173,967,2.027024984359741
1747256999.455812,968,1.883301019668579
1747257000.1802893,971,1.8690708875656128
1747257001.3849394,976,1.7848536968231201
1747257001.8753383,978,2.035061836242676
1747257002.1202002,979,1.9783122539520264
1747257002.607272,981,2.697946786880493
1747257002.864511,982,2.058229923248291
1747257003.8458607,986,2.2159512042999268
1747257004.3424895,988,2.0738706588745117
1747257004.5939238,989,2.0783915519714355
1747257004.8442557,990,2.0418310165405273
1747257005.3464248,992,2.1008408069610596
1747257005.8405075,994,1.9234600067138672
1747257006.0877619,995,4.561631679534912
1747257006.3335845,996,1.717911720275879
1747257006.8327334,998,2.136155366897583
1747257007.082184,999,2.069190502166748
1747257007.5828702,1001,2.2905478477478027
1747257007.8302217,1002,2.158614158630371
1747257008.0750878,1003,2.1595942974090576
1747257008.324797,1004,2.0946521759033203
1747257008.5727108,1005,2.112610340118408
1747257008.8201244,1006,2.04111909866333
1747257010.0781236,1011,2.095905065536499
1747257010.5754144,1013,2.299199104309082
1747257011.083344,1015,2.0714597702026367
1747257011.3360922,1016,2.03823184967041
1747257011.5950367,1017,2.053640842437744
1747257012.8307123,1022,1.812509298324585
1747257013.8300183,1026,1.9626507759094238
1747257014.312251,1028,2.0942165851593018
1747257014.557767,1029,2.0248491764068604
1747257016.0359802,1035,2.0869956016540527
1747257016.2788947,1036,2.1773834228515625
1747257016.5231469,1037,2.1167500019073486
1747257016.7670565,1038,2.1665751934051514
1747257017.0094328,1039,2.085702419281006
1747257018.0007417,1043,2.124451160430908
1747257018.490919,1045,2.0375919342041016
1747257018.7356968,1046,2.1341915130615234
1747257020.229737,1052,1.7304829359054565
1747257020.4808753,1053,1.9514024257659912
1747257021.239965,1056,1.7135441303253174
1747257021.741594,1058,1.5705814361572266
1747257021.9880447,1059,1.8097132444381714
1747257022.2379913,1060,1.6753450632095337
1747257022.7309327,1062,1.915879249572754
1747257023.4760318,1065,1.5382581949234009
1747257023.7246246,1066,1.5921618938446045
1747257023.9695663,1067,1.4941262006759644
1747257024.458298,1069,1.698927879333496
1747257024.7082174,1070,2.421536445617676
1747257024.9507804,1071,1.5998238325119019
1747257025.1918359,1072,1.9428720474243164
1747257025.4353364,1073,1.6859877109527588
1747257025.680127,1074,1.7837176322937012
1747257026.4084408,1077,1.9039244651794434
1747257026.651314,1078,1.7664546966552734
1747257027.1564085,1080,2.0884485244750977
1747257027.4050086,1081,2.0400912761688232
1747257027.653335,1082,1.9898573160171509
1747257028.3940573,1085,1.8205024003982544
1747257028.6402645,1086,1.8361924886703491
1747257028.8819141,1087,1.7408818006515503
1747257029.8670292,1091,1.8083415031433105
1747257030.1110942,1092,1.824457049369812
1747257030.3563845,1093,1.7637178897857666
1747257031.5924416,1098,1.7110580205917358
1747257032.0836668,1100,1.78875732421875
1747257032.5744402,1102,1.6005185842514038
1747257032.8167536,1103,1.9145772457122803
1747257033.0600471,1104,1.7057723999023438
1747257033.8031044,1107,1.7887382507324219
1747257034.0561144,1108,1.8361060619354248
1747257034.3020792,1109,1.7691088914871216
1747257034.5528986,1110,1.633934736251831
1747257034.8004286,1111,1.6415278911590576
1747257035.0514693,1112,1.7194063663482666
1747257035.2984645,1113,1.8589801788330078
1747257035.5432053,1114,1.8252485990524292
1747257036.0322623,1116,1.8253135681152344
1747257036.7762177,1119,2.032174587249756
1747257037.2778606,1121,1.6715871095657349
1747257037.5238967,1122,4.251766204833984
1747257038.262514,1125,1.7128210067749023
1747257038.5147955,1126,1.748864769935608
1747257039.0184999,1128,1.6454180479049683
1747257039.2731426,1129,1.676727294921875
1747257039.523615,1130,1.6937975883483887
1747257039.7734265,1131,1.6360844373703003
1747257040.0200167,1132,1.7483643293380737
1747257040.512223,1134,1.6233017444610596
1747257040.7605584,1135,1.6509597301483154
1747257041.0084503,1136,1.740416169166565
1747257041.755231,1139,1.7451471090316772
1747257042.4996133,1142,2.585279941558838
1747257043.2344832,1145,2.071033239364624
1747257043.4817183,1146,1.7327423095703125
1747257043.9687426,1148,1.8600678443908691
1747257044.2150629,1149,1.8789429664611816
1747257044.463311,1150,2.0697622299194336
1747257044.7263644,1151,1.775977373123169
1747257044.9823477,1152,2.1278467178344727
1747257045.2326272,1153,1.7079031467437744
1747257045.7236292,1155,1.6584653854370117
1747257046.9513183,1160,1.7584972381591797
1747257047.442423,1162,1.5093601942062378
1747257047.9331207,1164,1.4751449823379517
1747257048.4352927,1166,2.2952399253845215
1747257048.6911142,1167,1.5414725542068481
1747257050.1718404,1173,1.9206615686416626
1747257050.4182818,1174,1.8447519540786743
1747257050.9101841,1176,1.689035177230835
1747257051.155468,1177,1.786216378211975
1747257051.4031756,1178,1.7210257053375244
1747257052.387459,1182,1.3716892004013062
1747257052.88506,1184,1.2677239179611206
1747257053.374485,1186,2.312224864959717
1747257053.867693,1188,1.681986927986145
1747257054.119524,1189,1.6167733669281006
1747257054.3650546,1190,2.275717258453369
1747257055.1024685,1193,1.5553255081176758
1747257055.3540902,1194,1.6656367778778076
1747257055.61001,1195,1.6422474384307861
1747257056.1073,1197,1.8613953590393066
1747257056.351795,1198,1.8688862323760986
1747257057.1008036,1201,1.7386670112609863
1747257057.357172,1202,1.6516858339309692
1747257058.1044135,1205,1.639357328414917
1747257058.3532474,1206,1.5429497957229614
1747257058.6035974,1207,1.457547664642334
1747257059.1023185,1209,2.168914794921875
1747257060.0963652,1213,1.491322636604309
1747257060.3405566,1214,1.2729694843292236
1747257060.5852191,1215,1.3904513120651245
1747257061.0705369,1217,1.2316207885742188
1747257061.311269,1218,1.4469752311706543
1747257062.539301,1223,3.3744943141937256
1747257063.0397613,1225,1.495704174041748
1747257063.7867112,1228,1.6292500495910645
1747257064.038951,1229,1.715031385421753
1747257064.7893705,1232,1.4478269815444946
1747257065.0375056,1233,1.5108683109283447
1747257066.3136177,1238,1.425251841545105
1747257066.8245888,1240,2.970956802368164
1747257067.074582,1241,1.602026343345642
1747257067.320413,1242,2.6373772621154785
1747257067.5677254,1243,2.432114601135254
1747257067.8130662,1244,1.8313517570495605
1747257068.0621905,1245,1.6743253469467163
1747257068.3165417,1246,1.7635674476623535
1747257069.0663083,1249,1.64420485496521
1747257069.3181686,1250,1.4979121685028076
1747257069.5707097,1251,1.05631685256958
1747257069.822122,1252,1.1806696653366089
1747257070.321041,1254,1.4619808197021484
1747257070.8164024,1256,8.291051864624023
1747257071.0630841,1257,1.468550443649292
1747257071.8017137,1260,1.5038115978240967
1747257072.0439475,1261,1.561798095703125
1747257072.7759976,1264,1.3226187229156494
1747257073.5123641,1267,1.1865942478179932
1747257074.4877758,1271,1.4393402338027954
1747257075.75077,1276,1.4255926609039307
1747257076.0003464,1277,1.7971200942993164
1747257076.2440026,1278,1.7005290985107422
1747257077.226768,1282,4.562777519226074
1747257077.9655735,1285,1.8361022472381592
1747257079.2008784,1290,1.752953052520752
1747257079.9490013,1293,1.842895746231079
1747257080.6925895,1296,1.8860121965408325
1747257081.203476,1298,1.782192349433899
1747257081.454402,1299,1.8459607362747192
1747257082.203196,1302,1.6128227710723877
1747257083.2044475,1306,1.6609808206558228
1747257084.1979835,1310,1.5799696445465088
1747257085.1933553,1314,1.4090516567230225
1747257085.4462163,1315,1.6767761707305908
1747257086.6854174,1320,1.2825989723205566
1747257087.1937058,1322,1.4200297594070435
1747257087.442483,1323,1.4325343370437622
1747257087.9564908,1325,1.358292818069458
1747257088.206501,1326,1.4125432968139648
1747257088.7015502,1328,1.3326045274734497
1747257090.4349816,1335,1.0645434856414795
1747257092.6404605,1344,1.541725754737854
1747257092.8868492,1345,1.5708640813827515
1747257093.3797402,1347,1.64639413356781
1747257093.6274354,1348,1.6102333068847656
1747257094.3599904,1351,1.7606894969940186
1747257094.6029315,1352,2.2301981449127197
1747257095.094527,1354,1.8256462812423706
1747257096.0795522,1358,1.4038286209106445
1747257096.565921,1360,1.842712163925171
1747257097.5378115,1364,1.8526248931884766
1747257097.7829597,1365,1.6060672998428345
1747257098.0295193,1366,1.7854589223861694
1747257098.2751946,1367,1.8030985593795776
1747257098.518927,1368,1.756103277206421
1747257099.5056028,1372,1.8962503671646118
1747257099.7563534,1373,1.8204281330108643
1747257100.2517266,1375,4.8654303550720215
1747257100.5021126,1376,1.926802158355713
1747257101.4834192,1380,1.8000068664550781
1747257102.7395525,1385,61.9047737121582
1747257102.9856498,1386,2.0810954570770264
1747257103.9811752,1390,3.747791290283203
1747257104.7266893,1393,1.935827374458313
1747257105.4670706,1396,2.051370859146118
1747257105.714337,1397,1.9351929426193237
1747257106.2043533,1399,3.208756685256958
1747257106.4530544,1400,2.0085363388061523
1747257107.1886947,1403,1.6316218376159668
1747257107.6799562,1405,1.8389337062835693
1747257109.656842,1413,1.6402820348739624
1747257110.3920665,1416,1.636134147644043
1747257110.639101,1417,1.5502407550811768
1747257111.1315987,1419,1.5432308912277222
1747257111.622563,1421,1.826643943786621
1747257111.8688009,1422,1.7474560737609863
1747257114.101279,1431,1.7580115795135498
1747257114.3561857,1432,1.5072420835494995
1747257115.3574345,1436,1.501213550567627
1747257115.858856,1438,1.161801815032959
1747257116.1086602,1439,1.402208685874939
1747257116.3637516,1440,1.210540533065796
1747257116.6133947,1441,1.967077374458313
1747257117.3757942,1444,1.5883680582046509
1747257117.870772,1446,1.744041919708252
1747257118.118704,1447,3.571730136871338
1747257118.3660316,1448,1.8165016174316406
1747257118.6086895,1449,1.6541768312454224
1747257118.85448,1450,1.6791107654571533
1747257119.0977144,1451,1.569679856300354
1747257119.3490443,1452,1.4919047355651855
1747257119.8465466,1454,1.615696907043457
1747257120.104993,1455,1.5579601526260376
1747257120.3510926,1456,1.8354555368423462
1747257120.5956063,1457,1.5686851739883423
1747257120.8516035,1458,1.5241947174072266
1747257121.0964324,1459,1.5205668210983276
1747257121.3415227,1460,1.395688772201538
1747257121.5881195,1461,1.3797881603240967
1747257122.0795832,1463,1.3536298274993896
1747257123.887381,1470,1.4656943082809448
1747257124.6359723,1473,1.3209353685379028
1747257124.8846688,1474,1.2248845100402832
1747257125.3895378,1476,1.23637056350708
1747257125.6355338,1477,5.115350246429443
1747257126.6459894,1481,1.5207560062408447
1747257126.8914957,1482,1.5735365152359009
1747257127.1390824,1483,1.5438683032989502
1747257128.1215038,1487,1.4745049476623535
1747257128.3712852,1488,1.364549160003662
1747257128.6180277,1489,1.5054492950439453
1747257128.8623478,1490,1.2591187953948975
1747257129.1080825,1491,1.8583965301513672
1747257129.606098,1493,1.4179210662841797
1747257129.851183,1494,1.6165504455566406
1747257130.8289459,1498,1.9369312524795532
1747257131.0780034,1499,1.8828167915344238
1747257131.325127,1500,1.5626764297485352
1747257131.8172195,1502,1.561417818069458
1747257132.5563128,1505,1.517416000366211
1747257133.5435183,1509,1.5537973642349243
1747257133.7923803,1510,1.6722419261932373
1747257134.0356128,1511,1.634078025817871
1747257134.5567348,1513,2.94344425201416
1747257135.0734231,1515,1.7494415044784546
1747257135.3245213,1516,1.829850435256958
1747257137.0817015,1523,1.3242716789245605
1747257137.8246758,1526,1.5426493883132935
1747257138.3170588,1528,1.4893110990524292
1747257139.7944565,1534,1.6502645015716553
1747257140.5481033,1537,1.2711431980133057
1747257140.799039,1538,1.614271879196167
1747257141.5468504,1541,1.4705283641815186
1747257142.5487082,1545,1.2552112340927124
1747257143.043256,1547,1.3217576742172241
1747257143.2876291,1548,1.8136547803878784
1747257144.0236382,1551,1.4299407005310059
1747257144.2705193,1552,1.4444819688796997
1747257144.5117536,1553,1.5760148763656616
1747257145.0052187,1555,1.616939902305603
1747257145.5016174,1557,1.5265324115753174
1747257146.7248766,1562,1.5708601474761963
1747257147.207978,1564,1.9769026041030884
1747257147.4484093,1565,1.8188605308532715
1747257147.6887145,1566,1.983303427696228
1747257148.1803277,1568,2.069051742553711
1747257148.6714098,1570,2.186192512512207
1747257148.91437,1571,1.673002004623413
1747257149.1662114,1572,1.828088641166687
1747257149.4187968,1573,1.5062830448150635
1747257150.1612318,1576,1.5717239379882812
1747257150.6553679,1578,2.053222179412842
1747257150.909011,1579,1.59334135055542
1747257151.155687,1580,1.602778434753418
1747257151.4040165,1581,1.7626107931137085
1747257151.6526778,1582,1.4764983654022217
1747257152.3930683,1585,1.5712885856628418
1747257153.6459699,1590,1.3774418830871582
1747257154.9124532,1595,1.3343861103057861
1747257155.15978,1596,1.5420825481414795
1747257155.4081075,1597,1.4043700695037842
1747257156.38607,1601,1.461331844329834
1747257156.6278832,1602,1.3101532459259033
1747257156.8693929,1603,1.293931484222412
1747257158.5640826,1610,1.6825294494628906
1747257158.8061547,1611,1.7830841541290283
1747257159.2946956,1613,1.3657805919647217
1747257159.5392725,1614,1.2592684030532837
1747257160.0250216,1616,1.3589988946914673
1747257161.0294771,1620,2.325562000274658
1747257161.5302095,1622,1.7132511138916016
1747257162.0400395,1624,1.6808472871780396
1747257162.532361,1626,1.6304476261138916
1747257162.7766638,1627,1.646748661994934
1747257163.7575662,1631,1.6310689449310303
1747257164.735017,1635,1.4352504014968872
1747257164.9783628,1636,1.3156789541244507
1747257165.2257535,1637,1.5005850791931152
1747257165.4769793,1638,1.4976849555969238
1747257165.9738145,1640,1.456780195236206
1747257166.2192867,1641,1.4816699028015137
1747257167.4444656,1646,1.4549531936645508
1747257167.6880214,1647,1.3862751722335815
1747257168.1769361,1649,1.4978439807891846
1747257168.6781907,1651,1.3331477642059326
1747257168.9276035,1652,1.3430060148239136
1747257169.1750433,1653,1.4809353351593018
1747257169.4231465,1654,1.449605941772461
1747257169.922165,1656,1.5298634767532349
1747257170.4223833,1658,1.4134581089019775
1747257171.4100392,1662,1.4119793176651
1747257171.9111624,1664,1.4813368320465088
1747257172.4121063,1666,1.5290617942810059
1747257173.168433,1669,1.3919404745101929
1747257173.4182377,1670,1.353078842163086
1747257174.4199746,1674,1.5747255086898804
1747257175.180589,1677,1.619438886642456
1747257175.6738489,1679,1.6098203659057617
1747257175.9176676,1680,1.6981083154678345
1747257176.1627853,1681,1.599961280822754
1747257176.4081721,1682,1.6772496700286865
1747257177.1572387,1685,1.4845044612884521
1747257177.4019291,1686,1.4918677806854248
1747257177.6475124,1687,1.549988865852356
1747257177.8967948,1688,3.852191925048828
1747257178.1417341,1689,1.4926433563232422
1747257178.3867016,1690,1.4292792081832886
1747257179.1286738,1693,1.3728049993515015
1747257179.375714,1694,1.4888848066329956
1747257179.6256745,1695,1.9052151441574097
1747257180.1336248,1697,3.232050895690918
1747257180.380388,1698,2.381904125213623
1747257180.6375642,1699,2.0125789642333984
1747257180.8858318,1700,1.8637102842330933
1747257181.3898807,1702,1.7330518960952759
1747257181.8967497,1704,1.8955013751983643
1747257182.6520166,1707,1.8958816528320312
1747257183.153395,1709,1.9304832220077515
1747257183.402411,1710,1.8708178997039795
1747257183.6517463,1711,1.8171557188034058
1747257183.904164,1712,1.859298825263977
1747257185.4143202,1718,1.7903621196746826
1747257185.6629152,1719,1.708783507347107
1747257186.4033015,1722,1.6059907674789429
1747257186.649017,1723,1.6396050453186035
1747257186.8955407,1724,1.716617465019226
1747257187.1458664,1725,1.6599454879760742
1747257188.4199445,1730,1.786643147468567
1747257190.3917537,1738,1.6301313638687134
1747257190.6371787,1739,1.7430514097213745
1747257190.8835218,1740,1.6004668474197388
1747257191.6210322,1743,1.6185297966003418
1747257192.1140163,1745,1.7133960723876953
1747257192.8609195,1748,1.6238899230957031
1747257193.106493,1749,1.5651369094848633
1747257193.3521292,1750,1.7938055992126465
1747257193.5982687,1751,1.779473066329956
1747257194.0941262,1753,1.8055622577667236
1747257194.345273,1754,1.740675926208496
1747257195.0715344,1757,2.0408825874328613
1747257196.2819927,1762,1.6395628452301025
1747257196.5210822,1763,1.6487621068954468
1747257197.007276,1765,1.5913152694702148
1747257197.2538073,1766,1.6010994911193848
1747257197.7702942,1768,1.8093392848968506
1747257199.468684,1775,1.5763132572174072
1747257199.7175448,1776,1.729582667350769
1747257199.9630644,1777,1.6700942516326904
1747257200.7026548,1780,1.7315199375152588
1747257200.9479759,1781,2.838820695877075
1747257201.6863332,1784,1.348039984703064
1747257201.9322128,1785,1.4695191383361816
1747257202.17678,1786,1.3239707946777344
1747257202.4209309,1787,1.3648662567138672
1747257202.9169424,1789,1.4192070960998535
1747257203.1647372,1790,1.542464017868042
1747257203.6530764,1792,1.484921932220459
1747257204.158373,1794,1.4137533903121948
1747257204.6815965,1796,2.006617546081543
1747257204.93363,1797,1.7490437030792236
1747257205.698185,1800,1.4810988903045654
1747257206.2119908,1802,1.4562009572982788
1747257206.4624074,1803,1.4993464946746826
1747257206.710946,1804,1.6345791816711426
1747257207.7165217,1808,1.4136006832122803
1747257208.2177272,1810,1.45932936668396
1747257209.215353,1814,1.5144803524017334
1747257209.7093832,1816,1.7330878973007202
1747257210.2021182,1818,1.6895207166671753
1747257210.4576936,1819,1.5282399654388428
1747257211.456093,1823,1.5931618213653564
1747257212.2028346,1826,1.7460789680480957
1747257212.45077,1827,1.6497855186462402
1747257212.9429002,1829,1.7377166748046875
1747257213.1896956,1830,1.5127499103546143
1747257213.6829717,1832,3.487431049346924
1747257213.9293585,1833,1.617147445678711
1747257214.1809375,1834,1.7161880731582642
1747257214.6748865,1836,1.6881437301635742
1747257214.920098,1837,1.5778536796569824
1747257215.1654332,1838,1.5375730991363525
1747257216.7053707,1844,1.4384690523147583
1747257216.9504132,1845,1.4464606046676636
1747257217.199161,1846,1.4038352966308594
1747257217.452549,1847,1.4871876239776611
1747257217.7025838,1848,1.964903712272644
1747257218.4674387,1851,1.787206768989563
1747257218.972371,1853,1.628411889076233
1747257219.726457,1856,1.6746419668197632
1747257220.73264,1860,1.4355747699737549
1747257221.727336,1864,1.4717686176300049
1747257221.9814785,1865,1.4511512517929077
1747257222.2293653,1866,1.355731725692749
1747257222.483488,1867,1.3786330223083496
1747257223.5121768,1871,1.459285020828247
1747257223.7591636,1872,1.5995426177978516
1747257224.0120459,1873,1.577911376953125
1747257224.2598798,1874,1.3966431617736816
1747257224.5108025,1875,1.4088497161865234
1747257225.0032,1877,1.4023828506469727
1747257225.5012815,1879,1.3580671548843384
1747257225.7521179,1880,1.3071238994598389
1747257226.4900649,1883,2.118673324584961
1747257226.7345715,1884,1.5970990657806396
1747257227.224405,1886,1.5704618692398071
1747257227.7153282,1888,1.722137212753296
1747257228.2046952,1890,1.738738775253296
1747257228.4532053,1891,1.747469186782837
1747257229.4273117,1895,1.630519151687622
1747257230.4135695,1899,1.6106661558151245
1747257230.9074814,1901,1.4994200468063354
1747257231.1562376,1902,1.525709629058838
1747257232.1384974,1906,1.5175375938415527
1747257232.6312037,1908,1.350354790687561
1747257232.8768473,1909,1.1854835748672485
1747257233.1227336,1910,1.3710806369781494
1747257233.8610275,1913,1.351287841796875
1747257234.5979445,1916,1.3554091453552246
1747257235.0841117,1918,1.3073201179504395
1747257236.5505157,1924,1.583972692489624
1747257236.7994225,1925,1.4507055282592773
1747257237.0443902,1926,1.4005069732666016
1747257237.5323298,1928,1.406578779220581
1747257237.7755685,1929,1.2662714719772339
1747257238.5107753,1932,1.3306314945220947
1747257239.2494805,1935,1.6505131721496582
1747257239.4936101,1936,1.0759621858596802
1747257240.2385845,1939,1.157520055770874
1747257240.4866643,1940,1.0709688663482666
1747257240.735198,1941,2.1557564735412598
1747257240.9833536,1942,1.4061381816864014
1747257241.7317054,1945,0.981891930103302
1747257242.2245936,1947,1.252756953239441
1747257242.9588714,1950,1.2359099388122559
1747257243.2020922,1951,1.2594496011734009
1747257243.7044747,1953,1.1954240798950195
1747257244.4478407,1956,1.1808960437774658
1747257245.445884,1960,1.5083264112472534
1747257245.6923552,1961,1.4336785078048706
1747257245.938453,1962,1.587920904159546
1747257246.1865435,1963,1.557645320892334
1747257246.4373417,1964,1.6722044944763184
1747257246.928148,1966,1.5058119297027588
1747257247.179589,1967,1.3079874515533447
1747257247.4317045,1968,1.4507603645324707
1747257247.6829386,1969,1.4564619064331055
1747257249.1940162,1975,1.428096055984497
1747257249.6928148,1977,1.822353482246399
1747257249.9395103,1978,1.5625386238098145
1747257250.1873646,1979,1.554584264755249
1747257250.4312613,1980,1.391281247138977
1747257250.672081,1981,1.4757606983184814
1747257250.9299622,1982,1.2580044269561768
1747257251.1738844,1983,1.5339115858078003
1747257251.6657383,1985,1.4495820999145508
1747257252.160397,1987,1.3518502712249756
1747257252.4094954,1988,1.4227901697158813
1747257252.6530502,1989,1.6467137336730957
1747257253.1442978,1991,1.3311450481414795
1747257253.392136,1992,1.2147250175476074
1747257253.6399422,1993,1.3096740245819092
1747257254.1356304,1995,1.2503416538238525
1747257255.1294837,1999,1.1794174909591675


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_59_173022-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256765.1776695,0,0.05331434682011604
1747256765.9671443,3,0.8362200856208801
1747256766.2249947,4,5.584026336669922
1747256767.7310073,10,2.5097546577453613
1747256767.9882004,11,1.320684790611267
1747256768.7396758,14,5.249997138977051
1747256768.9897282,15,3.7771849632263184
1747256769.7428114,18,5.385451793670654
1747256769.9960532,19,3.3806145191192627
1747256770.247414,20,11.529156684875488
1747256770.7501588,22,4.081112861633301
1747256770.999817,23,6.333108901977539
1747256771.7702055,26,4.828984260559082
1747256772.023703,27,4.932195663452148
1747256773.5101182,33,5.799160957336426
1747256774.253362,36,5.668132781982422
1747256774.5094001,37,15.308284759521484
1747256774.755862,38,4.838606834411621
1747256775.0074983,39,2.871971607208252
1747256775.253808,40,2.4469552040100098
1747256776.9912906,47,19.201583862304688
1747256777.24552,48,3.799356460571289
1747256777.4937022,49,6.264241695404053
1747256777.9927716,51,8.580889701843262
1747256778.242666,52,2.5215258598327637
1747256778.7344317,54,2.721588134765625
1747256779.4911513,57,2.6751084327697754
1747256780.2503815,60,2.3058621883392334
1747256780.508499,61,1.867356777191162
1747256780.7543724,62,4.623510837554932
1747256780.998571,63,2.28853702545166
1747256781.4906235,65,1.4339052438735962
1747256781.7332067,66,3.928877115249634
1747256781.9849253,67,-1.3178578615188599
1747256782.227654,68,2.667649269104004
1747256782.718886,70,2.329552412033081
1747256782.9640992,71,-0.7836631536483765
1747256784.4686685,77,1.9442037343978882
1747256784.9841294,79,5.582856178283691
1747256785.2314248,80,4.371812343597412
1747256785.7427268,82,4.413692951202393
1747256785.9911714,83,3.617377758026123
1747256786.4772842,85,2.059520721435547
1747256787.4560697,89,2.283053398132324
1747256787.7057188,90,2.1230125427246094
1747256788.946367,95,6.586556911468506
1747256789.9292958,99,6.229475975036621
1747256790.178495,100,1.1665579080581665
1747256790.9243448,103,4.858765602111816
1747256791.6693113,106,-0.08885370194911957
1747256791.9222832,107,4.059924602508545
1747256792.423363,109,5.777371406555176
1747256793.663994,114,2.067970037460327
1747256794.1695523,116,2.285637378692627
1747256795.4150193,121,3.2533812522888184
1747256796.4056084,125,6.202237606048584
1747256796.6627715,126,5.3944091796875
1747256797.161545,128,5.256294250488281
1747256797.6594067,130,4.166574478149414
1747256797.9079325,131,8.059008598327637
1747256798.1574109,132,6.853342533111572
1747256799.1427648,136,7.177730560302734
1747256799.3894093,137,0.22319236397743225
1747256800.9017377,143,3.454049587249756
1747256801.149795,144,-0.6471896767616272
1747256801.6592119,146,6.090665340423584
1747256801.9068868,147,0.8798532485961914
1747256802.6537452,150,0.9540890455245972
1747256804.4115424,157,1.3066411018371582
1747256804.902658,159,-0.3248862028121948
1747256805.1488888,160,1.98859441280365
1747256805.6447608,162,3.639904499053955
1747256806.142339,164,1.2858209609985352
1747256806.6369514,166,1.8292356729507446
1747256807.6281302,170,2.091707468032837
1747256807.8754113,171,1.0477529764175415
1747256808.1218605,172,4.2290730476379395
1747256808.8947322,175,2.0189850330352783
1747256809.143026,176,-1.4547984600067139
1747256809.390167,177,2.159057855606079
1747256809.6385984,178,-0.4875914454460144
1747256810.1434007,180,2.144289970397949
1747256810.393313,181,2.0303266048431396
1747256811.1511896,184,-3.6160800457000732
1747256811.4008048,185,1.9631727933883667
1747256811.6476727,186,1.5372438430786133
1747256812.3888547,189,0.6017754673957825
1747256812.6368392,190,0.8751057982444763
1747256812.8831658,191,5.035221576690674
1747256813.1304085,192,1.6967644691467285
1747256813.893701,195,4.540555953979492
1747256814.901953,199,-0.22885075211524963
1747256815.1531794,200,5.492688179016113
1747256815.6462615,202,-0.8794074654579163
1747256815.891806,203,1.5677690505981445
1747256816.137752,204,0.13338890671730042
1747256816.3917263,205,2.118964672088623
1747256816.892534,207,-0.9908258318901062
1747256817.3860729,209,1.8007146120071411
1747256817.8863604,211,3.914437770843506
1747256818.3883793,213,4.5553388595581055
1747256818.89721,215,8.0341157913208
1747256819.1517084,216,11.626420021057129
1747256819.6453574,218,-0.5947628617286682
1747256819.8929734,219,2.275505542755127
1747256820.1426198,220,1.3200383186340332
1747256820.392835,221,5.629541873931885
1747256820.6419175,222,0.8525431752204895
1747256821.1379132,224,3.4493846893310547
1747256821.384828,225,3.245762348175049
1747256822.3866434,229,8.89568042755127
1747256823.8908117,235,-0.12026642262935638
1747256824.389588,237,2.981769561767578
1747256824.6409032,238,3.1260201930999756
1747256824.8955147,239,4.092798709869385
1747256825.3916926,241,4.730467319488525
1747256825.6378777,242,1.794275164604187
1747256826.135632,244,5.145068168640137
1747256826.3828871,245,5.771162033081055
1747256826.6319282,246,3.4506239891052246
1747256826.8798747,247,0.23931828141212463
1747256828.1472502,252,1.1425185203552246
1747256828.3967588,253,2.696528196334839
1747256828.655164,254,2.62453293800354
1747256829.3994422,257,4.074769973754883
1747256829.6449358,258,10.816974639892578
1747256829.8877673,259,4.876820087432861
1747256830.1315944,260,-1.0187188386917114
1747256830.6337705,262,-1.4219743013381958
1747256832.633882,270,5.179706573486328
1747256832.8808,271,4.123961448669434
1747256833.6249757,274,5.475034713745117
1747256833.8736966,275,38.406044006347656
1747256834.127962,276,5.053529262542725
1747256834.629117,278,3.788835287094116
1747256835.1243744,280,5.354947090148926
1747256835.6199386,282,5.813936233520508
1747256835.8683636,283,5.888883590698242
1747256836.3645701,285,7.522165298461914
1747256836.8721025,287,2.761613607406616
1747256837.1205027,288,2.5065040588378906
1747256837.617021,290,1.565571904182434
1747256838.8532066,295,0.3649495244026184
1747256839.1002421,296,4.65199613571167
1747256839.3460944,297,0.16017253696918488
1747256839.591468,298,-0.32736125588417053
1747256841.0821278,304,3.6956498622894287
1747256841.5760174,306,7.830138206481934
1747256842.0722077,308,3.230369806289673
1747256842.319743,309,1.2017508745193481
1747256843.0737734,312,3.641650438308716
1747256843.3210676,313,-0.10167592763900757
1747256844.0624933,316,1.1704373359680176
1747256844.5605075,318,0.9683959484100342
1747256844.8123777,319,1.0675727128982544
1747256845.5878716,322,2.2676732540130615
1747256846.0983474,324,3.0900068283081055
1747256847.348048,329,2.5197322368621826
1747256847.598896,330,2.605363368988037
1747256847.849104,331,15.861425399780273
1747256848.1100729,332,4.252922058105469
1747256849.3708782,337,6.974428653717041
1747256849.6239166,338,1.7360074520111084
1747256850.136559,340,6.568802833557129
1747256850.886548,343,0.643872857093811
1747256851.1346242,344,4.855286121368408
1747256851.382549,345,3.036918878555298
1747256851.6321812,346,8.153512954711914
1747256852.128542,348,6.845741271972656
1747256852.618581,350,7.973647594451904
1747256853.1176724,352,5.156896114349365
1747256853.367232,353,2.750645637512207
1747256853.6257465,354,3.1002912521362305
1747256854.6371417,358,0.4538787305355072
1747256855.138443,360,0.5756678581237793
1747256855.6376784,362,2.1902503967285156
1747256855.8855605,363,5.45290994644165
1747256856.13669,364,0.06445154547691345
1747256856.385053,365,3.548855781555176
1747256856.6336412,366,3.11460018157959
1747256856.8807335,367,7.097665786743164
1747256857.1288702,368,9.968730926513672
1747256858.6147244,374,5.659407138824463
1747256859.363439,377,6.313178062438965
1747256859.611353,378,2.8182694911956787
1747256861.3506966,385,5.467927932739258
1747256861.6053052,386,11.55429458618164
1747256862.6135836,390,0.32638636231422424
1747256862.862025,391,6.371252059936523
1747256863.1104891,392,10.387723922729492
1747256863.3624132,393,2.386996030807495
1747256863.6093104,394,3.0551395416259766
1747256863.8622284,395,5.2490386962890625
1747256864.1116064,396,1.599163293838501
1747256864.35954,397,4.968949794769287
1747256864.6085174,398,3.7900688648223877
1747256864.8540816,399,2.913134813308716
1747256865.3475502,401,-0.24013446271419525
1747256865.5929995,402,0.8141494989395142
1747256866.0858545,404,5.349193096160889
1747256867.0752854,408,2.3065402507781982
1747256867.3223174,409,4.206542015075684
1747256868.0677605,412,7.055250644683838
1747256868.313987,413,0.48125073313713074
1747256868.5653925,414,4.587255477905273
1747256868.8178365,415,2.4349417686462402
1747256869.570373,418,4.469219207763672
1747256870.33762,421,0.07130685448646545
1747256870.58678,422,5.17146635055542
1747256871.3318253,425,2.4062578678131104
1747256871.5835147,426,7.660576343536377
1747256872.5780542,430,3.335674285888672
1747256872.8322635,431,-0.8174408674240112
1747256873.5738015,434,4.1443634033203125
1747256873.8228478,435,3.5510668754577637
1747256874.0764244,436,3.069892644882202
1747256874.336332,437,2.3861451148986816
1747256874.590092,438,4.905097484588623
1747256874.84626,439,3.299245834350586
1747256875.1012764,440,5.142351150512695
1747256875.3523862,441,6.37349796295166
1747256875.846228,443,2.1196746826171875
1747256876.0911372,444,1.0862983465194702
1747256876.337938,445,0.02698131836950779
1747256876.5868402,446,3.1116690635681152
1747256877.5828958,450,8.02851390838623
1747256877.8323267,451,3.47998046875
1747256878.0809731,452,3.538485050201416
1747256878.3292198,453,1.1765284538269043
1747256878.5836468,454,-0.6985899209976196
1747256879.0802238,456,0.454366534948349
1747256879.5881746,458,5.0106964111328125
1747256880.090328,460,3.0200142860412598
1747256880.3464255,461,-0.1009274274110794
1747256881.1008716,464,5.8662333488464355
1747256881.3521647,465,1.2914413213729858
1747256881.6018121,466,3.570067882537842
1747256882.0990543,468,0.3538915812969208
1747256882.5982697,470,1.8558512926101685
1747256883.5986617,474,1.0821521282196045
1747256883.8466876,475,-0.9916995167732239
1747256884.5895672,478,-1.515662431716919
1747256884.838538,479,2.2188546657562256
1747256885.0866477,480,-0.13573645055294037
1747256885.3357666,481,1.2494817972183228
1747256885.5822713,482,2.8811893463134766
1747256885.8285496,483,6.885189533233643
1747256886.0761635,484,10.900589942932129
1747256886.5693183,486,3.4719231128692627
1747256886.8182416,487,0.3934917747974396
1747256887.064995,488,8.162753105163574
1747256887.310534,489,1.1723744869232178
1747256887.8079948,491,2.7955257892608643
1747256888.6051872,494,2.039722442626953
1747256889.6258204,498,2.3995862007141113
1747256890.3808527,501,3.6124536991119385
1747256890.6299448,502,0.5977628827095032
1747256890.8763957,503,0.7584559917449951
1747256891.6337054,506,1.7077075242996216
1747256892.1311655,508,0.5866918563842773
1747256892.3792186,509,1.559294581413269
1747256892.6299486,510,0.36334118247032166
1747256892.8783708,511,0.14297790825366974
1747256893.1261475,512,2.3326478004455566
1747256893.3751395,513,2.084444999694824
1747256893.6226127,514,1.875663161277771
1747256894.3804111,517,35.75632095336914
1747256894.6260526,518,6.151895046234131
1747256894.8730466,519,2.4749064445495605
1747256895.120405,520,3.0431230068206787
1747256895.869188,523,5.249342441558838
1747256897.6122367,530,3.090798854827881
1747256898.3800285,533,7.897815704345703
1747256898.6400268,534,3.3417561054229736
1747256899.1438205,536,0.15533052384853363
1747256899.406051,537,3.120649576187134
1747256899.6512399,538,0.7047275304794312
1747256899.902444,539,0.5995989441871643
1747256900.1590881,540,2.1197550296783447
1747256900.6862986,542,1.4388808012008667
1747256900.9425545,543,2.0712881088256836
1747256901.2032878,544,0.1839047074317932
1747256901.7115526,546,7.361419677734375
1747256901.957532,547,-0.3796593248844147
1747256902.7362156,550,0.47606030106544495
1747256903.239588,552,7.50820779800415
1747256903.7547069,554,1.7293736934661865
1747256904.0138419,555,-0.9332773685455322
1747256904.2680123,556,3.277050733566284
1747256905.7769823,562,2.2309982776641846
1747256906.0306275,563,1.0766420364379883
1747256906.2799225,564,2.1014106273651123
1747256907.2780483,568,1.6754566431045532
1747256908.021503,571,4.2592315673828125
1747256908.5180962,573,1.1565654277801514
1747256909.262057,576,0.20869407057762146
1747256910.2466304,580,-1.1067076921463013
1747256911.2624295,584,0.964558482170105
1747256911.5268788,585,1.510941982269287
1747256911.786503,586,0.6831230521202087
1747256912.2991602,588,15.750003814697266
1747256912.8042367,590,1.517831563949585
1747256913.0527363,591,3.6458261013031006
1747256913.3038108,592,5.489812850952148
1747256913.8022451,594,11.402667999267578
1747256914.3068805,596,1.751341462135315
1747256914.5591223,597,2.166606903076172
1747256914.8076868,598,2.47017240524292
1747256915.0567298,599,1.5759000778198242
1747256915.5574892,601,-0.14106687903404236
1747256915.813408,602,0.5032990574836731
1747256916.0609195,603,0.3534733057022095
1747256916.562178,605,2.683201551437378
1747256917.317832,608,0.12598030269145966
1747256917.8200233,610,0.48409759998321533
1747256918.5659962,613,0.9873861074447632
1747256918.814016,614,2.3457014560699463
1747256919.31366,616,1.4027122259140015
1747256919.8025925,618,1.693182110786438
1747256920.2970207,620,4.091183662414551
1747256920.7855601,622,11.772418022155762
1747256921.0348623,623,2.8162264823913574
1747256921.770155,626,6.716336727142334
1747256922.2585487,628,2.1964049339294434
1747256922.508432,629,-1.4188244342803955
1747256923.4968138,633,4.003636837005615
1747256923.9916818,635,0.29134422540664673
1747256924.483205,637,5.132374286651611
1747256925.2283769,640,3.053264856338501
1747256925.4803743,641,6.594785690307617
1747256925.7314234,642,3.9613332748413086
1747256925.980216,643,15.962014198303223
1747256926.2298722,644,1.0554791688919067
1747256926.4835572,645,-1.2819609642028809
1747256927.4782276,649,1.019805908203125
1747256927.9842064,651,7.673611164093018
1747256928.232383,652,1.5091588497161865
1747256928.4790761,653,1.812157154083252
1747256928.7281816,654,2.2827844619750977
1747256928.980897,655,0.8721242547035217
1747256929.7364635,658,14.863539695739746
1747256929.9871614,659,27.148487091064453
1747256930.2344947,660,0.4978522062301636
1747256931.968457,667,1.9430797100067139
1747256932.7154238,670,4.189729690551758
1747256933.9647105,675,1.0779893398284912
1747256934.2192097,676,5.069198131561279
1747256934.46962,677,0.11004622280597687
1747256935.2356055,680,0.18320076167583466
1747256935.7346895,682,3.0647575855255127
1747256935.988152,683,5.318842887878418
1747256936.236357,684,54.2635612487793
1747256936.9853973,687,1.6110135316848755
1747256938.236784,692,1.338945746421814
1747256938.743165,694,7.237987041473389
1747256939.0039978,695,0.8029166460037231
1747256939.2657754,696,0.33587512373924255
1747256939.520109,697,2.665430784225464
1747256940.0175972,699,14.918245315551758
1747256940.7697537,702,-0.3647114634513855
1747256941.0222187,703,0.4920395612716675
1747256941.5217159,705,-0.5101686716079712
1747256942.5347483,709,5.103209495544434
1747256942.7909627,710,-1.556602954864502
1747256943.293437,712,4.419644832611084
1747256944.0407925,715,-1.7172670364379883
1747256944.5383167,717,2.1433541774749756
1747256945.033599,719,1.0112488269805908
1747256945.2761507,720,1.2253624200820923
1747256945.5185194,721,1.2246230840682983
1747256946.0024254,723,0.1622680276632309
1747256946.490049,725,0.4661211371421814
1747256946.731504,726,3.1084752082824707
1747256946.9750118,727,0.44164207577705383
1747256947.224841,728,3.0245118141174316
1747256947.472548,729,5.605251312255859
1747256947.9690256,731,2.0496082305908203
1747256948.216079,732,0.599759578704834
1747256948.463732,733,-0.2117234170436859
1747256949.7248154,738,9.059319496154785
1747256949.978518,739,2.7201507091522217
1747256950.2301362,740,1.0311715602874756
1747256950.7262292,742,0.6335178017616272
1747256950.9823737,743,0.38715362548828125
1747256951.2309387,744,2.854144811630249
1747256951.4783444,745,1.724217414855957
1747256953.2341998,752,1.2970035076141357
1747256953.985086,755,3.1259360313415527
1747256954.229051,756,9.389298439025879
1747256954.7171288,758,0.400436133146286
1747256955.9390707,763,0.28692084550857544
1747256956.1839511,764,0.42902645468711853
1747256956.4270823,765,0.2200208604335785
1747256957.1622884,768,0.4706261157989502
1747256957.490406,769,0.19766366481781006
1747256958.2210414,772,0.24955123662948608
1747256958.4636903,773,0.09107570350170135
1747256958.954919,775,0.20167845487594604
1747256959.1988225,776,1.5018986463546753
1747256959.6859045,778,0.059959765523672104
1747256959.9379566,779,0.36623048782348633
1747256960.1856241,780,0.2991067171096802
1747256960.4308846,781,0.2420331984758377
1747256960.6809008,782,0.13211753964424133
1747256962.162307,788,9.57121467590332
1747256962.4135404,789,2.0056614875793457
1747256962.9097934,791,0.22201761603355408
1747256963.403038,793,0.09328808635473251
1747256963.8962772,795,0.08653643727302551
1747256964.1429887,796,0.18272782862186432
1747256964.8905857,799,-0.05119788646697998
1747256965.1417305,800,10.926831245422363
1747256966.14495,804,0.38640138506889343
1747256966.3979938,805,0.018463507294654846
1747256966.646292,806,0.29315900802612305
1747256966.8938644,807,2.4090263843536377
1747256967.639559,810,0.05721024051308632
1747256968.3839006,813,0.7067685127258301
1747256969.6219177,818,2.8132433891296387
1747256969.8726232,819,0.787517249584198
1747256970.3701425,821,0.4925030469894409
1747256970.6159167,822,2.1554524898529053
1747256970.866159,823,4.502523422241211
1747256971.358108,825,-1.3447797298431396
1747256971.6068149,826,2.329030752182007
1747256971.8523042,827,0.36664697527885437
1747256972.1006823,828,1.6200627088546753
1747256973.0916765,832,0.16692836582660675
1747256973.3383443,833,4.232974529266357
1747256973.8348207,835,1.1968942880630493
1747256974.0875952,836,3.647965908050537
1747256974.3400493,837,3.883120059967041
1747256974.8471823,839,3.0033271312713623
1747256975.1030722,840,9.95930004119873
1747256975.8626502,843,0.4698338210582733
1747256976.3793032,845,0.35158616304397583
1747256977.6250188,850,-0.538550853729248
1747256977.870468,851,-0.11943522840738297
1747256978.6100214,854,0.5992234945297241
1747256979.3539772,857,0.14167042076587677
1747256980.0966625,860,0.35892635583877563
1747256980.5915933,862,1.1704448461532593
1747256981.339749,865,0.06270124018192291
1747256981.5877128,866,0.061467286199331284
1747256982.5937755,870,0.28001275658607483
1747256982.8427181,871,0.20839281380176544
1747256985.3736086,881,0.3524274230003357
1747256985.872323,883,-0.398082971572876
1747256986.119348,884,0.5544463992118835
1747256986.3664868,885,0.24446745216846466
1747256986.6140773,886,0.14559940993785858
1747256987.1102428,888,0.5600601434707642
1747256987.6072361,890,0.08710803091526031
1747256988.1111598,892,3.573624610900879
1747256988.852179,895,0.10190264135599136
1747256989.345806,897,0.3488270342350006
1747256989.5923862,898,0.3319152295589447
1747256990.333565,901,0.0847272202372551
1747256990.5809305,902,0.8537974953651428
1747256991.073981,904,0.2178627848625183
1747256991.56827,906,2.291896104812622
1747256991.8140879,907,0.04376768320798874
1747256992.0598698,908,0.16431668400764465
1747256992.5552554,910,0.32072585821151733
1747256992.802221,911,0.14409838616847992
1747256993.553132,914,0.29986220598220825
1747256994.563877,918,0.3249228596687317
1747256994.814377,919,0.03598308935761452
1747256995.310378,921,0.22280600666999817
1747256995.8071349,923,0.09374680370092392
1747256996.789728,927,0.7090415954589844
1747256997.0381217,928,0.05299381539225578
1747256997.286092,929,2.9844162464141846
1747256997.5324998,930,0.5152485966682434
1747256997.778193,931,2.0464420318603516
1747256998.0239644,932,6.55930757522583
1747256998.2786467,933,0.4289197027683258
1747256998.773888,935,0.1722768098115921
1747256999.763403,939,0.03350766748189926
1747257000.2555492,941,0.3016418516635895
1747257000.5016787,942,3.2673213481903076
1747257001.2507427,945,0.9665473103523254
1747257002.2522264,949,0.17621366679668427
1747257002.9940226,952,2.183075428009033
1747257003.486345,954,0.19119901955127716
1747257003.7339494,955,0.6063743233680725
1747257003.9815593,956,0.0012018863344565034
1747257004.9820843,960,0.3483474552631378
1747257005.4796796,962,0.3443570137023926
1747257005.727033,963,-0.5830696821212769
1747257005.9765983,964,0.21160255372524261
1747257006.2229085,965,0.24189426004886627
1747257006.7199838,967,0.2855862081050873
1747257006.9686105,968,0.22218182682991028
1747257007.71133,971,0.1071745753288269
1747257008.9569798,976,-0.2700797915458679
1747257009.4636552,978,0.02037682756781578
1747257009.7162752,979,0.9958224296569824
1747257010.2161274,981,-1.5108463764190674
1747257010.4649901,982,0.40346187353134155
1747257011.476271,986,0.02225545048713684
1747257011.9688482,988,0.08562926203012466
1747257012.2137535,989,0.07836949080228806
1747257012.4633946,990,0.05010305345058441
1747257012.9638262,992,0.2565348148345947
1747257013.4897127,994,0.06542405486106873
1747257013.7483492,995,1.0592128038406372
1747257014.0094538,996,0.3169102668762207
1747257014.526707,998,0.09756629914045334
1747257014.7805302,999,0.024044256657361984
1747257015.291435,1001,0.1539689600467682
1747257015.5468543,1002,0.26013094186782837
1747257015.8114204,1003,0.1220654621720314
1747257016.0640988,1004,0.07765720784664154
1747257016.3178701,1005,0.23566003143787384
1747257016.5770113,1006,0.119233138859272
1747257017.8428562,1011,0.16935111582279205
1747257018.3415196,1013,9.115983963012695
1747257018.8470066,1015,0.23820427060127258
1747257019.0955682,1016,0.15201802551746368
1747257019.3448966,1017,0.19744281470775604
1747257020.5942025,1022,0.1569848209619522
1747257021.5747843,1026,0.16208091378211975
1747257022.0647597,1028,1.5039933919906616
1747257022.3096638,1029,0.10020220279693604
1747257023.7899382,1035,0.2604142725467682
1747257024.0386686,1036,0.7471054792404175
1747257024.2880504,1037,0.05747395381331444
1747257024.5382524,1038,0.9927955269813538
1747257024.7849987,1039,0.8949655294418335
1747257025.77751,1043,1.0111616849899292
1747257026.2862368,1045,1.191374659538269
1747257026.5338926,1046,3.5033743381500244
1747257028.0207417,1052,0.9585301280021667
1747257028.2701259,1053,0.052915725857019424
1747257029.0061471,1056,0.2355947494506836
1747257029.493695,1058,0.16519029438495636
1747257029.7421422,1059,0.0025540911592543125
1747257029.9864898,1060,0.20723868906497955
1747257030.4740603,1062,0.13396009802818298
1747257031.2001095,1065,0.08632717281579971
1747257031.4428012,1066,0.2596159875392914
1747257031.6850705,1067,0.11471214890480042
1747257032.1690207,1069,1.6756484508514404
1747257032.4118345,1070,0.09235497564077377
1747257032.658377,1071,0.08135618269443512
1747257032.9020512,1072,0.11243709176778793
1747257033.1495585,1073,0.12369401752948761
1747257033.3914108,1074,0.12961725890636444
1747257034.119499,1077,0.10338617116212845
1747257034.3686543,1078,1.5198174715042114
1747257034.8647985,1080,2.0660550594329834
1747257035.1086752,1081,0.8365549445152283
1747257035.353469,1082,0.12357224524021149
1747257036.0911224,1085,0.04228727146983147
1747257036.3382096,1086,0.07021663337945938
1747257036.5826442,1087,0.21976236999034882
1747257037.5696826,1091,0.0922972708940506
1747257037.8163745,1092,0.04368660971522331
1747257038.0638978,1093,0.12186624854803085
1747257039.3195014,1098,0.9165694117546082
1747257039.8293326,1100,0.2198440432548523
1747257040.3230155,1102,0.03686671331524849
1747257040.569197,1103,0.07627294957637787
1747257040.8161058,1104,1.428296685218811
1747257041.5655663,1107,0.30283108353614807
1747257041.8120084,1108,0.08144136518239975
1747257042.0584924,1109,0.2591007649898529
1747257042.3071277,1110,0.16823357343673706
1747257042.5560887,1111,0.043081797659397125
1747257042.8047128,1112,0.14822685718536377
1747257043.058119,1113,0.05074990913271904
1747257043.3131776,1114,0.13241934776306152
1747257043.8269737,1116,0.0017596191028133035
1747257044.5954583,1119,0.04730714485049248
1747257045.13016,1121,0.08934701979160309
1747257045.3921437,1122,0.09664952754974365
1747257046.1508093,1125,0.11492225527763367
1747257046.4039068,1126,0.10551603883504868
1747257046.9111478,1128,0.11204279959201813
1747257047.1578422,1129,0.08183460682630539
1747257047.4048364,1130,0.08727827668190002
1747257047.656649,1131,0.03179911896586418
1747257047.9070675,1132,0.11974848061800003
1747257048.3985114,1134,0.11918894201517105
1747257048.6443818,1135,0.14366738498210907
1747257048.8964992,1136,0.09043580293655396
1747257049.6480584,1139,0.07310488075017929
1747257050.392169,1142,0.13653065264225006
1747257051.1451666,1145,0.10286512225866318
1747257051.4002135,1146,0.049725279211997986
1747257051.906095,1148,0.11044763028621674
1747257052.1649563,1149,0.05662088841199875
1747257052.424612,1150,0.37292712926864624
1747257052.6859527,1151,0.4052002429962158
1747257052.9379365,1152,6.454080581665039
1747257053.1862476,1153,65.57699584960938
1747257053.686214,1155,1.521633267402649
1747257054.9500413,1160,0.20822113752365112
1747257055.4582582,1162,0.025986334308981895
1747257055.950963,1164,2.4516825675964355
1747257056.439907,1166,1.5669329166412354
1747257056.6844385,1167,-0.030235430225729942
1747257058.1507816,1173,1.1354684829711914
1747257058.3945408,1174,0.20232293009757996
1747257058.8827555,1176,0.27290603518486023
1747257059.1299736,1177,0.2195754200220108
1747257059.37903,1178,0.05777042731642723
1747257060.3754146,1182,0.22107629477977753
1747257060.8670785,1184,0.45888105034828186
1747257061.3578277,1186,0.13937470316886902
1747257061.8458724,1188,0.5760505795478821
1747257062.0889037,1189,0.3407040238380432
1747257062.3360844,1190,0.5968758463859558
1747257063.0799546,1193,0.29373428225517273
1747257063.3267596,1194,0.24497802555561066
1747257063.5758333,1195,0.23605763912200928
1747257064.0708835,1197,0.1886025071144104
1747257064.3221397,1198,0.32662761211395264
1747257065.0663903,1201,-0.20417913794517517
1747257065.3147163,1202,0.4581146538257599
1747257066.0516753,1205,0.2173750400543213
1747257066.2947917,1206,0.08791542053222656
1747257066.538894,1207,0.10236991196870804
1747257067.0237186,1209,2.7339677810668945
1747257067.9920425,1213,0.30013686418533325
1747257068.2349036,1214,0.5936028361320496
1747257068.4816895,1215,0.4133917987346649
1747257068.973993,1217,1.3490153551101685
1747257069.2257292,1218,0.5014241933822632
1747257070.49255,1223,0.37062498927116394
1747257071.0053544,1225,-0.06869057565927505
1747257071.7794435,1228,1.358277440071106
1747257072.0297756,1229,0.06498207896947861
1747257072.7810133,1232,0.2111579328775406
1747257073.039692,1233,0.027925295755267143
1747257074.2861466,1238,0.155985027551651
1747257074.78229,1240,0.7706713080406189
1747257075.0346613,1241,0.02361142821609974
1747257075.2863317,1242,0.32236212491989136
1747257075.5353696,1243,0.7721025943756104
1747257075.7885523,1244,0.06287356466054916
1747257076.040419,1245,0.06740287691354752
1747257076.2932444,1246,4.70646858215332
1747257077.0565495,1249,0.19305454194545746
1747257077.3064072,1250,2.546992301940918
1747257077.5611942,1251,2.9372715950012207
1747257077.817118,1252,8.31639575958252
1747257078.320607,1254,0.3517987132072449
1747257078.8251479,1256,0.5859019160270691
1747257079.0751595,1257,0.12690570950508118
1747257079.8218284,1260,0.15170742571353912
1747257080.0707312,1261,0.03542260080575943
1747257080.8271742,1264,0.44535884261131287
1747257081.5900674,1267,0.776393473148346
1747257082.5949366,1271,0.21898189187049866
1747257083.859494,1276,0.2325608879327774
1747257084.108577,1277,0.4915637671947479
1747257084.3585308,1278,4.594276428222656
1747257085.343793,1282,2.2515320777893066
1747257086.0945244,1285,1.0465441942214966
1747257087.3493378,1290,0.26724380254745483
1747257088.1027966,1293,0.014718110673129559
1747257088.885918,1296,8.327099800109863
1747257089.3956363,1298,0.005242599174380302
1747257089.6497505,1299,0.011447140946984291
1747257090.4043937,1302,0.02585054375231266
1747257091.4263883,1306,2.1063144207000732
1747257092.4279323,1310,0.8660509586334229
1747257093.4162092,1314,2.124075412750244
1747257093.6623123,1315,0.0015896271215751767
1747257094.907564,1320,33.28812026977539
1747257095.408735,1322,0.051275115460157394
1747257095.67447,1323,0.02688535489141941
1747257096.17839,1325,0.04041917249560356
1747257096.4239135,1326,2.9961276054382324
1747257096.9196908,1328,0.041786469519138336
1747257098.6440887,1335,0.04023240879178047
1747257100.8819525,1344,2.3743185997009277
1747257101.127983,1345,1.3755584955215454
1747257101.6192338,1347,2.4041686058044434
1747257101.86755,1348,0.406435489654541
1747257102.6186993,1351,2.2249252796173096
1747257102.8713853,1352,2.0441977977752686
1747257103.3699894,1354,1.828047752380371
1747257104.365295,1358,2.6695163249969482
1747257104.8609571,1360,5.114029884338379
1747257105.8746152,1364,0.2962784171104431
1747257106.1301265,1365,0.7066380977630615
1747257106.3782942,1366,0.9568745493888855
1747257106.6268342,1367,0.31217214465141296
1747257106.8739934,1368,0.06453943997621536
1747257107.862455,1372,0.15230798721313477
1747257108.1097126,1373,0.0992814302444458
1747257108.6026146,1375,1.5087014436721802
1747257108.8508759,1376,0.2602636516094208
1747257109.83984,1380,0.19299888610839844
1747257111.0800529,1385,0.20803949236869812
1747257111.3266735,1386,0.1209968850016594
1747257112.30864,1390,0.20036989450454712
1747257113.0473185,1393,0.04867737740278244
1747257113.7792468,1396,0.2831052839756012
1747257114.0235558,1397,0.04835810884833336
1747257114.5170836,1399,0.10660040378570557
1747257114.7690425,1400,0.56081622838974
1747257115.5173,1403,0.2226383090019226
1747257116.0189111,1405,0.11347436159849167
1747257118.0664012,1413,1.2725929021835327
1747257118.8092964,1416,0.20173925161361694
1747257119.0594347,1417,0.31922781467437744
1747257119.5602205,1419,0.012624022550880909
1747257120.0608625,1421,0.02678421139717102
1747257120.3051555,1422,0.10354819893836975
1747257122.525117,1431,0.09977900981903076
1747257122.7733164,1432,0.1575862467288971
1747257123.7621002,1436,0.4062822163105011
1747257124.2645376,1438,0.33517399430274963
1747257124.5140932,1439,0.06472118943929672
1747257124.7673264,1440,1.976346731185913
1747257125.0183115,1441,0.9601888656616211
1747257125.7865922,1444,0.16085362434387207
1747257126.28971,1446,0.18278458714485168
1747257126.53414,1447,1.8391931056976318
1747257126.778141,1448,0.4189797639846802
1747257127.0219834,1449,0.14426271617412567
1747257127.2655604,1450,4.112099647521973
1747257127.50772,1451,0.23556602001190186
1747257127.7516649,1452,0.12171482294797897
1747257128.242875,1454,0.057211607694625854
1747257128.4899373,1455,0.23538067936897278
1747257128.7345116,1456,0.1569564938545227
1747257128.9787748,1457,0.24437633156776428
1747257129.2265675,1458,0.16738274693489075
1747257129.471284,1459,0.280189573764801
1747257129.7186928,1460,0.11969147622585297
1747257129.9627404,1461,0.16079171001911163
1747257130.461914,1463,0.08807423710823059
1747257132.291562,1470,0.14728429913520813
1747257133.0267131,1473,0.49290838837623596
1747257133.2708316,1474,0.09200315922498703
1747257133.757807,1476,0.07090219855308533
1747257134.0012326,1477,0.23181650042533875
1747257134.9782815,1481,0.09527899324893951
1747257135.232022,1482,2.9198126792907715
1747257135.4781704,1483,0.14305636286735535
1747257136.4985547,1487,0.36002063751220703
1747257136.7511687,1488,0.01812923699617386
1747257137.0047696,1489,0.27837714552879333
1747257137.2541065,1490,0.061550334095954895
1747257137.5082533,1491,0.0713653489947319
1747257138.0087526,1493,0.04440741986036301
1747257138.265994,1494,0.14548033475875854
1747257139.2912037,1498,0.1875980943441391
1747257139.5508173,1499,0.09638100862503052
1747257139.8051682,1500,0.8040287494659424
1747257140.3077211,1502,0.39014625549316406
1747257141.0586393,1505,0.07381945103406906
1747257142.045896,1509,0.0023478586226701736
1747257142.2935884,1510,1.411063551902771
1747257142.5469265,1511,1.1377063989639282
1747257143.0451403,1513,19.13413429260254
1747257143.537741,1515,2.5773394107818604
1747257143.7841468,1516,1.9536173343658447
1747257145.5157146,1523,1.6487877368927002
1747257146.2622583,1526,0.11747957020998001
1747257146.75391,1528,0.1393028199672699
1747257148.2248483,1534,0.305469274520874
1747257148.9642856,1537,0.8098717927932739
1747257149.2097218,1538,0.2957310378551483
1747257149.9474094,1541,0.15235769748687744
1747257150.9378853,1545,0.2746622562408447
1747257151.4339802,1547,0.5185325145721436
1747257151.6979935,1548,0.18970969319343567
1747257152.445858,1551,0.3211117386817932
1747257152.6942503,1552,0.7680866718292236
1747257152.9426186,1553,0.33775460720062256
1747257153.4366558,1555,0.19892244040966034
1747257153.9302208,1557,0.10994865000247955
1747257155.1747053,1562,0.034012529999017715
1747257155.672865,1564,0.16000646352767944
1747257155.9212537,1565,0.3439458906650543
1747257156.1654077,1566,0.1520456075668335
1747257156.649561,1568,0.27877363562583923
1747257157.140241,1570,0.16567832231521606
1747257157.3905334,1571,0.12976579368114471
1747257157.6382556,1572,0.17563803493976593
1747257157.8892841,1573,0.1925840824842453
1747257158.6430376,1576,0.18806403875350952
1747257159.1325765,1578,0.08044982701539993
1747257159.3787165,1579,0.128596693277359
1747257159.6246538,1580,0.19756874442100525
1747257159.8726115,1581,0.0799732655286789
1747257160.116903,1582,0.19965937733650208
1747257160.8515055,1585,0.1860942840576172
1747257162.0860612,1590,0.13107508420944214
1747257163.3320868,1595,0.05270713195204735
1747257163.5781887,1596,0.12400009483098984
1747257163.8251534,1597,0.14924079179763794
1747257164.81487,1601,0.22955647110939026
1747257165.0604997,1602,0.07968943566083908
1747257165.3080146,1603,0.2502017915248871
1747257167.0619845,1610,0.06688011437654495
1747257167.313026,1611,0.1932692676782608
1747257167.811943,1613,0.12745141983032227
1747257168.0604353,1614,0.276721715927124
1747257168.5576122,1616,0.07935024797916412
1747257169.553852,1620,0.11301785707473755
1747257170.0507677,1622,0.07165873050689697
1747257170.5495374,1624,0.1391434520483017
1747257171.04461,1626,0.06612606346607208
1747257171.2947145,1627,0.12952649593353271
1747257172.2923284,1631,5.757941246032715
1747257173.3026245,1635,1.675945520401001
1747257173.5546036,1636,0.11223863810300827
1747257173.8040657,1637,0.08537425845861435
1747257174.0542395,1638,0.13066869974136353
1747257174.5503688,1640,0.5765649676322937
1747257174.798478,1641,0.23891136050224304
1747257176.0362635,1646,0.08634261786937714
1747257176.2822895,1647,0.08065479248762131
1747257176.776564,1649,0.16498471796512604
1747257177.2736733,1651,2.9239394664764404
1747257177.5264769,1652,0.0809861347079277
1747257177.7743785,1653,0.06253958493471146
1747257178.0230277,1654,0.3392471373081207
1747257178.5197456,1656,0.25097888708114624
1747257179.0136635,1658,0.08005602657794952
1747257180.0248392,1662,3.0725040435791016
1747257180.5359225,1664,0.11792868375778198
1747257181.0415635,1666,0.28559431433677673
1747257181.7931526,1669,0.065709687769413
1747257182.0503817,1670,0.11733819544315338
1747257183.0701907,1674,0.07763799279928207
1747257183.819406,1677,2.843513011932373
1747257184.324544,1679,12.533708572387695
1747257184.5733912,1680,0.5500837564468384
1747257184.8249261,1681,1.984670639038086
1747257185.0764961,1682,0.21249540150165558
1747257185.8321116,1685,0.09238136559724808
1747257186.0818512,1686,0.058796029537916183
1747257186.3342009,1687,0.21370676159858704
1747257186.5815423,1688,0.32773998379707336
1747257186.8356893,1689,0.2645430266857147
1747257187.081048,1690,0.02861933410167694
1747257187.8374367,1693,0.613521158695221
1747257188.0905077,1694,0.8609533309936523
1747257188.3375976,1695,0.4758836627006531
1747257188.849147,1697,0.9007982611656189
1747257189.09658,1698,5.8763909339904785
1747257189.3502812,1699,0.1482071429491043
1747257189.6005044,1700,0.4362701177597046
1747257190.107339,1702,10.486318588256836
1747257190.6129184,1704,0.8116624355316162
1747257191.3671541,1707,6.096593856811523
1747257191.8705626,1709,1.6481815576553345
1747257192.1200118,1710,0.23670808970928192
1747257192.3680453,1711,0.10347353667020798
1747257192.615508,1712,0.1073608472943306
1747257194.1004825,1718,0.11358118057250977
1747257194.3462932,1719,0.12740115821361542
1747257195.0887165,1722,0.16772276163101196
1747257195.3333182,1723,0.3709057569503784
1747257195.583959,1724,0.6741295456886292
1747257195.8362079,1725,0.15837647020816803
1747257197.117895,1730,0.09249519556760788
1747257199.166204,1738,0.426771879196167
1747257199.4140944,1739,0.1751978099346161
1747257199.6627464,1740,0.10832492262125015
1747257200.4089406,1743,1.019262671470642
1747257200.9023294,1745,0.35946565866470337
1747257201.6409323,1748,0.33006390929222107
1747257201.886696,1749,0.26343753933906555
1747257202.1323667,1750,0.0989391952753067
1747257202.3790684,1751,0.08509735018014908
1747257202.8747065,1753,0.291572242975235
1747257203.1190643,1754,0.5494647026062012
1747257203.8558624,1757,0.11932472139596939
1747257205.09142,1762,0.08068417012691498
1747257205.3445177,1763,0.060256026685237885
1747257205.8544745,1765,0.10864947736263275
1747257206.1108375,1766,0.11457411199808121
1747257206.6320975,1768,0.08887720108032227
1747257208.383286,1775,0.11106257885694504
1747257208.6298754,1776,0.6401875615119934
1747257208.8767486,1777,0.1708841323852539
1747257209.6166103,1780,0.11204446852207184
1747257209.865939,1781,0.13888821005821228
1747257210.6142123,1784,0.07637899369001389
1747257210.868446,1785,0.09256961196660995
1747257211.1169386,1786,0.1155315414071083
1747257211.3728073,1787,0.12828411161899567
1747257211.8769403,1789,0.14829932153224945
1747257212.1288798,1790,0.07254660129547119
1747257212.6241386,1792,0.389434278011322
1747257213.1202042,1794,0.3645951747894287
1747257213.621955,1796,0.14569106698036194
1747257213.8697789,1797,0.6550594568252563
1747257214.6172955,1800,0.19585448503494263
1747257215.1242437,1802,0.11513574421405792
1747257215.3679247,1803,0.3944613039493561
1747257215.617317,1804,3.6534342765808105
1747257216.6062443,1808,1.756510615348816
1747257217.1016307,1810,3.786311388015747
1747257218.1096823,1814,1.8107410669326782
1747257218.611182,1816,1.0327666997909546
1747257219.120994,1818,3.3909177780151367
1747257219.3729105,1819,11.287935256958008
1747257220.3709004,1823,0.8516984581947327
1747257221.1289215,1826,0.06513138860464096
1747257221.377993,1827,0.25282910466194153
1747257221.8804681,1829,0.008977796882390976
1747257222.1303787,1830,0.13248740136623383
1747257222.6345205,1832,0.2526872754096985
1747257222.8905551,1833,0.10914676636457443
1747257223.146979,1834,3.238372802734375
1747257223.6461136,1836,0.07823357731103897
1747257223.894524,1837,0.11416400969028473
1747257224.1412613,1838,0.2818678915500641
1747257225.6391497,1844,0.43730878829956055
1747257225.9020302,1845,0.2164478451013565
1747257226.1539686,1846,0.5151939988136292
1747257226.400275,1847,0.5782569646835327
1747257226.6467996,1848,0.1174926683306694
1747257227.3979373,1851,0.06550770998001099
1747257227.8913372,1853,0.05183064565062523
1747257228.6339722,1856,0.11816523224115372
1747257229.6293116,1860,0.08159983158111572
1747257230.6260195,1864,0.16946667432785034
1747257230.8739169,1865,0.060310084372758865
1747257231.1210096,1866,0.1993318796157837
1747257231.367785,1867,0.263560026884079
1747257232.3617802,1871,0.18991722166538239
1747257232.608181,1872,0.13513295352458954
1747257232.8571162,1873,0.561443030834198
1747257233.1048367,1874,0.28060078620910645
1747257233.3508363,1875,0.35240286588668823
1747257233.8529062,1877,0.2651619017124176
1747257234.3534062,1879,0.0899585634469986
1747257234.6060958,1880,0.17431235313415527
1747257235.354035,1883,1.4958347082138062
1747257235.6035652,1884,1.3635469675064087
1747257236.0987928,1886,0.47942790389060974
1747257236.5925508,1888,1.2729709148406982
1747257237.088855,1890,1.043496012687683
1747257237.3376114,1891,1.2863967418670654
1747257238.3290088,1895,0.32897260785102844
1747257239.3225656,1899,1.6649612188339233
1747257239.8200843,1901,0.11241061240434647
1747257240.0690186,1902,0.1717296838760376
1747257241.06052,1906,1.374300479888916
1747257241.5577717,1908,0.5175578594207764
1747257241.806705,1909,0.6858219504356384
1747257242.0588388,1910,1.7943671941757202
1747257242.8077278,1913,4.99989128112793
1747257243.5600247,1916,0.0174123365432024
1747257244.059177,1918,2.815964698791504
1747257245.562632,1924,0.24397607147693634
1747257245.8112967,1925,39.94892883300781
1747257246.05707,1926,0.03775852546095848
1747257246.5582025,1928,0.4386563301086426
1747257246.806823,1929,-0.13305352628231049
1747257247.5545244,1932,2.23136830329895
1747257248.3043156,1935,1.7252843379974365
1747257248.5542226,1936,4.432623386383057
1747257249.3006196,1939,0.2622499465942383
1747257249.545918,1940,0.0673113688826561
1747257249.7907746,1941,0.38242682814598083
1747257250.0358493,1942,0.22560401260852814
1747257250.781255,1945,0.1643562763929367
1747257251.2830718,1947,0.18691006302833557
1747257252.045824,1950,0.16711418330669403
1747257252.2964418,1951,0.43230411410331726
1747257252.803305,1953,0.1784745156764984
1747257253.5480301,1956,0.1551830917596817
1747257254.5402067,1960,0.29518425464630127
1747257254.7876418,1961,0.8198472857475281
1747257255.0351598,1962,0.34981539845466614
1747257255.2828665,1963,0.402915894985199
1747257255.5324094,1964,0.15641820430755615
1747257256.0267825,1966,0.16441605985164642
1747257256.273878,1967,0.23035287857055664
1747257256.5267644,1968,0.2395257204771042
1747257256.7767057,1969,0.21085767447948456
1747257258.265308,1975,0.012304140254855156
1747257258.7611978,1977,0.20653702318668365
1747257259.0061386,1978,0.2823648154735565
1747257259.2559032,1979,0.1839892417192459
1747257259.503858,1980,0.12292752414941788
1747257259.7521896,1981,0.04272761195898056
1747257260.0024824,1982,0.08097270876169205
1747257260.2524393,1983,0.008569449186325073
1747257260.7503376,1985,0.14725103974342346
1747257261.2505593,1987,0.18220435082912445
1747257261.499562,1988,0.314796507358551
1747257261.7468758,1989,-1.8207865953445435
1747257262.2432995,1991,-0.29986491799354553
1747257262.4894063,1992,0.23593489825725555
1747257262.7361407,1993,0.1717989295721054
1747257263.2315745,1995,0.14118321239948273
1747257264.2181416,1999,0.6428744196891785


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_59_173022-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256765.1778803,0,0.3732004165649414
1747256765.967319,3,5.853540420532227
1747256766.225161,4,39.08818435668945
1747256767.7311032,10,17.568283081054688
1747256767.9882987,11,9.244793891906738
1747256768.7398927,14,36.74998092651367
1747256768.9899125,15,26.44029426574707
1747256769.7429702,18,37.69816207885742
1747256769.9962313,19,23.6643009185791
1747256770.2476172,20,80.70409393310547
1747256770.7503667,22,28.567790985107422
1747256770.999988,23,44.331764221191406
1747256771.7704942,26,33.80289077758789
1747256772.0239408,27,34.525367736816406
1747256773.5102572,33,40.5941276550293
1747256774.2537148,36,39.67692947387695
1747256774.5097177,37,107.15798950195312
1747256774.7560709,38,33.87024688720703
1747256775.0076973,39,20.103801727294922
1747256775.2540545,40,17.128686904907227
1747256776.9914758,47,134.4110870361328
1747256777.2456937,48,26.595495223999023
1747256777.493958,49,43.849693298339844
1747256777.992901,51,60.066226959228516
1747256778.2428057,52,17.650680541992188
1747256778.734554,54,19.051116943359375
1747256779.4912431,57,18.725759506225586
1747256780.250521,60,16.141035079956055
1747256780.5086288,61,13.071496963500977
1747256780.7545383,62,32.36457443237305
1747256780.9986873,63,16.019760131835938
1747256781.490761,65,10.037336349487305
1747256781.7333412,66,27.502140045166016
1747256781.985176,67,-9.225005149841309
1747256782.2278335,68,18.673545837402344
1747256782.7190096,70,16.306867599487305
1747256782.96426,71,-5.485641956329346
1747256784.4688277,77,13.609426498413086
1747256784.9843245,79,39.079994201660156
1747256785.2315965,80,30.602685928344727
1747256785.7429094,82,30.895851135253906
1747256785.9912999,83,25.321643829345703
1747256786.4777415,85,14.416645050048828
1747256787.456267,89,15.98137378692627
1747256787.7058682,90,14.861087799072266
1747256788.946505,95,46.105899810791016
1747256789.929587,99,43.60633087158203
1747256790.178617,100,8.165904998779297
1747256790.9244664,103,34.01136016845703
1747256791.669583,106,-0.6219758987426758
1747256791.922414,107,28.419471740722656
1747256792.4238768,109,40.44160079956055
1747256793.664119,114,14.475790023803711
1747256794.1697104,116,15.999462127685547
1747256795.415173,121,22.77366828918457
1747256796.4057248,125,43.41566467285156
1747256796.662966,126,37.7608642578125
1747256797.1618288,128,36.79405975341797
1747256797.6596274,130,29.1660213470459
1747256797.9081252,131,56.41305923461914
1747256798.1575944,132,47.97339630126953
1747256799.142956,136,50.24411392211914
1747256799.3895776,137,1.5623465776443481
1747256800.9019039,143,24.178346633911133
1747256801.1499674,144,-4.530327796936035
1747256801.6593587,146,42.63465881347656
1747256801.9070475,147,6.15897274017334
1747256802.6539013,150,6.678623199462891
1747256804.4116938,157,9.146488189697266
1747256804.9028068,159,-2.274203300476074
1747256805.149057,160,13.920161247253418
1747256805.64493,162,25.479331970214844
1747256806.1425183,164,9.000746726989746
1747256806.6371262,166,12.804649353027344
1747256807.6283185,170,14.641952514648438
1747256807.8755639,171,7.33427095413208
1747256808.1220467,172,29.603511810302734
1747256808.8948934,175,14.132895469665527
1747256809.1431782,176,-10.183588981628418
1747256809.3903344,177,15.113405227661133
1747256809.6388288,178,-3.413140058517456
1747256810.1436334,180,15.010029792785645
1747256810.3935845,181,14.212285995483398
1747256811.1514025,184,-25.31256103515625
1747256811.4009686,185,13.742209434509277
1747256811.6478262,186,10.760706901550293
1747256812.3890164,189,4.212428092956543
1747256812.636995,190,6.1257405281066895
1747256812.8833342,191,35.246551513671875
1747256813.1306312,192,11.877351760864258
1747256813.8938901,195,31.783891677856445
1747256814.902121,199,-1.6019552946090698
1747256815.1533377,200,38.44881820678711
1747256815.6464078,202,-6.155852317810059
1747256815.891991,203,10.974383354187012
1747256816.1379266,204,0.9337223768234253
1747256816.391865,205,14.832752227783203
1747256816.8927515,207,-6.935781002044678
1747256817.3862681,209,12.605002403259277
1747256817.8865845,211,27.401063919067383
1747256818.388542,213,31.887371063232422
1747256818.8974316,215,56.23881149291992
1747256819.1518643,216,81.38494110107422
1747256819.6455379,218,-4.163340091705322
1747256819.8931425,219,15.928539276123047
1747256820.142818,220,9.24026870727539
1747256820.3930075,221,39.40679168701172
1747256820.642093,222,5.967802047729492
1747256821.1380837,224,24.145692825317383
1747256821.3850548,225,22.7203369140625
1747256822.3868012,229,62.2697639465332
1747256823.8910005,235,-0.8418649435043335
1747256824.3897882,237,20.872386932373047
1747256824.641106,238,21.88214111328125
1747256824.8956833,239,28.64959144592285
1747256825.3918474,241,33.1132698059082
1747256825.6380966,242,12.55992603302002
1747256826.1358194,244,36.01547622680664
1747256826.383129,245,40.39813232421875
1747256826.632104,246,24.154367446899414
1747256826.8800433,247,1.6752279996871948
1747256828.1474633,252,7.997629642486572
1747256828.3969798,253,18.87569808959961
1747256828.6553428,254,18.37173080444336
1747256829.3995595,257,28.52338981628418
1747256829.645046,258,75.71882629394531
1747256829.8878868,259,34.13774108886719
1747256830.1318002,260,-7.1310319900512695
1747256830.63397,262,-9.95382022857666
1747256832.6340342,270,36.2579460144043
1747256832.8810747,271,28.86772918701172
1747256833.6251638,274,38.32524108886719
1747256833.8738818,275,268.8423156738281
1747256834.128183,276,35.37470626831055
1747256834.629307,278,26.521846771240234
1747256835.1246564,280,37.4846305847168
1747256835.6200936,282,40.69755554199219
1747256835.868621,283,41.22218322753906
1747256836.3647916,285,52.65515899658203
1747256836.8723178,287,19.331295013427734
1747256837.12072,288,17.545528411865234
1747256837.6172178,290,10.959003448486328
1747256838.8533769,295,2.5546467304229736
1747256839.100392,296,32.56397247314453
1747256839.3462732,297,1.1212077140808105
1747256839.5916157,298,-2.2915287017822266
1747256841.082363,304,25.869548797607422
1747256841.5762148,306,54.81096649169922
1747256842.0724099,308,22.61258888244629
1747256842.3202567,309,8.412256240844727
1747256843.073931,312,25.491552352905273
1747256843.3212085,313,-0.711731493473053
1747256844.0626698,316,8.193061828613281
1747256844.5606368,318,6.77877140045166
1747256844.8125849,319,7.47300910949707
1747256845.5880878,322,15.873712539672852
1747256846.0985882,324,21.630046844482422
1747256847.348231,329,17.638126373291016
1747256847.6010754,330,18.2375431060791
1747256847.8491964,331,111.02997589111328
1747256848.1102614,332,29.77045440673828
1747256849.37105,337,48.82099914550781
1747256849.6241372,338,12.15205192565918
1747256850.1367738,340,45.98162078857422
1747256850.886747,343,4.507110118865967
1747256851.1347954,344,33.987003326416016
1747256851.3827472,345,21.258432388305664
1747256851.6323516,346,57.07459259033203
1747256852.1286676,348,47.920188903808594
1747256852.6187525,350,55.81553268432617
1747256853.1178205,352,36.09827423095703
1747256853.3673983,353,19.254520416259766
1747256853.6259077,354,21.702037811279297
1747256854.6373122,358,3.1771512031555176
1747256855.1386793,360,4.029675006866455
1747256855.6378827,362,15.33175277709961
1747256855.8857622,363,38.17036819458008
1747256856.1368415,364,0.45116081833839417
1747256856.3851988,365,24.841991424560547
1747256856.633798,366,21.802200317382812
1747256856.8808994,367,49.68366241455078
1747256857.129103,368,69.78111267089844
1747256858.6149092,374,39.615848541259766
1747256859.3635962,377,44.19224548339844
1747256859.6116025,378,19.727886199951172
1747256861.3508716,385,38.27549743652344
1747256861.6056368,386,80.88006591796875
1747256862.6137946,390,2.2847044467926025
1747256862.8622248,391,44.59876251220703
1747256863.1107113,392,72.71406555175781
1747256863.362616,393,16.708972930908203
1747256863.609662,394,21.385976791381836
1747256863.8623798,395,36.74327087402344
1747256864.1118042,396,11.194143295288086
1747256864.3597898,397,34.782649993896484
1747256864.608719,398,26.530481338500977
1747256864.8542564,399,20.391942977905273
1747256865.347719,401,-1.6809412240982056
1747256865.5932083,402,5.699046611785889
1747256866.0860407,404,37.44435119628906
1747256867.0754602,408,16.145782470703125
1747256867.3224118,409,29.44579315185547
1747256868.0679123,412,49.38675308227539
1747256868.3142235,413,3.3687551021575928
1747256868.5655677,414,32.11078643798828
1747256868.8180099,415,17.044591903686523
1747256869.5705836,418,31.284534454345703
1747256870.3378024,421,0.4991479814052582
1747256870.586933,422,36.20026397705078
1747256871.3319783,425,16.84380531311035
1747256871.5836694,426,53.6240348815918
1747256872.5782783,430,23.349720001220703
1747256872.832421,431,-5.722085952758789
1747256873.573892,434,29.010543823242188
1747256873.823024,435,24.857467651367188
1747256874.0765665,436,21.489248275756836
1747256874.336485,437,16.70301628112793
1747256874.5902534,438,34.3356819152832
1747256874.8464675,439,23.0947208404541
1747256875.1015768,440,35.9964599609375
1747256875.3525171,441,44.61448669433594
1747256875.846369,443,14.837722778320312
1747256876.0913367,444,7.604088306427002
1747256876.3381286,445,0.18886922299861908
1747256876.5869398,446,21.78168296813965
1747256877.5830991,450,56.1995964050293
1747256877.8325422,451,24.35986328125
1747256878.081146,452,24.76939582824707
1747256878.3294055,453,8.235698699951172
1747256878.5839128,454,-4.890129566192627
1747256879.0804272,456,3.18056583404541
1747256879.5883996,458,35.07487487792969
1747256880.090435,460,21.140100479125977
1747256880.3467255,461,-0.706492006778717
1747256881.101023,464,41.06363296508789
1747256881.352365,465,9.04008960723877
1747256881.6020515,466,24.990474700927734
1747256882.09927,468,2.477241039276123
1747256882.598437,470,12.990959167480469
1747256883.5988252,474,7.575064659118652
1747256883.846896,475,-6.941896438598633
1747256884.589768,478,-10.609637260437012
1747256884.8387384,479,15.531982421875
1747256885.0868201,480,-0.9501551389694214
1747256885.3359196,481,8.74637222290039
1747256885.5824747,482,20.168325424194336
1747256885.828746,483,48.196327209472656
1747256886.0763686,484,76.30413055419922
1747256886.5697863,486,24.3034610748291
1747256886.818405,487,2.7544424533843994
1747256887.065232,488,57.1392707824707
1747256887.3106823,489,8.206621170043945
1747256887.8081777,491,19.568679809570312
1747256888.6053276,494,14.278057098388672
1747256889.6259842,498,16.797103881835938
1747256890.381096,501,25.28717613220215
1747256890.6300626,502,4.184340000152588
1747256890.8766022,503,5.309191703796387
1747256891.6339011,506,11.95395278930664
1747256892.131396,508,4.106842994689941
1747256892.3799424,509,10.915061950683594
1747256892.6301627,510,2.5433883666992188
1747256892.8785253,511,1.0008453130722046
1747256893.1263216,512,16.328535079956055
1747256893.3753145,513,14.59111499786377
1747256893.6227639,514,13.129642486572266
1747256894.380605,517,250.29425048828125
1747256894.6262412,518,43.06326675415039
1747256894.8732593,519,17.324344635009766
1747256895.1205606,520,21.301860809326172
1747256895.8694332,523,36.74539566040039
1747256897.612447,530,21.635591506958008
1747256898.380306,533,55.28470993041992
1747256898.6401205,534,23.392292022705078
1747256899.144033,536,1.0873136520385742
1747256899.4069426,537,21.844547271728516
1747256899.6513813,538,4.9330925941467285
1747256899.9026551,539,4.197192668914795
1747256900.1593466,540,14.838285446166992
1747256900.6864753,542,10.072165489196777
1747256900.942727,543,14.499016761779785
1747256901.203478,544,1.2873330116271973
1747256901.7117465,546,51.529937744140625
1747256901.9576678,547,-2.6576151847839355
1747256902.7363684,550,3.3324220180511475
1747256903.2397606,552,52.55745315551758
1747256903.7549005,554,12.105615615844727
1747256904.0140612,555,-6.532941818237305
1747256904.2682216,556,22.939355850219727
1747256905.7771366,562,15.616988182067871
1747256906.0307784,563,7.536494255065918
1747256906.2800765,564,14.709874153137207
1747256907.2782183,568,11.728196144104004
1747256908.0216596,571,29.814620971679688
1747256908.518325,573,8.09595775604248
1747256909.2622712,576,1.4608584642410278
1747256910.2467983,580,-7.746953964233398
1747256911.2626102,584,6.751909255981445
1747256911.5270905,585,10.576593399047852
1747256911.7866502,586,4.781861305236816
1747256912.299356,588,110.25003051757812
1747256912.804415,590,10.624820709228516
1747256913.0528734,591,25.520782470703125
1747256913.3039687,592,38.428688049316406
1747256913.8024418,594,79.81867980957031
1747256914.3070264,596,12.259389877319336
1747256914.5593262,597,15.166248321533203
1747256914.80785,598,17.29120635986328
1747256915.056961,599,11.03130054473877
1747256915.5576963,601,-0.9874681234359741
1747256915.8136117,602,3.5230934619903564
1747256916.0611112,603,2.474313259124756
1747256916.5623727,605,18.782411575317383
1747256917.318017,608,0.8818621039390564
1747256917.8201807,610,3.388683319091797
1747256918.566148,613,6.911702632904053
1747256918.8142135,614,16.419910430908203
1747256919.313798,616,9.818985939025879
1747256919.8027349,618,11.852274894714355
1747256920.2971263,620,28.638286590576172
1747256920.785679,622,82.40692901611328
1747256921.0349927,623,19.713584899902344
1747256921.7703443,626,47.01435852050781
1747256922.2587228,628,15.374834060668945
1747256922.508579,629,-9.931771278381348
1747256923.4969285,633,28.02545738220215
1747256923.9918156,635,2.039409637451172
1747256924.4833183,637,35.92662048339844
1747256925.2285867,640,21.372854232788086
1747256925.4805346,641,46.16349792480469
1747256925.7315886,642,27.729331970214844
1747256925.9803724,643,111.73410034179688
1747256926.23005,644,7.388354301452637
1747256926.483763,645,-8.973726272583008
1747256927.4784212,649,7.138641357421875
1747256927.9843962,651,53.71527862548828
1747256928.2325742,652,10.564111709594727
1747256928.4792528,653,12.685100555419922
1747256928.7283647,654,15.979491233825684
1747256928.9811978,655,6.104869842529297
1747256929.736641,658,104.0447769165039
1747256929.987316,659,190.03941345214844
1747256930.2346416,660,3.4849653244018555
1747256931.9686108,667,13.601557731628418
1747256932.7155998,670,29.328107833862305
1747256933.964869,675,7.545925140380859
1747256934.2194235,676,35.4843864440918
1747256934.4697778,677,0.7703235745429993
1747256935.2358057,680,1.2824053764343262
1747256935.7348974,682,21.45330238342285
1747256935.9883225,683,37.23189926147461
1747256936.236502,684,379.8449401855469
1747256936.9859006,687,11.277094841003418
1747256938.2369938,692,9.372620582580566
1747256938.743292,694,50.66590881347656
1747256939.0042064,695,5.620416641235352
1747256939.2659695,696,2.351125955581665
1747256939.5203114,697,18.658016204833984
1747256940.0177767,699,104.42771911621094
1747256940.769911,702,-2.5529801845550537
1747256941.0223615,703,3.444276809692383
1747256941.5218732,705,-3.571180820465088
1747256942.5352814,709,35.72246551513672
1747256942.7911682,710,-10.896221160888672
1747256943.293639,712,30.93751335144043
1747256944.0410192,715,-12.020869255065918
1747256944.5384374,717,15.00347900390625
1747256945.033716,719,7.078742027282715
1747256945.2762682,720,8.577536582946777
1747256945.5186357,721,8.572361946105957
1747256946.0025496,723,1.135876178741455
1747256946.490171,725,3.262847900390625
1747256946.731666,726,21.759326934814453
1747256946.975248,727,3.091494560241699
1747256947.2250748,728,21.17158317565918
1747256947.4727705,729,39.236759185791016
1747256947.9691944,731,14.347257614135742
1747256948.2162595,732,4.198317050933838
1747256948.4639692,733,-1.482063889503479
1747256949.724967,738,63.41523742675781
1747256949.9786649,739,19.04105567932129
1747256950.2302837,740,7.21820068359375
1747256950.7263758,742,4.434624671936035
1747256950.9825196,743,2.7100753784179688
1747256951.2311356,744,19.979013442993164
1747256951.4785485,745,12.0695219039917
1747256953.2343962,752,9.079024314880371
1747256953.9852123,755,21.88155174255371
1747256954.229263,756,65.72509002685547
1747256954.7172372,758,2.8030529022216797
1747256955.9391968,763,2.008445978164673
1747256956.1840582,764,3.003185272216797
1747256956.4272094,765,1.540145993232727
1747256957.1624131,768,3.2943828105926514
1747256957.4905179,769,1.3836456537246704
1747256958.2211487,772,1.7468585968017578
1747256958.46381,773,0.6375299096107483
1747256958.9550412,775,1.4117491245269775
1747256959.1989772,776,10.513290405273438
1747256959.6860688,778,0.41971835494041443
1747256959.938144,779,2.5636134147644043
1747256960.1858394,780,2.093747138977051
1747256960.4311345,781,1.6942323446273804
1747256960.681112,782,0.9248228073120117
1747256962.162495,788,66.99850463867188
1747256962.4136996,789,14.039630889892578
1747256962.9099882,791,1.5541232824325562
1747256963.4032152,793,0.6530166268348694
1747256963.8964472,795,0.605755090713501
1747256964.143139,796,1.2790948152542114
1747256964.8908072,799,-0.35838520526885986
1747256965.141889,800,76.4878158569336
1747256966.1451306,804,2.7048096656799316
1747256966.398201,805,0.12924455106258392
1747256966.6464825,806,2.0521130561828613
1747256966.894073,807,16.863183975219727
1747256967.6398008,810,0.40047168731689453
1747256968.3841095,813,4.9473795890808105
1747256969.6221066,818,19.692703247070312
1747256969.872803,819,5.51262092590332
1747256970.3703237,821,3.447521209716797
1747256970.6160743,822,15.088167190551758
1747256970.8663564,823,31.517663955688477
1747256971.3583207,825,-9.413457870483398
1747256971.607061,826,16.30321502685547
1747256971.852486,827,2.566528797149658
1747256972.1009128,828,11.340438842773438
1747256973.0918605,832,1.1684985160827637
1747256973.3385267,833,29.630821228027344
1747256973.8350055,835,8.378259658813477
1747256974.0878108,836,25.5357608795166
1747256974.3402045,837,27.181840896606445
1747256974.8473384,839,21.023290634155273
1747256975.1032908,840,69.71510314941406
1747256975.8628318,843,3.288836717605591
1747256976.3794541,845,2.4611032009124756
1747256977.6251724,850,-3.7698559761047363
1747256977.87064,851,-0.836046576499939
1747256978.6102014,854,4.194564342498779
1747256979.3541486,857,0.9916929602622986
1747256980.0968544,860,2.512484550476074
1747256980.5917618,862,8.193114280700684
1747256981.3399775,865,0.4389086961746216
1747256981.5878844,866,0.4302709996700287
1747256982.5940125,870,1.9600893259048462
1747256982.8429441,871,1.4587496519088745
1747256985.3737504,881,2.466991901397705
1747256985.87247,883,-2.786580801010132
1747256986.1195054,884,3.88112473487854
1747256986.366643,885,1.711272120475769
1747256986.6142468,886,1.0191959142684937
1747256987.1103952,888,3.9204211235046387
1747256987.6074789,890,0.6097562313079834
1747256988.111315,892,25.01537322998047
1747256988.8523295,895,0.7133184671401978
1747256989.3459656,897,2.441789150238037
1747256989.592538,898,2.32340669631958
1747256990.3337166,901,0.5930905342102051
1747256990.5810847,902,5.9765825271606445
1747256991.074138,904,1.5250394344329834
1747256991.5684247,906,16.043272018432617
1747256991.8142703,907,0.3063737750053406
1747256992.0600176,908,1.150216817855835
1747256992.5554247,910,2.2450809478759766
1747256992.802461,911,1.0086886882781982
1747256993.5532823,914,2.0990355014801025
1747256994.5640805,918,2.2744600772857666
1747256994.8145769,919,0.2518816292285919
1747256995.3105335,921,1.5596420764923096
1747256995.8073428,923,0.6562276482582092
1747256996.7899356,927,4.963291168212891
1747256997.038324,928,0.3709567189216614
1747256997.2862492,929,20.890913009643555
1747256997.5327132,930,3.6067402362823486
1747256997.7784133,931,14.325094223022461
1747256998.024218,932,45.91515350341797
1747256998.278802,933,3.0024378299713135
1747256998.7741249,935,1.2059376239776611
1747256999.7635593,939,0.23455366492271423
1747257000.2557135,941,2.111492872238159
1747257000.501825,942,22.87125015258789
1747257001.250889,945,6.765830993652344
1747257002.252345,949,1.2334957122802734
1747257002.9941947,952,15.28152847290039
1747257003.486499,954,1.3383930921554565
1747257003.7341137,955,4.244620323181152
1747257003.9817383,956,0.008413203991949558
1747257004.982233,960,2.438432216644287
1747257005.4798865,962,2.410499095916748
1747257005.7272046,963,-4.081487655639648
1747257005.976774,964,1.481217861175537
1747257006.2230928,965,1.693259835243225
1747257006.7201643,967,1.9991034269332886
1747257006.9687765,968,1.5552728176116943
1747257007.7114694,971,0.7502220273017883
1747257008.9571364,976,-1.8905584812164307
1747257009.4638283,978,0.14263778924942017
1747257009.7164135,979,6.970757007598877
1747257010.2162554,981,-10.57592487335205
1747257010.4650993,982,2.824233055114746
1747257011.4763925,986,0.15578815340995789
1747257011.9689775,988,0.5994048118591309
1747257012.2139013,989,0.5485864281654358
1747257012.4635189,990,0.3507213592529297
1747257012.9640205,992,1.795743703842163
1747257013.489946,994,0.4579683840274811
1747257013.748547,995,7.41448974609375
1747257014.009651,996,2.218371868133545
1747257014.526921,998,0.6829640865325928
1747257014.7807372,999,0.1683097928762436
1747257015.2916558,1001,1.0777827501296997
1747257015.5470722,1002,1.8209166526794434
1747257015.8116243,1003,0.854458212852478
1747257016.0643017,1004,0.5436004400253296
1747257016.318107,1005,1.6496201753616333
1747257016.5772362,1006,0.8346319794654846
1747257017.8430645,1011,1.1854578256607056
1747257018.341638,1013,63.8118896484375
1747257018.847171,1015,1.6674299240112305
1747257019.0957782,1016,1.0641261339187622
1747257019.3450506,1017,1.3820997476577759
1747257020.5943272,1022,1.0988937616348267
1747257021.574908,1026,1.1345664262771606
1747257022.064908,1028,10.5279541015625
1747257022.3098521,1029,0.7014154195785522
1747257023.7902033,1035,1.8228999376296997
1747257024.0388598,1036,5.229738235473633
1747257024.2882655,1037,0.40231767296791077
1747257024.5384398,1038,6.949568748474121
1747257024.785162,1039,6.264758586883545
1747257025.7776916,1043,7.078131675720215
1747257026.286367,1045,8.339622497558594
1747257026.5340307,1046,24.52362060546875
1747257028.0208488,1052,6.709711074829102
1747257028.2702866,1053,0.37041008472442627
1747257029.0062623,1056,1.6491632461547852
1747257029.4938087,1058,1.156332015991211
1747257029.7422674,1059,0.017878638580441475
1747257029.9868023,1060,1.450670838356018
1747257030.4742095,1062,0.9377206563949585
1747257031.200232,1065,0.6042901873588562
1747257031.4429333,1066,1.8173118829727173
1747257031.685178,1067,0.8029850721359253
1747257032.1691258,1069,11.729538917541504
1747257032.4119763,1070,0.6464848518371582
1747257032.6584904,1071,0.569493293762207
1747257032.9022079,1072,0.7870596647262573
1747257033.1496828,1073,0.8658581376075745
1747257033.3915334,1074,0.9073207974433899
1747257034.1196728,1077,0.7237032055854797
1747257034.3688293,1078,10.63872241973877
1747257034.8649943,1080,14.462385177612305
1747257035.1089277,1081,5.855884552001953
1747257035.3536415,1082,0.8650057315826416
1747257036.0913544,1085,0.29601091146469116
1747257036.3383608,1086,0.49151644110679626
1747257036.5828617,1087,1.5383366346359253
1747257037.569891,1091,0.6460809111595154
1747257037.8165503,1092,0.3058062791824341
1747257038.0641248,1093,0.8530637621879578
1747257039.3196537,1098,6.415986061096191
1747257039.8295774,1100,1.5389082431793213
1747257040.3231878,1102,0.25806698203086853
1747257040.56941,1103,0.5339106321334839
1747257040.8163152,1104,9.998076438903809
1747257041.5657003,1107,2.1198174953460693
1747257041.8122003,1108,0.57008957862854
1747257042.0589988,1109,1.813705325126648
1747257042.3073049,1110,1.1776349544525146
1747257042.5562391,1111,0.3015725910663605
1747257042.8048673,1112,1.0375880002975464
1747257043.058326,1113,0.3552493751049042
1747257043.313302,1114,0.9269354343414307
1747257043.8271005,1116,0.012317333370447159
1747257044.5956597,1119,0.33115002512931824
1747257045.130393,1121,0.6254291534423828
1747257045.3923247,1122,0.6765466928482056
1747257046.1509705,1125,0.8044557571411133
1747257046.4040635,1126,0.7386122941970825
1747257046.9112678,1128,0.7842996120452881
1747257047.157968,1129,0.5728422403335571
1747257047.4049613,1130,0.6109479665756226
1747257047.6567714,1131,0.22259382903575897
1747257047.9071836,1132,0.8382393717765808
1747257048.3986304,1134,0.8343225717544556
1747257048.6445572,1135,1.005671739578247
1747257048.8967032,1136,0.6330506205558777
1747257049.6481886,1139,0.5117341876029968
1747257050.3923376,1142,0.9557145833969116
1747257051.1453445,1145,0.720055878162384
1747257051.4003482,1146,0.3480769395828247
1747257051.9063365,1148,0.773133397102356
1747257052.1651762,1149,0.39634621143341064
1747257052.4247885,1150,2.610489845275879
1747257052.6861281,1151,2.8364017009735107
1747257052.938164,1152,45.178565979003906
1747257053.1864085,1153,459.0389709472656
1747257053.6863642,1155,10.651432991027832
1747257054.9502137,1160,1.457547903060913
1747257055.4584074,1162,0.18190434575080872
1747257055.9510965,1164,17.16177749633789
1747257056.4400418,1166,10.968530654907227
1747257056.6845915,1167,-0.21164801716804504
1747257058.1509056,1173,7.94827938079834
1747257058.3946924,1174,1.4162604808807373
1747257058.8829348,1176,1.9103422164916992
1747257059.1301546,1177,1.5370279550552368
1747257059.3792048,1178,0.4043929874897003
1747257060.3755603,1182,1.5475341081619263
1747257060.867209,1184,3.212167263031006
1747257061.3579628,1186,0.9756228923797607
1747257061.8459969,1188,4.03235387802124
1747257062.0890179,1189,2.3849282264709473
1747257062.3362973,1190,4.178131103515625
1747257063.0801215,1193,2.0561399459838867
1747257063.3269556,1194,1.714846134185791
1747257063.5759892,1195,1.652403473854065
1747257064.0710325,1197,1.3202176094055176
1747257064.3222938,1198,2.286393165588379
1747257065.066551,1201,-1.4292539358139038
1747257065.314873,1202,3.2068026065826416
1747257066.0517964,1205,1.521625280380249
1747257066.294909,1206,0.6154079437255859
1747257066.5390139,1207,0.7165893912315369
1747257067.0238338,1209,19.137775421142578
1747257067.9921615,1213,2.1009581089019775
1747257068.2350373,1214,4.155220031738281
1747257068.4818838,1215,2.893742561340332
1747257068.974146,1217,9.443107604980469
1747257069.225925,1218,3.5099692344665527
1747257070.4927003,1223,2.594374895095825
1747257071.0055757,1225,-0.480834037065506
1747257071.7796202,1228,9.507942199707031
1747257072.029924,1229,0.45487454533576965
1747257072.7812924,1232,1.4781055450439453
1747257073.039789,1233,0.19547706842422485
1747257074.2863252,1238,1.0918952226638794
1747257074.7824142,1240,5.3946990966796875
1747257075.0348372,1241,0.16527999937534332
1747257075.286479,1242,2.2565348148345947
1747257075.5355783,1243,5.404718399047852
1747257075.7887297,1244,0.44011494517326355
1747257076.0406456,1245,0.4718201458454132
1747257076.2935362,1246,32.945281982421875
1747257077.0567622,1249,1.351381778717041
1747257077.3066323,1250,17.82894515991211
1747257077.5614543,1251,20.560901641845703
1747257077.8173013,1252,58.21477127075195
1747257078.3207717,1254,2.4625909328460693
1747257078.8253036,1256,4.101313591003418
1747257079.075325,1257,0.8883399963378906
1747257079.8220658,1260,1.061951994895935
1747257080.0708263,1261,0.2479582130908966
1747257080.8273995,1264,3.1175119876861572
1747257081.5902705,1267,5.434754371643066
1747257082.595115,1271,1.532873272895813
1747257083.859612,1276,1.627926230430603
1747257084.1087053,1277,3.440946340560913
1747257084.3586493,1278,32.159934997558594
1747257085.3440263,1282,15.760725021362305
1747257086.0947545,1285,7.325809478759766
1747257087.3495533,1290,1.870706558227539
1747257088.1029272,1293,0.10302677750587463
1747257088.8861415,1296,58.28969955444336
1747257089.3958125,1298,0.03669819235801697
1747257089.6499202,1299,0.08012998849153519
1747257090.4045653,1302,0.18095380067825317
1747257091.4265006,1306,14.744200706481934
1747257092.4281454,1310,6.062356948852539
1747257093.4164286,1314,14.868528366088867
1747257093.6624663,1315,0.011127389967441559
1747257094.9078102,1320,233.016845703125
1747257095.4089115,1322,0.35892581939697266
1747257095.6746957,1323,0.18819747865200043
1747257096.1785443,1325,0.2829342186450958
1747257096.4240894,1326,20.97289276123047
1747257096.9199567,1328,0.29250529408454895
1747257098.644299,1335,0.2816268503665924
1747257100.8821528,1344,16.620229721069336
1747257101.1281781,1345,9.62890911102295
1747257101.6194022,1347,16.829179763793945
1747257101.8677018,1348,2.845048427581787
1747257102.6189003,1351,15.574477195739746
1747257102.8715773,1352,14.3093843460083
1747257103.3701844,1354,12.796334266662598
1747257104.3655994,1358,18.686614990234375
1747257104.8611634,1360,35.79821014404297
1747257105.874762,1364,2.073948860168457
1747257106.1303005,1365,4.946466445922852
1747257106.378591,1366,6.698122024536133
1747257106.6270514,1367,2.1852049827575684
1747257106.8741605,1368,0.45177608728408813
1747257107.862622,1372,1.0661559104919434
1747257108.1098716,1373,0.6949700117111206
1747257108.602797,1375,10.56091022491455
1747257108.851068,1376,1.821845531463623
1747257109.8400128,1380,1.350992202758789
1747257111.08025,1385,1.4562764167785645
1747257111.3268485,1386,0.8469781875610352
1747257112.3088067,1390,1.4025893211364746
1747257113.047443,1393,0.3407416343688965
1747257113.7793653,1396,1.9817370176315308
1747257114.0237067,1397,0.3385067582130432
1747257114.5172148,1399,0.746202826499939
1747257114.7691882,1400,3.925713539123535
1747257115.5176694,1403,1.5584681034088135
1747257116.0191522,1405,0.7943205237388611
1747257118.0665407,1413,8.908150672912598
1747257118.8095863,1416,1.4121747016906738
1747257119.059611,1417,2.2345948219299316
1747257119.5604196,1419,0.08836815506219864
1747257120.0612,1421,0.18748947978019714
1747257120.305262,1422,0.7248374223709106
1747257122.525269,1431,0.6984530687332153
1747257122.77345,1432,1.103103756904602
1747257123.7622635,1436,2.84397554397583
1747257124.2647042,1438,2.3462178707122803
1747257124.5142944,1439,0.45304831862449646
1747257124.7674763,1440,13.834426879882812
1747257125.0184991,1441,6.721322059631348
1747257125.786748,1444,1.1259753704071045
1747257126.2898428,1446,1.2794921398162842
1747257126.534257,1447,12.874351501464844
1747257126.7782965,1448,2.932858467102051
1747257127.022101,1449,1.0098390579223633
1747257127.2656913,1450,28.784698486328125
1747257127.5078537,1451,1.648962140083313
1747257127.7517939,1452,0.8520037531852722
1747257128.2430003,1454,0.400481253862381
1747257128.4900494,1455,1.6476647853851318
1747257128.7346706,1456,1.0986955165863037
1747257128.9788923,1457,1.7106343507766724
1747257129.22672,1458,1.1716792583465576
1747257129.4714358,1459,1.961327075958252
1747257129.7188408,1460,0.8378403186798096
1747257129.9628758,1461,1.1255419254302979
1747257130.4621587,1463,0.6165196895599365
1747257132.2917259,1470,1.0309901237487793
1747257133.026857,1473,3.4503586292266846
1747257133.2709496,1474,0.6440221071243286
1747257133.7579353,1476,0.4963153898715973
1747257134.001447,1477,1.6227154731750488
1747257134.9784236,1481,0.6669529676437378
1747257135.2322025,1482,20.438688278198242
1747257135.4783297,1483,1.001394510269165
1747257136.4986913,1487,2.520144462585449
1747257136.751324,1488,0.1269046664237976
1747257137.0050232,1489,1.948639988899231
1747257137.254298,1490,0.43085235357284546
1747257137.508489,1491,0.4995574355125427
1747257138.0089695,1493,0.31085193157196045
1747257138.2662532,1494,1.018362283706665
1747257139.291383,1498,1.3131866455078125
1747257139.5509772,1499,0.6746670603752136
1747257139.8053417,1500,5.628201484680176
1747257140.3079383,1502,2.7310237884521484
1747257141.0588877,1505,0.5167361497879028
1747257142.04639,1509,0.016435010358691216
1747257142.2937717,1510,9.877445220947266
1747257142.5471199,1511,7.963944911956787
1747257143.0452921,1513,133.93893432617188
1747257143.5379052,1515,18.0413761138916
1747257143.784309,1516,13.675321578979492
1747257145.5158696,1523,11.54151439666748
1747257146.2624125,1526,0.8223569989204407
1747257146.7541082,1528,0.9751197099685669
1747257148.2249556,1534,2.138284921646118
1747257148.9644258,1537,5.669102668762207
1747257149.209858,1538,2.070117235183716
1747257149.9475784,1541,1.066503882408142
1747257150.938073,1545,1.922635793685913
1747257151.4341161,1547,3.629727602005005
1747257151.698216,1548,1.327967882156372
1747257152.446088,1551,2.2477822303771973
1747257152.6944258,1552,5.3766069412231445
1747257152.9427779,1553,2.3642821311950684
1747257153.4368112,1555,1.392457127571106
1747257153.9304056,1557,0.7696405649185181
1747257155.1748517,1562,0.2380877137184143
1747257155.6729963,1564,1.1200451850891113
1747257155.9213998,1565,2.407621145248413
1747257156.1656282,1566,1.0643192529678345
1747257156.649698,1568,1.9514154195785522
1747257157.1404693,1570,1.1597483158111572
1747257157.3906753,1571,0.9083605408668518
1747257157.638418,1572,1.229466199874878
1747257157.8895054,1573,1.3480886220932007
1747257158.6432207,1576,1.3164482116699219
1747257159.1327116,1578,0.5631487965583801
1747257159.378837,1579,0.9001768827438354
1747257159.6247737,1580,1.3829811811447144
1747257159.8727274,1581,0.5598128437995911
1747257160.117004,1582,1.397615671157837
1747257160.851627,1585,1.3026599884033203
1747257162.0862901,1590,0.917525589466095
1747257163.3323298,1595,0.36894991993904114
1747257163.578404,1596,0.8680006861686707
1747257163.825309,1597,1.0446856021881104
1747257164.8150241,1601,1.6068953275680542
1747257165.0606585,1602,0.557826042175293
1747257165.3082259,1603,1.7514125108718872
1747257167.062197,1610,0.46816080808639526
1747257167.3131988,1611,1.3528848886489868
1747257167.8121996,1613,0.8921599388122559
1747257168.060698,1614,1.9370520114898682
1747257168.5578122,1616,0.5554517507553101
1747257169.5540597,1620,0.7911249995231628
1747257170.050921,1622,0.5016111135482788
1747257170.549736,1624,0.9740041494369507
1747257171.0447981,1626,0.46288245916366577
1747257171.2948678,1627,0.906685471534729
1747257172.2925022,1631,40.30558776855469
1747257173.302881,1635,11.731618881225586
1747257173.5548136,1636,0.7856704592704773
1747257173.8042984,1637,0.5976198315620422
1747257174.0544622,1638,0.9146808981895447
1747257174.5505183,1640,4.03595495223999
1747257174.7986832,1641,1.672379493713379
1747257176.0363936,1646,0.6043983101844788
1747257176.2824829,1647,0.5645835399627686
1747257176.7767746,1649,1.1548930406570435
1747257177.2739084,1651,20.46757698059082
1747257177.5266383,1652,0.5669029355049133
1747257177.774547,1653,0.4377771019935608
1747257178.0232263,1654,2.374729871749878
1747257178.5199096,1656,1.756852149963379
1747257179.0138338,1658,0.5603922009468079
1747257180.0250337,1662,21.50752830505371
1747257180.5361016,1664,0.8255007863044739
1747257181.0417283,1666,1.9991601705551147
1747257181.7933223,1669,0.45996782183647156
1747257182.050606,1670,0.8213673830032349
1747257183.0703766,1674,0.5434659719467163
1747257183.8196187,1677,19.904590606689453
1747257184.3247163,1679,87.7359619140625
1747257184.5736248,1680,3.850586414337158
1747257184.8251448,1681,13.892694473266602
1747257185.0766823,1682,1.4874677658081055
1747257185.832314,1685,0.6466695666313171
1747257186.0820417,1686,0.4115722179412842
1747257186.3344297,1687,1.4959473609924316
1747257186.581723,1688,2.294179916381836
1747257186.8358772,1689,1.8518011569976807
1747257187.081212,1690,0.2003353387117386
1747257187.8376174,1693,4.294648170471191
1747257188.0907238,1694,6.026673316955566
1747257188.3378315,1695,3.3311855792999268
1747257188.8493178,1697,6.3055877685546875
1747257189.0967338,1698,41.134735107421875
1747257189.3505545,1699,1.0374499559402466
1747257189.6007617,1700,3.0538907051086426
1747257190.107543,1702,73.40422821044922
1747257190.613079,1704,5.681636810302734
1747257191.3673525,1707,42.67615509033203
1747257191.8711464,1709,11.537270545959473
1747257192.1201892,1710,1.656956672668457
1747257192.368201,1711,0.7243147492408752
1747257192.6156642,1712,0.7515259385108948
1747257194.10063,1718,0.7950682640075684
1747257194.34646,1719,0.8918080925941467
1747257195.0889292,1722,1.1740593910217285
1747257195.3336873,1723,2.5963401794433594
1747257195.5842016,1724,4.718906879425049
1747257195.8363602,1725,1.1086353063583374
1747257197.118054,1730,0.6474663615226746
1747257199.1664195,1738,2.987403154373169
1747257199.4142444,1739,1.2263846397399902
1747257199.662893,1740,0.7582744359970093
1747257200.4091737,1743,7.134838581085205
1747257200.9025083,1745,2.5162596702575684
1747257201.6411407,1748,2.3104474544525146
1747257201.8868484,1749,1.8440628051757812
1747257202.1326268,1750,0.6925743818283081
1747257202.3792665,1751,0.5956814289093018
1747257202.874916,1753,2.0410056114196777
1747257203.119211,1754,3.846252918243408
1747257203.8560255,1757,0.835273027420044
1747257205.0915954,1762,0.5647891759872437
1747257205.3446963,1763,0.4217921793460846
1747257205.8545697,1765,0.7605463266372681
1747257206.111105,1766,0.8020187616348267
1747257206.6323218,1768,0.6221404075622559
1747257208.3834496,1775,0.7774380445480347
1747257208.6300285,1776,4.4813127517700195
1747257208.8769085,1777,1.1961889266967773
1747257209.6167855,1780,0.7843112945556641
1747257209.8661084,1781,0.9722174406051636
1747257210.614412,1784,0.5346529483795166
1747257210.868531,1785,0.6479873061180115
1747257211.1171353,1786,0.8087207674980164
1747257211.3729644,1787,0.8979887962341309
1747257211.877064,1789,1.038095235824585
1747257212.1290264,1790,0.5078262090682983
1747257212.6242921,1792,2.7260398864746094
1747257213.1203296,1794,2.552166223526001
1747257213.6220756,1796,1.019837498664856
1747257213.8699183,1797,4.585416316986084
1747257214.6175709,1800,1.3709814548492432
1747257215.1243834,1802,0.8059502243995667
1747257215.3680584,1803,2.7612290382385254
1747257215.6196508,1804,25.574039459228516
1747257216.6063833,1808,12.295574188232422
1747257217.101775,1810,26.504179000854492
1747257218.1098673,1814,12.675187110900879
1747257218.6113946,1816,7.229366779327393
1747257219.121214,1818,23.73642349243164
1747257219.3731675,1819,79.01554870605469
1747257220.3710518,1823,5.961889266967773
1747257221.1290865,1826,0.45591971278190613
1747257221.3781626,1827,1.769803762435913
1747257221.8806705,1829,0.06284457445144653
1747257222.1305723,1830,0.9274117946624756
1747257222.6346965,1832,1.7688109874725342
1747257222.8907378,1833,0.7640273571014404
1747257223.1470861,1834,22.668609619140625
1747257223.6462727,1836,0.547635018825531
1747257223.8947513,1837,0.7991480827331543
1747257224.1414437,1838,1.973075270652771
1747257225.6394038,1844,3.061161518096924
1747257225.9022055,1845,1.5151349306106567
1747257226.1541526,1846,3.606358051300049
1747257226.4004643,1847,4.0477986335754395
1747257226.6470459,1848,0.8224486708641052
1747257227.398076,1851,0.4585539698600769
1747257227.8914852,1853,0.3628145158290863
1747257228.6341214,1856,0.8271566033363342
1747257229.629762,1860,0.5711988210678101
1747257230.6261654,1864,1.1862666606903076
1747257230.8740926,1865,0.42217057943344116
1747257231.121183,1866,1.3953231573104858
1747257231.3679557,1867,1.8449201583862305
1747257232.3619614,1871,1.329420566558838
1747257232.6083357,1872,0.9459306597709656
1747257232.8573174,1873,3.930101156234741
1747257233.1050475,1874,1.9642055034637451
1747257233.3510103,1875,2.466820001602173
1747257233.8530762,1877,1.8561333417892456
1747257234.3536003,1879,0.6297099590301514
1747257234.6062775,1880,1.220186471939087
1747257235.3542335,1883,10.470843315124512
1747257235.6037726,1884,9.544828414916992
1747257236.0989385,1886,3.3559954166412354
1747257236.5927243,1888,8.910796165466309
1747257237.0890424,1890,7.304471969604492
1747257237.3378441,1891,9.004776954650879
1747257238.3291857,1895,2.3028082847595215
1747257239.3227792,1899,11.654728889465332
1747257239.8203382,1901,0.7868742942810059
1747257240.0692146,1902,1.2021077871322632
1747257241.0607693,1906,9.62010383605957
1747257241.558055,1908,3.6229050159454346
1747257241.8072019,1909,4.800753593444824
1747257242.059012,1910,12.56057071685791
1747257242.8079207,1913,34.999237060546875
1747257243.5601563,1916,0.12188635766506195
1747257244.0593598,1918,19.711753845214844
1747257245.562837,1924,1.7078324556350708
1747257245.8115506,1925,279.64251708984375
1747257246.0573633,1926,0.26430967450141907
1747257246.5584967,1928,3.070594310760498
1747257246.807026,1929,-0.9313746690750122
1747257247.554729,1932,15.61957836151123
1747257248.3045087,1935,12.076990127563477
1747257248.5544105,1936,31.028364181518555
1747257249.3008885,1939,1.835749626159668
1747257249.5461926,1940,0.4711795747280121
1747257249.7909508,1941,2.676987886428833
1747257250.0361173,1942,1.5792280435562134
1747257250.7816546,1945,1.1504939794540405
1747257251.2832828,1947,1.3083704710006714
1747257252.046004,1950,1.1697993278503418
1747257252.2965338,1951,3.0261287689208984
1747257252.8035614,1953,1.2493215799331665
1747257253.548228,1956,1.086281657218933
1747257254.5404725,1960,2.0662899017333984
1747257254.7879348,1961,5.738931179046631
1747257255.035431,1962,2.4487078189849854
1747257255.2830331,1963,2.820411205291748
1747257255.5326412,1964,1.094927430152893
1747257256.0269868,1966,1.1509124040603638
1747257256.274111,1967,1.6124701499938965
1747257256.5270472,1968,1.676680088043213
1747257256.7769995,1969,1.4760037660598755
1747257258.2656767,1975,0.08612897992134094
1747257258.761489,1977,1.4457591772079468
1747257259.0063803,1978,1.9765536785125732
1747257259.2560987,1979,1.2879246473312378
1747257259.504057,1980,0.8604926466941833
1747257259.7523813,1981,0.2990932762622833
1747257260.0026758,1982,0.5668089389801025
1747257260.2526217,1983,0.05998614430427551
1747257260.7505224,1985,1.0307573080062866
1747257261.2507854,1987,1.27543044090271
1747257261.4997957,1988,2.203575611114502
1747257261.7470806,1989,-12.745506286621094
1747257262.2435021,1991,-2.0990543365478516
1747257262.489768,1992,1.6515443325042725
1747257262.736437,1993,1.2025924921035767
1747257263.231741,1995,0.9882825016975403
1747257264.218319,1999,4.500121116638184


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_59_173022-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256765.1967914,0,1.3601574897766113
1747256765.9839015,3,1.0678834915161133
1747256766.241454,4,1.0023783445358276
1747256767.7546198,10,1.0000001192092896
1747256768.0082114,11,1.1382801532745361
1747256768.7581835,14,1.0000635385513306
1747256769.008064,15,1.001487135887146
1747256769.7611551,18,1.000012755393982
1747256770.0148714,19,1.000754714012146
1747256770.2652104,20,1.0024586915969849
1747256770.7688224,22,1.0023162364959717
1747256771.0179904,23,1.0023455619812012
1747256771.7935972,26,1.005571961402893
1747256772.0470161,27,1.0014946460723877
1747256773.5249352,33,1.0021895170211792
1747256774.275318,36,1.0000087022781372
1747256774.525768,37,1.0000007152557373
1747256774.7721543,38,1.0000085830688477
1747256775.0236843,39,1.0090233087539673
1747256775.2717414,40,1.0000137090682983
1747256777.0073807,47,1.000164270401001
1747256777.2631521,48,1.000022292137146
1747256777.5122032,49,1.0000137090682983
1747256778.0062165,51,1.0342923402786255
1747256778.2566457,52,1.0000697374343872
1747256778.7496626,54,1.0000171661376953
1747256779.50745,57,1.0006657838821411
1747256780.2690363,60,1.0029581785202026
1747256780.5237188,61,1.0099989175796509
1747256780.768738,62,1.0000149011611938
1747256781.0124443,63,1.0012868642807007
1747256781.5041652,65,1.0000269412994385
1747256781.7470636,66,1.0009377002716064
1747256781.998518,67,1.0388412475585938
1747256782.2442682,68,1.0
1747256782.7323935,70,1.0000001192092896
1747256782.9780133,71,1.0207551717758179
1747256784.4825068,77,1.030932068824768
1747256785.0002985,79,1.144644021987915
1747256785.248956,80,1.0232912302017212
1747256785.75958,82,1.0000109672546387
1747256786.0049388,83,1.0748767852783203
1747256786.491307,85,1.0200647115707397
1747256787.4744048,89,1.14006769657135
1747256787.7194152,90,1.0
1747256788.9623895,95,1.0000169277191162
1747256789.9438863,99,1.0000064373016357
1747256790.1925466,100,1.090146541595459
1747256790.9387143,103,1.0057952404022217
1747256791.6838107,106,1.0068916082382202
1747256791.9377396,107,1.000038743019104
1747256792.4386475,109,1.0000007152557373
1747256793.6780932,114,1.0058125257492065
1747256794.189702,116,1.000007152557373
1747256795.430002,121,1.0107144117355347
1747256796.419676,125,1.0000799894332886
1747256796.6800714,126,1.0012705326080322
1747256797.1784692,128,1.0002000331878662
1747256797.6772146,130,1.001763939857483
1747256797.925961,131,1.00015389919281
1747256798.174399,132,1.0008985996246338
1747256799.1602762,136,1.0002530813217163
1747256799.4070706,137,1.0021381378173828
1747256800.9193017,143,1.0000218152999878
1747256801.1694677,144,1.0110797882080078
1747256801.6771011,146,1.0007137060165405
1747256801.9249341,147,1.0016727447509766
1747256802.6698203,150,1.0035717487335205
1747256804.4278998,157,1.0016142129898071
1747256804.9191632,159,1.0391837358474731
1747256805.165418,160,1.0000014305114746
1747256805.6612637,162,1.0004124641418457
1747256806.158532,164,1.0289901494979858
1747256806.6533647,166,1.0180977582931519
1747256807.6454558,170,1.9241411685943604
1747256807.8917491,171,1.0030333995819092
1747256808.1376235,172,1.2370332479476929
1747256808.9107828,175,1.0000022649765015
1747256809.1596553,176,1.202714204788208
1747256809.4074616,177,1.0
1747256809.6577735,178,1.4787548780441284
1747256810.1608965,180,1.0892987251281738
1747256810.411191,181,1.0071232318878174
1747256811.1716702,184,1.0114327669143677
1747256811.418894,185,1.0
1747256811.6640024,186,1.0213085412979126
1747256812.405016,189,1.0327589511871338
1747256812.654072,190,1.016605257987976
1747256812.9012468,191,1.0000581741333008
1747256813.1521287,192,1.0005557537078857
1747256813.9108536,195,1.0021631717681885
1747256814.9185913,199,1.6948167085647583
1747256815.1702037,200,1.0012143850326538
1747256815.662917,202,1.0061545372009277
1747256815.9090617,203,1.0
1747256816.1550465,204,1.0208204984664917
1747256816.4084938,205,1.9246606826782227
1747256816.9098167,207,1.0603539943695068
1747256817.4026127,209,1.1669504642486572
1747256817.903657,211,1.0008704662322998
1747256818.4043987,213,1.0475131273269653
1747256818.9145694,215,1.5200632810592651
1747256819.169416,216,1.0003069639205933
1747256819.6629488,218,1.0089473724365234
1747256819.9129505,219,1.0000568628311157
1747256820.161545,220,1.0000683069229126
1747256820.4124284,221,1.0069572925567627
1747256820.660494,222,1.3040021657943726
1747256821.154241,224,1.1689649820327759
1747256821.4029984,225,1.0000988245010376
1747256822.403862,229,1.0388177633285522
1747256823.9083517,235,1.0411370992660522
1747256824.4079576,237,1.0955828428268433
1747256824.6609392,238,1.003967046737671
1747256824.915297,239,1.0001752376556396
1747256825.4076877,241,1.3509812355041504
1747256825.6546896,242,1.0000001192092896
1747256826.153313,244,1.0000331401824951
1747256826.4019156,245,1.0005617141723633
1747256826.650676,246,1.000231385231018
1747256826.900579,247,1.034830927848816
1747256828.1661305,252,1.3113856315612793
1747256828.4197166,253,1.0271328687667847
1747256828.6738217,254,1.0000094175338745
1747256829.4144847,257,1.000090479850769
1747256829.6589074,258,1.0026100873947144
1747256829.9018564,259,1.000217318534851
1747256830.1488798,260,1.0421984195709229
1747256830.6503394,262,1.0499283075332642
1747256832.6510203,270,1.0096278190612793
1747256832.8996787,271,1.014271855354309
1747256833.6425788,274,1.002495288848877
1747256833.891143,275,1.0001558065414429
1747256834.149051,276,1.000023603439331
1747256834.6469023,278,1.0486910343170166
1747256835.1406176,280,1.0019527673721313
1747256835.6384466,282,1.0073033571243286
1747256835.887538,283,1.0105761289596558
1747256836.3834765,285,1.0142674446105957
1747256836.8889172,287,2.0374481678009033
1747256837.1387315,288,1.0002812147140503
1747256837.6339335,290,1.0467052459716797
1747256838.870414,295,1.0410711765289307
1747256839.11627,296,1.0000007152557373
1747256839.3621044,297,1.1391807794570923
1747256839.6074636,298,1.0049430131912231
1747256841.0995374,304,1.0055204629898071
1747256841.5924592,306,1.0001072883605957
1747256842.0883281,308,1.0001729726791382
1747256842.3364635,309,1.4362149238586426
1747256843.0901976,312,1.000046730041504
1747256843.337912,313,1.1917061805725098
1747256844.0799417,316,1.5734682083129883
1747256844.575728,318,1.0023987293243408
1747256844.8348618,319,1.0000046491622925
1747256845.6158936,322,1.0011463165283203
1747256846.117244,324,1.9291313886642456
1747256847.3674378,329,1.000016689300537
1747256847.6204474,330,1.0920144319534302
1747256847.8726096,331,1.0000463724136353
1747256848.1275296,332,1.1825088262557983
1747256849.3880422,337,1.0000641345977783
1747256849.6470172,338,1.0275899171829224
1747256850.1533425,340,1.0000165700912476
1747256850.9033778,343,1.1440757513046265
1747256851.151136,344,1.0297569036483765
1747256851.4006884,345,1.5894359350204468
1747256851.648124,346,1.3124223947525024
1747256852.1427026,348,1.0320063829421997
1747256852.6329827,350,1.0004433393478394
1747256853.1345782,352,1.479482650756836
1747256853.3908727,353,1.0002955198287964
1747256853.642511,354,1.2920416593551636
1747256854.6545808,358,1.2369937896728516
1747256855.1569324,360,1.0135340690612793
1747256855.6545196,362,1.8142638206481934
1747256855.9037185,363,1.0003879070281982
1747256856.1543615,364,1.051682472229004
1747256856.4036782,365,1.0000005960464478
1747256856.6509092,366,1.0610896348953247
1747256856.8988385,367,1.0424038171768188
1747256857.146985,368,1.0002022981643677
1747256858.6320012,374,1.0051496028900146
1747256859.3810487,377,1.0108258724212646
1747256859.6303725,378,1.0012166500091553
1747256861.3689334,385,1.0010228157043457
1747256861.622159,386,1.0000865459442139
1747256862.6306367,390,1.012016773223877
1747256862.8786082,391,1.0005767345428467
1747256863.126528,392,1.0001142024993896
1747256863.378455,393,1.0034725666046143
1747256863.6329713,394,1.0000649690628052
1747256863.8803906,395,1.0181514024734497
1747256864.1296067,396,1.0167510509490967
1747256864.377701,397,1.0011467933654785
1747256864.6245668,398,1.0065644979476929
1747256864.8706942,399,1.0003126859664917
1747256865.3635645,401,1.0722496509552002
1747256865.6094034,402,1.4435484409332275
1747256866.104447,404,1.0049452781677246
1747256867.0921676,408,1.1863707304000854
1747256867.342469,409,1.0000659227371216
1747256868.084352,412,1.0001156330108643
1747256868.331577,413,1.201900839805603
1747256868.583136,414,1.0013175010681152
1747256868.8358455,415,1.000439167022705
1747256869.5953393,418,1.0055415630340576
1747256870.355892,421,1.1694676876068115
1747256870.6044357,422,1.0000078678131104
1747256871.3489408,425,1.0
1747256871.600506,426,1.000057339668274
1747256872.595103,430,1.0000059604644775
1747256872.849019,431,1.029561161994934
1747256873.591619,434,1.0003451108932495
1747256873.8406382,435,1.0110626220703125
1747256874.0990894,436,1.1743824481964111
1747256874.353949,437,1.0001966953277588
1747256874.6073925,438,1.0069389343261719
1747256874.8631964,439,1.1728023290634155
1747256875.1212997,440,1.0042567253112793
1747256875.366226,441,1.0001182556152344
1747256875.860307,443,1.0
1747256876.106223,444,1.100358486175537
1747256876.3553143,445,1.6709678173065186
1747256876.6057293,446,1.040919303894043
1747256877.6010005,450,1.0004855394363403
1747256877.8499959,451,1.775193691253662
1747256878.0989323,452,1.0008190870285034
1747256878.3457928,453,1.0
1747256878.6008062,454,1.0040379762649536
1747256879.0996807,456,1.031802773475647
1747256879.604164,458,1.121937870979309
1747256880.1099064,460,1.1358768939971924
1747256880.3648388,461,1.2171850204467773
1747256881.1179435,464,1.000133991241455
1747256881.369912,465,1.8167933225631714
1747256881.6188388,466,1.000000238418579
1747256882.1165187,468,1.3889509439468384
1747256882.614521,470,1.9645837545394897
1747256883.6156087,474,1.162235140800476
1747256883.8630772,475,1.4486221075057983
1747256884.6075172,478,1.0900745391845703
1747256884.856222,479,1.000001311302185
1747256885.1051288,480,3.8042051792144775
1747256885.352095,481,1.3719526529312134
1747256885.5989344,482,1.0029467344284058
1747256885.8459766,483,1.0008752346038818
1747256886.0925033,484,1.0000355243682861
1747256886.5870616,486,1.001427412033081
1747256886.8342524,487,1.004709005355835
1747256887.0812259,488,1.2113170623779297
1747256887.3274062,489,1.0000009536743164
1747256887.827197,491,1.1921582221984863
1747256888.6226373,494,1.324596881866455
1747256889.6444814,498,1.8324902057647705
1747256890.3963137,501,1.003483533859253
1747256890.6441972,502,1.2055941820144653
1747256890.894303,503,1.0033456087112427
1747256891.6518254,506,1.348628044128418
1747256892.1488242,508,1.0642011165618896
1747256892.398077,509,1.027259111404419
1747256892.6479926,510,1.0001153945922852
1747256892.8948953,511,1.0087883472442627
1747256893.1428406,512,1.0000001192092896
1747256893.392723,513,1.4866734743118286
1747256893.6398847,514,1.0000016689300537
1747256894.3972025,517,1.267967700958252
1747256894.6435273,518,1.1745686531066895
1747256894.8906088,519,1.3123831748962402
1747256895.136645,520,1.5187431573867798
1747256895.8878093,523,1.001581072807312
1747256897.630186,530,1.000868320465088
1747256898.4042256,533,1.0140095949172974
1747256898.659481,534,1.0015032291412354
1747256899.16209,536,1.0322338342666626
1747256899.4205794,537,1.0060539245605469
1747256899.6680152,538,1.982590913772583
1747256899.9239678,539,1.2986263036727905
1747256900.181452,540,1.2780907154083252
1747256900.7083926,542,1.0039347410202026
1747256900.9627972,543,1.000035047531128
1747256901.2217412,544,1.8076356649398804
1747256901.7262852,546,1.0074176788330078
1747256901.9814997,547,1.0430338382720947
1747256902.7535632,550,1.0172755718231201
1747256903.2616036,552,1.0000112056732178
1747256903.773033,554,1.0000250339508057
1747256904.0311475,555,1.3888527154922485
1747256904.2862375,556,1.0009726285934448
1747256905.7948067,562,1.0031198263168335
1747256906.0486465,563,1.0807547569274902
1747256906.2979887,564,1.005253553390503
1747256907.2949164,568,1.0
1747256908.037986,571,1.1028417348861694
1747256908.535057,573,1.0694606304168701
1747256909.27858,576,1.792423129081726
1747256910.2635095,580,1.146252155303955
1747256911.280391,584,1.0644570589065552
1747256911.5439835,585,0.9999998807907104
1747256911.8031976,586,2.1004726886749268
1747256912.3170636,588,1.2898842096328735
1747256912.8205893,590,1.058666706085205
1747256913.0708723,591,1.0952751636505127
1747256913.320259,592,1.2566609382629395
1747256913.8209202,594,1.0009500980377197
1747256914.322751,596,1.0039656162261963
1747256914.575968,597,1.180516242980957
1747256914.8259792,598,1.0860027074813843
1747256915.0754514,599,1.0287272930145264
1747256915.5761313,601,2.360778331756592
1747256915.8297331,602,1.1918522119522095
1747256916.0779123,603,1.30751371383667
1747256916.5779932,605,1.0933260917663574
1747256917.3356283,608,1.0595546960830688
1747256917.8358493,610,1.0057344436645508
1747256918.5826404,613,1.0004596710205078
1747256918.8310988,614,1.0000239610671997
1747256919.3270006,616,1.000023603439331
1747256919.8198497,618,1.1021815538406372
1747256920.3107,620,1.4088375568389893
1747256920.7992356,622,1.0045297145843506
1747256921.0491402,623,1.110581636428833
1747256921.7841883,626,1.0056456327438354
1747256922.275201,628,1.6376208066940308
1747256922.522365,629,2.7347192764282227
1747256923.5113811,633,1.0548293590545654
1747256924.0061543,635,1.0149894952774048
1747256924.4980457,637,1.000000238418579
1747256925.246224,640,1.0055187940597534
1747256925.4962337,641,1.1108859777450562
1747256925.7488549,642,1.0004264116287231
1747256925.9963984,643,1.000229001045227
1747256926.2446246,644,1.168546438217163
1747256926.5013323,645,1.1599403619766235
1747256927.4960027,649,1.0654457807540894
1747256928.0004706,651,1.0597835779190063
1747256928.248619,652,1.0235739946365356
1747256928.4973097,653,1.000017762184143
1747256928.7463953,654,1.0008529424667358
1747256928.9975948,655,1.03065824508667
1747256929.7527518,658,1.0009163618087769
1747256930.0035565,659,1.0620321035385132
1747256930.2513838,660,1.0924780368804932
1747256931.984549,667,1.071959376335144
1747256932.7312906,670,2.272987127304077
1747256933.9810333,675,1.0000911951065063
1747256934.2353735,676,1.0017613172531128
1747256934.4883354,677,1.0000001192092896
1747256935.2538612,680,1.0000200271606445
1747256935.754083,682,1.0016815662384033
1747256936.004909,683,1.0007771253585815
1747256936.2521648,684,1.0006471872329712
1747256937.0050094,687,1.0355262756347656
1747256938.255187,692,1.5873873233795166
1747256938.7593303,694,1.0051088333129883
1747256939.021799,695,1.0790497064590454
1747256939.2829258,696,1.0897648334503174
1747256939.5381103,697,1.0030382871627808
1747256940.0348117,699,1.0000704526901245
1747256940.7866087,702,1.1393722295761108
1747256941.038907,703,1.0029667615890503
1747256941.5386138,705,1.134967565536499
1747256942.5516121,709,1.0096808671951294
1747256942.8071105,710,1.0446687936782837
1747256943.3142965,712,1.0000019073486328
1747256944.0628703,715,1.0007705688476562
1747256944.5518312,717,1.0637632608413696
1747256945.0470977,719,1.2150486707687378
1747256945.2897265,720,1.0099449157714844
1747256945.53224,721,1.0000125169754028
1747256946.0162942,723,1.0544452667236328
1747256946.5041227,725,1.0002089738845825
1747256946.7453854,726,1.000005841255188
1747256946.991886,727,1.0852726697921753
1747256947.2422268,728,1.116346001625061
1747256947.4898334,729,1.0000007152557373
1747256947.985926,731,1.0002001523971558
1747256948.2335305,732,1.0058952569961548
1747256948.481159,733,1.0205950736999512
1747256949.741395,738,1.002732276916504
1747256949.9948738,739,1.000000238418579
1747256950.246668,740,1.0856821537017822
1747256950.7431607,742,1.0003031492233276
1747256950.9995625,743,1.0061769485473633
1747256951.2475834,744,1.0001784563064575
1747256951.495243,745,1.020668387413025
1747256953.2504194,752,1.0005896091461182
1747256953.998629,755,1.0000009536743164
1747256954.2430954,756,1.0000253915786743
1747256954.7308395,758,1.0059033632278442
1747256955.9534342,763,1.0009702444076538
1747256956.1976893,764,1.0014461278915405
1747256956.4408717,765,1.0005608797073364
1747256957.1764073,768,1.0024210214614868
1747256957.5041413,769,1.0016162395477295
1747256958.2347755,772,1.003262996673584
1747256958.4775424,773,1.0011820793151855
1747256958.9687023,775,1.0016099214553833
1747256959.2122698,776,1.0082752704620361
1747256959.70264,778,1.0063389539718628
1747256959.955228,779,1.0110191106796265
1747256960.2014134,780,1.010895848274231
1747256960.4497666,781,1.0408484935760498
1747256960.6986227,782,1.0126597881317139
1747256962.1791673,788,1.0595632791519165
1747256962.4298153,789,1.0002548694610596
1747256962.9280028,791,1.0120837688446045
1747256963.4195979,793,1.026581048965454
1747256963.913491,795,1.052417278289795
1747256964.167501,796,1.025603175163269
1747256964.9089525,799,1.6442620754241943
1747256965.160032,800,2.524782419204712
1747256966.1613364,804,1.000005841255188
1747256966.414629,805,1.0000226497650146
1747256966.6628609,806,1.0001417398452759
1747256966.912381,807,1.0001212358474731
1747256967.6556342,810,1.0003107786178589
1747256968.3997104,813,1.0020242929458618
1747256969.6388342,818,1.001407504081726
1747256969.8892527,819,1.0071159601211548
1747256970.386115,821,1.0028923749923706
1747256970.6350174,822,1.007331371307373
1747256970.8824198,823,1.1106597185134888
1747256971.3774347,825,1.0155364274978638
1747256971.6229813,826,1.0000007152557373
1747256971.8684828,827,1.011034607887268
1747256972.1193242,828,1.0199323892593384
1747256973.1083066,832,1.276778221130371
1747256973.3547113,833,1.0000020265579224
1747256973.852876,835,1.0056946277618408
1747256974.108019,836,1.0000004768371582
1747256974.3572097,837,3.1212191581726074
1747256974.8639224,839,1.0000882148742676
1747256975.1207402,840,1.0348795652389526
1747256975.8795018,843,1.0694499015808105
1747256976.396804,845,1.0190842151641846
1747256977.6411726,850,2.439554214477539
1747256977.8873165,851,1.490002155303955
1747256978.6269908,854,1.1336582899093628
1747256979.3713424,857,1.022672414779663
1747256980.1128254,860,1.9007617235183716
1747256980.6081004,862,1.7639672756195068
1747256981.3582306,865,1.000002145767212
1747256981.6057394,866,1.0000250339508057
1747256982.611407,870,1.0000039339065552
1747256982.8609564,871,1.0000194311141968
1747256985.3910625,881,1.0198267698287964
1747256985.8892202,883,1.0118827819824219
1747256986.1351492,884,1.1003416776657104
1747256986.3831017,885,1.1369342803955078
1747256986.6312907,886,1.0000150203704834
1747256987.1265597,888,1.078376054763794
1747256987.6252475,890,1.0004448890686035
1747256988.1277318,892,1.039299726486206
1747256988.8687322,895,1.0001013278961182
1747256989.3618925,897,1.0063080787658691
1747256989.6082473,898,1.0000087022781372
1747256990.3501413,901,1.7349975109100342
1747256990.598398,902,1.5720279216766357
1747256991.0918946,904,1.0032304525375366
1747256991.5845056,906,1.0037235021591187
1747256991.8302429,907,1.0245635509490967
1747256992.0764713,908,1.056746006011963
1747256992.5719347,910,1.0146827697753906
1747256992.8193047,911,1.015786051750183
1747256993.5699487,914,1.1695239543914795
1747256994.5822291,918,1.207926630973816
1747256994.8312912,919,1.0008080005645752
1747256995.327264,921,1.0326213836669922
1747256995.8236904,923,1.9661438465118408
1747256996.8078647,927,1.001006841659546
1747256997.0566132,928,1.0061098337173462
1747256997.3031137,929,1.2717167139053345
1747256997.5491192,930,1.0004488229751587
1747256997.7950964,931,1.0003929138183594
1747256998.0417733,932,1.651403546333313
1747256998.2962565,933,1.087321162223816
1747256998.7909927,935,1.5950605869293213
1747256999.7798028,939,1.3158460855484009
1747257000.2725542,941,1.8683465719223022
1747257000.5177438,942,1.680220365524292
1747257001.267525,945,1.0023972988128662
1747257002.2655923,949,1.007834553718567
1747257003.008532,952,1.0
1747257003.5031185,954,1.9333423376083374
1747257003.7508285,955,1.5210113525390625
1747257003.9984512,956,1.005672574043274
1747257004.9986155,960,1.000073790550232
1747257005.496866,962,1.0000046491622925
1747257005.7450633,963,1.0002493858337402
1747257005.9934618,964,1.0000011920928955
1747257006.239274,965,1.0001702308654785
1747257006.7369618,967,1.0000040531158447
1747257006.9854,968,1.0004268884658813
1747257007.7283194,971,1.000002384185791
1747257008.9741125,976,1.1261769533157349
1747257009.4796605,978,1.001495361328125
1747257009.7304258,979,1.0000001192092896
1747257010.2308364,981,1.3275446891784668
1747257010.4806297,982,1.0
1747257011.4903476,986,1.0000306367874146
1747257011.9824033,988,1.000056505203247
1747257012.2322192,989,1.0000652074813843
1747257012.4771407,990,1.0001453161239624
1747257012.985898,992,1.0012534856796265
1747257013.5124388,994,1.0001027584075928
1747257013.7713902,995,1.0001293420791626
1747257014.0324516,996,1.0057470798492432
1747257014.5467052,998,1.0001986026763916
1747257014.8029392,999,1.0004774332046509
1747257015.313356,1001,1.0040987730026245
1747257015.5736406,1002,1.0007233619689941
1747257015.8340106,1003,1.0029942989349365
1747257016.0870647,1004,1.0007981061935425
1747257016.339583,1005,1.000737190246582
1747257016.599663,1006,1.0043857097625732
1747257017.8605874,1011,1.0039206743240356
1747257018.3619173,1013,1.0105104446411133
1747257018.8646622,1015,1.0000263452529907
1747257019.1134584,1016,1.0000184774398804
1747257019.363901,1017,1.0000282526016235
1747257020.607612,1022,1.000002145767212
1747257021.5911222,1026,1.0000004768371582
1747257022.0807352,1028,1.0000609159469604
1747257022.326768,1029,1.000000238418579
1747257023.8091447,1035,1.0000015497207642
1747257024.0575542,1036,1.0000114440917969
1747257024.3073382,1037,1.0000091791152954
1747257024.554372,1038,1.0000025033950806
1747257024.8011088,1039,1.0019359588623047
1747257025.795097,1043,1.000109314918518
1747257026.3004534,1045,1.000209093093872
1747257026.5482962,1046,1.0000253915786743
1747257028.0344949,1052,1.0003314018249512
1747257028.2836924,1053,1.0001717805862427
1747257029.019521,1056,1.001598596572876
1747257029.5077298,1058,1.0039187669754028
1747257029.7559683,1059,1.0014657974243164
1747257030.0007477,1060,1.0020086765289307
1747257030.4877913,1062,1.0031614303588867
1747257031.2142189,1065,1.0116671323776245
1747257031.4569879,1066,1.0371955633163452
1747257031.698573,1067,1.0100175142288208
1747257032.1836746,1069,1.0217045545578003
1747257032.425302,1070,1.0201060771942139
1747257032.6723845,1071,1.0136635303497314
1747257032.9165742,1072,1.0116256475448608
1747257033.1632762,1073,1.0374691486358643
1747257033.4062448,1074,1.052239179611206
1747257034.1383874,1077,1.0493125915527344
1747257034.3873036,1078,1.0827072858810425
1747257034.8807738,1080,1.99813711643219
1747257035.1252847,1081,1.0000014305114746
1747257035.3698459,1082,1.001630425453186
1747257036.10959,1085,1.0009173154830933
1747257036.3543215,1086,1.0063308477401733
1747257036.5994737,1087,1.0103684663772583
1747257037.5863945,1091,1.0041325092315674
1747257037.8343933,1092,1.0089083909988403
1747257038.081745,1093,1.0282844305038452
1747257039.3383534,1098,1.0759578943252563
1747257039.845934,1100,1.280356526374817
1747257040.3402383,1102,1.165529727935791
1747257040.5868332,1103,1.6535192728042603
1747257040.8340251,1104,1.5910688638687134
1747257041.582479,1107,1.4121732711791992
1747257041.8297966,1108,1.1328706741333008
1747257042.0764382,1109,1.204938530921936
1747257042.3253417,1110,1.0678343772888184
1747257042.5752418,1111,1.076404094696045
1747257042.8219695,1112,1.1468149423599243
1747257043.076251,1113,1.192002296447754
1747257043.3296018,1114,1.1158156394958496
1747257043.8523145,1116,1.125228762626648
1747257044.6215432,1119,1.0780532360076904
1747257045.1535206,1121,1.1221412420272827
1747257045.4081779,1122,1.4422961473464966
1747257046.169663,1125,1.1612101793289185
1747257046.4214966,1126,1.160869836807251
1747257046.9256055,1128,1.2149587869644165
1747257047.1715553,1129,1.1643035411834717
1747257047.4185336,1130,1.180877923965454
1747257047.6703277,1131,1.07450270652771
1747257047.9205685,1132,1.184973120689392
1747257048.4123795,1134,1.2763994932174683
1747257048.6631665,1135,1.2340039014816284
1747257048.9159544,1136,1.3428771495819092
1747257049.6616318,1139,1.187350869178772
1747257050.411866,1142,1.5979405641555786
1747257051.16037,1145,1.2425258159637451
1747257051.4141576,1146,1.5346684455871582
1747257051.924064,1148,1.4044092893600464
1747257052.1836019,1149,1.700477957725525
1747257052.442939,1150,1.4516974687576294
1747257052.7040367,1151,1.2545181512832642
1747257052.9545894,1152,2.2670321464538574
1747257053.204057,1153,1.0232446193695068
1747257053.7041168,1155,1.2044963836669922
1747257054.9677308,1160,1.00194251537323
1747257055.4717908,1162,1.0074177980422974
1747257055.9643862,1164,1.608168125152588
1747257056.4536386,1166,1.0005176067352295
1747257056.7005594,1167,1.0003348588943481
1747257058.1657023,1173,1.2716702222824097
1747257058.4097886,1174,1.8475369215011597
1747257058.896656,1176,2.0353453159332275
1747257059.144387,1177,1.243514060974121
1747257059.3928428,1178,1.1088827848434448
1747257060.3896186,1182,1.3977656364440918
1747257060.8832304,1184,2.0030510425567627
1747257061.3718333,1186,1.1828399896621704
1747257061.8594892,1188,1.2861441373825073
1747257062.103199,1189,1.2000023126602173
1747257062.352785,1190,1.950384259223938
1747257063.096651,1193,1.232795238494873
1747257063.3433998,1194,1.2176071405410767
1747257063.5926356,1195,1.375792384147644
1747257064.0868564,1197,1.274223804473877
1747257064.3386252,1198,1.18727707862854
1747257065.08372,1201,1.5410367250442505
1747257065.3310452,1202,1.7282291650772095
1747257066.0651624,1205,1.0108206272125244
1747257066.3085935,1206,1.0229359865188599
1747257066.5523198,1207,1.0158833265304565
1747257067.0378125,1209,1.0247098207473755
1747257068.0055313,1213,1.4313942193984985
1747257068.248748,1214,1.1293370723724365
1747257068.4964972,1215,1.086706280708313
1747257068.9939885,1217,1.0623960494995117
1747257069.2439225,1218,1.0406467914581299
1747257070.5099528,1223,1.9437646865844727
1747257071.0241382,1225,1.510597825050354
1747257071.7963023,1228,1.3170498609542847
1747257072.0479832,1229,1.999796748161316
1747257072.8077612,1232,1.9742271900177002
1747257073.0570226,1233,1.997817873954773
1747257074.3037064,1238,1.3891983032226562
1747257074.8014483,1240,1.4445995092391968
1747257075.0567389,1241,1.6473784446716309
1747257075.3060257,1242,1.4269431829452515
1747257075.5532694,1243,1.9653795957565308
1747257075.8059208,1244,1.9586127996444702
1747257076.0597148,1245,1.1124894618988037
1747257076.3120296,1246,1.3868670463562012
1747257077.077116,1249,1.655242681503296
1747257077.3306022,1250,1.7753043174743652
1747257077.5837452,1251,1.4078811407089233
1747257077.8335855,1252,1.6871501207351685
1747257078.3377054,1254,2.019139528274536
1747257078.8421001,1256,2.113332748413086
1747257079.0920699,1257,1.8915815353393555
1747257079.8376353,1260,2.0683486461639404
1747257080.0869815,1261,1.8041937351226807
1747257080.845484,1264,3.1495296955108643
1747257081.608361,1267,1.6194590330123901
1747257082.6148868,1271,1.7426650524139404
1747257083.8747356,1276,1.5557295083999634
1747257084.124046,1277,1.1469130516052246
1747257084.3722863,1278,1.201021432876587
1747257085.3630419,1282,1.0000001192092896
1747257086.1120088,1285,1.0000005960464478
1747257087.3688965,1290,1.0000004768371582
1747257088.116504,1293,1.000000238418579
1747257088.905748,1296,1.000000238418579
1747257089.4137447,1298,1.0000001192092896
1747257089.66846,1299,1.0000003576278687
1747257090.425707,1302,1.0000003576278687
1747257091.4432397,1306,1.0000005960464478
1747257092.4445615,1310,1.0000007152557373
1747257093.4330432,1314,1.0000003576278687
1747257093.6782908,1315,1.0000004768371582
1747257094.9260147,1320,1.0000029802322388
1747257095.4376717,1322,1.0000019073486328
1747257095.6920996,1323,1.0000035762786865
1747257096.19419,1325,1.0000081062316895
1747257096.4405715,1326,1.0000218152999878
1747257096.9366403,1328,1.000001311302185
1747257098.6602354,1335,1.000002145767212
1747257100.8986428,1344,1.001041054725647
1747257101.1443336,1345,1.0037301778793335
1747257101.6368792,1347,1.0925740003585815
1747257101.8848195,1348,2.0925769805908203
1747257102.6355023,1351,1.000362753868103
1747257102.8875215,1352,1.0007038116455078
1747257103.3877923,1354,1.0010181665420532
1747257104.3814316,1358,1.0606566667556763
1747257104.8777068,1360,1.0052947998046875
1747257105.8920739,1364,1.9126992225646973
1747257106.14798,1365,1.1311439275741577
1747257106.3969402,1366,1.0040756464004517
1747257106.6443772,1367,1.2930859327316284
1747257106.8911815,1368,1.0494667291641235
1747257107.8801692,1372,1.296128273010254
1747257108.126282,1373,1.5154106616973877
1747257108.6212842,1375,1.1009916067123413
1747257108.8691552,1376,1.7844847440719604
1747257109.8577216,1380,1.4230597019195557
1747257111.0966115,1385,1.3221216201782227
1747257111.3427255,1386,1.3794766664505005
1747257112.3269901,1390,1.8959813117980957
1747257113.0608592,1393,2.3302879333496094
1747257113.7932515,1396,2.3319990634918213
1747257114.038141,1397,2.1076557636260986
1747257114.5329514,1399,1.7547667026519775
1747257114.7836235,1400,2.088977336883545
1747257115.531893,1403,1.9736233949661255
1747257116.0419352,1405,1.5309852361679077
1747257118.0802343,1413,1.6667249202728271
1747257118.82836,1416,1.7173075675964355
1747257119.07661,1417,2.5858511924743652
1747257119.5777204,1419,2.243321180343628
1747257120.0761049,1421,2.0451526641845703
1747257120.318698,1422,2.520911455154419
1747257122.539212,1431,1.7127947807312012
1747257122.787315,1432,2.3507080078125
1747257123.7810547,1436,3.0648300647735596
1747257124.28268,1438,2.677417039871216
1747257124.5342727,1439,2.2156527042388916
1747257124.7864642,1440,3.166290521621704
1747257125.0360653,1441,2.1582493782043457
1747257125.8048725,1444,1.791014313697815
1747257126.3038063,1446,2.241572618484497
1747257126.5475013,1447,1.898579716682434
1747257126.7915668,1448,1.332277536392212
1747257127.0362873,1449,1.0496817827224731
1747257127.279792,1450,1.2842944860458374
1747257127.521651,1451,1.239619255065918
1747257127.7673593,1452,2.000049352645874
1747257128.2569766,1454,1.954643726348877
1747257128.503529,1455,1.997012972831726
1747257128.7481945,1456,1.6115553379058838
1747257128.9925926,1457,2.1689178943634033
1747257129.2404423,1458,1.3960472345352173
1747257129.4847167,1459,2.4109675884246826
1747257129.7324176,1460,2.052231550216675
1747257129.9808881,1461,2.2869014739990234
1747257130.4798448,1463,2.149961233139038
1747257132.3055456,1470,2.5061798095703125
1747257133.0411427,1473,2.212317705154419
1747257133.284922,1474,1.6409519910812378
1747257133.772604,1476,1.6324338912963867
1747257134.015625,1477,1.7985644340515137
1747257134.9937627,1481,1.5122976303100586
1747257135.2471106,1482,2.1149449348449707
1747257135.4967933,1483,1.8277453184127808
1747257136.5168476,1487,2.232625961303711
1747257136.7705944,1488,1.9320805072784424
1747257137.022086,1489,2.224717855453491
1747257137.2710068,1490,1.4649438858032227
1747257137.5248406,1491,2.1722917556762695
1747257138.026373,1493,1.4656974077224731
1747257138.2825685,1494,1.3895536661148071
1747257139.3103654,1498,1.9289991855621338
1747257139.568237,1499,1.3268380165100098
1747257139.8237681,1500,2.089000701904297
1747257140.324025,1502,1.1250113248825073
1747257141.0763133,1505,2.130727767944336
1747257142.0634356,1509,1.6864992380142212
1747257142.3115873,1510,3.102186679840088
1747257142.5647595,1511,2.1428093910217285
1747257143.0610504,1513,2.125239610671997
1747257143.5551827,1515,1.9781771898269653
1747257143.801177,1516,1.8377368450164795
1747257145.5317202,1523,1.1613430976867676
1747257146.2795377,1526,1.570799469947815
1747257146.7675712,1528,1.9609419107437134
1747257148.238738,1534,1.8624215126037598
1747257148.97825,1537,2.0042572021484375
1747257149.2237887,1538,1.0022169351577759
1747257149.9645884,1541,1.422914743423462
1747257150.9567533,1545,2.334416151046753
1747257151.4528794,1547,2.4117486476898193
1747257151.7164207,1548,1.9037309885025024
1747257152.4648325,1551,2.121218681335449
1747257152.7120187,1552,2.0452523231506348
1747257152.9603722,1553,1.7896474599838257
1747257153.4538565,1555,1.6044987440109253
1747257153.947542,1557,1.4690207242965698
1747257155.1935506,1562,1.3049153089523315
1747257155.6872783,1564,1.9461376667022705
1747257155.9354076,1565,1.959383487701416
1747257156.1789296,1566,1.6773760318756104
1747257156.663622,1568,1.6623294353485107
1747257157.1597745,1570,1.0472592115402222
1747257157.408172,1571,1.1638463735580444
1747257157.6583776,1572,1.202480673789978
1747257157.914206,1573,1.1465387344360352
1747257158.6581545,1576,1.152529001235962
1747257159.1474788,1578,1.121201515197754
1747257159.391982,1579,1.190010666847229
1747257159.6380491,1580,1.401561975479126
1747257159.8866148,1581,1.180896282196045
1747257160.1305242,1582,1.227819561958313
1747257160.866019,1585,1.190162181854248
1747257162.105437,1590,1.0676462650299072
1747257163.348718,1595,1.0790324211120605
1747257163.595263,1596,1.1676077842712402
1747257163.8428137,1597,1.3349255323410034
1747257164.8308222,1601,1.3151469230651855
1747257165.0777564,1602,1.074720025062561
1747257165.331126,1603,1.3203058242797852
1747257167.0796838,1610,1.040492296218872
1747257167.3307877,1611,1.1383006572723389
1747257167.8290544,1613,1.1826679706573486
1747257168.0768428,1614,1.2587432861328125
1747257168.574768,1616,1.272405982017517
1747257169.5725198,1620,1.2197527885437012
1747257170.0686948,1622,1.0926555395126343
1747257170.5674593,1624,1.1133208274841309
1747257171.0629873,1626,1.2127074003219604
1747257171.3114982,1627,1.3436576128005981
1747257172.3085139,1631,1.0508724451065063
1747257173.319917,1635,1.3170497417449951
1747257173.5718455,1636,1.0872492790222168
1747257173.823907,1637,1.5167291164398193
1747257174.0721343,1638,1.468724250793457
1747257174.5663664,1640,1.3751832246780396
1747257174.8150833,1641,1.1115944385528564
1747257176.052143,1646,1.7335222959518433
1747257176.2982397,1647,1.4693102836608887
1747257176.7933168,1649,1.8640271425247192
1747257177.2898097,1651,2.3212673664093018
1747257177.5433452,1652,1.9071309566497803
1747257177.7927778,1653,1.957651972770691
1747257178.0421317,1654,1.6967217922210693
1747257178.53619,1656,1.5013381242752075
1747257179.0302532,1658,1.395919680595398
1747257180.0422223,1662,2.09967303276062
1747257180.557062,1664,1.2480413913726807
1747257181.0589683,1666,1.4453761577606201
1747257181.8187695,1669,1.899566650390625
1747257182.074685,1670,1.1791824102401733
1747257183.0869527,1674,2.0315098762512207
1747257183.8373992,1677,3.0242624282836914
1747257184.342541,1679,2.05511212348938
1747257184.5916526,1680,1.4928935766220093
1747257184.8452246,1681,1.0119364261627197
1747257185.0945272,1682,1.8613591194152832
1747257185.8487525,1685,2.072922706604004
1747257186.0952802,1686,2.0217881202697754
1747257186.3504174,1687,2.462494373321533
1747257186.598929,1688,2.0669944286346436
1747257186.851582,1689,1.0881106853485107
1747257187.0981643,1690,1.679918885231018
1747257187.8542106,1693,1.9109019041061401
1747257188.108362,1694,2.498114585876465
1747257188.3592546,1695,1.4682669639587402
1747257188.866719,1697,1.2856202125549316
1747257189.1137185,1698,1.7166616916656494
1747257189.3692095,1699,1.9445539712905884
1747257189.620268,1700,1.0368043184280396
1747257190.1261535,1702,1.0038889646530151
1747257190.629847,1704,1.0022108554840088
1747257191.3852751,1707,1.4792819023132324
1747257191.8882263,1709,1.148386836051941
1747257192.1365914,1710,2.1330270767211914
1747257192.3847814,1711,1.9997562170028687
1747257192.6324937,1712,2.310642719268799
1747257194.1167874,1718,2.049184799194336
1747257194.3625324,1719,2.1390364170074463
1747257195.103196,1722,2.502387046813965
1747257195.3534636,1723,2.406083345413208
1747257195.6030223,1724,2.410334348678589
1747257195.8528173,1725,1.7803466320037842
1747257197.1391835,1730,2.175388813018799
1747257199.1844797,1738,2.1555135250091553
1747257199.4320593,1739,1.4090949296951294
1747257199.6788495,1740,2.3430397510528564
1747257200.426237,1743,1.3478171825408936
1747257200.9191709,1745,1.6173930168151855
1747257201.657829,1748,3.049189805984497
1747257201.9034774,1749,3.3551337718963623
1747257202.1504297,1750,2.839693546295166
1747257202.397515,1751,3.3354485034942627
1747257202.8908262,1753,1.9969661235809326
1747257203.1350172,1754,2.316969871520996
1747257203.8733034,1757,2.3946750164031982
1747257205.11495,1762,2.986294984817505
1747257205.370677,1763,2.746005058288574
1747257205.8765814,1765,3.045315980911255
1747257206.138416,1766,3.6068222522735596
1747257206.657766,1768,3.3448328971862793
1747257208.400697,1775,2.140519618988037
1747257208.6469953,1776,2.157902717590332
1747257208.8928046,1777,3.4761013984680176
1747257209.6360786,1780,3.141249418258667
1747257209.884217,1781,2.7925620079040527
1747257210.6319842,1784,3.24375319480896
1747257210.886671,1785,2.8462367057800293
1747257211.1406505,1786,3.524505615234375
1747257211.3903403,1787,3.2122976779937744
1747257211.8920197,1789,3.4365549087524414
1747257212.143126,1790,2.9283623695373535
1747257212.637978,1792,2.0048439502716064
1747257213.1341133,1794,2.2754127979278564
1747257213.6378837,1796,1.9580949544906616
1747257213.8838599,1797,2.776890516281128
1747257214.6311045,1800,2.2988624572753906
1747257215.138445,1802,2.251938819885254
1747257215.3813078,1803,2.290356397628784
1747257215.637937,1804,1.278544545173645
1747257216.6206555,1808,1.9864872694015503
1747257217.1200628,1810,1.0877796411514282
1747257218.1264825,1814,1.0117484331130981
1747257218.6289093,1816,1.0288677215576172
1747257219.1411734,1818,1.1967685222625732
1747257219.3923223,1819,1.0017802715301514
1747257220.387499,1823,1.006518006324768
1747257221.1476092,1826,1.0002479553222656
1747257221.39564,1827,1.0006422996520996
1747257221.8996234,1829,1.0009503364562988
1747257222.1475983,1830,1.0083070993423462
1747257222.653047,1832,1.6334965229034424
1747257222.9095438,1833,1.0108786821365356
1747257223.165136,1834,1.0097582340240479
1747257223.6632674,1836,1.0566738843917847
1747257223.91139,1837,1.127891182899475
1747257224.1579463,1838,1.2981319427490234
1747257225.657459,1844,1.2490994930267334
1747257225.9202561,1845,1.6006072759628296
1747257226.1715145,1846,1.409856915473938
1747257226.4182127,1847,1.538164734840393
1747257226.6653206,1848,1.033445119857788
1747257227.415408,1851,1.050803542137146
1747257227.9080803,1853,1.0729867219924927
1747257228.6527557,1856,1.070999264717102
1747257229.6472135,1860,1.1573518514633179
1747257230.642924,1864,1.0752042531967163
1747257230.890588,1865,1.0501207113265991
1747257231.1374233,1866,1.0658730268478394
1747257231.3844595,1867,1.1517691612243652
1747257232.3783069,1871,1.0568695068359375
1747257232.6259634,1872,1.0500645637512207
1747257232.8754144,1873,1.061751127243042
1747257233.121268,1874,1.2880029678344727
1747257233.3667734,1875,1.0164964199066162
1747257233.8719034,1877,1.0978642702102661
1747257234.3717825,1879,1.1252660751342773
1747257234.6249604,1880,1.0802565813064575
1747257235.3719084,1883,1.2122124433517456
1747257235.6204996,1884,1.106929898262024
1747257236.1141734,1886,1.6509381532669067
1747257236.6110234,1888,1.042350172996521
1747257237.1057208,1890,1.0001126527786255
1747257237.3532102,1891,1.1750072240829468
1747257238.3452868,1895,1.0000568628311157
1747257239.3410828,1899,1.000012993812561
1747257239.8387132,1901,1.0231261253356934
1747257240.0872378,1902,1.0002018213272095
1747257241.0786269,1906,1.0647302865982056
1747257241.5764518,1908,1.0000394582748413
1747257241.8261955,1909,1.0017799139022827
1747257242.074881,1910,1.3941714763641357
1747257242.826709,1913,1.2836681604385376
1747257243.579165,1916,1.000000238418579
1747257244.078709,1918,1.0000066757202148
1747257245.5799665,1924,1.0000017881393433
1747257245.827325,1925,1.0
1747257246.0754087,1926,1.000000238418579
1747257246.5751412,1928,1.0000008344650269
1747257246.8225222,1929,1.0
1747257247.5725005,1932,1.0042412281036377
1747257248.322882,1935,1.0161616802215576
1747257248.5726821,1936,1.0000193119049072
1747257249.3167877,1939,1.0412651300430298
1747257249.5622542,1940,1.185749888420105
1747257249.8067317,1941,1.0337342023849487
1747257250.0518959,1942,1.206437110900879
1747257250.7992392,1945,1.175795316696167
1747257251.3013597,1947,1.3911892175674438
1747257252.0643268,1950,1.8749083280563354
1747257252.312753,1951,1.002734661102295
1747257252.8208463,1953,1.0377646684646606
1747257253.5666714,1956,1.238345742225647
1747257254.558842,1960,1.0412781238555908
1747257254.806412,1961,1.907470464706421
1747257255.0541253,1962,1.172493577003479
1747257255.3012605,1963,1.1435561180114746
1747257255.5502193,1964,1.0200811624526978
1747257256.0448992,1966,1.0001373291015625
1747257256.2959487,1967,1.0000267028808594
1747257256.5455484,1968,1.0000015497207642
1747257256.7948515,1969,1.0000699758529663
1747257258.2825267,1975,1.0000128746032715
1747257258.7789373,1977,1.000043511390686
1747257259.0236046,1978,1.0000133514404297
1747257259.2741022,1979,1.0001119375228882
1747257259.5225606,1980,1.000038743019104
1747257259.7714934,1981,1.000026822090149
1747257260.0214071,1982,1.0000042915344238
1747257260.2701807,1983,1.0000203847885132
1747257260.766165,1985,1.0000256299972534
1747257261.269703,1987,1.0002421140670776
1747257261.5173354,1988,1.0000015497207642
1747257261.7659168,1989,1.031427264213562
1747257262.2590299,1991,1.0365866422653198
1747257262.5072277,1992,1.0000007152557373
1747257262.7532554,1993,1.000015139579773
1747257263.2468596,1995,1.000396966934204
1747257264.2357676,1999,1.000101923942566


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_14.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_59_173022-tag-train_loss.csv <==
Wall time,Step,Value
1747256764.9702897,0,2.3020384311676025
1747256765.8267722,3,2.306049108505249
1747256766.0849276,4,2.374542713165283
1747256767.5912304,10,43.9931640625
1747256767.848273,11,2.3064496517181396
1747256768.599662,14,10.244646072387695
1747256768.8493927,15,2.345942974090576
1747256769.6027179,18,19.455406188964844
1747256769.8558996,19,2.955510377883911
1747256770.1075125,20,3.4555118083953857
1747256770.6102328,22,2.3307833671569824
1747256770.8596563,23,7.246835708618164
1747256771.6300602,26,8.442773818969727
1747256771.8833601,27,4.700863838195801
1747256773.3703604,33,2.6497974395751953
1747256774.1129303,36,11.97313404083252
1747256774.3694491,37,34.053184509277344
1747256774.6160283,38,13.721134185791016
1747256774.86723,39,2.4080934524536133
1747256775.1136794,40,14.019657135009766
1747256776.8507388,47,3.3577542304992676
1747256777.10561,48,20.608055114746094
1747256777.3537383,49,11.716955184936523
1747256777.8525245,51,2.305772066116333
1747256778.1027296,52,4.078775882720947
1747256778.594607,54,257.0758361816406
1747256779.3515027,57,2.3040835857391357
1747256780.1106617,60,2.3094048500061035
1747256780.3687925,61,2.3243327140808105
1747256780.6145506,62,4.624249458312988
1747256780.8586285,63,2.3109984397888184
1747256781.350861,65,31.364233016967773
1747256781.5934741,66,2.329463005065918
1747256781.8448913,67,2.3014402389526367
1747256782.0870705,68,212.78555297851562
1747256782.5792184,70,289.51953125
1747256782.8243673,71,2.301417350769043
1747256784.3220792,77,14.533599853515625
1747256784.8442416,79,2.312882900238037
1747256785.0909057,80,2.5529613494873047
1747256785.602661,82,7.576272487640381
1747256785.8511417,83,2.3048839569091797
1747256786.3373716,85,2.311220645904541
1747256787.3158128,89,2.2928898334503174
1747256787.5658376,90,832.8262329101562
1747256788.8061888,95,6.020105361938477
1747256789.7894685,99,5.18363618850708
1747256790.0388277,100,2.3043336868286133
1747256790.7844148,103,3.6345438957214355
1747256791.5291452,106,2.302414655685425
1747256791.7820897,107,42.88642120361328
1747256792.28293,109,20.222349166870117
1747256793.5241408,114,13.572324752807617
1747256794.0289133,116,1422.6810302734375
1747256795.2746525,121,32.53654861450195
1747256796.2650824,125,7.0631866455078125
1747256796.52195,126,10.30201530456543
1747256797.0215979,128,4.825433254241943
1747256797.5193632,130,2.3159866333007812
1747256797.7673013,131,2.356228828430176
1747256798.0168784,132,3.5658791065216064
1747256799.0029354,136,2.6386728286743164
1747256799.2490122,137,2.294562578201294
1747256800.7613912,143,45.23146057128906
1747256801.0090137,144,2.2934088706970215
1747256801.5188591,146,2.606398820877075
1747256801.766358,147,2.277862548828125
1747256802.5133123,150,2.299567699432373
1747256804.2711983,157,2.4086766242980957
1747256804.76279,159,2.298776149749756
1747256805.009026,160,479.4075622558594
1747256805.5043707,162,4.173802375793457
1747256806.002248,164,2.3036715984344482
1747256806.4968195,166,2.2199273109436035
1747256807.487873,170,54.06370544433594
1747256807.7351766,171,2.62782883644104
1747256807.9810777,172,2.2520968914031982
1747256808.7543106,175,10.026729583740234
1747256809.0029945,176,2.2902634143829346
1747256809.2499084,177,3833.044921875
1747256809.4978044,178,2.3019771575927734
1747256810.0031734,180,2.305534839630127
1747256810.2522347,181,2.3096423149108887
1747256811.0112438,184,2.296175956726074
1747256811.26089,185,3263.4775390625
1747256811.5077207,186,2.3061881065368652
1747256812.248806,189,2.302645683288574
1747256812.4968235,190,2.251420736312866
1747256812.7425156,191,5.54453182220459
1747256812.990374,192,2.2517433166503906
1747256813.753714,195,2.377642869949341
1747256814.7619004,199,2.302405834197998
1747256815.0128193,200,2.531628131866455
1747256815.5060725,202,2.270847797393799
1747256815.751919,203,10358.095703125
1747256815.9978669,204,2.301182508468628
1747256816.251364,205,8.962512969970703
1747256816.752704,207,2.3021116256713867
1747256817.246078,209,2.3030858039855957
1747256817.7460246,211,2.2941975593566895
1747256818.248121,213,2.4874722957611084
1747256818.756976,215,3.175081491470337
1747256819.011482,216,5.756843090057373
1747256819.505001,218,2.2829999923706055
1747256819.7528026,219,149.234130859375
1747256820.0020094,220,2.1936283111572266
1747256820.2524774,221,2.3334720134735107
1747256820.5010614,222,2.300947904586792
1747256820.9978437,224,2.3774571418762207
1747256821.243477,225,56.14105224609375
1747256822.2459815,229,2.5507102012634277
1747256823.7504969,235,2.2661056518554688
1747256824.2493205,237,2.327763557434082
1747256824.5001206,238,2.4964702129364014
1747256824.7552545,239,2.2858619689941406
1747256825.2513916,241,2.2821671962738037
1747256825.4971812,242,346.964111328125
1747256825.9950697,244,7.969618797302246
1747256826.242374,245,2.474480628967285
1747256826.4916346,246,2.3100218772888184
1747256826.739721,247,2.298003911972046
1747256828.0067244,252,2.3060784339904785
1747256828.2564006,253,2.1930899620056152
1747256828.5147667,254,104.58317565917969
1747256829.2594175,257,9.916315078735352
1747256829.5045178,258,2.8523075580596924
1747256829.7469115,259,2.8466830253601074
1747256829.9912524,260,2.2953286170959473
1747256830.4931312,262,2.2977473735809326
1747256832.493427,270,2.4249839782714844
1747256832.7406733,271,2.368533134460449
1747256833.4846146,274,3.555457353591919
1747256833.7330933,275,3.3233275413513184
1747256833.986909,276,15.407257080078125
1747256834.4887285,278,2.307163715362549
1747256834.9837036,280,18.168941497802734
1747256835.4797049,282,2.328662395477295
1747256835.7272952,283,2.304823398590088
1747256836.2240713,285,2.3522114753723145
1747256836.731669,287,2.3120129108428955
1747256836.9800508,288,41.88242721557617
1747256837.476514,290,2.3025341033935547
1747256838.7131002,295,2.3034634590148926
1747256838.9598875,296,10.200904846191406
1747256839.2059636,297,2.3030757904052734
1747256839.4511435,298,2.29464054107666
1747256840.9418542,304,34.951759338378906
1747256841.4352121,306,2.4176411628723145
1747256841.932014,308,2.2473936080932617
1747256842.1793027,309,2.302826404571533
1747256842.9335568,312,16.339075088500977
1747256843.1811204,313,2.301076650619507
1747256843.9219909,316,2.3101377487182617
1747256844.4202302,318,2.281726121902466
1747256844.6675901,319,8.180302619934082
1747256845.447413,322,2.1978352069854736
1747256845.9580743,324,4.08568000793457
1747256847.2071943,329,3.997279405593872
1747256847.4584327,330,2.344621181488037
1747256847.7086585,331,3.4861412048339844
1747256847.969536,332,2.7451014518737793
1747256849.2301743,337,2.715935230255127
1747256849.4829516,338,2.3048717975616455
1747256849.9956565,340,7.85565185546875
1747256850.7465863,343,2.308422088623047
1747256850.9936588,344,2.4151835441589355
1747256851.2418656,345,2.3126978874206543
1747256851.49194,346,3.7064967155456543
1747256851.9877825,348,2.427189588546753
1747256852.4783618,350,4.924411296844482
1747256852.977593,352,15.575056076049805
1747256853.226563,353,144.55419921875
1747256853.485143,354,2.3572463989257812
1747256854.4966054,358,2.2998929023742676
1747256854.9975932,360,2.30696439743042
1747256855.4970758,362,2.3853602409362793
1747256855.7443209,363,4.301348686218262
1747256855.995837,364,2.3012702465057373
1747256856.2442718,365,30.455062866210938
1747256856.4926562,366,2.3172764778137207
1747256856.740266,367,2.8771262168884277
1747256856.988571,368,2.5032730102539062
1747256858.4744377,374,3.219726085662842
1747256859.2228715,377,2.5675108432769775
1747256859.4706495,378,2.3058156967163086
1747256861.2096713,385,3.971073865890503
1747256861.4596083,386,4.351958274841309
1747256862.4727738,390,2.302701473236084
1747256862.7210581,391,2.282203197479248
1747256862.970194,392,2.5086302757263184
1747256863.2221541,393,2.3242902755737305
1747256863.4685454,394,2.449558734893799
1747256863.7220235,395,2.402601718902588
1747256863.9708664,396,2.308575391769409
1747256864.2189186,397,2.295111656188965
1747256864.4682434,398,2.352713108062744
1747256864.7134101,399,2.5514767169952393
1747256865.2070956,401,2.302581310272217
1747256865.4528582,402,2.1905765533447266
1747256865.9447618,404,2.485809803009033
1747256866.9349384,408,2.3100504875183105
1747256867.1817915,409,9.345351219177246
1747256867.9270122,412,2.9893898963928223
1747256868.1730738,413,2.30422306060791
1747256868.425185,414,2.6449663639068604
1747256868.677228,415,2.2147724628448486
1747256869.4293647,418,2.6557624340057373
1747256870.1971052,421,2.301504373550415
1747256870.446427,422,3.507352828979492
1747256871.1914651,425,624.5166015625
1747256871.4431207,426,2.3393373489379883
1747256872.4376168,430,17.45124053955078
1747256872.6916466,431,2.288416862487793
1747256873.4331992,434,15.956550598144531
1747256873.6821315,435,7.794184684753418
1747256873.9359028,436,2.3045525550842285
1747256874.1958046,437,40.899051666259766
1747256874.4496896,438,2.7150521278381348
1747256874.7059152,439,3.201280355453491
1747256874.9609103,440,2.3423824310302734
1747256875.2121375,441,3.3638534545898438
1747256875.7058115,443,1908.30224609375
1747256875.9508471,444,2.3068788051605225
1747256876.1960866,445,2.2863669395446777
1747256876.4462235,446,16.127593994140625
1747256877.442632,450,3.229752540588379
1747256877.6916611,451,2.3082234859466553
1747256877.9404104,452,8.241394996643066
1747256878.1887355,453,75.90531158447266
1747256878.442842,454,2.2678446769714355
1747256878.9401252,456,2.303497314453125
1747256879.4480822,458,4.021760940551758
1747256879.9497607,460,3.2497615814208984
1747256880.20552,461,2.3027184009552
1747256880.9602704,464,8.590517044067383
1747256881.210873,465,2.2639355659484863
1747256881.4609425,466,18.776996612548828
1747256881.9584756,468,2.2914199829101562
1747256882.4574647,470,2.390777111053467
1747256883.4582744,474,10.6339693069458
1747256883.7059348,475,2.301074266433716
1747256884.449197,478,2.2957394123077393
1747256884.6979492,479,127.19483947753906
1747256884.9459374,480,2.2709479331970215
1747256885.195282,481,87.72328186035156
1747256885.4416795,482,3.741588592529297
1747256885.6880064,483,3.0245420932769775
1747256885.9356396,484,5.088310241699219
1747256886.4290404,486,2.269082546234131
1747256886.6777449,487,2.3010315895080566
1747256886.9245687,488,2.195188522338867
1747256887.1704128,489,1532.5650634765625
1747256887.6676192,491,2.2859349250793457
1747256888.46491,494,4.719557762145996
1747256889.48545,498,2.363576650619507
1747256890.2400372,501,17.580867767333984
1747256890.489695,502,2.2995100021362305
1747256890.7356448,503,3.4725701808929443
1747256891.493178,506,2.298157215118408
1747256891.990988,508,2.152714729309082
1747256892.2391052,509,20.70809555053711
1747256892.489771,510,2.210130214691162
1747256892.7379878,511,2.22404146194458
1747256892.9855888,512,219.6981201171875
1747256893.234846,513,2.2842135429382324
1747256893.48257,514,930.8828125
1747256894.2399886,517,2.3169760704040527
1747256894.4859533,518,2.3749136924743652
1747256894.7325335,519,2.3047800064086914
1747256894.979976,520,3.0450377464294434
1747256895.728794,523,3.0853753089904785
1747256897.4715312,530,44.733768463134766
1747256898.2358544,533,2.444977045059204
1747256898.4996953,534,2.512936592102051
1747256899.003315,536,2.3001976013183594
1747256899.25741,537,15.716949462890625
1747256899.5108862,538,2.3015127182006836
1747256899.7617261,539,2.121037244796753
1747256900.0161257,540,15.392646789550781
1747256900.5457835,542,7.979750633239746
1747256900.8018532,543,2.2592999935150146
1747256901.0624785,544,2.3025975227355957
1747256901.5708976,546,2.409547805786133
1747256901.816994,547,2.283803939819336
1747256902.5957634,550,2.296842575073242
1747256903.0990858,552,2.4102115631103516
1747256903.6143193,554,183.85113525390625
1747256903.8732762,555,2.299189567565918
1747256904.1276715,556,27.88919448852539
1747256905.6365824,562,2.179044008255005
1747256905.8899522,563,2.2083067893981934
1747256906.139473,564,8.343347549438477
1747256907.137656,568,1591.6719970703125
1747256907.8808293,571,2.303628444671631
1747256908.3775952,573,2.267636299133301
1747256909.12119,576,2.295778751373291
1747256910.1060278,580,2.285161018371582
1747256911.1220143,584,2.2266807556152344
1747256911.3860447,585,26326.396484375
1747256911.645453,586,2.3013017177581787
1747256912.1586285,588,3.446603298187256
1747256912.6637533,590,2.415929079055786
1747256912.912118,591,2.380227565765381
1747256913.1633759,592,2.29695463180542
1747256913.6617894,594,3.3413352966308594
1747256914.1664674,596,2.8825807571411133
1747256914.4184837,597,2.286212682723999
1747256914.6672606,598,2.793341636657715
1747256914.9160984,599,2.2995407581329346
1747256915.417423,601,2.3021833896636963
1747256915.6726904,602,2.289700984954834
1747256915.9200716,603,2.22822904586792
1747256916.421684,605,2.1435604095458984
1747256917.1772203,608,2.296272039413452
1747256917.6800783,610,2.237337589263916
1747256918.4260185,613,48.13706970214844
1747256918.673432,614,242.41409301757812
1747256919.17342,616,47.18706512451172
1747256919.662047,618,2.324612617492676
1747256920.1567276,620,2.281708240509033
1747256920.6453035,622,2.3771276473999023
1747256920.8946435,623,2.3072028160095215
1747256921.6294093,626,2.3976058959960938
1747256922.1176817,628,4.714591979980469
1747256922.368006,629,2.300565242767334
1747256923.3568377,633,2.2247581481933594
1747256923.8512757,635,2.04575777053833
1747256924.3429377,637,12.187017440795898
1747256925.087742,640,2.2186479568481445
1747256925.3399243,641,2.426257848739624
1747256925.591072,642,4.23317813873291
1747256925.8397415,643,2.844813585281372
1747256926.0888314,644,2.306633949279785
1747256926.3429248,645,2.298354148864746
1747256927.337745,649,2.2577860355377197
1747256927.8437834,651,3.0016989707946777
1747256928.0919023,652,2.3094279766082764
1747256928.3386116,653,5.215790748596191
1747256928.587832,654,2.617283344268799
1747256928.8387442,655,2.2954845428466797
1747256929.596059,658,2.3748178482055664
1747256929.8462281,659,2.7407169342041016
1747256930.0940404,660,2.3119466304779053
1747256931.8278592,667,2.3875091075897217
1747256932.5749757,670,2.3172802925109863
1747256933.8238742,675,2.2070236206054688
1747256934.0787315,676,2.3486135005950928
1747256934.328987,677,2.261441946029663
1747256935.0952232,680,2.114579200744629
1747256935.5942838,682,2.3157057762145996
1747256935.8477647,683,2.3302574157714844
1747256936.0957255,684,2.773000955581665
1747256936.845004,687,2.3148064613342285
1747256938.0964737,692,2.303778648376465
1747256938.602713,694,2.751662492752075
1747256938.86357,695,2.3058345317840576
1747256939.125408,696,2.304473638534546
1747256939.3795848,697,2.5729353427886963
1747256939.8770444,699,5.007956504821777
1747256940.6291432,702,2.3006751537323
1747256940.881547,703,2.224327325820923
1747256941.3809953,705,2.2935690879821777
1747256942.3941336,709,2.315558910369873
1747256942.6505942,710,2.2741446495056152
1747256943.152618,712,3.6404356956481934
1747256943.9003959,715,2.289748191833496
1747256944.398342,717,2.3114376068115234
1747256944.8934262,719,2.3033406734466553
1747256945.1359327,720,2.2308664321899414
1747256945.3783576,721,344.4794006347656
1747256945.8622344,723,2.2921769618988037
1747256946.3497527,725,2.224660873413086
1747256946.5911646,726,10.608287811279297
1747256946.834229,727,2.3031368255615234
1747256947.084261,728,2.3008310794830322
1747256947.3316698,729,2.3674564361572266
1747256947.828154,731,3.6520023345947266
1747256948.0758066,732,2.304283380508423
1747256948.3233366,733,2.302158832550049
1747256949.5841894,738,2.4793667793273926
1747256949.8377864,739,61.010009765625
1747256950.0899334,740,2.2990150451660156
1747256950.585876,742,2.1344430446624756
1747256950.8415163,743,2.182960033416748
1747256951.0905654,744,2.1762499809265137
1747256951.3380702,745,2.344620943069458
1747256953.0941498,752,20.294240951538086
1747256953.8447812,755,199.5616455078125
1747256954.0882,756,3.265549421310425
1747256954.5768034,758,2.2202534675598145
1747256955.7984505,763,2.220229148864746
1747256956.043651,764,2.120239734649658
1747256956.2868183,765,2.172238349914551
1747256957.0215073,768,2.1526825428009033
1747256957.3499665,769,2.240056037902832
1747256958.080357,772,2.160187244415283
1747256958.3235092,773,2.1420416831970215
1747256958.814725,775,2.096080780029297
1747256959.058291,776,2.141683578491211
1747256959.5450332,778,2.0946104526519775
1747256959.797577,779,2.0797629356384277
1747256960.0450969,780,2.3151187896728516
1747256960.2904418,781,2.0104353427886963
1747256960.5404272,782,1.9971178770065308
1747256962.0217783,788,2.2359461784362793
1747256962.2729275,789,7.278403282165527
1747256962.769396,791,2.28625226020813
1747256963.261887,793,2.141362428665161
1747256963.7557535,795,2.161939859390259
1747256964.0027447,796,2.0934057235717773
1747256964.7498455,799,2.2974729537963867
1747256965.0003529,800,2.228708267211914
1747256966.0043428,804,7.69195032119751
1747256966.2572157,805,3.215541124343872
1747256966.5059636,806,2.3147573471069336
1747256966.7533877,807,2.807929515838623
1747256967.498294,810,2.9327633380889893
1747256968.2433465,813,2.056107997894287
1747256969.4808466,818,1.9579780101776123
1747256969.7313054,819,2.0489940643310547
1747256970.2296994,821,1.9318572282791138
1747256970.475383,822,3.3619818687438965
1747256970.725532,823,4.170567989349365
1747256971.2177851,825,2.302213668823242
1747256971.4662838,826,3.6718058586120605
1747256971.7119746,827,2.3093032836914062
1747256971.9603066,828,2.3009603023529053
1747256972.9513009,832,2.302628755569458
1747256973.1978853,833,18.47262954711914
1747256973.6942723,835,2.28147292137146
1747256973.9471982,836,109.51091766357422
1747256974.1993618,837,2.301882266998291
1747256974.706768,839,7.5519819259643555
1747256974.962685,840,2.365338087081909
1747256975.722108,843,2.3023319244384766
1747256976.238661,845,2.2131145000457764
1747256977.4843812,850,2.3017454147338867
1747256977.7299626,851,2.2726333141326904
1747256978.4696229,854,2.1306419372558594
1747256979.2133906,857,2.1639609336853027
1747256979.9564908,860,1.9803688526153564
1747256980.4515843,862,2.609750270843506
1747256981.1992693,865,2.1680145263671875
1747256981.447071,866,2.1537117958068848
1747256982.453051,870,2.2068872451782227
1747256982.7022853,871,2.064305305480957
1747256985.2326598,881,2.1458511352539062
1747256985.7318366,883,2.29366397857666
1747256985.979074,884,4.908490180969238
1747256986.2256076,885,2.1089818477630615
1747256986.473492,886,2.2108945846557617
1747256986.9697256,888,2.3070971965789795
1747256987.4665017,890,2.110978126525879
1747256987.970752,892,2.1450164318084717
1747256988.7116823,895,3.0527806282043457
1747256989.205158,897,2.2189924716949463
1747256989.4520366,898,2.113339900970459
1747256990.1928089,901,2.2843916416168213
1747256990.4405553,902,2.749647617340088
1747256990.9336812,904,2.1357860565185547
1747256991.4278367,906,2.170408248901367
1747256991.673524,907,2.1776742935180664
1747256991.9195669,908,2.0601539611816406
1747256992.4147186,910,2.0180916786193848
1747256992.6617088,911,2.277585983276367
1747256993.4126732,914,2.0423078536987305
1747256994.4234688,918,2.183427333831787
1747256994.6734524,919,2.070570468902588
1747256995.1698556,921,1.981701374053955
1747256995.6666224,923,1.9419995546340942
1747256996.6493802,927,23.12584686279297
1747256996.8978267,928,2.1466875076293945
1747256997.1454644,929,1.9199565649032593
1747256997.3918982,930,2.1522445678710938
1747256997.637488,931,4.93463134765625
1747256997.8833175,932,4.009355545043945
1747256998.138625,933,2.083888292312622
1747256998.6334548,935,1.9260919094085693
1747256999.622931,939,1.9747058153152466
1747257000.1151664,941,1.9444379806518555
1747257000.3613987,942,2.2118873596191406
1747257001.1101034,945,2.3848962783813477
1747257002.112091,949,2.214995861053467
1747257002.8537786,952,3588.8623046875
1747257003.3455262,954,2.141523838043213
1747257003.5934224,955,2.2557504177093506
1747257003.841031,956,2.085540294647217
1747257004.8411424,960,2.1260757446289062
1747257005.3393366,962,3.9175727367401123
1747257005.586799,963,2.2678470611572266
1747257005.8361,964,3.7920081615448
1747257006.0824761,965,2.2412071228027344
1747257006.5794163,967,2.1784229278564453
1747257006.828255,968,1.9988443851470947
1747257007.5710351,971,2.055941104888916
1747257008.8165698,976,2.2929413318634033
1747257009.3230112,978,2.2525949478149414
1747257009.5759823,979,4.9683074951171875
1747257010.0759509,981,2.2968697547912598
1747257010.3247309,982,817.659423828125
1747257011.3358686,986,2.1030426025390625
1747257011.8285644,988,2.1382832527160645
1747257012.0730963,989,2.0957083702087402
1747257012.3232358,990,2.049471855163574
1747257012.8229492,992,2.2487025260925293
1747257013.3487456,994,2.090010404586792
1747257013.6074884,995,2.1259961128234863
1747257013.8686664,996,2.1389524936676025
1747257014.3858006,998,2.0724704265594482
1747257014.6397178,999,2.052529811859131
1747257015.1506565,1001,2.1708648204803467
1747257015.4059772,1002,2.1432876586914062
1747257015.670891,1003,2.216860771179199
1747257015.9232993,1004,2.092008113861084
1747257016.1772892,1005,2.116004467010498
1747257016.436258,1006,2.0018467903137207
1747257017.7024348,1011,2.0594441890716553
1747257018.1980474,1013,2.0931761264801025
1747257018.7066622,1015,2.061882972717285
1747257018.9548874,1016,2.0689241886138916
1747257019.204337,1017,2.109544277191162
1747257020.4539113,1022,2.359208106994629
1747257021.4345884,1026,2.192274332046509
1747257021.923932,1028,2.2077088356018066
1747257022.168872,1029,9.863216400146484
1747257023.6491344,1035,2.0865774154663086
1747257023.8983023,1036,2.1688594818115234
1747257024.147594,1037,2.133366346359253
1747257024.397459,1038,2.3821380138397217
1747257024.6440804,1039,2.2443883419036865
1747257025.6370685,1043,2.1643729209899902
1747257026.145814,1045,2.1819825172424316
1747257026.3935802,1046,2.0500807762145996
1747257027.8805504,1052,2.117530345916748
1747257028.1296358,1053,2.379704475402832
1747257028.865723,1056,2.095912456512451
1747257029.3532495,1058,2.1409616470336914
1747257029.6018825,1059,2.083817481994629
1747257029.8457763,1060,1.9915845394134521
1747257030.3336837,1062,2.0672974586486816
1747257031.0597882,1065,2.02655029296875
1747257031.302302,1066,1.9978935718536377
1747257031.5447984,1067,1.938018798828125
1747257032.028488,1069,1.9767333269119263
1747257032.2716942,1070,1.997861385345459
1747257032.5178585,1071,1.9568836688995361
1747257032.7611384,1072,1.9029756784439087
1747257033.0091634,1073,1.894803762435913
1747257033.2511106,1074,1.8875041007995605
1747257033.9789717,1077,2.028883457183838
1747257034.2277064,1078,2.1474432945251465
1747257034.7241828,1080,2.0513124465942383
1747257034.968129,1081,2.472684383392334
1747257035.2128713,1082,2.0779757499694824
1747257035.9506655,1085,2.024218797683716
1747257036.1973643,1086,2.1172351837158203
1747257036.4422705,1087,1.9387104511260986
1747257037.4248862,1091,1.8848862648010254
1747257037.6759386,1092,2.0013022422790527
1747257037.9233422,1093,1.8992846012115479
1747257039.1789913,1098,1.8386033773422241
1747257039.6886008,1100,1.9041072130203247
1747257040.1823642,1102,1.7825037240982056
1747257040.4286528,1103,1.807468056678772
1747257040.675773,1104,1.720365047454834
1747257041.4244878,1107,1.8142634630203247
1747257041.6715674,1108,1.866224765777588
1747257041.9181895,1109,1.8781708478927612
1747257042.1666634,1110,1.7034111022949219
1747257042.415154,1111,1.8407535552978516
1747257042.6639776,1112,1.7708091735839844
1747257042.9174814,1113,1.7464306354522705
1747257043.1727781,1114,1.759171485900879
1747257043.6867528,1116,1.7086513042449951
1747257044.454775,1119,1.8195013999938965
1747257044.9901912,1121,1.7162836790084839
1747257045.25138,1122,1.713564395904541
1747257046.010392,1125,1.6709171533584595
1747257046.2631967,1126,1.7525237798690796
1747257046.770928,1128,1.6209478378295898
1747257047.0173287,1129,1.619066596031189
1747257047.2640457,1130,1.6738572120666504
1747257047.5163603,1131,1.5415606498718262
1747257047.7669313,1132,1.6567931175231934
1747257048.2583635,1134,1.6205620765686035
1747257048.5041707,1135,1.5749032497406006
1747257048.7555642,1136,1.5602082014083862
1747257049.507766,1139,1.6202032566070557
1747257050.2516234,1142,1.6195627450942993
1747257051.0047936,1145,1.5588908195495605
1747257051.2598665,1146,1.5535902976989746
1747257051.7654066,1148,1.4230678081512451
1747257052.024549,1149,1.5554771423339844
1747257052.2841134,1150,1.5321557521820068
1747257052.5454087,1151,1.934694766998291
1747257052.7968137,1152,1.728417158126831
1747257053.045908,1153,4.564958572387695
1747257053.5456574,1155,2.19059419631958
1747257054.8095772,1160,2.0471296310424805
1747257055.3180473,1162,2.1302058696746826
1747257055.8105698,1164,2.967500686645508
1747257056.299748,1166,2.360830545425415
1747257056.5441222,1167,2.15553617477417
1747257058.0105457,1173,2.026754856109619
1747257058.2542744,1174,2.09230375289917
1747257058.7425268,1176,2.1771466732025146
1747257058.9890635,1177,2.068317413330078
1747257059.238658,1178,2.071960926055908
1747257060.2350674,1182,1.879547357559204
1747257060.7267754,1184,1.845763087272644
1747257061.2172358,1186,2.0697505474090576
1747257061.7054887,1188,1.8236758708953857
1747257061.948505,1189,1.9413342475891113
1747257062.1919947,1190,1.87565279006958
1747257062.9396288,1193,1.681290626525879
1747257063.185816,1194,1.697136402130127
1747257063.4351974,1195,1.8560948371887207
1747257063.930135,1197,1.7198162078857422
1747257064.1816304,1198,1.8185282945632935
1747257064.9253795,1201,1.9047044515609741
1747257065.1743283,1202,2.02445912361145
1747257065.9113975,1205,1.9860845804214478
1747257066.1543562,1206,2.0934195518493652
1747257066.3985662,1207,2.436345338821411
1747257066.883328,1209,2.0441107749938965
1747257067.8514187,1213,2.582758903503418
1747257068.0944362,1214,2.011352777481079
1747257068.3368845,1215,2.053406238555908
1747257068.8332021,1217,1.9544663429260254
1747257069.0847657,1218,1.9562807083129883
1747257070.352156,1223,2.0795681476593018
1747257070.8648825,1225,2.007509231567383
1747257071.6390545,1228,1.8758313655853271
1747257071.889427,1229,2.1632814407348633
1747257072.640544,1232,1.9841828346252441
1747257072.8975215,1233,2.014387607574463
1747257074.1455884,1238,2.048036813735962
1747257074.6417236,1240,1.7748503684997559
1747257074.894191,1241,2.000391960144043
1747257075.1458,1242,1.8854949474334717
1747257075.3949583,1243,1.9381858110427856
1747257075.6480072,1244,1.9473339319229126
1747257075.8998039,1245,2.0304360389709473
1747257076.1526546,1246,1.8977686166763306
1747257076.9164436,1249,1.834681510925293
1747257077.1657717,1250,1.7658612728118896
1747257077.4200454,1251,1.9229135513305664
1747257077.6761012,1252,2.1075830459594727
1747257078.1797347,1254,1.9271212816238403
1747257078.6845763,1256,1.8932030200958252
1747257078.9348516,1257,1.8253008127212524
1747257079.6811037,1260,1.7584861516952515
1747257079.9306033,1261,1.9430311918258667
1747257080.686479,1264,2.0144851207733154
1747257081.4496737,1267,1.7722389698028564
1747257082.4543087,1271,1.7854883670806885
1747257083.7191775,1276,2.0056207180023193
1747257083.9683766,1277,2.1917314529418945
1747257084.2183144,1278,3.2695913314819336
1747257085.2032464,1282,2.214226722717285
1747257085.9540238,1285,2.07367205619812
1747257087.2090409,1290,2.0901541709899902
1747257087.9623044,1293,10.69676685333252
1747257088.7454774,1296,2.1408724784851074
1747257089.255187,1298,2.106499195098877
1747257089.5090168,1299,5.419726371765137
1747257090.26408,1302,6.788477897644043
1747257091.2860816,1306,2.0611720085144043
1747257092.2873285,1310,2.1008105278015137
1747257093.275812,1314,2.0886809825897217
1747257093.5218027,1315,2.287691831588745
1747257094.7656589,1320,2.0259289741516113
1747257095.2684586,1322,2.1361351013183594
1747257095.5339348,1323,2.136716365814209
1747257096.0380836,1325,2.0479068756103516
1747257096.2834466,1326,2.057166576385498
1747257096.7792034,1328,2.0029349327087402
1747257098.5037458,1335,2.049708366394043
1747257100.7416048,1344,17.207443237304688
1747257100.9876294,1345,2.2949745655059814
1747257101.4788482,1347,16.683338165283203
1747257101.7271194,1348,2.216423511505127
1747257102.4779966,1351,2.205742835998535
1747257102.73091,1352,14.240992546081543
1747257103.2296634,1354,2.1693501472473145
1747257104.2247436,1358,2.4598913192749023
1747257104.7205596,1360,3.398499011993408
1747257105.7341971,1364,2.4017081260681152
1747257105.9893205,1365,2.255788803100586
1747257106.237255,1366,2.4290308952331543
1747257106.486318,1367,2.2446370124816895
1747257106.7336895,1368,2.1348400115966797
1747257107.7221057,1372,2.158689260482788
1747257107.9690652,1373,1.9925100803375244
1747257108.4622135,1375,6.504225730895996
1747257108.710251,1376,2.2587478160858154
1747257109.6991642,1380,2.0012242794036865
1747257110.9394677,1385,1.8719794750213623
1747257111.1861777,1386,1.9091936349868774
1747257112.1680422,1390,2.3559370040893555
1747257112.9071505,1393,2.055860996246338
1747257113.638777,1396,1.8931326866149902
1747257113.8831277,1397,1.9393140077590942
1747257114.376527,1399,1.7835596799850464
1747257114.6286716,1400,1.7793723344802856
1747257115.3770475,1403,1.6834192276000977
1747257115.8784106,1405,1.760988712310791
1747257117.9261541,1413,2.667473316192627
1747257118.6685946,1416,2.053983688354492
1747257118.9191034,1417,1.8754849433898926
1747257119.4196606,1419,1.870974063873291
1747257119.9195933,1421,1.8322893381118774
1747257120.1648011,1422,1.7440078258514404
1747257122.3848312,1431,1.7789300680160522
1747257122.6331794,1432,1.724783182144165
1747257123.6211655,1436,1.488647699356079
1747257124.123962,1438,1.8532824516296387
1747257124.373667,1439,1.6541733741760254
1747257124.626803,1440,1.6012349128723145
1747257124.8777633,1441,1.8471441268920898
1747257125.646132,1444,1.6578128337860107
1747257126.149422,1446,1.6892764568328857
1747257126.393972,1447,2.0788650512695312
1747257126.6375506,1448,2.027832508087158
1747257126.8810816,1449,1.9961833953857422
1747257127.1250994,1450,5.490737438201904
1747257127.3675199,1451,1.873826265335083
1747257127.6114838,1452,1.7494430541992188
1747257128.102439,1454,1.6723198890686035
1747257128.3497477,1455,1.770167350769043
1747257128.5939965,1456,1.827498197555542
1747257128.838647,1457,1.7998641729354858
1747257129.0864663,1458,2.013523817062378
1747257129.3310192,1459,1.6648545265197754
1747257129.578468,1460,1.7453343868255615
1747257129.8224769,1461,1.6528711318969727
1747257130.3210416,1463,1.6533297300338745
1747257132.151429,1470,1.6221526861190796
1747257132.8865454,1473,1.642378807067871
1747257133.1304379,1474,1.731653094291687
1747257133.6172543,1476,1.8393787145614624
1747257133.861053,1477,1.9131109714508057
1747257134.8379514,1481,1.6740485429763794
1747257135.0916722,1482,1.6929354667663574
1747257135.3379703,1483,1.7630112171173096
1747257136.3580298,1487,1.7599382400512695
1747257136.6106055,1488,1.7881932258605957
1747257136.8642395,1489,1.8349456787109375
1747257137.113769,1490,1.8254531621932983
1747257137.3677633,1491,1.6431663036346436
1747257137.8681924,1493,1.812483310699463
1747257138.1253564,1494,1.7843784093856812
1747257139.1507628,1498,1.7238901853561401
1747257139.410369,1499,1.6049690246582031
1747257139.6647315,1500,1.4554249048233032
1747257140.1672792,1502,1.9782319068908691
1747257140.9179914,1505,1.5550577640533447
1747257141.9054906,1509,1.710364580154419
1747257142.1530643,1510,1.808793306350708
1747257142.4064867,1511,3.1354901790618896
1747257142.904845,1513,1.8534146547317505
1747257143.396951,1515,3.3245699405670166
1747257143.643692,1516,1.8681913614273071
1747257145.3751519,1523,1.9838911294937134
1747257146.1219926,1526,1.836599349975586
1747257146.6136882,1528,1.8675881624221802
1747257148.0845916,1534,1.9138596057891846
1747257148.8239505,1537,1.7063469886779785
1747257149.0691981,1538,22.038665771484375
1747257149.806675,1541,1.8846396207809448
1747257150.797011,1545,1.8004565238952637
1747257151.2932568,1547,1.705627679824829
1747257151.5573974,1548,2.011115312576294
1747257152.3050692,1551,1.815382957458496
1747257152.5536563,1552,1.7658097743988037
1747257152.8023517,1553,2.1111092567443848
1747257153.2963173,1555,1.911220669746399
1747257153.7898524,1557,1.8691569566726685
1747257155.0342267,1562,1.8128936290740967
1747257155.5326142,1564,1.6412639617919922
1747257155.7809231,1565,1.6907302141189575
1747257156.0248108,1566,1.6761164665222168
1747257156.5093544,1568,2.0867834091186523
1747257156.999918,1570,1.9075278043746948
1747257157.2499967,1571,1.7933573722839355
1747257157.4978542,1572,1.9113234281539917
1747257157.7487853,1573,1.7834817171096802
1747257158.5025299,1576,1.8751270771026611
1747257158.9924242,1578,1.8854917287826538
1747257159.2385569,1579,1.8421930074691772
1747257159.4844258,1580,1.8218059539794922
1747257159.7324882,1581,1.8570938110351562
1747257159.9766154,1582,1.7741347551345825
1747257160.7113328,1585,1.771054744720459
1747257161.9452682,1590,1.7298262119293213
1747257163.1918225,1595,1.677679419517517
1747257163.4377267,1596,1.747619390487671
1747257163.6847496,1597,1.8111357688903809
1747257164.6746016,1601,1.8678885698318481
1747257164.9198518,1602,1.897406816482544
1747257165.1674964,1603,1.773801326751709
1747257166.9212618,1610,1.8909720182418823
1747257167.1724164,1611,1.7034069299697876
1747257167.6715064,1613,1.7785087823867798
1747257167.9199302,1614,1.8000750541687012
1747257168.4170358,1616,1.7832719087600708
1747257169.4133077,1620,1.7902231216430664
1747257169.9100523,1622,1.718181848526001
1747257170.408959,1624,1.7021729946136475
1747257170.9040537,1626,1.7928367853164673
1747257171.154222,1627,1.8051652908325195
1747257172.1519542,1631,4.387753009796143
1747257173.1620927,1635,1.9374221563339233
1747257173.4141767,1636,2.3629682064056396
1747257173.6633031,1637,1.867090106010437
1747257173.913645,1638,1.8243077993392944
1747257174.4097104,1640,1.8719446659088135
1747257174.6580722,1641,2.079068660736084
1747257175.8953912,1646,1.9077179431915283
1747257176.141891,1647,1.9030218124389648
1747257176.6356335,1649,1.9546678066253662
1747257177.1328785,1651,2.8438491821289062
1747257177.3857791,1652,1.8053829669952393
1747257177.63395,1653,1.8924131393432617
1747257177.882672,1654,1.8088288307189941
1747257178.3794572,1656,1.7889878749847412
1747257178.8731368,1658,1.714462399482727
1747257179.8841705,1662,2.798769950866699
1747257180.3949487,1664,1.8529887199401855
1747257180.901019,1666,1.8686740398406982
1747257181.6526766,1669,1.9546480178833008
1747257181.9097784,1670,1.8790020942687988
1747257182.9294882,1674,1.7436686754226685
1747257183.678921,1677,1.8877153396606445
1747257184.1837072,1679,4.013114929199219
1747257184.4328036,1680,3.944965124130249
1747257184.6841972,1681,1.8955442905426025
1747257184.9360085,1682,1.9735097885131836
1747257185.690896,1685,1.7454833984375
1747257185.9409301,1686,1.6405202150344849
1747257186.185064,1687,1.6285161972045898
1747257186.4407623,1688,1.6374272108078003
1747257186.695305,1689,1.8951612710952759
1747257186.9406192,1690,1.773223638534546
1747257187.692217,1693,1.6168055534362793
1747257187.9496439,1694,1.7595354318618774
1747257188.1970053,1695,1.538146734237671
1747257188.7086287,1697,1.854997992515564
1747257188.9558432,1698,1.8666001558303833
1747257189.2093694,1699,1.7657740116119385
1747257189.460054,1700,1.8700999021530151
1747257189.9665935,1702,1.6338605880737305
1747257190.4724948,1704,1.5325236320495605
1747257191.2268152,1707,1.5960283279418945
1747257191.730168,1709,22.022422790527344
1747257191.9795182,1710,1.7320165634155273
1747257192.227515,1711,1.7278331518173218
1747257192.4750683,1712,1.481285810470581
1747257193.9601521,1718,1.411385416984558
1747257194.2056587,1719,1.4154284000396729
1747257194.9463334,1722,1.3523743152618408
1747257195.1930175,1723,1.3976651430130005
1747257195.4430232,1724,1.717978835105896
1747257195.6956296,1725,1.5727455615997314
1747257196.9773862,1730,1.6298896074295044
1747257199.0256689,1738,2.7530126571655273
1747257199.2733402,1739,1.8890166282653809
1747257199.5222821,1740,1.532792329788208
1747257200.268719,1743,4.601772785186768
1747257200.762176,1745,2.422999382019043
1747257201.4999304,1748,1.7452356815338135
1747257201.7463086,1749,1.3984390497207642
1747257201.9919798,1750,1.6830652952194214
1747257202.2385638,1751,1.6361987590789795
1747257202.7334461,1753,1.6744277477264404
1747257202.9787588,1754,1.7956511974334717
1747257203.715258,1757,1.6993850469589233
1747257204.9509826,1762,1.651982307434082
1747257205.204107,1763,1.672377109527588
1747257205.7139518,1765,1.5559461116790771
1747257205.9701111,1766,1.5949783325195312
1747257206.4913657,1768,1.608899712562561
1747257208.242819,1775,1.519873857498169
1747257208.4895399,1776,1.645399570465088
1747257208.7363884,1777,1.5035102367401123
1747257209.4759908,1780,1.5966304540634155
1747257209.7250485,1781,1.447813868522644
1747257210.473234,1784,1.4407148361206055
1747257210.727948,1785,1.5528393983840942
1747257210.9762163,1786,1.5050840377807617
1747257211.2320538,1787,1.6117160320281982
1747257211.7365458,1789,1.6161653995513916
1747257211.9883451,1790,1.664604663848877
1747257212.4838886,1792,1.794001579284668
1747257212.9797337,1794,1.5810596942901611
1747257213.481612,1796,1.776762843132019
1747257213.7295735,1797,1.7650549411773682
1747257214.4770496,1800,1.8143912553787231
1747257214.9837472,1802,1.7418644428253174
1747257215.2277906,1803,1.7117466926574707
1747257215.4766397,1804,1.9514199495315552
1747257216.4660208,1808,1.9459890127182007
1747257216.9608996,1810,1.7010091543197632
1747257217.9690619,1814,22.652568817138672
1747257218.4707685,1816,2.1339831352233887
1747257218.9804232,1818,4.034668445587158
1747257219.2320673,1819,3.393401622772217
1747257220.2303326,1823,2.2528109550476074
1747257220.9884856,1826,2.200406551361084
1747257221.2381115,1827,2.1668505668640137
1747257221.7399828,1829,2.1793782711029053
1747257221.989803,1830,2.025684118270874
1747257222.4942415,1832,4.787360191345215
1747257222.7500672,1833,2.1525769233703613
1747257223.006538,1834,2.1516189575195312
1747257223.505698,1836,2.1022562980651855
1747257223.754066,1837,2.027975082397461
1747257224.000674,1838,2.0576953887939453
1747257225.4988449,1844,2.479206085205078
1747257225.7614655,1845,2.076869487762451
1747257226.013338,1846,2.1213719844818115
1747257226.259917,1847,2.0835936069488525
1747257226.5064912,1848,2.1330747604370117
1747257227.2575796,1851,1.9187984466552734
1747257227.7506547,1853,2.079092502593994
1747257228.4937503,1856,1.8732731342315674
1747257229.4887874,1860,1.9569737911224365
1747257230.4855921,1864,2.0428836345672607
1747257230.7334678,1865,1.94693922996521
1747257230.9805832,1866,2.0016911029815674
1747257231.2273843,1867,1.9994571208953857
1747257232.2213845,1871,1.929882287979126
1747257232.4678333,1872,1.9165502786636353
1747257232.7165785,1873,3.4869163036346436
1747257232.9643312,1874,2.1676204204559326
1747257233.2100286,1875,2.0070321559906006
1747257233.7125323,1877,1.9002976417541504
1747257234.2128773,1879,2.014586925506592
1747257234.4658186,1880,1.9984999895095825
1747257235.2141085,1883,3.730654239654541
1747257235.4632251,1884,2.9753966331481934
1747257235.9586477,1886,1.9595603942871094
1747257236.4519293,1888,5.295172214508057
1747257236.9482658,1890,407.8719177246094
1747257237.1970472,1891,2.4520771503448486
1747257238.188341,1895,2.1044654846191406
1747257239.1821318,1899,2.9973556995391846
1747257239.6797855,1901,2.194216728210449
1747257239.9285727,1902,2.0938119888305664
1747257240.919887,1906,21.063030242919922
1747257241.41728,1908,9.329729080200195
1747257241.6660655,1909,2.891470432281494
1747257241.9181597,1910,2.370522975921631
1747257242.667232,1913,7.579843997955322
1747257243.4196222,1916,2.293120861053467
1747257243.9188652,1918,2.2760677337646484
1747257245.42205,1924,2.2617785930633545
1747257245.6707602,1925,2.2614259719848633
1747257245.9166317,1926,8.01705265045166
1747257246.4174933,1928,2.2843074798583984
1747257246.66644,1929,2.243462562561035
1747257247.4138122,1932,4.260519027709961
1747257248.1638613,1935,2.3211684226989746
1747257248.4138284,1936,2.332871198654175
1747257249.1602066,1939,2.300734281539917
1747257249.4053762,1940,2.270571708679199
1747257249.6504781,1941,2.400512218475342
1747257249.8952692,1942,2.2482171058654785
1747257250.6408317,1945,2.1457629203796387
1747257251.1427119,1947,2.283674478530884
1747257251.9051461,1950,2.244145393371582
1747257252.1558907,1951,2.8525562286376953
1747257252.6625834,1953,2.1778106689453125
1747257253.4073982,1956,2.0703372955322266
1747257254.3995097,1960,2.631925106048584
1747257254.647144,1961,2.2313034534454346
1747257254.894838,1962,2.003547430038452
1747257255.1422296,1963,2.0399913787841797
1747257255.391986,1964,1.980069637298584
1747257255.8864214,1966,2.1537466049194336
1747257256.133391,1967,2.1108651161193848
1747257256.3862681,1968,2.1770944595336914
1747257256.636112,1969,2.190762519836426
1747257258.1246483,1975,2.0796127319335938
1747257258.6205213,1977,2.087200403213501
1747257258.8655798,1978,2.1823697090148926
1747257259.1151485,1979,2.1742289066314697
1747257259.3633337,1980,2.0430338382720947
1747257259.6116917,1981,2.0595035552978516
1747257259.8620048,1982,1.9761557579040527
1747257260.111783,1983,2.128396987915039
1747257260.6100233,1985,2.1256189346313477
1747257261.1100934,1987,2.1571056842803955
1747257261.359034,1988,2.986166000366211
1747257261.606583,1989,2.2997164726257324
1747257262.103004,1991,2.298020124435425
1747257262.3487165,1992,2.4475436210632324
1747257262.595743,1993,2.2250490188598633
1747257263.0913036,1995,2.1630020141601562
1747257264.0776184,1999,2.240950107574463


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_06_05_710957-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256771.6167986,0,0.05331434682011604
1747256772.3827443,3,1.1712217330932617
1747256772.6283429,4,13.312301635742188
1747256774.1043768,10,2.526716709136963
1747256774.3467185,11,-0.8729472756385803
1747256775.0721533,14,1.5942754745483398
1747256775.3216836,15,5.012424468994141
1747256776.0524805,18,8.506284713745117
1747256776.296701,19,3.1798932552337646
1747256776.5393946,20,-0.11243455857038498
1747256777.0229254,22,7.622172832489014
1747256777.2704427,23,8.951058387756348
1747256778.017487,26,2.523693799972534
1747256778.2616804,27,8.732659339904785
1747256779.7695696,33,3.4735093116760254
1747256780.5589466,36,4.595558166503906
1747256780.820491,37,-0.11055894941091537
1747256781.089487,38,2.9806478023529053
1747256781.3570476,39,8.633273124694824
1747256781.6130855,40,6.059096813201904
1747256783.3924608,47,3.064911365509033
1747256783.6432374,48,1.6961994171142578
1747256783.9043617,49,5.007673263549805
1747256784.4271178,51,4.1719746589660645
1747256784.6796665,52,3.389404058456421
1747256785.1738505,54,3.5109317302703857
1747256785.9271178,57,2.027881145477295
1747256786.6698024,60,0.44501107931137085
1747256786.9177752,61,3.0503487586975098
1747256787.1635408,62,12.40278434753418
1747256787.409521,63,4.506899356842041
1747256787.901947,65,5.412465572357178
1747256788.1496878,66,8.929529190063477
1747256788.402447,67,5.76952600479126
1747256788.64914,68,5.914881229400635
1747256789.161071,70,13.221294403076172
1747256789.4139938,71,3.2192575931549072
1747256790.9131076,77,3.5182061195373535
1747256791.4107878,79,7.263446807861328
1747256791.6596854,80,2.661466121673584
1747256792.158012,82,0.09693009406328201
1747256792.410285,83,3.1015751361846924
1747256792.902882,85,4.864514350891113
1747256793.8980317,89,13.757079124450684
1747256794.1505127,90,7.282986164093018
1747256795.4060133,95,1.1274161338806152
1747256796.399765,99,4.404158592224121
1747256796.651322,100,0.3931220471858978
1747256797.3983073,103,20.588027954101562
1747256798.1376832,106,2.7932820320129395
1747256798.3833942,107,6.181360721588135
1747256798.8730369,109,2.5348236560821533
1747256800.13745,114,3.9665045738220215
1747256800.6367502,116,1.191909670829773
1747256801.8796601,121,2.2381861209869385
1747256802.870313,125,3.4163265228271484
1747256803.1180084,126,7.50420618057251
1747256803.623619,128,1.6139506101608276
1747256804.1233497,130,4.09878396987915
1747256804.3705301,131,3.10323429107666
1747256804.6270175,132,3.9232945442199707
1747256805.6207561,136,-0.15148283541202545
1747256805.8671162,137,2.476377010345459
1747256807.3427432,143,3.847393274307251
1747256807.5882509,144,9.890101432800293
1747256808.0836816,146,3.845799684524536
1747256808.3300142,147,4.124035358428955
1747256809.0677547,150,5.686074256896973
1747256810.8066149,157,1.3925539255142212
1747256811.2999656,159,4.4426774978637695
1747256811.55354,160,3.3220202922821045
1747256812.0745199,162,10.407830238342285
1747256812.5926335,164,1.8841370344161987
1747256813.094176,166,3.9059059619903564
1747256814.083004,170,2.185760498046875
1747256814.3320549,171,1.4900494813919067
1747256814.5819418,172,3.7752866744995117
1747256815.3286421,175,7.894063472747803
1747256815.5741367,176,5.049221992492676
1747256815.8186862,177,3.078801393508911
1747256816.0644908,178,2.991687536239624
1747256816.5533926,180,3.526151180267334
1747256816.7988396,181,3.824880838394165
1747256817.55894,184,4.780950546264648
1747256817.8051143,185,4.2137956619262695
1747256818.0578678,186,1.010661005973816
1747256818.8030348,189,8.431441307067871
1747256819.049719,190,7.714397430419922
1747256819.2950351,191,5.01293420791626
1747256819.5402536,192,1.678305745124817
1747256820.28994,195,6.7287445068359375
1747256821.28798,199,1.9665312767028809
1747256821.5376472,200,1.8482204675674438
1747256822.042303,202,2.664047956466675
1747256822.2911582,203,4.712533950805664
1747256822.5418346,204,4.589831352233887
1747256822.7893028,205,0.7089177966117859
1747256823.2875836,207,5.016088008880615
1747256823.794069,209,3.310689687728882
1747256824.3240566,211,1.1982988119125366
1747256824.8316753,213,0.8948569297790527
1747256825.345931,215,1.695339322090149
1747256825.6022146,216,8.325840950012207
1747256826.1098893,218,1.137483835220337
1747256826.3633459,219,3.3537209033966064
1747256826.6164176,220,4.456546306610107
1747256826.870004,221,-1.8092420101165771
1747256827.1224449,222,1.7428861856460571
1747256827.6362445,224,4.891953945159912
1747256827.8834207,225,-0.13260120153427124
1747256828.8897612,229,4.143889904022217
1747256830.3688688,235,3.499624252319336
1747256830.8638957,237,4.01532506942749
1747256831.110315,238,9.965995788574219
1747256831.3564672,239,2.588583469390869
1747256831.8546898,241,3.6846654415130615
1747256832.10531,242,1.9980794191360474
1747256832.5990822,244,3.937626361846924
1747256832.8467488,245,7.925274848937988
1747256833.0937164,246,7.109384059906006
1747256833.347475,247,5.742063045501709
1747256834.5999756,252,10.12249755859375
1747256834.8484614,253,3.1448817253112793
1747256835.0938547,254,2.8485140800476074
1747256835.837752,257,17.5141658782959
1747256836.0858362,258,2.9800355434417725
1747256836.335104,259,4.272373199462891
1747256836.5827827,260,4.3119049072265625
1747256837.0738957,262,9.429604530334473
1747256839.0417774,270,8.081659317016602
1747256839.292379,271,6.925889015197754
1747256840.0258634,274,9.261368751525879
1747256840.273883,275,3.7049033641815186
1747256840.5164642,276,1.9201287031173706
1747256841.0103822,278,3.4520375728607178
1747256841.5113852,280,4.328340530395508
1747256842.0160599,282,0.11570888757705688
1747256842.2694833,283,0.6031220555305481
1747256842.772299,285,3.1432509422302246
1747256843.2639186,287,13.143091201782227
1747256843.5134373,288,0.8106032609939575
1747256844.017748,290,3.4504289627075195
1747256845.27773,295,3.7908599376678467
1747256845.5212514,296,13.641188621520996
1747256845.7632089,297,6.684663772583008
1747256846.0047956,298,3.4063236713409424
1747256847.4548764,304,7.52405309677124
1747256847.9493396,306,3.0373504161834717
1747256848.4427881,308,6.070553302764893
1747256848.694787,309,2.2107486724853516
1747256849.4653432,312,16.257461547851562
1747256849.7265658,313,4.955150604248047
1747256850.4777336,316,3.71120285987854
1747256850.9745936,318,1.1390467882156372
1747256851.2220364,319,0.3211787939071655
1747256851.9740946,322,8.458959579467773
1747256852.5092723,324,8.357291221618652
1747256853.7612934,329,6.905125617980957
1747256854.0076263,330,2.852933168411255
1747256854.2555137,331,0.06985066086053848
1747256854.501881,332,1.9723668098449707
1747256855.7491467,337,0.9611583948135376
1747256855.9965491,338,2.7881104946136475
1747256856.5017138,340,2.876427173614502
1747256857.2508602,343,8.473177909851074
1747256857.5020432,344,2.394275665283203
1747256857.7487247,345,8.3330078125
1747256858.0028675,346,1.5669525861740112
1747256858.506343,348,3.5581233501434326
1747256859.0086706,350,4.757824897766113
1747256859.505963,352,3.0739731788635254
1747256859.7610598,353,7.864104270935059
1747256860.0106647,354,14.88736343383789
1747256861.023953,358,0.8600460886955261
1747256861.5232558,360,1.422698736190796
1747256862.016038,362,4.253325462341309
1747256862.2597194,363,11.935367584228516
1747256862.5093267,364,7.73682975769043
1747256862.759528,365,4.243072509765625
1747256863.0137799,366,10.913549423217773
1747256863.2619338,367,5.045202255249023
1747256863.5133226,368,4.90982723236084
1747256865.0192108,374,-0.3320513367652893
1747256865.767379,377,12.178423881530762
1747256866.014035,378,5.70133113861084
1747256867.7353091,385,4.375170707702637
1747256867.9822335,386,4.067424297332764
1747256868.9595668,390,8.210185050964355
1747256869.2078962,391,5.279918670654297
1747256869.4610744,392,5.2987542152404785
1747256869.7108097,393,5.6721978187561035
1747256869.9576466,394,4.212595462799072
1747256870.206691,395,1.8418478965759277
1747256870.452655,396,1.5618599653244019
1747256870.6977482,397,1.1368696689605713
1747256870.9434085,398,4.190847873687744
1747256871.1930563,399,-0.7667051553726196
1747256871.6870842,401,-1.0380781888961792
1747256871.9333334,402,4.753381729125977
1747256872.4261749,404,1.88414466381073
1747256873.408617,408,0.6668974161148071
1747256873.6537123,409,9.754637718200684
1747256874.414939,412,3.2958343029022217
1747256874.6664262,413,-0.16824489831924438
1747256874.9176667,414,5.283690929412842
1747256875.170118,415,0.9445119500160217
1747256875.93177,418,3.084577798843384
1747256876.700039,421,0.1254270076751709
1747256876.9509788,422,0.7759339809417725
1747256877.7051916,425,0.6761153340339661
1747256877.9572923,426,3.225398302078247
1747256878.9562874,430,4.0903401374816895
1747256879.1999974,431,7.9751434326171875
1747256879.9358008,434,1.8784772157669067
1747256880.1793468,435,0.9896572232246399
1747256880.4296892,436,0.06223118305206299
1747256880.6819472,437,0.879971444606781
1747256880.938004,438,-0.3273349702358246
1747256881.1956618,439,8.2573823928833
1747256881.4607308,440,1.8678686618804932
1747256881.7184126,441,5.720515727996826
1747256882.229841,443,4.281595230102539
1747256882.4823015,444,8.42917251586914
1747256882.7348807,445,4.2883710861206055
1747256882.9931602,446,30.174583435058594
1747256884.003432,450,8.22061538696289
1747256884.2489736,451,4.437897205352783
1747256884.4982183,452,9.61778736114502
1747256884.745377,453,7.826087474822998
1747256884.998226,454,8.615256309509277
1747256885.4932437,456,7.636907577514648
1747256885.9792476,458,4.811227798461914
1747256886.4625509,460,4.095763206481934
1747256886.703941,461,-0.332886666059494
1747256887.429866,464,1.2658352851867676
1747256887.6771295,465,0.6318992376327515
1747256887.9364362,466,1.3712849617004395
1747256888.4262004,468,0.2445136457681656
1747256888.9108932,470,2.1982016563415527
1747256889.9099045,474,0.8456613421440125
1747256890.1592374,475,8.092900276184082
1747256890.9084532,478,3.8951478004455566
1747256891.1563618,479,4.6654253005981445
1747256891.403552,480,1.4441667795181274
1747256891.6458127,481,4.5273871421813965
1747256891.8880203,482,4.699594020843506
1747256892.138686,483,0.5487655401229858
1747256892.3862553,484,4.582213878631592
1747256892.8856137,486,0.7606168985366821
1747256893.1319962,487,2.399710178375244
1747256893.378991,488,14.476819038391113
1747256893.6279883,489,5.40986442565918
1747256894.1266685,491,7.282364845275879
1747256894.8598747,494,3.7071433067321777
1747256895.8339663,498,0.27497056126594543
1747256896.5847218,501,14.578392028808594
1747256896.8460612,502,6.002235412597656
1747256897.0944114,503,5.8507561683654785
1747256897.8512883,506,3.510552406311035
1747256898.355749,508,4.217578411102295
1747256898.6145015,509,2.7683825492858887
1747256898.8663561,510,6.301271438598633
1747256899.1112113,511,11.104500770568848
1747256899.3630996,512,3.3846631050109863
1747256899.6297874,513,3.3369672298431396
1747256899.8939004,514,8.423134803771973
1747256900.681633,517,6.57234001159668
1747256900.9351707,518,39.966915130615234
1747256901.1919007,519,6.750997066497803
1747256901.4495173,520,6.1816911697387695
1747256902.2304215,523,3.6944315433502197
1747256904.0227354,530,0.008378260768949986
1747256904.7764778,533,13.50049114227295
1747256905.0233808,534,5.592334270477295
1747256905.5164688,536,1.6965928077697754
1747256905.7675772,537,3.477041721343994
1747256906.015945,538,4.120538234710693
1747256906.2639618,539,4.908054351806641
1747256906.511836,540,0.22245122492313385
1747256907.005086,542,1.2759034633636475
1747256907.2542658,543,11.076253890991211
1747256907.5009098,544,1.3079437017440796
1747256907.9917433,546,4.5671467781066895
1747256908.2355905,547,1.2808810472488403
1747256908.9701054,550,-0.3245770037174225
1747256909.463877,552,0.963840663433075
1747256909.9656396,554,7.32361364364624
1747256910.2177835,555,0.25406697392463684
1747256910.46569,556,-0.14909698069095612
1747256911.9501262,562,0.6646189093589783
1747256912.1952484,563,0.17003025114536285
1747256912.4418764,564,7.644973278045654
1747256913.4222848,568,1.2022277116775513
1747256914.1565824,571,0.9788129925727844
1747256914.6505063,573,-0.43706706166267395
1747256915.3938217,576,0.6492105722427368
1747256916.3883636,580,5.439695358276367
1747256917.3821542,584,1.6430792808532715
1747256917.6300602,585,3.844555616378784
1747256917.8747306,586,2.4375808238983154
1747256918.3671129,588,3.528615951538086
1747256918.8590622,590,-0.2026655524969101
1747256919.1092563,591,14.075345993041992
1747256919.374193,592,3.374680280685425
1747256919.8741255,594,1.4600034952163696
1747256920.3742175,596,-0.10983864217996597
1747256920.620048,597,3.2826216220855713
1747256920.8686106,598,5.486455917358398
1747256921.1147616,599,3.161884307861328
1747256921.611015,601,15.866911888122559
1747256921.8657377,602,-0.2180819809436798
1747256922.1210928,603,-0.9127039909362793
1747256922.6379035,605,0.5478358864784241
1747256923.390467,608,2.0297765731811523
1747256923.888119,610,5.998359680175781
1747256924.630256,613,0.4564546048641205
1747256924.8777394,614,-0.07738959789276123
1747256925.3804736,616,-0.5602400302886963
1747256925.8726118,618,0.3849113881587982
1747256926.378308,620,5.522912502288818
1747256926.8663347,622,0.2300395965576172
1747256927.1087685,623,0.03708555921912193
1747256927.835994,626,2.152930974960327
1747256928.318548,628,3.218510389328003
1747256928.5609922,629,11.735085487365723
1747256929.5343518,633,0.38330671191215515
1747256930.0267882,635,0.614514172077179
1747256930.5213811,637,4.324291706085205
1747256931.2641304,640,22.611175537109375
1747256931.5098016,641,8.254450798034668
1747256931.7612164,642,1.3144497871398926
1747256932.0077553,643,1.3867957592010498
1747256932.25281,644,3.6177310943603516
1747256932.497859,645,0.1905202865600586
1747256933.4816859,649,0.05766608566045761
1747256933.9720843,651,2.9108126163482666
1747256934.225181,652,0.7052228450775146
1747256934.4733183,653,0.9352858662605286
1747256934.7300186,654,20.654653549194336
1747256934.9881892,655,0.4635395109653473
1747256935.7519736,658,0.031086796894669533
1747256936.0002115,659,3.092590093612671
1747256936.2480087,660,0.9759760499000549
1747256937.9911225,667,4.669052600860596
1747256938.7469685,670,0.5398076772689819
1747256939.9847403,675,11.818180084228516
1747256940.232127,676,4.6213531494140625
1747256940.478376,677,-0.20863570272922516
1747256941.217536,680,0.9308665990829468
1747256941.7066002,682,-1.2341346740722656
1747256941.9511557,683,2.875981569290161
1747256942.1951704,684,2.564060926437378
1747256942.9345937,687,13.445959091186523
1747256944.19759,692,-1.4324917793273926
1747256944.6943002,694,0.1848347932100296
1747256944.9388955,695,-0.12294001132249832
1747256945.1838698,696,-0.03584009036421776
1747256945.428461,697,3.8115596771240234
1747256945.919582,699,1.200973391532898
1747256946.6581511,702,0.3999520242214203
1747256946.9064589,703,5.2748870849609375
1747256947.3919237,705,1.1787786483764648
1747256948.3594418,709,0.636297881603241
1747256948.6118271,710,0.46774041652679443
1747256949.1161046,712,0.3217834234237671
1747256949.859802,715,0.17946617305278778
1747256950.3481364,717,1.96183180809021
1747256950.8370097,719,0.7386340498924255
1747256951.0843284,720,-0.11042764782905579
1747256951.3304787,721,1.0078346729278564
1747256951.8243558,723,0.11463848501443863
1747256952.3201616,725,0.4656582176685333
1747256952.569651,726,0.046320416033267975
1747256952.8216307,727,0.1073315292596817
1747256953.0741234,728,0.9645076990127563
1747256953.325184,729,9.764116287231445
1747256953.8194945,731,7.75278377532959
1747256954.0669603,732,4.585748672485352
1747256954.322256,733,-0.445512592792511
1747256955.5762365,738,5.8489603996276855
1747256955.8216243,739,4.008892059326172
1747256956.071226,740,0.7248666882514954
1747256956.5605602,742,10.43435287475586
1747256956.8100126,743,4.284642696380615
1747256957.0537002,744,11.909337043762207
1747256957.3015559,745,9.599161148071289
1747256959.0293229,752,7.341867923736572
1747256959.766153,755,0.11624442040920258
1747256960.0076265,756,24.853713989257812
1747256960.5056024,758,2.033723831176758
1747256961.754877,763,-0.5988665223121643
1747256962.0108178,764,3.858051300048828
1747256962.2724833,765,0.710350751876831
1747256963.0370865,768,1.241476058959961
1747256963.368013,769,1.6048749685287476
1747256964.1037033,772,2.6296133995056152
1747256964.3537748,773,1.4765205383300781
1747256964.852638,775,15.22348690032959
1747256965.1016393,776,3.3085360527038574
1747256965.5955927,778,9.352652549743652
1747256965.8403263,779,-0.11672475188970566
1747256966.0862818,780,13.152169227600098
1747256966.3337708,781,0.2632957696914673
1747256966.5818148,782,-0.008514607325196266
1747256968.061004,788,0.6170224547386169
1747256968.3114588,789,9.137819290161133
1747256968.8082726,791,-0.13410857319831848
1747256969.3041513,793,6.452403545379639
1747256969.8008513,795,-2.5905284881591797
1747256970.0542116,796,5.267058372497559
1747256970.8014646,799,2.5480198860168457
1747256971.0485847,800,-1.7042778730392456
1747256972.0358758,804,35.77205276489258
1747256972.2845685,805,0.19309689104557037
1747256972.5421636,806,6.717478275299072
1747256972.7968612,807,0.21942344307899475
1747256973.5421913,810,1.1422454118728638
1747256974.2828388,813,0.6387758255004883
1747256975.515518,818,-0.3560650646686554
1747256975.768664,819,0.49368762969970703
1747256976.2687988,821,0.1879570484161377
1747256976.5169268,822,13.273187637329102
1747256976.7683096,823,0.25115692615509033
1747256977.2772994,825,0.3124768137931824
1747256977.531991,826,0.8776001334190369
1747256977.7781675,827,0.9790045022964478
1747256978.0241747,828,1.7336324453353882
1747256979.0079856,832,2.060140609741211
1747256979.2538254,833,0.3367117941379547
1747256979.7496622,835,-0.13462090492248535
1747256980.0043962,836,-0.4835878610610962
1747256980.253377,837,18.139394760131836
1747256980.7510462,839,9.083401679992676
1747256981.0000513,840,4.461886882781982
1747256981.7588444,843,1.9270011186599731
1747256982.2646346,845,0.5209341049194336
1747256983.5331905,850,0.38509559631347656
1747256983.7794156,851,5.894948959350586
1747256984.5264444,854,0.1530514359474182
1747256985.264426,857,1.1519360542297363
1747256985.9980373,860,8.395984649658203
1747256986.4877481,862,-0.264993280172348
1747256987.2217026,865,-0.10596103966236115
1747256987.4653926,866,0.03331758454442024
1747256988.452541,870,7.331480503082275
1747256988.6996188,871,-0.389829158782959
1747256991.1911335,881,nan
1747256991.6841872,883,nan
1747256991.931613,884,nan
1747256992.176181,885,nan
1747256992.4223564,886,nan
1747256992.9180272,888,nan
1747256993.400099,890,nan
1747256993.8901858,892,nan
1747256994.637877,895,nan
1747256995.1351142,897,nan
1747256995.3843873,898,nan
1747256996.1368492,901,nan
1747256996.383106,902,nan
1747256996.8906505,904,nan
1747256997.400458,906,nan
1747256997.655673,907,nan
1747256997.911065,908,nan
1747256998.415984,910,nan
1747256998.6746628,911,nan
1747256999.4300108,914,nan
1747257000.4199467,918,nan
1747257000.668503,919,nan
1747257001.1741743,921,nan
1747257001.6771524,923,nan
1747257002.6717377,927,nan
1747257002.9160624,928,nan
1747257003.1640427,929,nan
1747257003.4058144,930,nan
1747257003.6458302,931,nan
1747257003.886138,932,nan
1747257004.12843,933,nan
1747257004.6228092,935,nan
1747257005.6106453,939,nan
1747257006.117914,941,nan
1747257006.3710077,942,nan
1747257007.1210237,945,nan
1747257008.1122437,949,nan
1747257008.862727,952,nan
1747257009.355244,954,nan
1747257009.6085484,955,nan
1747257009.8559184,956,nan
1747257010.840831,960,nan
1747257011.3314178,962,nan
1747257011.578963,963,nan
1747257011.8282394,964,nan
1747257012.0732088,965,nan
1747257012.5627744,967,nan
1747257012.8098893,968,nan
1747257013.5568793,971,nan
1747257014.8137748,976,nan
1747257015.3208475,978,nan
1747257015.5776243,979,nan
1747257016.074518,981,nan
1747257016.3292613,982,nan
1747257017.3264444,986,nan
1747257017.8264625,988,nan
1747257018.0796995,989,nan
1747257018.3257704,990,nan
1747257018.825581,992,nan
1747257019.3203628,994,nan
1747257019.5661035,995,nan
1747257019.8193145,996,nan
1747257020.3112264,998,nan
1747257020.5563,999,nan
1747257021.0493028,1001,nan
1747257021.2945852,1002,nan
1747257021.543352,1003,nan
1747257021.7884946,1004,nan
1747257022.0336566,1005,nan
1747257022.2817912,1006,nan
1747257023.507926,1011,nan
1747257024.0015368,1013,nan
1747257024.492543,1015,nan
1747257024.7487922,1016,nan
1747257024.9986877,1017,nan
1747257026.2853217,1022,nan
1747257027.3107188,1026,nan
1747257027.812187,1028,nan
1747257028.0588388,1029,nan
1747257029.543944,1035,nan
1747257029.7902207,1036,nan
1747257030.0394778,1037,nan
1747257030.2862942,1038,nan
1747257030.53464,1039,nan
1747257031.5260427,1043,nan
1747257032.0165727,1045,nan
1747257032.2620273,1046,nan
1747257033.74331,1052,nan
1747257033.9876509,1053,nan
1747257034.7187502,1056,nan
1747257035.2244418,1058,nan
1747257035.4709246,1059,nan
1747257035.7196395,1060,nan
1747257036.2116232,1062,nan
1747257036.9459522,1065,nan
1747257037.1935496,1066,nan
1747257037.442615,1067,nan
1747257037.9340172,1069,nan
1747257038.178196,1070,nan
1747257038.4237218,1071,nan
1747257038.6720521,1072,nan
1747257038.9178977,1073,nan
1747257039.1617045,1074,nan
1747257039.899643,1077,nan
1747257040.1426358,1078,nan
1747257040.6273696,1080,nan
1747257040.8692515,1081,nan
1747257041.1120272,1082,nan
1747257041.8415167,1085,nan
1747257042.083189,1086,nan
1747257042.3244743,1087,nan
1747257043.3151424,1091,nan
1747257043.5669177,1092,nan
1747257043.8170886,1093,nan
1747257045.0464468,1098,nan
1747257045.541426,1100,nan
1747257046.0302622,1102,nan
1747257046.286686,1103,nan
1747257046.5337539,1104,nan
1747257047.2670028,1107,nan
1747257047.512182,1108,nan
1747257047.7598786,1109,nan
1747257048.005236,1110,nan
1747257048.2492895,1111,nan
1747257048.4952142,1112,nan
1747257048.739977,1113,nan
1747257048.983066,1114,nan
1747257049.4722505,1116,nan
1747257050.2091937,1119,nan
1747257050.70418,1121,nan
1747257050.9480379,1122,nan
1747257051.6821623,1125,nan
1747257051.9273925,1126,nan
1747257052.4438,1128,nan
1747257052.6994236,1129,nan
1747257052.9489295,1130,nan
1747257053.2007928,1131,nan
1747257053.453266,1132,nan
1747257053.9486556,1134,nan
1747257054.1973083,1135,nan
1747257054.451334,1136,nan
1747257055.2347977,1139,nan
1747257055.9956055,1142,nan
1747257056.7343817,1145,nan
1747257056.9851923,1146,nan
1747257057.4906952,1148,nan
1747257057.7367084,1149,nan
1747257057.9893036,1150,nan
1747257058.2373796,1151,nan
1747257058.4864607,1152,nan
1747257058.7336636,1153,nan
1747257059.235005,1155,nan
1747257060.4878962,1160,nan
1747257060.9916651,1162,nan
1747257061.4829044,1164,nan
1747257061.9675164,1166,nan
1747257062.2119877,1167,nan
1747257063.6878128,1173,nan
1747257063.9370987,1174,nan
1747257064.431472,1176,nan
1747257064.6886494,1177,nan
1747257064.9530814,1178,nan
1747257065.9422112,1182,nan
1747257066.4292037,1184,nan
1747257066.9231734,1186,nan
1747257067.4109814,1188,nan
1747257067.6612337,1189,nan
1747257067.9110076,1190,nan
1747257068.649802,1193,nan
1747257068.8926876,1194,nan
1747257069.138767,1195,nan
1747257069.6320937,1197,nan
1747257069.8818467,1198,nan
1747257070.6316183,1201,nan
1747257070.876666,1202,nan
1747257071.6159685,1205,nan
1747257071.8618083,1206,nan
1747257072.1064413,1207,nan
1747257072.6025455,1209,nan
1747257073.6016924,1213,nan
1747257073.85517,1214,nan
1747257074.1052027,1215,nan
1747257074.6083488,1217,nan
1747257074.8590095,1218,nan
1747257076.1112545,1223,nan
1747257076.6112056,1225,nan
1747257077.3620994,1228,nan
1747257077.6093545,1229,nan
1747257078.3443148,1232,nan
1747257078.588629,1233,nan
1747257079.839241,1238,nan
1747257080.3522456,1240,nan
1747257080.593745,1241,nan
1747257080.8391025,1242,nan
1747257081.0888042,1243,nan
1747257081.3419259,1244,nan
1747257081.5974252,1245,nan
1747257081.8507411,1246,nan
1747257082.6067662,1249,nan
1747257082.856808,1250,nan
1747257083.1033452,1251,nan
1747257083.3512897,1252,nan
1747257083.8521626,1254,nan
1747257084.3709583,1256,nan
1747257084.616786,1257,nan
1747257085.3587642,1260,nan
1747257085.6090362,1261,nan
1747257086.354365,1264,nan
1747257087.1035044,1267,nan
1747257088.1176245,1271,nan
1747257089.3810105,1276,nan
1747257089.6325653,1277,nan
1747257089.8858154,1278,nan
1747257090.887279,1282,nan
1747257091.6282587,1285,nan
1747257092.8722863,1290,nan
1747257093.616823,1293,nan
1747257094.348428,1296,nan
1747257094.8330507,1298,nan
1747257095.0751033,1299,nan
1747257095.8063169,1302,nan
1747257096.7895994,1306,nan
1747257097.776838,1310,nan
1747257098.762664,1314,nan
1747257099.0045795,1315,nan
1747257100.227686,1320,nan
1747257100.725786,1322,nan
1747257100.9740052,1323,nan
1747257101.4745674,1325,nan
1747257101.7229466,1326,nan
1747257102.2177684,1328,nan
1747257103.9070156,1335,nan
1747257106.1263175,1344,nan
1747257106.3676462,1345,nan
1747257106.8531125,1347,nan
1747257107.095807,1348,nan
1747257107.838614,1351,nan
1747257108.0845556,1352,nan
1747257108.578351,1354,nan
1747257109.57021,1358,nan
1747257110.0602639,1360,nan
1747257111.0393982,1364,nan
1747257111.2820365,1365,nan
1747257111.5233436,1366,nan
1747257111.7696345,1367,nan
1747257112.0148141,1368,nan
1747257112.9981427,1372,nan
1747257113.2521694,1373,nan
1747257113.7519991,1375,nan
1747257114.005042,1376,nan
1747257115.008298,1380,nan
1747257116.2602382,1385,nan
1747257116.5175536,1386,nan
1747257117.5395026,1390,nan
1747257118.290026,1393,nan
1747257119.038097,1396,nan
1747257119.300403,1397,nan
1747257119.8098857,1399,nan
1747257120.0665188,1400,nan
1747257120.8203323,1403,nan
1747257121.3229492,1405,nan
1747257123.3095994,1413,nan
1747257124.0468142,1416,nan
1747257124.293207,1417,nan
1747257124.7897837,1419,nan
1747257125.296308,1421,nan
1747257125.5563498,1422,nan
1747257127.8147311,1431,nan
1747257128.0627706,1432,nan
1747257129.0457182,1436,nan
1747257129.5388615,1438,nan
1747257129.7865376,1439,nan
1747257130.032237,1440,nan
1747257130.280577,1441,nan
1747257131.0187776,1444,nan
1747257131.5097418,1446,nan
1747257131.7529306,1447,nan
1747257131.9941845,1448,nan
1747257132.2359655,1449,nan
1747257132.477838,1450,nan
1747257132.719718,1451,nan
1747257132.9690065,1452,nan
1747257133.4550655,1454,nan
1747257133.7078352,1455,nan
1747257133.9550583,1456,nan
1747257134.2014184,1457,nan
1747257134.4725864,1458,nan
1747257134.721027,1459,nan
1747257134.969119,1460,nan
1747257135.2288225,1461,nan
1747257135.7322726,1463,nan
1747257137.5706193,1470,nan
1747257138.296692,1473,nan
1747257138.5528004,1474,nan
1747257139.0481517,1476,nan
1747257139.3093936,1477,nan
1747257140.3321245,1481,nan
1747257140.589108,1482,nan
1747257140.844376,1483,nan
1747257141.8492415,1487,nan
1747257142.0947433,1488,nan
1747257142.3443484,1489,nan
1747257142.5899687,1490,nan
1747257142.844317,1491,nan
1747257143.3343582,1493,nan
1747257143.5829177,1494,nan
1747257144.5689044,1498,nan
1747257144.818996,1499,nan
1747257145.0693123,1500,nan
1747257145.563935,1502,nan
1747257146.3008924,1505,nan
1747257147.286006,1509,nan
1747257147.5366743,1510,nan
1747257147.7887998,1511,nan
1747257148.2919292,1513,nan
1747257148.7893944,1515,nan
1747257149.0380278,1516,nan
1747257150.7778175,1523,nan
1747257151.5177436,1526,nan
1747257152.0128117,1528,nan
1747257153.5161443,1534,nan
1747257154.2778816,1537,nan
1747257154.5357394,1538,nan
1747257155.2960646,1541,nan
1747257156.3094013,1545,nan
1747257156.8160548,1547,nan
1747257157.0693357,1548,nan
1747257157.8092473,1551,nan
1747257158.0576825,1552,nan
1747257158.3061574,1553,nan
1747257158.7958107,1555,nan
1747257159.2830935,1557,nan
1747257160.5249178,1562,nan
1747257161.020046,1564,nan
1747257161.271185,1565,nan
1747257161.5165598,1566,nan
1747257162.0085876,1568,nan
1747257162.4944217,1570,nan
1747257162.7360723,1571,nan
1747257162.977593,1572,nan
1747257163.2177405,1573,nan
1747257163.9584064,1576,nan
1747257164.4410863,1578,nan
1747257164.6816008,1579,nan
1747257164.9215097,1580,nan
1747257165.1622298,1581,nan
1747257165.4050796,1582,nan
1747257166.1355448,1585,nan
1747257167.351065,1590,nan
1747257168.6019614,1595,nan
1747257168.8495696,1596,nan
1747257169.0961134,1597,nan
1747257170.082268,1601,nan
1747257170.330911,1602,nan
1747257170.5771952,1603,nan
1747257172.3232515,1610,nan
1747257172.571755,1611,nan
1747257173.0692406,1613,nan
1747257173.3159392,1614,nan
1747257173.8153784,1616,nan
1747257174.8231728,1620,nan
1747257175.3270855,1622,nan
1747257175.823724,1624,nan
1747257176.3159986,1626,nan
1747257176.5618994,1627,nan
1747257177.550608,1631,nan
1747257178.5337265,1635,nan
1747257178.7796283,1636,nan
1747257179.0297086,1637,nan
1747257179.2766974,1638,nan
1747257179.7720747,1640,nan
1747257180.0266175,1641,nan
1747257181.285378,1646,nan
1747257181.5377514,1647,nan
1747257182.0383983,1649,nan
1747257182.5559168,1651,nan
1747257182.815504,1652,nan
1747257183.0643938,1653,nan
1747257183.3109334,1654,nan
1747257183.81098,1656,nan
1747257184.3159893,1658,nan
1747257185.3175201,1662,nan
1747257185.8074048,1664,nan
1747257186.3042681,1666,nan
1747257187.0513318,1669,nan
1747257187.3001754,1670,nan
1747257188.316512,1674,nan
1747257189.0637596,1677,nan
1747257189.5654054,1679,nan
1747257189.8123786,1680,nan
1747257190.0580037,1681,nan
1747257190.3039465,1682,nan
1747257191.040634,1685,nan
1747257191.2866201,1686,nan
1747257191.5373683,1687,nan
1747257191.7824466,1688,nan
1747257192.030457,1689,nan
1747257192.2765086,1690,nan
1747257193.0208967,1693,nan
1747257193.269298,1694,nan
1747257193.5214171,1695,nan
1747257194.0189886,1697,nan
1747257194.2683868,1698,nan
1747257194.5209808,1699,nan
1747257194.7737322,1700,nan
1747257195.2776437,1702,nan
1747257195.7821376,1704,nan
1747257196.520926,1707,nan
1747257197.0275705,1709,nan
1747257197.285926,1710,nan
1747257197.532968,1711,nan
1747257197.7860734,1712,nan
1747257199.2598224,1718,nan
1747257199.507686,1719,nan
1747257200.2447064,1722,nan
1747257200.4973848,1723,nan
1747257200.7481349,1724,nan
1747257200.99537,1725,nan
1747257202.2510476,1730,nan
1747257204.2682734,1738,nan
1747257204.52203,1739,nan
1747257204.7709067,1740,nan
1747257205.5280337,1743,nan
1747257206.0200012,1745,nan
1747257206.7481399,1748,nan
1747257206.9982536,1749,nan
1747257207.2428834,1750,nan
1747257207.4898684,1751,nan
1747257207.9872382,1753,nan
1747257208.2320454,1754,nan
1747257208.9663768,1757,nan
1747257210.1955268,1762,nan
1747257210.4369009,1763,nan
1747257210.9232395,1765,nan
1747257211.164629,1766,nan
1747257211.6471,1768,nan
1747257213.3876588,1775,nan
1747257213.6318429,1776,nan
1747257213.8779218,1777,nan
1747257214.617362,1780,nan
1747257214.8788166,1781,nan
1747257215.6230667,1784,nan
1747257215.8780928,1785,nan
1747257216.1323645,1786,nan
1747257216.3819194,1787,nan
1747257216.8762248,1789,nan
1747257217.1281948,1790,nan
1747257217.6274858,1792,nan
1747257218.1315925,1794,nan
1747257218.6479356,1796,nan
1747257218.8991747,1797,nan
1747257219.6465468,1800,nan
1747257220.1432843,1802,nan
1747257220.3918407,1803,nan
1747257220.640782,1804,nan
1747257221.6483762,1808,nan
1747257222.136013,1810,nan
1747257223.1381714,1814,nan
1747257223.6347713,1816,nan
1747257224.1282566,1818,nan
1747257224.3731847,1819,nan
1747257225.3440845,1823,nan
1747257226.078016,1826,nan
1747257226.321692,1827,nan
1747257226.8121789,1829,nan
1747257227.055253,1830,nan
1747257227.5530362,1832,nan
1747257227.7983735,1833,nan
1747257228.0531235,1834,nan
1747257228.563656,1836,nan
1747257228.814353,1837,nan
1747257229.05648,1838,nan
1747257230.5288527,1844,nan
1747257230.7792096,1845,nan
1747257231.0245223,1846,nan
1747257231.2708735,1847,nan
1747257231.516292,1848,nan
1747257232.2515917,1851,nan
1747257232.7426407,1853,nan
1747257233.4807472,1856,nan
1747257234.4591248,1860,nan
1747257235.4347959,1864,nan
1747257235.6789756,1865,nan
1747257235.9292724,1866,nan
1747257236.1744006,1867,nan
1747257237.1578884,1871,nan
1747257237.4017012,1872,nan
1747257237.6472309,1873,nan
1747257237.8914566,1874,nan
1747257238.134934,1875,nan
1747257238.6332245,1877,nan
1747257239.129482,1879,nan
1747257239.3775632,1880,nan
1747257240.123584,1883,nan
1747257240.3698797,1884,nan
1747257240.8630996,1886,nan
1747257241.3570936,1888,nan
1747257241.8533013,1890,nan
1747257242.1001759,1891,nan
1747257243.0805933,1895,nan
1747257244.0811477,1899,nan
1747257244.575187,1901,nan
1747257244.8241506,1902,nan
1747257245.841856,1906,nan
1747257246.3362737,1908,nan
1747257246.5837476,1909,nan
1747257246.832262,1910,nan
1747257247.5790102,1913,nan
1747257248.3314424,1916,nan
1747257248.8238776,1918,nan
1747257250.3093371,1924,nan
1747257250.5537229,1925,nan
1747257250.7962124,1926,nan
1747257251.2935684,1928,nan
1747257251.5415618,1929,nan
1747257252.2734468,1932,nan
1747257252.9946167,1935,nan
1747257253.234386,1936,nan
1747257253.9558232,1939,nan
1747257254.2072062,1940,nan
1747257254.4524848,1941,nan
1747257254.69947,1942,nan
1747257255.4260452,1945,nan
1747257255.9098668,1947,nan
1747257256.6315408,1950,nan
1747257256.8710892,1951,nan
1747257257.355779,1953,nan
1747257258.0789123,1956,nan
1747257259.0521812,1960,nan
1747257259.2960923,1961,nan
1747257259.538533,1962,nan
1747257259.7805107,1963,nan
1747257260.0271258,1964,nan
1747257260.5092785,1966,nan
1747257260.757264,1967,nan
1747257261.000274,1968,nan
1747257261.2416906,1969,nan
1747257262.681856,1975,nan
1747257263.1596785,1977,nan
1747257263.405153,1978,nan
1747257263.6445436,1979,nan
1747257263.8856802,1980,nan
1747257264.1255913,1981,nan
1747257264.372463,1982,nan
1747257264.616032,1983,nan
1747257265.0992386,1985,nan
1747257265.5848107,1987,nan
1747257265.8261402,1988,nan
1747257266.0700777,1989,nan
1747257266.5492907,1991,nan
1747257266.7903936,1992,nan
1747257267.029891,1993,nan
1747257267.5081387,1995,nan
1747257268.4665484,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_06_05_710957-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256771.6169424,0,0.42651477456092834
1747256772.3828833,3,9.369773864746094
1747256772.6286886,4,106.4984130859375
1747256774.1045284,10,20.213733673095703
1747256774.3468368,11,-6.983578205108643
1747256775.072298,14,12.754203796386719
1747256775.321809,15,40.099395751953125
1747256776.0525997,18,68.05027770996094
1747256776.2968235,19,25.439146041870117
1747256776.5395167,20,-0.8994764685630798
1747256777.023078,22,60.97738265991211
1747256777.2706296,23,71.60846710205078
1747256778.0176697,26,20.189550399780273
1747256778.2618654,27,69.86127471923828
1747256779.7697623,33,27.788074493408203
1747256780.5590687,36,36.76446533203125
1747256780.8207843,37,-0.884471595287323
1747256781.0897634,38,23.845182418823242
1747256781.3573003,39,69.0661849975586
1747256781.613273,40,48.472774505615234
1747256783.3926861,47,24.519290924072266
1747256783.643494,48,13.569595336914062
1747256783.9045463,49,40.06138610839844
1747256784.427275,51,33.375797271728516
1747256784.6798694,52,27.115232467651367
1747256785.174044,54,28.087453842163086
1747256785.9272804,57,16.22304916381836
1747256786.6699615,60,3.560088634490967
1747256786.9179285,61,24.402790069580078
1747256787.163724,62,99.22227478027344
1747256787.4097035,63,36.05519485473633
1747256787.9020789,65,43.29972457885742
1747256788.1499097,66,71.43623352050781
1747256788.4025934,67,46.15620803833008
1747256788.6494243,68,47.31904983520508
1747256789.1613064,70,105.77035522460938
1747256789.4141612,71,25.754060745239258
1747256790.9132528,77,28.145648956298828
1747256791.410948,79,58.107574462890625
1747256791.6598582,80,21.291728973388672
1747256792.1582022,82,0.7754407525062561
1747256792.4104464,83,24.81260108947754
1747256792.9031146,85,38.916114807128906
1747256793.8982387,89,110.05663299560547
1747256794.1506803,90,58.26388931274414
1747256795.4061844,95,9.019329071044922
1747256796.3999884,99,35.23326873779297
1747256796.6515675,100,3.1449763774871826
1747256797.3984685,103,164.7042236328125
1747256798.1378446,106,22.346256256103516
1747256798.383571,107,49.45088577270508
1747256798.873858,109,20.278589248657227
1747256800.137622,114,31.732036590576172
1747256800.6369183,116,9.535277366638184
1747256801.879834,121,17.905488967895508
1747256802.8705013,125,27.330612182617188
1747256803.1181817,126,60.03364944458008
1747256803.6237714,128,12.911604881286621
1747256804.1235073,130,32.7902717590332
1747256804.3707097,131,24.82587432861328
1747256804.6271825,132,31.386356353759766
1747256805.6209514,136,-1.2118626832962036
1747256805.8672695,137,19.811016082763672
1747256807.3428981,143,30.779146194458008
1747256807.5884097,144,79.12081146240234
1747256808.0838652,146,30.76639747619629
1747256808.3302014,147,32.99228286743164
1747256809.067924,150,45.48859405517578
1747256810.8067753,157,11.14043140411377
1747256811.300122,159,35.541419982910156
1747256811.5536766,160,26.576162338256836
1747256812.074745,162,83.26264190673828
1747256812.5928032,164,15.07309627532959
1747256813.0943336,166,31.24724769592285
1747256814.0831923,170,17.486083984375
1747256814.3322017,171,11.920395851135254
1747256814.582155,172,30.202293395996094
1747256815.3288078,175,63.15250778198242
1747256815.5743005,176,40.393775939941406
1747256815.8188298,177,24.63041114807129
1747256816.064646,178,23.933500289916992
1747256816.5536363,180,28.209209442138672
1747256816.7990553,181,30.59904670715332
1747256817.5592885,184,38.24760437011719
1747256817.805293,185,33.710365295410156
1747256818.0580332,186,8.085288047790527
1747256818.803222,189,67.45153045654297
1747256819.0498962,190,61.715179443359375
1747256819.2952187,191,40.10347366333008
1747256819.5403497,192,13.426445960998535
1747256820.2901163,195,53.8299560546875
1747256821.2881925,199,15.732250213623047
1747256821.5378177,200,14.78576374053955
1747256822.0424716,202,21.3123836517334
1747256822.2913609,203,37.70027160644531
1747256822.542035,204,36.718650817871094
1747256822.7896934,205,5.671342372894287
1747256823.287801,207,40.12870407104492
1747256823.7943842,209,26.485517501831055
1747256824.3243358,211,9.586390495300293
1747256824.8319135,213,7.158855438232422
1747256825.3461738,215,13.562714576721191
1747256825.602407,216,66.60672760009766
1747256826.110122,218,9.099870681762695
1747256826.3635635,219,26.82976722717285
1747256826.6166942,220,35.65237045288086
1747256826.8702202,221,-14.473936080932617
1747256827.1226451,222,13.943089485168457
1747256827.6364288,224,39.1356315612793
1747256827.883636,225,-1.06080961227417
1747256828.8898463,229,33.151119232177734
1747256830.369066,235,27.996994018554688
1747256830.8640652,237,32.12260055541992
1747256831.110476,238,79.72796630859375
1747256831.3567297,239,20.708667755126953
1747256831.8549078,241,29.477323532104492
1747256832.105656,242,15.984635353088379
1747256832.6015851,244,31.50101089477539
1747256832.846991,245,63.402198791503906
1747256833.0938652,246,56.87507247924805
1747256833.347634,247,45.93650436401367
1747256834.6002038,252,80.97998046875
1747256834.8486118,253,25.159053802490234
1747256835.0940893,254,22.78811264038086
1747256835.8380013,257,140.1133270263672
1747256836.0859883,258,23.84028434753418
1747256836.335334,259,34.178985595703125
1747256836.5829499,260,34.4952392578125
1747256837.0740597,262,75.43683624267578
1747256839.0419674,270,64.65327453613281
1747256839.29251,271,55.40711212158203
1747256840.0260067,274,74.09095001220703
1747256840.2740195,275,29.63922691345215
1747256840.5166292,276,15.361029624938965
1747256841.0105157,278,27.616300582885742
1747256841.511561,280,34.62672424316406
1747256842.0161836,282,0.9256711006164551
1747256842.2697444,283,4.824976444244385
1747256842.7724514,285,25.146007537841797
1747256843.264085,287,105.14472961425781
1747256843.5138514,288,6.48482608795166
1747256844.0179877,290,27.603431701660156
1747256845.2778912,295,30.326879501342773
1747256845.5214021,296,109.12950897216797
1747256845.763347,297,53.47731018066406
1747256846.0049288,298,27.25058937072754
1747256847.4551086,304,60.19242477416992
1747256847.9495635,306,24.298803329467773
1747256848.4430082,308,48.56442642211914
1747256848.6957514,309,17.685989379882812
1747256849.46567,312,130.0596923828125
1747256849.7267694,313,39.641204833984375
1747256850.477895,316,29.68962287902832
1747256850.9747756,318,9.112374305725098
1747256851.2222037,319,2.569430351257324
1747256851.9743586,322,67.67167663574219
1747256852.5095828,324,66.85832977294922
1747256853.761504,329,55.241004943847656
1747256854.0078065,330,22.82346534729004
1747256854.2556705,331,0.5588052868843079
1747256854.501971,332,15.778934478759766
1747256855.7496512,337,7.689267158508301
1747256855.9967666,338,22.30488395690918
1747256856.5018926,340,23.011417388916016
1747256857.2510195,343,67.7854232788086
1747256857.5021744,344,19.154205322265625
1747256857.7488968,345,66.6640625
1747256858.0030465,346,12.53562068939209
1747256858.5065274,348,28.46498680114746
1747256859.0088189,350,38.062599182128906
1747256859.506176,352,24.591785430908203
1747256859.761297,353,62.91283416748047
1747256860.010836,354,119.09890747070312
1747256861.0241923,358,6.880368709564209
1747256861.5234334,360,11.381589889526367
1747256862.016216,362,34.02660369873047
1747256862.2599258,363,95.48294067382812
1747256862.509491,364,61.89463806152344
1747256862.7597077,365,33.944580078125
1747256863.013955,366,87.30839538574219
1747256863.2621086,367,40.36161804199219
1747256863.5134878,368,39.27861785888672
1747256865.0193655,374,-2.6564106941223145
1747256865.7675607,377,97.4273910522461
1747256866.0142078,378,45.61064910888672
1747256867.735469,385,35.001365661621094
1747256867.982441,386,32.53939437866211
1747256868.9597228,390,65.68148040771484
1747256869.2081125,391,42.239349365234375
1747256869.461272,392,42.39003372192383
1747256869.7110527,393,45.37758255004883
1747256869.957927,394,33.70076370239258
1747256870.2068498,395,14.734783172607422
1747256870.452831,396,12.494879722595215
1747256870.6979363,397,9.09495735168457
1747256870.943608,398,33.52678298950195
1747256871.1932232,399,-6.133641242980957
1747256871.6872416,401,-8.304625511169434
1747256871.933611,402,38.02705383300781
1747256872.426308,404,15.07315731048584
1747256873.4088516,408,5.335179328918457
1747256873.653965,409,78.03710174560547
1747256874.4151297,412,26.366674423217773
1747256874.6666236,413,-1.345959186553955
1747256874.9178786,414,42.269527435302734
1747256875.1703744,415,7.556095600128174
1747256875.9320672,418,24.67662239074707
1747256876.7002528,421,1.0034160614013672
1747256876.9511926,422,6.20747184753418
1747256877.7056067,425,5.4089226722717285
1747256877.9575465,426,25.803186416625977
1747256878.9564443,430,32.722721099853516
1747256879.2001815,431,63.8011474609375
1747256879.9359765,434,15.027817726135254
1747256880.1795232,435,7.917257785797119
1747256880.4298573,436,0.4978494644165039
1747256880.6821752,437,7.039771556854248
1747256880.9382157,438,-2.6186797618865967
1747256881.1959007,439,66.0590591430664
1747256881.460987,440,14.942949295043945
1747256881.7185087,441,45.76412582397461
1747256882.2301202,443,34.25276184082031
1747256882.482551,444,67.43338012695312
1747256882.7350996,445,34.306968688964844
1747256882.9934392,446,241.39666748046875
1747256884.0037005,450,65.76492309570312
1747256884.2490935,451,35.503177642822266
1747256884.4983797,452,76.94229888916016
1747256884.7455719,453,62.608699798583984
1747256884.9984553,454,68.92205047607422
1747256885.4933987,456,61.09526062011719
1747256885.979374,458,38.48982238769531
1747256886.4626925,460,32.76610565185547
1747256886.7040596,461,-2.663093328475952
1747256887.4299922,464,10.12668228149414
1747256887.677487,465,5.055193901062012
1747256887.9365983,466,10.970279693603516
1747256888.4263258,468,1.9561091661453247
1747256888.9110208,470,17.585613250732422
1747256889.9100819,474,6.7652907371521
1747256890.1594326,475,64.74320220947266
1747256890.908626,478,31.161182403564453
1747256891.1565287,479,37.323402404785156
1747256891.4038959,480,11.55333423614502
1747256891.6459355,481,36.21909713745117
1747256891.8881776,482,37.59675216674805
1747256892.1388443,483,4.390124320983887
1747256892.3863988,484,36.657711029052734
1747256892.885739,486,6.084935188293457
1747256893.1321244,487,19.197681427001953
1747256893.379114,488,115.8145523071289
1747256893.6281116,489,43.27891540527344
1747256894.1267948,491,58.25891876220703
1747256894.8600307,494,29.657146453857422
1747256895.8340967,498,2.1997644901275635
1747256896.5849607,501,116.62713623046875
1747256896.8462384,502,48.01788330078125
1747256897.0945733,503,46.80604934692383
1747256897.851432,506,28.08441925048828
1747256898.3558407,508,33.74062728881836
1747256898.6150398,509,22.14706039428711
1747256898.8665106,510,50.41017150878906
1747256899.1113565,511,88.83600616455078
1747256899.3632805,512,27.07730484008789
1747256899.62988,513,26.695737838745117
1747256899.8941414,514,67.38507843017578
1747256900.681835,517,52.57872009277344
1747256900.9353478,518,319.7353210449219
1747256901.1919973,519,54.00797653198242
1747256901.4496908,520,49.453529357910156
1747256902.2307682,523,29.555452346801758
1747256904.02295,530,0.06702608615159988
1747256904.776632,533,108.0039291381836
1747256905.0235364,534,44.73867416381836
1747256905.516643,536,13.572742462158203
1747256905.7677388,537,27.816333770751953
1747256906.0162177,538,32.96430587768555
1747256906.264129,539,39.264434814453125
1747256906.5120564,540,1.7796097993850708
1747256907.005418,542,10.20722770690918
1747256907.254453,543,88.61003112792969
1747256907.5010693,544,10.463549613952637
1747256907.991969,546,36.537174224853516
1747256908.235741,547,10.247048377990723
1747256908.9702969,550,-2.59661602973938
1747256909.4640493,552,7.7107253074646
1747256909.9658296,554,58.58890914916992
1747256910.2179513,555,2.0325357913970947
1747256910.4658978,556,-1.192775845527649
1747256911.950299,562,5.316951274871826
1747256912.195453,563,1.3602420091629028
1747256912.442088,564,61.159786224365234
1747256913.4224417,568,9.61782169342041
1747256914.1567392,571,7.830503940582275
1747256914.6506906,573,-3.4965364933013916
1747256915.3939874,576,5.1936845779418945
1747256916.3885164,580,43.51756286621094
1747256917.3823097,584,13.144634246826172
1747256917.6302233,585,30.756444931030273
1747256917.8748858,586,19.500646591186523
1747256918.3674772,588,28.228927612304688
1747256918.8594131,590,-1.6213244199752808
1747256919.1120834,591,112.60276794433594
1747256919.374387,592,26.9974422454834
1747256919.8743486,594,11.680027961730957
1747256920.3744264,596,-0.8787091374397278
1747256920.620283,597,26.26097297668457
1747256920.8687465,598,43.89164733886719
1747256921.114977,599,25.295074462890625
1747256921.6115186,601,126.93529510498047
1747256921.8659244,602,-1.7446558475494385
1747256922.1213758,603,-7.301631927490234
1747256922.6380913,605,4.382687091827393
1747256923.3906991,608,16.23821258544922
1747256923.888274,610,47.98687744140625
1747256924.6304317,613,3.651636838912964
1747256924.8779614,614,-0.6191167831420898
1747256925.380638,616,-4.48192024230957
1747256925.8727844,618,3.0792911052703857
1747256926.3784928,620,44.18330001831055
1747256926.8664577,622,1.8403167724609375
1747256927.1088712,623,0.29668447375297546
1747256927.83611,626,17.223447799682617
1747256928.3186915,628,25.748083114624023
1747256928.5611205,629,93.88068389892578
1747256929.5345218,633,3.066453695297241
1747256930.0269353,635,4.916113376617432
1747256930.5215137,637,34.59433364868164
1747256931.2642772,640,180.889404296875
1747256931.510048,641,66.03560638427734
1747256931.7614808,642,10.51559829711914
1747256932.0079055,643,11.094366073608398
1747256932.252975,644,28.941848754882812
1747256932.4980123,645,1.5241622924804688
1747256933.4818456,649,0.4613286852836609
1747256933.972259,651,23.286500930786133
1747256934.22534,652,5.641782760620117
1747256934.4734714,653,7.4822869300842285
1747256934.7302146,654,165.2372283935547
1747256934.988357,655,3.7083160877227783
1747256935.7521486,658,0.24869437515735626
1747256936.000366,659,24.740720748901367
1747256936.248169,660,7.8078083992004395
1747256937.9912813,667,37.352420806884766
1747256938.7471392,670,4.3184614181518555
1747256939.9849432,675,94.54544067382812
1747256940.2323773,676,36.9708251953125
1747256940.478531,677,-1.6690856218338013
1747256941.2176838,680,7.446932792663574
1747256941.706752,682,-9.873077392578125
1747256941.9513562,683,23.00785255432129
1747256942.195335,684,20.512487411499023
1747256942.9348297,687,107.56767272949219
1747256944.1977963,692,-11.45993423461914
1747256944.6945028,694,1.4786783456802368
1747256944.9390876,695,-0.9835200905799866
1747256945.1840186,696,-0.28672072291374207
1747256945.4286385,697,30.492477416992188
1747256945.9198048,699,9.607787132263184
1747256946.6582386,702,3.1996161937713623
1747256946.9066105,703,42.1990966796875
1747256947.3920527,705,9.430229187011719
1747256948.3601885,709,5.090383052825928
1747256948.6119976,710,3.7419233322143555
1747256949.1163213,712,2.5742673873901367
1747256949.8599741,715,1.4357293844223022
1747256950.3483,717,15.69465446472168
1747256950.8372002,719,5.909072399139404
1747256951.0844917,720,-0.8834211826324463
1747256951.3306406,721,8.062677383422852
1747256951.8245301,723,0.917107880115509
1747256952.3202887,725,3.7252657413482666
1747256952.5697823,726,0.3705633282661438
1747256952.8217924,727,0.8586522340774536
1747256953.0743155,728,7.716061592102051
1747256953.325315,729,78.11293029785156
1747256953.8196127,731,62.02227020263672
1747256954.0670907,732,36.68598937988281
1747256954.3223836,733,-3.564100742340088
1747256955.5763566,738,46.791683197021484
1747256955.821748,739,32.071136474609375
1747256956.0713468,740,5.798933506011963
1747256956.5607464,742,83.47482299804688
1747256956.8101404,743,34.27714157104492
1747256957.0538383,744,95.27469635009766
1747256957.301685,745,76.79328918457031
1747256959.0295954,752,58.73494338989258
1747256959.7662878,755,0.9299553632736206
1747256960.0077536,756,198.8297119140625
1747256960.5057447,758,16.269790649414062
1747256961.7550287,763,-4.7909321784973145
1747256962.0108998,764,30.864410400390625
1747256962.2726395,765,5.682806015014648
1747256963.0372524,768,9.931808471679688
1747256963.3682203,769,12.83899974822998
1747256964.1038795,772,21.036907196044922
1747256964.3539522,773,11.812164306640625
1747256964.8528,775,121.78789520263672
1747256965.1018188,776,26.46828842163086
1747256965.5957575,778,74.82122039794922
1747256965.8404853,779,-0.9337980151176453
1747256966.086515,780,105.21735382080078
1747256966.33401,781,2.1063661575317383
1747256966.5819452,782,-0.06811685860157013
1747256968.061111,788,4.9361796379089355
1747256968.3115864,789,73.10255432128906
1747256968.808536,791,-1.0728685855865479
1747256969.3043888,793,51.61922836303711
1747256969.801055,795,-20.724227905273438
1747256970.0544412,796,42.13646697998047
1747256970.8016324,799,20.384159088134766
1747256971.0487866,800,-13.634222984313965
1747256972.0360878,804,286.1764221191406
1747256972.284809,805,1.544775128364563
1747256972.5423496,806,53.73982620239258
1747256972.7971063,807,1.755387544631958
1747256973.5423405,810,9.13796329498291
1747256974.2830212,813,5.110206604003906
1747256975.5157082,818,-2.848520517349243
1747256975.768831,819,3.9495010375976562
1747256976.2689917,821,1.5036563873291016
1747256976.5170975,822,106.18550109863281
1747256976.7684853,823,2.0092554092407227
1747256977.277568,825,2.499814510345459
1747256977.5322337,826,7.020801067352295
1747256977.778563,827,7.832036018371582
1747256978.024326,828,13.869059562683105
1747256979.0081964,832,16.481124877929688
1747256979.2540345,833,2.6936943531036377
1747256979.7498024,835,-1.0769672393798828
1747256980.004625,836,-3.8687028884887695
1747256980.2535918,837,145.1151580810547
1747256980.7512643,839,72.6672134399414
1747256981.000234,840,35.69509506225586
1747256981.7590153,843,15.416008949279785
1747256982.2648067,845,4.167472839355469
1747256983.5334353,850,3.0807647705078125
1747256983.7795923,851,47.15959167480469
1747256984.526654,854,1.2244114875793457
1747256985.2645743,857,9.21548843383789
1747256985.9981956,860,67.16787719726562
1747256986.487899,862,-2.119946241378784
1747256987.2218742,865,-0.8476883172988892
1747256987.46581,866,0.26654067635536194
1747256988.452746,870,58.6518440246582
1747256988.6998076,871,-3.118633270263672
1747256991.1912942,881,nan
1747256991.6843514,883,nan
1747256991.931779,884,nan
1747256992.176431,885,nan
1747256992.42251,886,nan
1747256992.918146,888,nan
1747256993.4002213,890,nan
1747256993.8903885,892,nan
1747256994.638092,895,nan
1747256995.1352725,897,nan
1747256995.3845694,898,nan
1747256996.1370091,901,nan
1747256996.3832679,902,nan
1747256996.8907907,904,nan
1747256997.400657,906,nan
1747256997.6558297,907,nan
1747256997.9112897,908,nan
1747256998.416136,910,nan
1747256998.6748137,911,nan
1747256999.4302216,914,nan
1747257000.42016,918,nan
1747257000.6687262,919,nan
1747257001.1743362,921,nan
1747257001.67756,923,nan
1747257002.671883,927,nan
1747257002.91622,928,nan
1747257003.1641998,929,nan
1747257003.405939,930,nan
1747257003.6459541,931,nan
1747257003.8862963,932,nan
1747257004.128556,933,nan
1747257004.6229646,935,nan
1747257005.6108646,939,nan
1747257006.118066,941,nan
1747257006.3711674,942,nan
1747257007.1212277,945,nan
1747257008.1125011,949,nan
1747257008.8629465,952,nan
1747257009.3554645,954,nan
1747257009.6087568,955,nan
1747257009.856127,956,nan
1747257010.8409858,960,nan
1747257011.3316302,962,nan
1747257011.579141,963,nan
1747257011.828445,964,nan
1747257012.0734005,965,nan
1747257012.5630813,967,nan
1747257012.8100429,968,nan
1747257013.5570662,971,nan
1747257014.8139956,976,nan
1747257015.3210187,978,nan
1747257015.577861,979,nan
1747257016.0748184,981,nan
1747257016.329546,982,nan
1747257017.3266222,986,nan
1747257017.82659,988,nan
1747257018.07992,989,nan
1747257018.3258576,990,nan
1747257018.825817,992,nan
1747257019.3205893,994,nan
1747257019.5663178,995,nan
1747257019.8194995,996,nan
1747257020.311379,998,nan
1747257020.5564585,999,nan
1747257021.049494,1001,nan
1747257021.2947388,1002,nan
1747257021.543505,1003,nan
1747257021.7886815,1004,nan
1747257022.0338106,1005,nan
1747257022.2819831,1006,nan
1747257023.5081453,1011,nan
1747257024.001735,1013,nan
1747257024.4936163,1015,nan
1747257024.7490127,1016,nan
1747257024.9988797,1017,nan
1747257026.2855659,1022,nan
1747257027.3108666,1026,nan
1747257027.812396,1028,nan
1747257028.0590405,1029,nan
1747257029.5441313,1035,nan
1747257029.7903762,1036,nan
1747257030.0396543,1037,nan
1747257030.2864475,1038,nan
1747257030.5348144,1039,nan
1747257031.5262117,1043,nan
1747257032.016713,1045,nan
1747257032.2621934,1046,nan
1747257033.7436092,1052,nan
1747257033.9878135,1053,nan
1747257034.7188733,1056,nan
1747257035.2245972,1058,nan
1747257035.471096,1059,nan
1747257035.719836,1060,nan
1747257036.2118125,1062,nan
1747257036.9462903,1065,nan
1747257037.1936405,1066,nan
1747257037.4428682,1067,nan
1747257037.934203,1069,nan
1747257038.1782951,1070,nan
1747257038.4238153,1071,nan
1747257038.672191,1072,nan
1747257038.9180756,1073,nan
1747257039.1618803,1074,nan
1747257039.8997877,1077,nan
1747257040.1427703,1078,nan
1747257040.627489,1080,nan
1747257040.8694067,1081,nan
1747257041.1121507,1082,nan
1747257041.841657,1085,nan
1747257042.0833044,1086,nan
1747257042.3245952,1087,nan
1747257043.3152807,1091,nan
1747257043.5670543,1092,nan
1747257043.8172183,1093,nan
1747257045.0466084,1098,nan
1747257045.5416014,1100,nan
1747257046.0304627,1102,nan
1747257046.2868607,1103,nan
1747257046.5339563,1104,nan
1747257047.2671654,1107,nan
1747257047.512386,1108,nan
1747257047.7603357,1109,nan
1747257048.005403,1110,nan
1747257048.2494993,1111,nan
1747257048.495368,1112,nan
1747257048.7401497,1113,nan
1747257048.9832907,1114,nan
1747257049.4724178,1116,nan
1747257050.2093391,1119,nan
1747257050.7043464,1121,nan
1747257050.948299,1122,nan
1747257051.6823297,1125,nan
1747257051.9275792,1126,nan
1747257052.4440172,1128,nan
1747257052.699582,1129,nan
1747257052.949087,1130,nan
1747257053.200928,1131,nan
1747257053.4536595,1132,nan
1747257053.9488592,1134,nan
1747257054.1975296,1135,nan
1747257054.451473,1136,nan
1747257055.2349849,1139,nan
1747257055.9957697,1142,nan
1747257056.7345507,1145,nan
1747257056.9854121,1146,nan
1747257057.4908295,1148,nan
1747257057.7368746,1149,nan
1747257057.9896793,1150,nan
1747257058.2375536,1151,nan
1747257058.4866946,1152,nan
1747257058.7339034,1153,nan
1747257059.2353277,1155,nan
1747257060.488155,1160,nan
1747257060.9917955,1162,nan
1747257061.4830244,1164,nan
1747257061.967678,1166,nan
1747257062.2121656,1167,nan
1747257063.687945,1173,nan
1747257063.9372056,1174,nan
1747257064.431555,1176,nan
1747257064.6888247,1177,nan
1747257064.953284,1178,nan
1747257065.9423704,1182,nan
1747257066.429332,1184,nan
1747257066.9233184,1186,nan
1747257067.411128,1188,nan
1747257067.6614006,1189,nan
1747257067.9111283,1190,nan
1747257068.6499717,1193,nan
1747257068.8928123,1194,nan
1747257069.1389015,1195,nan
1747257069.6322384,1197,nan
1747257069.8820326,1198,nan
1747257070.6318192,1201,nan
1747257070.8768656,1202,nan
1747257071.6161642,1205,nan
1747257071.8619676,1206,nan
1747257072.1066527,1207,nan
1747257072.602723,1209,nan
1747257073.6019557,1213,nan
1747257073.8553762,1214,nan
1747257074.10536,1215,nan
1747257074.6085186,1217,nan
1747257074.8592355,1218,nan
1747257076.111405,1223,nan
1747257076.611417,1225,nan
1747257077.3622816,1228,nan
1747257077.6095674,1229,nan
1747257078.344469,1232,nan
1747257078.5887816,1233,nan
1747257079.839419,1238,nan
1747257080.3523798,1240,nan
1747257080.5938828,1241,nan
1747257080.8392344,1242,nan
1747257081.088927,1243,nan
1747257081.3421013,1244,nan
1747257081.5975938,1245,nan
1747257081.850882,1246,nan
1747257082.6069372,1249,nan
1747257082.8569674,1250,nan
1747257083.1034815,1251,nan
1747257083.3514218,1252,nan
1747257083.8522935,1254,nan
1747257084.3711112,1256,nan
1747257084.6169574,1257,nan
1747257085.358933,1260,nan
1747257085.6092443,1261,nan
1747257086.3545296,1264,nan
1747257087.1037245,1267,nan
1747257088.117809,1271,nan
1747257089.3811426,1276,nan
1747257089.632728,1277,nan
1747257089.885994,1278,nan
1747257090.887468,1282,nan
1747257091.6284068,1285,nan
1747257092.872464,1290,nan
1747257093.6169987,1293,nan
1747257094.3485467,1296,nan
1747257094.833183,1298,nan
1747257095.075257,1299,nan
1747257095.8065546,1302,nan
1747257096.7897542,1306,nan
1747257097.7769713,1310,nan
1747257098.7628195,1314,nan
1747257099.004695,1315,nan
1747257100.2278612,1320,nan
1747257100.7259598,1322,nan
1747257100.9741848,1323,nan
1747257101.4747174,1325,nan
1747257101.7231257,1326,nan
1747257102.217911,1328,nan
1747257103.9071367,1335,nan
1747257106.126438,1344,nan
1747257106.3678036,1345,nan
1747257106.853278,1347,nan
1747257107.0959218,1348,nan
1747257107.8388178,1351,nan
1747257108.0847228,1352,nan
1747257108.5785723,1354,nan
1747257109.5704474,1358,nan
1747257110.0604913,1360,nan
1747257111.0395217,1364,nan
1747257111.2821596,1365,nan
1747257111.5234692,1366,nan
1747257111.7697675,1367,nan
1747257112.0149453,1368,nan
1747257112.9983158,1372,nan
1747257113.2523308,1373,nan
1747257113.7521486,1375,nan
1747257114.0052185,1376,nan
1747257115.0084713,1380,nan
1747257116.2604134,1385,nan
1747257116.5177515,1386,nan
1747257117.5396752,1390,nan
1747257118.290237,1393,nan
1747257119.0382707,1396,nan
1747257119.300586,1397,nan
1747257119.8100832,1399,nan
1747257120.0667663,1400,nan
1747257120.8206134,1403,nan
1747257121.323158,1405,nan
1747257123.309747,1413,nan
1747257124.04697,1416,nan
1747257124.293606,1417,nan
1747257124.790004,1419,nan
1747257125.2964776,1421,nan
1747257125.5565104,1422,nan
1747257127.8149068,1431,nan
1747257128.0629535,1432,nan
1747257129.045974,1436,nan
1747257129.5390813,1438,nan
1747257129.786749,1439,nan
1747257130.0324774,1440,nan
1747257130.280783,1441,nan
1747257131.0190449,1444,nan
1747257131.509898,1446,nan
1747257131.7530563,1447,nan
1747257131.994333,1448,nan
1747257132.2361188,1449,nan
1747257132.4779673,1450,nan
1747257132.719858,1451,nan
1747257132.9691226,1452,nan
1747257133.455283,1454,nan
1747257133.7080054,1455,nan
1747257133.9552221,1456,nan
1747257134.201609,1457,nan
1747257134.472753,1458,nan
1747257134.7211926,1459,nan
1747257134.9693143,1460,nan
1747257135.2290106,1461,nan
1747257135.7324464,1463,nan
1747257137.5707383,1470,nan
1747257138.2969296,1473,nan
1747257138.55299,1474,nan
1747257139.048425,1476,nan
1747257139.3099139,1477,nan
1747257140.3324194,1481,nan
1747257140.5893266,1482,nan
1747257140.8446054,1483,nan
1747257141.8494592,1487,nan
1747257142.094916,1488,nan
1747257142.3445868,1489,nan
1747257142.5901845,1490,nan
1747257142.8445272,1491,nan
1747257143.334507,1493,nan
1747257143.5830781,1494,nan
1747257144.5690806,1498,nan
1747257144.8192034,1499,nan
1747257145.069495,1500,nan
1747257145.5640569,1502,nan
1747257146.3011422,1505,nan
1747257147.2865956,1509,nan
1747257147.5368652,1510,nan
1747257147.7889783,1511,nan
1747257148.2921112,1513,nan
1747257148.7895508,1515,nan
1747257149.038194,1516,nan
1747257150.7779777,1523,nan
1747257151.5179486,1526,nan
1747257152.0129752,1528,nan
1747257153.5163345,1534,nan
1747257154.2780483,1537,nan
1747257154.535913,1538,nan
1747257155.2962537,1541,nan
1747257156.3096597,1545,nan
1747257156.8163164,1547,nan
1747257157.0696201,1548,nan
1747257157.8095524,1551,nan
1747257158.0579922,1552,nan
1747257158.3063362,1553,nan
1747257158.7959385,1555,nan
1747257159.283224,1557,nan
1747257160.5250852,1562,nan
1747257161.0201693,1564,nan
1747257161.2713141,1565,nan
1747257161.5166912,1566,nan
1747257162.008717,1568,nan
1747257162.494552,1570,nan
1747257162.7361994,1571,nan
1747257162.9777198,1572,nan
1747257163.2178614,1573,nan
1747257163.9585378,1576,nan
1747257164.441218,1578,nan
1747257164.6817598,1579,nan
1747257164.9216375,1580,nan
1747257165.1623538,1581,nan
1747257165.4052448,1582,nan
1747257166.1356766,1585,nan
1747257167.3511975,1590,nan
1747257168.6021855,1595,nan
1747257168.8497407,1596,nan
1747257169.0962434,1597,nan
1747257170.0823884,1601,nan
1747257170.3310947,1602,nan
1747257170.5775027,1603,nan
1747257172.323426,1610,nan
1747257172.5719504,1611,nan
1747257173.0713646,1613,nan
1747257173.3160725,1614,nan
1747257173.8155706,1616,nan
1747257174.823361,1620,nan
1747257175.3272488,1622,nan
1747257175.8238866,1624,nan
1747257176.3162546,1626,nan
1747257176.5621014,1627,nan
1747257177.55076,1631,nan
1747257178.5339649,1635,nan
1747257178.7798407,1636,nan
1747257179.0299416,1637,nan
1747257179.2768927,1638,nan
1747257179.7722275,1640,nan
1747257180.0267727,1641,nan
1747257181.2854714,1646,nan
1747257181.537916,1647,nan
1747257182.0385654,1649,nan
1747257182.5561209,1651,nan
1747257182.8156633,1652,nan
1747257183.0646012,1653,nan
1747257183.311084,1654,nan
1747257183.811073,1656,nan
1747257184.3161778,1658,nan
1747257185.3176448,1662,nan
1747257185.807533,1664,nan
1747257186.3043873,1666,nan
1747257187.0514915,1669,nan
1747257187.3002574,1670,nan
1747257188.3166425,1674,nan
1747257189.0639522,1677,nan
1747257189.5655777,1679,nan
1747257189.812542,1680,nan
1747257190.0581446,1681,nan
1747257190.3041377,1682,nan
1747257191.0408103,1685,nan
1747257191.2868052,1686,nan
1747257191.5376387,1687,nan
1747257191.7826524,1688,nan
1747257192.0306187,1689,nan
1747257192.2766905,1690,nan
1747257193.0210617,1693,nan
1747257193.2696579,1694,nan
1747257193.5215964,1695,nan
1747257194.0191488,1697,nan
1747257194.2686465,1698,nan
1747257194.5211816,1699,nan
1747257194.7738576,1700,nan
1747257195.2778428,1702,nan
1747257195.7823975,1704,nan
1747257196.5210943,1707,nan
1747257197.0280294,1709,nan
1747257197.2861304,1710,nan
1747257197.533055,1711,nan
1747257197.7862694,1712,nan
1747257199.260044,1718,nan
1747257199.5078876,1719,nan
1747257200.244912,1722,nan
1747257200.497609,1723,nan
1747257200.7482808,1724,nan
1747257200.995588,1725,nan
1747257202.2514439,1730,nan
1747257204.2684336,1738,nan
1747257204.52223,1739,nan
1747257204.7710965,1740,nan
1747257205.5281467,1743,nan
1747257206.0201325,1745,nan
1747257206.7482898,1748,nan
1747257206.998463,1749,nan
1747257207.2430477,1750,nan
1747257207.4900439,1751,nan
1747257207.9873967,1753,nan
1747257208.232268,1754,nan
1747257208.9666128,1757,nan
1747257210.1956973,1762,nan
1747257210.437025,1763,nan
1747257210.9234037,1765,nan
1747257211.1647465,1766,nan
1747257211.647254,1768,nan
1747257213.387883,1775,nan
1747257213.6320033,1776,nan
1747257213.8780932,1777,nan
1747257214.6176379,1780,nan
1747257214.8790295,1781,nan
1747257215.6232474,1784,nan
1747257215.8782492,1785,nan
1747257216.1325486,1786,nan
1747257216.382117,1787,nan
1747257216.8764076,1789,nan
1747257217.1283586,1790,nan
1747257217.6276531,1792,nan
1747257218.131809,1794,nan
1747257218.648091,1796,nan
1747257218.8994093,1797,nan
1747257219.646722,1800,nan
1747257220.143471,1802,nan
1747257220.392043,1803,nan
1747257220.6409786,1804,nan
1747257221.6485078,1808,nan
1747257222.1361632,1810,nan
1747257223.1383815,1814,nan
1747257223.6349006,1816,nan
1747257224.12838,1818,nan
1747257224.3733084,1819,nan
1747257225.344213,1823,nan
1747257226.0781853,1826,nan
1747257226.321866,1827,nan
1747257226.8123395,1829,nan
1747257227.0554225,1830,nan
1747257227.553192,1832,nan
1747257227.7985356,1833,nan
1747257228.0532763,1834,nan
1747257228.5637822,1836,nan
1747257228.8144789,1837,nan
1747257229.0566072,1838,nan
1747257230.5290313,1844,nan
1747257230.779419,1845,nan
1747257231.0246909,1846,nan
1747257231.2710114,1847,nan
1747257231.516496,1848,nan
1747257232.2517698,1851,nan
1747257232.742792,1853,nan
1747257233.4808834,1856,nan
1747257234.4592824,1860,nan
1747257235.4349499,1864,nan
1747257235.6791422,1865,nan
1747257235.9295666,1866,nan
1747257236.1745706,1867,nan
1747257237.1580946,1871,nan
1747257237.4018977,1872,nan
1747257237.647397,1873,nan
1747257237.8916092,1874,nan
1747257238.135107,1875,nan
1747257238.6336415,1877,nan
1747257239.1296647,1879,nan
1747257239.377731,1880,nan
1747257240.123781,1883,nan
1747257240.3700507,1884,nan
1747257240.863313,1886,nan
1747257241.3572567,1888,nan
1747257241.85352,1890,nan
1747257242.100351,1891,nan
1747257243.0859709,1895,nan
1747257244.0813403,1899,nan
1747257244.5754023,1901,nan
1747257244.8243487,1902,nan
1747257245.8421478,1906,nan
1747257246.3364396,1908,nan
1747257246.584399,1909,nan
1747257246.8324718,1910,nan
1747257247.5792341,1913,nan
1747257248.3316803,1916,nan
1747257248.8241491,1918,nan
1747257250.309636,1924,nan
1747257250.5538929,1925,nan
1747257250.7963665,1926,nan
1747257251.2937188,1928,nan
1747257251.5416906,1929,nan
1747257252.2735763,1932,nan
1747257252.9947762,1935,nan
1747257253.2345505,1936,nan
1747257253.9560022,1939,nan
1747257254.2074115,1940,nan
1747257254.4526484,1941,nan
1747257254.6996546,1942,nan
1747257255.426199,1945,nan
1747257255.910063,1947,nan
1747257256.6317012,1950,nan
1747257256.87127,1951,nan
1747257257.355946,1953,nan
1747257258.0791042,1956,nan
1747257259.052355,1960,nan
1747257259.2962255,1961,nan
1747257259.5386631,1962,nan
1747257259.7806427,1963,nan
1747257260.027274,1964,nan
1747257260.509553,1966,nan
1747257260.757539,1967,nan
1747257261.0004735,1968,nan
1747257261.2418637,1969,nan
1747257262.6820483,1975,nan
1747257263.1598334,1977,nan
1747257263.4052784,1978,nan
1747257263.6446686,1979,nan
1747257263.8858116,1980,nan
1747257264.125783,1981,nan
1747257264.3726234,1982,nan
1747257264.616191,1983,nan
1747257265.0994372,1985,nan
1747257265.5849664,1987,nan
1747257265.8262992,1988,nan
1747257266.0702646,1989,nan
1747257266.549547,1991,nan
1747257266.7905734,1992,nan
1747257267.0300395,1993,nan
1747257267.5082667,1995,nan
1747257268.4666898,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_06_05_710957-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256771.6338282,0,1.3601574897766113
1747256772.3990517,3,1.0418591499328613
1747256772.6424708,4,1.000633955001831
1747256774.118401,10,1.0089846849441528
1747256774.360086,11,1.0201045274734497
1747256775.087371,14,1.009232997894287
1747256775.3354087,15,1.083452820777893
1747256776.0665817,18,1.0724303722381592
1747256776.3102505,19,1.000000238418579
1747256776.5531507,20,1.001219630241394
1747256777.037175,22,1.0191826820373535
1747256777.286517,23,1.000036358833313
1747256778.0324972,26,1.0011974573135376
1747256778.2783198,27,1.0000035762786865
1747256779.7870073,33,1.0114918947219849
1747256780.5848866,36,1.0001122951507568
1747256780.8483121,37,1.0025038719177246
1747256781.1200643,38,1.0000020265579224
1747256781.379656,39,1.000003695487976
1747256781.6326716,40,1.0002988576889038
1747256783.4094942,47,1.0000005960464478
1747256783.6605015,48,1.0108742713928223
1747256783.920604,49,1.0459543466567993
1747256784.4441097,51,1.0055345296859741
1747256784.6961672,52,1.0022639036178589
1747256785.1927333,54,1.0005959272384644
1747256785.9442134,57,1.0000008344650269
1747256786.6866152,60,1.021695613861084
1747256786.933874,61,1.0000118017196655
1747256787.1793864,62,1.0037645101547241
1747256787.4257839,63,1.000765323638916
1747256787.919804,65,1.0020383596420288
1747256788.1656132,66,1.0009702444076538
1747256788.4190478,67,1.0015138387680054
1747256788.6749082,68,1.0002076625823975
1747256789.1829064,70,1.0135315656661987
1747256789.4302025,71,1.0000009536743164
1747256790.9295926,77,1.0
1747256791.429661,79,1.0005055665969849
1747256791.6776505,80,1.2896195650100708
1747256792.1745913,82,1.0012869834899902
1747256792.4269347,83,1.0000706911087036
1747256792.9193003,85,1.0293021202087402
1747256793.920047,89,1.0593822002410889
1747256794.1710594,90,1.0033239126205444
1747256795.4228811,95,1.344429612159729
1747256796.4162822,99,1.000096321105957
1747256796.6699486,100,1.1508492231369019
1747256797.4165268,103,1.0003037452697754
1747256798.1534877,106,1.0297424793243408
1747256798.3994203,107,1.0001174211502075
1747256798.8928409,109,1.0000351667404175
1747256800.1544898,114,1.001182198524475
1747256800.65359,116,1.00006902217865
1747256801.8964493,121,1.0000094175338745
1747256802.8875039,125,1.0
1747256803.1346433,126,1.046764850616455
1747256803.640657,128,1.0233272314071655
1747256804.1406279,130,1.0000078678131104
1747256804.387417,131,1.005445122718811
1747256804.6439307,132,1.013648509979248
1747256805.6369941,136,1.04281747341156
1747256805.8836887,137,1.0000001192092896
1747256807.3588047,143,1.0001616477966309
1747256807.6047318,144,1.0039088726043701
1747256808.1002774,146,1.000198245048523
1747256808.3461022,147,1.0599571466445923
1747256809.0847688,150,1.0013961791992188
1747256810.8228118,157,1.0026005506515503
1747256811.3217397,159,1.0012189149856567
1747256811.5682697,160,1.0006935596466064
1747256812.0986814,162,1.0474587678909302
1747256812.6116908,164,1.1859955787658691
1747256813.111008,166,1.0003668069839478
1747256814.1003487,170,1.9598573446273804
1747256814.3479433,171,1.023783564567566
1747256814.599959,172,1.000000238418579
1747256815.3458714,175,1.0059714317321777
1747256815.5902371,176,1.003223180770874
1747256815.8364356,177,1.011098861694336
1747256816.0813355,178,1.0009516477584839
1747256816.5707445,180,1.0166364908218384
1747256816.8160045,181,1.000079870223999
1747256817.5754583,184,1.8085800409317017
1747256817.8231087,185,1.0000896453857422
1747256818.074888,186,1.0005306005477905
1747256818.820213,189,1.0233057737350464
1747256819.0665405,190,1.0018818378448486
1747256819.3122067,191,1.000466227531433
1747256819.5607145,192,1.1011066436767578
1747256820.3082407,195,1.0009911060333252
1747256821.3054912,199,1.1170899868011475
1747256821.555525,200,1.478575587272644
1747256822.0603905,202,1.0101954936981201
1747256822.310177,203,1.057392954826355
1747256822.5604935,204,1.0000033378601074
1747256822.8073237,205,1.1913070678710938
1747256823.3111124,207,1.000004768371582
1747256823.8222332,209,1.0557701587677002
1747256824.34884,211,1.0010263919830322
1747256824.8563616,213,1.0673049688339233
1747256825.3687987,215,1.4840902090072632
1747256825.6252146,216,2.981262683868408
1747256826.1322494,218,1.507330060005188
1747256826.3853717,219,1.0094201564788818
1747256826.6397357,220,1.006592869758606
1747256826.892111,221,1.1208747625350952
1747256827.145576,222,1.0000253915786743
1747256827.6544538,224,1.0035802125930786
1747256827.901818,225,1.0457111597061157
1747256828.9062054,229,1.0000063180923462
1747256830.385785,235,1.0
1747256830.8810997,237,1.2160841226577759
1747256831.1271052,238,1.036088466644287
1747256831.3723931,239,1.0000128746032715
1747256831.8734305,241,1.0859044790267944
1747256832.1216197,242,1.022774577140808
1747256832.6175969,244,1.027492880821228
1747256832.864211,245,1.0000132322311401
1747256833.1126263,246,1.0000234842300415
1747256833.3661728,247,1.0401402711868286
1747256834.6188078,252,1.010474443435669
1747256834.8646584,253,1.1139792203903198
1747256835.1139321,254,1.0029877424240112
1747256835.8541586,257,1.0186487436294556
1747256836.1043084,258,1.0079638957977295
1747256836.3529215,259,1.0000909566879272
1747256836.5991588,260,1.0031378269195557
1747256837.0926168,262,1.0000486373901367
1747256839.0596352,270,1.0000008344650269
1747256839.3060691,271,1.175489902496338
1747256840.0398934,274,1.0043925046920776
1747256840.2880552,275,1.0004749298095703
1747256840.5319583,276,1.0000178813934326
1747256841.0252793,278,1.5185848474502563
1747256841.5286791,280,1.000963568687439
1747256842.029655,282,1.0002976655960083
1747256842.2883012,283,1.000020980834961
1747256842.7895837,285,1.0588464736938477
1747256843.2825935,287,1.0000009536743164
1747256843.5357678,288,1.0009734630584717
1747256844.0374043,290,1.0000189542770386
1747256845.2909324,295,1.4250463247299194
1747256845.5345228,296,1.000078558921814
1747256845.7768226,297,1.97750985622406
1747256846.017985,298,1.2886141538619995
1747256847.4735327,304,1.000654935836792
1747256847.9678092,306,1.0005834102630615
1747256848.460173,308,1.1868910789489746
1747256848.7176023,309,1.0029269456863403
1747256849.4879599,312,1.0000194311141968
1747256849.7428875,313,1.0186930894851685
1747256850.4943473,316,1.0000008344650269
1747256850.9918146,318,1.0023720264434814
1747256851.238158,319,1.0679792165756226
1747256851.9969847,322,1.0000320672988892
1747256852.5271392,324,1.0041879415512085
1747256853.7783618,329,1.614148497581482
1747256854.0242655,330,1.0000211000442505
1747256854.2721326,331,2.1413612365722656
1747256854.5205357,332,1.0025949478149414
1747256855.7671309,337,1.2569754123687744
1747256856.0153627,338,1.0000224113464355
1747256856.5194812,340,1.0049915313720703
1747256857.2677007,343,1.0000125169754028
1747256857.5190833,344,1.036056637763977
1747256857.7666986,345,1.0002423524856567
1747256858.0237236,346,1.000303030014038
1747256858.5236645,348,1.0
1747256859.0263796,350,1.0014266967773438
1747256859.5246983,352,1.016655683517456
1747256859.7801023,353,1.0015414953231812
1747256860.0286129,354,1.0014292001724243
1747256861.0410862,358,1.0173264741897583
1747256861.5404892,360,1.0017162561416626
1747256862.0325117,362,1.0013848543167114
1747256862.2780316,363,1.000109076499939
1747256862.5263317,364,1.013799786567688
1747256862.77766,365,1.0472043752670288
1747256863.0320013,366,1.00005304813385
1747256863.2800617,367,1.0017060041427612
1747256863.52963,368,1.000049352645874
1747256865.0352445,374,1.014957070350647
1747256865.7838898,377,1.0002042055130005
1747256866.0303288,378,1.0000452995300293
1747256867.7539809,385,1.0057563781738281
1747256867.9980698,386,1.0011831521987915
1747256868.9745166,390,1.0000433921813965
1747256869.2251437,391,1.108790636062622
1747256869.4777284,392,1.0016734600067139
1747256869.7269654,393,1.0083365440368652
1747256869.9764721,394,1.0000015497207642
1747256870.2231295,395,1.0161404609680176
1747256870.469206,396,1.0026100873947144
1747256870.7149532,397,1.373103380203247
1747256870.9593384,398,1.001962423324585
1747256871.2110946,399,1.0093861818313599
1747256871.7041457,401,1.0551899671554565
1747256871.9500308,402,1.0002182722091675
1747256872.4444382,404,1.0000007152557373
1747256873.4261866,408,1.1736488342285156
1747256873.6733882,409,1.000145435333252
1747256874.436894,412,1.0001630783081055
1747256874.6889863,413,1.1845039129257202
1747256874.940966,414,1.000051498413086
1747256875.1923172,415,2.0122945308685303
1747256875.9561098,418,1.0005669593811035
1747256876.7221746,421,1.804093837738037
1747256876.9722786,422,1.1808277368545532
1747256877.7285438,425,1.0602840185165405
1747256877.9804792,426,1.0028995275497437
1747256878.9727404,430,1.0105756521224976
1747256879.2165015,431,1.0038087368011475
1747256879.9520378,434,1.011164665222168
1747256880.1981554,435,1.0000189542770386
1747256880.452374,436,1.1792408227920532
1747256880.7086718,437,1.0019382238388062
1747256880.966013,438,1.5920275449752808
1747256881.227572,439,1.0007675886154175
1747256881.4840262,440,1.0003470182418823
1747256881.7429447,441,1.000012993812561
1747256882.2543747,443,1.0000051259994507
1747256882.5047047,444,1.023772120475769
1747256882.7582688,445,1.5552788972854614
1747256883.015535,446,1.0009918212890625
1747256884.019808,450,1.0006486177444458
1747256884.2681618,451,1.0002820491790771
1747256884.5150223,452,1.0000272989273071
1747256884.7632196,453,1.0007381439208984
1747256885.015338,454,1.0000808238983154
1747256885.5077522,456,1.0000125169754028
1747256885.993425,458,1.1845704317092896
1747256886.47643,460,1.000364065170288
1747256886.7174335,461,1.5205106735229492
1747256887.4439435,464,1.451642632484436
1747256887.7004447,465,1.0843636989593506
1747256887.9536889,466,1.0045493841171265
1747256888.4397771,468,1.1522701978683472
1747256888.9257088,470,1.029170274734497
1747256889.9273672,474,1.0006966590881348
1747256890.1772153,475,1.47352135181427
1747256890.9246173,478,1.0090930461883545
1747256891.1697116,479,1.000016450881958
1747256891.4167624,480,1.0002963542938232
1747256891.6592603,481,1.46000075340271
1747256891.9018457,482,1.0469547510147095
1747256892.1559334,483,1.3854774236679077
1747256892.400466,484,1.009817361831665
1747256892.9002953,486,1.001928448677063
1747256893.1482477,487,1.0063153505325317
1747256893.3932967,488,1.0000654458999634
1747256893.6418843,489,1.000016689300537
1747256894.1407068,491,1.0054423809051514
1747256894.873214,494,1.8234432935714722
1747256895.8487074,498,2.5733489990234375
1747256896.603155,501,1.0003645420074463
1747256896.8632653,502,1.0000704526901245
1747256897.1122904,503,1.0030087232589722
1747256897.8670783,506,1.0097923278808594
1747256898.3713536,508,1.0043175220489502
1747256898.6289616,509,1.0266984701156616
1747256898.8802702,510,1.0003105401992798
1747256899.1290288,511,1.0312594175338745
1747256899.3917863,512,1.0239170789718628
1747256899.6600237,513,1.001629114151001
1747256899.9197054,514,1.001330852508545
1747256900.6982365,517,1.0000042915344238
1747256900.9538782,518,1.000001072883606
1747256901.2108414,519,1.0000007152557373
1747256901.465954,520,1.0000149011611938
1747256902.2495985,523,1.0
1747256904.0414965,530,1.0234529972076416
1747256904.7931013,533,1.0002769231796265
1747256905.0401068,534,1.0523017644882202
1747256905.5329387,536,1.0000059604644775
1747256905.7861314,537,1.0010608434677124
1747256906.0348504,538,1.0016977787017822
1747256906.282204,539,1.000000238418579
1747256906.5301912,540,1.5740916728973389
1747256907.024668,542,1.159206509590149
1747256907.2721317,543,1.4575995206832886
1747256907.5184886,544,1.000282645225525
1747256908.0077212,546,1.9043408632278442
1747256908.2522035,547,1.0047897100448608
1747256908.987421,550,1.013124942779541
1747256909.4816983,552,1.0044219493865967
1747256909.9825907,554,1.0000061988830566
1747256910.234523,555,1.7865188121795654
1747256910.482973,556,1.799178123474121
1747256911.967808,562,1.363762378692627
1747256912.2123933,563,1.2988380193710327
1747256912.458257,564,1.000000238418579
1747256913.4379861,568,1.0034207105636597
1747256914.1727276,571,1.0000861883163452
1747256914.666802,573,1.220286250114441
1747256915.410458,576,1.033315896987915
1747256916.4054806,580,1.82631516456604
1747256917.3984776,584,1.8798779249191284
1747256917.6461134,585,1.782293438911438
1747256917.8917983,586,1.1976782083511353
1747256918.3843098,588,1.0000011920928955
1747256918.8766873,590,1.1612732410430908
1747256919.1322923,591,1.0001989603042603
1747256919.3907695,592,1.0004017353057861
1747256919.8917773,594,1.0068600177764893
1747256920.391015,596,1.015746831893921
1747256920.6394498,597,1.0005749464035034
1747256920.8850381,598,1.007682204246521
1747256921.1330698,599,1.0
1747256921.6333382,601,1.000003695487976
1747256921.8840775,602,1.2430983781814575
1747256922.1413352,603,1.0085504055023193
1747256922.6560283,605,1.001904845237732
1747256923.4081938,608,1.7797727584838867
1747256923.9044142,610,1.0022757053375244
1747256924.6478503,613,1.2129637002944946
1747256924.8955963,614,1.0007003545761108
1747256925.3963223,616,1.0036914348602295
1747256925.8909745,618,1.000004768371582
1747256926.392275,620,1.0
1747256926.8795948,622,1.000399112701416
1747256927.122481,623,1.0017578601837158
1747256927.8491573,626,1.1012097597122192
1747256928.3319883,628,1.00001060962677
1747256928.575508,629,1.0018092393875122
1747256929.5482638,633,1.384743094444275
1747256930.041587,635,1.020839810371399
1747256930.5356627,637,1.0082939863204956
1747256931.278666,640,1.0001624822616577
1747256931.5273461,641,1.0050790309906006
1747256931.7784686,642,1.0107290744781494
1747256932.0237494,643,1.047541618347168
1747256932.269085,644,1.4217274188995361
1747256932.5150828,645,1.2669458389282227
1747256933.5004613,649,1.0227798223495483
1747256933.9889383,651,1.0000463724136353
1747256934.244472,652,1.0145196914672852
1747256934.4962149,653,1.0169484615325928
1747256934.7488844,654,1.0000489950180054
1747256935.0051877,655,1.0054237842559814
1747256935.7697752,658,1.0733160972595215
1747256936.018032,659,1.11980140209198
1747256936.2655497,660,1.00019109249115
1747256938.0078473,667,1.0002939701080322
1747256938.7635233,670,1.8563008308410645
1747256940.001288,675,1.0106467008590698
1747256940.2487292,676,1.0003185272216797
1747256940.4946547,677,1.0252188444137573
1747256941.2345674,680,1.0000057220458984
1747256941.7230024,682,1.104896068572998
1747256941.9675632,683,1.0000035762786865
1747256942.211298,684,1.311513900756836
1747256942.953658,687,1.00072181224823
1747256944.2164528,692,1.0002003908157349
1747256944.7106411,694,1.0690444707870483
1747256944.9553478,695,1.0020774602890015
1747256945.2003129,696,1.0000642538070679
1747256945.4448283,697,1.0000768899917603
1747256945.9356904,699,1.000023603439331
1747256946.6757457,702,1.001120686531067
1747256946.9198954,703,1.0035784244537354
1747256947.4060984,705,1.0007158517837524
1747256948.377341,709,1.0003119707107544
1747256948.6349502,710,1.000080943107605
1747256949.1325738,712,1.0000430345535278
1747256949.8766823,715,1.0115107297897339
1747256950.365113,717,1.0001945495605469
1747256950.8567963,719,1.0120669603347778
1747256951.1018693,720,1.000000238418579
1747256951.3492777,721,1.0000053644180298
1747256951.843714,723,1.0
1747256952.3394847,725,0.9999997615814209
1747256952.5870643,726,1.0
1747256952.8417468,727,1.0000001192092896
1747256953.08823,728,1.0
1747256953.3392344,729,1.000000238418579
1747256953.833335,731,1.0000001192092896
1747256954.0809245,732,1.000023365020752
1747256954.3366501,733,1.0365171432495117
1747256955.5904357,738,1.0099633932113647
1747256955.8352685,739,1.0000367164611816
1747256956.0854099,740,1.2383556365966797
1747256956.577055,742,1.0005208253860474
1747256956.8245916,743,1.1809245347976685
1747256957.0679913,744,1.0009883642196655
1747256957.3177247,745,1.000004529953003
1747256959.0467334,752,1.0008583068847656
1747256959.7799728,755,1.0
1747256960.021872,756,1.000000238418579
1747256960.5198274,758,0.9999997615814209
1747256961.774362,763,1.4373375177383423
1747256962.0396225,764,1.0
1747256962.2906592,765,1.0576937198638916
1747256963.0554404,768,1.0000288486480713
1747256963.3841617,769,1.0017727613449097
1747256964.121297,772,1.000027060508728
1747256964.370803,773,1.0000207424163818
1747256964.8705602,775,1.0
1747256965.120056,776,1.000004529953003
1747256965.6118636,778,1.0012335777282715
1747256965.8587894,779,1.0041002035140991
1747256966.1045873,780,1.000120759010315
1747256966.3525991,781,1.0000262260437012
1747256966.5985327,782,1.117261528968811
1747256968.0766358,788,1.0000004768371582
1747256968.3288147,789,1.0
1747256968.825984,791,1.0642629861831665
1747256969.3225214,793,1.0007576942443848
1747256969.8184347,795,1.0000499486923218
1747256970.071555,796,1.0
1747256970.8191853,799,1.0
1747256971.0659492,800,1.0768616199493408
1747256972.0560215,804,1.0035600662231445
1747256972.3132143,805,1.000285267829895
1747256972.567328,806,0.9999998807907104
1747256972.820037,807,1.0217218399047852
1747256973.5595903,810,1.077090859413147
1747256974.2989366,813,0.9999997615814209
1747256975.5391686,818,1.0000778436660767
1747256975.787238,819,1.0000001192092896
1747256976.2877843,821,1.0000014305114746
1747256976.5372424,822,1.0000008344650269
1747256976.7853086,823,1.0006248950958252
1747256977.297752,825,1.0143402814865112
1747256977.5492442,826,1.002828598022461
1747256977.7959132,827,1.0001356601715088
1747256978.0410888,828,1.0000003576278687
1747256979.02613,832,1.0000001192092896
1747256979.2714212,833,1.0161995887756348
1747256979.767662,835,1.0021663904190063
1747256980.0218422,836,1.000123143196106
1747256980.2708542,837,1.000000238418579
1747256980.770185,839,0.9999998807907104
1747256981.0171175,840,1.0035505294799805
1747256981.7776463,843,1.0
1747256982.2814703,845,1.0000001192092896
1747256983.5494828,850,1.000082015991211
1747256983.7959714,851,1.000000238418579
1747256984.5435221,854,1.000000238418579
1747256985.2801347,857,1.0007840394973755
1747256986.0154486,860,1.0000011920928955
1747256986.5042374,862,1.0069327354431152
1747256987.2380397,865,1.0010122060775757
1747256987.4824874,866,1.00031316280365
1747256988.47012,870,1.0005072355270386
1747256988.724143,871,1.0007177591323853
1747256991.2078688,881,nan
1747256991.7014825,883,nan
1747256991.9495382,884,nan
1747256992.1949792,885,nan
1747256992.440679,886,nan
1747256992.9316344,888,nan
1747256993.4149053,890,nan
1747256993.906836,892,nan
1747256994.6544955,895,nan
1747256995.151733,897,nan
1747256995.4010937,898,nan
1747256996.1554325,901,nan
1747256996.4032822,902,nan
1747256996.9074767,904,nan
1747256997.4178972,906,nan
1747256997.6741257,907,nan
1747256997.9281678,908,nan
1747256998.4325707,910,nan
1747256998.6909342,911,nan
1747256999.4468923,914,nan
1747257000.4388423,918,nan
1747257000.6869578,919,nan
1747257001.192693,921,nan
1747257001.6936278,923,nan
1747257002.6880796,927,nan
1747257002.9331555,928,nan
1747257003.1779132,929,nan
1747257003.419022,930,nan
1747257003.6592457,931,nan
1747257003.899438,932,nan
1747257004.141637,933,nan
1747257004.6386814,935,nan
1747257005.631985,939,nan
1747257006.1339028,941,nan
1747257006.3870466,942,nan
1747257007.1377673,945,nan
1747257008.1330445,949,nan
1747257008.8792346,952,nan
1747257009.3712823,954,nan
1747257009.625794,955,nan
1747257009.8726814,956,nan
1747257010.8578143,960,nan
1747257011.3507054,962,nan
1747257011.5982742,963,nan
1747257011.8447752,964,nan
1747257012.0906234,965,nan
1747257012.581294,967,nan
1747257012.8281593,968,nan
1747257013.574393,971,nan
1747257014.8311336,976,nan
1747257015.3403046,978,nan
1747257015.594846,979,nan
1747257016.096275,981,nan
1747257016.3481815,982,nan
1747257017.345455,986,nan
1747257017.844622,988,nan
1747257018.0958867,989,nan
1747257018.342525,990,nan
1747257018.8439608,992,nan
1747257019.3367918,994,nan
1747257019.5829482,995,nan
1747257019.8364015,996,nan
1747257020.3274536,998,nan
1747257020.5731797,999,nan
1747257021.0659828,1001,nan
1747257021.3147168,1002,nan
1747257021.5590997,1003,nan
1747257021.805017,1004,nan
1747257022.0521362,1005,nan
1747257022.2990265,1006,nan
1747257023.5247822,1011,nan
1747257024.0185275,1013,nan
1747257024.518863,1015,nan
1747257024.770441,1016,nan
1747257025.0213673,1017,nan
1747257026.3123207,1022,nan
1747257027.3315127,1026,nan
1747257027.8297136,1028,nan
1747257028.0765946,1029,nan
1747257029.5599554,1035,nan
1747257029.8069506,1036,nan
1747257030.0560198,1037,nan
1747257030.303228,1038,nan
1747257030.551039,1039,nan
1747257031.5419607,1043,nan
1747257032.032176,1045,nan
1747257032.2776723,1046,nan
1747257033.7599936,1052,nan
1747257034.000808,1053,nan
1747257034.733337,1056,nan
1747257035.2421644,1058,nan
1747257035.4886262,1059,nan
1747257035.737106,1060,nan
1747257036.2288957,1062,nan
1747257036.965525,1065,nan
1747257037.2118707,1066,nan
1747257037.4594254,1067,nan
1747257037.9508953,1069,nan
1747257038.1962738,1070,nan
1747257038.4430273,1071,nan
1747257038.6881711,1072,nan
1747257038.9332616,1073,nan
1747257039.1769185,1074,nan
1747257039.9129477,1077,nan
1747257040.1559088,1078,nan
1747257040.64048,1080,nan
1747257040.8827987,1081,nan
1747257041.125202,1082,nan
1747257041.8551579,1085,nan
1747257042.0970974,1086,nan
1747257042.338916,1087,nan
1747257043.3299024,1091,nan
1747257043.58297,1092,nan
1747257043.8309026,1093,nan
1747257045.062849,1098,nan
1747257045.5580823,1100,nan
1747257046.050362,1102,nan
1747257046.3027492,1103,nan
1747257046.5496423,1104,nan
1747257047.284164,1107,nan
1747257047.528934,1108,nan
1747257047.7759285,1109,nan
1747257048.0210855,1110,nan
1747257048.2657423,1111,nan
1747257048.511895,1112,nan
1747257048.7556772,1113,nan
1747257048.9997838,1114,nan
1747257049.4886992,1116,nan
1747257050.2264526,1119,nan
1747257050.7198768,1121,nan
1747257050.9662519,1122,nan
1747257051.698412,1125,nan
1747257051.948392,1126,nan
1747257052.4689817,1128,nan
1747257052.7209873,1129,nan
1747257052.971359,1130,nan
1747257053.2187018,1131,nan
1747257053.470656,1132,nan
1747257053.9659786,1134,nan
1747257054.2168155,1135,nan
1747257054.466853,1136,nan
1747257055.2529106,1139,nan
1747257056.0118575,1142,nan
1747257056.7525663,1145,nan
1747257057.002334,1146,nan
1747257057.5073552,1148,nan
1747257057.7544265,1149,nan
1747257058.0071123,1150,nan
1747257058.2563004,1151,nan
1747257058.5047755,1152,nan
1747257058.7508693,1153,nan
1747257059.2540638,1155,nan
1747257060.509592,1160,nan
1747257061.0074294,1162,nan
1747257061.4968524,1164,nan
1747257061.9823527,1166,nan
1747257062.2335923,1167,nan
1747257063.702099,1173,nan
1747257063.9518285,1174,nan
1747257064.4479146,1176,nan
1747257064.7095137,1177,nan
1747257064.9697556,1178,nan
1747257065.9564679,1182,nan
1747257066.4435937,1184,nan
1747257066.9374652,1186,nan
1747257067.4248903,1188,nan
1747257067.6757617,1189,nan
1747257067.9247057,1190,nan
1747257068.6645308,1193,nan
1747257068.9072638,1194,nan
1747257069.15346,1195,nan
1747257069.6463478,1197,nan
1747257069.9007325,1198,nan
1747257070.64781,1201,nan
1747257070.8924887,1202,nan
1747257071.632064,1205,nan
1747257071.878004,1206,nan
1747257072.122651,1207,nan
1747257072.6210828,1209,nan
1747257073.6201777,1213,nan
1747257073.8717747,1214,nan
1747257074.1211424,1215,nan
1747257074.6243415,1217,nan
1747257074.8757591,1218,nan
1747257076.128177,1223,nan
1747257076.6269774,1225,nan
1747257077.3785737,1228,nan
1747257077.6257198,1229,nan
1747257078.3602295,1232,nan
1747257078.6045468,1233,nan
1747257079.8613272,1238,nan
1747257080.3660216,1240,nan
1747257080.6089652,1241,nan
1747257080.8542643,1242,nan
1747257081.1041472,1243,nan
1747257081.3590724,1244,nan
1747257081.615534,1245,nan
1747257081.867567,1246,nan
1747257082.628133,1249,nan
1747257082.8730829,1250,nan
1747257083.117281,1251,nan
1747257083.3659835,1252,nan
1747257083.8724723,1254,nan
1747257084.3888052,1256,nan
1747257084.636499,1257,nan
1747257085.377474,1260,nan
1747257085.626977,1261,nan
1747257086.3720021,1264,nan
1747257087.133477,1267,nan
1747257088.1421046,1271,nan
1747257089.3949895,1276,nan
1747257089.649805,1277,nan
1747257089.9027793,1278,nan
1747257090.9036026,1282,nan
1747257091.6461895,1285,nan
1747257092.8898883,1290,nan
1747257093.6340764,1293,nan
1747257094.3621707,1296,nan
1747257094.846774,1298,nan
1747257095.088932,1299,nan
1747257095.82243,1302,nan
1747257096.8063667,1306,nan
1747257097.7933018,1310,nan
1747257098.7764566,1314,nan
1747257099.0182781,1315,nan
1747257100.246582,1320,nan
1747257100.7445464,1322,nan
1747257100.9932964,1323,nan
1747257101.4933999,1325,nan
1747257101.7418332,1326,nan
1747257102.231092,1328,nan
1747257103.9202476,1335,nan
1747257106.139705,1344,nan
1747257106.381419,1345,nan
1747257106.867857,1347,nan
1747257107.1098707,1348,nan
1747257107.855764,1351,nan
1747257108.1010878,1352,nan
1747257108.595342,1354,nan
1747257109.586786,1358,nan
1747257110.076916,1360,nan
1747257111.0542712,1364,nan
1747257111.2965524,1365,nan
1747257111.5370328,1366,nan
1747257111.7837594,1367,nan
1747257112.0289462,1368,nan
1747257113.0174155,1372,nan
1747257113.2690918,1373,nan
1747257113.7694116,1375,nan
1747257114.0218213,1376,nan
1747257115.0332706,1380,nan
1747257116.2815695,1385,nan
1747257116.5373414,1386,nan
1747257117.5565429,1390,nan
1747257118.3080158,1393,nan
1747257119.056808,1396,nan
1747257119.31769,1397,nan
1747257119.8321612,1399,nan
1747257120.0852938,1400,nan
1747257120.8421433,1403,nan
1747257121.344641,1405,nan
1747257123.3258374,1413,nan
1747257124.064245,1416,nan
1747257124.3097892,1417,nan
1747257124.808512,1419,nan
1747257125.320607,1421,nan
1747257125.572932,1422,nan
1747257127.834339,1431,nan
1747257128.0791068,1432,nan
1747257129.0631344,1436,nan
1747257129.557449,1438,nan
1747257129.8038878,1439,nan
1747257130.0527468,1440,nan
1747257130.2987287,1441,nan
1747257131.0375504,1444,nan
1747257131.5229368,1446,nan
1747257131.7664251,1447,nan
1747257132.0081933,1448,nan
1747257132.2502055,1449,nan
1747257132.4916487,1450,nan
1747257132.7341754,1451,nan
1747257132.9821815,1452,nan
1747257133.4735844,1454,nan
1747257133.7255936,1455,nan
1747257133.9720018,1456,nan
1747257134.224662,1457,nan
1747257134.489539,1458,nan
1747257134.7404752,1459,nan
1747257134.9909816,1460,nan
1747257135.2514904,1461,nan
1747257135.7686193,1463,nan
1747257137.583858,1470,nan
1747257138.3153396,1473,nan
1747257138.5692484,1474,nan
1747257139.0771525,1476,nan
1747257139.3329842,1477,nan
1747257140.3550286,1481,nan
1747257140.611976,1482,nan
1747257140.8659306,1483,nan
1747257141.8662791,1487,nan
1747257142.111312,1488,nan
1747257142.3614244,1489,nan
1747257142.6076636,1490,nan
1747257142.860784,1491,nan
1747257143.350931,1493,nan
1747257143.6012628,1494,nan
1747257144.5881145,1498,nan
1747257144.840256,1499,nan
1747257145.0876577,1500,nan
1747257145.582166,1502,nan
1747257146.3194594,1505,nan
1747257147.3046281,1509,nan
1747257147.5570207,1510,nan
1747257147.8091455,1511,nan
1747257148.3083985,1513,nan
1747257148.806128,1515,nan
1747257149.0545697,1516,nan
1747257150.794403,1523,nan
1747257151.534894,1526,nan
1747257152.030171,1528,nan
1747257153.5348666,1534,nan
1747257154.2945533,1537,nan
1747257154.5532117,1538,nan
1747257155.311905,1541,nan
1747257156.3261042,1545,nan
1747257156.8337183,1547,nan
1747257157.0853317,1548,nan
1747257157.8274152,1551,nan
1747257158.0738025,1552,nan
1747257158.3219402,1553,nan
1747257158.80911,1555,nan
1747257159.2963405,1557,nan
1747257160.542029,1562,nan
1747257161.0375636,1564,nan
1747257161.2888467,1565,nan
1747257161.530277,1566,nan
1747257162.021766,1568,nan
1747257162.5075202,1570,nan
1747257162.7503073,1571,nan
1747257162.9909098,1572,nan
1747257163.2317958,1573,nan
1747257163.9717352,1576,nan
1747257164.4544673,1578,nan
1747257164.6948414,1579,nan
1747257164.9352167,1580,nan
1747257165.1764464,1581,nan
1747257165.4191215,1582,nan
1747257166.148896,1585,nan
1747257167.3655725,1590,nan
1747257168.6194434,1595,nan
1747257168.8665626,1596,nan
1747257169.1116934,1597,nan
1747257170.0954921,1601,nan
1747257170.3443499,1602,nan
1747257170.5933099,1603,nan
1747257172.3394442,1610,nan
1747257172.5880003,1611,nan
1747257173.087406,1613,nan
1747257173.3363676,1614,nan
1747257173.8351684,1616,nan
1747257174.8417954,1620,nan
1747257175.3443012,1622,nan
1747257175.840599,1624,nan
1747257176.3344767,1626,nan
1747257176.5793726,1627,nan
1747257177.5651624,1631,nan
1747257178.5519419,1635,nan
1747257178.7999105,1636,nan
1747257179.04783,1637,nan
1747257179.2952626,1638,nan
1747257179.7884948,1640,nan
1747257180.0435047,1641,nan
1747257181.308629,1646,nan
1747257181.5557015,1647,nan
1747257182.0557566,1649,nan
1747257182.5738232,1651,nan
1747257182.8329003,1652,nan
1747257183.0814734,1653,nan
1747257183.3289878,1654,nan
1747257183.8309376,1656,nan
1747257184.3354716,1658,nan
1747257185.3315594,1662,nan
1747257185.8216126,1664,nan
1747257186.3212917,1666,nan
1747257187.065494,1669,nan
1747257187.3146887,1670,nan
1747257188.329759,1674,nan
1747257189.0804322,1677,nan
1747257189.5822203,1679,nan
1747257189.829219,1680,nan
1747257190.0753214,1681,nan
1747257190.3208792,1682,nan
1747257191.0581775,1685,nan
1747257191.3037102,1686,nan
1747257191.5542285,1687,nan
1747257191.799315,1688,nan
1747257192.0477638,1689,nan
1747257192.292983,1690,nan
1747257193.0397453,1693,nan
1747257193.2859578,1694,nan
1747257193.5385833,1695,nan
1747257194.036722,1697,nan
1747257194.2876241,1698,nan
1747257194.5408902,1699,nan
1747257194.7922034,1700,nan
1747257195.2938027,1702,nan
1747257195.798983,1704,nan
1747257196.5373118,1707,nan
1747257197.0459588,1709,nan
1747257197.3024316,1710,nan
1747257197.5533352,1711,nan
1747257197.8021612,1712,nan
1747257199.278434,1718,nan
1747257199.5252564,1719,nan
1747257200.2614985,1722,nan
1747257200.514876,1723,nan
1747257200.7648914,1724,nan
1747257201.0128934,1725,nan
1747257202.2702482,1730,nan
1747257204.2858362,1738,nan
1747257204.539888,1739,nan
1747257204.789852,1740,nan
1747257205.541666,1743,nan
1747257206.0339751,1745,nan
1747257206.7677712,1748,nan
1747257207.0143456,1749,nan
1747257207.261689,1750,nan
1747257207.508453,1751,nan
1747257208.0030606,1753,nan
1747257208.2487688,1754,nan
1747257208.9825256,1757,nan
1747257210.2091732,1762,nan
1747257210.4507034,1763,nan
1747257210.9367292,1765,nan
1747257211.17764,1766,nan
1747257211.6612709,1768,nan
1747257213.4025779,1775,nan
1747257213.6476538,1776,nan
1747257213.8946862,1777,nan
1747257214.6316166,1780,nan
1747257214.8946836,1781,nan
1747257215.6446207,1784,nan
1747257215.9017658,1785,nan
1747257216.1514764,1786,nan
1747257216.401441,1787,nan
1747257216.8937979,1789,nan
1747257217.1455736,1790,nan
1747257217.645292,1792,nan
1747257218.1494966,1794,nan
1747257218.6641843,1796,nan
1747257218.9171636,1797,nan
1747257219.6638827,1800,nan
1747257220.1622305,1802,nan
1747257220.4095666,1803,nan
1747257220.666377,1804,nan
1747257221.661872,1808,nan
1747257222.150624,1810,nan
1747257223.15427,1814,nan
1747257223.6488624,1816,nan
1747257224.1420836,1818,nan
1747257224.386963,1819,nan
1747257225.3581238,1823,nan
1747257226.0943768,1826,nan
1747257226.3387115,1827,nan
1747257226.8278801,1829,nan
1747257227.0714188,1830,nan
1747257227.5705166,1832,nan
1747257227.8177528,1833,nan
1747257228.0692897,1834,nan
1747257228.578116,1836,nan
1747257228.8280277,1837,nan
1747257229.0697227,1838,nan
1747257230.5486996,1844,nan
1747257230.7950354,1845,nan
1747257231.0417795,1846,nan
1747257231.287831,1847,nan
1747257231.5334694,1848,nan
1747257232.2676105,1851,nan
1747257232.7587247,1853,nan
1747257233.497624,1856,nan
1747257234.4751868,1860,nan
1747257235.451148,1864,nan
1747257235.6954486,1865,nan
1747257235.9458404,1866,nan
1747257236.1904879,1867,nan
1747257237.174313,1871,nan
1747257237.4186785,1872,nan
1747257237.663905,1873,nan
1747257237.908139,1874,nan
1747257238.1526504,1875,nan
1747257238.6505191,1877,nan
1747257239.1465652,1879,nan
1747257239.3947752,1880,nan
1747257240.1421936,1883,nan
1747257240.3868835,1884,nan
1747257240.8809156,1886,nan
1747257241.379926,1888,nan
1747257241.8699877,1890,nan
1747257242.117135,1891,nan
1747257243.1030104,1895,nan
1747257244.1001112,1899,nan
1747257244.5947042,1901,nan
1747257244.8438253,1902,nan
1747257245.8597715,1906,nan
1747257246.3540514,1908,nan
1747257246.601771,1909,nan
1747257246.850114,1910,nan
1747257247.5964649,1913,nan
1747257248.3488455,1916,nan
1747257248.844539,1918,nan
1747257250.3244345,1924,nan
1747257250.5676358,1925,nan
1747257250.810095,1926,nan
1747257251.307477,1928,nan
1747257251.5549376,1929,nan
1747257252.2862499,1932,nan
1747257253.0077562,1935,nan
1747257253.2474713,1936,nan
1747257253.972174,1939,nan
1747257254.2232497,1940,nan
1747257254.4687004,1941,nan
1747257254.7127888,1942,nan
1747257255.439284,1945,nan
1747257255.9235451,1947,nan
1747257256.6445625,1950,nan
1747257256.8843842,1951,nan
1747257257.3688188,1953,nan
1747257258.0923662,1956,nan
1747257259.0658524,1960,nan
1747257259.3098142,1961,nan
1747257259.5516229,1962,nan
1747257259.7987645,1963,nan
1747257260.0408278,1964,nan
1747257260.5228221,1966,nan
1747257260.7703397,1967,nan
1747257261.013145,1968,nan
1747257261.2546084,1969,nan
1747257262.6947746,1975,nan
1747257263.1758416,1977,nan
1747257263.4180534,1978,nan
1747257263.6574452,1979,nan
1747257263.898784,1980,nan
1747257264.1407068,1981,nan
1747257264.386465,1982,nan
1747257264.6288443,1983,nan
1747257265.112541,1985,nan
1747257265.5980656,1987,nan
1747257265.843384,1988,nan
1747257266.083433,1989,nan
1747257266.5650656,1991,nan
1747257266.803524,1992,nan
1747257267.0427237,1993,nan
1747257267.521289,1995,nan
1747257268.479415,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_16.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_06_05_710957-tag-train_loss.csv <==
Wall time,Step,Value
1747256771.438392,0,2.3020384311676025
1747256772.242634,3,2.3076717853546143
1747256772.4883976,4,2.6807618141174316
1747256773.964656,10,2.3177876472473145
1747256774.2068145,11,2.2993521690368652
1747256774.9321146,14,2.301133632659912
1747256775.1816325,15,2.2792067527770996
1747256775.9126756,18,2.6513493061065674
1747256776.1569808,19,120.74696350097656
1747256776.3996017,20,2.29732084274292
1747256776.883205,22,2.311171054840088
1747256777.130136,23,2.4672863483428955
1747256777.8772442,26,100.5826416015625
1747256778.1215262,27,2.6883385181427
1747256779.6288693,33,3.216454029083252
1747256780.4189909,36,5.783599376678467
1747256780.6802454,37,2.300046443939209
1747256780.9473705,38,21.415637969970703
1747256781.2167578,39,7.82712459564209
1747256781.4724276,40,5.877845287322998
1747256783.252001,47,597.128173828125
1747256783.5030687,48,2.320756435394287
1747256783.7642417,49,2.311018943786621
1747256784.287054,51,19.043560028076172
1747256784.5396743,52,3.3197171688079834
1747256785.0340075,54,2.3174140453338623
1747256785.7872214,57,446.7408447265625
1747256786.5297456,60,2.290463447570801
1747256786.7779336,61,78.11138153076172
1747256787.0235105,62,2.4814438819885254
1747256787.2694888,63,2.3400230407714844
1747256787.7621217,65,6.227969169616699
1747256788.0098245,66,2.6300048828125
1747256788.2623625,67,2.6129848957061768
1747256788.509044,68,4.743617057800293
1747256789.0208826,70,4.705698013305664
1747256789.272925,71,14.163213729858398
1747256790.7731676,77,782.0963134765625
1747256791.2709246,79,2.40036678314209
1747256791.5197413,80,7.810080528259277
1747256792.0180423,82,2.2970330715179443
1747256792.2703323,83,269.615234375
1747256792.7627325,85,4.036840438842773
1747256793.7572412,89,2.3603739738464355
1747256794.009912,90,4.350872993469238
1747256795.265932,95,2.291325807571411
1747256796.2595072,99,2.593216896057129
1747256796.5113022,100,2.302884578704834
1747256797.2582686,103,2.36421537399292
1747256797.9973373,106,35.31623077392578
1747256798.2419677,107,6.565511703491211
1747256798.7327728,109,11.504279136657715
1747256799.9973218,114,2.879361391067505
1747256800.4967656,116,2.3466644287109375
1747256801.7391133,121,309.507568359375
1747256802.7304184,125,887.3190307617188
1747256802.9780293,126,2.306520462036133
1747256803.4834177,128,2.3106133937835693
1747256803.983205,130,21.481544494628906
1747256804.2306755,131,2.387096405029297
1747256804.4872112,132,2.6203250885009766
1747256805.4806643,136,2.2748517990112305
1747256805.7270474,137,962.1318969726562
1747256807.2028542,143,4.452310085296631
1747256807.448374,144,2.5096263885498047
1747256807.9437594,146,3.925060749053955
1747256808.1899526,147,2.391482353210449
1747256808.9279318,150,2.4818687438964844
1747256810.666556,157,2.302950143814087
1747256811.1600332,159,6.241391658782959
1747256811.4136643,160,2.320786476135254
1747256811.9338322,162,2.300325632095337
1747256812.4524245,164,2.4918808937072754
1747256812.9540584,166,52.771690368652344
1747256813.9431248,170,2.298280715942383
1747256814.1921887,171,31.852861404418945
1747256814.4419315,172,268.80517578125
1747256815.1885452,175,3.674638271331787
1747256815.434195,176,9.773270606994629
1747256815.6786551,177,3.506527900695801
1747256815.9244232,178,2.296603202819824
1747256816.4133024,180,34.659366607666016
1747256816.6587992,181,52.06287384033203
1747256817.4177318,184,3.950700044631958
1747256817.664885,185,64.70619201660156
1747256817.9178278,186,2.3095555305480957
1747256818.6628225,189,3.2262792587280273
1747256818.9094949,190,15.66284465789795
1747256819.154871,191,4.117404460906982
1747256819.4002876,192,2.3090548515319824
1747256820.1502824,195,5.585696220397949
1747256821.1479363,199,2.3062753677368164
1747256821.3977964,200,11.136959075927734
1747256821.9021218,202,2.634512424468994
1747256822.151023,203,17.22974395751953
1747256822.4018455,204,16.044578552246094
1747256822.6491492,205,2.3010287284851074
1747256823.1468127,207,54.313926696777344
1747256823.653735,209,2.3600149154663086
1747256824.1832285,211,2.1678919792175293
1747256824.6912038,213,2.302441120147705
1747256825.2054353,215,5.210721969604492
1747256825.4620233,216,2.8262252807617188
1747256825.9689405,218,2.301741600036621
1747256826.2229595,219,11.592076301574707
1747256826.4760635,220,6.836116313934326
1747256826.7296965,221,2.291425943374634
1747256826.9822335,222,726.4947509765625
1747256827.4959943,224,2.2961506843566895
1747256827.743535,225,2.298133373260498
1747256828.7494454,229,32.14592742919922
1747256830.228862,235,303.5721435546875
1747256830.7235775,237,2.3947436809539795
1747256830.9702103,238,7.316949844360352
1747256831.2163072,239,610.9095458984375
1747256831.714711,241,3.7567312717437744
1747256831.9651434,242,2.3760275840759277
1747256832.459073,244,3.2563562393188477
1747256832.7064767,245,5.7204484939575195
1747256832.9532964,246,3.74098539352417
1747256833.2073631,247,2.3454389572143555
1747256834.4600108,252,3.554565906524658
1747256834.7086198,253,2.3427138328552246
1747256834.9533694,254,4.452420234680176
1747256835.6973093,257,2.4341979026794434
1747256835.9456866,258,2.2832956314086914
1747256836.1946614,259,54.842079162597656
1747256836.4427297,260,2.8697996139526367
1747256836.9338572,262,2.92079496383667
1747256838.901613,270,10.770328521728516
1747256839.1524303,271,6.472111701965332
1747256839.8858116,274,4.4798054695129395
1747256840.1341445,275,33.04906463623047
1747256840.3766663,276,18.13536834716797
1747256840.8706558,278,2.441685199737549
1747256841.3714023,280,29.158838272094727
1747256841.8763914,282,2.2442073822021484
1747256842.1293938,283,33.181156158447266
1747256842.6323118,285,2.2866010665893555
1747256843.124026,287,3.105569839477539
1747256843.3710566,288,2.520857810974121
1747256843.8772109,290,20.545360565185547
1747256845.1379557,295,2.304683208465576
1747256845.3815217,296,2.494394302368164
1747256845.6235204,297,2.520476818084717
1747256845.8650575,298,2.2940049171447754
1747256847.31489,304,3.7365171909332275
1747256847.8092074,306,2.8277249336242676
1747256848.3025963,308,2.327925205230713
1747256848.5542946,309,3.21235990524292
1747256849.3250155,312,9.447948455810547
1747256849.5856729,313,9.396294593811035
1747256850.3369904,316,30.634933471679688
1747256850.8347058,318,2.3699545860290527
1747256851.0819938,319,2.3007616996765137
1747256851.8338823,322,2.125490188598633
1747256852.368054,324,2.9585187435150146
1747256853.6213417,329,2.3018746376037598
1747256853.8677363,330,158.30123901367188
1747256854.1152394,331,2.2987215518951416
1747256854.361711,332,101.41669464111328
1747256855.6089137,337,2.2911934852600098
1747256855.85668,338,125.25450134277344
1747256856.3616712,340,5.0875244140625
1747256857.1107395,343,2.431246280670166
1747256857.3617449,344,2.3042972087860107
1747256857.6087565,345,3.8193092346191406
1747256857.8628929,346,2.3146824836730957
1747256858.3662932,348,721.5737915039062
1747256858.86836,350,2.3131532669067383
1747256859.3658607,352,102.12063598632812
1747256859.6210194,353,2.405294895172119
1747256859.8708334,354,2.9331226348876953
1747256860.8838763,358,2.5094120502471924
1747256861.3833413,360,2.3034298419952393
1747256861.8762279,362,2.303561210632324
1747256862.1197503,363,2.3241615295410156
1747256862.3692667,364,2.3724474906921387
1747256862.6194415,365,2.312595844268799
1747256862.8737285,366,3.191253185272217
1747256863.121782,367,2.3148040771484375
1747256863.373248,368,2.306213617324829
1747256864.879446,374,2.3025131225585938
1747256865.6274297,377,2.3453919887542725
1747256865.873689,378,2.3307278156280518
1747256867.5953197,385,2.339747905731201
1747256867.8423567,386,2.251493453979492
1747256868.8198893,390,3.163937568664551
1747256869.068174,391,3.069873809814453
1747256869.3200104,392,2.312100648880005
1747256869.5706356,393,2.3208587169647217
1747256869.8168464,394,25.35885238647461
1747256870.0661893,395,2.3003644943237305
1747256870.3125064,396,2.435448408126831
1747256870.557703,397,2.305128574371338
1747256870.803501,398,10.43132209777832
1747256871.0531251,399,2.301377296447754
1747256871.5468633,401,2.302483558654785
1747256871.7933419,402,2.5823066234588623
1747256872.2853944,404,67.47686004638672
1747256873.2686937,408,2.3083715438842773
1747256873.513618,409,3.4578118324279785
1747256874.2747073,412,2.3305842876434326
1747256874.525776,413,2.3010220527648926
1747256874.7774405,414,5.6896443367004395
1747256875.0296788,415,2.302747964859009
1747256875.7913253,418,9.587690353393555
1747256876.5595994,421,2.245729923248291
1747256876.810709,422,2.432790756225586
1747256877.564522,425,2.2993621826171875
1747256877.8171115,426,2.8352508544921875
1747256878.8164885,430,15.057849884033203
1747256879.0599713,431,8.322673797607422
1747256879.7958634,434,2.1898417472839355
1747256880.0395167,435,8.45309066772461
1747256880.2895992,436,2.2871642112731934
1747256880.5417175,437,2.291961193084717
1747256880.7977183,438,2.2997138500213623
1747256881.055619,439,2.551358699798584
1747256881.3189898,440,2.3074402809143066
1747256881.5779076,441,13.354265213012695
1747256882.0896504,443,8.74111270904541
1747256882.3416502,444,2.6133830547332764
1747256882.594605,445,3.353712558746338
1747256882.8524265,446,4.83525276184082
1747256883.8631885,450,2.8280060291290283
1747256884.1086934,451,2.560394763946533
1747256884.358133,452,2.7839982509613037
1747256884.6050127,453,2.357499122619629
1747256884.858303,454,2.361144781112671
1747256885.3532345,456,5.600450038909912
1747256885.8393767,458,2.337045669555664
1747256886.3228638,460,2.8887698650360107
1747256886.5642552,461,2.302401542663574
1747256887.289781,464,2.3000271320343018
1747256887.5366595,465,2.262763261795044
1747256887.7957873,466,2.158473014831543
1747256888.286446,468,2.327759027481079
1747256888.7705855,470,2.0914058685302734
1747256889.7696295,474,2.365842819213867
1747256890.019263,475,2.447035789489746
1747256890.7683892,478,3.0745534896850586
1747256891.0163472,479,58.261817932128906
1747256891.2636693,480,2.3068010807037354
1747256891.5061204,481,2.3077993392944336
1747256891.7483873,482,2.3516387939453125
1747256891.9989066,483,2.2862131595611572
1747256892.2465706,484,4.449319839477539
1747256892.7459497,486,2.28360652923584
1747256892.9922862,487,2.3102288246154785
1747256893.239205,488,3.2017149925231934
1747256893.4881175,489,3.166184902191162
1747256893.986946,491,2.4189071655273438
1747256894.720071,494,2.357588529586792
1747256895.694145,498,2.3036141395568848
1747256896.444759,501,2.3332016468048096
1747256896.705947,502,5.129828453063965
1747256896.9544919,503,3.0823278427124023
1747256897.7114925,506,2.2774293422698975
1747256898.2161102,508,2.402116298675537
1747256898.4747663,509,2.310912609100342
1747256898.7264159,510,2.576772689819336
1747256898.9714792,511,2.3319668769836426
1747256899.2231562,512,92.41424560546875
1747256899.489751,513,3.094132900238037
1747256899.753831,514,3.4997968673706055
1747256900.541491,517,2.3949313163757324
1747256900.7951007,518,2.7263402938842773
1747256901.0514646,519,12.190876960754395
1747256901.3094568,520,3.8115427494049072
1747256902.090331,523,435.53643798828125
1747256903.8824725,530,2.3024559020996094
1747256904.6363494,533,3.0565547943115234
1747256904.883588,534,12.09666919708252
1747256905.3764703,536,20.445438385009766
1747256905.627661,537,2.305482864379883
1747256905.875618,538,2.389225959777832
1747256906.1240282,539,9.84691333770752
1747256906.3717635,540,2.303102493286133
1747256906.8649118,542,4.707422256469727
1747256907.1139884,543,2.68245267868042
1747256907.360925,544,5.123162269592285
1747256907.8518217,546,2.2425529956817627
1747256908.095548,547,18.097776412963867
1747256908.829727,550,2.299065351486206
1747256909.3238814,552,43.858428955078125
1747256909.825471,554,2.591283082962036
1747256910.077867,555,2.323077917098999
1747256910.3254914,556,2.3003525733947754
1747256911.8100781,562,2.2990269660949707
1747256912.055204,563,2.2772021293640137
1747256912.3016288,564,3.9824717044830322
1747256913.2824302,568,2.3940978050231934
1747256914.0163386,571,2.985525131225586
1747256914.510456,573,2.300534725189209
1747256915.2537117,576,2.661102294921875
1747256916.248577,580,2.2707409858703613
1747256917.2420416,584,2.3049421310424805
1747256917.4900863,585,2.279534339904785
1747256917.7348237,586,2.367683172225952
1747256918.227094,588,5.938079833984375
1747256918.7191877,590,2.302234411239624
1747256918.9692895,591,2.3623785972595215
1747256919.2324107,592,2.313868522644043
1747256919.734224,594,2.6116766929626465
1747256920.2341104,596,2.280838966369629
1747256920.4800227,597,2.285893201828003
1747256920.7284155,598,2.313419818878174
1747256920.9744616,599,264.6717529296875
1747256921.4707036,601,2.569322109222412
1747256921.7253304,602,2.302596092224121
1747256921.98063,603,2.299751043319702
1747256922.4976265,605,2.305312156677246
1747256923.2502542,608,2.4582791328430176
1747256923.7482731,610,3.0213510990142822
1747256924.4902053,613,2.3191707134246826
1747256924.7371109,614,2.2594127655029297
1747256925.2404675,616,2.2950048446655273
1747256925.7325346,618,2.3003320693969727
1747256926.2381935,620,131.35687255859375
1747256926.7266314,622,2.904439926147461
1747256926.968933,623,2.2934272289276123
1747256927.6959987,626,2.3265860080718994
1747256928.1787834,628,288.4482421875
1747256928.4212258,629,5.11233377456665
1747256929.3945034,633,2.301976442337036
1747256929.8870249,635,2.3035056591033936
1747256930.3813658,637,6.749809265136719
1747256931.1243093,640,2.891279935836792
1747256931.3693428,641,2.9944519996643066
1747256931.6210341,642,2.33439040184021
1747256931.8676944,643,2.3229148387908936
1747256932.1126928,644,2.309631824493408
1747256932.3579865,645,2.302678108215332
1747256933.341516,649,2.300931215286255
1747256933.8320758,651,18.36125373840332
1747256934.0850453,652,2.2611336708068848
1747256934.3332083,653,2.533250570297241
1747256934.5899668,654,2.401536703109741
1747256934.8480875,655,2.146526336669922
1747256935.6120126,658,2.2935004234313965
1747256935.860055,659,2.61110258102417
1747256936.1079636,660,2.2527146339416504
1747256937.8512208,667,44.80146026611328
1747256938.6071298,670,2.3042359352111816
1747256939.8446598,675,2.307425022125244
1747256940.0916805,676,2.3617732524871826
1747256940.3384926,677,2.2935256958007812
1747256941.0777001,680,4.423776626586914
1747256941.5667229,682,2.299315929412842
1747256941.8106785,683,83.96954345703125
1747256942.055178,684,2.253328323364258
1747256942.7947335,687,2.295771837234497
1747256944.0522878,692,2.274871349334717
1747256944.5543027,694,2.306252956390381
1747256944.7990785,695,2.2996773719787598
1747256945.0440261,696,2.2505221366882324
1747256945.2883482,697,2.2200675010681152
1747256945.77966,699,2.5067086219787598
1747256946.5180676,702,2.3142852783203125
1747256946.7666762,703,2.320446729660034
1747256947.2519884,705,2.2830188274383545
1747256948.2196212,709,34.830810546875
1747256948.4717479,710,13.14312744140625
1747256948.9757001,712,2.3962674140930176
1747256949.7197921,715,2.3034558296203613
1747256950.2080154,717,58.66658020019531
1747256950.6969113,719,2.3046984672546387
1747256950.9444077,720,2.2984020709991455
1747256951.1905684,721,2.263436794281006
1747256951.6842873,723,2.249539613723755
1747256952.180434,725,7.737259864807129
1747256952.4294639,726,5.14725399017334
1747256952.681432,727,2.187959909439087
1747256952.931179,728,2.9298834800720215
1747256953.1854382,729,2.510075807571411
1747256953.6797729,731,19.056673049926758
1747256953.9272437,732,2.3055224418640137
1747256954.1824632,733,2.3025925159454346
1747256955.4363816,738,2.3447399139404297
1747256955.6818857,739,2.3297486305236816
1747256955.9312558,740,2.3017168045043945
1747256956.4206235,742,2.430924415588379
1747256956.670276,743,2.304138660430908
1747256956.9136894,744,2.2879891395568848
1747256957.1615674,745,2.4674596786499023
1747256958.889318,752,4.8878021240234375
1747256959.6264987,755,2.236025333404541
1747256959.8677735,756,2.3116455078125
1747256960.3657923,758,1043.11181640625
1747256961.6147048,763,2.3016881942749023
1747256961.871037,764,93.54916381835938
1747256962.1325333,765,2.297739028930664
1747256962.8970668,768,2.937018871307373
1747256963.228016,769,2.2946431636810303
1747256963.9633827,772,2.8684048652648926
1747256964.213806,773,2.519866943359375
1747256964.7127235,775,3.511415958404541
1747256964.9615424,776,2.3059425354003906
1747256965.4553525,778,4.632554054260254
1747256965.700409,779,2.2939891815185547
1747256965.9460025,780,2.2799971103668213
1747256966.1934457,781,2.3877179622650146
1747256966.4417052,782,2.3024497032165527
1747256967.9206975,788,2.380890369415283
1747256968.1717775,789,3.4771862030029297
1747256968.6683166,791,2.302577495574951
1747256969.16415,793,2.297415256500244
1747256969.6606162,795,2.302114486694336
1747256969.9140997,796,12.331562042236328
1747256970.6614306,799,462.95758056640625
1747256970.9086535,800,2.3024697303771973
1747256971.895944,804,2.276099681854248
1747256972.1443055,805,2.224860668182373
1747256972.4021304,806,5.408538818359375
1747256972.656499,807,2.302652359008789
1747256973.4023876,810,2.302586078643799
1747256974.142847,813,556.4766845703125
1747256975.375823,818,2.2911033630371094
1747256975.6289551,819,2.4477624893188477
1747256976.1286485,821,2.1718621253967285
1747256976.3768702,822,2.166599750518799
1747256976.6284277,823,2.301997184753418
1747256977.136503,825,2.3026885986328125
1747256977.3917267,826,2.301974296569824
1747256977.6380434,827,62.008094787597656
1747256977.8838167,828,6.449604511260986
1747256978.8678875,832,253.00424194335938
1747256979.1135104,833,2.3036048412323
1747256979.6095977,835,2.30208683013916
1747256979.8644755,836,2.2858386039733887
1747256980.1130502,837,6.457615852355957
1747256980.6109653,839,10.316283226013184
1747256980.8600147,840,2.3055078983306885
1747256981.618591,843,5.056824684143066
1747256982.1244414,845,2.742673873901367
1747256983.3930268,850,2.315232753753662
1747256983.6394928,851,2.8353025913238525
1747256984.3862693,854,2.2291436195373535
1747256985.124599,857,2.299567699432373
1747256985.8581,860,6.258822441101074
1747256986.3479044,862,2.3024842739105225
1747256987.081533,865,2.301971912384033
1747256987.3254986,866,2.2949674129486084
1747256988.3125923,870,12.748311996459961
1747256988.5591736,871,2.300959825515747
1747256991.051292,881,nan
1747256991.5443995,883,nan
1747256991.7915459,884,nan
1747256992.0363858,885,nan
1747256992.2821887,886,nan
1747256992.7780054,888,nan
1747256993.2602775,890,nan
1747256993.7495914,892,nan
1747256994.497411,895,nan
1747256994.9952195,897,nan
1747256995.244413,898,nan
1747256995.996871,901,nan
1747256996.243106,902,nan
1747256996.7504568,904,nan
1747256997.260574,906,nan
1747256997.5158234,907,nan
1747256997.770895,908,nan
1747256998.275956,910,nan
1747256998.5344172,911,nan
1747256999.2899883,914,nan
1747257000.2799046,918,nan
1747257000.528577,919,nan
1747257001.0342221,921,nan
1747257001.5369794,923,nan
1747257002.5315602,927,nan
1747257002.776249,928,nan
1747257003.024121,929,nan
1747257003.2656136,930,nan
1747257003.505903,931,nan
1747257003.746234,932,nan
1747257003.9886842,933,nan
1747257004.4823925,935,nan
1747257005.4704287,939,nan
1747257005.9776707,941,nan
1747257006.2309752,942,nan
1747257006.9808857,945,nan
1747257007.9723413,949,nan
1747257008.7226124,952,nan
1747257009.2153153,954,nan
1747257009.4685116,955,nan
1747257009.715811,956,nan
1747257010.7009466,960,nan
1747257011.1915843,962,nan
1747257011.4384673,963,nan
1747257011.688326,964,nan
1747257011.9330678,965,nan
1747257012.4227927,967,nan
1747257012.6693983,968,nan
1747257013.4169462,971,nan
1747257014.6736357,976,nan
1747257015.1808016,978,nan
1747257015.4372237,979,nan
1747257015.9341395,981,nan
1747257016.1892636,982,nan
1747257017.1864343,986,nan
1747257017.6864862,988,nan
1747257017.9399502,989,nan
1747257018.1860158,990,nan
1747257018.6855743,992,nan
1747257019.1804624,994,nan
1747257019.4258912,995,nan
1747257019.679397,996,nan
1747257020.1713526,998,nan
1747257020.4164681,999,nan
1747257020.908787,1001,nan
1747257021.1546931,1002,nan
1747257021.4029462,1003,nan
1747257021.6486485,1004,nan
1747257021.893604,1005,nan
1747257022.1413774,1006,nan
1747257023.3678348,1011,nan
1747257023.8612409,1013,nan
1747257024.3490167,1015,nan
1747257024.6080368,1016,nan
1747257024.8585393,1017,nan
1747257026.1449409,1022,nan
1747257027.1692572,1026,nan
1747257027.6720924,1028,nan
1747257027.9189687,1029,nan
1747257029.4038727,1035,nan
1747257029.6503599,1036,nan
1747257029.8996165,1037,nan
1747257030.1463902,1038,nan
1747257030.394783,1039,nan
1747257031.3861666,1043,nan
1747257031.8767085,1045,nan
1747257032.1222029,1046,nan
1747257033.6034744,1052,nan
1747257033.84793,1053,nan
1747257034.5789735,1056,nan
1747257035.0843487,1058,nan
1747257035.3307526,1059,nan
1747257035.5794566,1060,nan
1747257036.0715835,1062,nan
1747257036.8059525,1065,nan
1747257037.0536363,1066,nan
1747257037.2998939,1067,nan
1747257037.7933605,1069,nan
1747257038.0381665,1070,nan
1747257038.2836094,1071,nan
1747257038.531944,1072,nan
1747257038.7778022,1073,nan
1747257039.022071,1074,nan
1747257039.7597651,1077,nan
1747257040.002892,1078,nan
1747257040.4877026,1080,nan
1747257040.729336,1081,nan
1747257040.9723654,1082,nan
1747257041.7015307,1085,nan
1747257041.9431257,1086,nan
1747257042.1847603,1087,nan
1747257043.175485,1091,nan
1747257043.427171,1092,nan
1747257043.6773753,1093,nan
1747257044.9065135,1098,nan
1747257045.4014554,1100,nan
1747257045.8903995,1102,nan
1747257046.1468227,1103,nan
1747257046.3939812,1104,nan
1747257047.1269414,1107,nan
1747257047.372279,1108,nan
1747257047.619904,1109,nan
1747257047.8651361,1110,nan
1747257048.1091275,1111,nan
1747257048.355024,1112,nan
1747257048.600392,1113,nan
1747257048.8428998,1114,nan
1747257049.3322225,1116,nan
1747257050.0692198,1119,nan
1747257050.564216,1121,nan
1747257050.8080008,1122,nan
1747257051.5421722,1125,nan
1747257051.786709,1126,nan
1747257052.3039284,1128,nan
1747257052.5593147,1129,nan
1747257052.8088474,1130,nan
1747257053.060739,1131,nan
1747257053.3132966,1132,nan
1747257053.8084674,1134,nan
1747257054.0573611,1135,nan
1747257054.3115172,1136,nan
1747257055.0946047,1139,nan
1747257055.8555746,1142,nan
1747257056.5944264,1145,nan
1747257056.8453033,1146,nan
1747257057.350755,1148,nan
1747257057.5968862,1149,nan
1747257057.8493302,1150,nan
1747257058.097344,1151,nan
1747257058.3465226,1152,nan
1747257058.5933414,1153,nan
1747257059.0951326,1155,nan
1747257060.347853,1160,nan
1747257060.8518577,1162,nan
1747257061.3432405,1164,nan
1747257061.8271458,1166,nan
1747257062.0717795,1167,nan
1747257063.5481274,1173,nan
1747257063.797111,1174,nan
1747257064.2913878,1176,nan
1747257064.5486588,1177,nan
1747257064.8127353,1178,nan
1747257065.8025367,1182,nan
1747257066.2892876,1184,nan
1747257066.7830496,1186,nan
1747257067.2711132,1188,nan
1747257067.5214252,1189,nan
1747257067.7710612,1190,nan
1747257068.5093045,1193,nan
1747257068.7529588,1194,nan
1747257068.999061,1195,nan
1747257069.4922118,1197,nan
1747257069.7405477,1198,nan
1747257070.4916344,1201,nan
1747257070.736525,1202,nan
1747257071.4758475,1205,nan
1747257071.721703,1206,nan
1747257071.9664226,1207,nan
1747257072.462735,1209,nan
1747257073.461269,1213,nan
1747257073.7152987,1214,nan
1747257073.9654303,1215,nan
1747257074.468313,1217,nan
1747257074.718903,1218,nan
1747257075.9713013,1223,nan
1747257076.471148,1225,nan
1747257077.222259,1228,nan
1747257077.4693418,1229,nan
1747257078.2044642,1232,nan
1747257078.4486737,1233,nan
1747257079.6989536,1238,nan
1747257080.212152,1240,nan
1747257080.4539158,1241,nan
1747257080.6993647,1242,nan
1747257080.9490452,1243,nan
1747257081.2021046,1244,nan
1747257081.4576166,1245,nan
1747257081.7106814,1246,nan
1747257082.4667668,1249,nan
1747257082.7170882,1250,nan
1747257082.9635878,1251,nan
1747257083.2115955,1252,nan
1747257083.7120228,1254,nan
1747257084.2309196,1256,nan
1747257084.4761295,1257,nan
1747257085.2184787,1260,nan
1747257085.4691365,1261,nan
1747257086.2144687,1264,nan
1747257086.9634106,1267,nan
1747257087.9775,1271,nan
1747257089.2412336,1276,nan
1747257089.4925067,1277,nan
1747257089.7452214,1278,nan
1747257090.7472475,1282,nan
1747257091.4883451,1285,nan
1747257092.7324486,1290,nan
1747257093.4767783,1293,nan
1747257094.2086177,1296,nan
1747257094.6930954,1298,nan
1747257094.934866,1299,nan
1747257095.6663015,1302,nan
1747257096.6493216,1306,nan
1747257097.6369193,1310,nan
1747257098.6229455,1314,nan
1747257098.8648794,1315,nan
1747257100.0878797,1320,nan
1747257100.5858555,1322,nan
1747257100.8340442,1323,nan
1747257101.3346124,1325,nan
1747257101.583015,1326,nan
1747257102.0779264,1328,nan
1747257103.7673407,1335,nan
1747257105.9862065,1344,nan
1747257106.2278364,1345,nan
1747257106.7133994,1347,nan
1747257106.9555988,1348,nan
1747257107.6985135,1351,nan
1747257107.9442484,1352,nan
1747257108.4381135,1354,nan
1747257109.430287,1358,nan
1747257109.92006,1360,nan
1747257110.8993633,1364,nan
1747257111.1422489,1365,nan
1747257111.3835003,1366,nan
1747257111.6296353,1367,nan
1747257111.8751197,1368,nan
1747257112.8578882,1372,nan
1747257113.112243,1373,nan
1747257113.6121073,1375,nan
1747257113.8646429,1376,nan
1747257114.8684077,1380,nan
1747257116.1204588,1385,nan
1747257116.375596,1386,nan
1747257117.3996208,1390,nan
1747257118.1501138,1393,nan
1747257118.8981397,1396,nan
1747257119.1601293,1397,nan
1747257119.6697896,1399,nan
1747257119.92622,1400,nan
1747257120.6801274,1403,nan
1747257121.182765,1405,nan
1747257123.1695585,1413,nan
1747257123.9069114,1416,nan
1747257124.1529188,1417,nan
1747257124.6496363,1419,nan
1747257125.1559296,1421,nan
1747257125.4160976,1422,nan
1747257127.6748147,1431,nan
1747257127.9225748,1432,nan
1747257128.9055436,1436,nan
1747257129.3987308,1438,nan
1747257129.6463964,1439,nan
1747257129.8921824,1440,nan
1747257130.1404836,1441,nan
1747257130.878773,1444,nan
1747257131.36998,1446,nan
1747257131.6131365,1447,nan
1747257131.8544822,1448,nan
1747257132.0962465,1449,nan
1747257132.338091,1450,nan
1747257132.579965,1451,nan
1747257132.829134,1452,nan
1747257133.3119564,1454,nan
1747257133.567764,1455,nan
1747257133.8150687,1456,nan
1747257134.061113,1457,nan
1747257134.3326294,1458,nan
1747257134.5806017,1459,nan
1747257134.8282337,1460,nan
1747257135.0884979,1461,nan
1747257135.5923536,1463,nan
1747257137.4308686,1470,nan
1747257138.1526291,1473,nan
1747257138.412838,1474,nan
1747257138.9079583,1476,nan
1747257139.169285,1477,nan
1747257140.1892033,1481,nan
1747257140.448604,1482,nan
1747257140.7042434,1483,nan
1747257141.7091892,1487,nan
1747257141.9546402,1488,nan
1747257142.2044683,1489,nan
1747257142.4499905,1490,nan
1747257142.7046585,1491,nan
1747257143.1939917,1493,nan
1747257143.4430387,1494,nan
1747257144.4285905,1498,nan
1747257144.6789114,1499,nan
1747257144.929153,1500,nan
1747257145.423901,1502,nan
1747257146.1609497,1505,nan
1747257147.1460636,1509,nan
1747257147.3967297,1510,nan
1747257147.6484263,1511,nan
1747257148.1518915,1513,nan
1747257148.6492646,1515,nan
1747257148.8980963,1516,nan
1747257150.637946,1523,nan
1747257151.3776903,1526,nan
1747257151.872939,1528,nan
1747257153.3762712,1534,nan
1747257154.13809,1537,nan
1747257154.3956847,1538,nan
1747257155.1560156,1541,nan
1747257156.1694431,1545,nan
1747257156.6757526,1547,nan
1747257156.929384,1548,nan
1747257157.6692474,1551,nan
1747257157.9177282,1552,nan
1747257158.165893,1553,nan
1747257158.6558075,1555,nan
1747257159.1432118,1557,nan
1747257160.3849025,1562,nan
1747257160.8803315,1564,nan
1747257161.1313877,1565,nan
1747257161.3766055,1566,nan
1747257161.868422,1568,nan
1747257162.3547673,1570,nan
1747257162.5962677,1571,nan
1747257162.837728,1572,nan
1747257163.0778425,1573,nan
1747257163.8185484,1576,nan
1747257164.3013268,1578,nan
1747257164.5419111,1579,nan
1747257164.7816343,1580,nan
1747257165.022404,1581,nan
1747257165.2651277,1582,nan
1747257165.9956503,1585,nan
1747257167.2113934,1590,nan
1747257168.4617286,1595,nan
1747257168.7095203,1596,nan
1747257168.9561598,1597,nan
1747257169.9420977,1601,nan
1747257170.1849632,1602,nan
1747257170.4374328,1603,nan
1747257172.18105,1610,nan
1747257172.4294865,1611,nan
1747257172.9290786,1613,nan
1747257173.1761544,1614,nan
1747257173.6749125,1616,nan
1747257174.6831949,1620,nan
1747257175.1870763,1622,nan
1747257175.6835864,1624,nan
1747257176.1759396,1626,nan
1747257176.422013,1627,nan
1747257177.4106553,1631,nan
1747257178.3938327,1635,nan
1747257178.6395504,1636,nan
1747257178.8897107,1637,nan
1747257179.1366076,1638,nan
1747257179.6320276,1640,nan
1747257179.8866496,1641,nan
1747257181.1454256,1646,nan
1747257181.3977683,1647,nan
1747257181.8982384,1649,nan
1747257182.4158027,1651,nan
1747257182.6751971,1652,nan
1747257182.9239998,1653,nan
1747257183.1709006,1654,nan
1747257183.671131,1656,nan
1747257184.1757607,1658,nan
1747257185.1774154,1662,nan
1747257185.6675584,1664,nan
1747257186.164573,1666,nan
1747257186.9115887,1669,nan
1747257187.1604826,1670,nan
1747257188.1767335,1674,nan
1747257188.9237797,1677,nan
1747257189.4251401,1679,nan
1747257189.6722224,1680,nan
1747257189.9180503,1681,nan
1747257190.1638825,1682,nan
1747257190.9006393,1685,nan
1747257191.14619,1686,nan
1747257191.3972754,1687,nan
1747257191.6424503,1688,nan
1747257191.8906074,1689,nan
1747257192.136345,1690,nan
1747257192.8809657,1693,nan
1747257193.1291428,1694,nan
1747257193.3814967,1695,nan
1747257193.8790302,1697,nan
1747257194.1285563,1698,nan
1747257194.3808188,1699,nan
1747257194.633617,1700,nan
1747257195.1374211,1702,nan
1747257195.6422005,1704,nan
1747257196.3809721,1707,nan
1747257196.8842409,1709,nan
1747257197.144066,1710,nan
1747257197.3928077,1711,nan
1747257197.6462305,1712,nan
1747257199.1194499,1718,nan
1747257199.36777,1719,nan
1747257200.1046436,1722,nan
1747257200.356933,1723,nan
1747257200.6081548,1724,nan
1747257200.8546405,1725,nan
1747257202.1111562,1730,nan
1747257204.1282094,1738,nan
1747257204.3821206,1739,nan
1747257204.6305487,1740,nan
1747257205.388361,1743,nan
1747257205.8802235,1745,nan
1747257206.6081839,1748,nan
1747257206.8579113,1749,nan
1747257207.1029084,1750,nan
1747257207.3491697,1751,nan
1747257207.8471885,1753,nan
1747257208.092151,1754,nan
1747257208.8263772,1757,nan
1747257210.0557,1762,nan
1747257210.296878,1763,nan
1747257210.7835777,1765,nan
1747257211.024928,1766,nan
1747257211.5072837,1768,nan
1747257213.244241,1775,nan
1747257213.4920292,1776,nan
1747257213.73793,1777,nan
1747257214.477402,1780,nan
1747257214.7387896,1781,nan
1747257215.4806585,1784,nan
1747257215.7381358,1785,nan
1747257215.9922216,1786,nan
1747257216.2417033,1787,nan
1747257216.7362332,1789,nan
1747257216.988203,1790,nan
1747257217.487513,1792,nan
1747257217.9917252,1794,nan
1747257218.5080512,1796,nan
1747257218.7592337,1797,nan
1747257219.5067449,1800,nan
1747257220.0029845,1802,nan
1747257220.2519639,1803,nan
1747257220.500831,1804,nan
1747257221.5085232,1808,nan
1747257221.9959986,1810,nan
1747257222.9981182,1814,nan
1747257223.494751,1816,nan
1747257223.9885726,1818,nan
1747257224.2334151,1819,nan
1747257225.203975,1823,nan
1747257225.938102,1826,nan
1747257226.181339,1827,nan
1747257226.6719568,1829,nan
1747257226.9153585,1830,nan
1747257227.4131687,1832,nan
1747257227.658311,1833,nan
1747257227.913159,1834,nan
1747257228.4238756,1836,nan
1747257228.6743908,1837,nan
1747257228.91677,1838,nan
1747257230.388971,1844,nan
1747257230.6389651,1845,nan
1747257230.8840594,1846,nan
1747257231.130978,1847,nan
1747257231.3764675,1848,nan
1747257232.1115627,1851,nan
1747257232.6026669,1853,nan
1747257233.3408911,1856,nan
1747257234.3193455,1860,nan
1747257235.2949903,1864,nan
1747257235.5391698,1865,nan
1747257235.7891948,1866,nan
1747257236.034572,1867,nan
1747257237.0179448,1871,nan
1747257237.261795,1872,nan
1747257237.5073264,1873,nan
1747257237.7516794,1874,nan
1747257237.9951448,1875,nan
1747257238.4930222,1877,nan
1747257238.9896169,1879,nan
1747257239.2375438,1880,nan
1747257239.9836397,1883,nan
1747257240.2301066,1884,nan
1747257240.7229886,1886,nan
1747257241.2167232,1888,nan
1747257241.713468,1890,nan
1747257241.9603026,1891,nan
1747257242.9406915,1895,nan
1747257243.9411922,1899,nan
1747257244.4352808,1901,nan
1747257244.6841712,1902,nan
1747257245.7017405,1906,nan
1747257246.196289,1908,nan
1747257246.4436247,1909,nan
1747257246.692044,1910,nan
1747257247.4390435,1913,nan
1747257248.1913407,1916,nan
1747257248.6838005,1918,nan
1747257250.169323,1924,nan
1747257250.4139755,1925,nan
1747257250.6564052,1926,nan
1747257251.1538036,1928,nan
1747257251.4016213,1929,nan
1747257252.1333404,1932,nan
1747257252.8548932,1935,nan
1747257253.0946407,1936,nan
1747257253.8158681,1939,nan
1747257254.067436,1940,nan
1747257254.312476,1941,nan
1747257254.5595338,1942,nan
1747257255.2860703,1945,nan
1747257255.76987,1947,nan
1747257256.4915214,1950,nan
1747257256.7313862,1951,nan
1747257257.216128,1953,nan
1747257257.939243,1956,nan
1747257258.9122584,1960,nan
1747257259.15625,1961,nan
1747257259.398871,1962,nan
1747257259.640799,1963,nan
1747257259.8874428,1964,nan
1747257260.369577,1966,nan
1747257260.6175072,1967,nan
1747257260.85992,1968,nan
1747257261.1019835,1969,nan
1747257262.5420885,1975,nan
1747257263.0199661,1977,nan
1747257263.2651827,1978,nan
1747257263.5048656,1979,nan
1747257263.7459936,1980,nan
1747257263.9857295,1981,nan
1747257264.2327275,1982,nan
1747257264.476266,1983,nan
1747257264.9594808,1985,nan
1747257265.4449923,1987,nan
1747257265.686363,1988,nan
1747257265.9299994,1989,nan
1747257266.4095366,1991,nan
1747257266.650655,1992,nan
1747257266.890112,1993,nan
1747257267.36832,1995,nan
1747257268.3268478,1999,nan


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_12_275446-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256719.245584,0,0.05331434682011604
1747256720.0178196,3,-0.09273512661457062
1747256720.268039,4,2.5970067977905273
1747256721.7413015,10,0.8880323171615601
1747256721.9852872,11,4.526996612548828
1747256722.723371,14,4.767472743988037
1747256722.96771,15,3.3436598777770996
1747256723.7112741,18,3.8069324493408203
1747256723.9567788,19,0.6771423816680908
1747256724.2000005,20,0.38199710845947266
1747256724.6866257,22,-0.05772458016872406
1747256724.9337795,23,0.19988471269607544
1747256725.6721957,26,0.6520874500274658
1747256725.919188,27,3.5830941200256348
1747256727.4474716,33,0.7493515610694885
1747256728.1698148,36,2.4670653343200684
1747256728.413697,37,0.4522755444049835
1747256728.654447,38,0.44292593002319336
1747256728.8957703,39,0.5379412770271301
1747256729.138946,40,0.9439454674720764
1747256730.8300352,47,1.662473440170288
1747256731.0730174,48,1.4389368295669556
1747256731.3147585,49,2.4472031593322754
1747256731.799444,51,0.4789692461490631
1747256732.0415792,52,0.5523040294647217
1747256732.5288327,54,0.9217961430549622
1747256733.2658553,57,0.7283875346183777
1747256733.9931083,60,0.7985566258430481
1747256734.2346935,61,1.2861065864562988
1747256734.494272,62,2.0940568447113037
1747256734.7444158,63,0.5179083943367004
1747256735.239555,65,1.502568006515503
1747256735.4879456,66,0.9221227169036865
1747256735.7370217,67,1.947593331336975
1747256735.9791207,68,1.1955331563949585
1747256736.4738603,70,0.5310022234916687
1747256736.7246692,71,0.7982880473136902
1747256738.208148,77,0.9637514352798462
1747256738.7081733,79,2.823209285736084
1747256738.9595199,80,1.6008552312850952
1747256739.4601486,82,2.070751428604126
1747256739.7152975,83,1.5955315828323364
1747256740.2187614,85,1.061163067817688
1747256741.2648592,89,0.9374169707298279
1747256741.5269368,90,1.0348719358444214
1747256742.857642,95,0.837482213973999
1747256743.8952444,99,0.8808488845825195
1747256744.1604872,100,0.8477556109428406
1747256744.9137526,103,1.2313425540924072
1747256745.6760745,106,1.7616502046585083
1747256745.923723,107,1.1608201265335083
1747256746.4256449,109,0.5107502341270447
1747256747.6636016,114,0.6533707976341248
1747256748.1707537,116,0.6166413426399231
1747256749.4170702,121,1.7383867502212524
1747256750.4304712,125,0.9694479703903198
1747256750.68367,126,1.057425618171692
1747256751.182879,128,0.850368082523346
1747256751.682408,130,0.8643030524253845
1747256751.9302738,131,0.4890150725841522
1747256752.186652,132,0.8572329878807068
1747256753.2132342,136,0.8468204736709595
1747256753.4701645,137,0.7267743349075317
1747256755.0177274,143,0.7473413944244385
1747256755.2733626,144,0.920244574546814
1747256755.7833953,146,0.615760326385498
1747256756.0383008,147,0.47028741240501404
1747256756.8311944,150,1.2151914834976196
1747256758.6347702,157,0.8688735365867615
1747256759.1507933,159,0.6809477210044861
1747256759.4139698,160,0.5938425660133362
1747256759.9130628,162,1.8492605686187744
1747256760.443351,164,0.9486966729164124
1747256760.9840946,166,0.7923672199249268
1747256762.0141952,170,0.6284289956092834
1747256762.2658017,171,0.5640474557876587
1747256762.5193822,172,1.281778335571289
1747256763.27579,175,1.916384220123291
1747256763.5224278,176,0.8456611633300781
1747256763.7677298,177,0.9574057459831238
1747256764.0153093,178,0.7091172337532043
1747256764.506241,180,1.6561352014541626
1747256764.756145,181,1.0467709302902222
1747256765.5028665,184,0.7517204284667969
1747256765.755236,185,0.9162582755088806
1747256766.0061612,186,1.1260830163955688
1747256766.7528498,189,0.775447428226471
1747256767.0012822,190,0.6636058688163757
1747256767.2479112,191,1.0605584383010864
1747256767.499721,192,1.0714519023895264
1747256768.2465487,195,2.291957139968872
1747256769.2644975,199,0.9200116395950317
1747256769.5180242,200,0.8093317151069641
1747256770.0140738,202,2.4274415969848633
1747256770.2613435,203,1.011117696762085
1747256770.5087876,204,0.90471351146698
1747256770.7621896,205,0.6482313275337219
1747256771.2576213,207,2.0000579357147217
1747256771.7603073,209,1.1805410385131836
1747256772.2592847,211,1.5592063665390015
1747256772.7586186,213,1.2854067087173462
1747256773.2683156,215,1.2276664972305298
1747256773.5327365,216,1.6190329790115356
1747256774.0382752,218,0.9540173411369324
1747256774.2944458,219,1.771884560585022
1747256774.5525026,220,1.0172483921051025
1747256774.807617,221,1.181416630744934
1747256775.060203,222,1.044845461845398
1747256775.5738328,224,0.9863733053207397
1747256775.8237298,225,0.7332363724708557
1747256776.8432138,229,1.319550633430481
1747256778.4370868,235,0.7890639901161194
1747256778.9487638,237,0.8179180026054382
1747256779.204534,238,1.0048985481262207
1747256779.4648976,239,2.2739243507385254
1747256780.0103617,241,0.8128889203071594
1747256780.2756999,242,2.6586458683013916
1747256780.797791,244,1.330031394958496
1747256781.0578835,245,1.1385939121246338
1747256781.3257363,246,1.5744913816452026
1747256781.5895936,247,1.8099838495254517
1747256782.877816,252,0.8373890519142151
1747256783.1342402,253,1.3351212739944458
1747256783.3971074,254,1.0416070222854614
1747256784.1914313,257,1.573378086090088
1747256784.4567504,258,0.9459881782531738
1747256784.7164443,259,0.677525520324707
1747256784.9733357,260,0.8476185202598572
1747256785.5014064,262,0.9694482088088989
1747256787.599037,270,1.397515892982483
1747256787.8646836,271,0.7409214377403259
1747256788.6270006,274,0.7149490118026733
1747256788.8799026,275,1.4474607706069946
1747256789.1338224,276,1.1097750663757324
1747256789.6399949,278,1.3840348720550537
1747256790.1458187,280,1.170853614807129
1747256790.654808,282,0.5933375358581543
1747256790.9088042,283,0.6515360474586487
1747256791.433344,285,0.7156097888946533
1747256791.9518728,287,1.5194612741470337
1747256792.2114367,288,1.2846271991729736
1747256792.708513,290,2.2945165634155273
1747256793.974177,295,1.147727370262146
1747256794.2313097,296,0.8399462103843689
1747256794.495764,297,1.0910096168518066
1747256794.7539513,298,2.2653701305389404
1747256796.302223,304,1.2341278791427612
1747256796.815108,306,1.3552643060684204
1747256797.314718,308,0.7254122495651245
1747256797.5666244,309,1.7223842144012451
1747256798.3275504,312,1.3652859926223755
1747256798.5839953,313,0.9358288049697876
1747256799.360033,316,1.0761208534240723
1747256799.8727887,318,1.6606597900390625
1747256800.138489,319,1.089450716972351
1747256800.9102957,322,0.9773908257484436
1747256801.4279382,324,1.1274890899658203
1747256802.669552,329,1.049220323562622
1747256802.9136071,330,1.1044249534606934
1747256803.1571789,331,1.0626139640808105
1747256803.4023416,332,0.8538028597831726
1747256804.6655986,337,1.3189996480941772
1747256804.9190977,338,1.3959908485412598
1747256805.4192784,340,0.7898922562599182
1747256806.1748824,343,1.0343188047409058
1747256806.4268298,344,0.833920419216156
1747256806.676183,345,1.6081056594848633
1747256806.927926,346,0.9858790636062622
1747256807.426588,348,1.0794347524642944
1747256807.927173,350,0.9828205704689026
1747256808.4307635,352,1.1992260217666626
1747256808.6832178,353,0.7618477940559387
1747256808.9410772,354,1.080562710762024
1747256809.9952133,358,1.8819947242736816
1747256810.5012593,360,0.5856338143348694
1747256811.0192475,362,0.9334251284599304
1747256811.2805438,363,0.6023411154747009
1747256811.546074,364,0.9282821416854858
1747256811.8084972,365,1.268404245376587
1747256812.0791447,366,1.4111826419830322
1747256812.3395991,367,0.5860774517059326
1747256812.6019235,368,1.4462791681289673
1747256814.1410432,374,1.069523811340332
1747256814.928722,377,1.4043294191360474
1747256815.1844478,378,1.7572709321975708
1747256816.9878085,385,0.6727982759475708
1747256817.257334,386,1.5093989372253418
1747256818.3028975,390,1.3423967361450195
1747256818.5656013,391,1.4341275691986084
1747256818.819148,392,0.9823453426361084
1747256819.0731003,393,0.807334840297699
1747256819.3258507,394,1.401968240737915
1747256819.579335,395,1.0472309589385986
1747256819.8329155,396,2.0937259197235107
1747256820.0861223,397,1.2152645587921143
1747256820.3379436,398,1.2372832298278809
1747256820.5909173,399,1.8867948055267334
1747256821.0989273,401,1.677107572555542
1747256821.3533099,402,0.560153603553772
1747256821.8645816,404,1.0671279430389404
1747256822.8858376,408,2.0058705806732178
1747256823.1433053,409,0.9749943614006042
1747256823.9071624,412,1.58308744430542
1747256824.1611943,413,1.528396725654602
1747256824.4161062,414,1.6888474225997925
1747256824.6705546,415,1.3853716850280762
1747256825.4380572,418,0.5340819358825684
1747256826.187398,421,1.871496319770813
1747256826.43352,422,0.5848872661590576
1747256827.1791089,425,0.8074547648429871
1747256827.4257169,426,2.6737895011901855
1747256828.432908,430,1.099856972694397
1747256828.6825027,431,0.34720033407211304
1747256829.458314,434,1.5290108919143677
1747256829.7259874,435,0.5014554858207703
1747256829.9848373,436,1.2347060441970825
1747256830.2454069,437,0.9630301594734192
1747256830.5152068,438,1.2902544736862183
1747256830.7834468,439,1.3397594690322876
1747256831.046101,440,0.7401951551437378
1747256831.301825,441,1.9376015663146973
1747256831.8098295,443,1.4311171770095825
1747256832.063748,444,1.2246167659759521
1747256832.317612,445,1.238695502281189
1747256832.5765996,446,2.534633159637451
1747256833.6121202,450,2.070716142654419
1747256833.867685,451,1.8867887258529663
1747256834.135973,452,1.489922046661377
1747256834.39904,453,0.8854098320007324
1747256834.6518939,454,2.4476613998413086
1747256835.16322,456,1.5748049020767212
1747256835.6720102,458,0.8606710433959961
1747256836.1799536,460,2.5369668006896973
1747256836.4322655,461,2.043705940246582
1747256837.212291,464,0.7334992289543152
1747256837.4637594,465,2.073066473007202
1747256837.7188902,466,2.603621244430542
1747256838.2213945,468,1.6513453722000122
1747256838.7361038,470,1.166503667831421
1747256839.7783175,474,1.3898215293884277
1747256840.0349586,475,1.6364505290985107
1747256840.805941,478,0.9509845972061157
1747256841.058671,479,1.763427734375
1747256841.311184,480,1.2690188884735107
1747256841.5659184,481,1.0546879768371582
1747256841.8302543,482,1.1654385328292847
1747256842.0900848,483,1.3165453672409058
1747256842.3427737,484,1.4597463607788086
1747256842.8498452,486,1.3519896268844604
1747256843.1083336,487,0.8572041988372803
1747256843.3673234,488,0.7150735259056091
1747256843.6251132,489,1.3785715103149414
1747256844.1358016,491,2.2389795780181885
1747256844.8920474,494,1.6493366956710815
1747256845.8978498,498,0.9783660769462585
1747256846.6581938,501,2.0591793060302734
1747256846.9114265,502,1.9178012609481812
1747256847.1641114,503,1.9763519763946533
1747256847.923142,506,0.9281133413314819
1747256848.4325597,508,3.807149887084961
1747256848.6855786,509,2.4217495918273926
1747256848.9671507,510,1.497053623199463
1747256849.2209754,511,2.2725305557250977
1747256849.4801483,512,1.4623734951019287
1747256849.7338457,513,0.9569249749183655
1747256849.9889188,514,2.681394100189209
1747256850.7552536,517,2.0005056858062744
1747256851.0094662,518,1.9737739562988281
1747256851.2651758,519,0.9384505152702332
1747256851.516989,520,1.2554755210876465
1747256852.3056064,523,0.6097675561904907
1747256854.1396155,530,2.9378788471221924
1747256854.9105847,533,0.8068456649780273
1747256855.1636305,534,0.8757957816123962
1747256855.6708734,536,1.6628152132034302
1747256855.925248,537,1.3064069747924805
1747256856.1814911,538,1.2343249320983887
1747256856.439338,539,0.6086739301681519
1747256856.6901498,540,2.7145464420318604
1747256857.1957989,542,1.1626958847045898
1747256857.4485104,543,2.0078508853912354
1747256857.7000012,544,3.333028793334961
1747256858.2035205,546,0.8921356797218323
1747256858.4599557,547,0.6876540780067444
1747256859.225706,550,1.402994155883789
1747256859.7355814,552,1.8456412553787231
1747256860.2468588,554,3.8231565952301025
1747256860.5106528,555,0.9509429335594177
1747256860.774887,556,1.0593512058258057
1747256862.3376074,562,0.8561884164810181
1747256862.5906174,563,1.286213755607605
1747256862.8493185,564,1.5091019868850708
1747256863.877793,568,1.6646251678466797
1747256864.651195,571,0.5524196028709412
1747256865.155418,573,1.4255552291870117
1747256865.9097757,576,1.393011212348938
1747256866.9194078,580,1.4853014945983887
1747256867.9282715,584,1.0032081604003906
1747256868.1799164,585,1.1710454225540161
1747256868.433852,586,2.1973459720611572
1747256868.9408538,588,2.598181962966919
1747256869.450361,590,2.707061290740967
1747256869.7058268,591,0.43511077761650085
1747256869.9671326,592,1.1205884218215942
1747256870.4724138,594,1.2118910551071167
1747256870.97814,596,0.7786034345626831
1747256871.2333627,597,1.6734164953231812
1747256871.4911556,598,0.9685905575752258
1747256871.7418802,599,1.7237868309020996
1747256872.2537153,601,0.8696571588516235
1747256872.5107856,602,1.3275532722473145
1747256872.7690182,603,1.9070675373077393
1747256873.2845464,605,1.5023267269134521
1747256874.0672152,608,2.946077585220337
1747256874.5823302,610,0.3798513114452362
1747256875.3456426,613,2.6387863159179688
1747256875.602389,614,2.1471080780029297
1747256876.111346,616,1.3714334964752197
1747256876.6187987,618,1.6157264709472656
1747256877.1283965,620,1.638603687286377
1747256877.6325731,622,1.9037448167800903
1747256877.8849974,623,2.3788881301879883
1747256878.6413043,626,1.330824375152588
1747256879.1504877,628,1.4428576231002808
1747256879.402409,629,1.599957823753357
1747256880.413873,633,1.6708120107650757
1747256880.9227984,635,0.9638404846191406
1747256881.427273,637,1.4508920907974243
1747256882.1937551,640,1.8064466714859009
1747256882.4471273,641,6.117733478546143
1747256882.7015321,642,5.162001132965088
1747256882.9529333,643,1.3941116333007812
1747256883.2048142,644,1.8326661586761475
1747256883.4624174,645,2.7495734691619873
1747256884.4863193,649,1.3538631200790405
1747256884.9991012,651,2.1828527450561523
1747256885.252349,652,3.2998123168945312
1747256885.505118,653,1.7787350416183472
1747256885.7578464,654,1.1072663068771362
1747256886.0117385,655,2.268245220184326
1747256886.7693677,658,1.8612723350524902
1747256887.026121,659,4.225949764251709
1747256887.2781394,660,1.3315742015838623
1747256889.1327083,667,0.8830110430717468
1747256889.898527,670,1.0542453527450562
1747256891.1834705,675,0.5732834935188293
1747256891.435967,676,2.5298500061035156
1747256891.6884115,677,3.221583127975464
1747256892.4533637,680,2.409480094909668
1747256892.9593542,682,1.5846501588821411
1747256893.2123294,683,1.6135406494140625
1747256893.4656851,684,4.497622013092041
1747256894.2349343,687,2.9037411212921143
1747256895.4964411,692,3.120239734649658
1747256896.0098639,694,4.224112033843994
1747256896.263024,695,5.69296932220459
1747256896.5170903,696,0.7130351662635803
1747256896.7710748,697,2.34246826171875
1747256897.2844963,699,1.2829132080078125
1747256898.0536559,702,2.854297637939453
1747256898.3074985,703,0.671197235584259
1747256898.824276,705,2.3332712650299072
1747256899.8634033,709,1.7068055868148804
1747256900.1171834,710,2.2672808170318604
1747256900.6361852,712,0.4232329726219177
1747256901.4139352,715,3.662998676300049
1747256901.9402936,717,2.738785743713379
1747256902.4608276,719,1.6540006399154663
1747256902.7167213,720,2.6111974716186523
1747256902.9698942,721,1.6575813293457031
1747256903.483279,723,7.171494483947754
1747256904.0288107,725,1.988396167755127
1747256904.2862604,726,2.2632923126220703
1747256904.5413334,727,2.120180606842041
1747256904.7981822,728,1.0799447298049927
1747256905.0537775,729,2.9915173053741455
1747256905.5704448,731,3.960728883743286
1747256905.8220863,732,1.338447093963623
1747256906.082699,733,0.783995509147644
1747256907.3738306,738,1.5422905683517456
1747256907.6317296,739,1.4979207515716553
1747256907.8940735,740,0.5857602953910828
1747256908.4165456,742,2.452461004257202
1747256908.6780083,743,1.1777427196502686
1747256908.9394915,744,1.020137071609497
1747256909.1880715,745,2.5406675338745117
1747256910.9901357,752,4.932133674621582
1747256911.783435,755,1.877515196800232
1747256912.0458364,756,1.872506856918335
1747256912.5688467,758,4.39084529876709
1747256913.8428242,763,2.64094614982605
1747256914.1046352,764,1.497296690940857
1747256914.3626537,765,4.826966285705566
1747256915.122306,768,0.8879307508468628
1747256915.6039112,769,1.0577399730682373
1747256916.3681557,772,8.597412109375
1747256916.6200106,773,8.542823791503906
1747256917.123212,775,1.9586275815963745
1747256917.377308,776,2.1951828002929688
1747256917.8897834,778,2.049001932144165
1747256918.1421325,779,0.8833354115486145
1747256918.3940148,780,1.8691703081130981
1747256918.6495736,781,0.4785131514072418
1747256918.9087563,782,4.639408588409424
1747256920.4522574,788,4.319784164428711
1747256920.7080066,789,2.5475072860717773
1747256921.2171948,791,1.2462915182113647
1747256921.7214556,793,6.073975563049316
1747256922.2297232,795,1.1540343761444092
1747256922.4855795,796,3.944552421569824
1747256923.2535415,799,5.734225749969482
1747256923.515819,800,1.2879183292388916
1747256924.5264056,804,4.595250129699707
1747256924.778043,805,3.8770194053649902
1747256925.032147,806,1.0498461723327637
1747256925.283596,807,1.3265013694763184
1747256926.032322,810,2.8728127479553223
1747256926.7747333,813,1.678833246231079
1747256928.0369682,818,7.337652206420898
1747256928.2913446,819,4.2863264083862305
1747256928.7953246,821,3.0902791023254395
1747256929.055862,822,0.6165549159049988
1747256929.3140724,823,4.081986427307129
1747256929.8268843,825,3.8318288326263428
1747256930.08413,826,0.8822569847106934
1747256930.339587,827,2.435570478439331
1747256930.5943203,828,1.0966932773590088
1747256931.6270251,832,1.5485053062438965
1747256931.8795545,833,3.38944935798645
1747256932.3949468,835,2.6135411262512207
1747256932.6486642,836,3.281176805496216
1747256932.9046035,837,6.987369060516357
1747256933.422593,839,2.7934651374816895
1747256933.6769664,840,2.607818126678467
1747256934.460762,843,5.775932312011719
1747256934.985787,845,1.2734044790267944
1747256936.283294,850,1.3496755361557007
1747256936.531388,851,3.38415789604187
1747256937.2857482,854,1.4582374095916748
1747256938.041342,857,0.17312347888946533
1747256938.8029773,860,3.852041721343994
1747256939.3126655,862,3.8150713443756104
1747256940.0739555,865,3.798306703567505
1747256940.3338208,866,0.8150882124900818
1747256941.3618422,870,7.183510780334473
1747256941.611664,871,8.73905086517334
1747256944.1408172,881,2.068054437637329
1747256944.641661,883,7.470998764038086
1747256944.8950984,884,1.520850658416748
1747256945.1497505,885,1.1927915811538696
1747256945.40467,886,3.400170087814331
1747256945.9122567,888,2.455594778060913
1747256946.4197373,890,1.6584657430648804
1747256946.9261816,892,1.5128618478775024
1747256947.6849062,895,4.192596435546875
1747256948.1924014,897,2.6028523445129395
1747256948.445881,898,1.958154559135437
1747256949.2118523,901,1.278462529182434
1747256949.4666026,902,2.772488594055176
1747256949.9875498,904,7.26871919631958
1747256950.49634,906,0.907850980758667
1747256950.7551079,907,4.716002464294434
1747256951.0100007,908,1.8558837175369263
1747256951.5164783,910,2.245481014251709
1747256951.7687147,911,2.5109195709228516
1747256952.5381026,914,7.1706862449646
1747256953.5597916,918,0.45603278279304504
1747256953.8217688,919,2.01800537109375
1747256954.3339438,921,1.4671677350997925
1747256954.8427393,923,3.5574748516082764
1747256955.861958,927,1.8102624416351318
1747256956.1185184,928,0.8383774757385254
1747256956.371315,929,3.6946470737457275
1747256956.6252098,930,7.780447483062744
1747256956.876836,931,2.747154474258423
1747256957.1328454,932,4.3673930168151855
1747256957.3894331,933,0.6317065954208374
1747256957.89196,935,1.5039538145065308
1747256958.9200382,939,0.9838570952415466
1747256959.4207263,941,2.1142032146453857
1747256959.6764278,942,10.620514869689941
1747256960.4545407,945,2.104700803756714
1747256961.4777677,949,2.1160285472869873
1747256962.261935,952,1.4995490312576294
1747256962.784633,954,3.312206268310547
1747256963.042497,955,2.189657688140869
1747256963.2977235,956,1.233845591545105
1747256964.338007,960,2.0999112129211426
1747256964.8462684,962,1.9632984399795532
1747256965.1126795,963,1.658270239830017
1747256965.3703122,964,1.1765849590301514
1747256965.6286557,965,2.795349359512329
1747256966.136537,967,2.4179131984710693
1747256966.3912942,968,11.317475318908691
1747256967.166438,971,0.7681255340576172
1747256968.4292881,976,1.2205148935317993
1747256968.9394703,978,3.189345598220825
1747256969.1999373,979,0.6405287981033325
1747256969.7036054,981,3.8823819160461426
1747256969.95824,982,1.0223373174667358
1747256970.9732528,986,1.9764922857284546
1747256971.480663,988,4.0671305656433105
1747256971.740968,989,4.347014904022217
1747256972.0002477,990,1.0740760564804077
1747256972.5202014,992,2.53017258644104
1747256973.036599,994,2.00447416305542
1747256973.2965977,995,1.6384930610656738
1747256973.5556638,996,6.9175124168396
1747256974.0625112,998,1.632067322731018
1747256974.3224351,999,2.1064720153808594
1747256974.8391254,1001,0.8776769638061523
1747256975.0910175,1002,7.778250217437744
1747256975.3457382,1003,0.48836275935173035
1747256975.6024272,1004,2.5278074741363525
1747256975.8549402,1005,5.944188594818115
1747256976.1141205,1006,1.4075931310653687
1747256977.4125686,1011,3.645719528198242
1747256977.9262557,1013,3.2963411808013916
1747256978.4411614,1015,3.734287977218628
1747256978.6961224,1016,8.180936813354492
1747256978.9499633,1017,0.6650930643081665
1747256980.2300568,1022,4.246168613433838
1747256981.2403064,1026,7.953817367553711
1747256981.7497194,1028,2.440073251724243
1747256982.002528,1029,1.9660325050354004
1747256983.5603333,1035,4.419519901275635
1747256983.8151486,1036,1.9545649290084839
1747256984.0717518,1037,2.1813929080963135
1747256984.3348677,1038,2.6001343727111816
1747256984.592179,1039,3.497577667236328
1747256985.6366024,1043,0.6700437664985657
1747256986.1407294,1045,3.7970454692840576
1747256986.392696,1046,13.671870231628418
1747256987.9138448,1052,3.7111473083496094
1747256988.1672642,1053,1.1454906463623047
1747256988.9377651,1056,3.6420061588287354
1747256989.449513,1058,1.4452701807022095
1747256989.7071362,1059,7.665483474731445
1747256989.9645243,1060,16.039871215820312
1747256990.4714658,1062,8.539817810058594
1747256991.240351,1065,1.3187830448150635
1747256991.4914834,1066,3.177180767059326
1747256991.7459097,1067,1.987285852432251
1747256992.2538357,1069,0.5267733931541443
1747256992.5117688,1070,6.978517055511475
1747256992.769854,1071,3.9024899005889893
1747256993.0325184,1072,6.14372444152832
1747256993.2888083,1073,2.2402913570404053
1747256993.5427303,1074,0.7840477824211121
1747256994.3174438,1077,2.3455965518951416
1747256994.5776863,1078,1.3695390224456787
1747256995.0944693,1080,2.4631948471069336
1747256995.3484492,1081,2.5633132457733154
1747256995.6031876,1082,7.435041904449463
1747256996.362917,1085,5.7154459953308105
1747256996.6180995,1086,1.7999056577682495
1747256996.8791504,1087,3.1793341636657715
1747256997.9045308,1091,1.9917503595352173
1747256998.1689878,1092,1.0172468423843384
1747256998.422418,1093,2.4203200340270996
1747256999.719652,1098,1.288023829460144
1747257000.22616,1100,0.6701955199241638
1747257000.732381,1102,6.560395240783691
1747257000.9872713,1103,1.5865893363952637
1747257001.2406266,1104,2.4771997928619385
1747257002.0086203,1107,4.480312824249268
1747257002.269652,1108,1.3332856893539429
1747257002.5252478,1109,5.397705554962158
1747257002.7913306,1110,2.292773723602295
1747257003.0469089,1111,2.9393513202667236
1747257003.30184,1112,1.2820310592651367
1747257003.5553515,1113,2.8008689880371094
1747257003.8090231,1114,9.025938987731934
1747257004.3180377,1116,1.9092841148376465
1747257005.0898087,1119,7.120880603790283
1747257005.601734,1121,3.704257011413574
1747257005.8634832,1122,7.332171440124512
1747257006.6386619,1125,1.392488718032837
1747257006.8914921,1126,4.386784553527832
1747257007.398282,1128,1.334580421447754
1747257007.652642,1129,3.592233896255493
1747257007.9050663,1130,0.6882769465446472
1747257008.1610525,1131,0.771540641784668
1747257008.4119546,1132,2.3380672931671143
1747257008.9193332,1134,8.83536434173584
1747257009.174597,1135,5.52103328704834
1747257009.428508,1136,5.133427143096924
1747257010.1918027,1139,4.624671459197998
1747257010.9562926,1142,7.7171630859375
1747257011.7296503,1145,1.7028454542160034
1747257011.9911876,1146,14.975077629089355
1747257012.5176694,1148,1.1243358850479126
1747257012.7705786,1149,4.176521301269531
1747257013.0241601,1150,3.4275875091552734
1747257013.277539,1151,0.6392898559570312
1747257013.534052,1152,1.6894357204437256
1747257013.78517,1153,0.788405179977417
1747257014.290835,1155,3.090989351272583
1747257015.589741,1160,1.4297096729278564
1747257016.1016912,1162,9.801369667053223
1747257016.6146083,1164,6.836254119873047
1747257017.1216276,1166,3.334756374359131
1747257017.374125,1167,1.5035709142684937
1747257018.9042394,1173,8.869229316711426
1747257019.1577404,1174,3.7095072269439697
1747257019.6714964,1176,3.8395729064941406
1747257019.9250383,1177,2.773592233657837
1747257020.1827633,1178,17.805662155151367
1747257021.1965942,1182,2.9683146476745605
1747257021.698952,1184,12.688786506652832
1747257022.203269,1186,6.3589911460876465
1747257022.7048435,1188,2.0182926654815674
1747257022.9555829,1189,6.120201110839844
1747257023.2057545,1190,3.6456658840179443
1747257023.9599636,1193,8.101183891296387
1747257024.2108154,1194,0.7348529100418091
1747257024.4636736,1195,0.616784930229187
1747257024.9879925,1197,4.587806701660156
1747257025.2423906,1198,2.5284321308135986
1747257026.0109391,1201,2.9184744358062744
1747257026.2639616,1202,3.4482216835021973
1747257027.0296488,1205,4.153116226196289
1747257027.3000178,1206,5.1577253341674805
1747257027.566225,1207,3.68272066116333
1747257028.088044,1209,0.6841161251068115
1747257029.1100776,1213,1.058844804763794
1747257029.3664734,1214,2.1109790802001953
1747257029.6193247,1215,1.7596787214279175
1747257030.1270812,1217,5.191343784332275
1747257030.378672,1218,8.107288360595703
1747257031.645636,1223,6.85842752456665
1747257032.1496525,1225,2.5259780883789062
1747257032.9157434,1228,3.6093716621398926
1747257033.1709168,1229,5.096920967102051
1747257033.9323099,1232,1.4048097133636475
1747257034.1896544,1233,3.9860804080963135
1747257035.488036,1238,1.0582411289215088
1747257035.9969873,1240,1.8790795803070068
1747257036.2514756,1241,3.165322780609131
1747257036.5074,1242,2.659163236618042
1747257036.7623885,1243,2.530740737915039
1747257037.017996,1244,0.46353602409362793
1747257037.277885,1245,5.444726943969727
1747257037.531694,1246,1.313818097114563
1747257038.286056,1249,4.314873218536377
1747257038.5349011,1250,4.959286689758301
1747257038.7828755,1251,6.148068428039551
1747257039.03345,1252,2.6544437408447266
1747257039.5334725,1254,6.751345157623291
1747257040.0392864,1256,3.384542465209961
1747257040.2874198,1257,6.56303596496582
1747257041.0326147,1260,7.099677562713623
1747257041.2818832,1261,7.869086265563965
1747257042.0277753,1264,9.024078369140625
1747257042.7706256,1267,14.843063354492188
1747257043.7714953,1271,7.932308673858643
1747257045.0090647,1276,1.2075573205947876
1747257045.2612762,1277,5.086872577667236
1747257045.517201,1278,7.769716739654541
1747257046.5307512,1282,0.9573597311973572
1747257047.2943683,1285,16.603261947631836
1747257048.5724761,1290,4.745938777923584
1747257049.3460386,1293,1.9720958471298218
1747257050.1069791,1296,3.5944271087646484
1747257050.623386,1298,14.181803703308105
1747257050.8867896,1299,3.560182571411133
1747257051.6443264,1302,3.3501923084259033
1747257052.658357,1306,10.378362655639648
1747257053.6691337,1310,1.4982755184173584
1747257054.676647,1314,10.065162658691406
1747257054.923434,1315,4.969527244567871
1747257056.1586,1320,6.940690517425537
1747257056.6527731,1322,3.9420924186706543
1747257056.9000742,1323,10.166837692260742
1747257057.3920026,1325,20.1479434967041
1747257057.6383839,1326,7.325582027435303
1747257058.1329377,1328,14.556031227111816
1747257059.8776078,1335,1.1416547298431396
1747257062.1204998,1344,3.8403384685516357
1747257062.3678608,1345,14.345067024230957
1747257062.8644688,1347,1.0018856525421143
1747257063.1176398,1348,1.6229302883148193
1747257063.8530133,1351,0.5818333029747009
1747257064.095287,1352,10.596026420593262
1747257064.5873559,1354,5.971675395965576
1747257065.5665402,1358,9.02013874053955
1747257066.060326,1360,4.814598560333252
1747257067.042413,1364,1.6208232641220093
1747257067.2844884,1365,4.776288986206055
1747257067.5271838,1366,5.352766036987305
1747257067.7704396,1367,3.3162734508514404
1747257068.0139518,1368,3.3185880184173584
1747257068.990161,1372,3.1749749183654785
1747257069.232599,1373,2.4479188919067383
1747257069.7292008,1375,2.7198076248168945
1747257069.9862545,1376,7.901094913482666
1747257071.0246067,1380,4.634101390838623
1747257072.3197854,1385,8.989577293395996
1747257072.5723414,1386,10.559723854064941
1747257073.5950947,1390,2.1529479026794434
1747257074.3498347,1393,7.658166408538818
1747257075.1018624,1396,2.1747841835021973
1747257075.3536944,1397,1.008408784866333
1747257075.8602364,1399,8.417473793029785
1747257076.117005,1400,4.80185604095459
1747257076.886461,1403,0.4797932803630829
1747257077.3955357,1405,14.99734878540039
1747257079.4247062,1413,12.316410064697266
1747257080.1837237,1416,0.9399775266647339
1747257080.4398172,1417,13.659703254699707
1747257080.9465287,1419,0.6924570202827454
1747257081.4489615,1421,5.432621955871582
1747257081.7087455,1422,11.295699119567871
1747257083.992464,1431,5.247164726257324
1747257084.245336,1432,8.27739143371582
1747257085.2706883,1436,1.161156177520752
1747257085.7887259,1438,0.8703831434249878
1747257086.0457754,1439,8.985021591186523
1747257086.3007774,1440,0.43380632996559143
1747257086.5573003,1441,11.56943130493164
1747257087.3540375,1444,18.692829132080078
1747257087.871902,1446,2.6818251609802246
1747257088.1275623,1447,6.993525505065918
1747257088.38555,1448,7.027907371520996
1747257088.6516685,1449,2.895103931427002
1747257088.9096897,1450,7.775899410247803
1747257089.1727552,1451,0.17314475774765015
1747257089.4261603,1452,10.853764533996582
1747257089.9339855,1454,3.3296875953674316
1747257090.1881223,1455,8.039515495300293
1747257090.442631,1456,3.470217227935791
1747257090.7011268,1457,25.9798583984375
1747257090.9532194,1458,2.8674428462982178
1747257091.2061594,1459,0.2962777316570282
1747257091.4584668,1460,21.6363582611084
1747257091.7101722,1461,2.622328281402588
1747257092.2163837,1463,12.546594619750977
1747257094.1945622,1470,10.49364185333252
1747257094.9553132,1473,13.687247276306152
1747257095.2063537,1474,29.575435638427734
1747257095.7176547,1476,19.662452697753906
1747257095.9699566,1477,2.3324718475341797
1747257096.9979565,1481,3.8102757930755615
1747257097.2527273,1482,14.42418384552002
1747257097.5062404,1483,10.539041519165039
1747257098.5383694,1487,8.817994117736816
1747257098.7906227,1488,1.1959640979766846
1747257099.0428858,1489,9.671821594238281
1747257099.2938168,1490,8.254878044128418
1747257099.5470722,1491,2.4865360260009766
1747257100.0586677,1493,14.978484153747559
1747257100.3180766,1494,10.927764892578125
1747257101.3362975,1498,0.3539111018180847
1747257101.5940003,1499,3.1417360305786133
1747257101.85568,1500,0.8017692565917969
1747257102.373152,1502,21.308156967163086
1747257103.1403754,1505,2.436387300491333
1747257104.169238,1509,4.147274971008301
1747257104.4324517,1510,11.423315048217773
1747257104.6869795,1511,0.7699494957923889
1747257105.2007842,1513,0.9626097083091736
1747257105.7005157,1515,12.295310020446777
1747257105.9499793,1516,25.02276611328125
1747257107.6786466,1523,0.4019235372543335
1747257108.4253778,1526,1.2128276824951172
1747257108.9211602,1528,3.3383913040161133
1747257110.4035895,1534,4.998772621154785
1747257111.1472805,1537,2.6007678508758545
1747257111.3914342,1538,1.7195196151733398
1747257112.1393058,1541,1.4631284475326538
1747257113.1246502,1545,2.2301862239837646
1747257113.6188624,1547,18.073930740356445
1747257113.8664136,1548,1.1795673370361328
1747257114.6100235,1551,1.8180112838745117
1747257114.8551872,1552,1.283503770828247
1747257115.101114,1553,11.408103942871094
1747257115.5878687,1555,16.402332305908203
1747257116.0774715,1557,1.962822675704956
1747257117.3372512,1562,4.724055290222168
1747257117.8451915,1564,1.6080551147460938
1747257118.097732,1565,3.3179070949554443
1747257118.3547761,1566,7.822151184082031
1747257118.8619246,1568,3.4155423641204834
1747257119.3695197,1570,1.539659857749939
1747257119.622206,1571,8.408635139465332
1747257119.878638,1572,1.4873034954071045
1747257120.133302,1573,1.8029558658599854
1747257120.896423,1576,0.07649580389261246
1747257121.4025788,1578,16.27826499938965
1747257121.6593807,1579,3.5203943252563477
1747257121.9136016,1580,3.1731536388397217
1747257122.1662788,1581,9.582662582397461
1747257122.420662,1582,2.024783134460449
1747257123.18693,1585,9.340324401855469
1747257124.48562,1590,0.7261486053466797
1747257125.771318,1595,5.493170738220215
1747257126.023277,1596,11.39706802368164
1747257126.2821765,1597,17.061622619628906
1747257127.312371,1601,11.281389236450195
1747257127.5755608,1602,0.5151507258415222
1747257127.8283134,1603,8.96474838256836
1747257129.5825248,1610,3.3015213012695312
1747257129.8344014,1611,2.1229593753814697
1747257130.3496919,1613,1.923283576965332
1747257130.6004808,1614,1.755021333694458
1747257131.1060698,1616,1.3093496561050415
1747257132.115499,1620,1.0907827615737915
1747257132.6269872,1622,2.449234962463379
1747257133.1316385,1624,18.313161849975586
1747257133.6375234,1626,3.2398524284362793
1747257133.8903458,1627,7.085646152496338
1747257134.9341865,1631,1.6040438413619995
1747257135.972711,1635,7.109256267547607
1747257136.231508,1636,1.389481782913208
1747257136.485795,1637,2.01116943359375
1747257136.7398767,1638,1.2636407613754272
1747257137.2478638,1640,9.567110061645508
1747257137.4991133,1641,6.047144889831543
1747257138.7720206,1646,1.778900146484375
1747257139.0228953,1647,0.36529165506362915
1747257139.5372531,1649,12.863088607788086
1747257140.0474744,1651,0.3722613751888275
1747257140.3006914,1652,5.046663761138916
1747257140.5602522,1653,1.6044116020202637
1747257140.8170857,1654,3.1886935234069824
1747257141.3223834,1656,1.5995761156082153
1747257141.8275871,1658,11.327971458435059
1747257142.8439074,1662,4.3608880043029785
1747257143.366889,1664,12.2731294631958
1747257143.8687787,1666,10.205547332763672
1747257144.6305804,1669,7.249012470245361
1747257144.8818762,1670,11.558093070983887
1747257145.9166822,1674,17.49707794189453
1747257146.675283,1677,10.642352104187012
1747257147.1820605,1679,5.979755878448486
1747257147.4333296,1680,1.6726319789886475
1747257147.6841943,1681,1.3715779781341553
1747257147.93691,1682,1.6558194160461426
1747257148.7198734,1685,0.9070878624916077
1747257148.973683,1686,7.509294509887695
1747257149.2276857,1687,8.39283275604248
1747257149.4807165,1688,24.87322235107422
1747257149.7339582,1689,8.297621726989746
1747257149.9866521,1690,13.694279670715332
1747257150.7366314,1693,1.5701987743377686
1747257150.9872906,1694,12.226367950439453
1747257151.2384996,1695,0.34431928396224976
1747257151.7448952,1697,0.10346535593271255
1747257151.9970045,1698,21.041275024414062
1747257152.2478843,1699,6.931436538696289
1747257152.4991672,1700,2.971632480621338
1747257153.0018046,1702,10.608049392700195
1747257153.5095778,1704,19.930652618408203
1747257154.270174,1707,8.610356330871582
1747257154.785917,1709,1.2800240516662598
1747257155.0470247,1710,3.1946818828582764
1747257155.3073041,1711,13.582162857055664
1747257155.556268,1712,2.3364503383636475
1747257157.1151478,1718,3.944763660430908
1747257157.3681269,1719,2.1098647117614746
1747257158.1252706,1722,1.183714747428894
1747257158.3792763,1723,8.566238403320312
1747257158.6351335,1724,17.394468307495117
1747257158.8930385,1725,15.761137962341309
1747257160.152269,1730,25.267288208007812
1747257162.1728704,1738,1.4592927694320679
1747257162.4318922,1739,5.38149356842041
1747257162.6839168,1740,12.16134262084961
1747257163.451374,1743,11.324241638183594
1747257163.9685779,1745,20.52992057800293
1747257164.7398393,1748,4.262736797332764
1747257164.9984019,1749,11.069493293762207
1747257165.2553482,1750,22.774250030517578
1747257165.5152402,1751,4.340337753295898
1747257166.043937,1753,22.28505516052246
1747257166.3044565,1754,3.91129732131958
1747257167.0818152,1757,1.5739959478378296
1747257168.3564024,1762,4.761172771453857
1747257168.606328,1763,2.465144157409668
1747257169.113722,1765,23.168672561645508
1747257169.3640113,1766,1.7640043497085571
1747257169.8640454,1768,12.527596473693848
1747257171.6123524,1775,1.6684867143630981
1747257171.8640435,1776,15.45488452911377
1747257172.1252103,1777,3.277165174484253
1747257172.874893,1780,3.7675814628601074
1747257173.1335633,1781,24.132543563842773
1747257173.8878798,1784,3.735084295272827
1747257174.13929,1785,5.078958988189697
1747257174.391371,1786,0.3717474043369293
1747257174.6430624,1787,2.2714638710021973
1747257175.1486096,1789,1.392625331878662
1747257175.399601,1790,2.2957143783569336
1747257175.9010472,1792,19.73731803894043
1747257176.404644,1794,19.15601348876953
1747257176.90987,1796,23.69329261779785
1747257177.1624293,1797,0.23746095597743988
1747257177.9235451,1800,2.111036539077759
1747257178.4427476,1802,2.1406900882720947
1747257178.6959708,1803,5.153093338012695
1747257178.951335,1804,0.5490560531616211
1747257179.9800212,1808,3.135344982147217
1747257180.4964268,1810,3.90120267868042
1747257181.5197864,1814,8.632771492004395
1747257182.0338416,1816,2.6277201175689697
1747257182.5525413,1818,35.32596206665039
1747257182.8176422,1819,2.591564893722534
1747257183.8319497,1823,3.1633002758026123
1747257184.595193,1826,2.914703845977783
1747257184.8537035,1827,4.029994964599609
1747257185.3583336,1829,13.862988471984863
1747257185.6114798,1830,5.050938129425049
1747257186.1195703,1832,1.8078209161758423
1747257186.3707333,1833,4.108567714691162
1747257186.6232505,1834,10.078290939331055
1747257187.1231954,1836,3.736889123916626
1747257187.3762877,1837,5.208423614501953
1747257187.6308446,1838,3.4537193775177
1747257189.1477053,1844,14.778907775878906
1747257189.4017692,1845,8.453474044799805
1747257189.66405,1846,11.548851013183594
1747257189.9246626,1847,9.36722469329834
1747257190.1761954,1848,1.1815308332443237
1747257190.944044,1851,17.718856811523438
1747257191.4556496,1853,0.13552649319171906
1747257192.2203484,1856,3.217475175857544
1747257193.2556467,1860,11.661148071289062
1747257194.2886603,1864,3.7686007022857666
1747257194.5377188,1865,14.755370140075684
1747257194.7896326,1866,7.928619384765625
1747257195.0460699,1867,15.521524429321289
1747257196.082913,1871,1.4271348714828491
1747257196.3352282,1872,0.6639896631240845
1747257196.5918999,1873,2.3966176509857178
1747257196.849999,1874,3.620995283126831
1747257197.1076045,1875,1.8459416627883911
1747257197.6223154,1877,7.67765474319458
1747257198.1489065,1879,27.964092254638672
1747257198.407588,1880,23.40888214111328
1747257199.174085,1883,8.382625579833984
1747257199.4304428,1884,6.427429676055908
1747257199.9440002,1886,7.7066731452941895
1747257200.447854,1888,16.369041442871094
1747257200.954042,1890,1.9031977653503418
1747257201.2098405,1891,7.074702739715576
1747257202.2267423,1895,9.532577514648438
1747257203.246227,1899,2.4068078994750977
1747257203.7589471,1901,1.33334219455719
1747257204.0150568,1902,15.39218807220459
1747257205.061342,1906,1.5316215753555298
1747257205.5853984,1908,2.8798017501831055
1747257205.8452694,1909,2.4585368633270264
1747257206.1049588,1910,11.428529739379883
1747257206.8835452,1913,1.3973883390426636
1747257207.6476762,1916,6.810056686401367
1747257208.166935,1918,0.9297146201133728
1747257209.6899343,1924,4.498971462249756
1747257209.9486735,1925,22.311918258666992
1747257210.2085555,1926,21.632905960083008
1747257210.718441,1928,13.589696884155273
1747257210.9740834,1929,29.79290199279785
1747257211.731481,1932,20.699487686157227
1747257212.4918892,1935,18.459991455078125
1747257212.7463636,1936,4.620027542114258
1747257213.5148375,1939,9.58779525756836
1747257213.7683427,1940,25.14507484436035
1747257214.0209885,1941,5.371884346008301
1747257214.2758558,1942,8.665633201599121
1747257215.0355356,1945,17.343076705932617
1747257215.5488546,1947,6.4512529373168945
1747257216.3236926,1950,10.702195167541504
1747257216.583758,1951,19.727083206176758
1747257217.1023746,1953,3.2843689918518066
1747257217.8647907,1956,0.8847598433494568
1747257218.902231,1960,5.255568981170654
1747257219.1623032,1961,18.444910049438477
1747257219.4159856,1962,1.9016857147216797
1747257219.6690705,1963,2.389349937438965
1747257219.9223957,1964,9.216243743896484
1747257220.4291666,1966,7.717405796051025
1747257220.6809604,1967,2.9274795055389404
1747257220.9288335,1968,4.054659366607666
1747257221.1809466,1969,5.507190704345703
1747257222.7009256,1975,3.54636287689209
1747257223.2050257,1977,20.125797271728516
1747257223.4753797,1978,2.4068868160247803
1747257223.73059,1979,20.173913955688477
1747257223.985804,1980,5.727214336395264
1747257224.2448313,1981,5.927920818328857
1747257224.5004094,1982,17.233726501464844
1747257224.7590756,1983,2.6840710639953613
1747257225.2601166,1985,0.9228578805923462
1747257225.769522,1987,6.934124946594238
1747257226.0191352,1988,17.682958602905273
1747257226.2715507,1989,2.2957630157470703
1747257226.7758029,1991,21.011137008666992
1747257227.029525,1992,5.594454765319824
1747257227.2815964,1993,17.45667839050293
1747257227.791,1995,2.608806610107422
1747257228.8083315,1999,14.5184965133667


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_12_275446-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256719.245887,0,0.05331434682011604
1747256720.018007,3,-0.09273512661457062
1747256720.2683532,4,2.5970067977905273
1747256721.741812,10,0.8880323171615601
1747256721.9857042,11,4.526996612548828
1747256722.7235222,14,4.767472743988037
1747256722.967935,15,3.3436598777770996
1747256723.711489,18,3.8069324493408203
1747256723.9569597,19,0.6771423816680908
1747256724.2002609,20,0.38199710845947266
1747256724.68694,22,-0.05772458016872406
1747256724.9340103,23,0.19988471269607544
1747256725.6724672,26,0.6520874500274658
1747256725.919369,27,3.5830941200256348
1747256727.4475942,33,0.7493515610694885
1747256728.1699896,36,2.4670653343200684
1747256728.41385,37,0.4522755444049835
1747256728.6546018,38,0.44292593002319336
1747256728.895921,39,0.5379412770271301
1747256729.1390967,40,0.9439454674720764
1747256730.8302047,47,1.662473440170288
1747256731.0731382,48,1.4389368295669556
1747256731.314882,49,2.4472031593322754
1747256731.7996025,51,0.4789692461490631
1747256732.0417533,52,0.5523040294647217
1747256732.5290184,54,0.9217961430549622
1747256733.266046,57,0.7283875346183777
1747256733.9932818,60,0.7985566258430481
1747256734.2348888,61,1.2861065864562988
1747256734.4944155,62,2.0940568447113037
1747256734.7445588,63,0.5179083943367004
1747256735.2396827,65,1.502568006515503
1747256735.4880393,66,0.9221227169036865
1747256735.7371697,67,1.947593331336975
1747256735.9792144,68,1.1955331563949585
1747256736.473993,70,0.5310022234916687
1747256736.7248359,71,0.7982880473136902
1747256738.208306,77,0.9637514352798462
1747256738.7084186,79,2.823209285736084
1747256738.9597511,80,1.6008552312850952
1747256739.4603243,82,2.070751428604126
1747256739.71544,83,1.5955315828323364
1747256740.2189202,85,1.061163067817688
1747256741.2651143,89,0.9374169707298279
1747256741.5271366,90,1.0348719358444214
1747256742.8578517,95,0.837482213973999
1747256743.8954144,99,0.8808488845825195
1747256744.1607497,100,0.8477556109428406
1747256744.9140084,103,1.2313425540924072
1747256745.6762311,106,1.7616502046585083
1747256745.9239774,107,1.1608201265335083
1747256746.4263914,109,0.5107502341270447
1747256747.6638064,114,0.6533707976341248
1747256748.170989,116,0.6166413426399231
1747256749.4172509,121,1.7383867502212524
1747256750.430644,125,0.9694479703903198
1747256750.6839018,126,1.057425618171692
1747256751.1832762,128,0.850368082523346
1747256751.6825488,130,0.8643030524253845
1747256751.9307582,131,0.4890150725841522
1747256752.1869204,132,0.8572329878807068
1747256753.2135806,136,0.8468204736709595
1747256753.4706666,137,0.7267743349075317
1747256755.0179467,143,0.7473413944244385
1747256755.273563,144,0.920244574546814
1747256755.7836106,146,0.615760326385498
1747256756.038506,147,0.47028741240501404
1747256756.8314416,150,1.2151914834976196
1747256758.634981,157,0.8688735365867615
1747256759.1510253,159,0.6809477210044861
1747256759.414185,160,0.5938425660133362
1747256759.9132388,162,1.8492605686187744
1747256760.4435756,164,0.9486966729164124
1747256760.984392,166,0.7923672199249268
1747256762.014401,170,0.6284289956092834
1747256762.266309,171,0.5640474557876587
1747256762.5195787,172,1.281778335571289
1747256763.275928,175,1.916384220123291
1747256763.5225813,176,0.8456611633300781
1747256763.7679074,177,0.9574057459831238
1747256764.0154982,178,0.7091172337532043
1747256764.5064642,180,1.6561352014541626
1747256764.7563245,181,1.0467709302902222
1747256765.5031042,184,0.7517204284667969
1747256765.7553926,185,0.9162582755088806
1747256766.0063357,186,1.1260830163955688
1747256766.753035,189,0.775447428226471
1747256767.0015337,190,0.6636058688163757
1747256767.2480538,191,1.0605584383010864
1747256767.499994,192,1.0714519023895264
1747256768.2467139,195,2.291957139968872
1747256769.2646773,199,0.9200116395950317
1747256769.5181918,200,0.8093317151069641
1747256770.014238,202,2.4274415969848633
1747256770.26181,203,1.011117696762085
1747256770.5091593,204,0.90471351146698
1747256770.7623568,205,0.6482313275337219
1747256771.2578335,207,2.0000579357147217
1747256771.7605524,209,1.1805410385131836
1747256772.2594554,211,1.5592063665390015
1747256772.75877,213,1.2854067087173462
1747256773.2685707,215,1.2276664972305298
1747256773.5329578,216,1.6190329790115356
1747256774.0384753,218,0.9540173411369324
1747256774.2946303,219,1.771884560585022
1747256774.5527165,220,1.0172483921051025
1747256774.8078575,221,1.181416630744934
1747256775.060403,222,1.044845461845398
1747256775.5740561,224,0.9863733053207397
1747256775.8239212,225,0.7332363724708557
1747256776.8436985,229,1.319550633430481
1747256778.4372625,235,0.7890639901161194
1747256778.9489753,237,0.8179180026054382
1747256779.2047207,238,1.0048985481262207
1747256779.4651184,239,2.2739243507385254
1747256780.0105977,241,0.8128889203071594
1747256780.275958,242,2.6586458683013916
1747256780.7980053,244,1.330031394958496
1747256781.0581658,245,1.1385939121246338
1747256781.3260174,246,1.5744913816452026
1747256781.5898032,247,1.8099838495254517
1747256782.8779938,252,0.8373890519142151
1747256783.1344664,253,1.3351212739944458
1747256783.3973083,254,1.0416070222854614
1747256784.1915987,257,1.573378086090088
1747256784.4569402,258,0.9459881782531738
1747256784.7166438,259,0.677525520324707
1747256784.9736114,260,0.8476185202598572
1747256785.5017877,262,0.9694482088088989
1747256787.5993795,270,1.397515892982483
1747256787.864834,271,0.7409214377403259
1747256788.6272037,274,0.7149490118026733
1747256788.880106,275,1.4474607706069946
1747256789.1340387,276,1.1097750663757324
1747256789.640195,278,1.3840348720550537
1747256790.1460726,280,1.170853614807129
1747256790.655051,282,0.5933375358581543
1747256790.909049,283,0.6515360474586487
1747256791.4361672,285,0.7156097888946533
1747256791.95209,287,1.5194612741470337
1747256792.2115676,288,1.2846271991729736
1747256792.708633,290,2.2945165634155273
1747256793.974434,295,1.147727370262146
1747256794.2315354,296,0.8399462103843689
1747256794.4960446,297,1.0910096168518066
1747256794.7542691,298,2.2653701305389404
1747256796.3024228,304,1.2341278791427612
1747256796.8152554,306,1.3552643060684204
1747256797.3148153,308,0.7254122495651245
1747256797.5672896,309,1.7223842144012451
1747256798.327808,312,1.3652859926223755
1747256798.5842352,313,0.9358288049697876
1747256799.3604615,316,1.0761208534240723
1747256799.873,318,1.6606597900390625
1747256800.1387026,319,1.089450716972351
1747256800.9105196,322,0.9773908257484436
1747256801.428149,324,1.1274890899658203
1747256802.6697688,329,1.049220323562622
1747256802.913737,330,1.1044249534606934
1747256803.157333,331,1.0626139640808105
1747256803.402596,332,0.8538028597831726
1747256804.6658168,337,1.3189996480941772
1747256804.9193192,338,1.3959908485412598
1747256805.4194434,340,0.7898922562599182
1747256806.1750543,343,1.0343188047409058
1747256806.4270134,344,0.833920419216156
1747256806.6764188,345,1.6081056594848633
1747256806.928172,346,0.9858790636062622
1747256807.4267938,348,1.0794347524642944
1747256807.927423,350,0.9828205704689026
1747256808.4309077,352,1.1992260217666626
1747256808.6834412,353,0.7618477940559387
1747256808.9412322,354,1.080562710762024
1747256809.9953456,358,1.8819947242736816
1747256810.5013747,360,0.5856338143348694
1747256811.019502,362,0.9334251284599304
1747256811.280815,363,0.6023411154747009
1747256811.5462852,364,0.9282821416854858
1747256811.8087068,365,1.268404245376587
1747256812.0794058,366,1.4111826419830322
1747256812.3397875,367,0.5860774517059326
1747256812.602179,368,1.4462791681289673
1747256814.1412556,374,1.069523811340332
1747256814.9289632,377,1.4043294191360474
1747256815.184713,378,1.7572709321975708
1747256816.9880598,385,0.6727982759475708
1747256817.2576566,386,1.5093989372253418
1747256818.3031347,390,1.3423967361450195
1747256818.5658069,391,1.4341275691986084
1747256818.8193548,392,0.9823453426361084
1747256819.0733185,393,0.807334840297699
1747256819.3260975,394,1.401968240737915
1747256819.57954,395,1.0472309589385986
1747256819.8331301,396,2.0937259197235107
1747256820.0863419,397,1.2152645587921143
1747256820.3381696,398,1.2372832298278809
1747256820.591144,399,1.8867948055267334
1747256821.0991495,401,1.677107572555542
1747256821.3537138,402,0.560153603553772
1747256821.864753,404,1.0671279430389404
1747256822.8860946,408,2.0058705806732178
1747256823.1434944,409,0.9749943614006042
1747256823.9074552,412,1.58308744430542
1747256824.1614676,413,1.528396725654602
1747256824.4163613,414,1.6888474225997925
1747256824.67088,415,1.3853716850280762
1747256825.4382687,418,0.5340819358825684
1747256826.1875975,421,1.871496319770813
1747256826.4337852,422,0.5848872661590576
1747256827.1793165,425,0.8074547648429871
1747256827.4259658,426,2.6737895011901855
1747256828.4331346,430,1.099856972694397
1747256828.6827352,431,0.34720033407211304
1747256829.4585834,434,1.5290108919143677
1747256829.726187,435,0.5014554858207703
1747256829.9850507,436,1.2347060441970825
1747256830.2455854,437,0.9630301594734192
1747256830.515446,438,1.2902544736862183
1747256830.7836735,439,1.3397594690322876
1747256831.0463877,440,0.7401951551437378
1747256831.3020408,441,1.9376015663146973
1747256831.810066,443,1.4311171770095825
1747256832.0639706,444,1.2246167659759521
1747256832.3177793,445,1.238695502281189
1747256832.576807,446,2.534633159637451
1747256833.6123471,450,2.070716142654419
1747256833.8679068,451,1.8867887258529663
1747256834.136259,452,1.489922046661377
1747256834.3992765,453,0.8854098320007324
1747256834.65213,454,2.4476613998413086
1747256835.1634965,456,1.5748049020767212
1747256835.6722286,458,0.8606710433959961
1747256836.1802633,460,2.5369668006896973
1747256836.4324875,461,2.043705940246582
1747256837.2125478,464,0.7334992289543152
1747256837.4639685,465,2.073066473007202
1747256837.719148,466,2.603621244430542
1747256838.221635,468,1.6513453722000122
1747256838.7363086,470,1.166503667831421
1747256839.7785287,474,1.3898215293884277
1747256840.035172,475,1.6364505290985107
1747256840.806153,478,0.9509845972061157
1747256841.058911,479,1.763427734375
1747256841.3114033,480,1.2690188884735107
1747256841.5661576,481,1.0546879768371582
1747256841.8305283,482,1.1654385328292847
1747256842.0903444,483,1.3165453672409058
1747256842.3430123,484,1.4597463607788086
1747256842.8499455,486,1.3519896268844604
1747256843.1086302,487,0.8572041988372803
1747256843.3675568,488,0.7150735259056091
1747256843.6253805,489,1.3785715103149414
1747256844.1360433,491,2.2389795780181885
1747256844.8922455,494,1.6493366956710815
1747256845.8980582,498,0.9783660769462585
1747256846.658485,501,2.0591793060302734
1747256846.9117029,502,1.9178012609481812
1747256847.164324,503,1.9763519763946533
1747256847.9233718,506,0.9281133413314819
1747256848.4327796,508,3.807149887084961
1747256848.686306,509,2.4217495918273926
1747256848.9673502,510,1.497053623199463
1747256849.2211773,511,2.2725305557250977
1747256849.4804225,512,1.4623734951019287
1747256849.7340696,513,0.9569249749183655
1747256849.989111,514,2.681394100189209
1747256850.7554996,517,2.0005056858062744
1747256851.0096834,518,1.9737739562988281
1747256851.2654245,519,0.9384505152702332
1747256851.517273,520,1.2554755210876465
1747256852.3058558,523,0.6097675561904907
1747256854.139879,530,2.9378788471221924
1747256854.9108,533,0.8068456649780273
1747256855.1638472,534,0.8757957816123962
1747256855.6710875,536,1.6628152132034302
1747256855.9254777,537,1.3064069747924805
1747256856.1817307,538,1.2343249320983887
1747256856.4395854,539,0.6086739301681519
1747256856.6903841,540,2.7145464420318604
1747256857.196055,542,1.1626958847045898
1747256857.4487646,543,2.0078508853912354
1747256857.700272,544,3.333028793334961
1747256858.2037888,546,0.8921356797218323
1747256858.4602056,547,0.6876540780067444
1747256859.225931,550,1.402994155883789
1747256859.7360957,552,1.8456412553787231
1747256860.247057,554,3.8231565952301025
1747256860.5108752,555,0.9509429335594177
1747256860.7751186,556,1.0593512058258057
1747256862.3378644,562,0.8561884164810181
1747256862.5909095,563,1.286213755607605
1747256862.849659,564,1.5091019868850708
1747256863.87802,568,1.6646251678466797
1747256864.651417,571,0.5524196028709412
1747256865.1556463,573,1.4255552291870117
1747256865.9100215,576,1.393011212348938
1747256866.9196272,580,1.4853014945983887
1747256867.9285033,584,1.0032081604003906
1747256868.180113,585,1.1710454225540161
1747256868.4340403,586,2.1973459720611572
1747256868.9410775,588,2.598181962966919
1747256869.4505916,590,2.707061290740967
1747256869.7060888,591,0.43511077761650085
1747256869.967382,592,1.1205884218215942
1747256870.4726424,594,1.2118910551071167
1747256870.9784024,596,0.7786034345626831
1747256871.233641,597,1.6734164953231812
1747256871.4913502,598,0.9685905575752258
1747256871.7421339,599,1.7237868309020996
1747256872.253962,601,0.8696571588516235
1747256872.5110157,602,1.3275532722473145
1747256872.7692728,603,1.9070675373077393
1747256873.2848077,605,1.5023267269134521
1747256874.0674205,608,2.946077585220337
1747256874.5825512,610,0.3798513114452362
1747256875.3458683,613,2.6387863159179688
1747256875.6025963,614,2.1471080780029297
1747256876.1115682,616,1.3714334964752197
1747256876.6190357,618,1.6157264709472656
1747256877.1286168,620,1.638603687286377
1747256877.6327808,622,1.9037448167800903
1747256877.8852031,623,2.3788881301879883
1747256878.6415136,626,1.330824375152588
1747256879.1506963,628,1.4428576231002808
1747256879.4026127,629,1.599957823753357
1747256880.4140925,633,1.6708120107650757
1747256880.9229872,635,0.9638404846191406
1747256881.4275887,637,1.4508920907974243
1747256882.1940153,640,1.8064466714859009
1747256882.4473403,641,6.117733478546143
1747256882.701722,642,5.162001132965088
1747256882.9531276,643,1.3941116333007812
1747256883.2050354,644,1.8326661586761475
1747256883.462656,645,2.7495734691619873
1747256884.4865513,649,1.3538631200790405
1747256884.9993303,651,2.1828527450561523
1747256885.2526605,652,3.2998123168945312
1747256885.5053427,653,1.7787350416183472
1747256885.7580478,654,1.1072663068771362
1747256886.0119362,655,2.268245220184326
1747256886.7696886,658,1.8612723350524902
1747256887.0263796,659,4.225949764251709
1747256887.2783737,660,1.3315742015838623
1747256889.1329355,667,0.8830110430717468
1747256889.8990016,670,1.0542453527450562
1747256891.183696,675,0.5732834935188293
1747256891.436199,676,2.5298500061035156
1747256891.688664,677,3.221583127975464
1747256892.4538805,680,2.409480094909668
1747256892.9597533,682,1.5846501588821411
1747256893.212603,683,1.6135406494140625
1747256893.4658933,684,4.497622013092041
1747256894.235189,687,2.9037411212921143
1747256895.496679,692,3.120239734649658
1747256896.0100675,694,4.224112033843994
1747256896.2632344,695,5.69296932220459
1747256896.5173402,696,0.7130351662635803
1747256896.7712646,697,2.34246826171875
1747256897.284749,699,1.2829132080078125
1747256898.0539055,702,2.854297637939453
1747256898.3077433,703,0.671197235584259
1747256898.824509,705,2.3332712650299072
1747256899.863938,709,1.7068055868148804
1747256900.1174304,710,2.2672808170318604
1747256900.63641,712,0.4232329726219177
1747256901.41425,715,3.662998676300049
1747256901.940521,717,2.738785743713379
1747256902.4610753,719,1.6540006399154663
1747256902.7169902,720,2.6111974716186523
1747256902.9701712,721,1.6575813293457031
1747256903.4835548,723,7.171494483947754
1747256904.0290313,725,1.988396167755127
1747256904.2864745,726,2.2632923126220703
1747256904.5416496,727,2.120180606842041
1747256904.798407,728,1.0799447298049927
1747256905.0540009,729,2.9915173053741455
1747256905.5706673,731,3.960728883743286
1747256905.8223605,732,1.338447093963623
1747256906.0830157,733,0.783995509147644
1747256907.374086,738,1.5422905683517456
1747256907.6319373,739,1.4979207515716553
1747256907.8942797,740,0.5857602953910828
1747256908.4167762,742,2.452461004257202
1747256908.678263,743,1.1777427196502686
1747256908.9397223,744,1.020137071609497
1747256909.1883235,745,2.5406675338745117
1747256910.9904494,752,4.932133674621582
1747256911.7836692,755,1.877515196800232
1747256912.046067,756,1.872506856918335
1747256912.5690646,758,4.39084529876709
1747256913.8430424,763,2.64094614982605
1747256914.1048677,764,1.497296690940857
1747256914.3628595,765,4.826966285705566
1747256915.1225705,768,0.8879307508468628
1747256915.6041126,769,1.0577399730682373
1747256916.368365,772,8.597412109375
1747256916.6202147,773,8.542823791503906
1747256917.123415,775,1.9586275815963745
1747256917.3776116,776,2.1951828002929688
1747256917.8900337,778,2.049001932144165
1747256918.142347,779,0.8833354115486145
1747256918.3942282,780,1.8691703081130981
1747256918.6498375,781,0.4785131514072418
1747256918.9090514,782,4.639408588409424
1747256920.4524732,788,4.319784164428711
1747256920.7082293,789,2.5475072860717773
1747256921.217677,791,1.2462915182113647
1747256921.7216878,793,6.073975563049316
1747256922.2299724,795,1.1540343761444092
1747256922.485894,796,3.944552421569824
1747256923.2538445,799,5.734225749969482
1747256923.516095,800,1.2879183292388916
1747256924.526633,804,4.595250129699707
1747256924.7782614,805,3.8770194053649902
1747256925.0323334,806,1.0498461723327637
1747256925.283801,807,1.3265013694763184
1747256926.032557,810,2.8728127479553223
1747256926.7749822,813,1.678833246231079
1747256928.037173,818,7.337652206420898
1747256928.2915444,819,4.2863264083862305
1747256928.7955446,821,3.0902791023254395
1747256929.0560558,822,0.6165549159049988
1747256929.314304,823,4.081986427307129
1747256929.8271334,825,3.8318288326263428
1747256930.0843904,826,0.8822569847106934
1747256930.339828,827,2.435570478439331
1747256930.5944915,828,1.0966932773590088
1747256931.6272335,832,1.5485053062438965
1747256931.879805,833,3.38944935798645
1747256932.39523,835,2.6135411262512207
1747256932.648916,836,3.281176805496216
1747256932.9048615,837,6.987369060516357
1747256933.4228373,839,2.7934651374816895
1747256933.6772027,840,2.607818126678467
1747256934.4609702,843,5.775932312011719
1747256934.9860187,845,1.2734044790267944
1747256936.2834647,850,1.3496755361557007
1747256936.5315492,851,3.38415789604187
1747256937.2859335,854,1.4582374095916748
1747256938.0417304,857,0.17312347888946533
1747256938.803198,860,3.852041721343994
1747256939.3128574,862,3.8150713443756104
1747256940.074098,865,3.798306703567505
1747256940.3339849,866,0.8150882124900818
1747256941.3620536,870,7.183510780334473
1747256941.6118736,871,8.73905086517334
1747256944.1410456,881,2.068054437637329
1747256944.6418817,883,7.470998764038086
1747256944.8953142,884,1.520850658416748
1747256945.1499596,885,1.1927915811538696
1747256945.4048712,886,3.400170087814331
1747256945.9124584,888,2.455594778060913
1747256946.4199433,890,1.6584657430648804
1747256946.9263887,892,1.5128618478775024
1747256947.685138,895,4.192596435546875
1747256948.1926558,897,2.6028523445129395
1747256948.4460826,898,1.958154559135437
1747256949.2121282,901,1.278462529182434
1747256949.466857,902,2.772488594055176
1747256949.9878418,904,7.26871919631958
1747256950.4965558,906,0.907850980758667
1747256950.755366,907,4.716002464294434
1747256951.0102756,908,1.8558837175369263
1747256951.516732,910,2.245481014251709
1747256951.7688203,911,2.5109195709228516
1747256952.538343,914,7.1706862449646
1747256953.5600076,918,0.45603278279304504
1747256953.8219619,919,2.01800537109375
1747256954.3341658,921,1.4671677350997925
1747256954.8429368,923,3.5574748516082764
1747256955.862199,927,1.8102624416351318
1747256956.1187854,928,0.8383774757385254
1747256956.371612,929,3.6946470737457275
1747256956.625503,930,7.780447483062744
1747256956.8770688,931,2.747154474258423
1747256957.133112,932,4.3673930168151855
1747256957.3897755,933,0.6317065954208374
1747256957.8921652,935,1.5039538145065308
1747256958.9202704,939,0.9838570952415466
1747256959.4209654,941,2.1142032146453857
1747256959.6767006,942,10.620514869689941
1747256960.4548194,945,2.104700803756714
1747256961.4780378,949,2.1160285472869873
1747256962.2622151,952,1.4995490312576294
1747256962.7848253,954,3.312206268310547
1747256963.0427334,955,2.189657688140869
1747256963.2980142,956,1.233845591545105
1747256964.3382828,960,2.0999112129211426
1747256964.8465343,962,1.9632984399795532
1747256965.1129935,963,1.658270239830017
1747256965.3705852,964,1.1765849590301514
1747256965.6289155,965,2.795349359512329
1747256966.1367588,967,2.4179131984710693
1747256966.3915286,968,11.317475318908691
1747256967.1667418,971,0.7681255340576172
1747256968.4294956,976,1.2205148935317993
1747256968.9396772,978,3.189345598220825
1747256969.2001574,979,0.6405287981033325
1747256969.703823,981,3.8823819160461426
1747256969.9584637,982,1.0223373174667358
1747256970.973823,986,1.9764922857284546
1747256971.4808934,988,4.0671305656433105
1747256971.7411885,989,4.347014904022217
1747256972.0005095,990,1.0740760564804077
1747256972.5203898,992,2.53017258644104
1747256973.0368528,994,2.00447416305542
1747256973.2968218,995,1.6384930610656738
1747256973.5559244,996,6.9175124168396
1747256974.0627468,998,1.632067322731018
1747256974.3227167,999,2.1064720153808594
1747256974.839368,1001,0.8776769638061523
1747256975.0912316,1002,7.778250217437744
1747256975.3459446,1003,0.48836275935173035
1747256975.6026256,1004,2.5278074741363525
1747256975.855145,1005,5.944188594818115
1747256976.114359,1006,1.4075931310653687
1747256977.412807,1011,3.645719528198242
1747256977.9265227,1013,3.2963411808013916
1747256978.4414625,1015,3.734287977218628
1747256978.69638,1016,8.180936813354492
1747256978.9501977,1017,0.6650930643081665
1747256980.2302845,1022,4.246168613433838
1747256981.2405207,1026,7.953817367553711
1747256981.7499495,1028,2.440073251724243
1747256982.0027347,1029,1.9660325050354004
1747256983.560568,1035,4.419519901275635
1747256983.815371,1036,1.9545649290084839
1747256984.0719657,1037,2.1813929080963135
1747256984.3350983,1038,2.6001343727111816
1747256984.59257,1039,3.497577667236328
1747256985.6368065,1043,0.6700437664985657
1747256986.1409473,1045,3.7970454692840576
1747256986.3929915,1046,13.671870231628418
1747256987.9141166,1052,3.7111473083496094
1747256988.1675355,1053,1.1454906463623047
1747256988.9380527,1056,3.6420061588287354
1747256989.4497857,1058,1.4452701807022095
1747256989.707327,1059,7.665483474731445
1747256989.964798,1060,16.039871215820312
1747256990.4717343,1062,8.539817810058594
1747256991.240555,1065,1.3187830448150635
1747256991.4917963,1066,3.177180767059326
1747256991.7461414,1067,1.987285852432251
1747256992.254042,1069,0.5267733931541443
1747256992.5120454,1070,6.978517055511475
1747256992.7701006,1071,3.9024899005889893
1747256993.032811,1072,6.14372444152832
1747256993.2890298,1073,2.2402913570404053
1747256993.5429592,1074,0.7840477824211121
1747256994.3176744,1077,2.3455965518951416
1747256994.5778928,1078,1.3695390224456787
1747256995.0946662,1080,2.4631948471069336
1747256995.3487442,1081,2.5633132457733154
1747256995.6034727,1082,7.435041904449463
1747256996.3631978,1085,5.7154459953308105
1747256996.6183653,1086,1.7999056577682495
1747256996.8793426,1087,3.1793341636657715
1747256997.9047928,1091,1.9917503595352173
1747256998.1691914,1092,1.0172468423843384
1747256998.4226406,1093,2.4203200340270996
1747256999.7198715,1098,1.288023829460144
1747257000.2263849,1100,0.6701955199241638
1747257000.7325983,1102,6.560395240783691
1747257000.9874563,1103,1.5865893363952637
1747257001.2408195,1104,2.4771997928619385
1747257002.008881,1107,4.480312824249268
1747257002.2698548,1108,1.3332856893539429
1747257002.5259945,1109,5.397705554962158
1747257002.7915313,1110,2.292773723602295
1747257003.0471349,1111,2.9393513202667236
1747257003.3020627,1112,1.2820310592651367
1747257003.555587,1113,2.8008689880371094
1747257003.809268,1114,9.025938987731934
1747257004.3182664,1116,1.9092841148376465
1747257005.0900633,1119,7.120880603790283
1747257005.6019876,1121,3.704257011413574
1747257005.8637145,1122,7.332171440124512
1747257006.63889,1125,1.392488718032837
1747257006.8917122,1126,4.386784553527832
1747257007.3985462,1128,1.334580421447754
1747257007.6528485,1129,3.592233896255493
1747257007.9053738,1130,0.6882769465446472
1747257008.1612775,1131,0.771540641784668
1747257008.4122992,1132,2.3380672931671143
1747257008.9195616,1134,8.83536434173584
1747257009.1749117,1135,5.52103328704834
1747257009.4287465,1136,5.133427143096924
1747257010.1920943,1139,4.624671459197998
1747257010.9565055,1142,7.7171630859375
1747257011.7298677,1145,1.7028454542160034
1747257011.9914684,1146,14.975077629089355
1747257012.5179164,1148,1.1243358850479126
1747257012.7708793,1149,4.176521301269531
1747257013.0244145,1150,3.4275875091552734
1747257013.2778428,1151,0.6392898559570312
1747257013.5342515,1152,1.6894357204437256
1747257013.7854855,1153,0.788405179977417
1747257014.2910995,1155,3.090989351272583
1747257015.5899613,1160,1.4297096729278564
1747257016.1019218,1162,9.801369667053223
1747257016.6148694,1164,6.836254119873047
1747257017.1219504,1166,3.334756374359131
1747257017.374396,1167,1.5035709142684937
1747257018.904495,1173,8.869229316711426
1747257019.1579475,1174,3.7095072269439697
1747257019.671719,1176,3.8395729064941406
1747257019.925288,1177,2.773592233657837
1747257020.1829934,1178,17.805662155151367
1747257021.196799,1182,2.9683146476745605
1747257021.6991577,1184,12.688786506652832
1747257022.203476,1186,6.3589911460876465
1747257022.7050753,1188,2.0182926654815674
1747257022.9557781,1189,6.120201110839844
1747257023.2059774,1190,3.6456658840179443
1747257023.9601734,1193,8.101183891296387
1747257024.2110589,1194,0.7348529100418091
1747257024.4638762,1195,0.616784930229187
1747257024.9882565,1197,4.587806701660156
1747257025.2426095,1198,2.5284321308135986
1747257026.0111442,1201,2.9184744358062744
1747257026.2641706,1202,3.4482216835021973
1747257027.0298834,1205,4.153116226196289
1747257027.300334,1206,5.1577253341674805
1747257027.5664375,1207,3.68272066116333
1747257028.0883427,1209,0.6841161251068115
1747257029.110374,1213,1.058844804763794
1747257029.3667018,1214,2.1109790802001953
1747257029.6196175,1215,1.7596787214279175
1747257030.1273975,1217,5.191343784332275
1747257030.3789349,1218,8.107288360595703
1747257031.645841,1223,6.85842752456665
1747257032.1499104,1225,2.5259780883789062
1747257032.9160287,1228,3.6093716621398926
1747257033.1711063,1229,5.096920967102051
1747257033.9325883,1232,1.4048097133636475
1747257034.1898646,1233,3.9860804080963135
1747257035.4882443,1238,1.0582411289215088
1747257035.9972603,1240,1.8790795803070068
1747257036.251744,1241,3.165322780609131
1747257036.5076792,1242,2.659163236618042
1747257036.7626588,1243,2.530740737915039
1747257037.018275,1244,0.46353602409362793
1747257037.2780447,1245,5.444726943969727
1747257037.5318744,1246,1.313818097114563
1747257038.2862277,1249,4.314873218536377
1747257038.5350738,1250,4.959286689758301
1747257038.7831626,1251,6.148068428039551
1747257039.0336132,1252,2.6544437408447266
1747257039.5336316,1254,6.751345157623291
1747257040.0394375,1256,3.384542465209961
1747257040.2875834,1257,6.56303596496582
1747257041.0327756,1260,7.099677562713623
1747257041.2820637,1261,7.869086265563965
1747257042.0279162,1264,9.024078369140625
1747257042.7707837,1267,14.843063354492188
1747257043.7716887,1271,7.932308673858643
1747257045.0093536,1276,1.2075573205947876
1747257045.261526,1277,5.086872577667236
1747257045.5174572,1278,7.769716739654541
1747257046.5309684,1282,0.9573597311973572
1747257047.2946014,1285,16.603261947631836
1747257048.5726926,1290,4.745938777923584
1747257049.34637,1293,1.9720958471298218
1747257050.1072245,1296,3.5944271087646484
1747257050.6236062,1298,14.181803703308105
1747257050.887029,1299,3.560182571411133
1747257051.6444848,1302,3.3501923084259033
1747257052.658621,1306,10.378362655639648
1747257053.6695035,1310,1.4982755184173584
1747257054.6768918,1314,10.065162658691406
1747257054.9236138,1315,4.969527244567871
1747257056.1587665,1320,6.940690517425537
1747257056.6529713,1322,3.9420924186706543
1747257056.9002347,1323,10.166837692260742
1747257057.3922424,1325,20.1479434967041
1747257057.6385703,1326,7.325582027435303
1747257058.1331542,1328,14.556031227111816
1747257059.8779075,1335,1.1416547298431396
1747257062.120756,1344,3.8403384685516357
1747257062.3681479,1345,14.345067024230957
1747257062.86469,1347,1.0018856525421143
1747257063.117874,1348,1.6229302883148193
1747257063.8531377,1351,0.5818333029747009
1747257064.0955563,1352,10.596026420593262
1747257064.5875232,1354,5.971675395965576
1747257065.5666647,1358,9.02013874053955
1747257066.0604477,1360,4.814598560333252
1747257067.0425367,1364,1.6208232641220093
1747257067.2846198,1365,4.776288986206055
1747257067.527307,1366,5.352766036987305
1747257067.7705824,1367,3.3162734508514404
1747257068.0140693,1368,3.3185880184173584
1747257068.9903088,1372,3.1749749183654785
1747257069.2327309,1373,2.4479188919067383
1747257069.7295,1375,2.7198076248168945
1747257069.9863555,1376,7.901094913482666
1747257071.024903,1380,4.634101390838623
1747257072.3200207,1385,8.989577293395996
1747257072.572464,1386,10.559723854064941
1747257073.5953324,1390,2.1529479026794434
1747257074.3500307,1393,7.658166408538818
1747257075.1020658,1396,2.1747841835021973
1747257075.353886,1397,1.008408784866333
1747257075.8604383,1399,8.417473793029785
1747257076.1172125,1400,4.80185604095459
1747257076.8866837,1403,0.4797932803630829
1747257077.3957498,1405,14.99734878540039
1747257079.4249125,1413,12.316410064697266
1747257080.1839285,1416,0.9399775266647339
1747257080.4400592,1417,13.659703254699707
1747257080.946759,1419,0.6924570202827454
1747257081.4492087,1421,5.432621955871582
1747257081.708958,1422,11.295699119567871
1747257083.9927206,1431,5.247164726257324
1747257084.245639,1432,8.27739143371582
1747257085.270945,1436,1.161156177520752
1747257085.7889879,1438,0.8703831434249878
1747257086.0460284,1439,8.985021591186523
1747257086.301074,1440,0.43380632996559143
1747257086.5577285,1441,11.56943130493164
1747257087.3542383,1444,18.692829132080078
1747257087.8721206,1446,2.6818251609802246
1747257088.1277876,1447,6.993525505065918
1747257088.3874502,1448,7.027907371520996
1747257088.651959,1449,2.895103931427002
1747257088.9099405,1450,7.775899410247803
1747257089.1729634,1451,0.17314475774765015
1747257089.426363,1452,10.853764533996582
1747257089.9341915,1454,3.3296875953674316
1747257090.1883636,1455,8.039515495300293
1747257090.4428446,1456,3.470217227935791
1747257090.7013433,1457,25.9798583984375
1747257090.953454,1458,2.8674428462982178
1747257091.206387,1459,0.2962777316570282
1747257091.4587114,1460,21.6363582611084
1747257091.7104166,1461,2.622328281402588
1747257092.216585,1463,12.546594619750977
1747257094.1948042,1470,10.49364185333252
1747257094.9556122,1473,13.687247276306152
1747257095.2067375,1474,29.575435638427734
1747257095.7179427,1476,19.662452697753906
1747257095.9702418,1477,2.3324718475341797
1747257096.9981875,1481,3.8102757930755615
1747257097.2529757,1482,14.42418384552002
1747257097.506451,1483,10.539041519165039
1747257098.5385869,1487,8.817994117736816
1747257098.7908685,1488,1.1959640979766846
1747257099.0431685,1489,9.671821594238281
1747257099.2940574,1490,8.254878044128418
1747257099.547305,1491,2.4865360260009766
1747257100.058952,1493,14.978484153747559
1747257100.3182864,1494,10.927764892578125
1747257101.3365345,1498,0.3539111018180847
1747257101.5942254,1499,3.1417360305786133
1747257101.855906,1500,0.8017692565917969
1747257102.3734038,1502,21.308156967163086
1747257103.1406841,1505,2.436387300491333
1747257104.170091,1509,4.147274971008301
1747257104.4326584,1510,11.423315048217773
1747257104.6871939,1511,0.7699494957923889
1747257105.2009733,1513,0.9626097083091736
1747257105.7007782,1515,12.295310020446777
1747257105.95021,1516,25.02276611328125
1747257107.6788661,1523,0.4019235372543335
1747257108.4256253,1526,1.2128276824951172
1747257108.9213114,1528,3.3383913040161133
1747257110.4038088,1534,4.998772621154785
1747257111.1474094,1537,2.6007678508758545
1747257111.3916712,1538,1.7195196151733398
1747257112.139507,1541,1.4631284475326538
1747257113.1248896,1545,2.2301862239837646
1747257113.6190429,1547,18.073930740356445
1747257113.866564,1548,1.1795673370361328
1747257114.610242,1551,1.8180112838745117
1747257114.8554308,1552,1.283503770828247
1747257115.101277,1553,11.408103942871094
1747257115.5879893,1555,16.402332305908203
1747257116.0776012,1557,1.962822675704956
1747257117.337489,1562,4.724055290222168
1747257117.845603,1564,1.6080551147460938
1747257118.097936,1565,3.3179070949554443
1747257118.3549912,1566,7.822151184082031
1747257118.8621418,1568,3.4155423641204834
1747257119.3697803,1570,1.539659857749939
1747257119.6224306,1571,8.408635139465332
1747257119.8788939,1572,1.4873034954071045
1747257120.1335824,1573,1.8029558658599854
1747257120.8966308,1576,0.07649580389261246
1747257121.4028065,1578,16.27826499938965
1747257121.6596324,1579,3.5203943252563477
1747257121.913856,1580,3.1731536388397217
1747257122.1665533,1581,9.582662582397461
1747257122.4209528,1582,2.024783134460449
1747257123.1871445,1585,9.340324401855469
1747257124.4858718,1590,0.7261486053466797
1747257125.7715235,1595,5.493170738220215
1747257126.0235221,1596,11.39706802368164
1747257126.2824564,1597,17.061622619628906
1747257127.312594,1601,11.281389236450195
1747257127.5757668,1602,0.5151507258415222
1747257127.8285182,1603,8.96474838256836
1747257129.5827763,1610,3.3015213012695312
1747257129.8346143,1611,2.1229593753814697
1747257130.3499112,1613,1.923283576965332
1747257130.6006956,1614,1.755021333694458
1747257131.1062837,1616,1.3093496561050415
1747257132.1157455,1620,1.0907827615737915
1747257132.6271899,1622,2.449234962463379
1747257133.1318865,1624,18.313161849975586
1747257133.6377428,1626,3.2398524284362793
1747257133.8905437,1627,7.085646152496338
1747257134.9344053,1631,1.6040438413619995
1747257135.9729156,1635,7.109256267547607
1747257136.231717,1636,1.389481782913208
1747257136.4859965,1637,2.01116943359375
1747257136.7400844,1638,1.2636407613754272
1747257137.2481124,1640,9.567110061645508
1747257137.4993405,1641,6.047144889831543
1747257138.772259,1646,1.778900146484375
1747257139.0231004,1647,0.36529165506362915
1747257139.5376558,1649,12.863088607788086
1747257140.0476878,1651,0.3722613751888275
1747257140.3009374,1652,5.046663761138916
1747257140.5604882,1653,1.6044116020202637
1747257140.8172975,1654,3.1886935234069824
1747257141.3225548,1656,1.5995761156082153
1747257141.827822,1658,11.327971458435059
1747257142.8441482,1662,4.3608880043029785
1747257143.3670635,1664,12.2731294631958
1747257143.8690028,1666,10.205547332763672
1747257144.630785,1669,7.249012470245361
1747257144.8821,1670,11.558093070983887
1747257145.9169245,1674,17.49707794189453
1747257146.67573,1677,10.642352104187012
1747257147.1822896,1679,5.979755878448486
1747257147.4336205,1680,1.6726319789886475
1747257147.684391,1681,1.3715779781341553
1747257147.9371462,1682,1.6558194160461426
1747257148.7202146,1685,0.9070878624916077
1747257148.9739168,1686,7.509294509887695
1747257149.2279449,1687,8.39283275604248
1747257149.4809458,1688,24.87322235107422
1747257149.7341537,1689,8.297621726989746
1747257149.9868484,1690,13.694279670715332
1747257150.736799,1693,1.5701987743377686
1747257150.9874947,1694,12.226367950439453
1747257151.2387397,1695,0.34431928396224976
1747257151.7451136,1697,0.10346535593271255
1747257151.9971952,1698,21.041275024414062
1747257152.2480936,1699,6.931436538696289
1747257152.4993708,1700,2.971632480621338
1747257153.002029,1702,10.608049392700195
1747257153.509798,1704,19.930652618408203
1747257154.2703803,1707,8.610356330871582
1747257154.7866654,1709,1.2800240516662598
1747257155.0472639,1710,3.1946818828582764
1747257155.3074932,1711,13.582162857055664
1747257155.5564919,1712,2.3364503383636475
1747257157.1153564,1718,3.944763660430908
1747257157.3683856,1719,2.1098647117614746
1747257158.125786,1722,1.183714747428894
1747257158.3794904,1723,8.566238403320312
1747257158.6353564,1724,17.394468307495117
1747257158.8932273,1725,15.761137962341309
1747257160.152483,1730,25.267288208007812
1747257162.173114,1738,1.4592927694320679
1747257162.4321165,1739,5.38149356842041
1747257162.684119,1740,12.16134262084961
1747257163.4516037,1743,11.324241638183594
1747257163.968838,1745,20.52992057800293
1747257164.7401328,1748,4.262736797332764
1747257164.998661,1749,11.069493293762207
1747257165.2556047,1750,22.774250030517578
1747257165.5154338,1751,4.340337753295898
1747257166.0441446,1753,22.28505516052246
1747257166.30472,1754,3.91129732131958
1747257167.0820405,1757,1.5739959478378296
1747257168.3565986,1762,4.761172771453857
1747257168.6065822,1763,2.465144157409668
1747257169.113942,1765,23.168672561645508
1747257169.364247,1766,1.7640043497085571
1747257169.8642514,1768,12.527596473693848
1747257171.6125774,1775,1.6684867143630981
1747257171.8642437,1776,15.45488452911377
1747257172.1255333,1777,3.277165174484253
1747257172.8751168,1780,3.7675814628601074
1747257173.1337807,1781,24.132543563842773
1747257173.8880997,1784,3.735084295272827
1747257174.1394787,1785,5.078958988189697
1747257174.3915682,1786,0.3717474043369293
1747257174.6432762,1787,2.2714638710021973
1747257175.148813,1789,1.392625331878662
1747257175.3998108,1790,2.2957143783569336
1747257175.9012477,1792,19.73731803894043
1747257176.4048386,1794,19.15601348876953
1747257176.9100852,1796,23.69329261779785
1747257177.162641,1797,0.23746095597743988
1747257177.9238155,1800,2.111036539077759
1747257178.442972,1802,2.1406900882720947
1747257178.696193,1803,5.153093338012695
1747257178.951557,1804,0.5490560531616211
1747257179.98028,1808,3.135344982147217
1747257180.496661,1810,3.90120267868042
1747257181.520029,1814,8.632771492004395
1747257182.0340188,1816,2.6277201175689697
1747257182.552812,1818,35.32596206665039
1747257182.8178704,1819,2.591564893722534
1747257183.832161,1823,3.1633002758026123
1747257184.5954301,1826,2.914703845977783
1747257184.8539538,1827,4.029994964599609
1747257185.3586333,1829,13.862988471984863
1747257185.6117046,1830,5.050938129425049
1747257186.1198487,1832,1.8078209161758423
1747257186.370933,1833,4.108567714691162
1747257186.623464,1834,10.078290939331055
1747257187.123396,1836,3.736889123916626
1747257187.3765068,1837,5.208423614501953
1747257187.6310527,1838,3.4537193775177
1747257189.1479678,1844,14.778907775878906
1747257189.4020226,1845,8.453474044799805
1747257189.664348,1846,11.548851013183594
1747257189.9248872,1847,9.36722469329834
1747257190.1763988,1848,1.1815308332443237
1747257190.9443305,1851,17.718856811523438
1747257191.4559114,1853,0.13552649319171906
1747257192.2205539,1856,3.217475175857544
1747257193.2559214,1860,11.661148071289062
1747257194.2888415,1864,3.7686007022857666
1747257194.537962,1865,14.755370140075684
1747257194.7898877,1866,7.928619384765625
1747257195.0463738,1867,15.521524429321289
1747257196.083133,1871,1.4271348714828491
1747257196.3354197,1872,0.6639896631240845
1747257196.5921285,1873,2.3966176509857178
1747257196.8502102,1874,3.620995283126831
1747257197.107792,1875,1.8459416627883911
1747257197.6225393,1877,7.67765474319458
1747257198.1491745,1879,27.964092254638672
1747257198.407764,1880,23.40888214111328
1747257199.1743455,1883,8.382625579833984
1747257199.4306808,1884,6.427429676055908
1747257199.9442089,1886,7.7066731452941895
1747257200.4480333,1888,16.369041442871094
1747257200.9543214,1890,1.9031977653503418
1747257201.2100825,1891,7.074702739715576
1747257202.2269514,1895,9.532577514648438
1747257203.2464283,1899,2.4068078994750977
1747257203.7591555,1901,1.33334219455719
1747257204.0152574,1902,15.39218807220459
1747257205.0615811,1906,1.5316215753555298
1747257205.585509,1908,2.8798017501831055
1747257205.8459773,1909,2.4585368633270264
1747257206.1050599,1910,11.428529739379883
1747257206.8837996,1913,1.3973883390426636
1747257207.647882,1916,6.810056686401367
1747257208.1671793,1918,0.9297146201133728
1747257209.6901245,1924,4.498971462249756
1747257209.9489675,1925,22.311918258666992
1747257210.2087762,1926,21.632905960083008
1747257210.7187095,1928,13.589696884155273
1747257210.9743383,1929,29.79290199279785
1747257211.7317371,1932,20.699487686157227
1747257212.492112,1935,18.459991455078125
1747257212.74662,1936,4.620027542114258
1747257213.5150828,1939,9.58779525756836
1747257213.768646,1940,25.14507484436035
1747257214.0212567,1941,5.371884346008301
1747257214.2760658,1942,8.665633201599121
1747257215.0357316,1945,17.343076705932617
1747257215.5490592,1947,6.4512529373168945
1747257216.3239121,1950,10.702195167541504
1747257216.5839806,1951,19.727083206176758
1747257217.1026194,1953,3.2843689918518066
1747257217.8652012,1956,0.8847598433494568
1747257218.9025135,1960,5.255568981170654
1747257219.1625347,1961,18.444910049438477
1747257219.4162169,1962,1.9016857147216797
1747257219.669306,1963,2.389349937438965
1747257219.9226222,1964,9.216243743896484
1747257220.4295971,1966,7.717405796051025
1747257220.6811962,1967,2.9274795055389404
1747257220.9295514,1968,4.054659366607666
1747257221.1811416,1969,5.507190704345703
1747257222.7012255,1975,3.54636287689209
1747257223.2054298,1977,20.125797271728516
1747257223.4755807,1978,2.4068868160247803
1747257223.7308176,1979,20.173913955688477
1747257223.9860282,1980,5.727214336395264
1747257224.2450085,1981,5.927920818328857
1747257224.5006628,1982,17.233726501464844
1747257224.7593138,1983,2.6840710639953613
1747257225.2603326,1985,0.9228578805923462
1747257225.7697213,1987,6.934124946594238
1747257226.0193288,1988,17.682958602905273
1747257226.2717698,1989,2.2957630157470703
1747257226.7760203,1991,21.011137008666992
1747257227.0297575,1992,5.594454765319824
1747257227.2818232,1993,17.45667839050293
1747257227.7912202,1995,2.608806610107422
1747257228.8085425,1999,14.5184965133667


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_12_275446-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256719.262678,0,1.3601574897766113
1747256720.033955,3,1.2596224546432495
1747256720.2847676,4,1.2656660079956055
1747256721.7572863,10,1.3036043643951416
1747256722.0011172,11,1.0156925916671753
1747256722.7396114,14,1.0405075550079346
1747256722.9832258,15,1.009761095046997
1747256723.727458,18,1.9834638833999634
1747256723.973036,19,1.0356751680374146
1747256724.215402,20,1.864310383796692
1747256724.7025175,22,1.126476526260376
1747256724.9495401,23,1.2586690187454224
1747256725.6907132,26,1.0964008569717407
1747256725.93472,27,1.037733554840088
1747256727.4603121,33,2.307870626449585
1747256728.183635,36,1.6706714630126953
1747256728.4268243,37,2.242903232574463
1747256728.667564,38,3.1606202125549316
1747256728.9088402,39,2.7128078937530518
1747256729.1521978,40,2.99061918258667
1747256730.843313,47,2.825960397720337
1747256731.0862012,48,1.7247707843780518
1747256731.3279316,49,3.293158531188965
1747256731.8132498,51,3.2844626903533936
1747256732.0553727,52,3.4433746337890625
1747256732.5431585,54,3.5037708282470703
1747256733.279616,57,3.088202714920044
1747256734.0065334,60,3.5938117504119873
1747256734.2518423,61,3.390244483947754
1747256734.5098205,62,3.123739004135132
1747256734.7594466,63,3.4587864875793457
1747256735.2597191,65,3.048361301422119
1747256735.50411,66,3.554774522781372
1747256735.7510815,67,3.7186458110809326
1747256735.996908,68,3.794140577316284
1747256736.4885702,70,3.661339282989502
1747256736.740129,71,3.900766611099243
1747256738.2234108,77,3.6259796619415283
1747256738.7258945,79,3.086521625518799
1747256738.9754045,80,3.753673553466797
1747256739.4777815,82,3.6613521575927734
1747256739.731404,83,3.5694143772125244
1747256740.234625,85,3.9232635498046875
1747256741.2885642,89,3.4480345249176025
1747256741.549629,90,3.828641653060913
1747256742.8809547,95,3.74226975440979
1747256743.9158862,99,4.168938636779785
1747256744.1801205,100,3.5725910663604736
1747256744.930374,103,3.9262142181396484
1747256745.6941721,106,3.6499128341674805
1747256745.9414835,107,4.089918613433838
1747256746.4447024,109,4.163973331451416
1747256747.6794088,114,3.936720848083496
1747256748.188548,116,3.9337353706359863
1747256749.4337516,121,3.6502115726470947
1747256750.446555,125,3.683478593826294
1747256750.6997163,126,3.6519668102264404
1747256751.2022278,128,4.161848545074463
1747256751.6981256,130,4.2379655838012695
1747256751.9524138,131,4.154750823974609
1747256752.2105796,132,4.119218349456787
1747256753.2369034,136,4.2271623611450195
1747256753.4942405,137,3.8925094604492188
1747256755.0402515,143,4.062751293182373
1747256755.293624,144,3.9408841133117676
1747256755.805746,146,3.969616651535034
1747256756.0617425,147,3.7506895065307617
1747256756.8544009,150,3.7615480422973633
1747256758.6589682,157,4.067301273345947
1747256759.1730382,159,4.094587802886963
1747256759.4290938,160,3.923658847808838
1747256759.9323113,162,4.273423194885254
1747256760.4800365,164,4.157405853271484
1747256761.0105603,166,3.664966344833374
1747256762.0357063,170,4.016005516052246
1747256762.2876046,171,3.887376070022583
1747256762.5349078,172,4.159753322601318
1747256763.2916894,175,3.809144973754883
1747256763.5383637,176,4.214521408081055
1747256763.7860677,177,3.7528295516967773
1747256764.0317228,178,4.224291801452637
1747256764.521864,180,4.099719047546387
1747256764.7726161,181,3.9109132289886475
1747256765.519706,184,4.166694164276123
1747256765.775316,185,4.1922407150268555
1747256766.022892,186,4.109429836273193
1747256766.76936,189,4.08396053314209
1747256767.0192735,190,4.231132507324219
1747256767.264924,191,4.184787750244141
1747256767.5170052,192,4.016911029815674
1747256768.269214,195,4.101162910461426
1747256769.282248,199,4.099432468414307
1747256769.5358636,200,4.272263526916504
1747256770.031772,202,4.101306438446045
1747256770.2800333,203,3.7375311851501465
1747256770.526267,204,4.320662498474121
1747256770.7791035,205,3.8183369636535645
1747256771.2753313,207,4.288288116455078
1747256771.778985,209,4.13039493560791
1747256772.2756658,211,4.26039981842041
1747256772.7781858,213,4.193702697753906
1747256773.2914846,215,4.30454158782959
1747256773.5546126,216,3.911487340927124
1747256774.0629637,218,4.357740879058838
1747256774.3123188,219,4.001779079437256
1747256774.5756998,220,4.171689510345459
1747256774.8297725,221,4.20057487487793
1747256775.083643,222,4.306362628936768
1747256775.5918598,224,4.157078742980957
1747256775.8419194,225,3.7933199405670166
1747256776.8674934,229,4.130148410797119
1747256778.4537065,235,3.682825803756714
1747256778.9663815,237,3.9501655101776123
1747256779.22108,238,3.992410898208618
1747256779.48666,239,4.0247907638549805
1747256780.0341554,241,4.057751655578613
1747256780.299743,242,3.9109344482421875
1747256780.8200374,244,4.148104190826416
1747256781.0809062,245,3.910745859146118
1747256781.34881,246,4.020708084106445
1747256781.6079314,247,4.099756240844727
1747256782.8942728,252,3.9435017108917236
1747256783.1594033,253,4.036996841430664
1747256783.4199905,254,4.24688720703125
1747256784.2082078,257,3.7727301120758057
1747256784.4729044,258,4.1868977546691895
1747256784.7328486,259,4.177101135253906
1747256784.9875393,260,4.17884635925293
1747256785.5258987,262,4.038771152496338
1747256787.6230083,270,4.103978157043457
1747256787.8806744,271,3.456153631210327
1747256788.6489003,274,3.982922315597534
1747256788.902411,275,4.364198684692383
1747256789.1562219,276,3.9762637615203857
1747256789.661448,278,4.15725564956665
1747256790.167603,280,4.255825996398926
1747256790.6761837,282,4.143754005432129
1747256790.9329453,283,4.093346118927002
1747256791.4550421,285,3.935548782348633
1747256791.9696443,287,4.239620208740234
1747256792.2268472,288,3.657388210296631
1747256792.7235343,290,4.189693927764893
1747256793.9978845,295,4.004562854766846
1747256794.2575629,296,4.490290641784668
1747256794.5198882,297,4.309913635253906
1747256794.7757478,298,3.9385569095611572
1747256796.3256226,304,3.898786783218384
1747256796.8325834,306,4.319808483123779
1747256797.335803,308,4.468112945556641
1747256797.5881534,309,4.109159469604492
1747256798.3482487,312,4.210178852081299
1747256798.607934,313,4.231709003448486
1747256799.3827572,316,4.1616597175598145
1747256799.8955066,318,3.9618091583251953
1747256800.1617231,319,4.105010032653809
1747256800.9333308,322,4.070102691650391
1747256801.4443371,324,4.311422824859619
1747256802.6838503,329,4.154432773590088
1747256802.9287167,330,4.194462776184082
1747256803.1723597,331,4.362149715423584
1747256803.4233358,332,4.188285827636719
1747256804.682809,337,4.049074172973633
1747256804.936378,338,3.845838785171509
1747256805.4383018,340,4.097339630126953
1747256806.1939561,343,4.014162063598633
1747256806.443763,344,4.060830593109131
1747256806.694708,345,4.366989612579346
1747256806.944307,346,3.97922682762146
1747256807.445001,348,4.2043070793151855
1747256807.9436758,350,3.780776262283325
1747256808.4495516,352,3.9818904399871826
1747256808.7023945,353,4.262955665588379
1747256808.957766,354,4.097244739532471
1747256810.0097558,358,4.10528039932251
1747256810.5153308,360,4.361382961273193
1747256811.0410697,362,4.279248237609863
1747256811.3030486,363,4.238958835601807
1747256811.5692837,364,3.8310720920562744
1747256811.8318787,365,3.876652479171753
1747256812.101624,366,4.234379768371582
1747256812.3637178,367,3.9229483604431152
1747256812.626055,368,3.962054967880249
1747256814.1634276,374,4.255553722381592
1747256814.9519196,377,4.136353492736816
1747256815.207776,378,4.276987552642822
1747256817.01186,385,4.330782413482666
1747256817.2864466,386,4.317540645599365
1747256818.3248882,390,4.26035213470459
1747256818.5884619,391,4.057118892669678
1747256818.841845,392,4.114490032196045
1747256819.0946796,393,4.08310079574585
1747256819.3479412,394,4.10660982131958
1747256819.60097,395,4.047608375549316
1747256819.8551683,396,3.8821446895599365
1747256820.107535,397,4.019517421722412
1747256820.3595457,398,3.7391014099121094
1747256820.613189,399,3.908104419708252
1747256821.1216114,401,3.9719676971435547
1747256821.374903,402,3.987617254257202
1747256821.8825653,404,3.879347324371338
1747256822.907995,408,4.133016109466553
1747256823.16607,409,4.171514987945557
1747256823.930647,412,4.1317644119262695
1747256824.1856015,413,4.119303226470947
1747256824.4394493,414,4.287515640258789
1747256824.694486,415,3.865778923034668
1747256825.4569728,418,4.310575008392334
1747256826.2051075,421,3.7784221172332764
1747256826.4520328,422,4.153050422668457
1747256827.197081,425,4.036718845367432
1747256827.4449131,426,4.297363758087158
1747256828.4525666,430,4.292393684387207
1747256828.6983752,431,4.2644171714782715
1747256829.4825187,434,4.286039352416992
1747256829.7481277,435,3.9940474033355713
1747256830.006666,436,4.241740703582764
1747256830.2688296,437,4.2544426918029785
1747256830.547237,438,3.8145482540130615
1747256830.8104515,439,3.910663366317749
1747256831.0693066,440,4.247779846191406
1747256831.3240807,441,4.319252967834473
1747256831.8316755,443,4.316082000732422
1747256832.085594,444,4.296462535858154
1747256832.331605,445,4.138676166534424
1747256832.59785,446,4.4344658851623535
1747256833.6341562,450,3.9522876739501953
1747256833.89063,451,4.113985538482666
1747256834.1607351,452,4.323723316192627
1747256834.4218364,453,4.254221439361572
1747256834.6764257,454,4.378345966339111
1747256835.1853225,456,4.025090217590332
1747256835.695738,458,4.122325897216797
1747256836.2022011,460,4.163105487823486
1747256836.4560823,461,3.7830371856689453
1747256837.23161,464,4.244627475738525
1747256837.4823885,465,4.229734897613525
1747256837.737564,466,4.107154846191406
1747256838.2433968,468,4.2782769203186035
1747256838.7597027,470,3.7071499824523926
1747256839.8004267,474,4.2313151359558105
1747256840.0612748,475,4.053493499755859
1747256840.8276558,478,4.268099308013916
1747256841.08056,479,4.164978504180908
1747256841.3331375,480,4.078670024871826
1747256841.5884237,481,3.90141224861145
1747256841.8521206,482,4.405616283416748
1747256842.1126409,483,3.9372634887695312
1747256842.365723,484,4.232264995574951
1747256842.8760488,486,3.960319757461548
1747256843.1361957,487,3.8747053146362305
1747256843.3894775,488,3.9257564544677734
1747256843.6483753,489,3.9468419551849365
1747256844.1601162,491,4.145320892333984
1747256844.9138076,494,4.121230125427246
1747256845.9193573,498,4.018373012542725
1747256846.6814592,501,4.052402019500732
1747256846.9332652,502,3.7298343181610107
1747256847.1860528,503,4.2129364013671875
1747256847.9447417,506,4.177043437957764
1747256848.454485,508,4.025147914886475
1747256848.7162366,509,4.188434600830078
1747256848.9900281,510,3.9908719062805176
1747256849.2441866,511,4.383327960968018
1747256849.5031557,512,4.3441314697265625
1747256849.7567515,513,4.32763671875
1747256850.01135,514,4.095208168029785
1747256850.7784865,517,4.346654415130615
1747256851.0348692,518,4.136319160461426
1747256851.2865577,519,4.071860313415527
1747256851.5388925,520,4.204441547393799
1747256852.3278756,523,3.9353349208831787
1747256854.1624281,530,4.1216840744018555
1747256854.9330869,533,4.403526306152344
1747256855.1870987,534,4.082887649536133
1747256855.6931884,536,4.215007305145264
1747256855.9475384,537,4.172393321990967
1747256856.2034457,538,4.16406774520874
1747256856.4608505,539,4.317420482635498
1747256856.712252,540,4.105464458465576
1747256857.2194395,542,4.271864891052246
1747256857.4701743,543,4.350017070770264
1747256857.7217627,544,4.3524250984191895
1747256858.2290196,546,3.8987486362457275
1747256858.4830358,547,4.26816463470459
1747256859.2472014,550,4.272254467010498
1747256859.7584362,552,3.960257053375244
1747256860.2710993,554,4.227993965148926
1747256860.5345552,555,4.014945983886719
1747256860.7986796,556,4.089646339416504
1747256862.3602614,562,4.309396743774414
1747256862.6159573,563,4.308402061462402
1747256862.8731284,564,4.218663215637207
1747256863.9003916,568,4.0862298011779785
1747256864.6746123,571,4.2910847663879395
1747256865.1771705,573,4.031517505645752
1747256865.9323778,576,4.319358825683594
1747256866.9418166,580,4.297808647155762
1747256867.9500365,584,3.967073440551758
1747256868.2024388,585,4.250030994415283
1747256868.456631,586,4.276112079620361
1747256868.9624376,588,4.268467903137207
1747256869.4728215,590,4.425187587738037
1747256869.730418,591,4.265979766845703
1747256869.989524,592,4.03611946105957
1747256870.4955237,594,4.2707061767578125
1747256871.0004137,596,4.290444850921631
1747256871.2559776,597,4.046788692474365
1747256871.5126367,598,4.223968505859375
1747256871.7644734,599,3.7835440635681152
1747256872.2775862,601,4.11500358581543
1747256872.5321224,602,4.481740474700928
1747256872.792976,603,4.551435947418213
1747256873.3082488,605,4.052462100982666
1747256874.0915115,608,4.127255916595459
1747256874.604259,610,4.269874095916748
1747256875.366797,613,4.396778583526611
1747256875.6233776,614,4.408247470855713
1747256876.1326058,616,4.264716148376465
1747256876.6420987,618,4.335273265838623
1747256877.1500103,620,4.1281561851501465
1747256877.6538482,622,4.313256740570068
1747256877.9074407,623,4.383350849151611
1747256878.6624708,626,4.243155002593994
1747256879.1720295,628,4.441185474395752
1747256879.4233727,629,4.335201263427734
1747256880.4365427,633,4.0198187828063965
1747256880.9438465,635,4.146644115447998
1747256881.4512537,637,3.9444291591644287
1747256882.217567,640,4.2294769287109375
1747256882.4699843,641,4.129899978637695
1747256882.723116,642,4.071763515472412
1747256882.974993,643,4.224949359893799
1747256883.2270741,644,4.346187591552734
1747256883.4846478,645,4.129592418670654
1747256884.5089128,649,4.261492729187012
1747256885.0214913,651,4.418407440185547
1747256885.274771,652,4.31859016418457
1747256885.5266805,653,3.9669711589813232
1747256885.7799582,654,4.212266445159912
1747256886.0331028,655,3.9954299926757812
1747256886.7907567,658,4.276700496673584
1747256887.0483856,659,4.35255765914917
1747256887.300062,660,4.301824569702148
1747256889.1548774,667,4.1212158203125
1747256889.9225953,670,4.084629058837891
1747256891.20474,675,4.103808403015137
1747256891.4574137,676,4.31959342956543
1747256891.7116647,677,3.95772647857666
1747256892.4765415,680,4.199065208435059
1747256892.9827633,682,4.211183071136475
1747256893.2359698,683,4.003746032714844
1747256893.4881792,684,4.164288520812988
1747256894.2567115,687,4.404507637023926
1747256895.5234075,692,4.300128936767578
1747256896.0318596,694,4.4752655029296875
1747256896.286442,695,4.248294830322266
1747256896.5388637,696,4.046445846557617
1747256896.7927406,697,4.041620254516602
1747256897.308497,699,4.3718366622924805
1747256898.0752125,702,4.334846019744873
1747256898.329453,703,4.442769527435303
1747256898.8438036,705,4.314449787139893
1747256899.8853781,709,4.367369651794434
1747256900.1394093,710,4.1970367431640625
1747256900.660266,712,4.297170639038086
1747256901.4366462,715,4.191502094268799
1747256901.962868,717,4.286725997924805
1747256902.4849849,719,4.328274250030518
1747256902.7389476,720,4.175041675567627
1747256902.9937174,721,4.391115665435791
1747256903.5073848,723,4.300352096557617
1747256904.0532749,725,4.178632736206055
1747256904.310213,726,4.36989164352417
1747256904.564974,727,4.3730363845825195
1747256904.82092,728,4.483806133270264
1747256905.0781643,729,4.366459369659424
1747256905.5932093,731,4.2646002769470215
1747256905.8448908,732,4.389664649963379
1747256906.1068516,733,4.390725135803223
1747256907.396139,738,4.315798282623291
1747256907.654926,739,4.235257148742676
1747256907.9182951,740,4.44693660736084
1747256908.4396064,742,4.183996677398682
1747256908.7009938,743,4.298811912536621
1747256908.9588733,744,4.5161237716674805
1747256909.2117465,745,4.474794864654541
1747256911.0139465,752,4.334194183349609
1747256911.8068514,755,4.330168724060059
1747256912.0752769,756,4.4295334815979
1747256912.592103,758,4.191396236419678
1747256913.865362,763,4.011529445648193
1747256914.1259983,764,4.237396717071533
1747256914.3844254,765,4.485053539276123
1747256915.1441905,768,4.091196060180664
1747256915.6260674,769,4.5701518058776855
1747256916.3904092,772,4.220276355743408
1747256916.6429207,773,4.527658462524414
1747256917.1449945,775,4.439492702484131
1747256917.401872,776,4.375984191894531
1747256917.9130266,778,4.120309829711914
1747256918.1653998,779,4.417662620544434
1747256918.416658,780,4.009766578674316
1747256918.6755178,781,4.444843769073486
1747256918.9378862,782,4.487003803253174
1747256920.4786093,788,4.422974109649658
1747256920.7299056,789,4.483664512634277
1747256921.2393548,791,4.330631732940674
1747256921.7439778,793,4.228005409240723
1747256922.2520754,795,4.134431838989258
1747256922.5076163,796,4.476191520690918
1747256923.2775872,799,4.38930082321167
1747256923.5379555,800,4.317995071411133
1747256924.5478868,804,4.02455997467041
1747256924.8007421,805,4.319494247436523
1747256925.0534995,806,4.144540786743164
1747256925.304806,807,4.143564701080322
1747256926.0502915,810,4.08049201965332
1747256926.7987654,813,4.478871822357178
1747256928.060509,818,4.146661281585693
1747256928.3133345,819,4.325115203857422
1747256928.8192918,821,4.205245494842529
1747256929.075,822,4.482911586761475
1747256929.3382628,823,4.180079936981201
1747256929.8524098,825,4.331935882568359
1747256930.1077821,826,4.4302215576171875
1747256930.3610272,827,4.194051742553711
1747256930.6155562,828,4.434837818145752
1747256931.648773,832,4.1862006187438965
1747256931.9029815,833,4.570123672485352
1747256932.4186835,835,4.037996768951416
1747256932.6729422,836,3.942439556121826
1747256932.9280634,837,4.218103885650635
1747256933.4460762,839,4.403831958770752
1747256933.7007885,840,4.4749298095703125
1747256934.4826636,843,4.2350544929504395
1747256935.010627,845,4.56187105178833
1747256936.3011806,850,4.3955488204956055
1747256936.5474405,851,4.263430595397949
1747256937.3044372,854,4.355024814605713
1747256938.059193,857,4.48989200592041
1747256938.8196766,860,4.24871826171875
1747256939.3307667,862,4.005640983581543
1747256940.0917914,865,4.203821182250977
1747256940.3557775,866,4.471193313598633
1747256941.383267,870,4.312970161437988
1747256941.6341965,871,4.504672527313232
1747256944.1598856,881,4.234450340270996
1747256944.6636288,883,4.280673980712891
1747256944.9166768,884,3.714782238006592
1747256945.171159,885,4.3025054931640625
1747256945.426197,886,4.2327141761779785
1747256945.933526,888,4.349073886871338
1747256946.442652,890,4.460879325866699
1747256946.9474761,892,4.50710391998291
1747256947.7095692,895,4.12289571762085
1747256948.2139797,897,4.1370391845703125
1747256948.4676423,898,4.3361382484436035
1747256949.2340362,901,4.286197185516357
1747256949.4903677,902,4.378362655639648
1747256950.0142918,904,4.397613048553467
1747256950.5206814,906,4.498122215270996
1747256950.7786589,907,4.519134521484375
1747256951.0327313,908,4.483460903167725
1747256951.5379472,910,4.306343078613281
1747256951.792567,911,4.604273319244385
1747256952.5601487,914,4.575640678405762
1747256953.5826614,918,4.472815990447998
1747256953.8464203,919,4.414975166320801
1747256954.3578742,921,4.200440406799316
1747256954.8642724,923,4.179069995880127
1747256955.8866775,927,4.376168251037598
1747256956.141019,928,4.367251396179199
1747256956.3944998,929,4.3289055824279785
1747256956.6465135,930,4.43624210357666
1747256956.9005816,931,4.384561061859131
1747256957.1548767,932,4.58885383605957
1747256957.411466,933,4.5143327713012695
1747256957.914154,935,4.267237663269043
1747256958.9427497,939,4.47752046585083
1747256959.445005,941,4.263278484344482
1747256959.7004168,942,4.519984722137451
1747256960.4783995,945,4.517463207244873
1747256961.501811,949,4.407792091369629
1747256962.2866974,952,4.204559803009033
1747256962.8076804,954,4.224895477294922
1747256963.066252,955,4.263072967529297
1747256963.3231869,956,4.370079040527344
1747256964.360186,960,4.478664875030518
1747256964.8703237,962,4.437766075134277
1747256965.137685,963,4.536466598510742
1747256965.3946807,964,4.537527084350586
1747256965.6520472,965,4.298117160797119
1747256966.161085,967,4.53297233581543
1747256966.4236884,968,4.410080909729004
1747256967.1912525,971,4.51917028427124
1747256968.4515219,976,4.24371862411499
1747256968.962977,978,4.535804271697998
1747256969.2182043,979,4.223416328430176
1747256969.7256777,981,4.474442958831787
1747256969.979989,982,4.445089340209961
1747256970.9952176,986,4.666065692901611
1747256971.5025856,988,4.307387828826904
1747256971.7632816,989,4.459880352020264
1747256972.023148,990,4.204439163208008
1747256972.542925,992,4.599086761474609
1747256973.0599256,994,4.3666486740112305
1747256973.3188553,995,4.460390567779541
1747256973.5793312,996,4.492228984832764
1747256974.0853002,998,4.445353984832764
1747256974.3490343,999,4.50534200668335
1747256974.8605754,1001,4.490940570831299
1747256975.1121454,1002,4.475544452667236
1747256975.367563,1003,4.631512641906738
1747256975.6249578,1004,4.586170673370361
1747256975.8781796,1005,4.441628456115723
1747256976.1362588,1006,4.3255839347839355
1747256977.4368863,1011,4.086113929748535
1747256977.9500232,1013,4.40546989440918
1747256978.46668,1015,4.1464667320251465
1747256978.7201293,1016,4.506821155548096
1747256978.9724154,1017,4.538030624389648
1747256980.252557,1022,4.6247782707214355
1747256981.2625215,1026,4.41580867767334
1747256981.772596,1028,4.564697742462158
1747256982.0236907,1029,4.321685314178467
1747256983.5844035,1035,4.556217193603516
1747256983.838684,1036,4.406942844390869
1747256984.098215,1037,4.598015785217285
1747256984.3536513,1038,4.319894313812256
1747256984.6173294,1039,4.306293964385986
1747256985.6606505,1043,4.622323036193848
1747256986.164406,1045,4.436544895172119
1747256986.4157555,1046,4.014723300933838
1747256987.9362938,1052,4.567436695098877
1747256988.191563,1053,4.628809452056885
1747256988.9610906,1056,4.364563465118408
1747256989.4728825,1058,4.653466701507568
1747256989.7283998,1059,4.672945022583008
1747256989.9872732,1060,4.473567008972168
1747256990.4940348,1062,4.691190242767334
1747256991.2629166,1065,4.523082733154297
1747256991.514757,1066,4.304550647735596
1747256991.767855,1067,4.2358927726745605
1747256992.2765558,1069,4.52133321762085
1747256992.53729,1070,4.549686431884766
1747256992.794854,1071,4.325887203216553
1747256993.0561705,1072,4.624593257904053
1747256993.3112152,1073,4.519199371337891
1747256993.5669112,1074,4.21963357925415
1747256994.3477495,1077,4.498167991638184
1747256994.600727,1078,4.533666133880615
1747256995.1179404,1080,4.330833911895752
1747256995.3721735,1081,4.620291709899902
1747256995.6245732,1082,4.454917907714844
1747256996.3870068,1085,4.5772271156311035
1747256996.6434174,1086,4.641224384307861
1747256996.9012656,1087,4.510509967803955
1747256997.9282405,1091,4.425617218017578
1747256998.1905222,1092,4.684994697570801
1747256998.4497554,1093,4.223364353179932
1747256999.741891,1098,4.5998616218566895
1747257000.2485101,1100,4.495087623596191
1747257000.7544405,1102,4.587701320648193
1747257001.0084763,1103,4.330820560455322
1747257001.2620423,1104,4.658402442932129
1747257002.0320218,1107,4.3675971031188965
1747257002.2932615,1108,4.704688549041748
1747257002.5495892,1109,4.581066131591797
1747257002.815572,1110,4.3112311363220215
1747257003.071002,1111,4.33359956741333
1747257003.324636,1112,4.561672687530518
1747257003.5777864,1113,4.503188610076904
1747257003.8315132,1114,4.361476421356201
1747257004.3403063,1116,4.486729621887207
1747257005.1124353,1119,4.453461170196533
1747257005.6255333,1121,4.541660308837891
1747257005.890114,1122,4.481811046600342
1747257006.662441,1125,4.422731876373291
1747257006.9146943,1126,4.271421909332275
1747257007.423649,1128,4.4079389572143555
1747257007.6738806,1129,4.278972625732422
1747257007.9322603,1130,4.45917272567749
1747257008.1826115,1131,4.267280101776123
1747257008.4357445,1132,4.621614933013916
1747257008.9430804,1134,4.596573352813721
1747257009.198695,1135,4.717066287994385
1747257009.446696,1136,4.480627059936523
1747257010.2152789,1139,4.3966965675354
1747257010.9793446,1142,4.483226299285889
1747257011.754842,1145,4.299346446990967
1747257012.0159614,1146,4.613006114959717
1747257012.5412042,1148,3.9705240726470947
1747257012.7946043,1149,4.28049898147583
1747257013.0475202,1150,4.288050174713135
1747257013.301647,1151,4.28336763381958
1747257013.5553334,1152,4.57097864151001
1747257013.8064945,1153,4.351654529571533
1747257014.3142107,1155,4.620684623718262
1747257015.6151187,1160,4.617710113525391
1747257016.1243544,1162,4.5003557205200195
1747257016.6368656,1164,4.587575435638428
1747257017.1438992,1166,4.493309020996094
1747257017.3969295,1167,4.397741317749023
1747257018.9281487,1173,4.644864559173584
1747257019.1804266,1174,4.658515930175781
1747257019.6948462,1176,4.60535192489624
1747257019.9466946,1177,4.433649063110352
1747257020.204181,1178,4.196018695831299
1747257021.218549,1182,4.224363327026367
1747257021.720375,1184,4.4112958908081055
1747257022.2266047,1186,4.345233917236328
1747257022.727292,1188,4.455240249633789
1747257022.9772508,1189,4.680667877197266
1747257023.2273934,1190,4.686138153076172
1747257023.9814248,1193,4.501186370849609
1747257024.2345333,1194,4.355833530426025
1747257024.4852087,1195,4.4641804695129395
1747257025.010619,1197,4.595450401306152
1747257025.2641997,1198,4.439586162567139
1747257026.0328367,1201,4.237780570983887
1747257026.2857742,1202,4.248924255371094
1747257027.0518332,1205,4.500956058502197
1747257027.3234818,1206,4.014524936676025
1747257027.5917733,1207,4.4379801750183105
1747257028.1118407,1209,4.581141948699951
1747257029.131881,1213,4.138092994689941
1747257029.3887277,1214,4.638271808624268
1747257029.6423507,1215,4.551219940185547
1747257030.1483777,1217,4.672160625457764
1747257030.401796,1218,4.5118536949157715
1747257031.6672106,1223,4.46038818359375
1747257032.171492,1225,4.517787933349609
1747257032.9400282,1228,4.288456916809082
1747257033.194327,1229,4.492952823638916
1747257033.9565961,1232,4.505321979522705
1747257034.2128358,1233,4.66471529006958
1747257035.5128589,1238,4.527683734893799
1747257036.0201626,1240,4.296926498413086
1747257036.2761052,1241,4.288020133972168
1747257036.531199,1242,4.338191032409668
1747257036.786053,1243,4.419402122497559
1747257037.0420017,1244,4.715295791625977
1747257037.2956798,1245,4.333136081695557
1747257037.5489628,1246,4.287847518920898
1747257038.302588,1249,4.659146308898926
1747257038.5512776,1250,4.278181076049805
1747257038.799664,1251,4.301588535308838
1747257039.0499475,1252,4.560087203979492
1747257039.5512636,1254,4.457012176513672
1747257040.0558834,1256,4.710251331329346
1747257040.3040166,1257,4.449965953826904
1747257041.0499108,1260,4.385313987731934
1747257041.2993343,1261,4.618610382080078
1747257042.0447907,1264,4.41379976272583
1747257042.787011,1267,4.424429416656494
1747257043.7897713,1271,4.411839962005615
1747257045.0311697,1276,3.9668524265289307
1747257045.2836509,1277,4.42035436630249
1747257045.5396664,1278,4.527119159698486
1747257046.5538054,1282,4.141899108886719
1747257047.3169048,1285,4.402285099029541
1747257048.5961823,1290,4.330346584320068
1747257049.3680232,1293,4.653983116149902
1747257050.1304986,1296,4.591917037963867
1747257050.647781,1298,4.472071647644043
1747257050.9069073,1299,4.430384159088135
1747257051.6622775,1302,4.277922630310059
1747257052.6751852,1306,4.495235443115234
1747257053.6860678,1310,4.261546611785889
1747257054.6928205,1314,4.234776496887207
1747257054.9430015,1315,4.315374851226807
1747257056.1760128,1320,4.033563613891602
1747257056.6713026,1322,4.385019302368164
1747257056.917481,1323,4.198659420013428
1747257057.4081104,1325,4.420205593109131
1747257057.6546729,1326,4.3954854011535645
1747257058.15145,1328,4.356735706329346
1747257059.8963282,1335,4.361963272094727
1747257062.139327,1344,4.152059078216553
1747257062.3870769,1345,4.516523838043213
1747257062.8836293,1347,4.466285228729248
1747257063.1363895,1348,4.3650922775268555
1747257063.8665264,1351,4.5427021980285645
1747257064.1106086,1352,4.466369152069092
1747257064.6021898,1354,4.599812984466553
1747257065.5805721,1358,4.246074676513672
1747257066.0748618,1360,4.5418829917907715
1747257067.056279,1364,4.4240946769714355
1747257067.2988064,1365,4.396819114685059
1747257067.541507,1366,4.350916862487793
1747257067.7846296,1367,4.656975746154785
1747257068.0282426,1368,4.341471195220947
1747257069.005011,1372,4.625785827636719
1747257069.2480032,1373,4.3870954513549805
1747257069.7477171,1375,4.666128635406494
1747257070.0135264,1376,4.403252601623535
1747257071.0538678,1380,4.373101234436035
1747257072.342229,1385,4.286172866821289
1747257072.5979726,1386,4.591902256011963
1747257073.6169426,1390,4.336889266967773
1747257074.371455,1393,4.276292324066162
1747257075.123252,1396,4.4049906730651855
1747257075.3749952,1397,4.284116268157959
1747257075.8829117,1399,4.628726482391357
1747257076.139793,1400,4.346861839294434
1747257076.909298,1403,4.352147102355957
1747257077.4181275,1405,4.593875885009766
1747257079.44654,1413,4.126975059509277
1747257080.2068946,1416,4.616739273071289
1747257080.4624057,1417,4.438750267028809
1747257080.9684231,1419,4.3079514503479
1747257081.470707,1421,4.366572380065918
1747257081.7324772,1422,4.6478118896484375
1747257084.0141778,1431,4.500415802001953
1747257084.267504,1432,4.740203857421875
1747257085.2946248,1436,4.575371265411377
1747257085.8131666,1438,4.676077365875244
1747257086.0688963,1439,4.393875598907471
1747257086.3247101,1440,4.088366985321045
1747257086.5789752,1441,4.486058235168457
1747257087.375589,1444,4.594860076904297
1747257087.89614,1446,4.267844200134277
1747257088.15104,1447,4.670029640197754
1747257088.4143834,1448,4.56756591796875
1747257088.679002,1449,4.395618915557861
1747257088.9398804,1450,4.6753315925598145
1747257089.1959035,1451,4.4734344482421875
1747257089.4483452,1452,4.647759437561035
1747257089.9557836,1454,4.264546871185303
1747257090.2112246,1455,4.387537956237793
1747257090.465714,1456,4.491148471832275
1747257090.7231603,1457,4.762016773223877
1747257090.975955,1458,4.392066955566406
1747257091.2282557,1459,4.647631645202637
1747257091.4801362,1460,4.720334529876709
1747257091.7312696,1461,4.6188130378723145
1747257092.23775,1463,4.682602405548096
1747257094.2192426,1470,4.32721471786499
1747257094.976296,1473,4.5554518699646
1747257095.2344418,1474,4.291102409362793
1747257095.7400427,1476,4.633260250091553
1747257095.9921918,1477,4.608059406280518
1747257097.0221586,1481,4.684556484222412
1747257097.274605,1482,4.608224391937256
1747257097.5278077,1483,4.6776509284973145
1747257098.5619268,1487,4.517094135284424
1747257098.8139062,1488,4.669363975524902
1747257099.0654712,1489,4.061220645904541
1747257099.3165226,1490,4.3149638175964355
1747257099.569432,1491,4.470759868621826
1747257100.0814092,1493,4.41372013092041
1747257100.340589,1494,4.758513927459717
1747257101.358603,1498,4.544238567352295
1747257101.620009,1499,4.673518657684326
1747257101.8782632,1500,4.455779075622559
1747257102.3961854,1502,4.463029861450195
1747257103.1637478,1505,4.5503058433532715
1747257104.1928563,1509,4.517643928527832
1747257104.4553008,1510,4.192737102508545
1747257104.7091632,1511,4.3912506103515625
1747257105.2185469,1513,4.322258949279785
1747257105.718634,1515,4.52534294128418
1747257105.967277,1516,4.116119861602783
1747257107.6982937,1523,4.560595512390137
1747257108.441699,1526,4.371623992919922
1747257108.9391441,1528,4.592347145080566
1747257110.4203196,1534,4.639001369476318
1747257111.1614556,1537,4.530261039733887
1747257111.4079852,1538,4.744399547576904
1747257112.1568956,1541,4.484697341918945
1747257113.141251,1545,4.477416515350342
1747257113.6368937,1547,4.796706676483154
1747257113.8830707,1548,4.526980400085449
1747257114.6260796,1551,4.634423732757568
1747257114.871291,1552,4.498106002807617
1747257115.1152804,1553,4.073548316955566
1747257115.6023848,1555,4.667325496673584
1747257116.091151,1557,4.382652759552002
1747257117.3594167,1562,4.4575018882751465
1747257117.867567,1564,4.598613739013672
1747257118.1224837,1565,4.353525638580322
1747257118.3775644,1566,4.641617774963379
1747257118.8844495,1568,4.449788570404053
1747257119.3917236,1570,4.611263751983643
1747257119.6445382,1571,4.514321804046631
1747257119.903105,1572,4.5227131843566895
1747257120.1520596,1573,4.444709777832031
1747257120.918968,1576,4.580509185791016
1747257121.4297574,1578,4.400332927703857
1747257121.683052,1579,4.570927619934082
1747257121.9361916,1580,4.72226619720459
1747257122.18856,1581,4.574772834777832
1747257122.4441335,1582,4.363701343536377
1747257123.2110276,1585,4.449091911315918
1747257124.508793,1590,4.672338962554932
1747257125.79325,1595,4.402768611907959
1747257126.0452302,1596,4.550034999847412
1747257126.3073895,1597,4.674327373504639
1747257127.3392982,1601,4.2521071434021
1747257127.5989618,1602,4.382248401641846
1747257127.8502345,1603,4.752930641174316
1747257129.6048627,1610,4.42392110824585
1747257129.8563564,1611,4.551785469055176
1747257130.3713548,1613,4.8024983406066895
1747257130.6226897,1614,4.483153820037842
1747257131.127563,1616,4.491074085235596
1747257132.1386087,1620,4.547533988952637
1747257132.6480997,1622,4.80007791519165
1747257133.153739,1624,4.690045356750488
1747257133.6598725,1626,4.487275123596191
1747257133.9127038,1627,4.731398582458496
1747257134.960327,1631,4.641051769256592
1747257135.995384,1635,4.646417140960693
1747257136.2544928,1636,4.3464460372924805
1747257136.5099258,1637,4.42402982711792
1747257136.76324,1638,4.606398105621338
1747257137.2700558,1640,4.6836323738098145
1747257137.5200498,1641,4.705869674682617
1747257138.793453,1646,4.5077223777771
1747257139.0444171,1647,4.613760948181152
1747257139.5596173,1649,4.823376655578613
1747257140.0704207,1651,4.496513843536377
1747257140.3235624,1652,4.8620500564575195
1747257140.582336,1653,4.769432067871094
1747257140.8397093,1654,4.753414630889893
1747257141.344718,1656,4.696343898773193
1747257141.8493664,1658,4.488079071044922
1747257142.867525,1662,4.677840232849121
1747257143.3895776,1664,4.49125337600708
1747257143.8920698,1666,4.492098808288574
1747257144.6530347,1669,4.625540733337402
1747257144.9042077,1670,4.53084135055542
1747257145.9396636,1674,4.718080997467041
1747257146.697924,1677,4.329845905303955
1747257147.2045934,1679,4.6865763664245605
1747257147.4557722,1680,4.736574172973633
1747257147.7069592,1681,4.666213512420654
1747257147.959272,1682,4.738362789154053
1747257148.7430027,1685,4.712395191192627
1747257148.9975374,1686,4.677659511566162
1747257149.2510202,1687,4.870752334594727
1747257149.5022,1688,4.713494777679443
1747257149.7567022,1689,4.649043083190918
1747257150.0103676,1690,4.6482696533203125
1747257150.7568867,1693,4.602527618408203
1747257151.0090292,1694,4.439593315124512
1747257151.2603917,1695,4.668028831481934
1747257151.7670577,1697,4.54400634765625
1747257152.0181737,1698,4.78062105178833
1747257152.2697332,1699,4.578006267547607
1747257152.5204823,1700,4.663524627685547
1747257153.0239146,1702,4.773066997528076
1747257153.5315766,1704,4.70682954788208
1747257154.2936602,1707,4.5735955238342285
1747257154.8094702,1709,4.417524337768555
1747257155.0703168,1710,4.567658424377441
1747257155.3265789,1711,4.272507667541504
1747257155.5831733,1712,4.497564315795898
1747257157.1384592,1718,4.683991432189941
1747257157.3905025,1719,4.5185675621032715
1747257158.1474843,1722,4.576059341430664
1747257158.4004061,1723,4.809259414672852
1747257158.6585143,1724,4.561721324920654
1747257158.9167542,1725,4.257643222808838
1747257160.1734667,1730,4.863387107849121
1747257162.1972678,1738,4.533586025238037
1747257162.4541478,1739,4.214547634124756
1747257162.7066896,1740,4.320383071899414
1747257163.475681,1743,4.180917263031006
1747257163.9951518,1745,4.263902187347412
1747257164.7620819,1748,4.857319355010986
1747257165.0205793,1749,4.0658087730407715
1747257165.27742,1750,4.588598251342773
1747257165.5411472,1751,4.1385393142700195
1747257166.0677116,1753,4.832648754119873
1747257166.3319263,1754,4.620033264160156
1747257167.1051319,1757,4.54380989074707
1747257168.378369,1762,4.916779518127441
1747257168.629166,1763,4.462593078613281
1747257169.1357086,1765,4.583152770996094
1747257169.3857553,1766,4.194487571716309
1747257169.8862755,1768,4.146872520446777
1747257171.635729,1775,4.7457594871521
1747257171.8851397,1776,4.7733845710754395
1747257172.1464539,1777,4.612614154815674
1747257172.8960743,1780,4.8541107177734375
1747257173.1552048,1781,4.686777591705322
1747257173.9091663,1784,4.597657680511475
1747257174.1614482,1785,4.709936141967773
1747257174.4133127,1786,4.750553607940674
1747257174.6651144,1787,4.780780792236328
1747257175.1704636,1789,4.478000164031982
1747257175.4178479,1790,4.581431865692139
1747257175.923291,1792,4.829883575439453
1747257176.4272223,1794,4.668461799621582
1747257176.9321752,1796,4.775789737701416
1747257177.1851006,1797,4.969629764556885
1747257177.9457645,1800,4.543148994445801
1747257178.4649997,1802,4.784061431884766
1747257178.719041,1803,4.937801837921143
1747257178.9747376,1804,4.6452107429504395
1747257180.0023983,1808,4.559944152832031
1747257180.5182488,1810,4.84824800491333
1747257181.542449,1814,4.861492156982422
1747257182.0547676,1816,4.808513641357422
1747257182.5759678,1818,4.841628074645996
1747257182.8435285,1819,4.842655658721924
1747257183.8556674,1823,4.921486854553223
1747257184.618586,1826,4.83485746383667
1747257184.8772485,1827,4.790945053100586
1747257185.3823183,1829,4.848170280456543
1747257185.634218,1830,4.855764865875244
1747257186.1416965,1832,4.661657810211182
1747257186.3951492,1833,4.692851543426514
1747257186.644613,1834,4.757033348083496
1747257187.1455977,1836,4.554864406585693
1747257187.398789,1837,4.64071798324585
1747257187.6522026,1838,4.780735492706299
1747257189.1708302,1844,4.916443824768066
1747257189.4248743,1845,4.871328353881836
1747257189.6941545,1846,4.810394287109375
1747257189.946236,1847,4.813022613525391
1747257190.1989548,1848,4.937186241149902
1747257190.9666862,1851,4.716314315795898
1747257191.4790366,1853,4.867532730102539
1747257192.2426558,1856,4.6733622550964355
1747257193.2794368,1860,4.83428955078125
1747257194.308639,1864,4.717238426208496
1747257194.5583918,1865,4.725512504577637
1747257194.8130412,1866,4.591257095336914
1747257195.0742319,1867,4.585013389587402
1747257196.104338,1871,4.821302890777588
1747257196.3594637,1872,4.754295825958252
1747257196.6131237,1873,4.76113224029541
1747257196.8720715,1874,4.978700160980225
1747257197.1295679,1875,4.814841270446777
1747257197.6468546,1877,4.914925575256348
1747257198.171663,1879,4.851243019104004
1747257198.430491,1880,4.770598411560059
1747257199.1989856,1883,4.889951229095459
1747257199.4533012,1884,4.636209487915039
1747257199.9667318,1886,4.797848701477051
1747257200.4708598,1888,4.786059856414795
1747257200.9772224,1890,4.498627185821533
1747257201.2322018,1891,4.763330459594727
1747257202.2488952,1895,4.778493881225586
1747257203.2678928,1899,4.422789096832275
1747257203.780342,1901,4.322092056274414
1747257204.0368967,1902,4.725835800170898
1747257205.088475,1906,4.919955730438232
1747257205.6111534,1908,4.855584144592285
1747257205.8723257,1909,4.768407344818115
1747257206.1294694,1910,4.815764904022217
1747257206.9076939,1913,4.764028549194336
1747257207.671002,1916,4.681038856506348
1747257208.189741,1918,4.57545280456543
1747257209.7122383,1924,4.625604629516602
1747257209.9730988,1925,4.748699188232422
1747257210.232761,1926,4.603645324707031
1747257210.741614,1928,4.677995681762695
1747257210.9963152,1929,4.189144134521484
1747257211.7548292,1932,4.523838043212891
1747257212.5152094,1935,4.722263813018799
1747257212.7699137,1936,4.588168144226074
1747257213.5367,1939,4.552501201629639
1747257213.7904205,1940,4.753187656402588
1747257214.0454955,1941,4.783486366271973
1747257214.2980661,1942,4.78609037399292
1747257215.0576937,1945,4.8159308433532715
1747257215.5715609,1947,4.761293411254883
1747257216.348739,1950,4.84274435043335
1747257216.6067393,1951,4.583565711975098
1747257217.1273491,1953,4.7164435386657715
1747257217.8887227,1956,4.789938449859619
1747257218.9249983,1960,4.679479122161865
1747257219.1863906,1961,4.815485000610352
1747257219.4394743,1962,4.670533657073975
1747257219.6920233,1963,4.4967803955078125
1747257219.9453247,1964,4.817037105560303
1747257220.4519002,1966,4.260773658752441
1747257220.6995807,1967,4.461141586303711
1747257220.9518747,1968,4.581010818481445
1747257221.205208,1969,4.767181873321533
1747257222.722836,1975,4.817708492279053
1747257223.2338078,1977,4.8067708015441895
1747257223.4998553,1978,4.95356559753418
1747257223.7544308,1979,4.89674711227417
1747257224.0087435,1980,4.819211483001709
1747257224.268598,1981,4.838694095611572
1747257224.5242314,1982,4.6151204109191895
1747257224.780752,1983,4.681662082672119
1747257225.2832632,1985,4.825008869171143
1747257225.7883515,1987,4.8058319091796875
1747257226.0413365,1988,4.8094048500061035
1747257226.2932062,1989,4.747936248779297
1747257226.7975044,1991,4.748185634613037
1747257227.0510848,1992,4.8637261390686035
1747257227.3036745,1993,4.925785541534424
1747257227.8131561,1995,4.950375080108643
1747257228.8310592,1999,4.592626571655273


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_2.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_12_275446-tag-train_loss.csv <==
Wall time,Step,Value
1747256719.0525675,0,2.3020384311676025
1747256719.8776207,3,2.0937037467956543
1747256720.1279159,4,1.9608941078186035
1747256721.6010416,10,2.0750160217285156
1747256721.844985,11,5.74702787399292
1747256722.5832982,14,4.695197105407715
1747256722.82725,15,2.1553843021392822
1747256723.57121,18,2.098414897918701
1747256723.8166637,19,2.01223087310791
1747256724.0598972,20,1.9304354190826416
1747256724.546514,22,1.9995900392532349
1747256724.7934158,23,1.8626015186309814
1747256725.5320876,26,2.0469632148742676
1747256725.7793322,27,2.6425065994262695
1747256727.3075569,33,1.5984585285186768
1747256728.0296574,36,1.4741487503051758
1747256728.2734535,37,1.4216415882110596
1747256728.5146687,38,1.3330910205841064
1747256728.7559335,39,1.1086232662200928
1747256728.9991457,40,1.0591497421264648
1747256730.6903255,47,0.9315822124481201
1747256730.9315865,48,1.0857744216918945
1747256731.1750271,49,1.0092201232910156
1747256731.6593246,51,0.8804741501808167
1747256731.9016283,52,0.7197892665863037
1747256732.3889627,54,0.6492626667022705
1747256733.1259873,57,0.7967855930328369
1747256733.8530886,60,0.6376227140426636
1747256734.0947595,61,0.5485180616378784
1747256734.3544426,62,0.8332778811454773
1747256734.604297,63,0.7938758134841919
1747256735.0998404,65,0.6697051525115967
1747256735.3482037,66,0.7074695825576782
1747256735.5968292,67,0.5667825937271118
1747256735.8394365,68,0.8481018543243408
1747256736.3339489,70,0.5467745065689087
1747256736.584792,71,0.520716667175293
1747256738.0665078,77,0.4070066213607788
1747256738.568252,79,0.370538592338562
1747256738.819568,80,0.5318262577056885
1747256739.3202412,82,0.4263179898262024
1747256739.5753942,83,0.5271035432815552
1747256740.0787206,85,0.4098473787307739
1747256741.12436,89,0.47553396224975586
1747256741.386536,90,0.539768636226654
1747256742.7167451,95,0.446878045797348
1747256743.7550638,99,0.34817248582839966
1747256744.0202816,100,0.3239327073097229
1747256744.7736495,103,0.4451373815536499
1747256745.5360491,106,0.4324946403503418
1747256745.783729,107,0.49569886922836304
1747256746.285161,109,0.3647295832633972
1747256747.5232227,114,0.2889072597026825
1747256748.0306249,116,0.23182161152362823
1747256749.2769828,121,0.23220205307006836
1747256750.2901838,125,0.23773586750030518
1747256750.5432482,126,0.2954651713371277
1747256751.0427747,128,0.15365219116210938
1747256751.5423868,130,0.13105405867099762
1747256751.7897837,131,0.28423744440078735
1747256752.0461588,132,0.1382710039615631
1747256753.0722227,136,0.18579766154289246
1747256753.329067,137,0.27255526185035706
1747256754.877214,143,0.22869157791137695
1747256755.1329505,144,0.2517663240432739
1747256755.6429834,146,0.14984789490699768
1747256755.898027,147,0.1738806962966919
1747256756.6906738,150,0.27542051672935486
1747256758.4944558,157,0.297369122505188
1747256759.0103006,159,0.14033977687358856
1747256759.2730432,160,0.1743910312652588
1747256759.7728066,162,0.19051551818847656
1747256760.3030927,164,0.17752830684185028
1747256760.8438163,166,0.10802875459194183
1747256761.8736837,170,0.13871008157730103
1747256762.125243,171,0.2077869027853012
1747256762.3789825,172,0.2476314902305603
1747256763.135665,175,0.13553309440612793
1747256763.382285,176,0.16328313946723938
1747256763.627612,177,0.20781148970127106
1747256763.8752732,178,0.22797590494155884
1747256764.3658767,180,0.2445099651813507
1747256764.616114,181,0.1559794694185257
1747256765.362855,184,0.12192361056804657
1747256765.6151688,185,0.17384111881256104
1747256765.8661342,186,0.30489036440849304
1747256766.6128197,189,0.14401234686374664
1747256766.8612056,190,0.15091721713542938
1747256767.1079743,191,0.24584880471229553
1747256767.3598056,192,0.3618304133415222
1747256768.1062853,195,0.19871564209461212
1747256769.1245399,199,0.278687059879303
1747256769.3779151,200,0.21855302155017853
1747256769.8740153,202,0.27401697635650635
1747256770.12101,203,0.17131081223487854
1747256770.3686056,204,0.1423828899860382
1747256770.6219847,205,0.16320517659187317
1747256771.1170948,207,0.13802017271518707
1747256771.620342,209,0.10538835823535919
1747256772.1189127,211,0.1732722818851471
1747256772.6184106,213,0.12376787513494492
1747256773.1276906,215,0.1641072928905487
1747256773.392356,216,0.21213527023792267
1747256773.8977666,218,0.15834319591522217
1747256774.1535552,219,0.19228845834732056
1747256774.4119744,220,0.20454156398773193
1747256774.667305,221,0.11223861575126648
1747256774.919442,222,0.18351465463638306
1747256775.4333138,224,0.20669713616371155
1747256775.6835892,225,0.1279396414756775
1747256776.702537,229,0.14125823974609375
1747256778.2968833,235,0.16705314815044403
1747256778.8086119,237,0.11389710009098053
1747256779.0645666,238,0.11065512895584106
1747256779.3231325,239,0.13217437267303467
1747256779.8695931,241,0.1683986335992813
1747256780.135079,242,0.14265310764312744
1747256780.6570103,244,0.14875438809394836
1747256780.9173212,245,0.15154901146888733
1747256781.1851916,246,0.14081694185733795
1747256781.4484305,247,0.1294812560081482
1747256782.7375956,252,0.13291417062282562
1747256782.993998,253,0.10627260059118271
1747256783.2563264,254,0.10416463762521744
1747256784.0511432,257,0.20204436779022217
1747256784.3167322,258,0.13050317764282227
1747256784.576219,259,0.11428843438625336
1747256784.8334587,260,0.12113654613494873
1747256785.3606815,262,0.12521237134933472
1747256787.4586678,270,0.20752692222595215
1747256787.7239883,271,0.11925850063562393
1747256788.486549,274,0.15896037220954895
1747256788.7396524,275,0.12907029688358307
1747256788.9935603,276,0.1426279991865158
1747256789.4997108,278,0.10969087481498718
1747256790.0056884,280,0.11773808300495148
1747256790.5145938,282,0.10872393846511841
1747256790.7683694,283,0.1487804353237152
1747256791.292789,285,0.09477901458740234
1747256791.8105226,287,0.22215969860553741
1747256792.071369,288,0.10840658843517303
1747256792.5683982,290,0.1425996720790863
1747256793.833915,295,0.15246091783046722
1747256794.0912163,296,0.1251600682735443
1747256794.3554814,297,0.09964700043201447
1747256794.6134634,298,0.08508726209402084
1747256796.1616764,304,0.11850854754447937
1747256796.6747768,306,0.0670267790555954
1747256797.1747022,308,0.09009592235088348
1747256797.4264927,309,0.09359734505414963
1747256798.1871462,312,0.07883229106664658
1747256798.4438107,313,0.1030154675245285
1747256799.2199059,316,0.08834437280893326
1747256799.7323475,318,0.21037517488002777
1747256799.9979672,319,0.171391099691391
1747256800.770134,322,0.07801772654056549
1747256801.287766,324,0.16092175245285034
1747256802.5297735,329,0.14336737990379333
1747256802.7736018,330,0.09730871021747589
1747256803.0172818,331,0.07661576569080353
1747256803.261813,332,0.08983125537633896
1747256804.5254357,337,0.10880570113658905
1747256804.7789931,338,0.07614779472351074
1747256805.2790682,340,0.1498485803604126
1747256806.0346,343,0.09812478721141815
1747256806.2864532,344,0.10077952593564987
1747256806.535908,345,0.07785601168870926
1747256806.7877698,346,0.0980333536863327
1747256807.2863283,348,0.09582947194576263
1747256807.787226,350,0.10488472878932953
1747256808.2890613,352,0.04440634325146675
1747256808.5429251,353,0.12586984038352966
1747256808.8011372,354,0.11547531187534332
1747256809.8550332,358,0.074396051466465
1747256810.361393,360,0.12078230828046799
1747256810.8785691,362,0.05295966565608978
1747256811.140074,363,0.1634623110294342
1747256811.4033365,364,0.07991132885217667
1747256811.6678202,365,0.08504834026098251
1747256811.9385962,366,0.09409002214670181
1747256812.1990743,367,0.14307451248168945
1747256812.4612768,368,0.08946540951728821
1747256814.0002496,374,0.12152547389268875
1747256814.788388,377,0.0838814526796341
1747256815.044255,378,0.048643313348293304
1747256816.8475113,385,0.10212002694606781
1747256817.1167734,386,0.07841496169567108
1747256818.1627138,390,0.05298660695552826
1747256818.4250038,391,0.07382749766111374
1747256818.6787236,392,0.08287295699119568
1747256818.9329395,393,0.1236690878868103
1747256819.185218,394,0.07777635753154755
1747256819.4389172,395,0.1458905190229416
1747256819.6925886,396,0.05063718557357788
1747256819.9460282,397,0.21202895045280457
1747256820.1976137,398,0.13092415034770966
1747256820.4505367,399,0.04500590264797211
1747256820.9583576,401,0.043372344225645065
1747256821.2129755,402,0.12328314781188965
1747256821.724473,404,0.15050825476646423
1747256822.7456203,408,0.05162530392408371
1747256823.0030653,409,0.14578711986541748
1747256823.7664375,412,0.0723486989736557
1747256824.02066,413,0.12236712127923965
1747256824.275745,414,0.07823919504880905
1747256824.5299942,415,0.12801042199134827
1747256825.2980099,418,0.12865832448005676
1747256826.0470862,421,0.04643094539642334
1747256826.2931206,422,0.054120518267154694
1747256827.0387516,425,0.08566845208406448
1747256827.2856,426,0.06975473463535309
1747256828.287758,430,0.0769820585846901
1747256828.542078,431,0.1570848971605301
1747256829.3180919,434,0.04142775014042854
1747256829.5857587,435,0.09147241711616516
1747256829.8443894,436,0.07763725519180298
1747256830.10501,437,0.09489059448242188
1747256830.374395,438,0.11688463389873505
1747256830.6431606,439,0.07419683039188385
1747256830.9058504,440,0.12304224818944931
1747256831.1614025,441,0.05428571626543999
1747256831.669413,443,0.1388111561536789
1747256831.9234862,444,0.04158663749694824
1747256832.1770425,445,0.05880199000239372
1747256832.4362378,446,0.050863392651081085
1747256833.4715395,450,0.1800389587879181
1747256833.72745,451,0.06562738865613937
1747256833.9954226,452,0.05490334331989288
1747256834.2587748,453,0.08727709949016571
1747256834.511697,454,0.06404003500938416
1747256835.0223682,456,0.04680262506008148
1747256835.531776,458,0.06905382871627808
1747256836.039733,460,0.08605799078941345
1747256836.291979,461,0.06070444732904434
1747256837.0721402,464,0.11287194490432739
1747256837.3236258,465,0.025610987097024918
1747256837.5787249,466,0.0601981095969677
1747256838.0814018,468,0.14982612431049347
1747256838.5958848,470,0.08350002765655518
1747256839.6380222,474,0.12103797495365143
1747256839.894415,475,0.04529888182878494
1747256840.6658034,478,0.082364521920681
1747256840.9181025,479,0.05551549047231674
1747256841.1706915,480,0.089999720454216
1747256841.4228847,481,0.08771824836730957
1747256841.689729,482,0.07873842120170593
1747256841.9497817,483,0.08888863027095795
1747256842.2026362,484,0.030869638547301292
1747256842.7098114,486,0.06877730786800385
1747256842.967902,487,0.05092300474643707
1747256843.227102,488,0.10367476940155029
1747256843.4842782,489,0.05748185142874718
1747256843.9955134,491,0.08464358747005463
1747256844.7518947,494,0.05687883496284485
1747256845.7572706,498,0.07802830636501312
1747256846.5180535,501,0.09217320382595062
1747256846.771278,502,0.128432497382164
1747256847.0238829,503,0.07165917754173279
1747256847.7823374,506,0.05701298639178276
1747256848.2923343,508,0.04449298977851868
1747256848.5454373,509,0.09957632422447205
1747256848.826714,510,0.050193119794130325
1747256849.0806432,511,0.043196987360715866
1747256849.3397863,512,0.07491961121559143
1747256849.5933583,513,0.08454388380050659
1747256849.848262,514,0.03967410698533058
1747256850.6147637,517,0.021047215908765793
1747256850.8686771,518,0.03323788940906525
1747256851.124597,519,0.07026660442352295
1747256851.3767896,520,0.05161275342106819
1747256852.16509,523,0.10841391980648041
1747256853.999382,530,0.06342381238937378
1747256854.7701867,533,0.05377167463302612
1747256855.0233831,534,0.1281810998916626
1747256855.5306213,536,0.046798110008239746
1747256855.7844112,537,0.06309393793344498
1747256856.0410755,538,0.08426444232463837
1747256856.2991889,539,0.08244555443525314
1747256856.549742,540,0.09991037100553513
1747256857.0555212,542,0.07092949748039246
1747256857.3083835,543,0.04388925060629845
1747256857.5596027,544,0.02199031412601471
1747256858.0632308,546,0.08392971009016037
1747256858.319793,547,0.031621359288692474
1747256859.08539,550,0.10114262998104095
1747256859.5952938,552,0.09021119773387909
1747256860.1065888,554,0.01725837215781212
1747256860.370218,555,0.1003350168466568
1747256860.634383,556,0.08491870760917664
1747256862.1972582,562,0.12497805058956146
1747256862.4503987,563,0.05512278154492378
1747256862.7087517,564,0.05846765637397766
1747256863.7373881,568,0.06893091648817062
1747256864.5109696,571,0.07248549163341522
1747256865.0153453,573,0.03948819264769554
1747256865.7694135,576,0.07049494981765747
1747256866.7793424,580,0.1175425574183464
1747256867.7880964,584,0.06200951337814331
1747256868.0392609,585,0.06495574116706848
1747256868.2932677,586,0.04723122715950012
1747256868.8005903,588,0.04680977016687393
1747256869.3101375,590,0.02309080958366394
1747256869.565159,591,0.06192214787006378
1747256869.8263326,592,0.04693363234400749
1747256870.3321624,594,0.10364148765802383
1747256870.8378026,596,0.08032777905464172
1747256871.092924,597,0.10544874519109726
1747256871.3510306,598,0.049338001757860184
1747256871.6015122,599,0.07005680352449417
1747256872.1131563,601,0.11740272492170334
1747256872.3706675,602,0.047067880630493164
1747256872.6287026,603,0.06644615530967712
1747256873.1443572,605,0.047550786286592484
1747256873.9269936,608,0.0639372169971466
1747256874.4421482,610,0.07045146822929382
1747256875.2052183,613,0.02306029200553894
1747256875.462384,614,0.03094002604484558
1747256875.971129,616,0.044724371284246445
1747256876.4782872,618,0.027278659865260124
1747256876.988208,620,0.03130343183875084
1747256877.492527,622,0.03549960255622864
1747256877.7444098,623,0.056818317621946335
1747256878.5009408,626,0.04187852889299393
1747256879.0101876,628,0.05545668676495552
1747256879.2623098,629,0.04896692559123039
1747256880.2733402,633,0.07832982391119003
1747256880.782617,635,0.04563814029097557
1747256881.2871668,637,0.05241505056619644
1747256882.053292,640,0.05050056055188179
1747256882.3066268,641,0.012835325673222542
1747256882.5611622,642,0.012302566319704056
1747256882.8122888,643,0.07214708626270294
1747256883.064798,644,0.046633921563625336
1747256883.3217793,645,0.049416765570640564
1747256884.3459396,649,0.08065251260995865
1747256884.858786,651,0.013599755242466927
1747256885.1120412,652,0.02434997260570526
1747256885.3644536,653,0.06171787530183792
1747256885.617648,654,0.08546368777751923
1747256885.8714068,655,0.036716677248477936
1747256886.6288793,658,0.04166922718286514
1747256886.8859258,659,0.019851118326187134
1747256887.137838,660,0.04056097939610481
1747256888.9923763,667,0.05945620685815811
1747256889.7581997,670,0.022972963750362396
1747256891.0429907,675,0.07491624355316162
1747256891.2956262,676,0.10648653656244278
1747256891.5481062,677,0.030278682708740234
1747256892.3129482,680,0.06383323669433594
1747256892.818353,682,0.05286652222275734
1747256893.0717392,683,0.16471755504608154
1747256893.3249147,684,0.01940152794122696
1747256894.0944045,687,0.030932405963540077
1747256895.3560455,692,0.03343341872096062
1747256895.8692794,694,0.016838544979691505
1747256896.1226535,695,0.049898259341716766
1747256896.3767915,696,0.10539959371089935
1747256896.6306236,697,0.025085393339395523
1747256897.1439962,699,0.052122704684734344
1747256897.9132366,702,0.01983630657196045
1747256898.1674004,703,0.03569783270359039
1747256898.6838028,705,0.05993562936782837
1747256899.7230482,709,0.04963576793670654
1747256899.977104,710,0.02932201325893402
1747256900.4956305,712,0.018661288544535637
1747256901.273376,715,0.027337322011590004
1747256901.7999122,717,0.06266863644123077
1747256902.3204224,719,0.03147829696536064
1747256902.5765817,720,0.04045579582452774
1747256902.8293786,721,0.02994336187839508
1747256903.3429704,723,0.007703038863837719
1747256903.8887365,725,0.06992792338132858
1747256904.1438868,726,0.02662179246544838
1747256904.4006157,727,0.014149443246424198
1747256904.6580024,728,0.05495023727416992
1747256904.9133954,729,0.040476277470588684
1747256905.4301512,731,0.031552255153656006
1747256905.6818643,732,0.043797608464956284
1747256905.9424121,733,0.09267561137676239
1747256907.2333388,738,0.05128981173038483
1747256907.4913635,739,0.07136634737253189
1747256907.7538424,740,0.03585111349821091
1747256908.2763045,742,0.0518987737596035
1747256908.537693,743,0.052076127380132675
1747256908.7992284,744,0.06464657187461853
1747256909.0477555,745,0.031718552112579346
1747256910.849968,752,0.02079463005065918
1747256911.6430779,755,0.04027366638183594
1747256911.905542,756,0.025401104241609573
1747256912.4286895,758,0.016054783016443253
1747256913.702595,763,0.057971663773059845
1747256913.9645464,764,0.10168129205703735
1747256914.222447,765,0.016671650111675262
1747256914.9821725,768,0.09992067515850067
1747256915.4635267,769,0.079514279961586
1747256916.2277565,772,0.004959644749760628
1747256916.4797342,773,0.01253261137753725
1747256916.9827197,775,0.06160963699221611
1747256917.236967,776,0.03591097891330719
1747256917.749327,778,0.025817209854722023
1747256918.0014527,779,0.05856561288237572
1747256918.253754,780,0.05379704385995865
1747256918.5089803,781,0.045365966856479645
1747256918.7683725,782,0.018850969150662422
1747256920.311895,788,0.02468213625252247
1747256920.567882,789,0.030902797356247902
1747256921.0765285,791,0.04919593036174774
1747256921.581109,793,0.13460536301136017
1747256922.089417,795,0.037774503231048584
1747256922.3453858,796,0.018585558980703354
1747256923.112459,799,0.01346263475716114
1747256923.3755186,800,0.08454975485801697
1747256924.3862042,804,0.027305740863084793
1747256924.637751,805,0.00969542283564806
1747256924.8919888,806,0.01574476808309555
1747256925.1434724,807,0.07369673252105713
1747256925.892357,810,0.02569739706814289
1747256926.633704,813,0.04599277675151825
1747256927.8962991,818,0.009201310575008392
1747256928.1509995,819,0.017860081046819687
1747256928.6551366,821,0.016703322529792786
1747256928.915277,822,0.029624901711940765
1747256929.1738412,823,0.010140531696379185
1747256929.6867993,825,0.04029940441250801
1747256929.943979,826,0.10894551873207092
1747256930.1987681,827,0.05513579025864601
1747256930.4540372,828,0.04556864872574806
1747256931.4867516,832,0.06350640207529068
1747256931.739147,833,0.047410935163497925
1747256932.2546096,835,0.02752094715833664
1747256932.5084865,836,0.05991427227854729
1747256932.764305,837,0.00549997016787529
1747256933.282454,839,0.023361822590231895
1747256933.5364501,840,0.018961181864142418
1747256934.3204544,843,0.026701176539063454
1747256934.8454947,845,0.05675835907459259
1747256936.14325,850,0.053695037961006165
1747256936.391295,851,0.020519867539405823
1747256937.1457477,854,0.06917524337768555
1747256937.901199,857,0.04685795307159424
1747256938.6625264,860,0.030779825523495674
1747256939.172476,862,0.021208932623267174
1747256939.9341724,865,0.024565117433667183
1747256940.1934826,866,0.05902242660522461
1747256941.22155,870,0.014733872376382351
1747256941.4714766,871,0.004856789484620094
1747256944.0005944,881,0.034443214535713196
1747256944.501379,883,0.05010193586349487
1747256944.7548912,884,0.11672484129667282
1747256945.0094259,885,0.0763823390007019
1747256945.2645576,886,0.03237168490886688
1747256945.7716217,888,0.026894737035036087
1747256946.2794857,890,0.06592987477779388
1747256946.7858722,892,0.03857940435409546
1747256947.5444283,895,0.01692846231162548
1747256948.0521681,897,0.0558878555893898
1747256948.3055074,898,0.038340356200933456
1747256949.0712304,901,0.04627832770347595
1747256949.326391,902,0.011030280031263828
1747256949.8473413,904,0.021459288895130157
1747256950.3560693,906,0.05102882161736488
1747256950.6102097,907,0.015875359997153282
1747256950.8690438,908,0.028857557103037834
1747256951.3763163,910,0.02973089925944805
1747256951.6279233,911,0.04872258007526398
1747256952.3977091,914,0.0052020009607076645
1747256953.4190137,918,0.06438445299863815
1747256953.6812072,919,0.06463766098022461
1747256954.1936536,921,0.07621866464614868
1747256954.7024,923,0.01763591356575489
1747256955.7210307,927,0.014916077256202698
1747256955.978018,928,0.04159953072667122
1747256956.2308114,929,0.016985692083835602
1747256956.484416,930,0.005620777606964111
1747256956.736557,931,0.0397777184844017
1747256956.9926226,932,0.01613229140639305
1747256957.2489111,933,0.06329985707998276
1747256957.751617,935,0.05353890731930733
1747256958.7794642,939,0.047850675880908966
1747256959.280349,941,0.03976736217737198
1747256959.536098,942,0.007658770307898521
1747256960.3140469,945,0.02832185849547386
1747256961.33746,949,0.029973557218909264
1747256962.1215374,952,0.016879510134458542
1747256962.6444566,954,0.047045767307281494
1747256962.901911,955,0.020446566864848137
1747256963.1573837,956,0.03130951523780823
1747256964.1977398,960,0.034060291945934296
1747256964.7060225,962,0.04112742096185684
1747256964.9722972,963,0.01843109168112278
1747256965.2302065,964,0.051490869373083115
1747256965.4883919,965,0.024735737591981888
1747256965.9961534,967,0.042222291231155396
1747256966.25073,968,0.005374148488044739
1747256967.0254798,971,0.046452444046735764
1747256968.2886612,976,0.11642587184906006
1747256968.7991781,978,0.017055213451385498
1747256969.0595777,979,0.061864301562309265
1747256969.5631907,981,0.022291701287031174
1747256969.8180423,982,0.07588118314743042
1747256970.8331168,986,0.03416474163532257
1747256971.3401382,988,0.01754770055413246
1747256971.6007218,989,0.010495404712855816
1747256971.8600821,990,0.04594434052705765
1747256972.379429,992,0.043362196534872055
1747256972.896499,994,0.019076595082879066
1747256973.1563175,995,0.0395512655377388
1747256973.415229,996,0.0024387333542108536
1747256973.9222922,998,0.027712181210517883
1747256974.181915,999,0.03553735464811325
1747256974.6990604,1001,0.07085415720939636
1747256974.9508884,1002,0.002548079937696457
1747256975.2053716,1003,0.02452058717608452
1747256975.4621556,1004,0.05197238549590111
1747256975.7144527,1005,0.02606310322880745
1747256975.974033,1006,0.02001876011490822
1747256977.2723174,1011,0.009433366358280182
1747256977.785977,1013,0.04202813282608986
1747256978.3005722,1015,0.016945969313383102
1747256978.5557847,1016,0.0046205949038267136
1747256978.8097384,1017,0.022123422473669052
1747256980.089542,1022,0.017757577821612358
1747256981.0998583,1026,0.008426102809607983
1747256981.6095872,1028,0.04201506823301315
1747256981.862294,1029,0.02471357211470604
1747256983.4197187,1035,0.0334324985742569
1747256983.6749363,1036,0.018632151186466217
1747256983.9313488,1037,0.021626846864819527
1747256984.1943772,1038,0.0463114008307457
1747256984.4518178,1039,0.09697994589805603
1747256985.4961963,1043,0.017570650205016136
1747256986.000213,1045,0.021767176687717438
1747256986.2524605,1046,0.00813171174377203
1747256987.773498,1052,0.03458618372678757
1747256988.026978,1053,0.059905827045440674
1747256988.797062,1056,0.018847504630684853
1747256989.3091865,1058,0.033172041177749634
1747256989.5667443,1059,0.002509288489818573
1747256989.824113,1060,0.0020109526813030243
1747256990.3312519,1062,0.005084870383143425
1747256991.0998943,1065,0.027156349271535873
1747256991.350678,1066,0.0195657666772604
1747256991.605231,1067,0.08362209796905518
1747256992.1131024,1069,0.09376668184995651
1747256992.3711457,1070,0.008958349004387856
1747256992.6293354,1071,0.016843486577272415
1747256992.8921497,1072,0.01834464631974697
1747256993.148155,1073,0.051090992987155914
1747256993.4021983,1074,0.04733997583389282
1747256994.1767285,1077,0.05952680483460426
1747256994.4367955,1078,0.04399258643388748
1747256994.9542954,1080,0.018569817766547203
1747256995.2079709,1081,0.023741506040096283
1747256995.4629884,1082,0.005556458607316017
1747256996.22242,1085,0.00094599649310112
1747256996.4776688,1086,0.031213467940688133
1747256996.7390296,1087,0.01628134958446026
1747256997.7644186,1091,0.04113022983074188
1747256998.028505,1092,0.034475039690732956
1747256998.2820086,1093,0.03273434191942215
1747256999.5794392,1098,0.04274272173643112
1747257000.0858474,1100,0.03746271878480911
1747257000.5920558,1102,0.008715718984603882
1747257000.8467877,1103,0.05602909252047539
1747257001.1000533,1104,0.022181235253810883
1747257001.8681843,1107,0.0324430838227272
1747257002.1288521,1108,0.05546741187572479
1747257002.384587,1109,0.011596509255468845
1747257002.6510046,1110,0.016315478831529617
1747257002.9064302,1111,0.012272153049707413
1747257003.161458,1112,0.09659596532583237
1747257003.4151025,1113,0.03585736081004143
1747257003.6685236,1114,0.011595606803894043
1747257004.1779685,1116,0.031771089881658554
1747257004.9491878,1119,0.011389128863811493
1747257005.4611232,1121,0.01198535691946745
1747257005.7227268,1122,0.001996126025915146
1747257006.4985733,1125,0.01916792057454586
1747257006.7512088,1126,0.019596124067902565
1747257007.2577224,1128,0.040053464472293854
1747257007.5120406,1129,0.04094039648771286
1747257007.764504,1130,0.031531304121017456
1747257008.0207715,1131,0.03940089792013168
1747257008.2717469,1132,0.028916755691170692
1747257008.7787688,1134,0.0035026390105485916
1747257009.0338674,1135,0.007532389834523201
1747257009.2879744,1136,0.00156312994658947
1747257010.051411,1139,0.01796667091548443
1747257010.8162057,1142,0.007063843309879303
1747257011.5888405,1145,0.01623666286468506
1747257011.850843,1146,0.004017729312181473
1747257012.376906,1148,0.08991934359073639
1747257012.6304073,1149,0.014929640106856823
1747257012.883701,1150,0.031021438539028168
1747257013.1369298,1151,0.05608310550451279
1747257013.3936782,1152,0.040892910212278366
1747257013.6447394,1153,0.07124052941799164
1747257014.1506245,1155,0.02275521494448185
1747257015.4492826,1160,0.025145981460809708
1747257015.961177,1162,0.003220789134502411
1747257016.4710476,1164,0.003603372722864151
1747257016.981074,1166,0.020211689174175262
1747257017.2337692,1167,0.03915605694055557
1747257018.7635338,1173,0.00401218980550766
1747257019.0171485,1174,0.018410196527838707
1747257019.5312083,1176,0.022411275655031204
1747257019.7847373,1177,0.03338662162423134
1747257020.0420203,1178,0.001208025962114334
1747257021.0563688,1182,0.03921108692884445
1747257021.5588613,1184,0.0030378978699445724
1747257022.0628989,1186,0.01955682784318924
1747257022.5643215,1188,0.0421786904335022
1747257022.8152604,1189,0.009975653141736984
1747257023.0651991,1190,0.02712443098425865
1747257023.8195193,1193,0.006843946874141693
1747257024.0706263,1194,0.04141928255558014
1747257024.323261,1195,0.05564311891794205
1747257024.84739,1197,0.03943818807601929
1747257025.102154,1198,0.02748090960085392
1747257025.8705387,1201,0.02355899102985859
1747257026.123764,1202,0.012952037155628204
1747257026.8892336,1205,0.008379491046071053
1747257027.159594,1206,0.026406927034258842
1747257027.4256933,1207,0.05539168789982796
1747257027.947607,1209,0.02408621460199356
1747257028.9691348,1213,0.07958182692527771
1747257029.2257524,1214,0.011152710765600204
1747257029.4789271,1215,0.048635467886924744
1747257029.9863718,1217,0.009621422737836838
1747257030.2382724,1218,0.04383872449398041
1747257031.504771,1223,0.0148999048396945
1747257032.0090008,1225,0.011480383574962616
1747257032.7753975,1228,0.006021440029144287
1747257033.0303736,1229,0.010264446958899498
1747257033.7918382,1232,0.04617864638566971
1747257034.049446,1233,0.016014501452445984
1747257035.3475416,1238,0.04824558645486832
1747257035.8565073,1240,0.037802554666996
1747257036.1109927,1241,0.018319930881261826
1747257036.3669019,1242,0.05732047185301781
1747257036.622195,1243,0.024424083530902863
1747257036.877728,1244,0.041528210043907166
1747257037.1378646,1245,0.011072732508182526
1747257037.3916094,1246,0.03670994192361832
1747257038.1456492,1249,0.00860675796866417
1747257038.3950348,1250,0.010509842075407505
1747257038.6425934,1251,0.0051706405356526375
1747257038.8932009,1252,0.02111760899424553
1747257039.3933575,1254,0.009851597249507904
1747257039.899245,1256,0.02200554683804512
1747257040.1475346,1257,0.008595719933509827
1747257040.8921866,1260,0.010486569255590439
1747257041.1416185,1261,0.03688175231218338
1747257041.8877785,1264,0.002124769613146782
1747257042.6303096,1267,0.0029892195016145706
1747257043.6315544,1271,0.01253058947622776
1747257044.868351,1276,0.020983949303627014
1747257045.1208615,1277,0.009801595471799374
1747257045.3769011,1278,0.005836036056280136
1747257046.390365,1282,0.031051084399223328
1747257047.1540923,1285,0.004218424670398235
1747257048.432202,1290,0.013906646519899368
1747257049.2058837,1293,0.02927246503531933
1747257049.9665277,1296,0.018849588930606842
1747257050.4822814,1298,0.006647679954767227
1747257050.746308,1299,0.03185705468058586
1747257051.5040803,1302,0.024305053055286407
1747257052.518443,1306,0.006899598054587841
1747257053.528966,1310,0.031161697581410408
1747257054.5364344,1314,0.0018597431480884552
1747257054.7834046,1315,0.006434213370084763
1747257056.0186431,1320,0.007196348160505295
1747257056.5123394,1322,0.013838103041052818
1747257056.7598443,1323,0.00427007582038641
1747257057.2517333,1325,0.0008626654744148254
1747257057.4983795,1326,0.0005402248352766037
1747257057.992687,1328,0.0009804647415876389
1747257059.7374227,1335,0.01428857073187828
1747257061.980386,1344,0.009893329814076424
1747257062.2275553,1345,0.004505077376961708
1747257062.7242587,1347,0.030726881697773933
1747257062.9774542,1348,0.0342123806476593
1747257063.7125955,1351,0.022451963275671005
1747257063.9549398,1352,0.0029002465307712555
1747257064.4473176,1354,0.014538506977260113
1747257065.4268122,1358,0.0074342284351587296
1747257065.920564,1360,0.010912765748798847
1747257066.9026177,1364,0.013764258474111557
1747257067.1447833,1365,0.007514867931604385
1747257067.387506,1366,0.017461037263274193
1747257067.6306732,1367,0.014286358840763569
1747257067.8739445,1368,0.011178482323884964
1747257068.8499358,1372,0.009712256491184235
1747257069.0926805,1373,0.04580409452319145
1747257069.5887766,1375,0.06709428131580353
1747257069.8432143,1376,0.007353239692747593
1747257070.8835661,1380,0.04238666966557503
1747257072.1793857,1385,0.002406388521194458
1747257072.4321337,1386,0.003177488222718239
1747257073.454804,1390,0.03756195306777954
1747257074.2093995,1393,0.002214456908404827
1747257074.961576,1396,0.008931276388466358
1747257075.2132003,1397,0.0405566468834877
1747257075.7199519,1399,0.018460005521774292
1747257075.9768095,1400,0.023367147892713547
1747257076.7462914,1403,0.031811557710170746
1747257077.2547429,1405,0.003578292205929756
1747257079.2842612,1413,0.0013011526316404343
1747257080.0430572,1416,0.027081560343503952
1747257080.2994735,1417,0.004178233444690704
1747257080.8059442,1419,0.084786057472229
1747257081.3088207,1421,0.014798623509705067
1747257081.5683842,1422,0.0033351127058267593
1747257083.8519654,1431,0.007334566675126553
1747257084.1048422,1432,0.0019081514328718185
1747257085.1298618,1436,0.02550799958407879
1747257085.6486733,1438,0.022864270955324173
1747257085.905078,1439,0.003918098285794258
1747257086.160463,1440,0.030096828937530518
1747257086.4170523,1441,0.0033654067665338516
1747257087.213587,1444,0.002267422154545784
1747257087.7316852,1446,0.029828477650880814
1747257087.9870224,1447,0.002264745533466339
1747257088.2452328,1448,0.0024028588086366653
1747257088.5040107,1449,0.02398078888654709
1747257088.7693002,1450,0.007481789216399193
1747257089.0324202,1451,0.03453126922249794
1747257089.2857513,1452,0.0016710534691810608
1747257089.7935944,1454,0.00949012953788042
1747257090.0477493,1455,0.020016245543956757
1747257090.3020952,1456,0.026387453079223633
1747257090.5609326,1457,0.0007816404104232788
1747257090.8130147,1458,0.029793523252010345
1747257091.065304,1459,0.030158545821905136
1747257091.3180454,1460,0.0013546310365200043
1747257091.5696745,1461,0.038038186728954315
1747257092.0757587,1463,0.004118766635656357
1747257094.0541124,1470,0.0005665328353643417
1747257094.814968,1473,0.006743958219885826
1747257095.0657177,1474,0.005972009152173996
1747257095.5770588,1476,0.0018516965210437775
1747257095.829758,1477,0.04959748312830925
1747257096.8571455,1481,0.019678955897688866
1747257097.1124923,1482,0.003431856632232666
1747257097.3658245,1483,0.0029013268649578094
1747257098.3977628,1487,0.008549986407160759
1747257098.6503332,1488,0.02109081670641899
1747257098.9022748,1489,0.0010352730751037598
1747257099.1533964,1490,0.009278761222958565
1747257099.406572,1491,0.04363560676574707
1747257099.9181695,1493,0.001300940290093422
1747257100.1776018,1494,0.0050452351570129395
1747257101.196032,1498,0.0462629571557045
1747257101.4538927,1499,0.029104700312018394
1747257101.715421,1500,0.021101638674736023
1747257102.2325006,1502,0.000805240124464035
1747257103.000061,1505,0.01568327099084854
1747257104.028714,1509,0.018548958003520966
1747257104.2921226,1510,0.003295687958598137
1747257104.546917,1511,0.02618752233684063
1747257105.0605855,1513,0.04120508208870888
1747257105.55998,1515,0.00813966616988182
1747257105.8100145,1516,0.003194957971572876
1747257107.5383337,1523,0.030847815796732903
1747257108.2852402,1526,0.015567373484373093
1747257108.780814,1528,0.01739336922764778
1747257110.2633924,1534,0.014000416733324528
1747257111.0072114,1537,0.012698578648269176
1747257111.2510045,1538,0.011240487918257713
1747257111.9990642,1541,0.022520167753100395
1747257112.9843767,1545,0.03235536813735962
1747257113.4783916,1547,0.00118216872215271
1747257113.7262046,1548,0.02442590706050396
1747257114.4698024,1551,0.0337194949388504
1747257114.7149022,1552,0.019411519169807434
1747257114.9607935,1553,0.005408186465501785
1747257115.447737,1555,0.0007623713463544846
1747257115.93774,1557,0.009613800793886185
1747257117.196864,1562,0.02137100324034691
1747257117.7047946,1564,0.013937238603830338
1747257117.9568715,1565,0.03986123576760292
1747257118.2138932,1566,0.0175124891102314
1747257118.721343,1568,0.09122367203235626
1747257119.2291858,1570,0.03242819383740425
1747257119.481891,1571,0.001561889424920082
1747257119.7382286,1572,0.01447213999927044
1747257119.9928448,1573,0.018274318426847458
1747257120.7559795,1576,0.0329253226518631
1747257121.262181,1578,0.0021549127995967865
1747257121.5189497,1579,0.04665862023830414
1747257121.7730834,1580,0.010365922935307026
1747257122.025928,1581,0.004335450939834118
1747257122.2801676,1582,0.038854531943798065
1747257123.046199,1585,0.006328016519546509
1747257124.3449419,1590,0.01921461708843708
1747257125.6308677,1595,0.014086809009313583
1747257125.883146,1596,0.003740329295396805
1747257126.1411884,1597,0.0029305946081876755
1747257127.172051,1601,0.005149872973561287
1747257127.434919,1602,0.03778086230158806
1747257127.6876173,1603,0.007613968104124069
1747257129.441973,1610,0.014491531066596508
1747257129.693811,1611,0.020547987893223763
1747257130.2087555,1613,0.010074546560645103
1747257130.4601986,1614,0.019509676843881607
1747257130.9657106,1616,0.013426622375845909
1747257131.9750571,1620,0.03123881295323372
1747257132.4863565,1622,0.03562583401799202
1747257132.991069,1624,0.00228722020983696
1747257133.4968553,1626,0.01660429686307907
1747257133.7499228,1627,0.025954073294997215
1747257134.7936094,1631,0.05982031673192978
1747257135.83234,1635,0.013848166912794113
1747257136.0910015,1636,0.023190299049019814
1747257136.3453844,1637,0.03182438388466835
1747257136.5996041,1638,0.03109561651945114
1747257137.1075,1640,0.0038726627826690674
1747257137.3590953,1641,0.011760301887989044
1747257138.6317985,1646,0.04962407052516937
1747257138.8826735,1647,0.02530093863606453
1747257139.3969467,1649,0.0050323158502578735
1747257139.9069788,1651,0.038423582911491394
1747257140.160333,1652,0.010740231722593307
1747257140.4200163,1653,0.028562704101204872
1747257140.6768408,1654,0.009770522825419903
1747257141.1820233,1656,0.018246084451675415
1747257141.6868956,1658,0.004631375893950462
1747257142.7037826,1662,0.00917554460465908
1747257143.2265465,1664,0.00323600135743618
1747257143.7285666,1666,0.0003454778343439102
1747257144.4902697,1669,0.006129510700702667
1747257144.741097,1670,0.005872422829270363
1747257145.7760317,1674,0.0010590441524982452
1747257146.5345619,1677,0.010318703018128872
1747257147.041815,1679,0.004216751083731651
1747257147.2928042,1680,0.026129603385925293
1747257147.5434456,1681,0.03602840378880501
1747257147.796416,1682,0.02667437493801117
1747257148.57914,1685,0.02761644683778286
1747257148.833333,1686,0.01179974339902401
1747257149.087355,1687,0.0004185568541288376
1747257149.3405836,1688,0.0020968783646821976
1747257149.5933166,1689,0.004428712651133537
1747257149.8462749,1690,0.0015973560512065887
1747257150.5961645,1693,0.06523740291595459
1747257150.846271,1694,0.00020608492195606232
1747257151.0981421,1695,0.038598574697971344
1747257151.604547,1697,0.03909455984830856
1747257151.8565226,1698,0.0007544197142124176
1747257152.1076963,1699,0.013921717181801796
1747257152.3587675,1700,0.020296147093176842
1747257152.861302,1702,0.010611187666654587
1747257153.3694198,1704,0.004236305132508278
1747257154.1298382,1707,0.008287856355309486
1747257154.6453013,1709,0.014870204031467438
1747257154.9065094,1710,0.02722623012959957
1747257155.16709,1711,0.0018678195774555206
1747257155.41603,1712,0.010496707633137703
1747257156.974605,1718,0.0349024161696434
1747257157.2278256,1719,0.012140839360654354
1747257157.985075,1722,0.027103817090392113
1747257158.2388139,1723,0.00041078776121139526
1747257158.4950461,1724,0.0030524954199790955
1747257158.7525144,1725,0.004301752895116806
1747257160.0121229,1730,0.0016203857958316803
1747257162.032269,1738,0.014345366507768631
1747257162.2914612,1739,0.021873246878385544
1747257162.543456,1740,0.0010494543239474297
1747257163.3106725,1743,0.0053504034876823425
1747257163.8280914,1745,0.00046643801033496857
1747257164.5997787,1748,0.014284283854067326
1747257164.8581665,1749,0.005186107009649277
1747257165.115203,1750,0.00030143558979034424
1747257165.3750496,1751,0.020182281732559204
1747257165.9036708,1753,0.0015185773372650146
1747257166.163951,1754,0.0253782756626606
1747257166.9414108,1757,0.01828618347644806
1747257168.2160993,1762,0.016675494611263275
1747257168.4661236,1763,0.019216036424040794
1747257168.972867,1765,0.0008351262658834457
1747257169.2237246,1766,0.025509197264909744
1747257169.7234776,1768,0.0027704816311597824
1747257171.471937,1775,0.084465391933918
1747257171.723823,1776,0.005083121359348297
1747257171.9847703,1777,0.011384904384613037
1747257172.734784,1780,0.012983603402972221
1747257172.9932349,1781,0.002395365387201309
1747257173.747647,1784,0.012725443579256535
1747257173.998915,1785,0.00938059575855732
1747257174.2510114,1786,0.04185260459780693
1747257174.5027492,1787,0.0179453007876873
1747257175.0082586,1789,0.04140039533376694
1747257175.2592452,1790,0.02207779511809349
1747257175.7603257,1792,0.00020588934421539307
1747257176.2642086,1794,0.0001819562166929245
1747257176.7692704,1796,0.00044131092727184296
1747257177.0219116,1797,0.06369045376777649
1747257177.7830048,1800,0.013400260359048843
1747257178.3024633,1802,0.00960627757012844
1747257178.555577,1803,0.014094535261392593
1747257178.8112528,1804,0.0260954350233078
1747257179.8392527,1808,0.016065720468759537
1747257180.3559155,1810,0.015639077872037888
1747257181.3797498,1814,0.0027613844722509384
1747257181.89329,1816,0.05443643033504486
1747257182.4122558,1818,0.0013371426612138748
1747257182.6769946,1819,0.012122539803385735
1747257183.691803,1823,0.03619949519634247
1747257184.4548967,1826,0.013842505402863026
1747257184.7135708,1827,0.016204411163926125
1747257185.2180243,1829,0.004702450707554817
1747257185.4705822,1830,0.037462059408426285
1747257185.9789097,1832,0.01555248349905014
1747257186.2303321,1833,0.07383175194263458
1747257186.48291,1834,0.002484818920493126
1747257186.9823442,1836,0.037667710334062576
1747257187.2360787,1837,0.00714423693716526
1747257187.4905465,1838,0.022546714171767235
1747257189.0073967,1844,0.0033798394724726677
1747257189.2610955,1845,0.009087052196264267
1747257189.5234542,1846,0.004661212675273418
1747257189.7842197,1847,0.004845136776566505
1747257190.0357385,1848,0.0693516731262207
1747257190.8034856,1851,0.001897839829325676
1747257191.3154018,1853,0.025074245408177376
1747257192.0799923,1856,0.006787319667637348
1747257193.11518,1860,0.004965923726558685
1747257194.1482368,1864,0.009243721142411232
1747257194.397404,1865,0.002111019566655159
1747257194.6492527,1866,0.0010887905955314636
1747257194.9054239,1867,0.00026593543589115143
1747257195.9425218,1871,0.017839590087532997
1747257196.195065,1872,0.04490279406309128
1747257196.451241,1873,0.013257013633847237
1747257196.709853,1874,0.010133643634617329
1747257196.9672663,1875,0.04767618700861931
1747257197.4820085,1877,0.006060661748051643
1747257198.0082033,1879,0.0032423660159111023
1747257198.2666574,1880,0.0009862519800662994
1747257199.033427,1883,0.004025442525744438
1747257199.2898831,1884,0.0060968948528170586
1747257199.8035576,1886,0.004790080711245537
1747257200.3072178,1888,0.005109060555696487
1747257200.812738,1890,0.03770541399717331
1747257201.0693684,1891,0.006339432206004858
1747257202.086347,1895,0.0037901122123003006
1747257203.1058066,1899,0.04887180030345917
1747257203.6185095,1901,0.021374821662902832
1747257203.8746314,1902,0.005061011761426926
1747257204.9206927,1906,0.028754811733961105
1747257205.444626,1908,0.02080736681818962
1747257205.7049067,1909,0.01818268373608589
1747257205.9647357,1910,0.007841967977583408
1747257206.7434857,1913,0.029247043654322624
1747257207.507339,1916,0.007430589757859707
1747257208.026219,1918,0.060420699417591095
1747257209.5496838,1924,0.01143154688179493
1747257209.8081498,1925,0.0030839797109365463
1747257210.068225,1926,0.001245889812707901
1747257210.5779665,1928,0.005272747948765755
1747257210.833536,1929,0.0019688215106725693
1747257211.5907822,1932,0.0002560000866651535
1747257212.3513424,1935,0.0017624162137508392
1747257212.6058495,1936,0.06572864949703217
1747257213.3746355,1939,0.0046889204531908035
1747257213.6280804,1940,0.0017854142934083939
1747257213.8807397,1941,0.005605004727840424
1747257214.135356,1942,0.008525633253157139
1747257214.8953369,1945,0.0005389265716075897
1747257215.4082246,1947,0.00808495469391346
1747257216.1833725,1950,0.01978488638997078
1747257216.443523,1951,0.0005458369851112366
1747257216.9620438,1953,0.04642324894666672
1747257217.724129,1956,0.014194207265973091
1747257218.7617242,1960,0.00955510139465332
1747257219.0220714,1961,0.002514345571398735
1747257219.2752886,1962,0.0270181056112051
1747257219.5285482,1963,0.0373103991150856
1747257219.7819943,1964,0.00975690595805645
1747257220.2885888,1966,0.008345130831003189
1747257220.5402334,1967,0.0192081518471241
1747257220.7880914,1968,0.03192799538373947
1747257221.0407486,1969,0.03598517179489136
1747257222.5607529,1975,0.0337284654378891
1747257223.064748,1977,0.00021613016724586487
1747257223.3351014,1978,0.038798749446868896
1747257223.590557,1979,0.004786090925335884
1747257223.8455942,1980,0.08947371691465378
1747257224.104493,1981,0.007265688851475716
1747257224.3602335,1982,0.0034786351025104523
1747257224.6186383,1983,0.01256048958748579
1747257225.1202085,1985,0.011976592242717743
1747257225.6291423,1987,0.006342068314552307
1747257225.8788176,1988,0.0022424766793847084
1747257226.1311085,1989,0.009313315153121948
1747257226.6356263,1991,0.0007105525583028793
1747257226.8891444,1992,0.011534614488482475
1747257227.141268,1993,0.004120832309126854
1747257227.6508167,1995,0.009256763383746147
1747257228.6677232,1999,0.0003781188279390335


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_20_384934-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256730.9674234,0,0.05331434682011604
1747256731.7398372,3,0.3216032385826111
1747256731.9887497,4,4.756664276123047
1747256733.4640815,10,-0.11569595336914062
1747256733.7085013,11,1.620645523071289
1747256734.4698734,14,0.9061760306358337
1747256734.7235477,15,-0.38091224431991577
1747256735.4695995,18,0.058540888130664825
1747256735.7169466,19,-0.47041136026382446
1747256735.9617047,20,-0.08949767798185349
1747256736.4525695,22,-0.5169086456298828
1747256736.7008042,23,2.823331356048584
1747256737.43734,26,-2.049300193786621
1747256737.6829555,27,2.1316213607788086
1747256739.2177606,33,1.545478343963623
1747256739.976568,36,-0.22020204365253448
1747256740.2248821,37,2.218590021133423
1747256740.4776263,38,0.9180501103401184
1747256740.728031,39,1.2100050449371338
1747256740.9741566,40,0.7572289109230042
1747256742.692107,47,1.1226166486740112
1747256742.935507,48,0.3950565755367279
1747256743.1927137,49,0.1510421186685562
1747256743.712907,51,2.416841745376587
1747256743.959686,52,0.10480072349309921
1747256744.447998,54,1.1546810865402222
1747256745.1776087,57,0.14400546252727509
1747256745.9090052,60,0.31976330280303955
1747256746.1515455,61,1.3254693746566772
1747256746.4005947,62,0.7452213168144226
1747256746.6425333,63,0.2920109033584595
1747256747.1302419,65,0.14148563146591187
1747256747.3719504,66,0.1829882711172104
1747256747.6135294,67,0.6408923268318176
1747256747.8543293,68,1.086616039276123
1747256748.3416035,70,0.2688440978527069
1747256748.5837169,71,1.504551887512207
1747256750.051432,77,0.6532692909240723
1747256750.5577106,79,1.8217535018920898
1747256750.8115542,80,0.02665177546441555
1747256751.321332,82,0.15784722566604614
1747256751.5709932,83,0.8873786330223083
1747256752.0725722,85,0.33910447359085083
1747256753.1021433,89,0.6953758597373962
1747256753.3535926,90,0.4103260934352875
1747256754.586777,95,0.8267301321029663
1747256755.5685177,99,0.176672101020813
1747256755.81158,100,0.3449246287345886
1747256756.5473316,103,0.4971943497657776
1747256757.3030844,106,0.572160005569458
1747256757.5508716,107,1.3736025094985962
1747256758.0510368,109,0.48830121755599976
1747256759.2636418,114,0.346502423286438
1747256759.7486153,116,0.3174119293689728
1747256760.9728475,121,0.46287801861763
1747256761.9465423,125,0.8278054594993591
1747256762.1890562,126,1.0466747283935547
1747256762.6786058,128,0.3058268427848816
1747256763.1871564,130,0.6897554993629456
1747256763.4354353,131,0.688887357711792
1747256763.67767,132,1.377698540687561
1747256764.6868212,136,1.0718969106674194
1747256764.9367929,137,1.0965373516082764
1747256766.4367537,143,1.1596778631210327
1747256766.6843357,144,1.172703742980957
1747256767.178425,146,0.40169504284858704
1747256767.427559,147,0.45979034900665283
1747256768.173093,150,0.8375568985939026
1747256769.9469392,157,0.6031379699707031
1747256770.4429739,159,0.8780187964439392
1747256770.6877203,160,0.35339123010635376
1747256771.1777828,162,0.86977618932724
1747256771.677543,164,0.4564540982246399
1747256772.167149,166,0.6313582062721252
1747256773.1556847,170,1.0450462102890015
1747256773.4076314,171,0.7617877721786499
1747256773.6570995,172,0.39110469818115234
1747256774.3938453,175,0.6810257434844971
1747256774.6375704,176,0.613164484500885
1747256774.8836274,177,1.0530202388763428
1747256775.127361,178,0.6886444091796875
1747256775.6197348,180,0.4919520616531372
1747256775.8654032,181,0.793638288974762
1747256776.6053343,184,1.0803937911987305
1747256776.8585372,185,0.6754515767097473
1747256777.1198065,186,1.0174325704574585
1747256777.9114652,189,0.9556971788406372
1747256778.1746957,190,0.8179225325584412
1747256778.4312572,191,0.8713657855987549
1747256778.679778,192,1.5498192310333252
1747256779.4443345,195,0.5776671767234802
1747256780.4339201,199,0.8073422908782959
1747256780.6818593,200,0.5843462347984314
1747256781.1793003,202,0.857860267162323
1747256781.4254112,203,1.326202392578125
1747256781.6713705,204,0.7562578916549683
1747256781.921056,205,0.9244483709335327
1747256782.4053688,207,0.5522300601005554
1747256782.8969746,209,0.6973744034767151
1747256783.4279306,211,0.8021388649940491
1747256783.9342492,213,1.0689821243286133
1747256784.469416,215,0.9231042265892029
1747256784.7271683,216,0.8007221221923828
1747256785.2462142,218,0.7678512930870056
1747256785.5091324,219,1.0289901494979858
1747256785.7809224,220,1.2270632982254028
1747256786.0462513,221,0.712871253490448
1747256786.3025196,222,0.48915350437164307
1747256786.8114686,224,0.9067062139511108
1747256787.0610325,225,0.6407105922698975
1747256788.0570683,229,0.6116018891334534
1747256789.5499072,235,0.8056056499481201
1747256790.0494106,237,0.5772539973258972
1747256790.2945979,238,1.0491052865982056
1747256790.5387359,239,1.2847301959991455
1747256791.0324726,241,0.7152424454689026
1747256791.2770205,242,1.536873698234558
1747256791.7696893,244,1.0097942352294922
1747256792.0169425,245,0.7273253202438354
1747256792.261853,246,0.7077252268791199
1747256792.5116932,247,0.8518463969230652
1747256793.731135,252,1.236971378326416
1747256793.9838884,253,0.990115225315094
1747256794.2389736,254,3.4485018253326416
1747256794.9919024,257,0.42584195733070374
1747256795.2381725,258,0.4360382854938507
1747256795.4846418,259,0.9039636254310608
1747256795.730722,260,1.2259153127670288
1747256796.2216074,262,0.4737582206726074
1747256798.19582,270,0.7978200912475586
1747256798.4497333,271,0.6675001382827759
1747256799.187202,274,0.40070393681526184
1747256799.4341598,275,1.508547306060791
1747256799.6830318,276,0.4601251482963562
1747256800.1759436,278,0.4789635241031647
1747256800.6736243,280,0.8320184350013733
1747256801.183982,282,0.8723176121711731
1747256801.4383168,283,0.46346041560173035
1747256801.9440293,285,0.7315847277641296
1747256802.4488606,287,0.6423748135566711
1747256802.7009618,288,1.263442039489746
1747256803.2117507,290,1.0269170999526978
1747256804.4456592,295,0.7745848298072815
1747256804.6884093,296,1.3074419498443604
1747256804.9319825,297,0.9381388425827026
1747256805.1787574,298,0.9683917164802551
1747256806.6857493,304,1.1090420484542847
1747256807.1895015,306,0.45571115612983704
1747256807.6857579,308,0.5910999178886414
1747256807.9358633,309,0.81727135181427
1747256808.6891289,312,1.1091535091400146
1747256808.9420354,313,0.8615939617156982
1747256809.675167,316,0.8620030879974365
1747256810.1608627,318,0.6640364527702332
1747256810.4044957,319,0.786411702632904
1747256811.142565,322,0.806577742099762
1747256811.626101,324,0.6179711818695068
1747256812.8656402,329,0.8248353600502014
1747256813.1185498,330,0.5481967329978943
1747256813.3759124,331,0.7270079255104065
1747256813.6285744,332,0.50506591796875
1747256814.9180202,337,1.7986371517181396
1747256815.1643896,338,0.989856481552124
1747256815.6571467,340,1.7096227407455444
1747256816.399242,343,4.62272310256958
1747256816.648562,344,1.4719007015228271
1747256816.898006,345,0.6845288872718811
1747256817.1518464,346,1.2668100595474243
1747256817.6457205,348,1.3302711248397827
1747256818.1435595,350,1.6465400457382202
1747256818.638907,352,2.267333507537842
1747256818.8968496,353,0.5279970765113831
1747256819.1425598,354,0.5541000962257385
1747256820.1261976,358,0.7252311706542969
1747256820.6163113,360,0.531939685344696
1747256821.1066356,362,0.37488120794296265
1747256821.3624804,363,0.19487351179122925
1747256821.6266499,364,0.8921146988868713
1747256821.8733811,365,0.7785707712173462
1747256822.1282024,366,0.882291316986084
1747256822.3854213,367,0.6931115388870239
1747256822.639296,368,0.4409972131252289
1747256824.1723654,374,0.4976018965244293
1747256824.9217181,377,0.9741658568382263
1747256825.1708539,378,1.5856969356536865
1747256826.8967273,385,0.7889766693115234
1747256827.1492276,386,0.9589146375656128
1747256828.1547647,390,1.0302170515060425
1747256828.4023418,391,0.9209359288215637
1747256828.6671011,392,1.0306053161621094
1747256828.9140723,393,1.152696967124939
1747256829.1711566,394,0.925674319267273
1747256829.419216,395,0.4368685185909271
1747256829.6667173,396,1.1942745447158813
1747256829.9138505,397,1.119596004486084
1747256830.1639214,398,1.6578289270401
1747256830.4112735,399,1.0971152782440186
1747256830.8996434,401,0.6470326781272888
1747256831.147989,402,0.5245459675788879
1747256831.6438124,404,0.6814320087432861
1747256832.637842,408,0.8531724214553833
1747256832.8865504,409,0.4157462418079376
1747256833.6371768,412,0.8258196711540222
1747256833.882921,413,0.7958088517189026
1747256834.1370342,414,0.6378402709960938
1747256834.3971698,415,1.0089410543441772
1747256835.1347,418,0.5356324911117554
1747256835.8776371,421,0.9664652347564697
1747256836.1238606,422,1.4682648181915283
1747256836.8769853,425,0.4172118008136749
1747256837.1276574,426,1.7124441862106323
1747256838.120989,430,1.78696608543396
1747256838.3658187,431,0.8565990328788757
1747256839.1136947,434,1.7041178941726685
1747256839.3600817,435,0.9074421525001526
1747256839.604615,436,1.070203185081482
1747256839.85396,437,0.7199726700782776
1747256840.1040282,438,0.7349504232406616
1747256840.349698,439,0.619589626789093
1747256840.594559,440,0.4044046700000763
1747256840.841318,441,1.2640999555587769
1747256841.3420565,443,1.0884555578231812
1747256841.586197,444,0.8263012766838074
1747256841.8355262,445,0.6334129571914673
1747256842.0810776,446,0.8688778281211853
1747256843.0869722,450,0.7118960022926331
1747256843.3405204,451,1.0160480737686157
1747256843.5875764,452,1.0158190727233887
1747256843.8320186,453,1.482892632484436
1747256844.0774503,454,1.1826305389404297
1747256844.5674152,456,1.6126316785812378
1747256845.0632184,458,1.8948986530303955
1747256845.5700061,460,0.6884584426879883
1747256845.8318882,461,0.8742609024047852
1747256846.577466,464,0.48050621151924133
1747256846.8247747,465,1.5444327592849731
1747256847.077497,466,0.935638427734375
1747256847.5817232,468,0.6137771606445312
1747256848.0915823,470,0.5081619620323181
1747256849.0985506,474,1.3620786666870117
1747256849.3506405,475,1.2294145822525024
1747256850.096874,478,0.5463351011276245
1747256850.3490217,479,0.8539583086967468
1747256850.6007082,480,0.81881183385849
1747256850.8510854,481,0.7839245796203613
1747256851.1023827,482,0.7374699711799622
1747256851.3516686,483,0.8185843825340271
1747256851.5982428,484,1.0215309858322144
1747256852.0936515,486,1.1504820585250854
1747256852.3457642,487,0.842667281627655
1747256852.6054347,488,0.6682784557342529
1747256852.8555026,489,1.7168686389923096
1747256853.3604536,491,1.0953718423843384
1747256854.1208272,494,1.1043933629989624
1747256855.1257632,498,0.8347034454345703
1747256855.8691316,501,1.116553783416748
1747256856.1153333,502,1.09164559841156
1747256856.360422,503,1.6415438652038574
1747256857.101474,506,1.0687205791473389
1747256857.598026,508,0.815212070941925
1747256857.8447788,509,0.9482898712158203
1747256858.0925987,510,3.0188655853271484
1747256858.3381288,511,1.5929110050201416
1747256858.5823572,512,0.6635510325431824
1747256858.8364472,513,1.511879563331604
1747256859.0844445,514,1.0524866580963135
1747256859.8270812,517,1.9585046768188477
1747256860.0817137,518,1.2067533731460571
1747256860.325861,519,1.587084412574768
1747256860.572054,520,1.0910146236419678
1747256861.3186195,523,0.8968151211738586
1747256863.1152625,530,0.6731296181678772
1747256863.8830128,533,1.0758239030838013
1747256864.1352255,534,0.4488331079483032
1747256864.635692,536,0.6215988397598267
1747256864.8860705,537,1.5312206745147705
1747256865.1322227,538,1.1348410844802856
1747256865.3794558,539,0.7083492279052734
1747256865.625901,540,1.6362643241882324
1747256866.1151254,542,0.838078498840332
1747256866.360704,543,1.3435132503509521
1747256866.6055384,544,0.5548257231712341
1747256867.0963037,546,0.3673752248287201
1747256867.341,547,1.2303390502929688
1747256868.074555,550,0.8766141533851624
1747256868.5668588,552,1.418569803237915
1747256869.0550568,554,2.4443719387054443
1747256869.300714,555,0.8800494074821472
1747256869.5592325,556,1.5208442211151123
1747256871.0658953,562,1.1262340545654297
1747256871.3195295,563,1.6044126749038696
1747256871.5693874,564,1.1849340200424194
1747256872.5641901,568,1.626752257347107
1747256873.3014388,571,0.6783685684204102
1747256873.8149772,573,0.9223266243934631
1747256874.57342,576,2.048640012741089
1747256875.5729582,580,1.1026793718338013
1747256876.5651608,584,2.0595650672912598
1747256876.8097122,585,1.8536404371261597
1747256877.0538976,586,1.234662413597107
1747256877.5513089,588,0.6886084079742432
1747256878.0520654,590,3.291085720062256
1747256878.2996078,591,0.9380460381507874
1747256878.5425289,592,1.2229467630386353
1747256879.0261583,594,1.0605628490447998
1747256879.5139484,596,1.3052879571914673
1747256879.7581704,597,1.0233488082885742
1747256880.00057,598,0.5714620351791382
1747256880.2422953,599,0.8382259011268616
1747256880.725965,601,0.5371127128601074
1747256880.96736,602,1.3835196495056152
1747256881.2096403,603,0.7382264137268066
1747256881.695586,605,0.8705278038978577
1747256882.4335945,608,3.397031545639038
1747256882.9200552,610,1.2848855257034302
1747256883.6458123,613,1.4695836305618286
1747256883.8897467,614,0.7621164321899414
1747256884.3789349,616,0.9121039509773254
1747256884.8719385,618,2.4140923023223877
1747256885.3691454,620,2.6473803520202637
1747256885.859131,622,1.6465022563934326
1747256886.1066208,623,1.6772854328155518
1747256886.8455524,626,1.4998352527618408
1747256887.3383832,628,0.6534499526023865
1747256887.5802624,629,1.410374402999878
1747256888.5781484,633,1.3664659261703491
1747256889.0783956,635,3.8861773014068604
1747256889.573704,637,0.4267113506793976
1747256890.3266666,640,1.3819396495819092
1747256890.5816154,641,4.882523059844971
1747256890.8319335,642,1.0102976560592651
1747256891.081296,643,0.8613139390945435
1747256891.329384,644,2.094703197479248
1747256891.5773005,645,0.8699809312820435
1747256892.558763,649,1.442732572555542
1747256893.0498643,651,2.7599411010742188
1747256893.295457,652,0.8362225890159607
1747256893.5454988,653,1.1000083684921265
1747256893.7914662,654,1.146507740020752
1747256894.0417387,655,1.0574065446853638
1747256894.7900155,658,1.202836036682129
1747256895.0439904,659,0.8235859274864197
1747256895.3000286,660,2.8114960193634033
1747256897.0630138,667,1.6813942193984985
1747256897.8294618,670,0.5315694808959961
1747256899.0917835,675,0.9831369519233704
1747256899.3519137,676,0.4103897511959076
1747256899.609041,677,2.415728807449341
1747256900.406028,680,0.9766537547111511
1747256900.9376805,682,2.45880389213562
1747256901.195444,683,1.4249162673950195
1747256901.4506896,684,1.0145927667617798
1747256902.2216706,687,1.9635205268859863
1747256903.4896955,692,1.7673568725585938
1747256904.0042262,694,2.219348669052124
1747256904.252145,695,2.063236713409424
1747256904.501679,696,2.331005573272705
1747256904.7475193,697,0.4594413638114929
1747256905.2379482,699,1.349294662475586
1747256905.9839306,702,1.6505156755447388
1747256906.2268908,703,2.8538169860839844
1747256906.7159636,705,1.0742336511611938
1747256907.6897297,709,2.2374427318573
1747256907.9363835,710,0.8010740876197815
1747256908.4267619,712,0.9064455032348633
1747256909.1793826,715,1.7069653272628784
1747256909.68128,717,1.1283398866653442
1747256910.1787176,719,0.6432206034660339
1747256910.4240108,720,0.6959378123283386
1747256910.6649227,721,2.3148534297943115
1747256911.1465755,723,4.430726051330566
1747256911.6298864,725,2.440869092941284
1747256911.8716938,726,1.8755741119384766
1747256912.1179402,727,4.942932605743408
1747256912.3688726,728,2.7053534984588623
1747256912.613607,729,0.9776829481124878
1747256913.1069944,731,1.6087347269058228
1747256913.3608065,732,0.3774837553501129
1747256913.612666,733,2.939711570739746
1747256914.87629,738,1.1339584589004517
1747256915.1276298,739,4.3703293800354
1747256915.3738103,740,0.3929867744445801
1747256915.8647099,742,4.2532243728637695
1747256916.1129844,743,2.135937213897705
1747256916.3613129,744,0.8902528882026672
1747256916.606962,745,0.6822695732116699
1747256918.3440537,752,1.1329174041748047
1747256919.0927582,755,2.0737576484680176
1747256919.3656967,756,2.2997686862945557
1747256919.8665905,758,0.991021454334259
1747256921.1030743,763,2.169137477874756
1747256921.3506982,764,1.7187283039093018
1747256921.5963874,765,2.423048973083496
1747256922.372573,768,2.3831870555877686
1747256922.7138243,769,1.064194917678833
1747256923.4781857,772,0.8535051345825195
1747256923.7264853,773,3.4587061405181885
1747256924.2228737,775,1.4900248050689697
1747256924.4705622,776,1.3496135473251343
1747256924.9647684,778,1.0160696506500244
1747256925.2164755,779,0.8239303231239319
1747256925.4641435,780,1.0533500909805298
1747256925.709847,781,2.1307241916656494
1747256925.9577115,782,1.0502187013626099
1747256927.4393287,788,1.2076148986816406
1747256927.6847327,789,2.0251107215881348
1747256928.1842601,791,2.2808310985565186
1747256928.6789236,793,1.2333147525787354
1747256929.1738527,795,0.35602688789367676
1747256929.4172907,796,2.2293734550476074
1747256930.153343,799,1.3353822231292725
1747256930.401084,800,1.08707594871521
1747256931.3759084,804,0.8920750617980957
1747256931.6326835,805,1.415960669517517
1747256931.8846216,806,2.0727505683898926
1747256932.1382596,807,3.124573230743408
1747256932.8879752,810,0.6571650505065918
1747256933.626372,813,0.8801106810569763
1747256934.8598056,818,3.8207454681396484
1747256935.1070325,819,2.0026047229766846
1747256935.5986838,821,3.023437261581421
1747256935.8419948,822,0.7491475939750671
1747256936.0866916,823,1.010039210319519
1747256936.5765636,825,4.696393013000488
1747256936.8197818,826,0.8003555536270142
1747256937.0647159,827,0.8135417699813843
1747256937.312172,828,1.4833056926727295
1747256938.3080328,832,2.3604495525360107
1747256938.5577438,833,0.9984087347984314
1747256939.0570407,835,3.817063570022583
1747256939.3105404,836,2.835676431655884
1747256939.5596542,837,1.018779993057251
1747256940.0589998,839,1.016234278678894
1747256940.311497,840,1.2870957851409912
1747256941.0655024,843,3.3909571170806885
1747256941.5594182,845,0.5006186366081238
1747256942.805126,850,0.8670473098754883
1747256943.0606837,851,1.8668980598449707
1747256943.8048887,854,1.458212971687317
1747256944.558488,857,0.3136627972126007
1747256945.301416,860,0.8109856247901917
1747256945.7933385,862,0.4071233868598938
1747256946.5358653,865,1.8637235164642334
1747256946.783991,866,0.7394687533378601
1747256947.7644227,870,1.8629578351974487
1747256948.008841,871,3.2039077281951904
1747256950.4882553,881,2.1703433990478516
1747256950.986821,883,1.2558810710906982
1747256951.2421625,884,1.0869977474212646
1747256951.4881957,885,0.6987408995628357
1747256951.7337005,886,1.6002287864685059
1747256952.2278454,888,1.1616603136062622
1747256952.7276342,890,0.9922217726707458
1747256953.2359939,892,4.1001763343811035
1747256953.9898279,895,2.7928428649902344
1747256954.4797142,897,0.8737960457801819
1747256954.724137,898,1.2915548086166382
1747256955.4591446,901,2.0683610439300537
1747256955.7039213,902,2.914654016494751
1747256956.196785,904,4.950524806976318
1747256956.6851304,906,0.5691258311271667
1747256956.931765,907,2.439868927001953
1747256957.1813028,908,0.6892744898796082
1747256957.6701658,910,3.1522135734558105
1747256957.91479,911,1.166546106338501
1747256958.6570392,914,7.167888164520264
1747256959.6444957,918,1.026016116142273
1747256959.8891273,919,1.1450169086456299
1747256960.3879662,921,1.104966640472412
1747256960.8790936,923,2.6878697872161865
1747256961.8629346,927,2.268503189086914
1747256962.110666,928,0.5824890732765198
1747256962.3549035,929,1.6918865442276
1747256962.5963185,930,1.321323037147522
1747256962.8376703,931,0.6207869052886963
1747256963.0791469,932,0.9896635413169861
1747256963.3263338,933,2.6371753215789795
1747256963.8191853,935,4.693542003631592
1747256964.8111718,939,2.428772449493408
1747256965.3035736,941,0.45367100834846497
1747256965.5501752,942,7.873420715332031
1747256966.2881563,945,0.8380312919616699
1747256967.2808104,949,2.383721113204956
1747256968.0443885,952,0.9906167984008789
1747256968.5516334,954,0.8417542576789856
1747256968.8017883,955,0.15945658087730408
1747256969.048379,956,2.1256227493286133
1747256970.0495572,960,0.7873672246932983
1747256970.5433006,962,2.204774856567383
1747256970.7886627,963,1.8904207944869995
1747256971.0372906,964,0.6923706531524658
1747256971.2839503,965,1.1392706632614136
1747256971.774855,967,2.1411373615264893
1747256972.0277855,968,1.135122537612915
1747256972.7880664,971,1.3438844680786133
1747256974.0791914,976,2.0712530612945557
1747256974.5895839,978,5.698588848114014
1747256974.844637,979,1.882724404335022
1747256975.3462865,981,0.6312845945358276
1747256975.5933328,982,0.7664268612861633
1747256976.5787268,986,1.2863391637802124
1747256977.0648105,988,0.7193827033042908
1747256977.3077095,989,1.1335290670394897
1747256977.5548413,990,2.0128304958343506
1747256978.0531726,992,0.47416451573371887
1747256978.5517464,994,0.4367934763431549
1747256978.7990124,995,1.4043794870376587
1747256979.045483,996,6.956199645996094
1747256979.5369675,998,1.656592845916748
1747256979.781381,999,1.1872807741165161
1747256980.2773726,1001,1.2983146905899048
1747256980.5223947,1002,3.8981354236602783
1747256980.7724197,1003,2.147324562072754
1747256981.0239806,1004,4.3972601890563965
1747256981.2704713,1005,1.305251955986023
1747256981.5176322,1006,1.1100400686264038
1747256982.7822745,1011,7.701251983642578
1747256983.3046157,1013,0.313272625207901
1747256983.8218825,1015,0.8090918064117432
1747256984.0800047,1016,6.079829216003418
1747256984.3284974,1017,3.6874396800994873
1747256985.5921273,1022,2.8504221439361572
1747256986.5742888,1026,3.2134954929351807
1747256987.0670624,1028,0.9569078683853149
1747256987.3118312,1029,0.7458310723304749
1747256988.792911,1035,11.049217224121094
1747256989.041423,1036,9.515090942382812
1747256989.2908642,1037,0.4079311490058899
1747256989.5523798,1038,2.097064971923828
1747256989.804603,1039,1.7652753591537476
1747256990.7946968,1043,0.931727409362793
1747256991.286925,1045,0.6338220834732056
1747256991.5306103,1046,1.8922902345657349
1747256993.0238838,1052,1.2573565244674683
1747256993.2675617,1053,0.5090314149856567
1747256993.9966693,1056,0.7156456708908081
1747256994.4823918,1058,1.0129292011260986
1747256994.7269223,1059,3.1325325965881348
1747256994.973287,1060,2.475412607192993
1747256995.469001,1062,2.090142250061035
1747256996.2069268,1065,2.0831544399261475
1747256996.451454,1066,1.552035927772522
1747256996.6967525,1067,1.4324764013290405
1747256997.1875584,1069,1.262817621231079
1747256997.4372327,1070,2.561187505722046
1747256997.68373,1071,1.9253352880477905
1747256997.936124,1072,4.904422283172607
1747256998.1917264,1073,0.8347947001457214
1747256998.4377506,1074,0.7911559343338013
1747256999.200218,1077,1.5758910179138184
1747256999.44575,1078,0.6942001581192017
1747256999.9399564,1080,6.470559120178223
1747257000.1857326,1081,0.2415791004896164
1747257000.4301386,1082,0.3268049955368042
1747257001.1789484,1085,4.986331939697266
1747257001.4352517,1086,0.5699678659439087
1747257001.6812718,1087,4.134593963623047
1747257002.6798766,1091,1.429750919342041
1747257002.9237032,1092,1.3227864503860474
1747257003.1799493,1093,4.115987300872803
1747257004.39694,1098,0.5790880918502808
1747257004.8816917,1100,4.24329948425293
1747257005.3718097,1102,1.2468105554580688
1747257005.6181653,1103,1.50847327709198
1747257005.8764842,1104,2.728177785873413
1747257006.6291673,1107,1.1866528987884521
1747257006.8771589,1108,2.838639736175537
1747257007.1286643,1109,1.8321681022644043
1747257007.3758128,1110,1.3128011226654053
1747257007.6228273,1111,0.8581145405769348
1747257007.8742101,1112,1.2517215013504028
1747257008.1196556,1113,1.2932579517364502
1747257008.372616,1114,3.1114864349365234
1747257008.8689003,1116,1.4765876531600952
1747257009.6148221,1119,2.1447267532348633
1747257010.1088617,1121,0.37024641036987305
1747257010.3561072,1122,5.416306018829346
1747257011.0964758,1125,5.732412338256836
1747257011.340887,1126,1.1565711498260498
1747257011.8358707,1128,1.0551038980484009
1747257012.0842338,1129,1.0986599922180176
1747257012.329362,1130,1.0575748682022095
1747257012.5766144,1131,1.1380585432052612
1747257012.8210516,1132,2.934526205062866
1747257013.3135371,1134,2.7733829021453857
1747257013.563403,1135,0.6232640743255615
1747257013.8153994,1136,0.34245166182518005
1747257014.5685391,1139,12.983856201171875
1747257015.3348405,1142,3.651020050048828
1747257016.0901408,1145,2.604091167449951
1747257016.3389318,1146,1.0567494630813599
1747257016.8425295,1148,1.3169903755187988
1747257017.095629,1149,0.8232535123825073
1747257017.3444493,1150,0.8510178327560425
1747257017.5998547,1151,0.34184175729751587
1747257017.8543532,1152,1.2433810234069824
1747257018.1036162,1153,1.842269778251648
1747257018.608975,1155,1.726508378982544
1747257019.8636,1160,1.7641905546188354
1747257020.3600693,1162,5.436636924743652
1747257020.8705273,1164,6.444768905639648
1747257021.374757,1166,3.0906479358673096
1747257021.6277866,1167,0.6496849060058594
1747257023.111802,1173,5.3211669921875
1747257023.3617163,1174,4.656498432159424
1747257023.852504,1176,1.1733144521713257
1747257024.099656,1177,3.258640766143799
1747257024.3442037,1178,1.630677580833435
1747257025.346788,1182,0.20844203233718872
1747257025.8387375,1184,4.09841251373291
1747257026.3313158,1186,1.6420495510101318
1747257026.8225462,1188,1.6518218517303467
1747257027.0675414,1189,0.7837671637535095
1747257027.3151414,1190,0.673916220664978
1747257028.0704923,1193,0.7105904221534729
1747257028.3178496,1194,2.5713517665863037
1747257028.565675,1195,1.1240736246109009
1747257029.068493,1197,0.8925917744636536
1747257029.3177717,1198,1.4103515148162842
1747257030.059813,1201,2.1358022689819336
1747257030.3084507,1202,0.8280903697013855
1747257031.0518284,1205,3.158235788345337
1747257031.300228,1206,1.101853847503662
1747257031.548744,1207,0.8983386158943176
1747257032.043401,1209,2.4716122150421143
1747257033.0344121,1213,1.1490470170974731
1747257033.2807765,1214,1.5340999364852905
1747257033.5312781,1215,1.9248113632202148
1747257034.0320783,1217,1.2488377094268799
1747257034.2771666,1218,1.657189965248108
1747257035.5369654,1223,2.826864004135132
1747257036.0292392,1225,1.6375209093093872
1747257036.7722406,1228,2.8670146465301514
1747257037.0234811,1229,4.359591484069824
1747257037.7638402,1232,1.1541084051132202
1747257038.0111709,1233,0.46298110485076904
1747257039.2502098,1238,0.9853192567825317
1747257039.73993,1240,0.79937344789505
1747257039.9852934,1241,0.7775367498397827
1747257040.2303514,1242,1.0861393213272095
1747257040.480417,1243,1.0203635692596436
1747257040.729787,1244,1.2100956439971924
1747257040.9754903,1245,1.8807910680770874
1747257041.2218125,1246,0.8012778162956238
1747257041.956304,1249,0.5998187065124512
1747257042.2023656,1250,2.156935453414917
1747257042.446382,1251,0.5653460025787354
1747257042.6908886,1252,1.5523653030395508
1747257043.1806278,1254,3.8381969928741455
1747257043.6724854,1256,1.7836064100265503
1747257043.9162905,1257,1.6185108423233032
1747257044.655362,1260,1.1089789867401123
1747257044.9026814,1261,1.5971436500549316
1747257045.6482885,1264,0.8147057294845581
1747257046.4118264,1267,3.7049014568328857
1747257047.4170256,1271,1.351273536682129
1747257048.652557,1276,1.6384024620056152
1747257048.899122,1277,1.8296489715576172
1747257049.14396,1278,0.9351981282234192
1747257050.1358087,1282,0.5539578199386597
1747257050.8756983,1285,2.679917097091675
1747257052.1147177,1290,2.562483787536621
1747257052.854491,1293,6.013205051422119
1747257053.5823598,1296,0.8104331493377686
1747257054.0779757,1298,0.945286214351654
1747257054.320509,1299,2.236588716506958
1747257055.049818,1302,0.5040982961654663
1747257056.0360515,1306,1.632622241973877
1747257057.0187116,1310,4.193847179412842
1747257058.0195158,1314,3.489436626434326
1747257058.2668047,1315,0.8103865385055542
1747257059.5132797,1320,10.023804664611816
1747257060.01367,1322,2.1173527240753174
1747257060.2593238,1323,10.444507598876953
1747257060.7635527,1325,12.559683799743652
1747257061.011985,1326,0.9758937954902649
1747257061.5132976,1328,7.02079439163208
1747257063.2489402,1335,1.2942143678665161
1747257065.4733913,1344,0.6016278862953186
1747257065.7174554,1345,2.245795249938965
1747257066.2129183,1347,1.9066561460494995
1747257066.4636269,1348,1.826187252998352
1747257067.2204938,1351,2.927269458770752
1747257067.4686553,1352,1.340244174003601
1747257067.9639692,1354,1.673059344291687
1747257068.963691,1358,2.2366013526916504
1747257069.4649935,1360,2.4973061084747314
1747257070.4884853,1364,2.2742092609405518
1747257070.7458663,1365,7.772496223449707
1747257071.003741,1366,2.60638689994812
1747257071.2598648,1367,1.0769267082214355
1747257071.5114136,1368,2.3518590927124023
1747257072.5051787,1372,2.6305201053619385
1747257072.7590318,1373,2.6739706993103027
1747257073.2622283,1375,1.1518276929855347
1747257073.5097542,1376,6.451292991638184
1747257074.518716,1380,2.931260347366333
1747257075.7721148,1385,1.2834806442260742
1747257076.0158336,1386,0.25874459743499756
1747257076.9799337,1390,0.6029879450798035
1747257077.7003324,1393,10.080832481384277
1747257078.4225998,1396,2.4377901554107666
1747257078.6702783,1397,0.3681231439113617
1747257079.1595259,1399,3.252918004989624
1747257079.4018776,1400,3.5446078777313232
1747257080.1375349,1403,1.5730466842651367
1747257080.6321015,1405,2.5275001525878906
1747257082.6197567,1413,9.080727577209473
1747257083.3710907,1416,1.5755687952041626
1747257083.6246088,1417,7.338452339172363
1747257084.1289794,1419,8.589259147644043
1747257084.6435976,1421,1.1182292699813843
1747257084.8899813,1422,0.8225023150444031
1747257087.1289334,1431,1.1335285902023315
1747257087.3768816,1432,2.794449806213379
1747257088.3775046,1436,3.885101556777954
1747257088.8939533,1438,2.479881763458252
1747257089.1418035,1439,1.9715243577957153
1747257089.387633,1440,1.3501754999160767
1747257089.639418,1441,2.1037251949310303
1747257090.3990648,1444,1.6827176809310913
1747257090.896688,1446,1.2161909341812134
1747257091.1432137,1447,0.9145054221153259
1747257091.3953454,1448,2.1650025844573975
1747257091.6456301,1449,0.9610310196876526
1747257091.8909786,1450,3.568869113922119
1747257092.1367788,1451,3.367975950241089
1747257092.3842509,1452,4.493351459503174
1747257092.8817523,1454,1.1775389909744263
1747257093.129954,1455,3.592580795288086
1747257093.384389,1456,0.6777610778808594
1747257093.6314406,1457,3.5661158561706543
1747257093.877071,1458,2.874901533126831
1747257094.134609,1459,12.991518020629883
1747257094.3887508,1460,0.8990165591239929
1747257094.6357324,1461,2.2796311378479004
1747257095.1423113,1463,1.9644122123718262
1747257097.011629,1470,9.059412956237793
1747257097.7682567,1473,5.180041790008545
1747257098.0158544,1474,0.7005836367607117
1747257098.5203295,1476,7.968619346618652
1747257098.7736938,1477,5.070216655731201
1747257099.762674,1481,5.931537628173828
1747257100.0105867,1482,4.506544589996338
1747257100.257689,1483,1.7050400972366333
1747257101.2454329,1487,3.4489855766296387
1747257101.491939,1488,4.244367599487305
1747257101.739196,1489,2.8978004455566406
1747257101.992565,1490,3.7434587478637695
1747257102.2411513,1491,5.056395053863525
1747257102.7334628,1493,1.2720028162002563
1747257102.9803882,1494,3.1531898975372314
1747257103.9777982,1498,0.6490229368209839
1747257104.229687,1499,6.847679615020752
1747257104.4862177,1500,1.6466214656829834
1747257104.990581,1502,1.8696540594100952
1747257105.7356067,1505,1.1013516187667847
1747257106.727494,1509,12.190985679626465
1747257106.974963,1510,2.6551735401153564
1747257107.2205834,1511,1.8041549921035767
1747257107.715141,1513,0.2289111465215683
1747257108.2076902,1515,9.199271202087402
1747257108.4542933,1516,13.04259204864502
1747257110.1652687,1523,2.267765998840332
1747257110.9044774,1526,3.7470905780792236
1747257111.398181,1528,0.5707980990409851
1747257112.8469832,1534,0.8309069275856018
1747257113.5704627,1537,1.5806686878204346
1747257113.811748,1538,6.130318641662598
1747257114.5369737,1541,1.7931782007217407
1747257115.5245676,1545,2.0807137489318848
1747257116.0204198,1547,2.6385772228240967
1747257116.2810683,1548,2.483043670654297
1747257117.0494702,1551,3.006639003753662
1747257117.2984903,1552,1.4348450899124146
1747257117.5437224,1553,5.260875701904297
1747257118.0346375,1555,4.362107276916504
1747257118.5341814,1557,1.0875107049942017
1747257119.7687776,1562,0.7818285822868347
1747257120.2703116,1564,1.1166428327560425
1747257120.5161703,1565,0.8135423064231873
1747257120.7634544,1566,3.837270736694336
1747257121.2631266,1568,2.44614839553833
1747257121.756726,1570,12.246788024902344
1747257121.9996583,1571,4.995279312133789
1747257122.2422647,1572,8.531271934509277
1747257122.4922433,1573,8.40445613861084
1747257123.2375832,1576,4.561273097991943
1747257123.7250366,1578,2.9203968048095703
1747257123.975685,1579,0.29150915145874023
1747257124.2292387,1580,1.7878611087799072
1747257124.4768627,1581,1.2451773881912231
1747257124.725826,1582,2.62050724029541
1747257125.4722562,1585,3.388355016708374
1747257126.7085836,1590,5.265156269073486
1747257127.944126,1595,1.679400086402893
1747257128.1901913,1596,7.2768940925598145
1747257128.4363022,1597,1.9734961986541748
1747257129.4324145,1601,0.5662170052528381
1747257129.6802635,1602,0.3225710988044739
1747257129.93273,1603,4.442620277404785
1747257131.6834345,1610,5.9589362144470215
1747257131.9377491,1611,1.4679787158966064
1747257132.4341035,1613,2.6746630668640137
1747257132.6910982,1614,9.094529151916504
1747257133.1831093,1616,2.70841383934021
1747257134.1808188,1620,7.486117362976074
1747257134.6876764,1622,1.4242039918899536
1747257135.200108,1624,1.6860617399215698
1747257135.7040637,1626,2.38116717338562
1747257135.9494975,1627,4.7092204093933105
1747257136.9255428,1631,0.2597476840019226
1747257137.927405,1635,1.718065857887268
1747257138.1763775,1636,2.1425588130950928
1747257138.4301991,1637,1.1659785509109497
1747257138.6879952,1638,4.73306941986084
1747257139.1859233,1640,2.0333573818206787
1747257139.4339213,1641,10.678407669067383
1747257140.6811318,1646,6.028738975524902
1747257140.929921,1647,5.6972784996032715
1747257141.4290962,1649,7.809793949127197
1747257141.931604,1651,1.3184630870819092
1747257142.1818457,1652,2.7670626640319824
1747257142.4346805,1653,0.8633005023002625
1747257142.6860216,1654,3.7074222564697266
1747257143.1772847,1656,1.10971999168396
1747257143.6689143,1658,0.6424924731254578
1747257144.6666408,1662,3.3305115699768066
1747257145.1552002,1664,1.3291548490524292
1747257145.6502435,1666,0.24982281029224396
1747257146.3901765,1669,2.0963268280029297
1747257146.6406605,1670,8.253743171691895
1747257147.608146,1674,0.9162186980247498
1747257148.344762,1677,5.683960437774658
1747257148.8382437,1679,2.385416030883789
1747257149.082349,1680,8.203919410705566
1747257149.3316395,1681,2.147547721862793
1747257149.5828207,1682,7.860376834869385
1747257150.3356016,1685,0.2483770102262497
1747257150.5847917,1686,3.6790435314178467
1747257150.836198,1687,0.2334311157464981
1747257151.0825043,1688,7.193661689758301
1747257151.3287692,1689,0.21507062017917633
1747257151.5736246,1690,5.757602214813232
1747257152.3160355,1693,1.3699091672897339
1747257152.5642517,1694,3.870349884033203
1747257152.8113706,1695,5.738655090332031
1747257153.3167593,1697,21.183185577392578
1747257153.5651307,1698,11.63003921508789
1747257153.8124533,1699,1.0311894416809082
1747257154.0641048,1700,12.788829803466797
1747257154.5657537,1702,7.8908867835998535
1747257155.0717242,1704,0.11395103484392166
1747257155.8357081,1707,12.831217765808105
1747257156.3359344,1709,0.3840685188770294
1747257156.590048,1710,3.830301523208618
1747257156.8478239,1711,6.166163444519043
1747257157.093845,1712,12.985735893249512
1747257158.588456,1718,2.266386032104492
1747257158.8344235,1719,0.8184776306152344
1747257159.5787594,1722,0.3900310695171356
1747257159.8257318,1723,2.092071771621704
1747257160.0858707,1724,19.041362762451172
1747257160.336353,1725,9.066268920898438
1747257161.5731938,1730,1.3838818073272705
1747257163.5519207,1738,12.072153091430664
1747257163.7979248,1739,0.6683531999588013
1747257164.0483663,1740,7.968698978424072
1747257164.7864118,1743,12.167801856994629
1747257165.2894087,1745,0.2955957055091858
1747257166.0460415,1748,0.7254689931869507
1747257166.2947094,1749,3.8458640575408936
1747257166.5474994,1750,3.7221672534942627
1747257166.7914462,1751,2.245232343673706
1747257167.2892723,1753,5.210631847381592
1747257167.5370002,1754,9.268192291259766
1747257168.2746756,1757,3.8733696937561035
1747257169.523833,1762,1.041780948638916
1747257169.7717302,1763,0.20256046950817108
1747257170.2713459,1765,0.17202283442020416
1747257170.5195308,1766,1.023051381111145
1747257171.01725,1768,1.548809289932251
1747257172.7637284,1775,4.286709785461426
1747257173.011493,1776,1.320188283920288
1747257173.2609549,1777,1.0655444860458374
1747257174.0070572,1780,1.655213713645935
1747257174.2512593,1781,2.2196383476257324
1747257174.9956393,1784,1.9880239963531494
1747257175.2389567,1785,3.764179229736328
1747257175.4829893,1786,7.94999361038208
1747257175.7307706,1787,0.9915674328804016
1747257176.2265964,1789,0.5216289162635803
1747257176.4735174,1790,0.3085947036743164
1747257176.9646885,1792,4.612962245941162
1747257177.4580836,1794,5.862524032592773
1747257177.9527462,1796,5.556098937988281
1747257178.2013843,1797,0.9578893184661865
1747257178.971519,1800,0.6594833135604858
1747257179.472675,1802,9.626561164855957
1747257179.7301507,1803,0.9750300645828247
1747257179.9867811,1804,1.165285348892212
1747257180.977273,1808,21.958288192749023
1747257181.473873,1810,2.047964572906494
1747257182.4677203,1814,3.5189316272735596
1747257182.9665303,1816,3.069019317626953
1747257183.4561005,1818,1.7272439002990723
1747257183.7026417,1819,3.8886988162994385
1747257184.686353,1823,0.5365540981292725
1747257185.4277828,1826,0.480255663394928
1747257185.6805263,1827,2.250586748123169
1747257186.1779366,1829,4.515388011932373
1747257186.4284647,1830,0.3810766339302063
1747257186.9245007,1832,1.6657179594039917
1747257187.1708555,1833,1.274280071258545
1747257187.4158826,1834,0.6513791084289551
1747257187.9091072,1836,6.131942272186279
1747257188.1568253,1837,9.049596786499023
1747257188.407383,1838,0.6958428025245667
1747257189.8988307,1844,1.0787097215652466
1747257190.1466296,1845,4.768489837646484
1747257190.3904548,1846,3.0501184463500977
1747257190.633643,1847,3.7962536811828613
1747257190.8751376,1848,2.4901747703552246
1747257191.6124897,1851,3.5824713706970215
1747257192.1040561,1853,2.0421676635742188
1747257192.8377554,1856,9.105076789855957
1747257193.8035321,1860,0.37844568490982056
1747257194.7937918,1864,0.8868657350540161
1747257195.0507462,1865,2.667782783508301
1747257195.3030624,1866,1.7294334173202515
1747257195.5519178,1867,0.678358793258667
1747257196.5392988,1871,1.5402470827102661
1747257196.784237,1872,0.18300649523735046
1747257197.031739,1873,8.532055854797363
1747257197.2878428,1874,5.592203617095947
1747257197.5452268,1875,0.5833044052124023
1747257198.042338,1877,10.644256591796875
1747257198.5356815,1879,2.9694318771362305
1747257198.783633,1880,1.7881674766540527
1747257199.5216482,1883,7.338197231292725
1747257199.7677193,1884,0.6327760219573975
1747257200.2621112,1886,6.470531463623047
1747257200.7566087,1888,7.524048805236816
1747257201.2483525,1890,0.8103940486907959
1747257201.4996204,1891,0.5211793184280396
1747257202.4921486,1895,5.584930896759033
1747257203.5206177,1899,0.21770219504833221
1747257204.0223823,1901,2.4388465881347656
1747257204.2767975,1902,4.946191787719727
1747257205.296814,1906,0.6327992081642151
1747257205.8223846,1908,2.955333709716797
1747257206.0764592,1909,2.0978894233703613
1747257206.3311908,1910,1.9536316394805908
1747257207.0935407,1913,1.8071650266647339
1747257207.841742,1916,1.2735875844955444
1747257208.3388886,1918,0.9637818336486816
1747257209.8089483,1924,1.6277928352355957
1747257210.0523574,1925,0.8785607218742371
1747257210.295349,1926,4.194545269012451
1747257210.7904878,1928,1.6545628309249878
1747257211.0337882,1929,16.159725189208984
1747257211.7658563,1932,5.9771552085876465
1747257212.5005414,1935,12.843416213989258
1747257212.7509172,1936,0.8495124578475952
1747257213.4906704,1939,3.156381130218506
1747257213.7358756,1940,12.548867225646973
1747257213.9802184,1941,2.4147329330444336
1747257214.224775,1942,1.470924973487854
1747257214.963032,1945,3.401054859161377
1747257215.4509492,1947,11.040165901184082
1747257216.1975832,1950,0.3934820890426636
1747257216.443069,1951,0.9102796912193298
1747257216.9338307,1953,1.9311705827713013
1747257217.6696496,1956,6.858781814575195
1747257218.65453,1960,5.616281986236572
1747257218.904509,1961,1.948760747909546
1747257219.1609151,1962,0.7147845029830933
1747257219.4054782,1963,3.3480632305145264
1747257219.6524582,1964,6.942828178405762
1747257220.1486354,1966,3.600442409515381
1747257220.397074,1967,9.090790748596191
1747257220.6498733,1968,1.442515254020691
1747257220.909795,1969,1.7804720401763916
1747257222.4032161,1975,3.2856991291046143
1747257222.9171221,1977,1.4372951984405518
1747257223.1746728,1978,4.172295570373535
1747257223.4323864,1979,0.5102055072784424
1747257223.68051,1980,0.3965294063091278
1747257223.924356,1981,5.456239700317383
1747257224.1734774,1982,0.3902720808982849
1747257224.4200222,1983,10.514612197875977
1747257224.9269493,1985,2.9535884857177734
1747257225.417978,1987,1.6955597400665283
1747257225.6637428,1988,0.7389501929283142
1747257225.923481,1989,0.3922109603881836
1747257226.429877,1991,17.776813507080078
1747257226.6818726,1992,5.237942218780518
1747257226.9385576,1993,0.791519820690155
1747257227.451489,1995,3.1520938873291016
1747257228.4525666,1999,3.477116584777832


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_20_384934-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256730.967644,0,0.10662869364023209
1747256731.7399285,3,0.6432064771652222
1747256731.989112,4,9.513328552246094
1747256733.4643369,10,-0.23139190673828125
1747256733.7087011,11,3.241291046142578
1747256734.4700348,14,1.8123520612716675
1747256734.7237573,15,-0.7618244886398315
1747256735.46983,18,0.11708177626132965
1747256735.7170298,19,-0.9408227205276489
1747256735.96203,20,-0.17899535596370697
1747256736.4528983,22,-1.0338172912597656
1747256736.701117,23,5.646662712097168
1747256737.4375956,26,-4.098600387573242
1747256737.6831512,27,4.263242721557617
1747256739.2180521,33,3.090956687927246
1747256739.9767776,36,-0.44040408730506897
1747256740.224976,37,4.437180042266846
1747256740.4778085,38,1.8361002206802368
1747256740.7282689,39,2.4200100898742676
1747256740.9742763,40,1.5144578218460083
1747256742.6923935,47,2.2452332973480225
1747256742.935663,48,0.7901131510734558
1747256743.192926,49,0.3020842373371124
1747256743.7130363,51,4.833683490753174
1747256743.9598162,52,0.20960144698619843
1747256744.4481359,54,2.3093621730804443
1747256745.1777575,57,0.28801092505455017
1747256745.909134,60,0.6395266056060791
1747256746.1516876,61,2.6509387493133545
1747256746.4007294,62,1.4904426336288452
1747256746.6427019,63,0.584021806716919
1747256747.1304011,65,0.28297126293182373
1747256747.3722954,66,0.3659765422344208
1747256747.6136684,67,1.2817846536636353
1747256747.854499,68,2.173232078552246
1747256748.3417518,70,0.5376881957054138
1747256748.5838559,71,3.009103775024414
1747256750.0516238,77,1.3065385818481445
1747256750.5578961,79,3.6435070037841797
1747256750.8117082,80,0.0533035509288311
1747256751.321494,82,0.3156944513320923
1747256751.571126,83,1.7747572660446167
1747256752.072787,85,0.6782089471817017
1747256753.1023111,89,1.3907517194747925
1747256753.3537333,90,0.820652186870575
1747256754.5869129,95,1.6534602642059326
1747256755.56865,99,0.353344202041626
1747256755.8117034,100,0.6898492574691772
1747256756.54746,103,0.9943886995315552
1747256757.3032186,106,1.144320011138916
1747256757.5510008,107,2.7472050189971924
1747256758.0516195,109,0.9766024351119995
1747256759.2637706,114,0.693004846572876
1747256759.7487593,116,0.6348238587379456
1747256760.9729753,121,0.92575603723526
1747256761.9466763,125,1.6556109189987183
1747256762.1891847,126,2.0933494567871094
1747256762.678742,128,0.6116536855697632
1747256763.18732,130,1.3795109987258911
1747256763.4355688,131,1.377774715423584
1747256763.6778286,132,2.755397081375122
1747256764.686989,136,2.143793821334839
1747256764.9369397,137,2.1930747032165527
1747256766.436919,143,2.3193557262420654
1747256766.684522,144,2.345407485961914
1747256767.1787066,146,0.8033900856971741
1747256767.4277246,147,0.9195806980133057
1747256768.1732986,150,1.6751137971878052
1747256769.9470928,157,1.2062759399414062
1747256770.4431872,159,1.7560375928878784
1747256770.6879072,160,0.7067824602127075
1747256771.1780007,162,1.73955237865448
1747256771.6777196,164,0.9129081964492798
1747256772.1674001,166,1.2627164125442505
1747256773.1558888,170,2.090092420578003
1747256773.407774,171,1.5235755443572998
1747256773.6572468,172,0.7822093963623047
1747256774.3939934,175,1.3620514869689941
1747256774.6377103,176,1.22632896900177
1747256774.8837779,177,2.1060404777526855
1747256775.1275353,178,1.377288818359375
1747256775.6199381,180,0.9839041233062744
1747256775.8655846,181,1.587276577949524
1747256776.6056669,184,2.160787582397461
1747256776.8587048,185,1.3509031534194946
1747256777.1200793,186,2.034865140914917
1747256777.9118679,189,1.9113943576812744
1747256778.174909,190,1.6358450651168823
1747256778.4314322,191,1.7427315711975098
1747256778.6799712,192,3.0996384620666504
1747256779.4445271,195,1.1553343534469604
1747256780.4341543,199,1.6146845817565918
1747256780.6821144,200,1.1686924695968628
1747256781.1794899,202,1.715720534324646
1747256781.4255986,203,2.65240478515625
1747256781.671572,204,1.5125157833099365
1747256781.9211862,205,1.8488967418670654
1747256782.4056034,207,1.1044601202011108
1747256782.897196,209,1.3947488069534302
1747256783.4280946,211,1.6042777299880981
1747256783.9344695,213,2.1379642486572266
1747256784.4696345,215,1.8462084531784058
1747256784.727352,216,1.6014442443847656
1747256785.2464435,218,1.5357025861740112
1747256785.5094035,219,2.0579802989959717
1747256785.7810597,220,2.4541265964508057
1747256786.0464146,221,1.425742506980896
1747256786.3026578,222,0.9783070087432861
1747256786.8115964,224,1.8134124279022217
1747256787.0611436,225,1.281421184539795
1747256788.057261,229,1.2232037782669067
1747256789.5500474,235,1.6112112998962402
1747256790.0495436,237,1.1545079946517944
1747256790.29472,238,2.098210573196411
1747256790.5388622,239,2.569460391998291
1747256791.032597,241,1.4304848909378052
1747256791.2771885,242,3.073747396469116
1747256791.7698917,244,2.0195884704589844
1747256792.017144,245,1.454650640487671
1747256792.2621064,246,1.4154504537582397
1747256792.5119834,247,1.7036927938461304
1747256793.731366,252,2.473942756652832
1747256793.984083,253,1.980230450630188
1747256794.2391844,254,6.897003650665283
1747256794.9920561,257,0.8516839146614075
1747256795.2383258,258,0.8720765709877014
1747256795.4848025,259,1.8079272508621216
1747256795.7308824,260,2.4518306255340576
1747256796.2217617,262,0.9475164413452148
1747256798.196022,270,1.5956401824951172
1747256798.4499414,271,1.3350002765655518
1747256799.1873813,274,0.8014078736305237
1747256799.434412,275,3.017094612121582
1747256799.6832025,276,0.9202502965927124
1747256800.176117,278,0.9579270482063293
1747256800.673721,280,1.6640368700027466
1747256801.184196,282,1.7446352243423462
1747256801.4386153,283,0.9269208312034607
1747256801.944264,285,1.4631694555282593
1747256802.4490955,287,1.2847496271133423
1747256802.7012024,288,2.526884078979492
1747256803.2119117,290,2.0538341999053955
1747256804.445781,295,1.549169659614563
1747256804.6885767,296,2.6148838996887207
1747256804.9321313,297,1.8762776851654053
1747256805.1788816,298,1.9367834329605103
1747256806.685919,304,2.2180840969085693
1747256807.1896193,306,0.9114223122596741
1747256807.6858897,308,1.1821998357772827
1747256807.936292,309,1.63454270362854
1747256808.6892598,312,2.2183070182800293
1747256808.9421813,313,1.7231879234313965
1747256809.675292,316,1.724006175994873
1747256810.1609867,318,1.3280729055404663
1747256810.4046345,319,1.572823405265808
1747256811.1426885,322,1.613155484199524
1747256811.6262481,324,1.2359423637390137
1747256812.865927,329,1.6496707201004028
1747256813.1187968,330,1.0963934659957886
1747256813.3761125,331,1.454015851020813
1747256813.6288714,332,1.0101318359375
1747256814.9182875,337,3.5972743034362793
1747256815.164636,338,1.979712963104248
1747256815.6573985,340,3.419245481491089
1747256816.3994799,343,9.24544620513916
1747256816.6487916,344,2.9438014030456543
1747256816.8981698,345,1.3690577745437622
1747256817.1520987,346,2.5336201190948486
1747256817.6459274,348,2.6605422496795654
1747256818.1437368,350,3.2930800914764404
1747256818.639064,352,4.534667015075684
1747256818.897048,353,1.0559941530227661
1747256819.1427226,354,1.108200192451477
1747256820.1263928,358,1.4504623413085938
1747256820.6164608,360,1.063879370689392
1747256821.1068027,362,0.7497624158859253
1747256821.3626428,363,0.3897470235824585
1747256821.6268098,364,1.7842293977737427
1747256821.8735542,365,1.5571415424346924
1747256822.128378,366,1.764582633972168
1747256822.3855984,367,1.3862230777740479
1747256822.639473,368,0.8819944262504578
1747256824.172808,374,0.9952037930488586
1747256824.9218981,377,1.9483317136764526
1747256825.1710227,378,3.171393871307373
1747256826.8968987,385,1.5779533386230469
1747256827.1494317,386,1.9178292751312256
1747256828.1549907,390,2.060434103012085
1747256828.4025357,391,1.8418718576431274
1747256828.6672766,392,2.0612106323242188
1747256828.914208,393,2.305393934249878
1747256829.171464,394,1.851348638534546
1747256829.4194338,395,0.8737370371818542
1747256829.6668875,396,2.3885490894317627
1747256829.9140565,397,2.239192008972168
1747256830.1641235,398,3.3156578540802
1747256830.411423,399,2.194230556488037
1747256830.8998358,401,1.2940653562545776
1747256831.1482396,402,1.0490919351577759
1747256831.6440036,404,1.3628640174865723
1747256832.6380706,408,1.7063448429107666
1747256832.8868,409,0.8314924836158752
1747256833.6373959,412,1.6516393423080444
1747256833.883087,413,1.5916177034378052
1747256834.137245,414,1.2756805419921875
1747256834.3973598,415,2.0178821086883545
1747256835.1349657,418,1.0712649822235107
1747256835.8778443,421,1.9329304695129395
1747256836.124031,422,2.9365296363830566
1747256836.8772125,425,0.8344236016273499
1747256837.127875,426,3.4248883724212646
1747256838.1211917,430,3.57393217086792
1747256838.3659892,431,1.7131980657577515
1747256839.113837,434,3.408235788345337
1747256839.360305,435,1.8148843050003052
1747256839.6048436,436,2.140406370162964
1747256839.8541994,437,1.4399453401565552
1747256840.104185,438,1.4699008464813232
1747256840.3498814,439,1.239179253578186
1747256840.5947378,440,0.8088093400001526
1747256840.8416197,441,2.5281999111175537
1747256841.3422124,443,2.1769111156463623
1747256841.5864718,444,1.6526025533676147
1747256841.835721,445,1.2668259143829346
1747256842.0812242,446,1.7377556562423706
1747256843.087133,450,1.4237920045852661
1747256843.3406792,451,2.0320961475372314
1747256843.5877833,452,2.0316381454467773
1747256843.8322053,453,2.965785264968872
1747256844.077658,454,2.3652610778808594
1747256844.5675604,456,3.2252633571624756
1747256845.0634727,458,3.789797306060791
1747256845.5702229,460,1.3769168853759766
1747256845.8321385,461,1.7485218048095703
1747256846.5776129,464,0.9610124230384827
1747256846.825018,465,3.0888655185699463
1747256847.0776856,466,1.87127685546875
1747256847.581847,468,1.2275543212890625
1747256848.0917494,470,1.0163239240646362
1747256849.0987983,474,2.7241573333740234
1747256849.3508875,475,2.458829164505005
1747256850.0970504,478,1.092670202255249
1747256850.349224,479,1.7079166173934937
1747256850.6008725,480,1.63762366771698
1747256850.8512537,481,1.5678491592407227
1747256851.1025527,482,1.4749399423599243
1747256851.3518522,483,1.6371687650680542
1747256851.598408,484,2.0430619716644287
1747256852.093848,486,2.300964117050171
1747256852.3459744,487,1.68533456325531
1747256852.6056168,488,1.3365569114685059
1747256852.855676,489,3.433737277984619
1747256853.360607,491,2.1907436847686768
1747256854.1210225,494,2.208786725997925
1747256855.1259317,498,1.6694068908691406
1747256855.8693168,501,2.233107566833496
1747256856.115513,502,2.18329119682312
1747256856.360711,503,3.283087730407715
1747256857.1016884,506,2.1374411582946777
1747256857.5982857,508,1.63042414188385
1747256857.8452752,509,1.8965797424316406
1747256858.0928066,510,6.037731170654297
1747256858.3383226,511,3.185822010040283
1747256858.582509,512,1.3271020650863647
1747256858.8366268,513,3.023759126663208
1747256859.0846367,514,2.104973316192627
1747256859.8272388,517,3.9170093536376953
1747256860.081879,518,2.4135067462921143
1747256860.3260853,519,3.174168825149536
1747256860.5723639,520,2.1820292472839355
1747256861.318913,523,1.7936302423477173
1747256863.1154776,530,1.3462592363357544
1747256863.883174,533,2.1516478061676025
1747256864.1353936,534,0.8976662158966064
1747256864.6358545,536,1.2431976795196533
1747256864.8862424,537,3.062441349029541
1747256865.1324766,538,2.2696821689605713
1747256865.3796136,539,1.4166984558105469
1747256865.6260567,540,3.272528648376465
1747256866.1152956,542,1.676156997680664
1747256866.3608625,543,2.6870265007019043
1747256866.6057062,544,1.1096514463424683
1747256867.096471,546,0.7347504496574402
1747256867.3411777,547,2.4606781005859375
1747256868.074729,550,1.7532283067703247
1747256868.5670104,552,2.83713960647583
1747256869.0551877,554,4.888743877410889
1747256869.3008463,555,1.7600988149642944
1747256869.5593903,556,3.0416884422302246
1747256871.066028,562,2.2524681091308594
1747256871.3197093,563,3.2088253498077393
1747256871.569479,564,2.369868040084839
1747256872.5643303,568,3.253504514694214
1747256873.3015623,571,1.3567371368408203
1747256873.8151495,573,1.8446532487869263
1747256874.573593,576,4.097280025482178
1747256875.5731196,580,2.2053587436676025
1747256876.5652885,584,4.1191301345825195
1747256876.8098302,585,3.7072808742523193
1747256877.0540423,586,2.469324827194214
1747256877.5514333,588,1.3772168159484863
1747256878.052189,590,6.582171440124512
1747256878.2997513,591,1.8760920763015747
1747256878.5426786,592,2.4458935260772705
1747256879.0262806,594,2.1211256980895996
1747256879.5140746,596,2.6105759143829346
1747256879.7582924,597,2.0466976165771484
1747256880.0007083,598,1.1429240703582764
1747256880.242462,599,1.6764518022537231
1747256880.7260938,601,1.0742254257202148
1747256880.967506,602,2.7670392990112305
1747256881.209791,603,1.4764528274536133
1747256881.695743,605,1.7410556077957153
1747256882.433732,608,6.794063091278076
1747256882.9202015,610,2.5697710514068604
1747256883.6459706,613,2.9391672611236572
1747256883.8898404,614,1.5242328643798828
1747256884.3790674,616,1.8242079019546509
1747256884.872235,618,4.828184604644775
1747256885.369274,620,5.294760704040527
1747256885.859235,622,3.2930045127868652
1747256886.1067312,623,3.3545708656311035
1747256886.8456814,626,2.9996705055236816
1747256887.3385239,628,1.306899905204773
1747256887.580448,629,2.820748805999756
1747256888.5783832,633,2.7329318523406982
1747256889.0786064,635,7.772354602813721
1747256889.5738661,637,0.8534227013587952
1747256890.3268626,640,2.7638792991638184
1747256890.5818043,641,9.765046119689941
1747256890.832135,642,2.0205953121185303
1747256891.081682,643,1.722627878189087
1747256891.3295426,644,4.189406394958496
1747256891.5774763,645,1.739961862564087
1747256892.5589163,649,2.885465145111084
1747256893.050014,651,5.5198822021484375
1747256893.295611,652,1.6724451780319214
1747256893.545693,653,2.200016736984253
1747256893.7916486,654,2.293015480041504
1747256894.04192,655,2.1148130893707275
1747256894.790257,658,2.405672073364258
1747256895.0441723,659,1.6471718549728394
1747256895.3002734,660,5.622992038726807
1747256897.063171,667,3.362788438796997
1747256897.8296177,670,1.0631389617919922
1747256899.0919604,675,1.9662739038467407
1747256899.3520863,676,0.8207795023918152
1747256899.6092267,677,4.831457614898682
1747256900.4062195,680,1.9533075094223022
1747256900.9379048,682,4.91760778427124
1747256901.19561,683,2.849832534790039
1747256901.450875,684,2.0291855335235596
1747256902.2218673,687,3.9270410537719727
1747256903.489881,692,3.5347137451171875
1747256904.0044608,694,4.438697338104248
1747256904.2523966,695,4.126473426818848
1747256904.5019011,696,4.66201114654541
1747256904.7477498,697,0.9188827276229858
1747256905.2381554,699,2.698589324951172
1747256905.9840674,702,3.3010313510894775
1747256906.227013,703,5.707633972167969
1747256906.7160914,705,2.1484673023223877
1747256907.6902273,709,4.4748854637146
1747256907.9365094,710,1.602148175239563
1747256908.4268773,712,1.8128910064697266
1747256909.1795535,715,3.413930654525757
1747256909.6815681,717,2.2566797733306885
1747256910.1788533,719,1.2864412069320679
1747256910.4241285,720,1.3918756246566772
1747256910.6650505,721,4.629706859588623
1747256911.1466992,723,8.861452102661133
1747256911.6300268,725,4.881738185882568
1747256911.871816,726,3.751148223876953
1747256912.1181457,727,9.885865211486816
1747256912.3690722,728,5.410706996917725
1747256912.613817,729,1.9553658962249756
1747256913.1071548,731,3.2174694538116455
1747256913.3609738,732,0.7549675107002258
1747256913.6129193,733,5.879423141479492
1747256914.8764768,738,2.2679169178009033
1747256915.1277988,739,8.7406587600708
1747256915.3739696,740,0.7859735488891602
1747256915.8648665,742,8.506448745727539
1747256916.1131608,743,4.27187442779541
1747256916.3614838,744,1.7805057764053345
1747256916.607217,745,1.3645391464233398
1747256918.344448,752,2.2658348083496094
1747256919.092915,755,4.147515296936035
1747256919.3658798,756,4.599537372589111
1747256919.866741,758,1.982042908668518
1747256921.1032655,763,4.338274955749512
1747256921.350871,764,3.4374566078186035
1747256921.5966878,765,4.846097946166992
1747256922.3727682,768,4.766374111175537
1747256922.7141612,769,2.128389835357666
1747256923.4783707,772,1.707010269165039
1747256923.7267182,773,6.917412281036377
1747256924.223041,775,2.9800496101379395
1747256924.4707127,776,2.6992270946502686
1747256924.9650042,778,2.032139301300049
1747256925.216669,779,1.6478606462478638
1747256925.4643621,780,2.1067001819610596
1747256925.710115,781,4.261448383331299
1747256925.9578671,782,2.1004374027252197
1747256927.4395094,788,2.4152297973632812
1747256927.6848972,789,4.0502214431762695
1747256928.1844664,791,4.561662197113037
1747256928.6790702,793,2.4666295051574707
1747256929.1740475,795,0.7120537757873535
1747256929.4177315,796,4.458746910095215
1747256930.1535892,799,2.670764446258545
1747256930.4012475,800,2.17415189743042
1747256931.3761215,804,1.7841501235961914
1747256931.6329393,805,2.831921339035034
1747256931.8848002,806,4.145501136779785
1747256932.1384373,807,6.249146461486816
1747256932.88814,810,1.3143301010131836
1747256933.6265626,813,1.7602213621139526
1747256934.8600357,818,7.641490936279297
1747256935.1072435,819,4.005209445953369
1747256935.598857,821,6.046874523162842
1747256935.8421865,822,1.4982951879501343
1747256936.0869277,823,2.020078420639038
1747256936.5768023,825,9.392786026000977
1747256936.8200095,826,1.6007111072540283
1747256937.064896,827,1.6270835399627686
1747256937.312395,828,2.966611385345459
1747256938.3082576,832,4.7208991050720215
1747256938.5579433,833,1.9968174695968628
1747256939.05722,835,7.634127140045166
1747256939.3107061,836,5.671352863311768
1747256939.559813,837,2.037559986114502
1747256940.0591729,839,2.032468557357788
1747256940.3116658,840,2.5741915702819824
1747256941.0656912,843,6.781914234161377
1747256941.5596375,845,1.0012372732162476
1747256942.805277,850,1.7340946197509766
1747256943.060837,851,3.7337961196899414
1747256943.8050478,854,2.916425943374634
1747256944.558662,857,0.6273255944252014
1747256945.3015573,860,1.6219712495803833
1747256945.7935052,862,0.8142467737197876
1747256946.5360136,865,3.727447032928467
1747256946.7841523,866,1.4789375066757202
1747256947.7645497,870,3.7259156703948975
1747256948.0089638,871,6.407815456390381
1747256950.4884224,881,4.340686798095703
1747256950.9870434,883,2.5117621421813965
1747256951.2423146,884,2.1739954948425293
1747256951.4884143,885,1.3974817991256714
1747256951.7339692,886,3.2004575729370117
1747256952.2280369,888,2.3233206272125244
1747256952.7277896,890,1.9844435453414917
1747256953.2361875,892,8.200352668762207
1747256953.990029,895,5.585685729980469
1747256954.4798684,897,1.7475920915603638
1747256954.7243097,898,2.5831096172332764
1747256955.4593108,901,4.136722087860107
1747256955.7041256,902,5.829308032989502
1747256956.1969361,904,9.901049613952637
1747256956.6852984,906,1.1382516622543335
1747256956.931973,907,4.879737854003906
1747256957.1814911,908,1.3785489797592163
1747256957.670458,910,6.304427146911621
1747256957.9149704,911,2.333092212677002
1747256958.6572816,914,14.335776329040527
1747256959.644723,918,2.052032232284546
1747256959.8896084,919,2.2900338172912598
1747256960.3881428,921,2.209933280944824
1747256960.879284,923,5.375739574432373
1747256961.8630967,927,4.537006378173828
1747256962.110809,928,1.1649781465530396
1747256962.3550284,929,3.3837730884552
1747256962.5964398,930,2.642646074295044
1747256962.8378067,931,1.2415738105773926
1747256963.0792737,932,1.9793270826339722
1747256963.3264709,933,5.274350643157959
1747256963.8193038,935,9.387084007263184
1747256964.8114204,939,4.857544898986816
1747256965.3037574,941,0.9073420166969299
1747256965.550398,942,15.746841430664062
1747256966.2883327,945,1.6760625839233398
1747256967.2809575,949,4.767442226409912
1747256968.0445864,952,1.9812335968017578
1747256968.551838,954,1.6835085153579712
1747256968.8019712,955,0.31891316175460815
1747256969.0485325,956,4.251245498657227
1747256970.049753,960,1.5747344493865967
1747256970.54345,962,4.409549713134766
1747256970.788837,963,3.780841588973999
1747256971.0374956,964,1.3847413063049316
1747256971.2840996,965,2.278541326522827
1747256971.7750747,967,4.2822747230529785
1747256972.0280192,968,2.27024507522583
1747256972.7882378,971,2.6877689361572266
1747256974.0793607,976,4.142506122589111
1747256974.5898473,978,11.397177696228027
1747256974.8448315,979,3.765448808670044
1747256975.3464491,981,1.2625691890716553
1747256975.59367,982,1.5328537225723267
1747256976.5788972,986,2.572678327560425
1747256977.0650043,988,1.4387654066085815
1747256977.3078878,989,2.2670581340789795
1747256977.5550065,990,4.025660991668701
1747256978.0536377,992,0.9483290314674377
1747256978.5519547,994,0.8735869526863098
1747256978.7991621,995,2.8087589740753174
1747256979.0456884,996,13.912399291992188
1747256979.5371397,998,3.313185691833496
1747256979.7815788,999,2.3745615482330322
1747256980.277561,1001,2.5966293811798096
1747256980.5225701,1002,7.796270847320557
1747256980.772709,1003,4.294649124145508
1747256981.0242527,1004,8.794520378112793
1747256981.2706363,1005,2.610503911972046
1747256981.5178137,1006,2.2200801372528076
1747256982.782402,1011,15.402503967285156
1747256983.3048298,1013,0.626545250415802
1747256983.8220508,1015,1.6181836128234863
1747256984.0803752,1016,12.159658432006836
1747256984.3287487,1017,7.374879360198975
1747256985.592288,1022,5.7008442878723145
1747256986.574486,1026,6.426990985870361
1747256987.0672915,1028,1.9138157367706299
1747256987.3119833,1029,1.4916621446609497
1747256988.793164,1035,22.098434448242188
1747256989.041833,1036,19.030181884765625
1747256989.2910407,1037,0.8158622980117798
1747256989.5526202,1038,4.194129943847656
1747256989.804821,1039,3.530550718307495
1747256990.7948983,1043,1.863454818725586
1747256991.2871358,1045,1.2676441669464111
1747256991.530796,1046,3.7845804691314697
1747256993.0240211,1052,2.5147130489349365
1747256993.267716,1053,1.0180628299713135
1747256993.9968023,1056,1.4312913417816162
1747256994.4826393,1058,2.0258584022521973
1747256994.7270482,1059,6.2650651931762695
1747256994.9736245,1060,4.950825214385986
1747256995.4692206,1062,4.18028450012207
1747256996.2071404,1065,4.166308879852295
1747256996.4516828,1066,3.104071855545044
1747256996.6969588,1067,2.864952802658081
1747256997.1877623,1069,2.525635242462158
1747256997.4375062,1070,5.122375011444092
1747256997.6840057,1071,3.850670576095581
1747256997.9363236,1072,9.808844566345215
1747256998.1920817,1073,1.6695894002914429
1747256998.4379113,1074,1.5823118686676025
1747256999.20041,1077,3.1517820358276367
1747256999.445929,1078,1.3884003162384033
1747256999.9401073,1080,12.941118240356445
1747257000.1859262,1081,0.4831582009792328
1747257000.4302874,1082,0.6536099910736084
1747257001.1791067,1085,9.972663879394531
1747257001.4353914,1086,1.1399357318878174
1747257001.681447,1087,8.269187927246094
1747257002.680068,1091,2.859501838684082
1747257002.923921,1092,2.6455729007720947
1747257003.1801093,1093,8.231974601745605
1747257004.3970642,1098,1.1581761837005615
1747257004.8818421,1100,8.48659896850586
1747257005.3719854,1102,2.4936211109161377
1747257005.6183224,1103,3.01694655418396
1747257005.8766336,1104,5.456355571746826
1747257006.62932,1107,2.3733057975769043
1747257006.8773215,1108,5.677279472351074
1747257007.1291428,1109,3.6643362045288086
1747257007.376225,1110,2.6256022453308105
1747257007.6229794,1111,1.7162290811538696
1747257007.8743665,1112,2.5034430027008057
1747257008.11982,1113,2.5865159034729004
1747257008.3728013,1114,6.222972869873047
1747257008.8690639,1116,2.9531753063201904
1747257009.61499,1119,4.289453506469727
1747257010.1090276,1121,0.7404928207397461
1747257010.3563385,1122,10.832612037658691
1747257011.0966327,1125,11.464824676513672
1747257011.3411293,1126,2.3131422996520996
1747257011.8360605,1128,2.1102077960968018
1747257012.084463,1129,2.197319984436035
1747257012.3295894,1130,2.115149736404419
1747257012.5768545,1131,2.2761170864105225
1747257012.8212864,1132,5.869052410125732
1747257013.3137143,1134,5.5467658042907715
1747257013.5636196,1135,1.246528148651123
1747257013.8155856,1136,0.6849033236503601
1747257014.568728,1139,25.96771240234375
1747257015.3350081,1142,7.302040100097656
1747257016.090469,1145,5.208182334899902
1747257016.339196,1146,2.1134989261627197
1747257016.8426926,1148,2.6339807510375977
1747257017.0958593,1149,1.6465070247650146
1747257017.3446689,1150,1.702035665512085
1747257017.6000443,1151,0.6836835145950317
1747257017.8545625,1152,2.486762046813965
1747257018.103766,1153,3.684539556503296
1747257018.6091495,1155,3.453016757965088
1747257019.8638022,1160,3.528381109237671
1747257020.3602242,1162,10.873273849487305
1747257020.8707218,1164,12.889537811279297
1747257021.3749492,1166,6.181295871734619
1747257021.6279924,1167,1.2993698120117188
1747257023.1120114,1173,10.642333984375
1747257023.361919,1174,9.312996864318848
1747257023.852668,1176,2.3466289043426514
1747257024.099807,1177,6.517281532287598
1747257024.344412,1178,3.26135516166687
1747257025.3470054,1182,0.41688406467437744
1747257025.8389204,1184,8.19682502746582
1747257026.3314736,1186,3.2840991020202637
1747257026.8234453,1188,3.3036437034606934
1747257027.0676732,1189,1.567534327507019
1747257027.315355,1190,1.347832441329956
1747257028.0706758,1193,1.4211808443069458
1747257028.3180592,1194,5.142703533172607
1747257028.5658786,1195,2.2481472492218018
1747257029.0686586,1197,1.7851835489273071
1747257029.3179498,1198,2.8207030296325684
1747257030.0600002,1201,4.271604537963867
1747257030.3087192,1202,1.656180739402771
1747257031.052016,1205,6.316471576690674
1747257031.3004675,1206,2.203707695007324
1747257031.5489123,1207,1.7966772317886353
1747257032.0436287,1209,4.9432244300842285
1747257033.0345888,1213,2.2980940341949463
1747257033.2809289,1214,3.068199872970581
1747257033.5315185,1215,3.8496227264404297
1747257034.0322433,1217,2.4976754188537598
1747257034.2774713,1218,3.314379930496216
1747257035.537169,1223,5.653728008270264
1747257036.0295436,1225,3.2750418186187744
1747257036.7724376,1228,5.734029293060303
1747257037.023685,1229,8.719182968139648
1747257037.764041,1232,2.3082168102264404
1747257038.0113382,1233,0.9259622097015381
1747257039.250423,1238,1.9706385135650635
1747257039.7401311,1240,1.5987468957901
1747257039.9855115,1241,1.5550734996795654
1747257040.2305684,1242,2.172278642654419
1747257040.4806218,1243,2.040727138519287
1747257040.7300036,1244,2.4201912879943848
1747257040.9757185,1245,3.761582136154175
1747257041.221948,1246,1.6025556325912476
1747257041.9565442,1249,1.1996374130249023
1747257042.202602,1250,4.313870906829834
1747257042.4466527,1251,1.1306920051574707
1747257042.6910498,1252,3.1047306060791016
1747257043.1808798,1254,7.676393985748291
1747257043.6727006,1256,3.5672128200531006
1747257043.916521,1257,3.2370216846466064
1747257044.655542,1260,2.2179579734802246
1747257044.9040523,1261,3.1942873001098633
1747257045.6484504,1264,1.6294114589691162
1747257046.4120088,1267,7.4098029136657715
1747257047.4171517,1271,2.702547073364258
1747257048.6526792,1276,3.2768049240112305
1747257048.8992472,1277,3.6592979431152344
1747257049.1440861,1278,1.8703962564468384
1747257050.136002,1282,1.1079156398773193
1747257050.87591,1285,5.35983419418335
1747257052.1148808,1290,5.124967575073242
1747257052.8546247,1293,12.026410102844238
1747257053.582572,1296,1.620866298675537
1747257054.0781531,1298,1.890572428703308
1747257054.320648,1299,4.473177433013916
1747257055.0500107,1302,1.0081965923309326
1747257056.0362017,1306,3.265244483947754
1747257057.0188787,1310,8.387694358825684
1747257058.0196779,1314,6.978873252868652
1747257058.267017,1315,1.6207730770111084
1747257059.51358,1320,20.047609329223633
1747257060.013917,1322,4.234705448150635
1747257060.2595022,1323,20.889015197753906
1747257060.7637095,1325,25.119367599487305
1747257061.0121422,1326,1.9517875909805298
1747257061.5134568,1328,14.04158878326416
1747257063.2491019,1335,2.5884287357330322
1747257065.4737933,1344,1.2032557725906372
1747257065.7176464,1345,4.49159049987793
1747257066.2130876,1347,3.813312292098999
1747257066.4638135,1348,3.652374505996704
1747257067.2206433,1351,5.854538917541504
1747257067.468892,1352,2.680488348007202
1747257067.9642034,1354,3.346118688583374
1747257068.963954,1358,4.473202705383301
1747257069.4651632,1360,4.994612216949463
1747257070.488643,1364,4.5484185218811035
1747257070.7461355,1365,15.544992446899414
1747257071.0040147,1366,5.21277379989624
1747257071.2600229,1367,2.153853416442871
1747257071.5115685,1368,4.703718185424805
1747257072.5053842,1372,5.261040210723877
1747257072.7592008,1373,5.3479413986206055
1747257073.2624333,1375,2.3036553859710693
1747257073.509993,1376,12.902585983276367
1747257074.518928,1380,5.862520694732666
1747257075.7722495,1385,2.5669612884521484
1747257076.0159595,1386,0.5174891948699951
1747257076.9800687,1390,1.205975890159607
1747257077.700445,1393,20.161664962768555
1747257078.4227345,1396,4.875580310821533
1747257078.6704125,1397,0.7362462878227234
1747257079.1596484,1399,6.505836009979248
1747257079.4020045,1400,7.0892157554626465
1747257080.137781,1403,3.1460933685302734
1747257080.632318,1405,5.055000305175781
1747257082.620122,1413,18.161455154418945
1747257083.3712974,1416,3.151137590408325
1747257083.6247535,1417,14.676904678344727
1747257084.1292565,1419,17.178518295288086
1747257084.6437635,1421,2.2364585399627686
1747257084.8902571,1422,1.6450046300888062
1747257087.1291087,1431,2.267057180404663
1747257087.377176,1432,5.588899612426758
1747257088.3777306,1436,7.770203113555908
1747257088.8940728,1438,4.959763526916504
1747257089.141953,1439,3.9430487155914307
1747257089.3877637,1440,2.7003509998321533
1747257089.639559,1441,4.2074503898620605
1747257090.3992295,1444,3.3654353618621826
1747257090.8968554,1446,2.4323818683624268
1747257091.143368,1447,1.8290108442306519
1747257091.3954785,1448,4.330005168914795
1747257091.6457846,1449,1.9220620393753052
1747257091.8911328,1450,7.137738227844238
1747257092.1369321,1451,6.735951900482178
1747257092.3844028,1452,8.986702919006348
1747257092.8818994,1454,2.3550779819488525
1747257093.130109,1455,7.185161590576172
1747257093.3845406,1456,1.3555221557617188
1747257093.6315858,1457,7.132231712341309
1747257093.8772218,1458,5.749803066253662
1747257094.1348188,1459,25.983036041259766
1747257094.3889012,1460,1.7980331182479858
1747257094.6359036,1461,4.559262275695801
1747257095.1426148,1463,3.9288244247436523
1747257097.0118303,1470,18.118825912475586
1747257097.7684598,1473,10.36008358001709
1747257098.0160599,1474,1.4011672735214233
1747257098.5205762,1476,15.937238693237305
1747257098.7739007,1477,10.140433311462402
1747257099.762888,1481,11.863075256347656
1747257100.0107555,1482,9.013089179992676
1747257100.2577791,1483,3.4100801944732666
1747257101.24575,1487,6.897971153259277
1747257101.4921515,1488,8.48873519897461
1747257101.7393608,1489,5.795600891113281
1747257101.992726,1490,7.486917495727539
1747257102.2412796,1491,10.11279010772705
1747257102.7338576,1493,2.5440056324005127
1747257102.9805598,1494,6.306379795074463
1747257103.9780102,1498,1.2980458736419678
1747257104.2298934,1499,13.695359230041504
1747257104.4863858,1500,3.293242931365967
1747257104.9907732,1502,3.7393081188201904
1747257105.735827,1505,2.2027032375335693
1747257106.7280545,1509,24.38197135925293
1747257106.9752247,1510,5.310347080230713
1747257107.2207487,1511,3.6083099842071533
1747257107.715345,1513,0.4578222930431366
1747257108.207913,1515,18.398542404174805
1747257108.4544468,1516,26.08518409729004
1747257110.1654558,1523,4.535531997680664
1747257110.9045973,1526,7.494181156158447
1747257111.3983006,1528,1.1415961980819702
1747257112.8470953,1534,1.6618138551712036
1747257113.5706089,1537,3.161337375640869
1747257113.8118718,1538,12.260637283325195
1747257114.537143,1541,3.5863564014434814
1747257115.524713,1545,4.1614274978637695
1747257116.020626,1547,5.277154445648193
1747257116.2812939,1548,4.966087341308594
1747257117.0496123,1551,6.013278007507324
1747257117.2986207,1552,2.869690179824829
1747257117.543857,1553,10.521751403808594
1747257118.0347848,1555,8.724214553833008
1747257118.5343018,1557,2.1750214099884033
1747257119.7689483,1562,1.5636571645736694
1747257120.2705064,1564,2.233285665512085
1747257120.516371,1565,1.6270846128463745
1747257120.7636964,1566,7.674541473388672
1747257121.2632592,1568,4.89229679107666
1747257121.7568758,1570,24.493576049804688
1747257121.9997897,1571,9.990558624267578
1747257122.2424133,1572,17.062543869018555
1747257122.4923716,1573,16.80891227722168
1747257123.2377203,1576,9.122546195983887
1747257123.725193,1578,5.840793609619141
1747257123.9758606,1579,0.5830183029174805
1747257124.2296603,1580,3.5757222175598145
1747257124.4770586,1581,2.4903547763824463
1747257124.7260094,1582,5.24101448059082
1747257125.4724522,1585,6.776710033416748
1747257126.7087703,1590,10.530312538146973
1747257127.9443154,1595,3.358800172805786
1747257128.1903527,1596,14.553788185119629
1747257128.4365177,1597,3.9469923973083496
1747257129.4326591,1601,1.1324340105056763
1747257129.6804144,1602,0.6451421976089478
1747257129.9329247,1603,8.88524055480957
1747257131.683649,1610,11.917872428894043
1747257131.9379442,1611,2.935957431793213
1747257132.4343693,1613,5.349326133728027
1747257132.6913736,1614,18.189058303833008
1747257133.1832848,1616,5.41682767868042
1747257134.1810036,1620,14.972234725952148
1747257134.6880689,1622,2.8484079837799072
1747257135.2002788,1624,3.3721234798431396
1747257135.704221,1626,4.76233434677124
1747257135.949635,1627,9.418440818786621
1747257136.925682,1631,0.5194953680038452
1747257137.9275677,1635,3.436131715774536
1747257138.1765857,1636,4.2851176261901855
1747257138.43038,1637,2.3319571018218994
1747257138.688187,1638,9.46613883972168
1747257139.1861558,1640,4.066714763641357
1747257139.4340973,1641,21.356815338134766
1747257140.681323,1646,12.057477951049805
1747257140.9301083,1647,11.394556999206543
1747257141.429292,1649,15.619587898254395
1747257141.9317605,1651,2.6369261741638184
1747257142.1820247,1652,5.534125328063965
1747257142.4348419,1653,1.726601004600525
1747257142.6862047,1654,7.414844512939453
1747257143.177449,1656,2.21943998336792
1747257143.6690786,1658,1.2849849462509155
1747257144.6668036,1662,6.661023139953613
1747257145.1553497,1664,2.6583096981048584
1747257145.6503806,1666,0.4996456205844879
1747257146.39031,1669,4.192653656005859
1747257146.6408305,1670,16.50748634338379
1747257147.6083121,1674,1.8324373960494995
1747257148.3449135,1677,11.367920875549316
1747257148.8383954,1679,4.770832061767578
1747257149.0825512,1680,16.407838821411133
1747257149.3318226,1681,4.295095443725586
1747257149.5829983,1682,15.72075366973877
1747257150.335808,1685,0.4967540204524994
1747257150.5849438,1686,7.358087062835693
1747257150.836361,1687,0.4668622314929962
1747257151.0826497,1688,14.387323379516602
1747257151.32897,1689,0.43014124035835266
1747257151.5737936,1690,11.515204429626465
1747257152.3162231,1693,2.7398183345794678
1747257152.5644372,1694,7.740699768066406
1747257152.8115563,1695,11.477310180664062
1747257153.3168871,1697,42.366371154785156
1747257153.5654435,1698,23.26007843017578
1747257153.8126612,1699,2.0623788833618164
1747257154.0643728,1700,25.577659606933594
1747257154.5659688,1702,15.781773567199707
1747257155.0718932,1704,0.22790206968784332
1747257155.8359709,1707,25.66243553161621
1747257156.3364813,1709,0.7681370377540588
1747257156.5901551,1710,7.660603046417236
1747257156.848125,1711,12.332326889038086
1747257157.094003,1712,25.971471786499023
1747257158.5886016,1718,4.532772064208984
1747257158.834579,1719,1.6369552612304688
1747257159.578906,1722,0.7800621390342712
1747257159.826002,1723,4.184143543243408
1747257160.08612,1724,38.082725524902344
1747257160.3365715,1725,18.132537841796875
1747257161.5733967,1730,2.767763614654541
1747257163.5520878,1738,24.144306182861328
1747257163.7981136,1739,1.3367063999176025
1747257164.0485418,1740,15.937397956848145
1747257164.786592,1743,24.335603713989258
1747257165.2896864,1745,0.5911914110183716
1747257166.0461724,1748,1.4509379863739014
1747257166.294845,1749,7.691728115081787
1747257166.54769,1750,7.444334506988525
1747257166.7915828,1751,4.490464687347412
1747257167.2894356,1753,10.421263694763184
1747257167.5371234,1754,18.53638458251953
1747257168.2748344,1757,7.746739387512207
1747257169.5240247,1762,2.083561897277832
1747257169.7719133,1763,0.40512093901634216
1747257170.271545,1765,0.3440456688404083
1747257170.5197256,1766,2.04610276222229
1747257171.0174513,1768,3.097618579864502
1747257172.7639322,1775,8.573419570922852
1747257173.0116498,1776,2.640376567840576
1747257173.2611115,1777,2.131088972091675
1747257174.0073085,1780,3.31042742729187
1747257174.2514248,1781,4.439276695251465
1747257174.9958286,1784,3.976047992706299
1747257175.2391255,1785,7.528358459472656
1747257175.4831772,1786,15.89998722076416
1747257175.7310028,1787,1.9831348657608032
1747257176.2267497,1789,1.0432578325271606
1747257176.4737308,1790,0.6171894073486328
1747257176.9648426,1792,9.225924491882324
1747257177.4582548,1794,11.725048065185547
1747257177.9529247,1796,11.112197875976562
1747257178.2015533,1797,1.915778636932373
1747257178.9716928,1800,1.3189666271209717
1747257179.4728878,1802,19.253122329711914
1747257179.7303445,1803,1.9500601291656494
1747257179.9869318,1804,2.330570697784424
1747257180.9774058,1808,43.91657638549805
1747257181.474073,1810,4.095929145812988
1747257182.4679353,1814,7.037863254547119
1747257182.9668124,1816,6.138038635253906
1747257183.4563417,1818,3.4544878005981445
1747257183.702809,1819,7.777397632598877
1747257184.6865609,1823,1.073108196258545
1747257185.4280086,1826,0.960511326789856
1747257185.680754,1827,4.501173496246338
1747257186.1781456,1829,9.030776023864746
1747257186.4286585,1830,0.7621532678604126
1747257186.9246943,1832,3.3314359188079834
1747257187.1709979,1833,2.54856014251709
1747257187.4161003,1834,1.3027582168579102
1747257187.9092798,1836,12.263884544372559
1747257188.1570454,1837,18.099193572998047
1747257188.4076316,1838,1.3916856050491333
1747257189.898959,1844,2.157419443130493
1747257190.146794,1845,9.536979675292969
1747257190.3906975,1846,6.100236892700195
1747257190.6337745,1847,7.592507362365723
1747257190.8752773,1848,4.980349540710449
1747257191.6126573,1851,7.164942741394043
1747257192.104178,1853,4.0843353271484375
1747257192.8378785,1856,18.210153579711914
1747257193.803694,1860,0.7568913698196411
1747257194.7939923,1864,1.7737314701080322
1747257195.050941,1865,5.335565567016602
1747257195.3032346,1866,3.458866834640503
1747257195.5521226,1867,1.356717586517334
1747257196.5394995,1871,3.0804941654205322
1747257196.784429,1872,0.3660129904747009
1747257197.031892,1873,17.064111709594727
1747257197.2880006,1874,11.184407234191895
1747257197.5453298,1875,1.1666088104248047
1747257198.0424984,1877,21.28851318359375
1747257198.5358236,1879,5.938863754272461
1747257198.78378,1880,3.5763349533081055
1747257199.5218213,1883,14.67639446258545
1747257199.7678757,1884,1.265552043914795
1747257200.262365,1886,12.941062927246094
1747257200.7567792,1888,15.048097610473633
1747257201.2484949,1890,1.6207880973815918
1747257201.4998598,1891,1.042358636856079
1747257202.4923036,1895,11.169861793518066
1747257203.5207322,1899,0.43540439009666443
1747257204.0226545,1901,4.877693176269531
1747257204.27698,1902,9.892383575439453
1747257205.2970207,1906,1.2655984163284302
1747257205.8226068,1908,5.910667419433594
1747257206.077038,1909,4.195778846740723
1747257206.331424,1910,3.9072632789611816
1747257207.0937312,1913,3.6143300533294678
1747257207.8419197,1916,2.547175168991089
1747257208.3390534,1918,1.9275636672973633
1747257209.8091257,1924,3.2555856704711914
1747257210.0524793,1925,1.7571214437484741
1747257210.2954628,1926,8.389090538024902
1747257210.7906191,1928,3.3091256618499756
1747257211.0339062,1929,32.31945037841797
1747257211.7660918,1932,11.954310417175293
1747257212.5008004,1935,25.686832427978516
1747257212.7510774,1936,1.6990249156951904
1747257213.4909124,1939,6.312762260437012
1747257213.736031,1940,25.097734451293945
1747257213.980369,1941,4.829465866088867
1747257214.22493,1942,2.941849946975708
1747257214.963208,1945,6.802109718322754
1747257215.4510965,1947,22.080331802368164
1747257216.1977499,1950,0.7869641780853271
1747257216.443285,1951,1.8205593824386597
1747257216.9340508,1953,3.8623411655426025
1747257217.6698265,1956,13.71756362915039
1747257218.6546683,1960,11.232563972473145
1747257218.9046714,1961,3.897521495819092
1747257219.1611147,1962,1.4295690059661865
1747257219.405631,1963,6.696126461029053
1747257219.6526656,1964,13.885656356811523
1747257220.148817,1966,7.200884819030762
1747257220.3972597,1967,18.181581497192383
1747257220.6500278,1968,2.885030508041382
1747257220.909959,1969,3.560944080352783
1747257222.4033153,1975,6.5713982582092285
1747257222.9180653,1977,2.8745903968811035
1747257223.1748567,1978,8.34459114074707
1747257223.4326005,1979,1.0204110145568848
1747257223.6806667,1980,0.7930588126182556
1747257223.9245768,1981,10.912479400634766
1747257224.1737945,1982,0.7805441617965698
1747257224.4202306,1983,21.029224395751953
1747257224.9271123,1985,5.907176971435547
1747257225.4181433,1987,3.3911194801330566
1747257225.6638386,1988,1.4779003858566284
1747257225.9237127,1989,0.7844219207763672
1747257226.4301267,1991,35.553627014160156
1747257226.682156,1992,10.475884437561035
1747257226.938744,1993,1.58303964138031
1747257227.4516883,1995,6.304187774658203
1747257228.4527776,1999,6.954233169555664


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_20_384934-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256730.9831376,0,1.3601574897766113
1747256731.7584827,3,1.4060345888137817
1747256732.0080569,4,1.096007227897644
1747256733.4803042,10,1.0821377038955688
1747256733.7242389,11,1.1128484010696411
1747256734.4886713,14,1.0439178943634033
1747256734.7390766,15,1.431528091430664
1747256735.4862754,18,3.1332626342773438
1747256735.7332952,19,2.299151659011841
1747256735.9776745,20,1.4579843282699585
1747256736.4707685,22,1.3697878122329712
1747256736.7163696,23,1.0006535053253174
1747256737.453127,26,1.0310895442962646
1747256737.6983044,27,1.0000003576278687
1747256739.2377055,33,1.7022905349731445
1747256739.9957323,36,1.4268598556518555
1747256740.2430484,37,1.0322105884552002
1747256740.4945118,38,1.00094473361969
1747256740.7450762,39,1.0309693813323975
1747256740.990215,40,1.0002228021621704
1747256742.7082815,47,1.0430365800857544
1747256742.9560797,48,1.9578226804733276
1747256743.2095754,49,1.293360710144043
1747256743.72669,51,1.5069643259048462
1747256743.973041,52,1.6762934923171997
1747256744.4625182,54,1.622403621673584
1747256745.1929927,57,1.3251771926879883
1747256745.9229338,60,1.4413071870803833
1747256746.1654937,61,2.3188016414642334
1747256746.4146202,62,1.7052299976348877
1747256746.6568618,63,1.9965606927871704
1747256747.1440117,65,1.6918160915374756
1747256747.3860512,66,2.161370038986206
1747256747.627073,67,1.8706742525100708
1747256747.8684373,68,2.831815004348755
1747256748.3556585,70,2.4579126834869385
1747256748.597336,71,3.0491693019866943
1747256750.0755286,77,3.330651044845581
1747256750.5770097,79,1.902611255645752
1747256750.8329005,80,1.4732351303100586
1747256751.335829,82,1.1939181089401245
1747256751.5854278,83,3.3836934566497803
1747256752.0931401,85,3.56375789642334
1747256753.116016,89,3.9448986053466797
1747256753.3677287,90,2.8803679943084717
1747256754.600683,95,4.2421555519104
1747256755.582166,99,3.7455222606658936
1747256755.8256822,100,3.301997423171997
1747256756.5600324,103,4.314157009124756
1747256757.3174741,106,3.460200309753418
1747256757.5648248,107,4.517274379730225
1747256758.0654447,109,4.122945308685303
1747256759.2770894,114,3.2211575508117676
1747256759.7623515,116,4.928543567657471
1747256760.9869704,121,4.596373081207275
1747256761.9609408,125,4.509669303894043
1747256762.20277,126,3.441118001937866
1747256762.6946795,128,3.7889535427093506
1747256763.201342,130,4.734608173370361
1747256763.4499593,131,4.771899223327637
1747256763.6923358,132,4.183979034423828
1747256764.7029026,136,3.6818723678588867
1747256764.9553306,137,3.400939464569092
1747256766.4542572,143,4.926462173461914
1747256766.7030134,144,4.550173282623291
1747256767.1968858,146,3.871809959411621
1747256767.443589,147,4.180183410644531
1747256768.189383,150,3.6465835571289062
1747256769.9635234,157,4.484209060668945
1747256770.4598353,159,4.257749080657959
1747256770.7056937,160,4.517611503601074
1747256771.1943817,162,5.563224792480469
1747256771.694303,164,4.192533493041992
1747256772.1856205,166,4.484555244445801
1747256773.1726668,170,3.8164451122283936
1747256773.4246454,171,3.461181402206421
1747256773.674045,172,4.062753677368164
1747256774.4097247,175,4.692619323730469
1747256774.6535316,176,4.856865882873535
1747256774.8995335,177,4.516178131103516
1747256775.1445818,178,5.062349319458008
1747256775.6378176,180,5.047429084777832
1747256775.8838112,181,4.703125953674316
1747256776.62396,184,4.820626258850098
1747256776.8798156,185,4.389708042144775
1747256777.1444693,186,4.286184787750244
1747256777.9287162,189,5.252476692199707
1747256778.1910841,190,4.723515033721924
1747256778.4475727,191,5.517849922180176
1747256778.697544,192,2.833413600921631
1747256779.4608154,195,4.356881141662598
1747256780.4508605,199,4.771940231323242
1747256780.6989603,200,3.927344560623169
1747256781.1964467,202,4.6112775802612305
1747256781.4426713,203,4.423063278198242
1747256781.690054,204,4.9652838706970215
1747256781.934677,205,4.861672401428223
1747256782.4189396,207,4.655586242675781
1747256782.9176502,209,4.949201583862305
1747256783.445033,211,4.322881698608398
1747256783.9555569,213,4.980140686035156
1747256784.490277,215,4.405787944793701
1747256784.7491698,216,3.5627834796905518
1747256785.274157,218,5.172779560089111
1747256785.5354364,219,4.114631652832031
1747256785.8082154,220,4.943814754486084
1747256786.0709682,221,4.130956172943115
1747256786.3208373,222,4.752445220947266
1747256786.825393,224,4.323030471801758
1747256787.075182,225,3.451430559158325
1747256788.07124,229,4.473636627197266
1747256789.564313,235,3.82672381401062
1747256790.0629716,237,3.940345287322998
1747256790.3085084,238,4.493462085723877
1747256790.5530427,239,4.762546539306641
1747256791.0460718,241,5.204957008361816
1747256791.2946563,242,4.507808685302734
1747256791.7882094,244,4.890627384185791
1747256792.0331845,245,4.6118059158325195
1747256792.2783957,246,4.293642520904541
1747256792.5287912,247,5.0078558921813965
1747256793.7561502,252,4.403740882873535
1747256794.0004003,253,4.4683003425598145
1747256794.2564256,254,4.081533908843994
1747256795.0083437,257,3.0244548320770264
1747256795.254712,258,4.9137349128723145
1747256795.5017622,259,4.311978816986084
1747256795.74681,260,4.726107120513916
1747256796.2375395,262,3.782740354537964
1747256798.2106276,270,3.8155758380889893
1747256798.4683766,271,3.421107530593872
1747256799.2053962,274,4.928134918212891
1747256799.452448,275,5.323212146759033
1747256799.7014408,276,4.586475849151611
1747256800.1923783,278,5.317805290222168
1747256800.7033026,280,4.954751968383789
1747256801.206346,282,4.46298360824585
1747256801.4615812,283,3.864001512527466
1747256801.9671566,285,3.833453416824341
1747256802.4706054,287,4.708518028259277
1747256802.7247162,288,4.613956451416016
1747256803.2304502,290,4.4299468994140625
1747256804.46006,295,4.690435409545898
1747256804.7038338,296,5.336695194244385
1747256804.947462,297,5.254770278930664
1747256805.1939478,298,4.927279472351074
1747256806.6994507,304,3.970763683319092
1747256807.2042747,306,4.819010257720947
1747256807.6996803,308,4.133122444152832
1747256807.9510713,309,3.8973681926727295
1747256808.7036245,312,4.656433582305908
1747256808.9558027,313,5.600043773651123
1747256809.6885889,316,4.585300445556641
1747256810.1757348,318,5.15000581741333
1747256810.4190922,319,5.146020412445068
1747256811.156541,322,5.327171802520752
1747256811.6394298,324,4.54336404800415
1747256812.8888102,329,4.805819988250732
1747256813.1411104,330,4.456694602966309
1747256813.3941243,331,4.349787712097168
1747256813.6510944,332,4.140443325042725
1747256814.935246,337,5.170122146606445
1747256815.1812923,338,3.961714267730713
1747256815.6734815,340,4.115999221801758
1747256816.4174967,343,4.319413661956787
1747256816.6654873,344,5.514551162719727
1747256816.9167418,345,4.863330364227295
1747256817.1682756,346,4.754577159881592
1747256817.663478,348,4.882589817047119
1747256818.1609607,350,4.039376735687256
1747256818.6587,352,4.397368907928467
1747256818.9141748,353,4.311878681182861
1747256819.1589808,354,4.85210657119751
1747256820.1422143,358,4.6778364181518555
1747256820.6330302,360,4.889314651489258
1747256821.12268,362,5.1515703201293945
1747256821.3766003,363,3.6845738887786865
1747256821.6447473,364,3.6998493671417236
1747256821.891027,365,4.1755757331848145
1747256822.149904,366,4.774009704589844
1747256822.406873,367,4.038930892944336
1747256822.6670203,368,4.281866073608398
1747256824.1924047,374,5.013736248016357
1747256824.9393713,377,4.131833553314209
1747256825.1894033,378,4.896616458892822
1747256826.9181156,385,5.0391740798950195
1747256827.1701736,386,5.068352699279785
1747256828.173197,390,5.032632827758789
1747256828.425972,391,4.481857776641846
1747256828.684082,392,5.639505386352539
1747256828.9341338,393,4.362619400024414
1747256829.1898892,394,4.846609115600586
1747256829.437533,395,5.25191593170166
1747256829.6847157,396,4.769619464874268
1747256829.929973,397,4.817619323730469
1747256830.1829305,398,4.219844341278076
1747256830.4273596,399,4.226686954498291
1747256830.917534,401,4.021608352661133
1747256831.1647272,402,4.60474157333374
1747256831.661323,404,4.026183128356934
1747256832.6536794,408,4.982741832733154
1747256832.9026976,409,5.647798538208008
1747256833.653989,412,4.743879795074463
1747256833.9073172,413,5.447588920593262
1747256834.1554096,414,5.056130886077881
1747256834.4134774,415,4.719444751739502
1747256835.1530852,418,4.857670783996582
1747256835.894524,421,4.372685432434082
1747256836.1409724,422,4.912499904632568
1747256836.893631,425,4.880875110626221
1747256837.1465614,426,5.479460716247559
1747256838.1383657,430,4.669277191162109
1747256838.3832724,431,5.095773696899414
1747256839.13107,434,5.196003437042236
1747256839.3764946,435,4.8617987632751465
1747256839.6226604,436,4.957911968231201
1747256839.8732889,437,5.474954128265381
1747256840.121293,438,5.278904914855957
1747256840.367182,439,4.741753578186035
1747256840.6134021,440,5.471320152282715
1747256840.8571477,441,5.074532985687256
1747256841.358112,443,5.489246845245361
1747256841.6071854,444,4.928563117980957
1747256841.8528736,445,4.941582679748535
1747256842.098406,446,5.532183647155762
1747256843.1039386,450,5.5902605056762695
1747256843.3584886,451,5.607052326202393
1747256843.6035855,452,5.020208358764648
1747256843.8494587,453,4.993103981018066
1747256844.0954516,454,4.5710039138793945
1747256844.5841656,456,4.743740081787109
1747256845.0813706,458,5.227839946746826
1747256845.595876,460,4.590884685516357
1747256845.8496346,461,4.364243507385254
1747256846.5926216,464,4.604454517364502
1747256846.8430784,465,4.665290832519531
1747256847.0996668,466,4.830333232879639
1747256847.6024475,468,5.899302005767822
1747256848.1087673,470,4.155163288116455
1747256849.1161456,474,5.286886692047119
1747256849.367496,475,4.523342609405518
1747256850.1147842,478,5.516510963439941
1747256850.3679776,479,4.643249988555908
1747256850.6184945,480,5.123181343078613
1747256850.8679612,481,4.417099475860596
1747256851.119235,482,5.690046310424805
1747256851.3682044,483,4.526816368103027
1747256851.614483,484,3.8939709663391113
1747256852.1120908,486,4.363823413848877
1747256852.365923,487,4.691947937011719
1747256852.6242218,488,4.657344341278076
1747256852.8795516,489,4.75401496887207
1747256853.3775485,491,4.705873012542725
1747256854.1383052,494,4.339889049530029
1747256855.1435897,498,4.943107604980469
1747256855.8866785,501,5.219721794128418
1747256856.131815,502,4.676525115966797
1747256856.3787458,503,5.212289810180664
1747256857.11956,506,5.600027561187744
1747256857.6155057,508,5.047132968902588
1747256857.862817,509,5.477105617523193
1747256858.1095886,510,5.329481601715088
1747256858.3541174,511,5.698680877685547
1747256858.6088037,512,5.839457988739014
1747256858.8540204,513,5.566622257232666
1747256859.1017587,514,5.503256797790527
1747256859.8443978,517,5.170638084411621
1747256860.0976844,518,5.146088123321533
1747256860.3437903,519,5.18326997756958
1747256860.5882611,520,5.339000225067139
1747256861.3425598,523,4.844534873962402
1747256863.1429963,530,4.7108540534973145
1747256863.9010303,533,5.578327655792236
1747256864.152298,534,5.0187506675720215
1747256864.6518126,536,4.549868106842041
1747256864.9044263,537,5.234796047210693
1747256865.1510303,538,4.916548252105713
1747256865.3978424,539,5.634472846984863
1747256865.6421998,540,5.15015172958374
1747256866.1329896,542,5.545460224151611
1747256866.3777661,543,5.551590442657471
1747256866.6224644,544,5.512511253356934
1747256867.1133687,546,5.376440048217773
1747256867.3589888,547,5.379354953765869
1747256868.0919614,550,4.636224269866943
1747256868.5816104,552,5.441201686859131
1747256869.0698159,554,5.871103763580322
1747256869.314137,555,5.193114757537842
1747256869.5759654,556,5.239981174468994
1747256871.083905,562,5.014976978302002
1747256871.3373868,563,5.415303707122803
1747256871.5869353,564,5.018315315246582
1747256872.577793,568,4.397482395172119
1747256873.3152804,571,5.249996662139893
1747256873.8292012,573,4.777650356292725
1747256874.5894127,576,5.275373935699463
1747256875.5931938,580,5.671902179718018
1747256876.5802557,584,4.458742141723633
1747256876.825052,585,5.21748161315918
1747256877.0679688,586,4.71368408203125
1747256877.565599,588,3.5059263706207275
1747256878.0667186,590,5.3964385986328125
1747256878.3131204,591,5.382946491241455
1747256878.5557754,592,5.645144939422607
1747256879.040306,594,4.923630714416504
1747256879.528148,596,4.263639450073242
1747256879.7722228,597,4.133304119110107
1747256880.014451,598,4.67643928527832
1747256880.2561557,599,4.576171398162842
1747256880.739885,601,5.205517292022705
1747256880.9820497,602,4.766774654388428
1747256881.2234614,603,4.814172744750977
1747256881.7092965,605,4.793474197387695
1747256882.446959,608,5.15304708480835
1747256882.9342742,610,5.578756809234619
1747256883.6618814,613,3.9618382453918457
1747256883.905343,614,5.286829471588135
1747256884.3939655,616,5.444884777069092
1747256884.8876073,618,5.891520977020264
1747256885.383702,620,4.908074855804443
1747256885.873199,622,5.53635835647583
1747256886.1206188,623,5.6500678062438965
1747256886.8589451,626,5.19724178314209
1747256887.3523827,628,5.695491790771484
1747256887.5963466,629,5.823760986328125
1747256888.60261,633,4.518031120300293
1747256889.0977302,635,5.445634841918945
1747256889.5908818,637,5.010328769683838
1747256890.3455427,640,5.386900424957275
1747256890.5986793,641,5.0878729820251465
1747256890.8480895,642,4.936919212341309
1747256891.1003747,643,4.320470809936523
1747256891.3454738,644,5.548470973968506
1747256891.5938294,645,4.823187351226807
1747256892.5758975,649,5.404200553894043
1747256893.066203,651,5.556750774383545
1747256893.3123558,652,5.587922096252441
1747256893.561924,653,5.431684970855713
1747256893.808222,654,5.74762487411499
1747256894.0590882,655,4.810205459594727
1747256894.809005,658,5.382107257843018
1747256895.0630624,659,4.240816593170166
1747256895.318106,660,4.830437660217285
1747256897.0803483,667,5.375604152679443
1747256897.8494635,670,4.986085414886475
1747256899.111063,675,4.5935797691345215
1747256899.3692088,676,5.424374103546143
1747256899.6260066,677,5.48895788192749
1747256900.4368253,680,5.528650760650635
1747256900.9560158,682,4.8164825439453125
1747256901.2123914,683,5.357741355895996
1747256901.467465,684,4.9666829109191895
1747256902.2430444,687,5.248678207397461
1747256903.5062695,692,5.340028285980225
1747256904.0206454,694,5.674220085144043
1747256904.2711086,695,5.4687652587890625
1747256904.5180957,696,5.26484489440918
1747256904.7636793,697,5.207718372344971
1747256905.2538872,699,5.661582946777344
1747256905.9981563,702,5.52360200881958
1747256906.2407079,703,5.814269065856934
1747256906.7298012,705,5.4133100509643555
1747256907.7048554,709,4.9358930587768555
1747256907.9508054,710,4.490777492523193
1747256908.4404752,712,5.708244323730469
1747256909.1986752,715,5.6066508293151855
1747256909.7004333,717,5.557479381561279
1747256910.1925492,719,5.640443325042725
1747256910.4377377,720,4.770975112915039
1747256910.6787298,721,5.845649719238281
1747256911.160426,723,5.4676313400268555
1747256911.644634,725,5.126790523529053
1747256911.8892431,726,5.736414909362793
1747256912.1357481,727,5.732112884521484
1747256912.385278,728,5.8763346672058105
1747256912.6316476,729,6.084713459014893
1747256913.1248744,731,5.671351909637451
1747256913.3783193,732,5.683933258056641
1747256913.6318698,733,5.394240379333496
1747256914.8940096,738,3.6937501430511475
1747256915.1441734,739,4.438589572906494
1747256915.3900454,740,4.395166873931885
1747256915.8811786,742,3.6198740005493164
1747256916.1311524,743,4.93610143661499
1747256916.3787916,744,4.731316089630127
1747256916.624411,745,3.9385693073272705
1747256918.3619113,752,4.917949199676514
1747256919.1122067,755,4.682088375091553
1747256919.381929,756,3.003511905670166
1747256919.8841777,758,4.90762186050415
1747256921.1219966,763,4.962549686431885
1747256921.3688233,764,4.48947286605835
1747256921.6171625,765,5.132007598876953
1747256922.3950937,768,5.5479207038879395
1747256922.7352524,769,5.706928730010986
1747256923.497173,772,5.143756866455078
1747256923.7433646,773,5.281750202178955
1747256924.2418253,775,5.576327323913574
1747256924.4888735,776,5.3603057861328125
1747256924.9835072,778,4.628802299499512
1747256925.2344828,779,5.073758602142334
1747256925.4810324,780,4.191689968109131
1747256925.728401,781,5.019194602966309
1747256925.9738698,782,5.2914347648620605
1747256927.4571679,788,5.057135581970215
1747256927.7016804,789,5.350624084472656
1747256928.204135,791,5.202774524688721
1747256928.696811,793,5.744330883026123
1747256929.1899061,795,5.659486293792725
1747256929.4352,796,5.365848541259766
1747256930.1718807,799,5.679319858551025
1747256930.4170942,800,5.473204135894775
1747256931.3913004,804,5.489673137664795
1747256931.6512847,805,5.5904541015625
1747256931.9061856,806,5.707330226898193
1747256932.1574416,807,5.76146936416626
1747256932.9049544,810,4.887125492095947
1747256933.6437845,813,5.2772440910339355
1747256934.8771183,818,5.140426158905029
1747256935.1246505,819,5.98155403137207
1747256935.615025,821,5.653976917266846
1747256935.8593733,822,5.613097667694092
1747256936.1054764,823,5.188504219055176
1747256936.5934222,825,5.692975044250488
1747256936.837403,826,5.491339206695557
1747256937.083054,827,5.623165607452393
1747256937.3291698,828,5.626926422119141
1747256938.3265426,832,5.411369323730469
1747256938.578542,833,5.8246750831604
1747256939.0749142,835,4.745865345001221
1747256939.3304949,836,5.384491443634033
1747256939.5765789,837,5.094012260437012
1747256940.0760393,839,4.735002040863037
1747256940.3293679,840,5.466704368591309
1747256941.083056,843,4.730987071990967
1747256941.576337,845,5.608107089996338
1747256942.8230069,850,5.4925408363342285
1747256943.079512,851,5.3429694175720215
1747256943.8229141,854,4.539305686950684
1747256944.5759776,857,5.580953598022461
1747256945.318852,860,5.3504438400268555
1747256945.8098943,862,4.121217727661133
1747256946.552589,865,4.918025970458984
1747256946.800216,866,5.299744606018066
1747256947.7819378,870,5.416047096252441
1747256948.0244122,871,5.141086101531982
1747256950.5061173,881,5.424798011779785
1747256951.006639,883,5.297563076019287
1747256951.2588272,884,4.404050350189209
1747256951.5051434,885,5.094169616699219
1747256951.752225,886,5.392982006072998
1747256952.2446213,888,5.209260940551758
1747256952.7445822,890,5.388294219970703
1747256953.2558131,892,5.642020225524902
1747256954.0068653,895,5.291121959686279
1747256954.4973319,897,4.911774635314941
1747256954.7431204,898,5.155362129211426
1747256955.4763165,901,5.249545097351074
1747256955.7204757,902,5.393052577972412
1747256956.2134428,904,5.288877964019775
1747256956.701541,906,5.653140068054199
1747256956.9497643,907,5.857609272003174
1747256957.1954305,908,5.590734004974365
1747256957.6868677,910,5.254508018493652
1747256957.9321206,911,5.718575477600098
1747256958.6740992,914,5.471625328063965
1747256959.6607022,918,5.794889450073242
1747256959.9074695,919,5.795980453491211
1747256960.4053743,921,5.668734550476074
1747256960.8950949,923,5.555418968200684
1747256961.8801327,927,5.254404544830322
1747256962.1245232,928,5.886064529418945
1747256962.3683705,929,5.57157039642334
1747256962.6105046,930,6.039303779602051
1747256962.8523867,931,5.446315765380859
1747256963.0939713,932,5.329240322113037
1747256963.3420389,933,5.956809043884277
1747256963.8338165,935,5.492475509643555
1747256964.82805,939,5.831672668457031
1747256965.3214254,941,5.419424533843994
1747256965.5671468,942,5.522965431213379
1747256966.3061917,945,5.590311527252197
1747256967.302299,949,5.551816940307617
1747256968.0628126,952,5.3812575340271
1747256968.5695033,954,5.297976016998291
1747256968.817919,955,5.507565498352051
1747256969.0646646,956,5.147643089294434
1747256970.0669913,960,5.956547737121582
1747256970.5599248,962,5.6683831214904785
1747256970.8071864,963,5.8236002922058105
1747256971.0540328,964,5.2276482582092285
1747256971.2999942,965,5.672619342803955
1747256971.7934935,967,6.377817630767822
1747256972.0458415,968,5.532421112060547
1747256972.8138576,971,4.757141590118408
1747256974.0965838,976,5.690678596496582
1747256974.60913,978,5.625317096710205
1747256974.862702,979,5.381465911865234
1747256975.3628807,981,5.6883320808410645
1747256975.6114542,982,5.798573017120361
1747256976.5946512,986,5.022219181060791
1747256977.0808163,988,5.061646938323975
1747256977.324383,989,5.783198356628418
1747256977.5742698,990,5.363077640533447
1747256978.0720203,992,5.95573091506958
1747256978.5704322,994,5.17051362991333
1747256978.8171933,995,4.941957473754883
1747256979.0629342,996,5.3946146965026855
1747256979.5528548,998,5.2121195793151855
1747256979.7994883,999,5.264505863189697
1747256980.2950728,1001,5.8216729164123535
1747256980.539361,1002,5.4757537841796875
1747256980.7892416,1003,6.22899055480957
1747256981.0411355,1004,5.626692771911621
1747256981.2883754,1005,5.7154436111450195
1747256981.535834,1006,5.120891571044922
1747256982.7981076,1011,4.676604270935059
1747256983.3260381,1013,5.563209533691406
1747256983.8394008,1015,4.55875301361084
1747256984.0965214,1016,5.040663719177246
1747256984.345227,1017,5.337987899780273
1747256985.610291,1022,5.8115315437316895
1747256986.5924044,1026,5.7109808921813965
1747256987.0849166,1028,5.85741662979126
1747256987.3297696,1029,5.520239353179932
1747256988.8125107,1035,5.0159735679626465
1747256989.0601761,1036,5.810362815856934
1747256989.3196218,1037,6.010016918182373
1747256989.5755239,1038,5.363493919372559
1747256989.8269134,1039,6.028684139251709
1747256990.811593,1043,5.467559337615967
1747256991.3030097,1045,5.747564792633057
1747256991.5474837,1046,5.087655067443848
1747256993.0384119,1052,5.586241722106934
1747256993.282482,1053,5.544435024261475
1747256994.0111306,1056,4.998430252075195
1747256994.4975038,1058,5.804496765136719
1747256994.7434683,1059,5.369764804840088
1747256994.9933927,1060,5.572811126708984
1747256995.4876945,1062,5.817531108856201
1747256996.2241347,1065,5.804696083068848
1747256996.4690623,1066,5.313971996307373
1747256996.7140214,1067,4.568790912628174
1747256997.204782,1069,5.472733974456787
1747256997.4561849,1070,5.291658878326416
1747256997.7015388,1071,5.140880107879639
1747256997.9560256,1072,5.70543909072876
1747256998.2102618,1073,5.792092323303223
1747256998.4612846,1074,5.411667823791504
1747256999.217651,1077,4.981192111968994
1747256999.4638035,1078,5.189699649810791
1747256999.958214,1080,5.105796813964844
1747257000.2032535,1081,4.87611198425293
1747257000.447085,1082,4.399202346801758
1747257001.1964045,1085,4.688056468963623
1747257001.452696,1086,5.855579376220703
1747257001.69881,1087,5.525758743286133
1747257002.6960008,1091,5.136712551116943
1747257002.9456937,1092,5.799080848693848
1747257003.1983721,1093,4.897019386291504
1747257004.4105518,1098,5.863064765930176
1747257004.900403,1100,5.555025577545166
1747257005.3903751,1102,4.244809150695801
1747257005.6432178,1103,5.265725612640381
1747257005.8987262,1104,4.920063018798828
1747257006.646065,1107,4.6675848960876465
1747257006.895472,1108,5.895838737487793
1747257007.1461408,1109,5.638245582580566
1747257007.3947144,1110,4.505871295928955
1747257007.6394477,1111,5.001672744750977
1747257007.8905678,1112,5.472265720367432
1747257008.1376781,1113,5.631105422973633
1747257008.3932674,1114,5.552469253540039
1747257008.885505,1116,5.210013389587402
1747257009.6329334,1119,5.771666526794434
1747257010.1261768,1121,5.547052383422852
1747257010.373487,1122,5.784602165222168
1747257011.1129603,1125,4.938937187194824
1747257011.3588696,1126,4.7156081199646
1747257011.8537338,1128,5.465517044067383
1747257012.1013207,1129,5.2414326667785645
1747257012.346017,1130,5.225654125213623
1747257012.5937026,1131,4.064725875854492
1747257012.8393068,1132,5.304996490478516
1747257013.3331287,1134,5.283429145812988
1747257013.579766,1135,5.271563529968262
1747257013.8363435,1136,5.656827926635742
1747257014.5975354,1139,5.371311664581299
1747257015.3544524,1142,5.4330596923828125
1747257016.1089408,1145,4.734649658203125
1747257016.3576028,1146,5.640125274658203
1747257016.86179,1148,4.131626129150391
1747257017.1134486,1149,5.199746608734131
1747257017.3637605,1150,4.85289192199707
1747257017.6190624,1151,5.3144850730896
1747257017.873161,1152,6.159923076629639
1747257018.123261,1153,5.150313854217529
1747257018.6262536,1155,5.6695780754089355
1747257019.881106,1160,5.519539833068848
1747257020.3770037,1162,6.086104393005371
1747257020.8892386,1164,5.8900933265686035
1747257021.3927903,1166,5.790688514709473
1747257021.6449986,1167,5.520969390869141
1747257023.128567,1173,5.767714977264404
1747257023.378544,1174,6.019526958465576
1747257023.8707662,1176,5.875088691711426
1747257024.116242,1177,5.741857528686523
1747257024.3628917,1178,5.834769248962402
1747257025.3652608,1182,5.5670270919799805
1747257025.8564034,1184,5.511342525482178
1747257026.3471937,1186,5.488852024078369
1747257026.8378005,1188,5.791059494018555
1747257027.0848174,1189,5.840261936187744
1747257027.3402512,1190,5.904332160949707
1747257028.0877893,1193,5.990082263946533
1747257028.335976,1194,5.848084449768066
1747257028.5864422,1195,6.062587261199951
1747257029.0876193,1197,6.084007263183594
1747257029.3343723,1198,5.639018535614014
1747257030.0775592,1201,5.532529830932617
1747257030.3270679,1202,5.318131923675537
1747257031.0705082,1205,4.878656387329102
1747257031.3188198,1206,5.6847710609436035
1747257031.5674355,1207,5.106521129608154
1747257032.0612128,1209,5.9307684898376465
1747257033.0506306,1213,5.658774375915527
1747257033.2974176,1214,5.006953716278076
1747257033.5484037,1215,5.353052139282227
1747257034.0482314,1217,5.820775032043457
1747257034.2971027,1218,5.245293617248535
1747257035.553477,1223,5.68169641494751
1747257036.0457776,1225,6.110323905944824
1747257036.788703,1228,5.295168876647949
1747257037.0403173,1229,6.1144022941589355
1747257037.7801468,1232,5.714512825012207
1747257038.0275998,1233,6.003547191619873
1747257039.2663543,1238,5.491039752960205
1747257039.7559006,1240,5.088107109069824
1747257040.0023987,1241,5.90233039855957
1747257040.2498178,1242,6.15090799331665
1747257040.4992197,1243,5.700715065002441
1747257040.74818,1244,6.507560729980469
1747257040.993945,1245,5.507922172546387
1747257041.2380507,1246,5.803394317626953
1747257041.973515,1249,5.905240535736084
1747257042.2192345,1250,5.614562034606934
1747257042.4632173,1251,5.536701202392578
1747257042.708938,1252,5.98483419418335
1747257043.1992774,1254,5.720166206359863
1747257043.6890733,1256,5.68545389175415
1747257043.9330542,1257,5.674587249755859
1747257044.671412,1260,5.673286437988281
1747257044.92033,1261,5.962815761566162
1747257045.6725168,1264,5.636271953582764
1747257046.431522,1267,6.075540542602539
1747257047.4330492,1271,5.823000431060791
1747257048.6664875,1276,4.707330703735352
1747257048.9135923,1277,6.285677433013916
1747257049.1589806,1278,5.592382431030273
1747257050.1531096,1282,5.39304780960083
1747257050.89292,1285,5.650289535522461
1747257052.13535,1290,5.936482906341553
1747257052.8703403,1293,5.834453582763672
1747257053.5996802,1296,5.901169776916504
1747257054.0918894,1298,5.899528980255127
1747257054.3342803,1299,5.77373743057251
1747257055.065567,1302,5.6805853843688965
1747257056.0519683,1306,4.976621627807617
1747257057.0346763,1310,5.436869144439697
1747257058.0360422,1314,5.009463787078857
1747257058.2840803,1315,5.358105659484863
1747257059.5336971,1320,5.145018577575684
1747257060.0311658,1322,5.396228313446045
1747257060.2769668,1323,5.219963550567627
1747257060.781054,1325,5.508034706115723
1747257061.0292695,1326,4.830929279327393
1747257061.5312264,1328,5.051327228546143
1747257063.2665117,1335,5.320276260375977
1747257065.489672,1344,4.707014083862305
1747257065.735541,1345,5.588710308074951
1747257066.2352781,1347,5.635318279266357
1747257066.481187,1348,5.417488098144531
1747257067.238406,1351,5.230860710144043
1747257067.48621,1352,5.3187479972839355
1747257067.982031,1354,5.277216911315918
1747257068.982867,1358,5.977382183074951
1747257069.4822361,1360,5.785902500152588
1747257070.508428,1364,5.956918239593506
1747257070.7653267,1365,5.34383487701416
1747257071.0228906,1366,5.369716167449951
1747257071.2767985,1367,6.033094882965088
1747257071.5283585,1368,5.378523826599121
1747257072.5226195,1372,6.120987892150879
1747257072.7759428,1373,5.874096393585205
1747257073.279869,1375,5.683944225311279
1747257073.526709,1376,5.154166221618652
1747257074.536348,1380,4.825685501098633
1747257075.7861712,1385,4.751001358032227
1747257076.0292728,1386,5.267482280731201
1747257076.9936397,1390,5.477269172668457
1747257077.7141473,1393,5.433106422424316
1747257078.4359946,1396,5.331019401550293
1747257078.6844873,1397,5.837872505187988
1747257079.1733773,1399,6.0440874099731445
1747257079.4151092,1400,5.576299667358398
1747257080.1569984,1403,4.72813081741333
1747257080.64817,1405,4.756644248962402
1747257082.63958,1413,5.630397319793701
1747257083.3923686,1416,5.941670894622803
1747257083.6471522,1417,5.676443099975586
1747257084.155361,1419,5.610700607299805
1747257084.6616788,1421,5.308411598205566
1747257084.9102104,1422,5.436944007873535
1747257087.1491249,1431,5.193182468414307
1747257087.4028306,1432,6.492554664611816
1747257088.4028196,1436,6.075268268585205
1747257088.9097257,1438,5.315084457397461
1747257089.1578643,1439,5.047665596008301
1747257089.4054053,1440,5.434475421905518
1747257089.6541555,1441,5.328144550323486
1747257090.4162598,1444,5.255649089813232
1747257090.9139366,1446,5.356498718261719
1747257091.161153,1447,5.875459671020508
1747257091.413601,1448,5.85628604888916
1747257091.6629264,1449,5.466532230377197
1747257091.909098,1450,5.959339141845703
1747257092.154361,1451,5.715771198272705
1747257092.401415,1452,5.480968475341797
1747257092.8994484,1454,5.369300365447998
1747257093.1496975,1455,5.76062536239624
1747257093.4032054,1456,6.000548839569092
1747257093.6491737,1457,6.2073540687561035
1747257093.8977187,1458,5.222740650177002
1747257094.1535716,1459,5.8404645919799805
1747257094.4057684,1460,5.485058784484863
1747257094.651448,1461,6.086066722869873
1747257095.1655006,1463,6.171905994415283
1747257097.034295,1470,5.445705890655518
1747257097.7858605,1473,5.6105756759643555
1747257098.0350547,1474,5.626323699951172
1747257098.5398111,1476,5.716055393218994
1747257098.7913694,1477,5.326704502105713
1747257099.7793028,1481,5.596391677856445
1747257100.028393,1482,5.167488098144531
1747257100.275816,1483,5.7333149909973145
1747257101.2629874,1487,5.507200241088867
1747257101.5104222,1488,5.861722469329834
1747257101.7578156,1489,5.756336212158203
1747257102.0110998,1490,5.117422580718994
1747257102.259305,1491,5.3743486404418945
1747257102.7502105,1493,5.4318623542785645
1747257103.001166,1494,5.526833534240723
1747257103.9999228,1498,5.649569511413574
1747257104.2508993,1499,5.859087944030762
1747257104.504768,1500,3.183521270751953
1747257105.0085044,1502,4.2291340827941895
1747257105.755645,1505,5.316955089569092
1747257106.745497,1509,5.483813762664795
1747257106.9933205,1510,3.724857807159424
1747257107.2390707,1511,5.2573018074035645
1747257107.7319613,1513,5.50445032119751
1747257108.2260942,1515,5.415402889251709
1747257108.4704697,1516,3.433318853378296
1747257110.1799731,1523,5.668598175048828
1747257110.9213407,1526,4.526702880859375
1747257111.4115305,1528,5.704690456390381
1747257112.8605711,1534,5.750300407409668
1747257113.583804,1537,5.113227367401123
1747257113.8255677,1538,5.782680511474609
1747257114.551906,1541,5.034087181091309
1747257115.5442681,1545,5.348524570465088
1747257116.0429811,1547,5.774410247802734
1747257116.301772,1548,6.086035251617432
1747257117.065934,1551,5.762177467346191
1747257117.311807,1552,5.818203926086426
1747257117.558572,1553,6.066685199737549
1747257118.0490487,1555,5.607748985290527
1747257118.5477545,1557,4.780454158782959
1747257119.7831147,1562,5.441567897796631
1747257120.28765,1564,5.547192096710205
1747257120.5340135,1565,5.153045177459717
1747257120.7804382,1566,5.446440696716309
1747257121.2777536,1568,4.889199256896973
1747257121.7708247,1570,5.843565940856934
1747257122.0145166,1571,4.999648094177246
1747257122.257678,1572,5.669637203216553
1747257122.506947,1573,6.092959403991699
1747257123.2515314,1576,5.512594223022461
1747257123.744108,1578,5.2318878173828125
1747257123.9945767,1579,5.026854991912842
1747257124.2477992,1580,4.979079246520996
1747257124.4950063,1581,4.746111869812012
1747257124.7428873,1582,4.8589019775390625
1747257125.4897163,1585,5.8363494873046875
1747257126.7269926,1590,4.972770690917969
1747257127.9617617,1595,4.2923359870910645
1747257128.2076561,1596,5.1131720542907715
1747257128.4547327,1597,4.928409576416016
1747257129.4504755,1601,4.784547805786133
1747257129.6982167,1602,4.846089839935303
1747257129.9524026,1603,5.364144802093506
1747257131.7037683,1610,5.388888835906982
1747257131.9579499,1611,5.348965167999268
1747257132.452055,1613,5.389869213104248
1747257132.707814,1614,4.445560455322266
1747257133.1999593,1616,4.85618782043457
1747257134.200899,1620,5.12000846862793
1747257134.7055304,1622,5.116769313812256
1747257135.2175865,1624,5.622166633605957
1747257135.7177236,1626,5.3454389572143555
1747257135.9630177,1627,5.558380126953125
1747257136.9444482,1631,5.3132805824279785
1747257137.944513,1635,5.74975061416626
1747257138.1946228,1636,5.701480388641357
1747257138.4465885,1637,5.098680019378662
1747257138.7092793,1638,4.871485710144043
1747257139.2047024,1640,5.899099349975586
1747257139.4505427,1641,5.6048970222473145
1747257140.698173,1646,5.3417863845825195
1747257140.9479816,1647,5.651773452758789
1747257141.4454904,1649,5.661239147186279
1747257141.9477704,1651,5.3292999267578125
1747257142.200107,1652,5.8676605224609375
1747257142.4517922,1653,5.769714832305908
1747257142.7024555,1654,5.658627033233643
1747257143.1934538,1656,5.6591105461120605
1747257143.686966,1658,5.016570091247559
1747257144.6832802,1662,5.458992004394531
1747257145.1761813,1664,5.462305545806885
1747257145.664697,1666,4.891641139984131
1747257146.4047737,1669,4.7949652671813965
1747257146.6549654,1670,4.861276149749756
1747257147.6217382,1674,4.929569721221924
1747257148.3662639,1677,5.363900661468506
1747257148.854558,1679,5.394732475280762
1747257149.0995693,1680,4.028655052185059
1747257149.3508446,1681,4.923818588256836
1747257149.599108,1682,5.181643486022949
1747257150.3555322,1685,5.507166862487793
1747257150.6019258,1686,5.274379253387451
1747257150.8540416,1687,4.88959264755249
1747257151.099823,1688,5.430922508239746
1747257151.3458662,1689,4.056597709655762
1747257151.5916233,1690,5.051851749420166
1747257152.3325756,1693,5.652892112731934
1747257152.5820913,1694,5.6258134841918945
1747257152.8283482,1695,6.124834060668945
1747257153.3332875,1697,5.691066265106201
1747257153.5827944,1698,6.129873752593994
1747257153.8307266,1699,5.664280414581299
1747257154.0818417,1700,5.48015022277832
1747257154.5874357,1702,5.593761920928955
1747257155.094636,1704,5.323937892913818
1747257155.8581796,1707,5.663017272949219
1747257156.3532274,1709,5.218407154083252
1747257156.6078522,1710,5.355085372924805
1747257156.8649743,1711,4.889331817626953
1747257157.1110966,1712,5.4576287269592285
1747257158.6050496,1718,4.334928035736084
1747257158.8514788,1719,4.858854293823242
1747257159.5953248,1722,4.3043341636657715
1747257159.8447604,1723,4.636507034301758
1747257160.1025965,1724,4.159276962280273
1747257160.3529892,1725,4.2498579025268555
1747257161.5920568,1730,5.7611212730407715
1747257163.569726,1738,4.76727294921875
1747257163.8195333,1739,4.999387741088867
1747257164.0660534,1740,4.498754024505615
1747257164.802841,1743,4.355105876922607
1747257165.308525,1745,4.8005194664001465
1747257166.0607932,1748,5.990094184875488
1747257166.3091755,1749,4.103170394897461
1747257166.5616667,1750,5.445248603820801
1747257166.8096738,1751,4.675769805908203
1747257167.3032408,1753,6.054048538208008
1747257167.5508158,1754,5.631460666656494
1747257168.2891674,1757,5.564714431762695
1747257169.541887,1762,5.713066577911377
1747257169.794046,1763,5.203397750854492
1747257170.2905025,1765,5.735542297363281
1747257170.5370994,1766,4.983345031738281
1747257171.0344021,1768,4.6002888679504395
1747257172.78037,1775,5.758502960205078
1747257173.029957,1776,5.289078712463379
1747257173.2800646,1777,5.011884689331055
1747257174.0232158,1780,5.117047309875488
1747257174.2709637,1781,4.914211273193359
1747257175.0116837,1784,4.522381782531738
1747257175.2549863,1785,5.441901683807373
1747257175.5012906,1786,5.218710422515869
1747257175.7497969,1787,5.708913803100586
1747257176.2453675,1789,5.177468299865723
1747257176.491767,1790,5.176391124725342
1747257176.9814017,1792,5.1007490158081055
1747257177.475924,1794,5.047880172729492
1747257177.971254,1796,6.323160648345947
1747257178.2255936,1797,6.186323165893555
1747257178.9886906,1800,5.1551995277404785
1747257179.4935217,1802,5.177392959594727
1747257179.7484262,1803,5.569644927978516
1747257180.0053043,1804,5.722851753234863
1747257180.9918706,1808,3.7803540229797363
1747257181.4923062,1810,5.653504371643066
1747257182.4841373,1814,5.595071792602539
1747257182.983507,1816,5.041979789733887
1747257183.474941,1818,5.54340934753418
1747257183.7198107,1819,5.302018642425537
1747257184.7043016,1823,5.906669616699219
1747257185.452802,1826,6.105621337890625
1747257185.6985338,1827,6.2072577476501465
1747257186.1955574,1829,6.003042221069336
1747257186.4446237,1830,6.041166305541992
1747257186.9425282,1832,5.656531810760498
1747257187.1882281,1833,6.027701377868652
1747257187.433077,1834,5.697867393493652
1747257187.9267626,1836,5.2974677085876465
1747257188.177144,1837,5.826564311981201
1747257188.4279156,1838,5.954206466674805
1747257189.9124324,1844,6.32327127456665
1747257190.16122,1845,5.960704326629639
1747257190.4042585,1846,5.2736382484436035
1747257190.6472893,1847,5.3597941398620605
1747257190.8899364,1848,5.689310073852539
1747257191.628931,1851,5.894517421722412
1747257192.1179113,1853,5.953187465667725
1747257192.8516076,1856,5.320555210113525
1747257193.8199413,1860,5.6799163818359375
1747257194.8146381,1864,5.628695487976074
1747257195.0729718,1865,6.074132919311523
1747257195.3208282,1866,5.685539245605469
1747257195.5688925,1867,5.281561374664307
1747257196.5557644,1871,5.811485767364502
1747257196.801817,1872,5.781513214111328
1747257197.0484192,1873,6.329978942871094
1747257197.3040469,1874,5.786557674407959
1747257197.5658464,1875,5.609477996826172
1747257198.058894,1877,5.922824859619141
1747257198.5541499,1879,5.976407051086426
1747257198.8005753,1880,5.373133182525635
1747257199.5382552,1883,5.804969787597656
1747257199.7839155,1884,5.654896259307861
1747257200.2795374,1886,6.1403632164001465
1747257200.773299,1888,5.40935754776001
1747257201.2652378,1890,5.239200592041016
1747257201.5176327,1891,5.148612022399902
1747257202.5093422,1895,5.613470554351807
1747257203.5394862,1899,5.883975982666016
1747257204.0389812,1901,5.409627437591553
1747257204.2959447,1902,5.759042263031006
1747257205.3134305,1906,5.822626113891602
1747257205.8457947,1908,5.867959022521973
1747257206.099565,1909,5.677382946014404
1747257206.354961,1910,5.487883567810059
1747257207.1158943,1913,5.068785190582275
1747257207.8603504,1916,5.568184852600098
1747257208.3531675,1918,6.004230976104736
1747257209.8235185,1924,5.074032783508301
1747257210.067044,1925,5.219092845916748
1747257210.3091497,1926,5.192296028137207
1747257210.804563,1928,5.2044267654418945
1747257211.047408,1929,4.739913463592529
1747257211.7835102,1932,5.376073360443115
1747257212.5169578,1935,5.684812068939209
1747257212.7677963,1936,5.42304801940918
1747257213.507323,1939,5.786693572998047
1747257213.7526653,1940,6.060920715332031
1747257213.9978669,1941,5.34205436706543
1747257214.2431717,1942,5.771193027496338
1747257214.9793773,1945,5.660693645477295
1747257215.4674866,1947,5.4550018310546875
1747257216.215316,1950,5.793956279754639
1747257216.461785,1951,5.276198387145996
1747257216.9498875,1953,5.770791053771973
1747257217.685558,1956,5.653640270233154
1747257218.6691499,1960,5.49619197845459
1747257218.9260974,1961,5.780752182006836
1747257219.1776474,1962,5.733946800231934
1747257219.4227686,1963,5.502416610717773
1747257219.6704075,1964,4.989113807678223
1747257220.1649663,1966,4.349932670593262
1747257220.414334,1967,4.656125545501709
1747257220.6749306,1968,5.005836009979248
1747257220.9339576,1969,5.520064353942871
1747257222.4206696,1975,5.480016708374023
1747257222.938797,1977,5.3290019035339355
1747257223.1920555,1978,5.274456977844238
1747257223.4497685,1979,5.7799787521362305
1747257223.6967416,1980,5.790683269500732
1747257223.9426496,1981,5.54829216003418
1747257224.1915243,1982,4.709266662597656
1747257224.4376686,1983,5.964856147766113
1747257224.9444737,1985,5.916693210601807
1747257225.4339542,1987,5.425944805145264
1747257225.6933115,1988,5.178957462310791
1747257225.9447992,1989,5.728065490722656
1747257226.4510844,1991,5.467661380767822
1747257226.7063682,1992,5.664725303649902
1747257226.9597943,1993,5.82164192199707
1747257227.474485,1995,6.090399742126465
1747257228.476539,1999,6.2084431648254395


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_4.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_20_384934-tag-train_loss.csv <==
Wall time,Step,Value
1747256730.7000916,0,2.3020384311676025
1747256731.5996978,3,2.0376193523406982
1747256731.8484993,4,5.84476375579834
1747256733.324061,10,2.262101173400879
1747256733.568542,11,2.1050448417663574
1747256734.3300269,14,2.195659875869751
1747256734.5836623,15,2.117522716522217
1747256735.3296146,18,2.3019585609436035
1747256735.5768487,19,2.293696403503418
1747256735.821791,20,2.134413957595825
1747256736.312556,22,2.2772374153137207
1747256736.560853,23,3.475701332092285
1747256737.2972395,26,2.258068799972534
1747256737.5430675,27,82.0792465209961
1747256739.0777125,33,2.2151598930358887
1747256739.8365972,36,1.9762685298919678
1747256740.0849288,37,2.7065534591674805
1747256740.3377593,38,2.0923123359680176
1747256740.5880659,39,2.102814197540283
1747256740.8343692,40,3.974588394165039
1747256742.5523143,47,2.2595345973968506
1747256742.7955346,48,1.885350227355957
1747256743.0524178,49,1.7449531555175781
1747256743.5729682,51,1.8139580488204956
1747256743.8200567,52,1.73220694065094
1747256744.308354,54,1.7319945096969604
1747256745.0374177,57,1.7740459442138672
1747256745.769081,60,1.405218243598938
1747256746.0118961,61,1.4083690643310547
1747256746.2608907,62,1.4718315601348877
1747256746.5029168,63,1.4892503023147583
1747256746.9900198,65,1.6762850284576416
1747256747.231985,66,1.5884190797805786
1747256747.4736662,67,1.59510338306427
1747256747.714657,68,1.6488492488861084
1747256748.2015135,70,1.5563730001449585
1747256748.4437346,71,1.5412018299102783
1747256749.9115784,77,1.3232884407043457
1747256750.4173882,79,1.6664206981658936
1747256750.671649,80,1.5488426685333252
1747256751.18137,82,1.2496641874313354
1747256751.431196,83,1.1161572933197021
1747256751.9325957,85,1.2747485637664795
1747256752.9622004,89,0.9842150807380676
1747256753.2135408,90,0.8828297853469849
1747256754.4471052,95,0.8593071699142456
1747256755.4288418,99,0.9350232481956482
1747256755.6717927,100,0.7353483438491821
1747256756.4076486,103,0.7010370492935181
1747256757.1633034,106,0.8874173164367676
1747256757.411216,107,0.9697226285934448
1747256757.9109638,109,0.8219187259674072
1747256759.1238031,114,0.7234309911727905
1747256759.6087158,116,0.5907124876976013
1747256760.8331413,121,0.6325421333312988
1747256761.806801,125,0.5062386393547058
1747256762.0492628,126,0.7908571362495422
1747256762.5389245,128,0.7418488264083862
1747256763.0473294,130,0.5339338779449463
1747256763.2957501,131,0.5865426659584045
1747256763.537963,132,0.5670206546783447
1747256764.5469024,136,0.672776460647583
1747256764.796827,137,0.6443711519241333
1747256766.2966576,143,0.5887072086334229
1747256766.5442133,144,0.6712400913238525
1747256767.0385635,146,0.6730456948280334
1747256767.2877476,147,0.5140462517738342
1747256768.0329883,150,0.6882375478744507
1747256769.8065643,157,0.5462914109230042
1747256770.3028316,159,0.6340187191963196
1747256770.5475416,160,0.5345119833946228
1747256771.037788,162,0.46666693687438965
1747256771.5373445,164,0.4223664402961731
1747256772.0269575,166,0.3067018985748291
1747256773.0156636,170,0.5502416491508484
1747256773.2677526,171,0.6887558698654175
1747256773.5170631,172,0.6317132115364075
1747256774.2536693,175,0.32626885175704956
1747256774.4975135,176,0.4129628539085388
1747256774.743756,177,0.4494577944278717
1747256774.9873307,178,0.5200705528259277
1747256775.4797761,180,0.33012181520462036
1747256775.7253273,181,0.3055531084537506
1747256776.4649749,184,0.3421820402145386
1747256776.718577,185,0.3724140226840973
1747256776.9795291,186,0.4473879337310791
1747256777.769485,189,0.3510291874408722
1747256778.034663,190,0.30728328227996826
1747256778.291438,191,0.4125426709651947
1747256778.5398953,192,1.003371238708496
1747256779.3045154,195,0.4600942134857178
1747256780.2938485,199,0.4329521059989929
1747256780.5411599,200,0.3847384452819824
1747256781.0394864,202,0.35022395849227905
1747256781.2850215,203,0.2417454868555069
1747256781.5311282,204,0.2731384336948395
1747256781.780726,205,0.20143353939056396
1747256782.2655087,207,0.1940067559480667
1747256782.7568867,209,0.13128836452960968
1747256783.2876453,211,0.22950789332389832
1747256783.793873,213,0.1776043176651001
1747256784.328877,215,0.3344096839427948
1747256784.587257,216,0.2377018928527832
1747256785.106366,218,0.20386163890361786
1747256785.3688848,219,0.2803109884262085
1747256785.640793,220,0.32222703099250793
1747256785.906325,221,0.26929765939712524
1747256786.1626463,222,0.24787400662899017
1747256786.671729,224,0.26992982625961304
1747256786.9210143,225,0.21240004897117615
1747256787.916781,229,0.26138290762901306
1747256789.410148,235,0.2453330159187317
1747256789.9092321,237,0.1910797655582428
1747256790.1549208,238,0.12903112173080444
1747256790.398902,239,0.19847767055034637
1747256790.8925822,241,0.19012275338172913
1747256791.137064,242,0.17117808759212494
1747256791.6294308,244,0.15888719260692596
1747256791.8765693,245,0.16393205523490906
1747256792.1216617,246,0.1554967164993286
1747256792.3716955,247,0.14086490869522095
1747256793.5911138,252,0.24271602928638458
1747256793.843861,253,0.23553109169006348
1747256794.0988402,254,0.2575700283050537
1747256794.852072,257,0.2661994993686676
1747256795.0981913,258,0.16037975251674652
1747256795.3446534,259,0.15703746676445007
1747256795.5906105,260,0.17680786550045013
1747256796.0815926,262,0.18232952058315277
1747256798.055987,270,0.2900545597076416
1747256798.3098195,271,0.11194883286952972
1747256799.0472589,274,0.17676681280136108
1747256799.2938879,275,0.23023104667663574
1747256799.5430505,276,0.14417755603790283
1747256800.0357594,278,0.09881559014320374
1747256800.533295,280,0.15109749138355255
1747256801.0435226,282,0.23010772466659546
1747256801.297749,283,0.21314412355422974
1747256801.8034885,285,0.14731431007385254
1747256802.3087556,287,0.1943143904209137
1747256802.5606866,288,0.07334509491920471
1747256803.0718238,290,0.16946201026439667
1747256804.305749,295,0.09577518701553345
1747256804.5486062,296,0.15719881653785706
1747256804.7923477,297,0.10756406933069229
1747256805.0391073,298,0.09871740639209747
1747256806.546076,304,0.39880916476249695
1747256807.0493731,306,0.11449199914932251
1747256807.5460277,308,0.13005930185317993
1747256807.7960424,309,0.08155081421136856
1747256808.5490925,312,0.08802635222673416
1747256808.8023634,313,0.09932740032672882
1747256809.5355117,316,0.13892775774002075
1747256810.0209098,318,0.17818549275398254
1747256810.264531,319,0.1502125859260559
1747256811.0023327,322,0.07661441713571548
1747256811.4864872,324,0.2061004936695099
1747256812.7250412,329,0.13570523262023926
1747256812.9782023,330,0.11211799830198288
1747256813.235157,331,0.07730229198932648
1747256813.4880795,332,0.14752791821956635
1747256814.7775865,337,0.07486757636070251
1747256815.0244942,338,0.08345189690589905
1747256815.5172782,340,0.12724770605564117
1747256816.2593706,343,0.08754368126392365
1747256816.508576,344,0.06391894817352295
1747256816.7575483,345,0.10256920754909515
1747256817.011622,346,0.08626530319452286
1747256817.505372,348,0.11781957745552063
1747256818.0033453,350,0.09828600287437439
1747256818.4989686,352,0.037973299622535706
1747256818.7564757,353,0.20440757274627686
1747256819.0020251,354,0.13938862085342407
1747256819.9863353,358,0.09771692007780075
1747256820.4762073,360,0.1684335321187973
1747256820.9663048,362,0.10902447253465652
1747256821.222063,363,0.1780148148536682
1747256821.4861693,364,0.0916605219244957
1747256821.7331517,365,0.09647857397794724
1747256821.9876873,366,0.1061919778585434
1747256822.2455988,367,0.17476049065589905
1747256822.4992409,368,0.07639811933040619
1747256824.031842,374,0.14490380883216858
1747256824.7816834,377,0.08935216069221497
1747256825.0308366,378,0.06343787163496017
1747256826.7567043,385,0.10590175539255142
1747256827.0091093,386,0.05883241817355156
1747256828.0146189,390,0.08403892815113068
1747256828.2624693,391,0.12489940226078033
1747256828.5272644,392,0.11155400425195694
1747256828.7741063,393,0.10957673192024231
1747256829.031143,394,0.13379378616809845
1747256829.2793467,395,0.16752785444259644
1747256829.5265772,396,0.039771661162376404
1747256829.7738225,397,0.23600921034812927
1747256830.0240507,398,0.13331565260887146
1747256830.2716682,399,0.08342918008565903
1747256830.7592494,401,0.10394389182329178
1747256831.0074003,402,0.1371099054813385
1747256831.5038123,404,0.13742050528526306
1747256832.4978678,408,0.06780269742012024
1747256832.7466102,409,0.17378462851047516
1747256833.4969666,412,0.0961523950099945
1747256833.7426941,413,0.16525152325630188
1747256833.9972355,414,0.15091198682785034
1747256834.25695,415,0.14729812741279602
1747256834.9947476,418,0.1894129365682602
1747256835.737626,421,0.08027856796979904
1747256835.9837258,422,0.06535470485687256
1747256836.7367315,425,0.07944552600383759
1747256836.9875295,426,0.03810883313417435
1747256837.9810889,430,0.08385375142097473
1747256838.2257783,431,0.13177081942558289
1747256838.9736795,434,0.07809281349182129
1747256839.2200205,435,0.12077412009239197
1747256839.464422,436,0.08808288723230362
1747256839.7132854,437,0.12016282230615616
1747256839.9641426,438,0.13174906373023987
1747256840.209582,439,0.07526528835296631
1747256840.4544163,440,0.13963215053081512
1747256840.701165,441,0.07631407678127289
1747256841.2018592,443,0.14214524626731873
1747256841.445892,444,0.05753748491406441
1747256841.695757,445,0.07735835015773773
1747256841.940898,446,0.05394376069307327
1747256842.94687,450,0.09446308761835098
1747256843.2006068,451,0.036124709993600845
1747256843.447473,452,0.048428528010845184
1747256843.692225,453,0.0661880224943161
1747256843.9371831,454,0.0632491335272789
1747256844.4271958,456,0.055451974272727966
1747256844.9219556,458,0.04831555485725403
1747256845.4299128,460,0.12293807417154312
1747256845.6916404,461,0.07813456654548645
1747256846.4376116,464,0.10376875847578049
1747256846.6846151,465,0.050262100994586945
1747256846.9373393,466,0.06690318137407303
1747256847.4419448,468,0.139344722032547
1747256847.9514124,470,0.11070780456066132
1747256848.9575136,474,0.14064185321331024
1747256849.2105024,475,0.06457091867923737
1747256849.956837,478,0.12299495190382004
1747256850.2088795,479,0.09065011143684387
1747256850.460807,480,0.10291595011949539
1747256850.7111766,481,0.10859663039445877
1747256850.9625993,482,0.07647830992937088
1747256851.2118917,483,0.12010964751243591
1747256851.4584491,484,0.04065163433551788
1747256851.9536092,486,0.07886689156293869
1747256852.2057846,487,0.08852536976337433
1747256852.4650543,488,0.11767759174108505
1747256852.715486,489,0.0782063752412796
1747256853.2201881,491,0.13151586055755615
1747256853.9808826,494,0.05542241781949997
1747256854.9852157,498,0.08864638209342957
1747256855.728978,501,0.11331582069396973
1747256855.975106,502,0.11422604322433472
1747256856.2203572,503,0.06817054748535156
1747256856.9614775,506,0.05128851532936096
1747256857.4572718,508,0.03931577503681183
1747256857.7041864,509,0.09428592026233673
1747256857.952559,510,0.04434690251946449
1747256858.1981132,511,0.08870638906955719
1747256858.4424746,512,0.1809006631374359
1747256858.6963491,513,0.0838259607553482
1747256858.9445403,514,0.06468065828084946
1747256859.6867635,517,0.023176323622465134
1747256859.9417837,518,0.05715169757604599
1747256860.1859248,519,0.0656970739364624
1747256860.432034,520,0.09299436211585999
1747256861.178691,523,0.0894848108291626
1747256862.9750001,530,0.09366379678249359
1747256863.7427855,533,0.11588732898235321
1747256863.995335,534,0.14707282185554504
1747256864.49584,536,0.10199112445116043
1747256864.7459009,537,0.09341716766357422
1747256864.9921615,538,0.09463606774806976
1747256865.239622,539,0.04187583550810814
1747256865.4859495,540,0.07520347833633423
1747256865.9753137,542,0.08562058210372925
1747256866.2208703,543,0.0441100150346756
1747256866.465475,544,0.05899794399738312
1747256866.956147,546,0.08291187882423401
1747256867.201045,547,0.03742578625679016
1747256867.9345853,550,0.13754086196422577
1747256868.4271905,552,0.07587781548500061
1747256868.9153264,554,0.020819637924432755
1747256869.1608365,555,0.11951515823602676
1747256869.4190457,556,0.06228197365999222
1747256870.9259465,562,0.13384105265140533
1747256871.1797166,563,0.05975018069148064
1747256871.4293277,564,0.11174246668815613
1747256872.4244304,568,0.0952373594045639
1747256873.1615644,571,0.12544304132461548
1747256873.6708214,573,0.06742791086435318
1747256874.4334347,576,0.10702867060899734
1747256875.4285922,580,0.11539504677057266
1747256876.4254994,584,0.05411418527364731
1747256876.6698043,585,0.0476272776722908
1747256876.9142501,586,0.07684013247489929
1747256877.4112308,588,0.07836733758449554
1747256877.9123406,590,0.020443301647901535
1747256878.1598172,591,0.07051241397857666
1747256878.402907,592,0.04354318976402283
1747256878.8864434,594,0.056266747415065765
1747256879.3742588,596,0.06630855798721313
1747256879.6182845,597,0.13120031356811523
1747256879.8605857,598,0.07040752470493317
1747256880.102391,599,0.06657062470912933
1747256880.586283,601,0.15331506729125977
1747256880.827594,602,0.0747569128870964
1747256881.069988,603,0.05162086337804794
1747256881.555884,605,0.048141319304704666
1747256882.2936635,608,0.0658847764134407
1747256882.7802818,610,0.13114386796951294
1747256883.5059085,613,0.039760082960128784
1747256883.7496243,614,0.06166349723935127
1747256884.2392163,616,0.037716418504714966
1747256884.7322407,618,0.03462501987814903
1747256885.229114,620,0.027077237144112587
1747256885.7194495,622,0.06320900470018387
1747256885.9670362,623,0.08031827956438065
1747256886.70583,626,0.10154074430465698
1747256887.1983285,628,0.09026497602462769
1747256887.4400449,629,0.04415910691022873
1747256888.4383209,633,0.0815720409154892
1747256888.938506,635,0.01547483541071415
1747256889.4337847,637,0.0991382896900177
1747256890.1868641,640,0.06375094503164291
1747256890.4418437,641,0.019571220502257347
1747256890.6920068,642,0.12709474563598633
1747256890.9415028,643,0.1999949961900711
1747256891.189373,644,0.0362120121717453
1747256891.4372725,645,0.06751583516597748
1747256892.418759,649,0.12235204875469208
1747256892.9098618,651,0.034645311534404755
1747256893.1554508,652,0.07088789343833923
1747256893.405331,653,0.07318507879972458
1747256893.6511898,654,0.04522895812988281
1747256893.901872,655,0.06816935539245605
1747256894.6500921,658,0.08065363764762878
1747256894.9039493,659,0.08663991093635559
1747256895.159975,660,0.028713496401906013
1747256896.923007,667,0.03429152071475983
1747256897.689585,670,0.07714176177978516
1747256898.9519956,675,0.1311960071325302
1747256899.2119641,676,0.08393312245607376
1747256899.469009,677,0.03242470696568489
1747256900.2656817,680,0.06201191246509552
1747256900.797599,682,0.02120443433523178
1747256901.0551836,683,0.11462254822254181
1747256901.3106272,684,0.04154735058546066
1747256902.0809536,687,0.060771502554416656
1747256903.3493962,692,0.06475091725587845
1747256903.8640358,694,0.030759023502469063
1747256904.1122527,695,0.07007278501987457
1747256904.3616748,696,0.027723442763090134
1747256904.6073039,697,0.03554747998714447
1747256905.0980325,699,0.0849684625864029
1747256905.8442416,702,0.040824878960847855
1747256906.0868254,703,0.029774844646453857
1747256906.5761983,705,0.14289972186088562
1747256907.5498211,709,0.10111629962921143
1747256907.7964742,710,0.031862981617450714
1747256908.2870185,712,0.05277852714061737
1747256909.0390744,715,0.018803220242261887
1747256909.5412374,717,0.08383020758628845
1747256910.0389278,719,0.101114921271801
1747256910.2843747,720,0.11093950271606445
1747256910.524994,721,0.02642524614930153
1747256911.0068505,723,0.010976230725646019
1747256911.4896786,725,0.05846322327852249
1747256911.732086,726,0.02783418446779251
1747256911.9779925,727,0.009511449374258518
1747256912.2288637,728,0.0587177649140358
1747256912.4734657,729,0.06753279268741608
1747256912.9669335,731,0.01475361455231905
1747256913.22063,732,0.07353681325912476
1747256913.472712,733,0.10941632091999054
1747256914.7361422,738,0.025419216603040695
1747256914.9877725,739,0.013525985181331635
1747256915.2339404,740,0.06478904187679291
1747256915.724724,742,0.07083789259195328
1747256915.9727898,743,0.05850541591644287
1747256916.2209747,744,0.18003365397453308
1747256916.4668117,745,0.0945311188697815
1747256918.2039871,752,0.05124644562602043
1747256918.9525425,755,0.12985287606716156
1747256919.2209764,756,0.046240080147981644
1747256919.7264829,758,0.031123988330364227
1747256920.9624882,763,0.043725401163101196
1747256921.2108116,764,0.04945638030767441
1747256921.4562821,765,0.030446138232946396
1747256922.232398,768,0.05557859688997269
1747256922.573749,769,0.10767139494419098
1747256923.3382566,772,0.05419032648205757
1747256923.586459,773,0.014836883172392845
1747256924.0826392,775,0.10789264738559723
1747256924.3307319,776,0.03825734183192253
1747256924.8245413,778,0.056218333542346954
1747256925.0763392,779,0.06269695609807968
1747256925.3239274,780,0.07367488741874695
1747256925.5698614,781,0.0182335302233696
1747256925.817778,782,0.05587642267346382
1747256927.2993722,788,0.03150589019060135
1747256927.5445905,789,0.033467378467321396
1747256928.0444157,791,0.07180792093276978
1747256928.539055,793,0.048882994800806046
1747256929.0338395,795,0.05666089057922363
1747256929.2774801,796,0.03667052835226059
1747256930.0134828,799,0.048943132162094116
1747256930.2609618,800,0.07484797388315201
1747256931.2356753,804,0.04744934290647507
1747256931.4924676,805,0.028686556965112686
1747256931.7447174,806,0.017593789845705032
1747256931.9981458,807,0.01667669601738453
1747256932.7481334,810,0.026711925864219666
1747256933.4864342,813,0.09854347258806229
1747256934.7198336,818,0.017344191670417786
1747256934.9670315,819,0.014508047141134739
1747256935.4582863,821,0.02330135554075241
1747256935.702035,822,0.0457211509346962
1747256935.9465516,823,0.02966274321079254
1747256936.4365993,825,0.014052863232791424
1747256936.6798294,826,0.09755054116249084
1747256936.9243746,827,0.07687513530254364
1747256937.171354,828,0.07842372357845306
1747256938.1680088,832,0.02441396564245224
1747256938.417592,833,0.029275279492139816
1747256938.9167228,835,0.03507310152053833
1747256939.1707602,836,0.02627691999077797
1747256939.4198785,837,0.04520963877439499
1747256939.9191232,839,0.062498852610588074
1747256940.1716409,840,0.02615298517048359
1747256940.9254916,843,0.03615140914916992
1747256941.4195414,845,0.041992321610450745
1747256942.6652932,850,0.05480663478374481
1747256942.9206777,851,0.03736136481165886
1747256943.6649473,854,0.09851747751235962
1747256944.418501,857,0.10184311866760254
1747256945.16153,860,0.05165289342403412
1747256945.653323,862,0.0795724168419838
1747256946.39596,865,0.02840697020292282
1747256946.6440923,866,0.1193220391869545
1747256947.6245933,870,0.04175504297018051
1747256947.8690014,871,0.044053107500076294
1747256950.3481781,881,0.03945441171526909
1747256950.8463614,883,0.1197880282998085
1747256951.1021826,884,0.040198784321546555
1747256951.3483226,885,0.11966697871685028
1747256951.5937119,886,0.025320302695035934
1747256952.0880463,888,0.041436679661273956
1747256952.5878344,890,0.04600687697529793
1747256953.096033,892,0.04843251407146454
1747256953.8499622,895,0.02405443787574768
1747256954.3393064,897,0.114771768450737
1747256954.5842505,898,0.027003595605492592
1747256955.318976,901,0.02612384781241417
1747256955.5637317,902,0.02031605690717697
1747256956.0568693,904,0.011193333193659782
1747256956.5447412,906,0.07720205187797546
1747256956.7915182,907,0.04053507372736931
1747256957.0407352,908,0.1118277907371521
1747256957.5300076,910,0.022562051191926003
1747256957.77485,911,0.06687497347593307
1747256958.5168777,914,0.005484309978783131
1747256959.5042515,918,0.0708436667919159
1747256959.748991,919,0.01634061522781849
1747256960.248072,921,0.07246516644954681
1747256960.7385788,923,0.03349946439266205
1747256961.7227879,927,0.04955344647169113
1747256961.9708843,928,0.05540505051612854
1747256962.2150526,929,0.030403072014451027
1747256962.456445,930,0.033286888152360916
1747256962.6978679,931,0.05781172215938568
1747256962.939532,932,0.028550347313284874
1747256963.18652,933,0.030011191964149475
1747256963.67949,935,0.02384701371192932
1747256964.6710007,939,0.06387659907341003
1747256965.1635344,941,0.06341512501239777
1747256965.4102435,942,0.010224725119769573
1747256966.1478865,945,0.05261027440428734
1747256967.1408412,949,0.03265491873025894
1747256967.9040868,952,0.056521765887737274
1747256968.4111795,954,0.0649566724896431
1747256968.6619494,955,0.0229804664850235
1747256968.9084125,956,0.23019936680793762
1747256969.9093087,960,0.0793716311454773
1747256970.4034934,962,0.045049168169498444
1747256970.648815,963,0.06171765178442001
1747256970.8968577,964,0.06735092401504517
1747256971.1439555,965,0.09000928699970245
1747256971.6348813,967,0.04000977426767349
1747256971.8876152,968,0.051281921565532684
1747256972.647776,971,0.046057991683483124
1747256973.9388096,976,0.06811702996492386
1747256974.4493809,978,0.024712655693292618
1747256974.704826,979,0.02870650216937065
1747256975.20639,981,0.05563659965991974
1747256975.4529867,982,0.07650613784790039
1747256976.4387517,986,0.021604642271995544
1747256976.9247963,988,0.03912871703505516
1747256977.1675584,989,0.02043626457452774
1747256977.4146748,990,0.043075356632471085
1747256977.9128149,992,0.036709848791360855
1747256978.4117327,994,0.08387688547372818
1747256978.6588836,995,0.04875381290912628
1747256978.9053397,996,0.01057545468211174
1747256979.3967066,998,0.03531057387590408
1747256979.6410625,999,0.03600044175982475
1747256980.1370747,1001,0.033782221376895905
1747256980.3824983,1002,0.012609599158167839
1747256980.6323805,1003,0.038870327174663544
1747256980.883959,1004,0.009534946642816067
1747256981.1301591,1005,0.05168677866458893
1747256981.377235,1006,0.042362459003925323
1747256982.6421056,1011,0.01545583177357912
1747256983.1641517,1013,0.05959989130496979
1747256983.681739,1015,0.04815655201673508
1747256983.9398446,1016,0.027206864207983017
1747256984.1882472,1017,0.008328968659043312
1747256985.4520168,1022,0.009700169786810875
1747256986.4343834,1026,0.011978300288319588
1747256986.9267747,1028,0.05230328068137169
1747256987.1717854,1029,0.018235845491290092
1747256988.6527379,1035,0.0060819704085588455
1747256988.9012969,1036,0.028531622141599655
1747256989.150794,1037,0.069486603140831
1747256989.4116125,1038,0.011845790781080723
1747256989.66442,1039,0.014495540410280228
1747256990.6545956,1043,0.03523764759302139
1747256991.146862,1045,0.022827982902526855
1747256991.3906093,1046,0.023482413962483406
1747256992.8841538,1052,0.04418179392814636
1747256993.127555,1053,0.05279357731342316
1747256993.8567922,1056,0.026935897767543793
1747256994.342109,1058,0.05556344613432884
1747256994.5871727,1059,0.010061248205602169
1747256994.833016,1060,0.01595115289092064
1747256995.328569,1062,0.02750718779861927
1747256996.066871,1065,0.022960249334573746
1747256996.311321,1066,0.03070046566426754
1747256996.556727,1067,0.03119637444615364
1747256997.047231,1069,0.03336406871676445
1747256997.2969785,1070,0.02578759379684925
1747256997.5435455,1071,0.04390863701701164
1747256997.7956908,1072,0.007494559045881033
1747256998.0516875,1073,0.07443568110466003
1747256998.296959,1074,0.03906121104955673
1747256999.0600836,1077,0.07341288030147552
1747256999.3051362,1078,0.07967491447925568
1747256999.7997723,1080,0.008691499009728432
1747257000.0454295,1081,0.0647815689444542
1747257000.2898529,1082,0.05941518396139145
1747257001.039038,1085,0.006790478713810444
1747257001.294855,1086,0.07233711332082748
1747257001.541285,1087,0.02035936526954174
1747257002.5398858,1091,0.016643386334180832
1747257002.7833788,1092,0.06431414186954498
1747257003.0399337,1093,0.02403748594224453
1747257004.2568562,1098,0.04932016879320145
1747257004.741426,1100,0.045998428016901016
1747257005.2316253,1102,0.02912513166666031
1747257005.4783483,1103,0.025023553520441055
1747257005.736093,1104,0.017464807257056236
1747257006.4886386,1107,0.03997998684644699
1747257006.7367759,1108,0.07421963661909103
1747257006.9880774,1109,0.06464891880750656
1747257007.2355406,1110,0.0433855801820755
1747257007.482466,1111,0.023142388090491295
1747257007.7340016,1112,0.07921595871448517
1747257007.9796793,1113,0.050471480935811996
1747257008.2327528,1114,0.017997488379478455
1747257008.7282908,1116,0.06963273882865906
1747257009.4748845,1119,0.012972524389624596
1747257009.9685833,1121,0.019736994057893753
1747257010.2157552,1122,0.0054437220096588135
1747257010.9560142,1125,0.005184135399758816
1747257011.2007124,1126,0.025196000933647156
1747257011.6956859,1128,0.07777976989746094
1747257011.9441373,1129,0.029622290283441544
1747257012.1888404,1130,0.03791959211230278
1747257012.4365115,1131,0.06215940788388252
1747257012.6809916,1132,0.04569901525974274
1747257013.1731858,1134,0.02476685494184494
1747257013.423529,1135,0.0851316824555397
1747257013.6752512,1136,0.019885137677192688
1747257014.4282482,1139,0.006363708525896072
1747257015.194855,1142,0.008240306749939919
1747257015.949786,1145,0.026717014610767365
1747257016.1988065,1146,0.029349839314818382
1747257016.7022758,1148,0.0644778162240982
1747257016.9557173,1149,0.02211356721818447
1747257017.204146,1150,0.07536126673221588
1747257017.4594026,1151,0.04999084398150444
1747257017.714337,1152,0.037780582904815674
1747257017.9634132,1153,0.062343843281269073
1747257018.4687378,1155,0.018904946744441986
1747257019.7232292,1160,0.04842793568968773
1747257020.2198062,1162,0.004586490802466869
1747257020.7304726,1164,0.014916551299393177
1747257021.2345781,1166,0.02302384190261364
1747257021.4875348,1167,0.0494251623749733
1747257022.971846,1173,0.009610080160200596
1747257023.2212074,1174,0.012717035599052906
1747257023.7123213,1176,0.0360829196870327
1747257023.9597394,1177,0.009770957753062248
1747257024.203964,1178,0.013678931631147861
1747257025.2067525,1182,0.051191624253988266
1747257025.698914,1184,0.007850715890526772
1747257026.191439,1186,0.02655210718512535
1747257026.6824763,1188,0.04482119157910347
1747257026.9276912,1189,0.051423706114292145
1747257027.175147,1190,0.05426298454403877
1747257027.9306278,1193,0.10744331777095795
1747257028.1775339,1194,0.06050780788064003
1747257028.4251246,1195,0.08140002191066742
1747257028.9283316,1197,0.05613154172897339
1747257029.1773155,1198,0.026901857927441597
1747257029.919447,1201,0.0443427637219429
1747257030.1684015,1202,0.03316143900156021
1747257030.911784,1205,0.18788766860961914
1747257031.1598403,1206,0.09902466088533401
1747257031.4084587,1207,0.05803915113210678
1747257031.9034634,1209,0.016950884833931923
1747257032.894423,1213,0.03977010399103165
1747257033.1408744,1214,0.014172560535371304
1747257033.3909905,1215,0.0459812730550766
1747257033.8920693,1217,0.04743732511997223
1747257034.1371965,1218,0.05428728461265564
1747257035.3969166,1223,0.025123413652181625
1747257035.8889153,1225,0.024487322196364403
1747257036.6321952,1228,0.011560787446796894
1747257036.8830893,1229,0.009695343673229218
1747257037.6238017,1232,0.03357670456171036
1747257037.8707454,1233,0.032515883445739746
1747257039.1102228,1238,0.05183461308479309
1747257039.599765,1240,0.10169506818056107
1747257039.8452535,1241,0.019761115312576294
1747257040.0901325,1242,0.09210072457790375
1747257040.3403769,1243,0.09940774738788605
1747257040.5894158,1244,0.057646531611680984
1747257040.8355625,1245,0.029195308685302734
1747257041.0811756,1246,0.04533538967370987
1747257041.8164625,1249,0.027369454503059387
1747257042.0621872,1250,0.015176687389612198
1747257042.306407,1251,0.026689335703849792
1747257042.5504935,1252,0.03733638674020767
1747257043.040219,1254,0.003408541902899742
1747257043.5324137,1256,0.012659200467169285
1747257043.7763371,1257,0.027797359973192215
1747257044.5152307,1260,0.03338214010000229
1747257044.7597282,1261,0.03587648272514343
1747257045.508182,1264,0.024237148463726044
1747257046.271813,1267,0.012504590675234795
1747257047.277124,1271,0.0361432246863842
1747257048.512735,1276,0.01873817853629589
1747257048.75936,1277,0.048111751675605774
1747257049.0041769,1278,0.04149598628282547
1747257049.9956477,1282,0.04596511647105217
1747257050.735574,1285,0.01838548853993416
1747257051.9748347,1290,0.017739690840244293
1747257052.7145388,1293,0.013310866430401802
1747257053.4425523,1296,0.03713909536600113
1747257053.937275,1298,0.02159424126148224
1747257054.1807506,1299,0.1030724048614502
1747257054.909367,1302,0.053274549543857574
1747257055.896176,1306,0.030383093282580376
1747257056.878588,1310,0.05155180022120476
1747257057.8796873,1314,0.002337900921702385
1747257058.1268702,1315,0.010689273476600647
1747257059.3729072,1320,0.0024962248280644417
1747257059.8731751,1322,0.0439530611038208
1747257060.1192594,1323,0.002936074510216713
1747257060.623731,1325,0.0031062476336956024
1747257060.8719976,1326,0.021802585572004318
1747257061.3729637,1328,0.004033025354146957
1747257063.1088045,1335,0.030798008665442467
1747257065.3336484,1344,0.0765441358089447
1747257065.5771663,1345,0.014569279737770557
1747257066.0727558,1347,0.011232513934373856
1747257066.3232973,1348,0.10951810330152512
1747257067.080343,1351,0.019761616364121437
1747257067.328247,1352,0.015678072348237038
1747257067.8239727,1354,0.06154096499085426
1747257068.823755,1358,0.050086021423339844
1747257069.324809,1360,0.04914002865552902
1747257070.3481221,1364,0.012936485931277275
1747257070.6056945,1365,0.005233181640505791
1747257070.8631513,1366,0.026810297742486
1747257071.1199393,1367,0.04780825227499008
1747257071.37136,1368,0.039084263145923615
1747257072.3651168,1372,0.029054058715701103
1747257072.6190846,1373,0.03970295190811157
1747257073.122264,1375,0.021726297214627266
1747257073.3694477,1376,0.04043575003743172
1747257074.3786817,1380,0.041621845215559006
1747257075.6319835,1385,0.0724458396434784
1747257075.876006,1386,0.025084933266043663
1747257076.8399155,1390,0.047554560005664825
1747257077.5604742,1393,0.00523332878947258
1747257078.28286,1396,0.022799506783485413
1747257078.5304139,1397,0.0482974648475647
1747257079.0196424,1399,0.008801814168691635
1747257079.2620945,1400,0.0073700835928320885
1747257079.9972837,1403,0.03324346989393234
1747257080.4921565,1405,0.011968097649514675
1747257082.479578,1413,0.0026503875851631165
1747257083.227697,1416,0.03058585524559021
1747257083.479293,1417,0.005115107633173466
1747257083.9870324,1419,0.011083358898758888
1747257084.5032032,1421,0.01901586540043354
1747257084.749797,1422,0.028029024600982666
1747257086.9885058,1431,0.057342540472745895
1747257087.2369306,1432,0.014353642240166664
1747257088.2373002,1436,0.03949577361345291
1747257088.754188,1438,0.062036458402872086
1747257089.0019238,1439,0.06377921253442764
1747257089.2478364,1440,0.022650636732578278
1747257089.499696,1441,0.04439612850546837
1747257090.2591066,1444,0.02550739236176014
1747257090.756604,1446,0.06396686285734177
1747257091.003294,1447,0.02919083647429943
1747257091.2554123,1448,0.02142084576189518
1747257091.5056725,1449,0.04651033878326416
1747257091.7510219,1450,0.014725389890372753
1747257091.9966404,1451,0.008592797443270683
1747257092.2443743,1452,0.007348471321165562
1747257092.7418213,1454,0.011942071840167046
1747257092.9901829,1455,0.008059103041887283
1747257093.2444136,1456,0.02843300998210907
1747257093.491653,1457,0.011686458252370358
1747257093.7370355,1458,0.014224845916032791
1747257093.9943964,1459,0.004376180469989777
1747257094.248805,1460,0.08679540455341339
1747257094.495698,1461,0.0555182620882988
1747257095.0016556,1463,0.016357338055968285
1747257096.8712392,1470,0.000865815207362175
1747257097.6282473,1473,0.005648785270750523
1747257097.875373,1474,0.01237455103546381
1747257098.380241,1476,0.014640114270150661
1747257098.6336474,1477,0.012833759188652039
1747257099.6225505,1481,0.021410809829831123
1747257099.870529,1482,0.010314643383026123
1747257100.1176836,1483,0.07718206197023392
1747257101.105061,1487,0.02570480853319168
1747257101.3516536,1488,0.007232636213302612
1747257101.5988805,1489,0.00809094775468111
1747257101.8524556,1490,0.006791247054934502
1747257102.1008766,1491,0.0029800627380609512
1747257102.5931044,1493,0.01676958240568638
1747257102.8402987,1494,0.034637801349163055
1747257103.8375401,1498,0.04748500883579254
1747257104.0891967,1499,0.02345580793917179
1747257104.3460805,1500,0.05311784893274307
1747257104.8498704,1502,0.0698549672961235
1747257105.5952926,1505,0.0387544147670269
1747257106.587581,1509,0.001818925142288208
1747257106.83486,1510,0.015304512344300747
1747257107.080677,1511,0.022661242634058
1747257107.575126,1513,0.06025177985429764
1747257108.06733,1515,0.0048115309327840805
1747257108.3141863,1516,0.004566885530948639
1747257110.024707,1523,0.022218840196728706
1747257110.7644682,1526,0.010072309523820877
1747257111.2581236,1528,0.06984224915504456
1747257112.7069082,1534,0.072725310921669
1747257113.4307737,1537,0.021426836028695107
1747257113.6718383,1538,0.011115585453808308
1747257114.3967535,1541,0.031272366642951965
1747257115.3844283,1545,0.01929750107228756
1747257115.8802693,1547,0.004830861464142799
1747257116.1379209,1548,0.008312423713505268
1747257116.9092371,1551,0.013591073453426361
1747257117.158809,1552,0.032315224409103394
1747257117.4038587,1553,0.015711644664406776
1747257117.894665,1555,0.023074675351381302
1747257118.3945315,1557,0.019683681428432465
1747257119.6285584,1562,0.040548305958509445
1747257120.1283762,1564,0.12266360223293304
1747257120.37588,1565,0.07297027856111526
1747257120.623415,1566,0.0412258505821228
1747257121.1232276,1568,0.024698462337255478
1747257121.6168354,1570,0.004684802144765854
1747257121.8598626,1571,0.007889248430728912
1747257122.1024406,1572,0.004341823048889637
1747257122.3524837,1573,0.004534846171736717
1747257123.0979056,1576,0.009712185710668564
1747257123.584936,1578,0.012479797005653381
1747257123.835646,1579,0.049219660460948944
1747257124.0888166,1580,0.028081409633159637
1747257124.336793,1581,0.03185880929231644
1747257124.585927,1582,0.013451363891363144
1747257125.3321493,1585,0.0006916392594575882
1747257126.5683358,1590,0.0029705706983804703
1747257127.8040318,1595,0.02325410768389702
1747257128.0501332,1596,0.005935191176831722
1747257128.2963827,1597,0.014667651616036892
1747257129.2923295,1601,0.01582101173698902
1747257129.5402384,1602,0.05581701546907425
1747257129.7926037,1603,0.015634022653102875
1747257131.5432656,1610,0.021477721631526947
1747257131.7978332,1611,0.09679199010133743
1747257132.2940934,1613,0.02854360267519951
1747257132.5511265,1614,0.003732748329639435
1747257133.0427756,1616,0.0155031718313694
1747257134.0406308,1620,0.013707121834158897
1747257134.54769,1622,0.06920642405748367
1747257135.0597935,1624,0.019030112773180008
1747257135.5639405,1626,0.013604388572275639
1747257135.8092518,1627,0.022251557558774948
1747257136.7857943,1631,0.07468010485172272
1747257137.7871928,1635,0.022606011480093002
1747257138.036499,1636,0.015122568234801292
1747257138.2901912,1637,0.05827673524618149
1747257138.5418568,1638,0.027361098676919937
1747257139.0454903,1640,0.028431179001927376
1747257139.2937465,1641,0.006354901008307934
1747257140.5411322,1646,0.03998284786939621
1747257140.7897532,1647,0.012158771976828575
1747257141.2892013,1649,0.0026860255748033524
1747257141.7914567,1651,0.0496748611330986
1747257142.041843,1652,0.014379411935806274
1747257142.294552,1653,0.030402589589357376
1747257142.5458088,1654,0.0140836201608181
1747257143.0369854,1656,0.07336798310279846
1747257143.5289006,1658,0.0526115708053112
1747257144.526709,1662,0.002317633479833603
1747257145.014913,1664,0.031586404889822006
1747257145.5103352,1666,0.04842162877321243
1747257146.2500715,1669,0.01630210131406784
1747257146.5006373,1670,0.007055995985865593
1747257147.46841,1674,0.028345296159386635
1747257148.2047355,1677,0.020722519606351852
1747257148.6980286,1679,0.01375588495284319
1747257148.9423501,1680,0.007884837687015533
1747257149.189812,1681,0.04378434270620346
1747257149.4426389,1682,0.0037464965134859085
1747257150.1952887,1685,0.10518000274896622
1747257150.4442647,1686,0.00967728067189455
1747257150.696191,1687,0.03428502380847931
1747257150.942241,1688,0.007063715718686581
1747257151.1888077,1689,0.1141936331987381
1747257151.4332006,1690,0.0015318319201469421
1747257152.175668,1693,0.028751736506819725
1747257152.42294,1694,0.00333214458078146
1747257152.6715117,1695,0.05399898812174797
1747257153.1678538,1697,0.001027815043926239
1747257153.420724,1698,0.0025458354502916336
1747257153.6723006,1699,0.025877811014652252
1747257153.924182,1700,0.0030982494354248047
1747257154.4244492,1702,0.010154174640774727
1747257154.9317272,1704,0.08417822420597076
1747257155.695595,1707,0.0027112867683172226
1747257156.1958027,1709,0.05336073786020279
1747257156.449826,1710,0.01943986676633358
1747257156.7077844,1711,0.012142747640609741
1747257156.9539602,1712,0.003255341202020645
1747257158.448367,1718,0.026679540053009987
1747257158.6943178,1719,0.022749369964003563
1747257159.438334,1722,0.06164199858903885
1747257159.685395,1723,0.01437575276941061
1747257159.9457114,1724,0.0005228240042924881
1747257160.196226,1725,0.001825151965022087
1747257161.4330127,1730,0.03054690919816494
1747257163.4119081,1738,0.005903672426939011
1747257163.657447,1739,0.04025241360068321
1747257163.9081905,1740,0.010932005010545254
1747257164.646059,1743,0.0013225171715021133
1747257165.1438034,1745,0.01914951205253601
1747257165.9061508,1748,0.11994872987270355
1747257166.1550543,1749,0.000832817517220974
1747257166.407504,1750,0.008526204153895378
1747257166.6516116,1751,0.2036457657814026
1747257167.14946,1753,0.003724401816725731
1747257167.3970883,1754,0.000806804746389389
1747257168.1349387,1757,0.008957182057201862
1747257169.3839607,1762,0.07584182918071747
1747257169.6316557,1763,0.025067312642931938
1747257170.1312153,1765,0.026242099702358246
1747257170.379495,1766,0.018716368824243546
1747257170.8770776,1768,0.029945842921733856
1747257172.623737,1775,0.026031721383333206
1747257172.8716066,1776,0.02416214719414711
1747257173.1208453,1777,0.01525505818426609
1747257173.8669667,1780,0.020512564107775688
1747257174.111171,1781,0.01929490827023983
1747257174.8556519,1784,0.02060951106250286
1747257175.0991316,1785,0.035730183124542236
1747257175.342398,1786,0.007534526288509369
1747257175.590886,1787,0.015695912763476372
1747257176.0864813,1789,0.04741625860333443
1747257176.3333318,1790,0.0774252861738205
1747257176.8247566,1792,0.005690700374543667
1747257177.3178487,1794,0.010955631732940674
1747257177.8127923,1796,0.005424832925200462
1747257178.061646,1797,0.1320289671421051
1747257178.8315918,1800,0.058750636875629425
1747257179.3327615,1802,0.011555754579603672
1747257179.5898862,1803,0.02312687784433365
1747257179.8464801,1804,0.052096493542194366
1747257180.8371956,1808,0.0025032488629221916
1747257181.3337662,1810,0.0499948114156723
1747257182.3273592,1814,0.010239466093480587
1747257182.8265927,1816,0.039067622274160385
1747257183.3162892,1818,0.02705327421426773
1747257183.5627685,1819,0.00022476539015769958
1747257184.5463357,1823,0.0290771946310997
1747257185.2872174,1826,0.027368275448679924
1747257185.5406485,1827,0.014738727360963821
1747257186.0381064,1829,0.009257553145289421
1747257186.2880325,1830,0.038734320551157
1747257186.784271,1832,0.02726336009800434
1747257187.030652,1833,0.04330865293741226
1747257187.275842,1834,0.02258087694644928
1747257187.7690632,1836,0.05069448798894882
1747257188.0165324,1837,0.004313190467655659
1747257188.2673042,1838,0.046228472143411636
1747257189.7588136,1844,0.06019306927919388
1747257190.0063941,1845,0.0024370187893509865
1747257190.2505405,1846,0.014722352847456932
1747257190.4932482,1847,0.006389590911567211
1747257190.7352993,1848,0.051865071058273315
1747257191.472711,1851,0.005754478275775909
1747257191.96412,1853,0.024695826694369316
1747257192.6974244,1856,0.01696884259581566
1747257193.6635616,1860,0.02470063790678978
1747257194.6535716,1864,0.03942049667239189
1747257194.9106355,1865,0.009406755678355694
1747257195.1630151,1866,0.0096368920058012
1747257195.4117506,1867,0.026219870895147324
1747257196.3991559,1871,0.009947630576789379
1747257196.6442752,1872,0.06315050274133682
1747257196.8918173,1873,0.0034454911947250366
1747257197.1444392,1874,0.006555154919624329
1747257197.399087,1875,0.06907979398965836
1747257197.9022622,1877,0.000988304615020752
1747257198.395619,1879,0.03955589979887009
1747257198.6434293,1880,0.02114047110080719
1747257199.3810296,1883,0.0007844679057598114
1747257199.6277423,1884,0.05732432007789612
1747257200.1221511,1886,0.006029261276125908
1747257200.6163187,1888,0.006492238491773605
1747257201.1082146,1890,0.017957748845219612
1747257201.3590894,1891,0.055404845625162125
1747257202.3519492,1895,0.013384982943534851
1747257203.3806028,1899,0.02877005934715271
1747257203.8823206,1901,0.01770246960222721
1747257204.136782,1902,0.0041620079427957535
1747257205.1569831,1906,0.016981231048703194
1747257205.6817749,1908,0.02139941230416298
1747257205.936484,1909,0.04927145689725876
1747257206.1909575,1910,0.046173594892024994
1747257206.9534228,1913,0.038538891822099686
1747257207.7015817,1916,0.04987247660756111
1747257208.1990023,1918,0.04415123909711838
1747257209.669069,1924,0.05720018595457077
1747257209.9123495,1925,0.033533863723278046
1747257210.155661,1926,0.012557166628539562
1747257210.6507375,1928,0.035049572587013245
1747257210.8940902,1929,0.00284500140696764
1747257211.6256707,1932,0.000760810449719429
1747257212.360445,1935,0.0005666334182024002
1747257212.6107152,1936,0.12560726702213287
1747257213.3505898,1939,0.014273196458816528
1747257213.596054,1940,0.00032739341259002686
1747257213.8400552,1941,0.03438131511211395
1747257214.084921,1942,0.01801629364490509
1747257214.8232586,1945,0.0505356639623642
1747257215.3106356,1947,0.005423085764050484
1747257216.0574262,1950,0.02074812352657318
1747257216.30308,1951,0.034328892827034
1747257216.793594,1953,0.04162904992699623
1747257217.5291588,1956,0.004277883097529411
1747257218.5147696,1960,0.013201192952692509
1747257218.7642653,1961,0.018005577847361565
1747257219.0207675,1962,0.04730990529060364
1747257219.2649503,1963,0.011971395462751389
1747257219.5121655,1964,0.004353689029812813
1747257220.0086899,1966,0.007177839986979961
1747257220.2570055,1967,0.006922587752342224
1747257220.505575,1968,0.019348612055182457
1747257220.7697976,1969,0.08116097003221512
1747257222.2630522,1975,0.023240476846694946
1747257222.7743132,1977,0.027074482291936874
1747257223.0346208,1978,0.013773512095212936
1747257223.2921207,1979,0.03767658770084381
1747257223.5405354,1980,0.03833307325839996
1747257223.7843614,1981,0.0025193775072693825
1747257224.0334795,1982,0.043334364891052246
1747257224.2790368,1983,0.002589058130979538
1747257224.7869148,1985,0.008193633519113064
1747257225.2780597,1987,0.017804106697440147
1747257225.5238278,1988,0.08577246963977814
1747257225.783204,1989,0.0147095350548625
1747257226.2898047,1991,0.002211935818195343
1747257226.5411856,1992,0.007514813914895058
1747257226.797904,1993,0.035750869661569595
1747257227.3112683,1995,0.027691200375556946
1747257228.3122318,1999,0.033325038850307465


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_28_174407-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256738.644295,0,0.05331434682011604
1747256739.4168537,3,0.5669422745704651
1747256739.661842,4,2.3122968673706055
1747256741.1357155,10,-1.2028294801712036
1747256741.3780277,11,2.5420045852661133
1747256742.121799,14,0.27968063950538635
1747256742.3646767,15,-1.3566412925720215
1747256743.1074524,18,1.6213150024414062
1747256743.361282,19,-0.07990965992212296
1747256743.6096778,20,-1.6580288410186768
1747256744.110805,22,-1.2844030857086182
1747256744.3564117,23,3.273068428039551
1747256745.10314,26,-3.1349260807037354
1747256745.3480244,27,1.7581255435943604
1747256746.8230922,33,0.7399079203605652
1747256747.5630991,36,0.7440484166145325
1747256747.8119771,37,2.087599277496338
1747256748.0660646,38,0.4203725755214691
1747256748.3126252,39,0.45241230726242065
1747256748.5588007,40,0.1020103245973587
1747256750.300907,47,3.067065715789795
1747256750.552263,48,0.23382650315761566
1747256750.797906,49,2.041728973388672
1747256751.3116388,51,0.1381242722272873
1747256751.5599027,52,1.3864392042160034
1747256752.05575,54,0.7567108273506165
1747256752.7942193,57,0.6755716800689697
1747256753.5264158,60,0.6218230724334717
1747256753.772502,61,4.3552565574646
1747256754.0140123,62,0.4464854598045349
1747256754.2563236,63,1.4689069986343384
1747256754.7472863,65,1.38970947265625
1747256754.9931092,66,0.5252563953399658
1747256755.236214,67,0.7350344061851501
1747256755.4787076,68,-0.7489169836044312
1747256755.9726553,70,1.189521074295044
1747256756.2256734,71,0.7220886945724487
1747256757.719482,77,-0.7876882553100586
1747256758.2217767,79,0.8103200793266296
1747256758.4735842,80,0.12042994797229767
1747256758.9706068,82,0.29931119084358215
1747256759.2129843,83,0.32524943351745605
1747256759.7056057,85,-0.20689457654953003
1747256760.6991215,89,2.807736873626709
1747256760.9493423,90,0.2333090752363205
1747256762.1812718,95,0.3049291968345642
1747256763.1718707,99,0.22332943975925446
1747256763.4252512,100,0.49450141191482544
1747256764.1639962,103,0.10788127779960632
1747256764.9330478,106,0.19462166726589203
1747256765.1910028,107,0.27562811970710754
1747256765.6989625,109,1.8130614757537842
1747256766.9560292,114,0.7319347858428955
1747256767.4497743,116,0.32267555594444275
1747256768.720485,121,0.4968160390853882
1747256769.7308202,125,1.710068702697754
1747256769.9858212,126,2.2584164142608643
1747256770.4839644,128,0.5112656950950623
1747256770.977779,130,0.4294346272945404
1747256771.2275074,131,0.1999981850385666
1747256771.4896502,132,0.4264586865901947
1747256772.497873,136,0.4494909942150116
1747256772.7473814,137,2.728238582611084
1747256774.2608697,143,0.5412723422050476
1747256774.5140452,144,2.3736815452575684
1747256775.0200665,146,0.0675460696220398
1747256775.267949,147,0.3067314624786377
1747256776.0079954,150,0.027079155668616295
1747256777.7511632,157,0.4492332637310028
1747256778.2524602,159,1.4213520288467407
1747256778.4980588,160,0.08785643428564072
1747256778.9913101,162,0.2045278400182724
1747256779.4914565,164,0.32522517442703247
1747256780.031852,166,0.4559512734413147
1747256781.0620203,170,0.3000822067260742
1747256781.3162587,171,2.709611177444458
1747256781.568972,172,0.20065341889858246
1747256782.3315372,175,0.9051419496536255
1747256782.5752025,176,0.29200831055641174
1747256782.8241704,177,0.1402529627084732
1747256783.0755835,178,0.9431681036949158
1747256783.5724773,180,0.16911904513835907
1747256783.8201113,181,0.4541788697242737
1747256784.5504048,184,0.3053562641143799
1747256784.796627,185,6.1779093742370605
1747256785.0415955,186,0.386289119720459
1747256785.7831101,189,0.3817536532878876
1747256786.0406663,190,0.4354778826236725
1747256786.3005831,191,0.4162183701992035
1747256786.5500886,192,0.20509737730026245
1747256787.3048346,195,0.15013983845710754
1747256788.2999887,199,2.010244369506836
1747256788.549849,200,2.5065088272094727
1747256789.0456336,202,0.26168709993362427
1747256789.2957287,203,0.4263609051704407
1747256789.5448587,204,0.2809337079524994
1747256789.8026273,205,0.3657307028770447
1747256790.3038454,207,0.9245518445968628
1747256790.8023536,209,0.5285109877586365
1747256791.2984426,211,0.25148046016693115
1747256791.7919936,213,0.4218237102031708
1747256792.292402,215,0.127253457903862
1747256792.539087,216,0.5062640309333801
1747256793.0356474,218,0.2365645319223404
1747256793.2896564,219,0.4136684834957123
1747256793.536694,220,0.5891701579093933
1747256793.7843568,221,0.3388671278953552
1747256794.0322502,222,0.24989771842956543
1747256794.5293245,224,0.9594683647155762
1747256794.7755914,225,2.142545461654663
1747256795.772374,229,0.34010055661201477
1747256797.2989302,235,0.41633376479148865
1747256797.8012424,237,1.2244343757629395
1747256798.0451124,238,-0.009608879685401917
1747256798.290664,239,0.4372543394565582
1747256798.7770133,241,0.21587716042995453
1747256799.0192018,242,0.6679537296295166
1747256799.5046012,244,0.2675047218799591
1747256799.7470174,245,0.29757794737815857
1747256799.9937654,246,0.21774955093860626
1747256800.2435732,247,0.23890525102615356
1747256801.4607852,252,2.1824750900268555
1747256801.7184114,253,0.3365173041820526
1747256801.9676647,254,2.47457218170166
1747256802.7081769,257,0.9457706212997437
1747256802.9560988,258,-0.001742096384987235
1747256803.1987286,259,0.9583317041397095
1747256803.4424503,260,0.5579845905303955
1747256803.9351676,262,0.3609647750854492
1747256805.944263,270,0.26013556122779846
1747256806.1964142,271,0.38063284754753113
1747256806.9444263,274,0.38049712777137756
1747256807.1970031,275,0.8774112462997437
1747256807.4456801,276,0.3915153741836548
1747256807.9429505,278,0.5636379718780518
1747256808.449873,280,0.07194482535123825
1747256808.9675126,282,0.3470611274242401
1747256809.221006,283,0.35539254546165466
1747256809.726924,285,0.2933575212955475
1747256810.2386582,287,0.18603560328483582
1747256810.4971457,288,0.3200594186782837
1747256811.000864,290,2.5459954738616943
1747256812.2408197,295,0.4940742552280426
1747256812.4907172,296,0.5615749359130859
1747256812.7356613,297,-0.05810683220624924
1747256812.9845228,298,1.9920347929000854
1747256814.4922202,304,1.4674241542816162
1747256814.9859827,306,0.2018151879310608
1747256815.4831824,308,-0.06109466403722763
1747256815.7300258,309,0.48688897490501404
1747256816.4785,312,-0.1800762414932251
1747256816.7313454,313,0.80302894115448
1747256817.503455,316,0.09666817635297775
1747256817.9996774,318,-0.13016290962696075
1747256818.2472036,319,0.16588552296161652
1747256818.996567,322,2.642313241958618
1747256819.4967206,324,0.2076113224029541
1747256820.750151,329,0.19713231921195984
1747256820.998533,330,0.07198567688465118
1747256821.250145,331,0.11992969363927841
1747256821.5043623,332,0.440426230430603
1747256822.7607806,337,-0.20736688375473022
1747256823.0097084,338,0.3153819441795349
1747256823.5093112,340,0.3764766454696655
1747256824.265097,343,0.18951472640037537
1747256824.51441,344,0.5939394235610962
1747256824.7691114,345,0.20423680543899536
1747256825.0187647,346,0.9746463298797607
1747256825.5110428,348,1.461649775505066
1747256826.0073595,350,0.15717720985412598
1747256826.5036635,352,0.22700214385986328
1747256826.7546742,353,1.192723035812378
1747256827.0000663,354,1.5635863542556763
1747256827.9965737,358,0.2712711691856384
1747256828.4935992,360,0.25037461519241333
1747256828.9861593,362,0.3148479461669922
1747256829.232445,363,0.4342750906944275
1747256829.4824622,364,0.6163933873176575
1747256829.7333698,365,0.6415605545043945
1747256829.9879642,366,0.40945863723754883
1747256830.235613,367,1.1864889860153198
1747256830.4889052,368,0.3006818890571594
1747256831.9870605,374,0.4367733597755432
1747256832.7376695,377,-0.03406958654522896
1747256832.9852574,378,0.10886548459529877
1747256834.7213354,385,0.018195275217294693
1747256834.9690776,386,0.9091626405715942
1747256835.9721317,390,0.15086722373962402
1747256836.2209039,391,1.2261323928833008
1747256836.471164,392,0.3479771912097931
1747256836.717979,393,0.17188629508018494
1747256836.9659274,394,0.44521674513816833
1747256837.2287917,395,0.19378608465194702
1747256837.4962137,396,1.6024301052093506
1747256837.7432168,397,0.14812567830085754
1747256837.9907472,398,0.6687655448913574
1747256838.2440677,399,0.1571197509765625
1747256838.7435112,401,0.0018379497341811657
1747256838.9966497,402,0.40013623237609863
1747256839.4960837,404,0.34238097071647644
1747256840.4959013,408,0.10380522906780243
1747256840.7502964,409,0.06389719247817993
1747256841.509747,412,0.1471705138683319
1747256841.7611718,413,1.870619773864746
1747256842.0116243,414,1.2333426475524902
1747256842.2640622,415,0.19927720725536346
1747256842.9939883,418,-0.29735347628593445
1747256843.7636514,421,-0.15920917689800262
1747256844.0194688,422,2.3301842212677
1747256844.7867968,425,0.11877401173114777
1747256845.0447323,426,-0.005509949754923582
1747256846.052401,430,1.7833311557769775
1747256846.2990887,431,0.9651211500167847
1747256847.047293,434,0.6756985783576965
1747256847.2936957,435,0.09622175246477127
1747256847.5403068,436,0.9634513258934021
1747256847.787761,437,0.06498010456562042
1747256848.0308669,438,1.5975456237792969
1747256848.274545,439,0.15931819379329681
1747256848.5206509,440,0.1898694634437561
1747256848.7733197,441,0.3796529173851013
1747256849.2740908,443,0.14274941384792328
1747256849.5191567,444,0.23074206709861755
1747256849.7625697,445,0.14192631840705872
1747256850.0063467,446,1.0913327932357788
1747256850.9995823,450,0.7850580215454102
1747256851.2438643,451,0.8450725078582764
1747256851.4887936,452,0.27506667375564575
1747256851.734047,453,0.45178017020225525
1747256851.983179,454,1.7164431810379028
1747256852.4796543,456,0.3546222150325775
1747256852.9796076,458,0.03926071152091026
1747256853.4835405,460,0.3899547755718231
1747256853.7316551,461,1.1231162548065186
1747256854.483754,464,1.254651427268982
1747256854.7425754,465,0.2788756489753723
1747256854.9900262,466,-0.0103583550080657
1747256855.4920957,468,0.033097557723522186
1747256855.990561,470,1.3243285417556763
1747256856.994632,474,0.8943813443183899
1747256857.2463572,475,0.22507598996162415
1747256857.9916964,478,0.4810846149921417
1747256858.2397597,479,0.7290874719619751
1747256858.4972937,480,1.2499984502792358
1747256858.7489321,481,0.14280518889427185
1747256859.0008266,482,2.524796962738037
1747256859.2494314,483,0.022136181592941284
1747256859.498081,484,0.2848622798919678
1747256860.0013704,486,0.33602795004844666
1747256860.254066,487,1.126231074333191
1747256860.5122736,488,0.4054815471172333
1747256860.76167,489,1.1088693141937256
1747256861.2605693,491,0.7285503149032593
1747256862.006617,494,1.202431321144104
1747256863.0071924,498,0.01713154837489128
1747256863.7561886,501,0.03824984282255173
1747256864.0056176,502,0.12629422545433044
1747256864.255237,503,0.34454140067100525
1747256865.0027847,506,1.012071967124939
1747256865.5252206,508,-0.0052749342285096645
1747256865.783987,509,0.32473018765449524
1747256866.0342128,510,1.2508620023727417
1747256866.284831,511,0.7727342844009399
1747256866.5340936,512,0.22906526923179626
1747256866.7827246,513,0.022043196484446526
1747256867.0336263,514,0.13471363484859467
1747256867.7870815,517,0.05556891858577728
1747256868.0345902,518,0.7772421836853027
1747256868.2833986,519,1.303138256072998
1747256868.5310104,520,0.9046206474304199
1747256869.2765305,523,1.5078903436660767
1747256871.030474,530,0.3807975649833679
1747256871.7737858,533,0.21630844473838806
1747256872.0196607,534,0.16891340911388397
1747256872.5223992,536,1.0983120203018188
1747256872.7745452,537,0.20994171500205994
1747256873.0226588,538,0.8502782583236694
1747256873.2737715,539,0.9285120368003845
1747256873.5232747,540,0.17008452117443085
1747256874.0232556,542,0.05751346796751022
1747256874.273134,543,-0.02263048104941845
1747256874.5271833,544,1.5449998378753662
1747256875.0358052,546,0.14793060719966888
1747256875.2883704,547,0.318742036819458
1747256876.04856,550,1.1583908796310425
1747256876.560629,552,0.7068286538124084
1747256877.0728407,554,0.9407596588134766
1747256877.3191285,555,0.016287080943584442
1747256877.565603,556,0.9696711301803589
1747256879.0991292,562,0.22088287770748138
1747256879.3496974,563,1.323559284210205
1747256879.6055696,564,0.41948679089546204
1747256880.6151419,568,-0.07512983679771423
1747256881.371455,571,0.05990001931786537
1747256881.8720212,573,0.5917568206787109
1747256882.6210244,576,0.2497369349002838
1747256883.6145248,580,0.6788625121116638
1747256884.618634,584,0.7723894119262695
1747256884.8683574,585,0.06532805413007736
1747256885.116923,586,1.0254831314086914
1747256885.6246269,588,0.6903175115585327
1747256886.1188006,590,1.0830657482147217
1747256886.3656678,591,0.17054533958435059
1747256886.6131072,592,0.17884719371795654
1747256887.1122193,594,0.09216297417879105
1747256887.6026788,596,0.4283100664615631
1747256887.8468535,597,0.9664660096168518
1747256888.0898788,598,0.138508602976799
1747256888.347179,599,0.6445490717887878
1747256888.8624995,601,0.05928051099181175
1747256889.1130803,602,0.11800061166286469
1747256889.3611274,603,0.25129571557044983
1747256889.8648615,605,0.7039337158203125
1747256890.613745,608,0.4659576416015625
1747256891.1054919,610,0.8286241888999939
1747256891.8442187,613,0.4153796136379242
1747256892.0936103,614,0.34814921021461487
1747256892.5807302,616,0.7763407826423645
1747256893.0667896,618,0.3059004843235016
1747256893.5602903,620,0.31380242109298706
1747256894.04911,622,0.09160630404949188
1747256894.2981074,623,0.0037463868502527475
1747256895.0589066,626,0.12959063053131104
1747256895.5621529,628,1.4331060647964478
1747256895.8102448,629,0.7259909510612488
1747256896.8196287,633,0.9901266098022461
1747256897.3249438,635,0.06785884499549866
1747256897.8376203,637,0.9336568117141724
1747256898.6149397,640,0.2988150715827942
1747256898.8754802,641,0.7258785963058472
1747256899.122552,642,0.37006980180740356
1747256899.3694103,643,0.16633634269237518
1747256899.6327796,644,0.35096439719200134
1747256899.8881357,645,0.5947990417480469
1747256900.9176645,649,0.5326321125030518
1747256901.4358728,651,0.4939863979816437
1747256901.6879516,652,0.4931587278842926
1747256901.9464462,653,0.2859262526035309
1747256902.200637,654,0.21694175899028778
1747256902.4514053,655,0.8501604795455933
1747256903.1964748,658,0.41428402066230774
1747256903.4423654,659,3.2933247089385986
1747256903.6881924,660,0.563462495803833
1747256905.418322,667,0.763088583946228
1747256906.16183,670,0.8153981566429138
1747256907.3998756,675,0.14937269687652588
1747256907.6485956,676,1.6891173124313354
1747256907.8976362,677,0.6035035848617554
1747256908.6440403,680,0.12171431630849838
1747256909.141084,682,0.3017795979976654
1747256909.3889723,683,0.18765109777450562
1747256909.6336555,684,0.8240826725959778
1747256910.3689346,687,0.5690247416496277
1747256911.6095154,692,0.7612147927284241
1747256912.1117742,694,0.6173762679100037
1747256912.3591306,695,0.3843260109424591
1747256912.6074982,696,0.15212158858776093
1747256912.8557422,697,1.7059119939804077
1747256913.3514652,699,0.21017682552337646
1747256914.110366,702,0.38600897789001465
1747256914.363323,703,0.5231131911277771
1747256914.857301,705,0.5697016716003418
1747256915.8492541,709,1.6848475933074951
1747256916.1013222,710,0.3361339867115021
1747256916.5996716,712,4.610461235046387
1747256917.3463147,715,0.6737982630729675
1747256917.8443077,717,5.319335460662842
1747256918.3371904,719,0.21419039368629456
1747256918.5885339,720,0.20902171730995178
1747256918.839603,721,0.21675518155097961
1747256919.3383663,723,0.3595530390739441
1747256919.8264134,725,0.5833978652954102
1747256920.0744464,726,0.5409267544746399
1747256920.3172088,727,0.16747695207595825
1747256920.562228,728,0.46731331944465637
1747256920.8095264,729,0.583266019821167
1747256921.3015363,731,0.30502164363861084
1747256921.5452304,732,2.2703118324279785
1747256921.7897682,733,0.4240429699420929
1747256923.0089948,738,0.4038522243499756
1747256923.2591746,739,1.376071572303772
1747256923.5080204,740,0.6425707340240479
1747256924.001127,742,0.10013943165540695
1747256924.245007,743,0.6403363943099976
1747256924.4891431,744,0.27876704931259155
1747256924.7345483,745,0.5909868478775024
1747256926.4863408,752,0.42201289534568787
1747256927.2520063,755,0.656304657459259
1747256927.4992828,756,0.9454977512359619
1747256928.017152,758,0.3551379442214966
1747256929.2576995,763,0.1119920089840889
1747256929.506794,764,0.9006137847900391
1747256929.7616053,765,0.3822638690471649
1747256930.5099807,768,0.5416364073753357
1747256930.8470137,769,1.2686134576797485
1747256931.6150992,772,3.029082775115967
1747256931.8663647,773,0.47316911816596985
1747256932.363647,775,0.7949047088623047
1747256932.6102116,776,0.14471428096294403
1747256933.1009831,778,0.3475939929485321
1747256933.3467786,779,0.1668614149093628
1747256933.5926282,780,0.401344358921051
1747256933.837787,781,0.6344428658485413
1747256934.086623,782,4.10203218460083
1747256935.5730224,788,0.3961806893348694
1747256935.8225808,789,0.5752200484275818
1747256936.3151383,791,2.181436538696289
1747256936.8064036,793,0.580826461315155
1747256937.3058782,795,0.3939693570137024
1747256937.5618632,796,0.6842174530029297
1747256938.3004882,799,0.14178580045700073
1747256938.5482545,800,0.30119162797927856
1747256939.552952,804,3.9057745933532715
1747256939.8057168,805,0.2907375693321228
1747256940.068369,806,0.36992207169532776
1747256940.323493,807,0.534526526927948
1747256941.0756736,810,2.3709051609039307
1747256941.8184612,813,0.12238505482673645
1747256943.066099,818,0.38401544094085693
1747256943.3223112,819,1.0726526975631714
1747256943.8171022,821,0.29106253385543823
1747256944.064903,822,0.424905002117157
1747256944.316267,823,2.942436456680298
1747256944.812338,825,0.9902819991111755
1747256945.068389,826,0.14634796977043152
1747256945.314609,827,0.2614111304283142
1747256945.5642462,828,0.390816867351532
1747256946.5722404,832,0.24982985854148865
1747256946.8224742,833,1.5723414421081543
1747256947.322669,835,0.39177000522613525
1747256947.5701911,836,1.3940470218658447
1747256947.8192873,837,3.24857759475708
1747256948.3240395,839,0.6212404370307922
1747256948.5772958,840,0.44829434156417847
1747256949.3299158,843,1.1137986183166504
1747256949.8234127,845,2.8224170207977295
1747256951.0402503,850,0.4389686584472656
1747256951.2870998,851,0.21716296672821045
1747256952.038891,854,1.1474720239639282
1747256952.7830856,857,1.5865881443023682
1747256953.5314705,860,0.635418713092804
1747256954.0295258,862,0.31303009390830994
1747256954.778947,865,0.4963058829307556
1747256955.0276155,866,0.14009727537631989
1747256956.0159655,870,0.2886989414691925
1747256956.2621758,871,0.49183639883995056
1747256958.7323756,881,0.6607997417449951
1747256959.2266233,883,1.1471259593963623
1747256959.4744067,884,0.5698119401931763
1747256959.720184,885,0.4720984995365143
1747256959.973866,886,0.490461140871048
1747256960.4805214,888,4.303851127624512
1747256960.9778981,890,0.975979208946228
1747256961.4985104,892,0.15914379060268402
1747256962.264559,895,1.15617036819458
1747256962.7667837,897,0.9421829581260681
1747256963.0137234,898,3.754487991333008
1747256963.7618387,901,0.20113040506839752
1747256964.0095272,902,0.5593409538269043
1747256964.5046706,904,0.9186868071556091
1747256965.00898,906,0.8137243390083313
1747256965.2582605,907,0.2716958820819855
1747256965.5105755,908,0.15627236664295197
1747256966.0051541,910,0.6002902984619141
1747256966.252425,911,2.6471550464630127
1747256966.9979079,914,0.16208575665950775
1747256967.9825633,918,0.3947850167751312
1747256968.2303464,919,1.736129641532898
1747256968.7224147,921,1.3994437456130981
1747256969.220035,923,2.5056402683258057
1747256970.2389545,927,0.8404866456985474
1747256970.49178,928,0.5141140222549438
1747256970.741216,929,0.4710458517074585
1747256970.990238,930,0.6262543201446533
1747256971.2362974,931,1.0094648599624634
1747256971.4867537,932,2.3926751613616943
1747256971.7398968,933,2.2695295810699463
1747256972.2431872,935,1.0972745418548584
1747256973.2351007,939,0.5999993681907654
1747256973.7276444,941,9.394827842712402
1747256973.9726162,942,1.0044504404067993
1747256974.7234993,945,1.326901912689209
1747256975.7104464,949,0.09409170597791672
1747256976.4450784,952,1.0061917304992676
1747256976.9419713,954,2.012129545211792
1747256977.1878545,955,0.515694797039032
1747256977.4397867,956,0.5070978999137878
1747256978.4337633,960,0.6700906157493591
1747256978.9249134,962,0.49035224318504333
1747256979.17009,963,0.6805111169815063
1747256979.4324849,964,0.4083632230758667
1747256979.6815414,965,0.5647242665290833
1747256980.1726947,967,0.6513118743896484
1747256980.416883,968,1.5672409534454346
1747256981.1530082,971,1.1974092721939087
1747256982.3774095,976,2.3308870792388916
1747256982.8658743,978,0.5868221521377563
1747256983.111,979,0.3084699809551239
1747256983.6009912,981,0.6598570942878723
1747256983.8625696,982,0.09039367735385895
1747256984.8695354,986,0.8278762698173523
1747256985.3987653,988,0.402678906917572
1747256985.6492317,989,0.31332114338874817
1747256985.903117,990,0.3486892282962799
1747256986.4085839,992,0.4049403965473175
1747256986.9083405,994,0.2987825274467468
1747256987.1597223,995,0.893835723400116
1747256987.4143665,996,0.4091777205467224
1747256987.922483,998,0.9815129041671753
1747256988.1775436,999,0.6431959271430969
1747256988.681762,1001,0.5648778676986694
1747256988.9303799,1002,0.7951502203941345
1747256989.178337,1003,4.524019241333008
1747256989.4279613,1004,0.34756869077682495
1747256989.6834126,1005,0.34653690457344055
1747256989.9299154,1006,0.25801822543144226
1747256991.1662946,1011,0.8851707577705383
1747256991.6652906,1013,0.636902928352356
1747256992.1583624,1015,0.7765747308731079
1747256992.402957,1016,0.4720793068408966
1747256992.6472526,1017,0.3899431824684143
1747256993.8836024,1022,0.26159411668777466
1747256994.881371,1026,6.267762184143066
1747256995.380527,1028,0.7011516690254211
1747256995.6297715,1029,0.640825629234314
1747256997.1223385,1035,0.7762663960456848
1747256997.3721101,1036,1.39180326461792
1747256997.6217883,1037,0.14343804121017456
1747256997.8683143,1038,0.5754247903823853
1747256998.1184182,1039,0.16801820695400238
1747256999.1168215,1043,0.4059996008872986
1747256999.6090045,1045,0.3229650855064392
1747256999.8558953,1046,1.7391657829284668
1747257001.3395708,1052,0.381765216588974
1747257001.5939863,1053,2.564793825149536
1747257002.3326921,1056,1.093397617340088
1747257002.8257587,1058,1.5048890113830566
1747257003.0730484,1059,10.45770263671875
1747257003.3216171,1060,3.0091748237609863
1747257003.816325,1062,2.1710803508758545
1747257004.5792937,1065,1.235522747039795
1747257004.8260024,1066,1.5744308233261108
1747257005.073309,1067,1.3627492189407349
1747257005.5676854,1069,0.6192676424980164
1747257005.81858,1070,0.5841593146324158
1747257006.0643516,1071,0.8727120161056519
1747257006.3114848,1072,0.964065670967102
1747257006.5577226,1073,0.355551540851593
1747257006.8052664,1074,3.4138903617858887
1747257007.5464983,1077,0.13603520393371582
1747257007.791912,1078,0.746045708656311
1747257008.2855659,1080,1.0172697305679321
1747257008.532394,1081,0.34808069467544556
1747257008.7791789,1082,0.5379337072372437
1747257009.518882,1085,1.0599719285964966
1747257009.7648034,1086,0.3483048975467682
1747257010.015688,1087,0.5665227770805359
1747257011.0115504,1091,1.0858741998672485
1747257011.2697904,1092,0.8403996229171753
1747257011.525731,1093,5.195613861083984
1747257012.7901595,1098,1.1851742267608643
1747257013.2959976,1100,2.0560202598571777
1747257013.8036544,1102,1.2732415199279785
1747257014.0635269,1103,1.3778491020202637
1747257014.3087957,1104,1.1404949426651
1747257015.0623038,1107,0.06989983469247818
1747257015.3064466,1108,2.3954832553863525
1747257015.5532358,1109,0.7690398097038269
1747257015.7978768,1110,0.6627846360206604
1747257016.0468273,1111,1.0085352659225464
1747257016.291328,1112,0.14542831480503082
1747257016.5360913,1113,0.21511419117450714
1747257016.7801273,1114,0.8943994641304016
1747257017.2633095,1116,0.3756462335586548
1747257017.990767,1119,0.6108830571174622
1747257018.4748557,1121,0.5542832016944885
1747257018.7173066,1122,5.738324165344238
1747257019.4487312,1125,0.8892272710800171
1747257019.6981974,1126,0.9076216816902161
1747257020.191526,1128,0.2487773448228836
1747257020.4403899,1129,0.41321301460266113
1747257020.684375,1130,0.39479199051856995
1747257020.934262,1131,3.1843442916870117
1747257021.1827116,1132,0.9349329471588135
1747257021.6756558,1134,0.2715732455253601
1747257021.9249334,1135,0.45297032594680786
1747257022.1726077,1136,2.1830248832702637
1747257022.9115336,1139,0.4137069582939148
1747257023.651499,1142,1.2352219820022583
1747257024.3886704,1145,0.48489540815353394
1747257024.6377604,1146,0.8242874145507812
1747257025.131819,1148,4.992709159851074
1747257025.378463,1149,1.9553567171096802
1747257025.6253362,1150,0.8364617228507996
1747257025.870761,1151,0.12223952263593674
1747257026.117713,1152,0.38790518045425415
1747257026.370186,1153,1.232277750968933
1747257026.8637657,1155,0.557220458984375
1747257028.099758,1160,8.637670516967773
1747257028.5943305,1162,0.40146079659461975
1747257029.0936449,1164,0.7269182205200195
1747257029.5837724,1166,0.3947356641292572
1747257029.8286502,1167,2.5911130905151367
1747257031.332472,1173,0.5717639327049255
1747257031.5802448,1174,0.2512776851654053
1747257032.0748394,1176,2.0708932876586914
1747257032.3210683,1177,0.40931087732315063
1747257032.567535,1178,0.46524667739868164
1747257033.5572495,1182,0.16856256127357483
1747257034.0583823,1184,1.0549284219741821
1747257034.5498984,1186,1.3381989002227783
1747257035.0572367,1188,0.37941211462020874
1747257035.3040664,1189,0.7539173364639282
1747257035.5515287,1190,0.7328224182128906
1747257036.3006551,1193,0.715690553188324
1747257036.5477228,1194,0.9940420389175415
1747257036.7947094,1195,0.5150087475776672
1747257037.2955282,1197,0.5120708346366882
1747257037.5442722,1198,9.476506233215332
1747257038.302362,1201,1.239526391029358
1747257038.5526645,1202,1.1950199604034424
1747257039.300042,1205,1.3846533298492432
1747257039.54835,1206,0.6254665851593018
1747257039.800911,1207,1.6045255661010742
1747257040.3034046,1209,0.48086750507354736
1747257041.301156,1213,0.384866327047348
1747257041.548864,1214,0.6097895503044128
1747257041.7967792,1215,0.6401863098144531
1747257042.2963085,1217,0.2906722128391266
1747257042.5437663,1218,0.7979707717895508
1747257043.8098814,1223,2.218327522277832
1747257044.3229513,1225,1.379452109336853
1747257045.0792806,1228,0.9693307876586914
1747257045.329651,1229,0.4236482083797455
1747257046.0711544,1232,1.769881010055542
1747257046.3180714,1233,5.527406215667725
1747257047.5667517,1238,0.6054961085319519
1747257048.0541012,1240,0.6459817290306091
1747257048.2983732,1241,0.5865514874458313
1747257048.5415998,1242,1.1660209894180298
1747257048.7929335,1243,1.131566047668457
1747257049.0388026,1244,1.0664674043655396
1747257049.2864487,1245,1.277775764465332
1747257049.5382965,1246,19.442832946777344
1747257050.2872844,1249,0.6163892149925232
1747257050.533811,1250,1.1826637983322144
1747257050.7845623,1251,0.5169433951377869
1747257051.0295472,1252,3.4107279777526855
1747257051.5210168,1254,1.0191437005996704
1747257052.0125477,1256,0.3747357428073883
1747257052.2579844,1257,0.16311578452587128
1747257053.0010097,1260,1.100881576538086
1747257053.246425,1261,1.0802656412124634
1747257053.9761431,1264,1.1403286457061768
1747257054.7195563,1267,0.5736100673675537
1747257055.7532349,1271,1.6832695007324219
1747257057.004195,1276,1.1010903120040894
1747257057.2717657,1277,1.8633936643600464
1747257057.5200045,1278,0.6530179977416992
1747257058.5103128,1282,1.3418433666229248
1747257059.2583494,1285,2.2044713497161865
1747257060.512251,1290,0.4375811517238617
1747257061.2583778,1293,0.46013447642326355
1747257062.0011106,1296,0.3660452663898468
1747257062.5005076,1298,5.6589155197143555
1747257062.7469785,1299,0.19818617403507233
1747257063.4910204,1302,0.820574164390564
1747257064.4794762,1306,0.1869424432516098
1747257065.4680126,1310,0.9161509871482849
1747257066.4531338,1314,0.7258964776992798
1747257066.6988723,1315,0.6227636933326721
1747257067.949807,1320,0.5966196060180664
1747257068.452799,1322,0.8377916216850281
1747257068.7028222,1323,0.5667546391487122
1747257069.2006288,1325,1.1038146018981934
1747257069.4507093,1326,1.2984235286712646
1747257069.9578216,1328,0.2853512465953827
1747257071.7765636,1335,1.528673529624939
1747257074.063209,1344,0.17365878820419312
1747257074.3124027,1345,2.3400304317474365
1747257074.8036091,1347,4.4813127517700195
1747257075.0581393,1348,0.4510137438774109
1747257075.795225,1351,1.0156277418136597
1747257076.0485358,1352,0.5784589052200317
1747257076.550391,1354,1.6497822999954224
1747257077.540712,1358,0.6848904490470886
1747257078.0435007,1360,0.9877203106880188
1747257079.043944,1364,1.0403177738189697
1747257079.2889378,1365,0.2977561056613922
1747257079.5392022,1366,0.5643343925476074
1747257079.786574,1367,0.828751266002655
1747257080.0458193,1368,0.4121321141719818
1747257081.050948,1372,0.6345707178115845
1747257081.3017561,1373,0.05149826034903526
1747257081.804364,1375,0.4530925452709198
1747257082.0532596,1376,0.28342321515083313
1747257083.0665667,1380,0.8379976153373718
1747257084.3085604,1385,0.6882713437080383
1747257084.556669,1386,3.3045389652252197
1747257085.568054,1390,0.49951910972595215
1747257086.3153996,1393,3.403930425643921
1747257087.0684128,1396,1.0959646701812744
1747257087.3164983,1397,1.3848618268966675
1747257087.8431025,1399,1.1210381984710693
1747257088.1041076,1400,0.6384961605072021
1747257088.8698597,1403,2.140597105026245
1747257089.3708224,1405,1.1320171356201172
1747257091.356842,1413,4.780843257904053
1747257092.0860386,1416,1.0119216442108154
1747257092.328685,1417,1.1936969757080078
1747257092.8172565,1419,0.5644389986991882
1747257093.303603,1421,0.9175050258636475
1747257093.546395,1422,0.8379443287849426
1747257095.752533,1431,2.427006721496582
1747257095.994942,1432,0.5793103575706482
1747257096.9760516,1436,0.4708828330039978
1747257097.4658513,1438,0.4075315594673157
1747257097.7116284,1439,0.22055085003376007
1747257097.9553165,1440,1.4035331010818481
1747257098.1986606,1441,0.7483381032943726
1747257098.93203,1444,1.054494023323059
1747257099.4178488,1446,0.47062206268310547
1747257099.6602745,1447,0.9685779809951782
1747257099.9049993,1448,1.3629213571548462
1747257100.1560214,1449,0.6001632213592529
1747257100.4005237,1450,0.8521977066993713
1747257100.6516695,1451,0.7776818871498108
1747257100.8983858,1452,1.813663125038147
1747257101.3950148,1454,0.6595055460929871
1747257101.6487286,1455,1.9284398555755615
1747257101.903496,1456,0.9097669720649719
1747257102.1553848,1457,2.9264159202575684
1747257102.407195,1458,5.76858377456665
1747257102.6594245,1459,0.9490606784820557
1747257102.9136171,1460,0.7366608381271362
1747257103.1663728,1461,0.9350804090499878
1747257103.6772645,1463,0.3244960308074951
1747257105.5083842,1470,0.7929902076721191
1747257106.259665,1473,1.1509615182876587
1747257106.507114,1474,0.4334719777107239
1747257107.001804,1476,0.253739595413208
1747257107.2475874,1477,1.4840584993362427
1747257108.2370698,1481,1.917904257774353
1747257108.4904194,1482,1.3626978397369385
1747257108.7456934,1483,0.5404782295227051
1747257109.7411876,1487,0.36709028482437134
1747257109.9914012,1488,2.011125087738037
1747257110.2442315,1489,0.30607035756111145
1747257110.490254,1490,2.396205425262451
1747257110.7430487,1491,1.0247509479522705
1747257111.2432694,1493,0.5782808065414429
1747257111.490774,1494,0.8105136752128601
1747257112.4821894,1498,0.2502042353153229
1747257112.729828,1499,0.7758269309997559
1747257112.9786782,1500,1.341645359992981
1747257113.4760299,1502,0.8580314517021179
1747257114.223391,1505,0.3775486350059509
1747257115.2287805,1509,0.7750079035758972
1747257115.4799316,1510,0.5751310586929321
1747257115.7268007,1511,0.7943910360336304
1747257116.2288954,1513,0.7471312284469604
1747257116.7475321,1515,0.9908668994903564
1747257116.9981773,1516,1.0241068601608276
1747257118.7285101,1523,0.48137393593788147
1747257119.4701993,1526,0.35682249069213867
1747257119.9666343,1528,0.1668895035982132
1747257121.4599307,1534,0.3435342311859131
1747257122.201056,1537,0.30470287799835205
1747257122.4488928,1538,0.4486921429634094
1747257123.2063715,1541,1.3415725231170654
1747257124.2027602,1545,0.7368744611740112
1747257124.696513,1547,0.5584844350814819
1747257124.9463754,1548,0.6482385396957397
1747257125.695999,1551,0.4625191390514374
1747257125.9443192,1552,3.9310085773468018
1747257126.193188,1553,0.8958936929702759
1747257126.6922822,1555,0.6464746594429016
1747257127.1857197,1557,0.1606636494398117
1747257128.417475,1562,0.3762781322002411
1747257128.9122381,1564,0.622052013874054
1747257129.1650846,1565,0.3661940395832062
1747257129.4184496,1566,1.423037052154541
1747257129.9143078,1568,0.7481909394264221
1747257130.415202,1570,0.5528152585029602
1747257130.6635513,1571,1.3139228820800781
1747257130.9116123,1572,0.7758817076683044
1747257131.1597748,1573,0.9477395415306091
1747257131.9037282,1576,1.3903241157531738
1747257132.3979912,1578,1.305959939956665
1747257132.6462233,1579,0.14503981173038483
1747257132.8962533,1580,2.3030145168304443
1747257133.1488771,1581,0.799375593662262
1747257133.39956,1582,1.9887360334396362
1747257134.1547606,1585,0.3184495270252228
1747257135.4113657,1590,0.6561625003814697
1747257136.6599917,1595,3.609050750732422
1747257136.9070225,1596,0.5933610200881958
1747257137.1563854,1597,0.13937951624393463
1747257138.16101,1601,0.9722501635551453
1747257138.410776,1602,0.9866889715194702
1747257138.65924,1603,2.0799970626831055
1747257140.3980126,1610,0.6601001620292664
1747257140.6463728,1611,1.2013027667999268
1747257141.1386173,1613,1.5656989812850952
1747257141.3848138,1614,0.746009886264801
1747257141.8700716,1616,1.3574196100234985
1747257142.863573,1620,0.300294429063797
1747257143.3545473,1622,0.5061496496200562
1747257143.8452282,1624,2.2482264041900635
1747257144.3340309,1626,0.6597456336021423
1747257144.5814612,1627,1.6751861572265625
1747257145.578621,1631,1.5386282205581665
1747257146.5625658,1635,1.757094383239746
1747257146.808203,1636,5.6082634925842285
1747257147.0536795,1637,0.5845876932144165
1747257147.29856,1638,0.16936030983924866
1747257147.796303,1640,1.1480621099472046
1747257148.051313,1641,1.6256991624832153
1747257149.3199055,1646,0.9775837659835815
1747257149.576343,1647,0.4507195055484772
1747257150.078094,1649,0.4652462899684906
1747257150.5793674,1651,0.9153539538383484
1747257150.828767,1652,1.4255732297897339
1747257151.076539,1653,1.9655048847198486
1747257151.3250802,1654,0.406826913356781
1747257151.8155723,1656,1.0976245403289795
1747257152.311784,1658,0.5628448724746704
1747257153.3035424,1662,1.5927188396453857
1747257153.8089223,1664,0.3963235914707184
1747257154.310099,1666,4.400458335876465
1747257155.0650358,1669,1.3161251544952393
1747257155.3121705,1670,1.8091448545455933
1747257156.3466253,1674,0.5523635149002075
1747257157.103077,1677,0.17410539090633392
1747257157.5994847,1679,1.1523886919021606
1747257157.8461916,1680,0.41037848591804504
1747257158.09572,1681,0.16694599390029907
1747257158.346037,1682,1.2869070768356323
1747257159.090079,1685,0.2715109586715698
1747257159.3354723,1686,0.2990856170654297
1747257159.5869894,1687,1.5002702474594116
1747257159.8326645,1688,1.2803304195404053
1747257160.086471,1689,1.4181277751922607
1747257160.3327055,1690,0.8027828931808472
1747257161.0728707,1693,1.407875895500183
1747257161.3162136,1694,0.3248721659183502
1747257161.560475,1695,0.7916286587715149
1747257162.0587316,1697,1.330435872077942
1747257162.3094654,1698,4.0719404220581055
1747257162.5609288,1699,0.9259359836578369
1747257162.8077474,1700,0.45482590794563293
1747257163.2941658,1702,1.2606981992721558
1747257163.7796116,1704,0.3382686674594879
1747257164.5145795,1707,0.5056779980659485
1747257165.0100324,1709,0.6313862204551697
1747257165.2663748,1710,0.658292293548584
1747257165.525023,1711,0.8998810648918152
1747257165.7696848,1712,0.8556900024414062
1747257167.2670577,1718,3.6286094188690186
1747257167.5133755,1719,0.7218685746192932
1747257168.2545085,1722,1.4100092649459839
1747257168.5034919,1723,0.7260771989822388
1747257168.750517,1724,2.8512117862701416
1747257168.9989069,1725,2.0506598949432373
1747257170.251426,1730,0.9373055696487427
1747257172.248623,1738,4.916110992431641
1747257172.4952598,1739,0.7144015431404114
1747257172.741017,1740,0.1412288397550583
1747257173.4805586,1743,18.012996673583984
1747257173.9747934,1745,0.1751878410577774
1747257174.7209053,1748,1.1793155670166016
1747257174.9677243,1749,0.43617403507232666
1747257175.2148507,1750,0.13977476954460144
1747257175.4613266,1751,0.693672239780426
1747257175.9534354,1753,0.5460311770439148
1747257176.2010496,1754,0.8887693881988525
1747257176.9396954,1757,0.24197493493556976
1747257178.1844172,1762,0.6685717701911926
1747257178.433249,1763,21.705276489257812
1747257178.9334702,1765,0.5845894813537598
1747257179.1840873,1766,0.7735098600387573
1747257179.6872573,1768,1.2561448812484741
1747257181.4093099,1775,0.9893946647644043
1747257181.6516466,1776,0.10908900946378708
1747257181.8938732,1777,1.0976835489273071
1747257182.6217284,1780,4.296462059020996
1747257182.8688273,1781,2.006254196166992
1747257183.6077094,1784,0.5097573399543762
1747257183.861089,1785,1.4295575618743896
1747257184.1059158,1786,0.7651493549346924
1747257184.3579822,1787,1.5715501308441162
1747257184.8541744,1789,0.7522062659263611
1747257185.0998924,1790,0.2529120147228241
1747257185.592293,1792,0.7138002514839172
1747257186.0868576,1794,2.209185838699341
1747257186.5985975,1796,1.107742428779602
1747257186.8446875,1797,8.326353073120117
1747257187.5907462,1800,1.3407652378082275
1747257188.0919526,1802,1.0353676080703735
1747257188.344424,1803,0.8122787475585938
1747257188.594631,1804,1.4419597387313843
1747257189.585802,1808,1.4284409284591675
1747257190.1014054,1810,1.0454274415969849
1747257191.0878263,1814,0.5028235912322998
1747257191.5785892,1816,1.2342761754989624
1747257192.0684953,1818,25.06394386291504
1747257192.3139029,1819,0.20225946605205536
1747257193.3074903,1823,1.9547414779663086
1747257194.049874,1826,1.7027580738067627
1747257194.3080032,1827,0.3163148760795593
1747257194.8033612,1829,0.757360577583313
1747257195.0587842,1830,1.2207642793655396
1747257195.5681217,1832,1.3938852548599243
1747257195.8161774,1833,0.228214830160141
1747257196.0643966,1834,4.234084606170654
1747257196.5622518,1836,1.4359160661697388
1747257196.811106,1837,2.454317092895508
1747257197.058946,1838,0.6521158814430237
1747257198.5430148,1844,0.2553536295890808
1747257198.7909563,1845,1.6419349908828735
1747257199.0352182,1846,1.00862455368042
1747257199.2863932,1847,2.192918300628662
1747257199.5295837,1848,0.49942392110824585
1747257200.2693086,1851,0.9849476218223572
1747257200.7627578,1853,2.06473445892334
1747257201.5065928,1856,3.5747547149658203
1747257202.5181758,1860,4.696881294250488
1747257203.5240912,1864,0.9393985867500305
1747257203.7819934,1865,1.601017951965332
1747257204.036867,1866,2.2315480709075928
1747257204.2918243,1867,0.43376049399375916
1747257205.3060558,1871,0.9076207280158997
1747257205.5549333,1872,0.8202480673789978
1747257205.8123813,1873,1.7319514751434326
1747257206.0654137,1874,1.3555848598480225
1747257206.3166826,1875,1.3897368907928467
1747257206.8164759,1877,0.9611107110977173
1747257207.307683,1879,2.9642562866210938
1747257207.5569532,1880,1.047963261604309
1747257208.2902634,1883,0.5241249799728394
1747257208.5391974,1884,0.6011775135993958
1747257209.0319903,1886,0.974374532699585
1747257209.5319796,1888,4.5539984703063965
1747257210.037832,1890,2.5658986568450928
1747257210.2920158,1891,0.46091750264167786
1747257211.2942135,1895,1.1199607849121094
1747257212.287022,1899,0.3627024292945862
1747257212.7797105,1901,0.59909987449646
1747257213.028987,1902,0.9314186573028564
1747257214.0367994,1906,1.1017580032348633
1747257214.538839,1908,0.8339020013809204
1747257214.7914248,1909,0.7426766753196716
1747257215.0465775,1910,0.5769942402839661
1747257215.8067346,1913,1.1807671785354614
1747257216.5581717,1916,1.362058401107788
1747257217.0585432,1918,0.12542502582073212
1747257218.5464685,1924,0.260786771774292
1747257218.793333,1925,2.0726003646850586
1747257219.0396924,1926,1.6521077156066895
1747257219.5328667,1928,0.48715725541114807
1747257219.7802334,1929,0.5320672392845154
1747257220.5232077,1932,0.6159911751747131
1747257221.2635224,1935,0.9201479554176331
1747257221.5115347,1936,0.1517065465450287
1747257222.2704437,1939,0.9346520900726318
1747257222.5184443,1940,1.014604926109314
1747257222.7640133,1941,0.5564413666725159
1747257223.0098026,1942,0.32586470246315
1747257223.7529979,1945,2.1148014068603516
1747257224.2516973,1947,1.0472835302352905
1747257224.9993362,1950,0.909307599067688
1747257225.2470863,1951,0.5202507972717285
1747257225.7453198,1953,1.5844535827636719
1747257226.4902074,1956,1.0132157802581787
1747257227.481544,1960,0.3863760530948639
1747257227.7267928,1961,0.4724637269973755
1747257227.97482,1962,0.3389129638671875
1747257228.2213044,1963,1.323978304862976
1747257228.4729187,1964,2.8954365253448486
1747257228.9667883,1966,1.7221510410308838
1747257229.2123342,1967,2.0580103397369385
1747257229.4590693,1968,0.625816285610199
1747257229.704881,1969,0.9598469734191895
1747257231.1902885,1975,0.31838423013687134
1747257231.6840057,1977,1.5246226787567139
1747257231.928326,1978,0.5727553963661194
1747257232.1727524,1979,0.14935290813446045
1747257232.4242575,1980,0.940910816192627
1747257232.6697202,1981,0.6739876866340637
1747257232.9216897,1982,0.8139879703521729
1747257233.1674905,1983,0.26244765520095825
1747257233.6613052,1985,0.37613117694854736
1747257234.1496058,1987,1.7481378316879272
1747257234.3930604,1988,1.5998414754867554
1747257234.6423824,1989,0.6077306270599365
1747257235.1424875,1991,1.4472686052322388
1747257235.3932939,1992,1.4203728437423706
1747257235.6435306,1993,0.12854436039924622
1747257236.1390238,1995,0.155501589179039
1747257237.1159356,1999,0.7787456512451172


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_28_174407-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256738.6444826,0,0.15994304418563843
1747256739.4170225,3,1.70082688331604
1747256739.6620555,4,6.936890602111816
1747256741.1358416,10,-3.6084885597229004
1747256741.378147,11,7.62601375579834
1747256742.1219285,14,0.8390419483184814
1747256742.3648078,15,-4.0699238777160645
1747256743.107588,18,4.863945007324219
1747256743.361415,19,-0.23972898721694946
1747256743.6099043,20,-4.974086761474609
1747256744.1110015,22,-3.8532092571258545
1747256744.356531,23,9.819205284118652
1747256745.1032631,26,-9.404778480529785
1747256745.348148,27,5.27437686920166
1747256746.8232157,33,2.219723701477051
1747256747.5634947,36,2.232145309448242
1747256747.812124,37,6.262797832489014
1747256748.0662973,38,1.261117696762085
1747256748.3127906,39,1.3572368621826172
1747256748.5589652,40,0.3060309886932373
1747256750.301077,47,9.201196670532227
1747256750.5523732,48,0.7014794945716858
1747256750.7980726,49,6.125186920166016
1747256751.3118083,51,0.4143728017807007
1747256751.560075,52,4.159317493438721
1747256752.0559402,54,2.270132541656494
1747256752.7943506,57,2.026715040206909
1747256753.5265496,60,1.865469217300415
1747256753.7726748,61,13.06576919555664
1747256754.014137,62,1.33945631980896
1747256754.256452,63,4.406721115112305
1747256754.7474134,65,4.16912841796875
1747256754.9932163,66,1.5757691860198975
1747256755.2363524,67,2.2051031589508057
1747256755.4788384,68,-2.246750831604004
1747256755.9727347,70,3.568563222885132
1747256756.225852,71,2.1662659645080566
1747256757.7196255,77,-2.363064765930176
1747256758.221919,79,2.430960178375244
1747256758.4737153,80,0.3612898588180542
1747256758.9707396,82,0.8979336023330688
1747256759.2131124,83,0.9757483005523682
1747256759.7057273,85,-0.6206837296485901
1747256760.6992524,89,8.423210144042969
1747256760.9496844,90,0.6999272108078003
1747256762.1816251,95,0.9147875905036926
1747256763.1720157,99,0.6699883341789246
1747256763.4254005,100,1.483504295349121
1747256764.1641262,103,0.32364383339881897
1747256764.933222,106,0.5838649868965149
1747256765.1911354,107,0.826884388923645
1747256765.699609,109,5.439184188842773
1747256766.9561844,114,2.1958043575286865
1747256767.449988,116,0.9680266380310059
1747256768.7206717,121,1.4904481172561646
1747256769.7310505,125,5.130206108093262
1747256769.9859912,126,6.775249481201172
1747256770.4841514,128,1.533797025680542
1747256770.9779499,130,1.2883038520812988
1747256771.2277296,131,0.5999945402145386
1747256771.4898922,132,1.2793760299682617
1747256772.4980986,136,1.3484729528427124
1747256772.7476182,137,8.184715270996094
1747256774.2610497,143,1.623816967010498
1747256774.514225,144,7.121044635772705
1747256775.020279,146,0.20263820886611938
1747256775.2681766,147,0.9201943874359131
1747256776.0081847,150,0.08123746514320374
1747256777.7513378,157,1.347699761390686
1747256778.2526,159,4.264056205749512
1747256778.4981916,160,0.26356929540634155
1747256778.9914448,162,0.613583505153656
1747256779.4915478,164,0.9756755232810974
1747256780.0320866,166,1.3678538799285889
1747256781.0621684,170,0.9002466201782227
1747256781.3164415,171,8.128833770751953
1747256781.5691428,172,0.6019602417945862
1747256782.3316698,175,2.715425968170166
1747256782.5753155,176,0.8760249614715576
1747256782.8242557,177,0.4207589030265808
1747256783.0757165,178,2.8295042514801025
1747256783.5726058,180,0.507357120513916
1747256783.8202465,181,1.3625366687774658
1747256784.5505257,184,0.9160687923431396
1747256784.79675,185,18.533727645874023
1747256785.0417283,186,1.158867359161377
1747256785.7833014,189,1.1452609300613403
1747256786.0408735,190,1.3064336776733398
1747256786.3007448,191,1.248655080795288
1747256786.5502794,192,0.6152921319007874
1747256787.3050168,195,0.45041951537132263
1747256788.3003545,199,6.030733108520508
1747256788.5500915,200,7.519526481628418
1747256789.0458603,202,0.7850612998008728
1747256789.295917,203,1.2790827751159668
1747256789.5450273,204,0.8428010940551758
1747256789.802791,205,1.0971920490264893
1747256790.3040547,207,2.773655414581299
1747256790.802614,209,1.5855329036712646
1747256791.2986114,211,0.7544413805007935
1747256791.7921607,213,1.26547110080719
1747256792.2925591,215,0.3817603588104248
1747256792.5393076,216,1.5187921524047852
1747256793.0358446,218,0.7096936106681824
1747256793.289901,219,1.2410054206848145
1747256793.5368464,220,1.7675104141235352
1747256793.7845757,221,1.016601324081421
1747256794.0324736,222,0.7496931552886963
1747256794.5297332,224,2.8784050941467285
1747256794.7757912,225,6.42763614654541
1747256795.7725837,229,1.0203016996383667
1747256797.299121,235,1.2490012645721436
1747256797.8013635,237,3.6733031272888184
1747256798.0452497,238,-0.02882663905620575
1747256798.2908306,239,1.311763048171997
1747256798.7771516,241,0.6476314663887024
1747256799.019341,242,2.00386118888855
1747256799.5047343,244,0.8025141954421997
1747256799.7471595,245,0.8927338123321533
1747256799.9939222,246,0.65324866771698
1747256800.2436943,247,0.7167157530784607
1747256801.4609077,252,6.547425270080566
1747256801.7185595,253,1.0095518827438354
1747256801.9678013,254,7.4237165451049805
1747256802.7082963,257,2.8373117446899414
1747256802.9562576,258,-0.0052262889221310616
1747256803.1988597,259,2.874995231628418
1747256803.4426095,260,1.6739537715911865
1747256803.9352944,262,1.0828943252563477
1747256805.9444969,270,0.7804067134857178
1747256806.1966352,271,1.141898512840271
1747256806.9446287,274,1.141491413116455
1747256807.1971567,275,2.6322336196899414
1747256807.4458354,276,1.1745461225509644
1747256807.9431016,278,1.6909139156341553
1747256808.449997,280,0.21583446860313416
1747256808.9676692,282,1.041183352470398
1747256809.22119,283,1.0661776065826416
1747256809.727138,285,0.8800725936889648
1747256810.2388227,287,0.5581067800521851
1747256810.497343,288,0.9601782560348511
1747256811.0010147,290,7.637986183166504
1747256812.241013,295,1.4822227954864502
1747256812.4908626,296,1.6847248077392578
1747256812.7358582,297,-0.17432048916816711
1747256812.9847224,298,5.976104259490967
1747256814.492367,304,4.4022722244262695
1747256814.9861808,306,0.6054455637931824
1747256815.4833395,308,-0.1832839846611023
1747256815.7305386,309,1.4606668949127197
1747256816.4786968,312,-0.5402287244796753
1747256816.7314982,313,2.4090867042541504
1747256817.5036244,316,0.29000452160835266
1747256817.9998388,318,-0.39048874378204346
1747256818.2473633,319,0.49765658378601074
1747256818.996724,322,7.926939964294434
1747256819.4969006,324,0.6228339672088623
1747256820.7503653,329,0.5913969278335571
1747256820.9987435,330,0.21595703065395355
1747256821.2503603,331,0.35978907346725464
1747256821.5045385,332,1.321278691291809
1747256822.7609143,337,-0.6221006512641907
1747256823.0098531,338,0.9461458325386047
1747256823.5096307,340,1.1294299364089966
1747256824.2653074,343,0.5685441493988037
1747256824.5145578,344,1.7818182706832886
1747256824.7693014,345,0.6127104163169861
1747256825.0189965,346,2.9239389896392822
1747256825.5111969,348,4.384949207305908
1747256826.0075748,350,0.47153162956237793
1747256826.5038269,352,0.6810064315795898
1747256826.7548628,353,3.578169107437134
1747256827.0002868,354,4.690759181976318
1747256827.9967196,358,0.8138135075569153
1747256828.4938023,360,0.75112384557724
1747256828.9863226,362,0.9445438385009766
1747256829.2326112,363,1.3028252124786377
1747256829.4826245,364,1.8491802215576172
1747256829.733605,365,1.9246816635131836
1747256829.9881685,366,1.2283759117126465
1747256830.2357886,367,3.55946683883667
1747256830.489062,368,0.9020456671714783
1747256831.98723,374,1.3103201389312744
1747256832.7378333,377,-0.10220876336097717
1747256832.9854846,378,0.3265964388847351
1747256834.721783,385,0.05458582565188408
1747256834.9692814,386,2.7274880409240723
1747256835.97233,390,0.45260167121887207
1747256836.2211359,391,3.6783971786499023
1747256836.4713185,392,1.0439316034317017
1747256836.718238,393,0.5156588554382324
1747256836.96619,394,1.3356502056121826
1747256837.228993,395,0.5813582539558411
1747256837.4963675,396,4.807290077209473
1747256837.743387,397,0.44437703490257263
1747256837.9909408,398,2.0062966346740723
1747256838.2443116,399,0.4713592529296875
1747256838.7437067,401,0.005513849202543497
1747256838.9968202,402,1.200408697128296
1747256839.4962604,404,1.027142882347107
1747256840.4961107,408,0.3114156723022461
1747256840.7504935,409,0.1916915774345398
1747256841.5098753,412,0.4415115416049957
1747256841.7612753,413,5.611859321594238
1747256842.0117471,414,3.7000279426574707
1747256842.2641816,415,0.5978316068649292
1747256842.9941077,418,-0.892060399055481
1747256843.763779,421,-0.4776275157928467
1747256844.0196836,422,6.99055290222168
1747256844.7869606,425,0.3563220500946045
1747256845.044821,426,-0.01652984879910946
1747256846.0525696,430,5.349993705749512
1747256846.29921,431,2.8953633308410645
1747256847.047415,434,2.0270957946777344
1747256847.2938142,435,0.2886652648448944
1747256847.5404348,436,2.8903539180755615
1747256847.787904,437,0.19494031369686127
1747256848.0309873,438,4.792636871337891
1747256848.2746832,439,0.47795456647872925
1747256848.5207705,440,0.5696083903312683
1747256848.7735188,441,1.1389586925506592
1747256849.2742076,443,0.42824822664260864
1747256849.5192885,444,0.6922261714935303
1747256849.7627096,445,0.42577895522117615
1747256850.006486,446,3.273998260498047
1747256850.9997056,450,2.3551740646362305
1747256851.243996,451,2.535217523574829
1747256851.4889264,452,0.8252000212669373
1747256851.7342057,453,1.3553404808044434
1747256851.9833233,454,5.149329662322998
1747256852.479826,456,1.0638666152954102
1747256852.9798105,458,0.11778213083744049
1747256853.4837525,460,1.169864296913147
1747256853.7317946,461,3.3693487644195557
1747256854.4839058,464,3.7639541625976562
1747256854.7427616,465,0.8366269469261169
1747256854.9901865,466,-0.031075064092874527
1747256855.4923036,468,0.09929267317056656
1747256855.9907203,470,3.9729857444763184
1747256856.9947898,474,2.6831440925598145
1747256857.246505,475,0.6752279996871948
1747256857.9918816,478,1.4432538747787476
1747256858.2399075,479,2.187262535095215
1747256858.497734,480,3.749995231628418
1747256858.7490897,481,0.42841556668281555
1747256859.000992,482,7.574390888214111
1747256859.2496247,483,0.06640854477882385
1747256859.498279,484,0.8545868396759033
1747256860.0015607,486,1.0080838203430176
1747256860.2542303,487,3.378693103790283
1747256860.5124457,488,1.2164446115493774
1747256860.761833,489,3.3266079425811768
1747256861.2607374,491,2.1856508255004883
1747256862.0068014,494,3.6072940826416016
1747256863.0073664,498,0.05139464512467384
1747256863.7563636,501,0.11474952846765518
1747256864.0058184,502,0.37888267636299133
1747256864.2554154,503,1.0336241722106934
1747256865.0029497,506,3.0362157821655273
1747256865.5255952,508,-0.015824802219867706
1747256865.7847762,509,0.9741905927658081
1747256866.0344603,510,3.7525858879089355
1747256866.2850013,511,2.3182029724121094
1747256866.534278,512,0.6871957778930664
1747256866.7828865,513,0.06612958759069443
1747256867.033881,514,0.4041408896446228
1747256867.7873023,517,0.16670675575733185
1747256868.034781,518,2.331726551055908
1747256868.283572,519,3.909414768218994
1747256868.5312014,520,2.7138619422912598
1747256869.2767315,523,4.5236711502075195
1747256871.0307248,530,1.142392635345459
1747256871.7739418,533,0.6489253044128418
1747256872.019832,534,0.5067402124404907
1747256872.5225677,536,3.294936180114746
1747256872.774772,537,0.6298251152038574
1747256873.0228543,538,2.5508346557617188
1747256873.2740116,539,2.785536050796509
1747256873.523521,540,0.5102535486221313
1747256874.0234687,542,0.17254039645195007
1747256874.2736073,543,-0.0678914412856102
1747256874.527399,544,4.6349992752075195
1747256875.0360081,546,0.44379180669784546
1747256875.288589,547,0.956226110458374
1747256876.048776,550,3.475172519683838
1747256876.5608535,552,2.12048602104187
1747256877.0729342,554,2.8222789764404297
1747256877.3192203,555,0.048861242830753326
1747256877.5657942,556,2.909013271331787
1747256879.0993066,562,0.662648618221283
1747256879.3499107,563,3.9706778526306152
1747256879.6058316,564,1.2584604024887085
1747256880.61529,568,-0.2253895103931427
1747256881.3716416,571,0.1797000616788864
1747256881.8721817,573,1.7752704620361328
1747256882.62119,576,0.7492108345031738
1747256883.6147013,580,2.0365874767303467
1747256884.6188676,584,2.3171682357788086
1747256884.8685796,585,0.1959841549396515
1747256885.1170726,586,3.076449394226074
1747256885.6248353,588,2.0709524154663086
1747256886.1189578,590,3.249197244644165
1747256886.365818,591,0.5116360187530518
1747256886.6132877,592,0.5365415811538696
1747256887.112395,594,0.27648892998695374
1747256887.6028166,596,1.2849302291870117
1747256887.8469913,597,2.8993980884552
1747256888.0900142,598,0.41552579402923584
1747256888.347344,599,1.9336471557617188
1747256888.8627105,601,0.17784152925014496
1747256889.1133215,602,0.35400182008743286
1747256889.3613067,603,0.7538871765136719
1747256889.8650243,605,2.1118011474609375
1747256890.6138952,608,1.3978729248046875
1747256891.1057281,610,2.485872507095337
1747256891.844361,613,1.2461388111114502
1747256892.0937293,614,1.044447660446167
1747256892.580848,616,2.3290224075317383
1747256893.0669425,618,0.9177014827728271
1747256893.5604188,620,0.9414072632789612
1747256894.0492406,622,0.27481889724731445
1747256894.2982383,623,0.011239160783588886
1747256895.0591452,626,0.3887718915939331
1747256895.5623353,628,4.299318313598633
1747256895.8104458,629,2.1779727935791016
1747256896.8198767,633,2.9703798294067383
1747256897.3251104,635,0.20357653498649597
1747256897.8378344,637,2.8009705543518066
1747256898.615113,640,0.8964452147483826
1747256898.875666,641,2.177635669708252
1747256899.1226947,642,1.1102094650268555
1747256899.3696678,643,0.49900901317596436
1747256899.6329982,644,1.0528931617736816
1747256899.88834,645,1.7843971252441406
1747256900.9179456,649,1.5978963375091553
1747256901.4360995,651,1.4819592237472534
1747256901.6881306,652,1.4794762134552002
1747256901.9466453,653,0.857778787612915
1747256902.200798,654,0.6508252620697021
1747256902.4515827,655,2.5504813194274902
1747256903.196824,658,1.2428520917892456
1747256903.4425197,659,9.879974365234375
1747256903.6883366,660,1.690387487411499
1747256905.4185228,667,2.2892656326293945
1747256906.1619895,670,2.4461944103240967
1747256907.4000754,675,0.44811809062957764
1747256907.6487796,676,5.067351818084717
1747256907.8978803,677,1.8105107545852661
1747256908.6441853,680,0.36514294147491455
1747256909.1412442,682,0.9053387641906738
1747256909.3891225,683,0.5629532933235168
1747256909.633879,684,2.472248077392578
1747256910.3690913,687,1.7070741653442383
1747256911.609691,692,2.283644437789917
1747256912.1119242,694,1.8521287441253662
1747256912.359309,695,1.1529780626296997
1747256912.607646,696,0.4563647508621216
1747256912.8558974,697,5.117735862731934
1747256913.3516212,699,0.6305304765701294
1747256914.1105332,702,1.158026933670044
1747256914.363465,703,1.5693395137786865
1747256914.8577313,705,1.7091050148010254
1747256915.8498619,709,5.054542541503906
1747256916.1016479,710,1.0084019899368286
1747256916.5998285,712,13.83138370513916
1747256917.3465183,715,2.021394729614258
1747256917.8444715,717,15.958005905151367
1747256918.3373303,719,0.642571210861206
1747256918.5886698,720,0.6270651817321777
1747256918.8397448,721,0.6502655744552612
1747256919.3385258,723,1.0786590576171875
1747256919.8265765,725,1.7501935958862305
1747256920.074572,726,1.6227803230285645
1747256920.317412,727,0.5024308562278748
1747256920.562357,728,1.4019399881362915
1747256920.809701,729,1.749798059463501
1747256921.3016706,731,0.9150649309158325
1747256921.5454614,732,6.8109354972839355
1747256921.7899327,733,1.272128939628601
1747256923.0091238,738,1.2115566730499268
1747256923.2593162,739,4.1282148361206055
1747256923.5081468,740,1.9277122020721436
1747256924.0012925,742,0.30041828751564026
1747256924.2451108,743,1.9210091829299927
1747256924.4892592,744,0.8363011479377747
1747256924.734668,745,1.7729605436325073
1747256926.4864902,752,1.2660386562347412
1747256927.2521849,755,1.9689140319824219
1747256927.4995532,756,2.8364932537078857
1747256928.0172915,758,1.0654138326644897
1747256929.25785,763,0.3359760344028473
1747256929.506952,764,2.701841354370117
1747256929.7617621,765,1.1467915773391724
1747256930.5101647,768,1.6249091625213623
1747256930.847162,769,3.805840492248535
1747256931.6152754,772,9.087247848510742
1747256931.8665576,773,1.419507384300232
1747256932.3638089,775,2.384714126586914
1747256932.610395,776,0.4341428279876709
1747256933.101176,778,1.042781949043274
1747256933.3469603,779,0.5005842447280884
1747256933.5927927,780,1.2040331363677979
1747256933.8379834,781,1.9033286571502686
1747256934.0868165,782,12.306097030639648
1747256935.573169,788,1.188542127609253
1747256935.822765,789,1.7256600856781006
1747256936.315272,791,6.544309616088867
1747256936.8065526,793,1.7424793243408203
1747256937.3060613,795,1.181908130645752
1747256937.5620184,796,2.052652359008789
1747256938.3006551,799,0.4253574013710022
1747256938.5484338,800,0.9035748839378357
1747256939.5531404,804,11.717323303222656
1747256939.8058825,805,0.8722127079963684
1747256940.0685847,806,1.1097662448883057
1747256940.3237088,807,1.6035795211791992
1747256941.0758245,810,7.112715721130371
1747256941.8186028,813,0.36715516448020935
1747256943.0662513,818,1.1520463228225708
1747256943.3225083,819,3.2179579734802246
1747256943.817245,821,0.8731876015663147
1747256944.0650713,822,1.2747149467468262
1747256944.3164232,823,8.827309608459473
1747256944.812553,825,2.970845937728882
1747256945.0685937,826,0.43904390931129456
1747256945.3147905,827,0.7842333912849426
1747256945.5644183,828,1.1724505424499512
1747256946.5724025,832,0.7494895458221436
1747256946.8226066,833,4.717024326324463
1747256947.322825,835,1.1753100156784058
1747256947.570359,836,4.182141304016113
1747256947.8195257,837,9.745733261108398
1747256948.3242724,839,1.8637213706970215
1747256948.5775557,840,1.3448829650878906
1747256949.3300452,843,3.341395854949951
1747256949.823536,845,8.46725082397461
1747256951.0403748,850,1.3169059753417969
1747256951.2872334,851,0.6514889001846313
1747256952.039013,854,3.442416191101074
1747256952.7832868,857,4.759764671325684
1747256953.5316842,860,1.9062561988830566
1747256954.0296981,862,0.9390902519226074
1747256954.779129,865,1.488917589187622
1747256955.0277903,866,0.42029184103012085
1747256956.016118,870,0.8660968542098999
1747256956.2623334,871,1.4755091667175293
1747256958.7325246,881,1.9823992252349854
1747256959.2267933,883,3.441377878189087
1747256959.474557,884,1.7094358205795288
1747256959.7204063,885,1.4162955284118652
1747256959.9740696,886,1.4713834524154663
1747256960.480697,888,12.911553382873535
1747256960.9781272,890,2.9279375076293945
1747256961.4986815,892,0.47743135690689087
1747256962.2647629,895,3.4685111045837402
1747256962.7669475,897,2.8265488147735596
1747256963.0139487,898,11.263463973999023
1747256963.7621205,901,0.6033912301063538
1747256964.0097592,902,1.678022861480713
1747256964.5048804,904,2.7560603618621826
1747256965.0091295,906,2.4411730766296387
1747256965.2585106,907,0.8150876760482788
1747256965.5107465,908,0.4688171148300171
1747256966.005377,910,1.8008708953857422
1747256966.252602,911,7.941465377807617
1747256966.998085,914,0.48625725507736206
1747256967.9827206,918,1.1843550205230713
1747256968.2305589,919,5.208388805389404
1747256968.722571,921,4.198331356048584
1747256969.2202084,923,7.516921043395996
1747256970.2391465,927,2.5214600563049316
1747256970.495333,928,1.5423420667648315
1747256970.7413054,929,1.4131375551223755
1747256970.9904492,930,1.87876296043396
1747256971.2364464,931,3.0283946990966797
1747256971.4869106,932,7.178025245666504
1747256971.7400434,933,6.808588981628418
1747256972.243334,935,3.291823625564575
1747256973.2352421,939,1.7999980449676514
1747256973.727793,941,28.18448257446289
1747256973.9727647,942,3.0133514404296875
1747256974.723714,945,3.980705738067627
1747256975.7105954,949,0.28227511048316956
1747256976.445224,952,3.0185751914978027
1747256976.942151,954,6.036388397216797
1747256977.1880264,955,1.5470843315124512
1747256977.440004,956,1.5212936401367188
1747256978.433906,960,2.0102717876434326
1747256978.9250727,962,1.4710566997528076
1747256979.1703124,963,2.0415334701538086
1747256979.4326353,964,1.2250896692276
1747256979.6817122,965,1.6941728591918945
1747256980.1728907,967,1.9539356231689453
1747256980.417116,968,4.701723098754883
1747256981.1531627,971,3.5922279357910156
1747256982.3776994,976,6.992661476135254
1747256982.866037,978,1.760466456413269
1747256983.1111887,979,0.9254099130630493
1747256983.6011784,981,1.9795713424682617
1747256983.8627582,982,0.27118104696273804
1747256984.8697238,986,2.483628749847412
1747256985.3989937,988,1.2080366611480713
1747256985.6493309,989,0.9399634599685669
1747256985.903341,990,1.046067714691162
1747256986.4087343,992,1.214821219444275
1747256986.908512,994,0.8963475823402405
1747256987.1599112,995,2.681507110595703
1747256987.4145186,996,1.2275331020355225
1747256987.9226496,998,2.9445385932922363
1747256988.177707,999,1.9295878410339355
1747256988.6819482,1001,1.6946336030960083
1747256988.9305434,1002,2.385450601577759
1747256989.178483,1003,13.572057723999023
1747256989.4281735,1004,1.04270601272583
1747256989.6835642,1005,1.039610743522644
1747256989.9300697,1006,0.7740546464920044
1747256991.1664429,1011,2.6555123329162598
1747256991.665549,1013,1.9107087850570679
1747256992.158539,1015,2.3297243118286133
1747256992.403104,1016,1.4162379503250122
1747256992.647402,1017,1.1698296070098877
1747256993.8838098,1022,0.784782350063324
1747256994.8816018,1026,18.803287506103516
1747256995.3806958,1028,2.103455066680908
1747256995.629918,1029,1.922476887702942
1747256997.1224968,1035,2.328799247741699
1747256997.372295,1036,4.17540979385376
1747256997.6219819,1037,0.4303141236305237
1747256997.8684008,1038,1.7262743711471558
1747256998.1186304,1039,0.504054605960846
1747256999.117032,1043,1.217998743057251
1747256999.6091893,1045,0.9688952565193176
1747256999.856076,1046,5.2174973487854
1747257001.3397837,1052,1.1452956199645996
1747257001.594148,1053,7.6943817138671875
1747257002.332883,1056,3.2801928520202637
1747257002.8259056,1058,4.51466703414917
1747257003.0732837,1059,31.37310791015625
1747257003.3217807,1060,9.027524948120117
1747257003.816576,1062,6.513240814208984
1747257004.5795429,1065,3.7065682411193848
1747257004.82615,1066,4.723292350769043
1747257005.0735257,1067,4.088247776031494
1747257005.5678933,1069,1.8578028678894043
1747257005.8187394,1070,1.7524778842926025
1747257006.0645394,1071,2.618135929107666
1747257006.3116453,1072,2.8921971321105957
1747257006.55791,1073,1.0666546821594238
1747257006.805532,1074,10.241670608520508
1747257007.5467474,1077,0.40810561180114746
1747257007.7921762,1078,2.2381372451782227
1747257008.2858207,1080,3.051809310913086
1747257008.5326223,1081,1.0442421436309814
1747257008.7793407,1082,1.613801121711731
1747257009.5190446,1085,3.1799159049987793
1747257009.7649965,1086,1.044914722442627
1747257010.0158596,1087,1.699568271636963
1747257011.011836,1091,3.257622718811035
1747257011.2702763,1092,2.5211987495422363
1747257011.5259545,1093,15.586841583251953
1747257012.79045,1098,3.5555226802825928
1747257013.2963438,1100,6.168060779571533
1747257013.8038738,1102,3.8197245597839355
1747257014.0636942,1103,4.133547306060791
1747257014.3089027,1104,3.42148494720459
1747257015.0624332,1107,0.20969951152801514
1747257015.3065808,1108,7.186450004577637
1747257015.5537853,1109,2.307119369506836
1747257015.7980013,1110,1.988353967666626
1747257016.046948,1111,3.0256056785583496
1747257016.291448,1112,0.43628495931625366
1747257016.5364451,1113,0.6453425884246826
1747257016.780246,1114,2.6831984519958496
1747257017.2634263,1116,1.1269387006759644
1747257017.9909005,1119,1.8326492309570312
1747257018.4749944,1121,1.6628496646881104
1747257018.7174518,1122,17.21497344970703
1747257019.4488351,1125,2.6676816940307617
1747257019.698335,1126,2.722865104675293
1747257020.1916523,1128,0.746332049369812
1747257020.4405174,1129,1.2396390438079834
1747257020.6845734,1130,1.1843760013580322
1747257020.9344158,1131,9.553032875061035
1747257021.1828644,1132,2.8047988414764404
1747257021.6758685,1134,0.8147197365760803
1747257021.9251027,1135,1.3589110374450684
1747257022.1727726,1136,6.549074649810791
1747257022.9116864,1139,1.2411208152770996
1747257023.6516654,1142,3.7056660652160645
1747257024.3888128,1145,1.454686164855957
1747257024.6379063,1146,2.4728622436523438
1747257025.1320176,1148,14.978127479553223
1747257025.378617,1149,5.86607027053833
1747257025.6255038,1150,2.509385108947754
1747257025.8709023,1151,0.3667185604572296
1747257026.1178663,1152,1.1637156009674072
1747257026.370329,1153,3.6968331336975098
1747257026.8639224,1155,1.671661376953125
1747257028.0999265,1160,25.91301155090332
1747257028.594737,1162,1.2043824195861816
1747257029.093789,1164,2.1807546615600586
1747257029.5839372,1166,1.1842069625854492
1747257029.8287706,1167,7.77333927154541
1747257031.3326232,1173,1.7152917385101318
1747257031.5804775,1174,0.7538330554962158
1747257032.074995,1176,6.212679862976074
1747257032.3212426,1177,1.2279326915740967
1747257032.5677066,1178,1.395740032196045
1747257033.5575757,1182,0.5056877136230469
1747257034.058545,1184,3.164785385131836
1747257034.5501254,1186,4.014596939086914
1747257035.0574095,1188,1.1382362842559814
1747257035.3042643,1189,2.261752128601074
1747257035.5517483,1190,2.198467254638672
1747257036.300822,1193,2.147071599960327
1747257036.5479033,1194,2.982126235961914
1747257036.794907,1195,1.5450263023376465
1747257037.295734,1197,1.53621244430542
1747257037.544501,1198,28.429519653320312
1747257038.3025153,1201,3.7185792922973633
1747257038.5528085,1202,3.585059881210327
1747257039.3002617,1205,4.153960227966309
1747257039.548537,1206,1.8763997554779053
1747257039.8010786,1207,4.813576698303223
1747257040.3035314,1209,1.442602515220642
1747257041.3013186,1213,1.1545989513397217
1747257041.5491614,1214,1.8293685913085938
1747257041.7969563,1215,1.9205589294433594
1747257042.2965028,1217,0.8720166683197021
1747257042.5439188,1218,2.3939123153686523
1747257043.810035,1223,6.654982566833496
1747257044.3231018,1225,4.1383562088012695
1747257045.079478,1228,2.907992362976074
1747257045.3298354,1229,1.270944595336914
1747257046.0713136,1232,5.309642791748047
1747257046.3181965,1233,16.582218170166016
1747257047.566875,1238,1.816488265991211
1747257048.054225,1240,1.9379451274871826
1747257048.2984948,1241,1.7596545219421387
1747257048.541722,1242,3.498063087463379
1747257048.7930408,1243,3.394698143005371
1747257049.0389283,1244,3.199402332305908
1747257049.2866673,1245,3.833327293395996
1747257049.5385232,1246,58.32849884033203
1747257050.2874854,1249,1.8491675853729248
1747257050.5340343,1250,3.5479912757873535
1747257050.7847884,1251,1.5508301258087158
1747257051.0297582,1252,10.232183456420898
1747257051.5211766,1254,3.057431221008301
1747257052.0127094,1256,1.1242072582244873
1747257052.2581244,1257,0.48934733867645264
1747257053.0011532,1260,3.302644729614258
1747257053.2465808,1261,3.2407970428466797
1747257053.9762626,1264,3.4209859371185303
1747257054.719693,1267,1.7208302021026611
1747257055.753591,1271,5.049808502197266
1747257057.004372,1276,3.3032708168029785
1747257057.2719193,1277,5.59018087387085
1747257057.5201602,1278,1.9590539932250977
1747257058.5104904,1282,4.025529861450195
1747257059.2585514,1285,6.6134138107299805
1747257060.5124834,1290,1.3127434253692627
1747257061.2587621,1293,1.3804033994674683
1747257062.0013356,1296,1.0981358289718628
1747257062.5006855,1298,16.97674560546875
1747257062.7471945,1299,0.5945585370063782
1747257063.4912138,1302,2.4617223739624023
1747257064.4796348,1306,0.5608273148536682
1747257065.4682028,1310,2.74845290184021
1747257066.4534118,1314,2.177689552307129
1747257066.6990483,1315,1.8682911396026611
1747257067.9500282,1320,1.7898588180541992
1747257068.4529984,1322,2.5133748054504395
1747257068.703012,1323,1.7002639770507812
1747257069.2007926,1325,3.31144380569458
1747257069.4508688,1326,3.895270586013794
1747257069.9580655,1328,0.8560537099838257
1747257071.7767465,1335,4.586020469665527
1747257074.0633068,1344,0.5209763646125793
1747257074.312573,1345,7.0200910568237305
1747257074.8037105,1347,13.443938255310059
1747257075.0582612,1348,1.353041172027588
1747257075.7953653,1351,3.0468831062316895
1747257076.0487056,1352,1.7353767156600952
1747257076.550514,1354,4.949347019195557
1747257077.5408401,1358,2.054671287536621
1747257078.0436635,1360,2.963160991668701
1747257079.044063,1364,3.120953321456909
1747257079.2890565,1365,0.893268346786499
1747257079.539321,1366,1.6930031776428223
1747257079.786893,1367,2.4862537384033203
1747257080.045968,1368,1.236396312713623
1747257081.051111,1372,1.9037121534347534
1747257081.3019748,1373,0.1544947773218155
1747257081.8045504,1375,1.359277606010437
1747257082.053596,1376,0.8502696752548218
1747257083.066754,1380,2.5139927864074707
1747257084.3087375,1385,2.0648140907287598
1747257084.556837,1386,9.913617134094238
1747257085.5682063,1390,1.4985573291778564
1747257086.315543,1393,10.211791038513184
1747257087.0685592,1396,3.2878940105438232
1747257087.3166435,1397,4.154585361480713
1747257087.8432736,1399,3.363114595413208
1747257088.1042836,1400,1.9154884815216064
1747257088.8700202,1403,6.421791076660156
1747257089.3709836,1405,3.3960514068603516
1747257091.3569598,1413,14.342529296875
1747257092.0861833,1416,3.0357649326324463
1747257092.3288105,1417,3.5810909271240234
1747257092.8173997,1419,1.69331693649292
1747257093.303725,1421,2.7525150775909424
1747257093.5465264,1422,2.5138330459594727
1747257095.7526689,1431,7.281020164489746
1747257095.9951046,1432,1.7379310131072998
1747257096.9763281,1436,1.4126484394073486
1747257097.4659858,1438,1.2225947380065918
1747257097.711782,1439,0.6616525650024414
1747257097.95544,1440,4.210599422454834
1747257098.1987863,1441,2.245014190673828
1747257098.9321523,1444,3.163482189178467
1747257099.4180365,1446,1.4118661880493164
1747257099.6604054,1447,2.905734062194824
1747257099.9051223,1448,4.088764190673828
1747257100.1561432,1449,1.8004896640777588
1747257100.400656,1450,2.556593179702759
1747257100.6517951,1451,2.333045721054077
1747257100.898534,1452,5.4409894943237305
1747257101.3952544,1454,1.9785165786743164
1747257101.6489465,1455,5.7853193283081055
1747257101.9037437,1456,2.7293009757995605
1747257102.1556234,1457,8.779247283935547
1747257102.4074302,1458,17.30575180053711
1747257102.6597388,1459,2.847182035446167
1747257102.9138625,1460,2.209982395172119
1747257103.166605,1461,2.805241107940674
1747257103.677471,1463,0.9734880924224854
1747257105.5085967,1470,2.3789706230163574
1747257106.2598329,1473,3.4528846740722656
1747257106.5072765,1474,1.3004159927368164
1747257107.001964,1476,0.761218786239624
1747257107.247749,1477,4.452175617218018
1747257108.237314,1481,5.7537126541137695
1747257108.4906518,1482,4.0880937576293945
1747257108.7458577,1483,1.6214346885681152
1747257109.7413797,1487,1.1012709140777588
1747257109.9918964,1488,6.033375263214111
1747257110.244427,1489,0.9182111024856567
1747257110.4904804,1490,7.1886162757873535
1747257110.7431984,1491,3.0742528438568115
1747257111.2434626,1493,1.7348424196243286
1747257111.4909263,1494,2.4315409660339355
1747257112.4824088,1498,0.750612735748291
1747257112.729988,1499,2.3274807929992676
1747257112.978826,1500,4.024936199188232
1747257113.4761772,1502,2.574094295501709
1747257114.2235405,1505,1.132645845413208
1747257115.2293422,1509,2.325023651123047
1747257115.4800816,1510,1.7253931760787964
1747257115.7269676,1511,2.3831729888916016
1747257116.2290485,1513,2.241393566131592
1747257116.7477012,1515,2.9726006984710693
1747257116.9983416,1516,3.0723204612731934
1747257118.7286615,1523,1.4441218376159668
1747257119.4703462,1526,1.070467472076416
1747257119.9667828,1528,0.5006685256958008
1747257121.460095,1534,1.0306026935577393
1747257122.2012124,1537,0.9141086339950562
1747257122.449065,1538,1.346076488494873
1747257123.2065892,1541,4.024717330932617
1747257124.202978,1545,2.210623264312744
1747257124.6967697,1547,1.6754533052444458
1747257124.9465837,1548,1.9447156190872192
1747257125.6962485,1551,1.3875573873519897
1747257125.9444933,1552,11.793025970458984
1747257126.1934266,1553,2.687681198120117
1747257126.6924648,1555,1.9394240379333496
1747257127.1858919,1557,0.4819909334182739
1747257128.4176462,1562,1.1288343667984009
1747257128.912418,1564,1.8661561012268066
1747257129.1652496,1565,1.098582148551941
1747257129.418632,1566,4.269111156463623
1747257129.914486,1568,2.244572877883911
1747257130.4153833,1570,1.6584458351135254
1747257130.6636965,1571,3.9417686462402344
1747257130.9118047,1572,2.3276450634002686
1747257131.1599395,1573,2.8432185649871826
1747257131.9038737,1576,4.1709723472595215
1747257132.3981535,1578,3.917879819869995
1747257132.6463835,1579,0.4351194500923157
1747257132.8963964,1580,6.909043312072754
1747257133.1490557,1581,2.3981268405914307
1747257133.3997087,1582,5.966207981109619
1747257134.1549332,1585,0.9553486108779907
1747257135.411562,1590,1.9684875011444092
1747257136.660141,1595,10.827152252197266
1747257136.9072099,1596,1.7800830602645874
1747257137.156543,1597,0.4181385636329651
1747257138.1611605,1601,2.916750431060791
1747257138.4109945,1602,2.960066795349121
1747257138.6593978,1603,6.239991188049316
1747257140.398188,1610,1.9803004264831543
1747257140.6465251,1611,3.6039083003997803
1747257141.1387725,1613,4.697096824645996
1747257141.384947,1614,2.238029718399048
1747257141.870216,1616,4.072258949279785
1747257142.8637471,1620,0.9008833169937134
1747257143.3547027,1622,1.5184489488601685
1747257143.8453627,1624,6.7446794509887695
1747257144.3344572,1626,1.9792368412017822
1747257144.5815942,1627,5.0255584716796875
1747257145.578777,1631,4.615884780883789
1747257146.56269,1635,5.271283149719238
1747257146.8083327,1636,16.824790954589844
1747257147.0537992,1637,1.7537630796432495
1747257147.2987113,1638,0.5080809593200684
1747257147.7964478,1640,3.444186210632324
1747257148.0514684,1641,4.8770976066589355
1747257149.3200803,1646,2.932751178741455
1747257149.5764885,1647,1.352158546447754
1747257150.0781875,1649,1.3957388401031494
1747257150.579528,1651,2.7460618019104004
1747257150.8289282,1652,4.276719570159912
1747257151.0769002,1653,5.896514892578125
1747257151.3252468,1654,1.2204806804656982
1747257151.8157127,1656,3.2928736209869385
1747257152.3119597,1658,1.6885346174240112
1747257153.3037074,1662,4.778156280517578
1747257153.8090248,1664,1.1889708042144775
1747257154.310224,1666,13.201375007629395
1747257155.0651515,1669,3.9483754634857178
1747257155.3123193,1670,5.42743444442749
1747257156.3469841,1674,1.6570905447006226
1747257157.1032338,1677,0.5223161578178406
1747257157.5996518,1679,3.4571661949157715
1747257157.8463318,1680,1.2311354875564575
1747257158.0958536,1681,0.5008379817008972
1747257158.3461905,1682,3.8607211112976074
1747257159.0902138,1685,0.8145328760147095
1747257159.33563,1686,0.8972568511962891
1747257159.587175,1687,4.500810623168945
1747257159.8328147,1688,3.840991258621216
1747257160.0866048,1689,4.254383087158203
1747257160.3328555,1690,2.408348560333252
1747257161.0729995,1693,4.22362756729126
1747257161.316379,1694,0.974616527557373
1747257161.5606587,1695,2.3748860359191895
1747257162.058893,1697,3.9913077354431152
1747257162.3096075,1698,12.215821266174316
1747257162.5610652,1699,2.7778079509735107
1747257162.8078835,1700,1.3644777536392212
1747257163.2942853,1702,3.7820944786071777
1747257163.77998,1704,1.0148060321807861
1747257164.514705,1707,1.5170340538024902
1747257165.0105078,1709,1.8941586017608643
1747257165.2665133,1710,1.974876880645752
1747257165.525151,1711,2.699643135070801
1747257165.7698154,1712,2.5670700073242188
1747257167.2672384,1718,10.885828018188477
1747257167.5135453,1719,2.1656057834625244
1747257168.2547426,1722,4.230027675628662
1747257168.5036664,1723,2.178231716156006
1747257168.7507625,1724,8.553635597229004
1747257168.999109,1725,6.151979446411133
1747257170.2516494,1730,2.8119168281555176
1747257172.2488592,1738,14.748332977294922
1747257172.4954102,1739,2.143204689025879
1747257172.7411816,1740,0.42368650436401367
1747257173.4807088,1743,54.03899002075195
1747257173.974969,1745,0.5255635380744934
1747257174.7210531,1748,3.5379467010498047
1747257174.9680657,1749,1.30852210521698
1747257175.2149992,1750,0.4193243086338043
1747257175.4615176,1751,2.081016778945923
1747257175.953596,1753,1.6380934715270996
1747257176.2011976,1754,2.6663081645965576
1747257176.939859,1757,0.7259247899055481
1747257178.1846068,1762,2.0057153701782227
1747257178.4334457,1763,65.11582946777344
1747257178.9336717,1765,1.7537684440612793
1747257179.1842945,1766,2.3205294609069824
1747257179.68746,1768,3.768434524536133
1747257181.4095528,1775,2.968183994293213
1747257181.6517692,1776,0.32726702094078064
1747257181.8939993,1777,3.293050765991211
1747257182.6218853,1780,12.889386177062988
1747257182.8689759,1781,6.018762588500977
1747257183.6078916,1784,1.5292720794677734
1747257183.8612533,1785,4.28867244720459
1747257184.1060715,1786,2.295448064804077
1747257184.358133,1787,4.7146501541137695
1747257184.8543692,1789,2.2566187381744385
1747257185.1000955,1790,0.7587360143661499
1747257185.5924523,1792,2.1414008140563965
1747257186.0870879,1794,6.627557754516602
1747257186.5987647,1796,3.3232274055480957
1747257186.8448393,1797,24.97905921936035
1747257187.590915,1800,4.022295951843262
1747257188.092169,1802,3.10610294342041
1747257188.3445945,1803,2.4368362426757812
1747257188.5948927,1804,4.325879096984863
1747257189.5859966,1808,4.285322666168213
1747257190.101522,1810,3.136282444000244
1747257191.0879486,1814,1.5084707736968994
1747257191.5787377,1816,3.7028284072875977
1747257192.0686164,1818,75.19183349609375
1747257192.3140225,1819,0.6067783832550049
1747257193.3076394,1823,5.864224433898926
1747257194.0500956,1826,5.108274459838867
1747257194.3081515,1827,0.948944628238678
1747257194.8035293,1829,2.2720818519592285
1747257195.0589268,1830,3.662292957305908
1747257195.5682971,1832,4.1816558837890625
1747257195.816339,1833,0.6846444606781006
1747257196.0645566,1834,12.702253341674805
1747257196.5624409,1836,4.307748317718506
1747257196.811278,1837,7.362951278686523
1747257197.0592012,1838,1.9563477039337158
1747257198.543149,1844,0.7660608887672424
1747257198.791093,1845,4.92580509185791
1747257199.0353506,1846,3.0258736610412598
1747257199.2865088,1847,6.578754901885986
1747257199.529716,1848,1.4982717037200928
1747257200.269472,1851,2.9548428058624268
1747257200.7628787,1853,6.1942033767700195
1747257201.5067658,1856,10.724264144897461
1747257202.518343,1860,14.090643882751465
1747257203.5243077,1864,2.8181958198547363
1747257203.782234,1865,4.803053855895996
1747257204.037062,1866,6.694643974304199
1747257204.2920573,1867,1.301281452178955
1747257205.3062441,1871,2.7228622436523438
1747257205.5550823,1872,2.4607441425323486
1747257205.8125768,1873,5.195854187011719
1747257206.0655885,1874,4.066754341125488
1747257206.3168557,1875,4.169210433959961
1747257206.8165762,1877,2.8833322525024414
1747257207.307799,1879,8.892768859863281
1747257207.5570774,1880,3.143889904022217
1747257208.2904453,1883,1.572374939918518
1747257208.5394065,1884,1.803532600402832
1747257209.0322194,1886,2.923123598098755
1747257209.532203,1888,13.661994934082031
1747257210.0380838,1890,7.697695732116699
1747257210.292296,1891,1.382752537727356
1747257211.2943714,1895,3.359882354736328
1747257212.2872038,1899,1.0881073474884033
1747257212.7798874,1901,1.7972996234893799
1747257213.0291924,1902,2.7942559719085693
1747257214.0370138,1906,3.30527400970459
1747257214.5390425,1908,2.501706123352051
1747257214.7921402,1909,2.22802996635437
1747257215.0467422,1910,1.730982780456543
1747257215.806939,1913,3.542301654815674
1747257216.5583363,1916,4.086174964904785
1747257217.0587451,1918,0.37627506256103516
1747257218.5466762,1924,0.782360315322876
1747257218.7936502,1925,6.217801094055176
1747257219.0398767,1926,4.956323146820068
1747257219.5330985,1928,1.4614717960357666
1747257219.7804434,1929,1.5962016582489014
1747257220.5234225,1932,1.8479735851287842
1747257221.2637188,1935,2.760443925857544
1747257221.5117362,1936,0.45511963963508606
1747257222.270658,1939,2.8039562702178955
1747257222.5186949,1940,3.0438146591186523
1747257222.764244,1941,1.6693241596221924
1747257223.0100355,1942,0.9775941371917725
1747257223.7532072,1945,6.344404220581055
1747257224.2518415,1947,3.141850471496582
1747257224.9995165,1950,2.7279229164123535
1747257225.247253,1951,1.5607523918151855
1747257225.7456048,1953,4.753360748291016
1747257226.490401,1956,3.039647340774536
1747257227.4817147,1960,1.159128189086914
1747257227.7270503,1961,1.4173911809921265
1747257227.9750159,1962,1.0167388916015625
1747257228.221621,1963,3.9719347953796387
1747257228.4731123,1964,8.686309814453125
1747257228.9669573,1966,5.1664533615112305
1747257229.212492,1967,6.1740312576293945
1747257229.459236,1968,1.8774487972259521
1747257229.7050502,1969,2.8795409202575684
1747257231.1905236,1975,0.955152690410614
1747257231.6841826,1977,4.5738677978515625
1747257231.9285157,1978,1.718266248703003
1747257232.1728473,1979,0.44805872440338135
1747257232.424428,1980,2.822732448577881
1747257232.6699126,1981,2.021963119506836
1747257232.9218814,1982,2.4419639110565186
1747257233.1675842,1983,0.7873429656028748
1747257233.6617405,1985,1.128393530845642
1747257234.149766,1987,5.244413375854492
1747257234.393194,1988,4.799524307250977
1747257234.6425176,1989,1.8231918811798096
1747257235.1426258,1991,4.341805934906006
1747257235.3937712,1992,4.261118412017822
1747257235.6436918,1993,0.38563308119773865
1747257236.139165,1995,0.4665047526359558
1747257237.1160767,1999,2.3362369537353516


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_28_174407-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256738.6624398,0,1.3601574897766113
1747256739.4333239,3,1.1497443914413452
1747256739.6784353,4,1.6722880601882935
1747256741.1485693,10,1.1717897653579712
1747256741.3914545,11,1.0000052452087402
1747256742.1353724,14,3.336205005645752
1747256742.378628,15,1.550267219543457
1747256743.1237273,18,1.000000238418579
1747256743.3777077,19,4.3749308586120605
1747256743.6256914,20,1.0628809928894043
1747256744.1277072,22,1.9424986839294434
1747256744.3742685,23,1.3016561269760132
1747256745.1196284,26,1.02135169506073
1747256745.3650453,27,1.0
1747256746.839816,33,1.0000009536743164
1747256747.5814557,36,1.0000046491622925
1747256747.8296084,37,1.0002070665359497
1747256748.0829105,38,1.0000003576278687
1747256748.3294451,39,1.0000003576278687
1747256748.5752497,40,1.0000003576278687
1747256750.3174622,47,1.0000004768371582
1747256750.5681882,48,1.0000001192092896
1747256750.8136551,49,1.0000109672546387
1747256751.3279135,51,1.0000087022781372
1747256751.5758686,52,1.0000309944152832
1747256752.0740597,54,1.0000171661376953
1747256752.8075871,57,1.0003657341003418
1747256753.539721,60,1.037125587463379
1747256753.7859359,61,1.8176307678222656
1747256754.0278108,62,1.0000094175338745
1747256754.2696419,63,1.0000677108764648
1747256754.7606926,65,1.0003650188446045
1747256755.0064754,66,1.0001158714294434
1747256755.249706,67,1.0072733163833618
1747256755.4920084,68,1.0039416551589966
1747256755.9928427,70,1.0005006790161133
1747256756.2449684,71,1.0000269412994385
1747256757.7333944,77,1.3157554864883423
1747256758.2384636,79,1.0615277290344238
1747256758.4873502,80,1.0106853246688843
1747256758.9840705,82,1.3562463521957397
1747256759.2268527,83,1.125705361366272
1747256759.7195137,85,1.0730648040771484
1747256760.7126627,89,1.7376171350479126
1747256760.963684,90,1.1459242105484009
1747256762.1950333,95,1.0031979084014893
1747256763.1876543,99,1.1650773286819458
1747256763.4388866,100,1.9344819784164429
1747256764.1772997,103,1.7119042873382568
1747256764.9517941,106,1.9904835224151611
1747256765.2047803,107,1.530766487121582
1747256765.7156518,109,1.0400636196136475
1747256766.972204,114,1.0601998567581177
1747256767.4663155,116,1.0002645254135132
1747256768.7373743,121,1.3264137506484985
1747256769.7468345,125,1.9919915199279785
1747256770.0023146,126,1.8230855464935303
1747256770.499859,128,1.0000025033950806
1747256770.996802,130,0.9999998807907104
1747256771.2455761,131,1.0
1747256771.5072472,132,1.0
1747256772.5173073,136,1.000953197479248
1747256772.7666514,137,1.002602219581604
1747256774.2775254,143,1.016507625579834
1747256774.53044,144,1.8829940557479858
1747256775.0384963,146,1.0030810832977295
1747256775.2860081,147,1.0558922290802002
1747256776.0259547,150,1.00090754032135
1747256777.7686186,157,1.0909993648529053
1747256778.2675734,159,1.4743388891220093
1747256778.5130603,160,1.002257227897644
1747256779.0052989,162,1.4505118131637573
1747256779.515981,164,1.871232032775879
1747256780.0580769,166,1.906048059463501
1747256781.0791843,170,2.173670530319214
1747256781.332932,171,2.5881383419036865
1747256781.5874693,172,1.8948988914489746
1747256782.3456373,175,1.0489678382873535
1747256782.588785,176,1.7680466175079346
1747256782.8395867,177,1.442753553390503
1747256783.0892265,178,1.4044328927993774
1747256783.5863237,180,1.5346342325210571
1747256783.8341079,181,1.3621609210968018
1747256784.563859,184,2.4573161602020264
1747256784.8102574,185,1.1400831937789917
1747256785.0560508,186,1.639727234840393
1747256785.8020737,189,1.6897932291030884
1747256786.0591073,190,1.2956448793411255
1747256786.3178263,191,1.9607422351837158
1747256786.5658696,192,1.38510262966156
1747256787.3228633,195,2.3498735427856445
1747256788.3172805,199,1.6740976572036743
1747256788.5662582,200,1.1560002565383911
1747256789.0616193,202,1.0013856887817383
1747256789.3131497,203,1.3277426958084106
1747256789.563959,204,1.7906376123428345
1747256789.8193796,205,1.086806058883667
1747256790.3214328,207,1.3364441394805908
1747256790.8215332,209,1.7260404825210571
1747256791.3155758,211,2.23832631111145
1747256791.8092647,213,2.2884340286254883
1747256792.3084867,215,2.4482696056365967
1747256792.5560827,216,2.109217405319214
1747256793.0537753,218,1.8714580535888672
1747256793.3057406,219,2.582777261734009
1747256793.5536475,220,2.8143417835235596
1747256793.8026538,221,2.0201432704925537
1747256794.0492446,222,2.309292793273926
1747256794.545873,224,1.8748469352722168
1747256794.7929199,225,1.8040357828140259
1747256795.7893941,229,1.0462628602981567
1747256797.321955,235,1.9639147520065308
1747256797.8155737,237,1.9630218744277954
1747256798.059667,238,1.4740111827850342
1747256798.3046458,239,1.3954741954803467
1747256798.7910423,241,1.9417089223861694
1747256799.0332682,242,2.7232911586761475
1747256799.5185878,244,2.762622594833374
1747256799.7620661,245,2.318589210510254
1747256800.0074966,246,2.783123016357422
1747256800.2572188,247,2.672792911529541
1747256801.4780262,252,2.3769547939300537
1747256801.7329454,253,1.7202024459838867
1747256801.9830906,254,2.408283233642578
1747256802.7246983,257,1.6690458059310913
1747256802.969585,258,1.9673686027526855
1747256803.2126884,259,2.0972177982330322
1747256803.4559507,260,1.3313318490982056
1747256803.9497156,262,1.729594111442566
1747256805.96133,270,2.1925430297851562
1747256806.2161896,271,2.2725698947906494
1747256806.9646184,274,1.9922242164611816
1747256807.2161894,275,1.4689465761184692
1747256807.464462,276,1.4687256813049316
1747256807.9582334,278,1.9915863275527954
1747256808.4683266,280,1.8662490844726562
1747256808.9851336,282,2.6133501529693604
1747256809.2414954,283,2.7468838691711426
1747256809.745307,285,2.9449305534362793
1747256810.259271,287,2.768693447113037
1747256810.513285,288,2.779109477996826
1747256811.017185,290,2.465778112411499
1747256812.2586796,295,1.1930903196334839
1747256812.5066538,296,1.2133125066757202
1747256812.7526624,297,1.5631898641586304
1747256813.0024524,298,2.3065707683563232
1747256814.5088558,304,1.5813660621643066
1747256815.0050209,306,1.000009298324585
1747256815.4999905,308,1.001442313194275
1747256815.7470105,309,1.0184210538864136
1747256816.4963157,312,1.0018868446350098
1747256816.7496996,313,1.0141987800598145
1747256817.521059,316,1.9480068683624268
1747256818.0168533,318,1.7230333089828491
1747256818.263749,319,1.9392162561416626
1747256819.0133283,322,2.2376115322113037
1747256819.5138235,324,1.9649885892868042
1747256820.7663698,329,1.393751621246338
1747256821.0155606,330,2.515388250350952
1747256821.26822,331,2.5490565299987793
1747256821.5209255,332,2.7938361167907715
1747256822.7770364,337,1.9766366481781006
1747256823.0256937,338,2.2233731746673584
1747256823.5252442,340,2.06107759475708
1747256824.2831419,343,2.7139153480529785
1747256824.5310233,344,2.5478131771087646
1747256824.7864401,345,2.2396934032440186
1747256825.0354657,346,2.536863327026367
1747256825.5294728,348,2.4414613246917725
1747256826.024335,350,2.0222647190093994
1747256826.5218134,352,1.6632992029190063
1747256826.7704728,353,3.9087979793548584
1747256827.0188782,354,1.860559344291687
1747256828.0140705,358,2.5598442554473877
1747256828.5096745,360,2.6435959339141846
1747256829.0020845,362,1.4144728183746338
1747256829.2498143,363,2.72536301612854
1747256829.5007424,364,1.9097400903701782
1747256829.7527566,365,1.3942197561264038
1747256830.004859,366,2.6148476600646973
1747256830.2548623,367,2.269850015640259
1747256830.5058758,368,1.513728380203247
1747256832.0057523,374,1.891826868057251
1747256832.7539966,377,1.7477673292160034
1747256833.001904,378,2.4513559341430664
1747256834.7388303,385,1.6599427461624146
1747256834.987035,386,2.6009023189544678
1747256835.990221,390,2.0232584476470947
1747256836.240119,391,1.6206984519958496
1747256836.4868941,392,1.5886906385421753
1747256836.735297,393,1.7463536262512207
1747256836.988524,394,1.3776763677597046
1747256837.2568138,395,2.7342777252197266
1747256837.512542,396,1.6890571117401123
1747256837.7601416,397,2.6655337810516357
1747256838.008912,398,1.5421278476715088
1747256838.2621717,399,2.502734422683716
1747256838.761863,401,1.8672735691070557
1747256839.0152051,402,2.704707622528076
1747256839.5139387,404,2.705333709716797
1747256840.5139236,408,1.377729892730713
1747256840.7668672,409,2.0768675804138184
1747256841.5237515,412,2.804565668106079
1747256841.7750247,413,2.255439281463623
1747256842.025465,414,2.1344845294952393
1747256842.2776845,415,1.851449728012085
1747256843.008114,418,1.009021520614624
1747256843.7776184,421,1.1412079334259033
1747256844.0403144,422,1.7139549255371094
1747256844.802738,425,1.219739556312561
1747256845.0598576,426,1.571885347366333
1747256846.0660362,430,2.898636817932129
1747256846.3126342,431,2.0596911907196045
1747256847.0611775,434,2.4652750492095947
1747256847.30755,435,2.7774345874786377
1747256847.5545511,436,2.5241360664367676
1747256847.801186,437,2.1168463230133057
1747256848.0445693,438,1.6314665079116821
1747256848.2895627,439,1.9958794116973877
1747256848.5369923,440,1.9615449905395508
1747256848.789563,441,1.7817033529281616
1747256849.2874112,443,2.3500304222106934
1747256849.5326166,444,1.8469207286834717
1747256849.776456,445,2.7305877208709717
1747256850.021205,446,1.2702430486679077
1747256851.0130358,450,2.2037887573242188
1747256851.2579231,451,2.4325902462005615
1747256851.503323,452,1.91142737865448
1747256851.7541318,453,2.1053831577301025
1747256851.997638,454,2.471071720123291
1747256852.499898,456,1.6188504695892334
1747256852.9983737,458,1.8643032312393188
1747256853.5006888,460,2.7020938396453857
1747256853.7502954,461,1.327764868736267
1747256854.5007892,464,2.18096923828125
1747256854.7599583,465,1.5353410243988037
1747256855.0076742,466,2.0915005207061768
1747256855.5090816,468,2.6903069019317627
1747256856.0094068,470,2.352491617202759
1747256857.0143433,474,2.6009938716888428
1747256857.2629,475,2.0218610763549805
1747256858.0079284,478,2.5863046646118164
1747256858.2584977,479,2.0944602489471436
1747256858.5157266,480,2.430551290512085
1747256858.7653904,481,1.660272479057312
1747256859.0174441,482,2.8714165687561035
1747256859.2668483,483,2.0203239917755127
1747256859.5147214,484,1.867605447769165
1747256860.0184245,486,2.839984655380249
1747256860.2720726,487,1.3885549306869507
1747256860.5289762,488,2.16786789894104
1747256860.777682,489,2.1232492923736572
1747256861.2774343,491,2.580742597579956
1747256862.0231497,494,3.1414740085601807
1747256863.023844,498,2.173434257507324
1747256863.7731767,501,2.627307653427124
1747256864.0230336,502,1.4821854829788208
1747256864.272504,503,1.6358792781829834
1747256865.0196204,506,2.634509325027466
1747256865.5445657,508,2.74159574508667
1747256865.8016877,509,1.9117820262908936
1747256866.0513966,510,2.943463087081909
1747256866.3024054,511,1.7971484661102295
1747256866.5505884,512,2.161815643310547
1747256866.801272,513,2.8776049613952637
1747256867.0503879,514,2.3219738006591797
1747256867.8041232,517,2.0869662761688232
1747256868.052634,518,1.527834177017212
1747256868.2993515,519,3.2176613807678223
1747256868.5469606,520,3.4491748809814453
1747256869.29356,523,2.2623417377471924
1747256871.0469391,530,2.6396048069000244
1747256871.789645,533,2.0348434448242188
1747256872.0371795,534,2.4246973991394043
1747256872.539842,536,2.22263503074646
1747256872.791308,537,2.307427406311035
1747256873.0418122,538,1.8956819772720337
1747256873.2926579,539,1.7816047668457031
1747256873.5400386,540,1.9884052276611328
1747256874.039794,542,2.3567371368408203
1747256874.2975705,543,2.1556239128112793
1747256874.5498705,544,2.7919769287109375
1747256875.0573173,546,1.5667954683303833
1747256875.3111103,547,2.309924602508545
1747256876.0701559,550,1.4908316135406494
1747256876.5845385,552,2.0459933280944824
1747256877.0888374,554,2.59895396232605
1747256877.3372416,555,1.9277411699295044
1747256877.5839539,556,3.092519521713257
1747256879.1191514,562,2.4871790409088135
1747256879.3688793,563,3.4774506092071533
1747256879.6224902,564,1.5772066116333008
1747256880.6348042,568,1.304900884628296
1747256881.3906803,571,2.6322433948516846
1747256881.8923042,573,2.5885448455810547
1747256882.6376529,576,2.6042115688323975
1747256883.628886,580,2.9307897090911865
1747256884.636694,584,2.419196367263794
1747256884.8861094,585,2.1280109882354736
1747256885.134779,586,2.1713333129882812
1747256885.642448,588,1.773958683013916
1747256886.1363106,590,3.3488035202026367
1747256886.3832686,591,1.9402978420257568
1747256886.6306229,592,2.9836742877960205
1747256887.1283715,594,3.3360581398010254
1747256887.6176062,596,2.9076623916625977
1747256887.8611374,597,2.3478710651397705
1747256888.1039424,598,2.6761314868927
1747256888.3669522,599,3.813253402709961
1747256888.8816545,601,2.651822328567505
1747256889.1296706,602,2.8272457122802734
1747256889.3781188,603,2.6715478897094727
1747256889.8823767,605,2.0563743114471436
1747256890.628386,608,1.561195731163025
1747256891.1196966,610,2.4025003910064697
1747256891.8583853,613,2.4699928760528564
1747256892.1072898,614,2.0459794998168945
1747256892.5946944,616,2.590628147125244
1747256893.0819376,618,2.1820316314697266
1747256893.574914,620,2.8167881965637207
1747256894.0654464,622,2.7676775455474854
1747256894.318531,623,2.099599599838257
1747256895.0790982,626,2.3257265090942383
1747256895.5795524,628,2.6290435791015625
1747256895.828601,629,1.4346476793289185
1747256896.838439,633,2.7772328853607178
1747256897.3443153,635,2.8068623542785645
1747256897.855547,637,2.1512537002563477
1747256898.6376414,640,2.820838689804077
1747256898.8916547,641,2.4860429763793945
1747256899.13795,642,2.3462886810302734
1747256899.3928392,643,2.5119740962982178
1747256899.6518648,644,3.064049005508423
1747256899.9087057,645,3.1977219581604004
1747256900.9351163,649,2.5880191326141357
1747256901.454037,651,3.138598680496216
1747256901.7061307,652,2.4230146408081055
1747256901.9634335,653,3.186910390853882
1747256902.2187538,654,2.496777296066284
1747256902.4697502,655,3.084395408630371
1747256903.2125504,658,2.9727747440338135
1747256903.4581437,659,2.607326030731201
1747256903.704506,660,2.3022758960723877
1747256905.4362838,667,1.9287980794906616
1747256906.1778839,670,3.1678671836853027
1747256907.4188633,675,2.1656436920166016
1747256907.6676583,676,3.3138210773468018
1747256907.9160397,677,3.105835199356079
1747256908.660212,680,3.0428779125213623
1747256909.158023,682,2.5239999294281006
1747256909.4046032,683,3.534977436065674
1747256909.6499467,684,3.5521647930145264
1747256910.3845763,687,3.0211727619171143
1747256911.626746,692,3.6514439582824707
1747256912.1278117,694,2.86798095703125
1747256912.375472,695,3.031320810317993
1747256912.6239161,696,3.075611114501953
1747256912.8719516,697,3.7292213439941406
1747256913.3704586,699,3.9431040287017822
1747256914.1264129,702,4.056965351104736
1747256914.379456,703,3.1566247940063477
1747256914.874212,705,4.138499736785889
1747256915.8659344,709,2.5327579975128174
1747256916.118699,710,2.4788553714752197
1747256916.615853,712,3.1032826900482178
1747256917.3639765,715,2.1202611923217773
1747256917.8595366,717,2.3820860385894775
1747256918.3515792,719,4.215846538543701
1747256918.6028361,720,3.424938678741455
1747256918.8539455,721,4.262857913970947
1747256919.3523746,723,3.5922555923461914
1747256919.8403573,725,2.92282772064209
1747256920.087949,726,4.6037750244140625
1747256920.3316486,727,3.3142831325531006
1747256920.58006,728,4.73448371887207
1747256920.823082,729,2.8642196655273438
1747256921.3158808,731,2.708559274673462
1747256921.5594196,732,3.7945950031280518
1747256921.8036106,733,4.773929595947266
1747256923.0262444,738,2.11449933052063
1747256923.2730799,739,3.515002727508545
1747256923.521657,740,2.515883207321167
1747256924.0151267,742,2.3472602367401123
1747256924.2597616,743,2.540214776992798
1747256924.503662,744,2.8916738033294678
1747256924.7520547,745,2.4076340198516846
1747256926.5030236,752,2.536518096923828
1747256927.2686102,755,3.1709728240966797
1747256927.5226474,756,2.9667413234710693
1747256928.033779,758,2.8021538257598877
1747256929.274639,763,3.550783634185791
1747256929.529405,764,3.2610414028167725
1747256929.7779403,765,3.9119200706481934
1747256930.5262315,768,2.6740622520446777
1747256930.8627746,769,2.952514171600342
1747256931.6322715,772,2.760545253753662
1747256931.8840861,773,2.406033754348755
1747256932.3799994,775,2.546180009841919
1747256932.6269531,776,2.6020126342773438
1747256933.1181715,778,2.566556692123413
1747256933.3639212,779,3.039043664932251
1747256933.6090295,780,2.3514175415039062
1747256933.8563151,781,2.163132429122925
1747256934.1026673,782,2.46177339553833
1747256935.5890934,788,3.0584142208099365
1747256935.8391008,789,2.6560890674591064
1747256936.331303,791,1.992919921875
1747256936.8237782,793,1.6361005306243896
1747256937.3290038,795,4.718195915222168
1747256937.5776727,796,3.6168673038482666
1747256938.3168015,799,3.4929442405700684
1747256938.5645945,800,3.677497625350952
1747256939.575301,804,2.9106669425964355
1747256939.8365042,805,2.8951306343078613
1747256940.0907986,806,3.3104233741760254
1747256940.3436277,807,3.0518925189971924
1747256941.0928044,810,2.6492302417755127
1747256941.8377275,813,2.4545400142669678
1747256943.082755,818,2.6706504821777344
1747256943.3395364,819,3.0087273120880127
1747256943.8346677,821,3.0042996406555176
1747256944.0818934,822,2.8321752548217773
1747256944.3337545,823,2.491586685180664
1747256944.8382525,825,2.649782180786133
1747256945.0860884,826,2.868924617767334
1747256945.3327234,827,3.346273422241211
1747256945.5817769,828,3.2588438987731934
1747256946.5892284,832,2.6006789207458496
1747256946.8387585,833,2.891494035720825
1747256947.3397486,835,2.9908738136291504
1747256947.587502,836,2.6694092750549316
1747256947.8372939,837,2.4452905654907227
1747256948.340097,839,2.749525547027588
1747256948.5943232,840,2.6386165618896484
1747256949.3439088,843,2.7661681175231934
1747256949.8370898,845,2.4386048316955566
1747256951.0547252,850,2.433286428451538
1747256951.301719,851,2.3302464485168457
1747256952.0539482,854,2.96541690826416
1747256952.7990625,857,3.000976324081421
1747256953.550239,860,2.922750949859619
1747256954.0467315,862,2.636096715927124
1747256954.7955585,865,2.277385950088501
1747256955.0447803,866,2.474165439605713
1747256956.0333815,870,2.14506459236145
1747256956.2793465,871,2.6170578002929688
1747256958.751168,881,2.6506309509277344
1747256959.2439156,883,2.6008732318878174
1747256959.491033,884,2.800203323364258
1747256959.7380276,885,1.8489856719970703
1747256959.9907763,886,2.26895809173584
1747256960.497365,888,2.2949283123016357
1747256960.994618,890,1.7918908596038818
1747256961.515673,892,2.2973594665527344
1747256962.2820485,895,2.3335447311401367
1747256962.7832599,897,2.928335189819336
1747256963.0324373,898,2.8666040897369385
1747256963.7801583,901,3.1580939292907715
1747256964.0275831,902,2.9219374656677246
1747256964.5229626,904,2.9260075092315674
1747256965.0276418,906,2.7851903438568115
1747256965.27654,907,2.657672166824341
1747256965.52668,908,2.5939056873321533
1747256966.0230067,910,2.7944529056549072
1747256966.2690206,911,2.6221964359283447
1747256967.0151873,914,2.352219343185425
1747256968.0014257,918,2.984262704849243
1747256968.2480361,919,3.2081775665283203
1747256968.7383,921,3.119270086288452
1747256969.2366068,923,2.531365394592285
1747256970.2577538,927,2.1498804092407227
1747256970.5125432,928,2.6005165576934814
1747256970.762281,929,2.416520833969116
1747256971.0071492,930,2.9215104579925537
1747256971.253693,931,2.162789821624756
1747256971.5029616,932,2.34442138671875
1747256971.7560844,933,2.249986410140991
1747256972.26048,935,2.5726685523986816
1747256973.2537515,939,3.0472476482391357
1747256973.7435665,941,2.816652297973633
1747256973.9884956,942,2.6959352493286133
1747256974.7405097,945,2.3259072303771973
1747256975.7268007,949,3.0676231384277344
1747256976.4613707,952,2.5660133361816406
1747256976.958539,954,3.1442959308624268
1747256977.204672,955,2.650233507156372
1747256977.4570885,956,2.8049230575561523
1747256978.4499946,960,2.7231712341308594
1747256978.9412787,962,2.4133992195129395
1747256979.1886046,963,2.71421217918396
1747256979.4503987,964,2.0166361331939697
1747256979.6987958,965,1.3216490745544434
1747256980.1896658,967,1.5289720296859741
1747256980.4328647,968,1.8079742193222046
1747256981.1705995,971,1.5905267000198364
1747256982.3933673,976,3.7713749408721924
1747256982.8816023,978,2.9600462913513184
1747256983.126793,979,2.7470808029174805
1747256983.6243966,981,3.9395363330841064
1747256983.879776,982,3.5966265201568604
1747256984.8922892,986,4.015443801879883
1747256985.4175339,988,3.3648974895477295
1747256985.6737223,989,4.27687931060791
1747256985.926338,990,4.353640079498291
1747256986.425608,992,3.9719502925872803
1747256986.925322,994,4.650223731994629
1747256987.1760929,995,4.39790678024292
1747256987.431279,996,4.364508628845215
1747256987.9418867,998,4.036664009094238
1747256988.1945908,999,4.36387300491333
1747256988.6983948,1001,4.561797618865967
1747256988.94682,1002,3.5345795154571533
1747256989.1968093,1003,4.109697341918945
1747256989.4450834,1004,2.602839708328247
1747256989.699719,1005,4.2067437171936035
1747256989.9479437,1006,4.144974708557129
1747256991.182941,1011,4.280438423156738
1747256991.681396,1013,3.966021776199341
1747256992.1745312,1015,3.162038803100586
1747256992.4189258,1016,3.7626469135284424
1747256992.6638813,1017,3.0367090702056885
1747256993.901315,1022,3.1846530437469482
1747256994.8998916,1026,3.932908296585083
1747256995.3992064,1028,4.072230815887451
1747256995.6492684,1029,3.2310123443603516
1747256997.141103,1035,2.2151448726654053
1747256997.3905528,1036,2.8207509517669678
1747256997.638063,1037,2.680907726287842
1747256997.886862,1038,2.6834235191345215
1747256998.1360297,1039,3.285100221633911
1747256999.1351614,1043,3.1292362213134766
1747256999.6258829,1045,2.9452621936798096
1747256999.8744826,1046,2.619919776916504
1747257001.3565056,1052,2.4813218116760254
1747257001.6105294,1053,2.6105682849884033
1747257002.3494596,1056,2.621363639831543
1747257002.84316,1058,3.6317942142486572
1747257003.0913863,1059,2.9936721324920654
1747257003.3392684,1060,2.4089391231536865
1747257003.832962,1062,3.1582260131835938
1747257004.5965018,1065,3.095017194747925
1747257004.8429573,1066,2.8569648265838623
1747257005.0904214,1067,2.620246410369873
1747257005.5871377,1069,3.1893529891967773
1747257005.8351376,1070,4.254478931427002
1747257006.0826821,1071,4.505887508392334
1747257006.3281686,1072,4.3223676681518555
1747257006.576962,1073,3.624422311782837
1747257006.823628,1074,3.4595553874969482
1747257007.5632062,1077,3.496670722961426
1747257007.8088095,1078,3.9714200496673584
1747257008.303398,1080,3.576965808868408
1747257008.549856,1081,3.2727627754211426
1747257008.7974663,1082,3.0734786987304688
1747257009.5359745,1085,2.035294771194458
1747257009.7810316,1086,3.3161864280700684
1747257010.0318165,1087,2.7185466289520264
1747257011.0336945,1091,2.766986131668091
1747257011.2940316,1092,3.1233081817626953
1747257011.550016,1093,3.054203987121582
1747257012.8147364,1098,2.634794235229492
1747257013.320603,1100,3.3028576374053955
1747257013.826393,1102,1.8102095127105713
1747257014.0778933,1103,2.9543867111206055
1747257014.3244014,1104,1.8745323419570923
1747257015.0763295,1107,1.7976208925247192
1747257015.3212125,1108,3.3823368549346924
1747257015.5679338,1109,3.3024778366088867
1747257015.812296,1110,2.528355121612549
1747257016.0607913,1111,2.5171191692352295
1747257016.3055315,1112,2.7686269283294678
1747257016.5502765,1113,3.032579183578491
1747257016.7935297,1114,3.8961565494537354
1747257017.2770233,1116,2.965472936630249
1747257018.0043778,1119,2.482513427734375
1747257018.4884648,1121,2.7332193851470947
1747257018.7318215,1122,2.8548624515533447
1747257019.4658642,1125,2.8302066326141357
1747257019.7132196,1126,2.7012345790863037
1747257020.2050104,1128,3.1423895359039307
1747257020.4542384,1129,2.4331979751586914
1747257020.7033658,1130,3.060347318649292
1747257020.952894,1131,1.9327322244644165
1747257021.1995807,1132,2.434263229370117
1747257021.69434,1134,2.8774445056915283
1747257021.9412751,1135,3.720015048980713
1747257022.18905,1136,3.1882498264312744
1747257022.929142,1139,3.76751446723938
1747257023.6682372,1142,3.1927969455718994
1747257024.40619,1145,2.570021152496338
1747257024.6546276,1146,3.1367533206939697
1747257025.148705,1148,2.556999444961548
1747257025.3955367,1149,2.2226438522338867
1747257025.6412008,1150,2.0419936180114746
1747257025.8875747,1151,2.8549563884735107
1747257026.1342082,1152,3.6525700092315674
1747257026.3873522,1153,2.796442747116089
1747257026.8806632,1155,2.8150525093078613
1747257028.1178207,1160,3.4353036880493164
1747257028.6128554,1162,3.7930305004119873
1747257029.1082764,1164,3.2372758388519287
1747257029.598829,1166,3.121588945388794
1747257029.8439212,1167,3.7219510078430176
1747257031.3498425,1173,2.516005754470825
1747257031.5975664,1174,3.0641140937805176
1747257032.0919502,1176,2.5263147354125977
1747257032.338571,1177,2.5396480560302734
1747257032.584887,1178,2.67045521736145
1747257033.5766547,1182,2.163029909133911
1747257034.0746052,1184,2.354627847671509
1747257034.5653431,1186,3.504302978515625
1747257035.0743577,1188,2.4240729808807373
1747257035.3222768,1189,3.9580929279327393
1747257035.5696719,1190,3.7043302059173584
1747257036.3177783,1193,2.94594144821167
1747257036.564584,1194,3.2950563430786133
1747257036.8122287,1195,3.124936580657959
1747257037.3142965,1197,3.5793657302856445
1747257037.5630608,1198,3.250441551208496
1747257038.3179355,1201,2.9751639366149902
1747257038.567618,1202,2.8367931842803955
1747257039.3181343,1205,3.1089916229248047
1747257039.566266,1206,3.035796642303467
1747257039.821886,1207,3.6369168758392334
1747257040.319948,1209,3.690706253051758
1747257041.318828,1213,2.6168699264526367
1747257041.5680435,1214,2.158844470977783
1747257041.8147717,1215,2.833012819290161
1747257042.3133152,1217,2.7655482292175293
1747257042.5604393,1218,2.7852258682250977
1747257043.827854,1223,2.9063897132873535
1747257044.3398662,1225,3.588775396347046
1747257045.0973802,1228,3.828474521636963
1747257045.3455937,1229,4.060512542724609
1747257046.087385,1232,3.1046833992004395
1747257046.3319428,1233,3.335890531539917
1747257047.5809023,1238,3.382394313812256
1747257048.0679631,1240,2.509859323501587
1747257048.3121579,1241,2.8566415309906006
1747257048.5553443,1242,2.764220714569092
1747257048.8082511,1243,3.488454580307007
1747257049.0541193,1244,2.212677478790283
1747257049.3051445,1245,2.7146084308624268
1747257049.5574982,1246,1.984582543373108
1747257050.3040605,1249,3.707094669342041
1747257050.552549,1250,3.635225772857666
1747257050.801006,1251,2.9980790615081787
1747257051.0464904,1252,3.4677696228027344
1747257051.5375986,1254,3.574643611907959
1747257052.0293305,1256,3.8807239532470703
1747257052.2748406,1257,3.782834053039551
1747257053.0172045,1260,3.0627307891845703
1747257053.262027,1261,3.6591787338256836
1747257053.989922,1264,3.624634265899658
1747257054.7379153,1267,3.2425591945648193
1747257055.777464,1271,3.0232558250427246
1747257057.0346434,1276,2.379314422607422
1747257057.288659,1277,3.9396779537200928
1747257057.5381255,1278,3.8576431274414062
1747257058.5268402,1282,3.1848597526550293
1747257059.2774434,1285,2.707223415374756
1747257060.5294452,1290,2.9649927616119385
1747257061.275777,1293,2.6604976654052734
1747257062.0218322,1296,2.752720594406128
1747257062.5173066,1298,3.1899397373199463
1747257062.764982,1299,2.6129000186920166
1747257063.509267,1302,3.073843479156494
1747257064.4957864,1306,2.3751931190490723
1747257065.4819303,1310,3.4717249870300293
1747257066.469208,1314,2.660524845123291
1747257066.716929,1315,2.8799822330474854
1747257067.9666057,1320,2.6699976921081543
1747257068.4707277,1322,2.2298383712768555
1747257068.7192023,1323,2.167675733566284
1747257069.2179961,1325,2.710253953933716
1747257069.4692147,1326,3.347487449645996
1747257069.979754,1328,2.30340838432312
1747257071.8010056,1335,3.741116523742676
1747257074.0820475,1344,2.4092280864715576
1747257074.331486,1345,2.4250667095184326
1747257074.824508,1347,2.2443952560424805
1747257075.073024,1348,1.8254752159118652
1747257075.811725,1351,3.951671838760376
1747257076.065364,1352,3.2490901947021484
1747257076.565974,1354,2.61360239982605
1747257077.5550013,1358,2.71402907371521
1747257078.0578432,1360,2.2464380264282227
1747257079.058577,1364,2.4144372940063477
1747257079.3024766,1365,2.613910675048828
1747257079.5530381,1366,2.9407308101654053
1747257079.802694,1367,2.3941383361816406
1747257080.0630481,1368,2.059890031814575
1747257081.0676465,1372,1.9408859014511108
1747257081.320256,1373,2.1036946773529053
1747257081.8211992,1375,1.5934735536575317
1747257082.072709,1376,2.5090699195861816
1747257083.0840876,1380,3.2039787769317627
1747257084.3266108,1385,3.332869052886963
1747257084.5749962,1386,3.711580753326416
1747257085.5839527,1390,3.1934473514556885
1747257086.3327494,1393,2.801056146621704
1747257087.0850272,1396,2.253416061401367
1747257087.3328617,1397,2.526102304458618
1747257087.8620183,1399,3.0304250717163086
1747257088.1274664,1400,2.0806994438171387
1747257088.886484,1403,2.993462085723877
1747257089.3890407,1405,2.9898180961608887
1747257091.3702884,1413,2.9936676025390625
1747257092.099607,1416,2.380565881729126
1747257092.3423312,1417,3.3382365703582764
1747257092.8309386,1419,3.852543830871582
1747257093.3170679,1421,3.9690773487091064
1747257093.5602179,1422,3.713932991027832
1747257095.7663453,1431,1.936245083808899
1747257096.010376,1432,2.1954448223114014
1747257096.9906442,1436,2.823791027069092
1747257097.4807487,1438,2.5878167152404785
1747257097.7257156,1439,2.3843393325805664
1747257097.9688768,1440,1.9342457056045532
1747257098.2121747,1441,2.299818515777588
1747257098.945811,1444,2.3713219165802
1747257099.432005,1446,2.4858264923095703
1747257099.675987,1447,2.039353132247925
1747257099.9205909,1448,3.194131374359131
1747257100.170655,1449,1.8335320949554443
1747257100.4162574,1450,2.5346856117248535
1747257100.6674705,1451,2.5170865058898926
1747257100.913513,1452,2.925191879272461
1747257101.4175544,1454,2.2289369106292725
1747257101.6727686,1455,1.9592969417572021
1747257101.925517,1456,2.3287954330444336
1747257102.176953,1457,1.7230144739151
1747257102.4291904,1458,2.428399085998535
1747257102.680977,1459,1.9373359680175781
1747257102.936206,1460,3.5709712505340576
1747257103.1895702,1461,3.5370466709136963
1747257103.6962113,1463,2.4109628200531006
1747257105.52745,1470,2.1594674587249756
1747257106.2763512,1473,1.60660982131958
1747257106.5230434,1474,2.4229276180267334
1747257107.0187032,1476,2.064258098602295
1747257107.2648244,1477,2.3674588203430176
1747257108.2571478,1481,3.804811477661133
1747257108.509128,1482,3.1359262466430664
1747257108.764942,1483,2.6115591526031494
1747257109.7608404,1487,2.728818416595459
1747257110.0143461,1488,2.844130277633667
1747257110.2602725,1489,3.3841819763183594
1747257110.5083423,1490,2.6825554370880127
1747257110.7589586,1491,3.2628896236419678
1747257111.2603705,1493,2.0727319717407227
1747257111.5076532,1494,3.0490365028381348
1747257112.498503,1498,1.7931504249572754
1747257112.7469046,1499,3.087812662124634
1747257112.9959037,1500,2.5791385173797607
1747257113.493274,1502,2.016801357269287
1747257114.2397664,1505,1.784364104270935
1747257115.2450771,1509,1.6267300844192505
1747257115.4962153,1510,1.5337311029434204
1747257115.743324,1511,1.7448947429656982
1747257116.2456818,1513,1.6817524433135986
1747257116.7639074,1515,1.7792365550994873
1747257117.01416,1516,1.7183762788772583
1747257118.7445097,1523,3.624972105026245
1747257119.486208,1526,3.1739373207092285
1747257119.9829144,1528,3.3680315017700195
1747257121.4768345,1534,3.2248892784118652
1747257122.218404,1537,3.605483055114746
1747257122.4655886,1538,3.414092779159546
1747257123.2255738,1541,3.4557065963745117
1747257124.219765,1545,2.8466546535491943
1747257124.7155612,1547,3.409789562225342
1747257124.9639788,1548,2.927760124206543
1747257125.7132893,1551,3.2219648361206055
1747257125.9625962,1552,3.761735439300537
1747257126.2121232,1553,2.748415470123291
1747257126.7084093,1555,3.083282232284546
1747257127.2022429,1557,2.554729700088501
1747257128.433314,1562,2.5067334175109863
1747257128.9279957,1564,2.861952304840088
1747257129.181829,1565,2.5798962116241455
1747257129.4351513,1566,2.6328787803649902
1747257129.9330826,1568,3.1013166904449463
1747257130.4330401,1570,3.109525680541992
1747257130.6806166,1571,3.2782399654388428
1747257130.9295902,1572,3.685152053833008
1747257131.1756818,1573,3.150123357772827
1747257131.9202063,1576,3.413473129272461
1747257132.4151332,1578,2.883288621902466
1747257132.6635096,1579,2.533407211303711
1747257132.912255,1580,3.066289186477661
1747257133.166315,1581,2.764265537261963
1747257133.4161448,1582,3.111886978149414
1747257134.1714542,1585,2.2435340881347656
1747257135.429749,1590,3.689659595489502
1747257136.67681,1595,3.155510187149048
1747257136.9233603,1596,2.7517895698547363
1747257137.1728857,1597,3.2566428184509277
1747257138.1772833,1601,2.5630693435668945
1747257138.4288352,1602,2.8430912494659424
1747257138.677059,1603,3.226494550704956
1747257140.415736,1610,2.7777225971221924
1747257140.662321,1611,2.745556354522705
1747257141.1550858,1613,2.905299425125122
1747257141.3986373,1614,2.698598623275757
1747257141.8849292,1616,2.548527717590332
1747257142.8793504,1620,2.8562679290771484
1747257143.368478,1622,2.1640522480010986
1747257143.860233,1624,1.877524971961975
1747257144.3488662,1626,2.25911021232605
1747257144.5965507,1627,2.074357509613037
1747257145.5927958,1631,2.104431390762329
1747257146.57734,1635,2.3097891807556152
1747257146.823466,1636,2.277015447616577
1747257147.067833,1637,2.0790183544158936
1747257147.313302,1638,2.3459906578063965
1747257147.8099306,1640,2.0085947513580322
1747257148.0704892,1641,2.3600594997406006
1747257149.3418899,1646,1.846488356590271
1747257149.592011,1647,2.3144450187683105
1747257150.0982504,1649,1.5819350481033325
1747257150.5973747,1651,2.1869759559631348
1747257150.8455179,1652,2.047295570373535
1747257151.094681,1653,3.08345627784729
1747257151.3397655,1654,3.123218297958374
1747257151.832872,1656,2.592726945877075
1747257152.3289745,1658,2.6888492107391357
1747257153.3232784,1662,2.431471347808838
1747257153.8291008,1664,2.433894395828247
1747257154.3246224,1666,1.9354208707809448
1747257155.0813687,1669,2.008638620376587
1747257155.3272386,1670,2.1793296337127686
1747257156.3698447,1674,2.1623311042785645
1747257157.1170723,1677,1.753868579864502
1747257157.6150308,1679,2.402083158493042
1747257157.8613892,1680,2.4279420375823975
1747257158.110108,1681,2.9772427082061768
1747257158.3607352,1682,2.6427152156829834
1747257159.1047208,1685,2.219743490219116
1747257159.3501973,1686,2.4615132808685303
1747257159.6016612,1687,2.676184892654419
1747257159.8469265,1688,2.4642109870910645
1747257160.1004958,1689,2.7923436164855957
1747257160.346912,1690,2.3071680068969727
1747257161.086454,1693,2.521625280380249
1747257161.3300896,1694,2.7763805389404297
1747257161.5742404,1695,3.2452306747436523
1747257162.0723617,1697,2.416985034942627
1747257162.323519,1698,2.498466968536377
1747257162.575127,1699,2.830211639404297
1747257162.8215916,1700,2.7253358364105225
1747257163.3077748,1702,2.959622621536255
1747257163.7938168,1704,2.8457016944885254
1747257164.5282795,1707,3.0952582359313965
1747257165.0248632,1709,3.182004690170288
1747257165.28069,1710,3.183406114578247
1747257165.5387638,1711,2.843245506286621
1747257165.7836733,1712,2.46016263961792
1747257167.2838361,1718,2.8865373134613037
1747257167.5297487,1719,2.5220065116882324
1747257168.2713888,1722,3.0085694789886475
1747257168.520268,1723,2.91198992729187
1747257168.7685292,1724,2.677516222000122
1747257169.0180943,1725,2.6431705951690674
1747257170.2699943,1730,3.1253302097320557
1747257172.2656727,1738,2.379258632659912
1747257172.5117362,1739,1.8493140935897827
1747257172.7572687,1740,1.8689985275268555
1747257173.4971397,1743,1.835419774055481
1747257173.9920678,1745,1.7441377639770508
1747257174.7368672,1748,2.0340497493743896
1747257174.9841614,1749,2.267096996307373
1747257175.2306883,1750,2.1884233951568604
1747257175.4775524,1751,1.7204246520996094
1747257175.9705887,1753,1.9956392049789429
1747257176.2174618,1754,1.8330072164535522
1747257176.9568274,1757,2.0738635063171387
1747257178.2013264,1762,1.5785967111587524
1747257178.451531,1763,1.4998582601547241
1747257178.9518282,1765,3.083253860473633
1747257179.2006807,1766,2.1048693656921387
1747257179.705194,1768,2.087390899658203
1747257181.4231422,1775,1.8664374351501465
1747257181.6654735,1776,1.9439888000488281
1747257181.9079204,1777,2.5613558292388916
1747257182.6380894,1780,2.6002955436706543
1747257182.885554,1781,2.583017110824585
1747257183.624403,1784,2.3452017307281494
1747257183.8775659,1785,2.427522659301758
1747257184.1239004,1786,2.466463565826416
1747257184.374249,1787,2.2665305137634277
1747257184.8701382,1789,2.327707529067993
1747257185.1182706,1790,2.155768394470215
1747257185.608111,1792,2.5250277519226074
1747257186.1115232,1794,2.365872859954834
1747257186.615159,1796,2.6197426319122314
1747257186.8611085,1797,1.8471014499664307
1747257187.6071384,1800,2.4610037803649902
1747257188.1100614,1802,2.7130818367004395
1747257188.3610954,1803,2.3636908531188965
1747257188.6113129,1804,1.9073758125305176
1747257189.6048684,1808,2.5031988620758057
1747257190.115856,1810,2.894718647003174
1747257191.102049,1814,2.4538512229919434
1747257191.5928485,1816,2.677504062652588
1747257192.083203,1818,3.415695905685425
1747257192.3281214,1819,1.2535862922668457
1747257193.3233626,1823,1.4711509943008423
1747257194.0735762,1826,2.033109426498413
1747257194.3259654,1827,2.06799054145813
1747257194.8278713,1829,1.757448434829712
1747257195.0759397,1830,1.7934399843215942
1747257195.5848625,1832,3.1990280151367188
1747257195.833532,1833,2.9078283309936523
1747257196.080668,1834,3.783109664916992
1747257196.5797234,1836,3.291184425354004
1747257196.8288448,1837,3.0218911170959473
1747257197.0754087,1838,2.919032335281372
1747257198.5576162,1844,2.2315499782562256
1747257198.8055837,1845,2.021200656890869
1747257199.0544033,1846,2.319552421569824
1747257199.301133,1847,2.438723564147949
1747257199.5440197,1848,1.8795424699783325
1747257200.283685,1851,2.7257981300354004
1747257200.7778888,1853,2.055358648300171
1747257201.526114,1856,1.9567813873291016
1747257202.536848,1860,3.1275975704193115
1747257203.5497088,1864,2.7520036697387695
1747257203.8060474,1865,2.1942758560180664
1747257204.059526,1866,3.7128665447235107
1747257204.3142886,1867,2.4171955585479736
1747257205.3229089,1871,2.163910150527954
1747257205.5777838,1872,2.2259531021118164
1747257205.829224,1873,2.681464195251465
1747257206.0841095,1874,3.0786757469177246
1747257206.3329234,1875,3.034672498703003
1747257206.830274,1877,2.5837228298187256
1747257207.3213022,1879,2.294105291366577
1747257207.5707479,1880,2.784487247467041
1747257208.3093655,1883,2.117091178894043
1747257208.556022,1884,3.368926525115967
1747257209.0493772,1886,2.8576266765594482
1747257209.5530179,1888,2.0117175579071045
1747257210.0601687,1890,2.6569528579711914
1747257210.3155959,1891,1.6504859924316406
1747257211.310742,1895,2.872246742248535
1747257212.3041015,1899,1.5004960298538208
1747257212.796878,1901,2.8028628826141357
1747257213.0454986,1902,3.0977089405059814
1747257214.0541377,1906,4.01352596282959
1747257214.5554826,1908,3.521746873855591
1747257214.8088417,1909,4.057832717895508
1747257215.0630121,1910,1.9806312322616577
1747257215.8236308,1913,2.014533042907715
1747257216.5768871,1916,1.9154775142669678
1747257217.0752873,1918,1.7881907224655151
1747257218.562683,1924,1.7894929647445679
1747257218.8096015,1925,1.9534144401550293
1747257219.0564394,1926,2.1148462295532227
1747257219.5495486,1928,1.4653860330581665
1747257219.7993586,1929,1.8867802619934082
1747257220.5412776,1932,1.347591757774353
1747257221.2824144,1935,1.3796218633651733
1747257221.530547,1936,1.797603964805603
1747257222.2887883,1939,1.7468171119689941
1747257222.5349998,1940,2.0010743141174316
1747257222.7804375,1941,1.3838770389556885
1747257223.0264258,1942,1.4309026002883911
1747257223.772398,1945,1.6493282318115234
1747257224.2705607,1947,1.3357281684875488
1747257225.0175445,1950,1.3543806076049805
1747257225.2660553,1951,1.46678626537323
1747257225.7623868,1953,1.7202540636062622
1747257226.5118248,1956,1.6973862648010254
1747257227.4975352,1960,1.225781798362732
1747257227.744883,1961,1.4355967044830322
1747257227.9924734,1962,1.2430346012115479
1747257228.238846,1963,1.28705894947052
1747257228.4895658,1964,1.6071900129318237
1747257228.9830863,1966,1.466460108757019
1747257229.2288575,1967,1.8495949506759644
1747257229.4754379,1968,1.6701070070266724
1747257229.7209654,1969,1.6424369812011719
1747257231.2093353,1975,1.3011492490768433
1747257231.6999223,1977,1.4311423301696777
1747257231.9442701,1978,1.6819629669189453
1747257232.193741,1979,1.3120830059051514
1747257232.4411106,1980,1.25563383102417
1747257232.6898146,1981,1.537482500076294
1747257232.9388392,1982,1.2251871824264526
1747257233.1857228,1983,1.1770436763763428
1747257233.6771367,1985,1.323639154434204
1747257234.1648223,1987,1.2968697547912598
1747257234.4081988,1988,1.2666587829589844
1747257234.656721,1989,1.1787868738174438
1747257235.1570504,1991,1.214332938194275
1747257235.4077623,1992,1.366995930671692
1747257235.6583374,1993,1.330458164215088
1747257236.153001,1995,1.1487562656402588
1747257237.130209,1999,1.159290075302124


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_6.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_28_174407-tag-train_loss.csv <==
Wall time,Step,Value
1747256738.3646665,0,2.3020384311676025
1747256739.2758868,3,2.0961623191833496
1747256739.5205653,4,2.125858783721924
1747256740.9950306,10,2.27897310256958
1747256741.2371995,11,52.93303298950195
1747256741.9810002,14,2.3028926849365234
1747256742.2238948,15,2.2923953533172607
1747256742.9662802,18,165.9774169921875
1747256743.2201617,19,2.302420139312744
1747256743.4676805,20,2.2767419815063477
1747256743.9696572,22,2.2968835830688477
1747256744.21548,23,2.7849340438842773
1747256744.96209,26,2.283693552017212
1747256745.2070682,27,549.0772705078125
1747256746.6821249,33,2.204078197479248
1747256747.422175,36,2.0987231731414795
1747256747.6708405,37,2.1734611988067627
1747256747.9241614,38,46.61809539794922
1747256748.1716256,39,2.0696916580200195
1747256748.4179118,40,2.341928482055664
1747256750.1598873,47,2.1311001777648926
1747256750.4113538,48,2.283355712890625
1747256750.6566942,49,2.079723834991455
1747256751.1703668,51,2.1059746742248535
1747256751.4190164,52,2.0432047843933105
1747256751.9150596,54,2.2028157711029053
1747256752.653581,57,2.057729721069336
1747256753.3856149,60,1.9132996797561646
1747256753.631795,61,1.990112066268921
1747256753.873116,62,2.041290283203125
1747256754.1155596,63,2.0965919494628906
1747256754.6065621,65,2.1366333961486816
1747256754.8522453,66,2.1304235458374023
1747256755.0954988,67,2.156992197036743
1747256755.3380685,68,2.233407497406006
1747256755.8319612,70,2.0944623947143555
1747256756.084518,71,2.167309284210205
1747256757.5789776,77,2.019587993621826
1747256758.0809855,79,2.1353368759155273
1747256758.3325975,80,1.998683214187622
1747256758.829945,82,1.8397033214569092
1747256759.0722845,83,1.8050028085708618
1747256759.5649424,85,2.007108211517334
1747256760.5584755,89,1.8001055717468262
1747256760.8082998,90,1.766242265701294
1747256762.040399,95,2.028235673904419
1747256763.0311494,99,1.86558997631073
1747256763.2843366,100,1.8545074462890625
1747256764.0233498,103,1.781324863433838
1747256764.7919998,106,1.7648732662200928
1747256765.0500376,107,1.9097566604614258
1747256765.55807,109,17.43639373779297
1747256766.8149617,114,2.087831497192383
1747256767.3088937,116,2.2178008556365967
1747256768.5795877,121,1.9852492809295654
1747256769.5899913,125,1.6968474388122559
1747256769.8445776,126,2.446898937225342
1747256770.343136,128,2.159379005432129
1747256770.836569,130,114.5924301147461
1747256771.0859847,131,3.056765556335449
1747256771.3486736,132,3.074052333831787
1747256772.3567326,136,2.0800070762634277
1747256772.606292,137,1.9915910959243774
1747256774.1198075,143,1.9237031936645508
1747256774.3730648,144,2.5853209495544434
1747256774.8792489,146,2.1089465618133545
1747256775.1269996,147,1.9407460689544678
1747256775.8669486,150,2.132169246673584
1747256777.6105177,157,2.160209894180298
1747256778.1116526,159,2.0840792655944824
1747256778.3573434,160,1.9779006242752075
1747256778.8506696,162,1.9310712814331055
1747256779.3506322,164,1.765624761581421
1747256779.8901067,166,1.851345419883728
1747256780.9210439,170,1.661987543106079
1747256781.1754706,171,2.2190301418304443
1747256781.42785,172,1.872094988822937
1747256782.190953,175,2.0208895206451416
1747256782.4342985,176,1.784151554107666
1747256782.6835432,177,1.898536205291748
1747256782.9348762,178,2.069005012512207
1747256783.431705,180,1.8258960247039795
1747256783.6794283,181,1.9258233308792114
1747256784.409785,184,1.711066484451294
1747256784.6557047,185,3.315969705581665
1747256784.9008834,186,1.8472321033477783
1747256785.6423306,189,1.8374040126800537
1747256785.8997838,190,1.7984132766723633
1747256786.1595178,191,1.9689762592315674
1747256786.409125,192,1.8617637157440186
1747256787.1640816,195,1.57985258102417
1747256788.1589637,199,1.829486608505249
1747256788.4088328,200,9.824638366699219
1747256788.904213,202,2.0793938636779785
1747256789.1549044,203,2.034590482711792
1747256789.403991,204,4.285301208496094
1747256789.6617713,205,5.00751256942749
1747256790.162976,207,1.7900714874267578
1747256790.6614904,209,1.7008956670761108
1747256791.1574988,211,1.8681203126907349
1747256791.6510997,213,1.56085205078125
1747256792.1515193,215,1.6279387474060059
1747256792.3983076,216,1.5920240879058838
1747256792.8945565,218,1.6270954608917236
1747256793.1480381,219,1.5779893398284912
1747256793.3959398,220,1.7461748123168945
1747256793.643485,221,1.6478039026260376
1747256793.89125,222,1.6657819747924805
1747256794.3884835,224,1.5829178094863892
1747256794.6346161,225,2.896853446960449
1747256795.630926,229,1.9224016666412354
1747256797.1579092,235,1.850427269935608
1747256797.6605172,237,1.8358631134033203
1747256797.9042785,238,1.8462755680084229
1747256798.1497464,239,1.7776836156845093
1747256798.636321,241,1.7220146656036377
1747256798.8785744,242,1.5813192129135132
1747256799.363516,244,1.6958975791931152
1747256799.6059768,245,1.6669197082519531
1747256799.8529067,246,1.6781461238861084
1747256800.1028621,247,1.6090623140335083
1747256801.3199131,252,2.920297622680664
1747256801.5777633,253,1.47650146484375
1747256801.826994,254,1.6648834943771362
1747256802.5673878,257,2.128234624862671
1747256802.815024,258,1.8305366039276123
1747256803.0581474,259,1.6263068914413452
1747256803.3016498,260,1.693173885345459
1747256803.7941744,262,1.56268310546875
1747256805.8031638,270,1.5185067653656006
1747256806.0553708,271,1.5430688858032227
1747256806.8034158,274,1.8705447912216187
1747256807.0561736,275,1.882277250289917
1747256807.3047922,276,1.9634000062942505
1747256807.8023527,278,1.9157335758209229
1747256808.302627,280,1.8675349950790405
1747256808.8262835,282,1.6938302516937256
1747256809.080146,283,1.577986478805542
1747256809.5861304,285,1.5826212167739868
1747256810.097651,287,1.511031150817871
1747256810.3562799,288,1.5476619005203247
1747256810.8598404,290,1.9173979759216309
1747256812.0998642,295,1.9238877296447754
1747256812.3497684,296,1.9848589897155762
1747256812.5948193,297,1.672386884689331
1747256812.8437376,298,1.5623700618743896
1747256814.35118,304,1.9252748489379883
1747256814.845168,306,2.031390905380249
1747256815.3422697,308,2.0715794563293457
1747256815.588946,309,1.7730116844177246
1747256816.3375158,312,2.059962272644043
1747256816.590553,313,2.0353055000305176
1747256817.3624985,316,1.874612808227539
1747256817.8587272,318,1.7440946102142334
1747256818.106508,319,1.6103899478912354
1747256818.8555653,322,2.1052141189575195
1747256819.3555787,324,1.6590452194213867
1747256820.6093009,329,1.7610440254211426
1747256820.8577967,330,1.5398809909820557
1747256821.1093576,331,1.5625412464141846
1747256821.3632312,332,1.5008411407470703
1747256822.619548,337,1.9028668403625488
1747256822.8685434,338,1.6495940685272217
1747256823.3682458,340,1.602623701095581
1747256824.124131,343,1.6276136636734009
1747256824.373514,344,1.6588268280029297
1747256824.6277332,345,1.4861729145050049
1747256824.8779018,346,1.3020153045654297
1747256825.3701081,348,1.897403597831726
1747256825.866311,350,1.7892332077026367
1747256826.3628843,352,1.573011875152588
1747256826.6137598,353,1.4346719980239868
1747256826.8590953,354,1.614341139793396
1747256827.8555272,358,1.4917528629302979
1747256828.3525767,360,1.6784173250198364
1747256828.8451288,362,1.5848698616027832
1747256829.0914466,363,1.703108310699463
1747256829.3413827,364,1.552929401397705
1747256829.5924363,365,1.5936315059661865
1747256829.8469958,366,1.5383309125900269
1747256830.0944254,367,1.512921929359436
1747256830.348092,368,1.6382168531417847
1747256831.8460538,374,1.7851988077163696
1747256832.59642,377,1.724217176437378
1747256832.8441267,378,1.6300513744354248
1747256834.580459,385,1.76639986038208
1747256834.82821,386,1.5383166074752808
1747256835.831288,390,1.579650640487671
1747256836.079656,391,1.7692677974700928
1747256836.3301857,392,1.827474594116211
1747256836.5764763,393,1.6014339923858643
1747256836.8243573,394,1.7194668054580688
1747256837.0879555,395,1.6301525831222534
1747256837.3549535,396,1.53806471824646
1747256837.6022093,397,1.680034875869751
1747256837.8495412,398,1.6581721305847168
1747256838.1030242,399,1.5329747200012207
1747256838.6025794,401,1.7540490627288818
1747256838.8555124,402,1.673201560974121
1747256839.3553061,404,1.4748690128326416
1747256840.3550751,408,1.7152714729309082
1747256840.6096218,409,1.7623478174209595
1747256841.3688211,412,1.5657538175582886
1747256841.6202357,413,1.6999602317810059
1747256841.8708286,414,2.0520238876342773
1747256842.123483,415,1.7525262832641602
1747256842.853295,418,2.0373947620391846
1747256843.6229818,421,1.7154580354690552
1747256843.8781118,422,2.0192689895629883
1747256844.646039,425,1.8045133352279663
1747256844.903964,426,1.7065620422363281
1747256845.911811,430,1.7334015369415283
1747256846.1584487,431,1.7482976913452148
1747256846.906725,434,1.7857093811035156
1747256847.152703,435,1.488778829574585
1747256847.3996944,436,1.579019546508789
1747256847.6470842,437,1.8106420040130615
1747256847.8901653,438,1.8736099004745483
1747256848.1338573,439,1.8497560024261475
1747256848.3797274,440,1.8062688112258911
1747256848.6323879,441,1.780712366104126
1747256849.1330383,443,1.6611027717590332
1747256849.3783467,444,1.6401844024658203
1747256849.6219316,445,1.498030662536621
1747256849.8657186,446,1.7251148223876953
1747256850.8589249,450,1.543394684791565
1747256851.103166,451,1.7095142602920532
1747256851.3480136,452,1.538063645362854
1747256851.593396,453,1.541275143623352
1747256851.8422651,454,1.7069027423858643
1747256852.3387728,456,1.6894261837005615
1747256852.838427,458,1.8297889232635498
1747256853.3427615,460,1.5978813171386719
1747256853.5907576,461,1.6331931352615356
1747256854.3428307,464,1.7035726308822632
1747256854.6014428,465,1.7817516326904297
1747256854.84914,466,1.6220827102661133
1747256855.3511384,468,1.5335149765014648
1747256855.849579,470,1.5874875783920288
1747256856.8538435,474,1.39202880859375
1747256857.10553,475,1.4623231887817383
1747256857.8508847,478,1.5118217468261719
1747256858.0988643,479,1.6200270652770996
1747256858.3561573,480,1.7271679639816284
1747256858.6080306,481,1.7607507705688477
1747256858.859677,482,1.7269008159637451
1747256859.1084146,483,1.7423913478851318
1747256859.3573203,484,1.5057897567749023
1747256859.860641,486,1.4165397882461548
1747256860.1131701,487,1.6697156429290771
1747256860.3714907,488,1.7563145160675049
1747256860.6209338,489,1.4629453420639038
1747256861.119731,491,1.562734842300415
1747256861.8658147,494,1.4118907451629639
1747256862.866403,498,1.5516204833984375
1747256863.6152012,501,1.6400303840637207
1747256863.8646545,502,1.5147348642349243
1747256864.1142766,503,1.443455457687378
1747256864.8620534,506,1.366807222366333
1747256865.3841088,508,1.4167104959487915
1747256865.6430538,509,1.3647791147232056
1747256865.8930244,510,1.499725341796875
1747256866.1437857,511,1.5580168962478638
1747256866.3929658,512,1.6191658973693848
1747256866.641918,513,1.4625933170318604
1747256866.892497,514,1.3776687383651733
1747256867.6459901,517,1.3879361152648926
1747256867.893804,518,1.2848306894302368
1747256868.1425145,519,1.3590660095214844
1747256868.3903034,520,1.3974796533584595
1747256869.1355321,523,1.4521366357803345
1747256870.889152,530,1.5102089643478394
1747256871.6328325,533,1.4560585021972656
1747256871.8788066,534,1.4622762203216553
1747256872.3815322,536,1.6439794301986694
1747256872.633586,537,1.604360818862915
1747256872.8818107,538,1.4883238077163696
1747256873.1328628,539,1.6186344623565674
1747256873.3823214,540,1.5228288173675537
1747256873.8824017,542,1.3900595903396606
1747256874.1319802,543,1.420029640197754
1747256874.386055,544,1.5177708864212036
1747256874.8945093,546,1.6081500053405762
1747256875.147209,547,1.5374983549118042
1747256875.9075391,550,1.5939595699310303
1747256876.4193926,552,1.6109609603881836
1747256876.9315047,554,1.5040279626846313
1747256877.1781545,555,1.3968889713287354
1747256877.4245448,556,1.3966108560562134
1747256878.9579625,562,1.2473721504211426
1747256879.208099,563,1.2967877388000488
1747256879.4644115,564,1.4456812143325806
1747256880.474249,568,1.6188089847564697
1747256881.230281,571,1.4905674457550049
1747256881.7310843,573,1.342333436012268
1747256882.4801345,576,1.5136082172393799
1747256883.4736924,580,1.4198005199432373
1747256884.477827,584,1.1726129055023193
1747256884.7275085,585,1.2538138628005981
1747256884.9761963,586,1.1094517707824707
1747256885.4838755,588,1.6008855104446411
1747256885.9778168,590,1.512023687362671
1747256886.2245274,591,1.6497039794921875
1747256886.4721103,592,1.3614826202392578
1747256886.971459,594,1.2849066257476807
1747256887.4621155,596,1.4249029159545898
1747256887.706137,597,1.5480799674987793
1747256887.9490745,598,1.4207043647766113
1747256888.2058265,599,1.2159308195114136
1747256888.7214398,601,1.4120409488677979
1747256888.9722178,602,1.4358948469161987
1747256889.2199373,603,1.4585471153259277
1747256889.7240355,605,1.4350329637527466
1747256890.4729168,608,1.4875720739364624
1747256890.9646826,610,1.56005859375
1747256891.7035902,613,1.352097988128662
1747256891.952851,614,1.4960036277770996
1747256892.439938,616,1.586174488067627
1747256892.926234,618,1.528223991394043
1747256893.419535,620,1.4791154861450195
1747256893.9082284,622,1.467659831047058
1747256894.1571033,623,1.4105931520462036
1747256894.9176018,626,1.2155683040618896
1747256895.421259,628,1.1568917036056519
1747256895.6694474,629,1.7902023792266846
1747256896.6788,633,1.355602502822876
1747256897.1841407,635,1.213492512702942
1747256897.696783,637,1.36521315574646
1747256898.4739985,640,1.1013160943984985
1747256898.7345595,641,1.091792106628418
1747256898.981707,642,1.220766544342041
1747256899.228656,643,1.1870876550674438
1747256899.4917529,644,0.9632183909416199
1747256899.7474325,645,1.0118792057037354
1747256900.7768466,649,0.9542616605758667
1747256901.2948477,651,0.77288419008255
1747256901.5472038,652,0.8460005521774292
1747256901.8056233,653,0.843486487865448
1747256902.0599437,654,0.8603023886680603
1747256902.3102102,655,0.8328208923339844
1747256903.0557947,658,0.841862142086029
1747256903.3017533,659,0.8532943725585938
1747256903.547106,660,1.0872842073440552
1747256905.2771168,667,0.9299861192703247
1747256906.021145,670,0.7616292238235474
1747256907.258941,675,0.8379919528961182
1747256907.5078316,676,0.7706663608551025
1747256907.7562642,677,0.9146157503128052
1747256908.5029268,680,0.9016802310943604
1747256909.0001287,682,0.6314122080802917
1747256909.2481823,683,0.713327169418335
1747256909.4929893,684,0.7178306579589844
1747256910.2281055,687,1.0262138843536377
1747256911.4685428,692,0.5854496955871582
1747256911.9709384,694,0.9375535249710083
1747256912.2176795,695,0.6658132076263428
1747256912.4665003,696,0.7846307158470154
1747256912.7149563,697,0.7276657819747925
1747256913.210534,699,0.7105497121810913
1747256913.969118,702,0.6563385725021362
1747256914.2226448,703,0.5671864151954651
1747256914.7165937,705,0.5986142158508301
1747256915.7085745,709,0.5686818361282349
1747256915.9605777,710,0.5525463819503784
1747256916.4589343,712,0.55474853515625
1747256917.2051313,715,0.6504209637641907
1747256917.703216,717,0.6536137461662292
1747256918.1965234,719,0.8968664407730103
1747256918.447766,720,0.779461681842804
1747256918.699,721,0.6658524870872498
1747256919.1975925,723,0.7131574153900146
1747256919.6851666,725,0.8420326709747314
1747256919.933489,726,0.7705347537994385
1747256920.1764963,727,0.680644154548645
1747256920.42134,728,0.631730318069458
1747256920.668876,729,0.6400133371353149
1747256921.1606374,731,0.6301063299179077
1747256921.4043071,732,0.7504347562789917
1747256921.6490607,733,0.7741016745567322
1747256922.868146,738,0.6919723749160767
1747256923.1177602,739,0.8371506333351135
1747256923.3673966,740,0.9971566200256348
1747256923.860445,742,0.7320648431777954
1747256924.1042666,743,0.6600749492645264
1747256924.3485246,744,0.6973379850387573
1747256924.5940218,745,0.5553466081619263
1747256926.345531,752,0.6189332604408264
1747256927.1113293,755,0.5822839736938477
1747256927.3582518,756,0.5808022618293762
1747256927.876353,758,0.5144402384757996
1747256929.1167564,763,0.654590368270874
1747256929.3654544,764,0.6115303039550781
1747256929.620539,765,0.6997989416122437
1747256930.369241,768,0.6173638105392456
1747256930.7057984,769,0.5769750475883484
1747256931.4743915,772,0.5955365300178528
1747256931.7254784,773,0.6207903027534485
1747256932.2227921,775,0.6030969619750977
1747256932.4687777,776,0.6010761260986328
1747256932.9599097,778,0.466998815536499
1747256933.2060218,779,0.6934752464294434
1747256933.4518585,780,0.5433210134506226
1747256933.696705,781,0.5654968619346619
1747256933.9457884,782,0.5874030590057373
1747256935.4322731,788,0.5546795129776001
1747256935.6819053,789,0.59112548828125
1747256936.1744058,791,0.5283703207969666
1747256936.6656604,793,1.146291971206665
1747256937.1649613,795,0.683874249458313
1747256937.420962,796,0.6218554973602295
1747256938.1596117,799,0.5845163464546204
1747256938.4073932,800,0.7490769624710083
1747256939.4122283,804,0.5379834175109863
1747256939.6646428,805,0.575342059135437
1747256939.9273713,806,0.506883978843689
1747256940.1823883,807,0.5374961495399475
1747256940.9347978,810,0.6356673240661621
1747256941.677464,813,0.6946422457695007
1747256942.9249866,818,0.5776814222335815
1747256943.1812863,819,0.6219662427902222
1747256943.67607,821,0.5441516041755676
1747256943.9240675,822,0.6011630296707153
1747256944.175428,823,0.519454300403595
1747256944.6715584,825,0.5778768658638
1747256944.927627,826,0.6461169123649597
1747256945.1739948,827,0.5499961972236633
1747256945.423588,828,0.6816114187240601
1747256946.431381,832,0.5899436473846436
1747256946.6814702,833,0.44607239961624146
1747256947.1819446,835,0.5487668514251709
1747256947.4292972,836,0.630845844745636
1747256947.67856,837,0.48311322927474976
1747256948.1833053,839,0.5934650897979736
1747256948.436439,840,0.5814500451087952
1747256949.1892278,843,0.4386823773384094
1747256949.6826513,845,0.5791133642196655
1747256950.8992615,850,0.5027445554733276
1747256951.146364,851,0.5625450611114502
1747256951.8982692,854,0.528051495552063
1747256952.6419585,857,0.5207329392433167
1747256953.390665,860,0.6953348517417908
1747256953.8885314,862,0.5711131691932678
1747256954.6378696,865,0.4348781108856201
1747256954.8867269,866,0.8338960409164429
1747256955.8751004,870,0.48780128359794617
1747256956.1214542,871,0.49846962094306946
1747256958.5915484,881,0.451401948928833
1747256959.08567,883,0.6790692806243896
1747256959.3334858,884,0.6915173530578613
1747256959.5794885,885,0.5860661268234253
1747256959.832899,886,0.4705451726913452
1747256960.3396635,888,0.4728778302669525
1747256960.8371186,890,0.5662740468978882
1747256961.3578172,892,0.6122397780418396
1747256962.1236515,895,0.649658203125
1747256962.625716,897,0.6711876392364502
1747256962.8729553,898,0.6158232092857361
1747256963.6208875,901,0.7050222158432007
1747256963.868782,902,0.5202066898345947
1747256964.3639522,904,0.4805777072906494
1747256964.8677838,906,0.8951029181480408
1747256965.1170886,907,0.6546905040740967
1747256965.3696175,908,0.5428303480148315
1747256965.8643212,910,0.4064514636993408
1747256966.111564,911,0.4319702386856079
1747256966.857077,914,0.5559695959091187
1747256967.8415306,918,0.4932252764701843
1747256968.0894566,919,0.5571438074111938
1747256968.581388,921,0.9917349815368652
1747256969.078927,923,0.6028817296028137
1747256970.0980957,927,0.5861342549324036
1747256970.350764,928,0.5559474229812622
1747256970.6005962,929,0.4383867681026459
1747256970.84958,930,0.42987847328186035
1747256971.0954807,931,0.5742802619934082
1747256971.345992,932,0.5687307715415955
1747256971.5992234,933,0.5185688734054565
1747256972.102172,935,0.5150864124298096
1747256973.0944068,939,0.5155388116836548
1747256973.5866647,941,0.41648533940315247
1747256973.8319123,942,0.41415107250213623
1747256974.5823615,945,0.5726444721221924
1747256975.569385,949,0.5083901882171631
1747256976.304412,952,0.482326865196228
1747256976.800879,954,0.45398250222206116
1747256977.0467126,955,0.4450070858001709
1747256977.2986681,956,0.4201774001121521
1747256978.2924895,960,0.3449818789958954
1747256978.7841709,962,0.433097779750824
1747256979.0293272,963,0.812369704246521
1747256979.2916512,964,1.390987515449524
1747256979.5406034,965,0.6906870603561401
1747256980.0313065,967,0.6121485829353333
1747256980.276411,968,0.5158917903900146
1747256981.0120463,971,0.5169230103492737
1747256982.2364247,976,0.7854152321815491
1747256982.7251556,978,1.0863971710205078
1747256982.9702427,979,0.9970530271530151
1747256983.4597797,981,0.8023769855499268
1747256983.721661,982,0.8340134620666504
1747256984.7287114,986,0.7912131547927856
1747256985.2559903,988,0.7671374678611755
1747256985.508426,989,0.6752525568008423
1747256985.7620065,990,0.7327333688735962
1747256986.2673566,992,0.6389794945716858
1747256986.7673047,994,0.7869539856910706
1747256987.0187004,995,0.618744969367981
1747256987.2730737,996,0.7193319797515869
1747256987.7815175,998,0.6421746015548706
1747256988.036687,999,0.5418346524238586
1747256988.5409727,1001,0.9676426649093628
1747256988.7896678,1002,0.7681685090065002
1747256989.0372157,1003,0.7539386749267578
1747256989.2870634,1004,1.0654644966125488
1747256989.542558,1005,0.671715259552002
1747256989.7890806,1006,0.7130351066589355
1747256991.02542,1011,0.8426245450973511
1747256991.5243359,1013,0.693511962890625
1747256992.0172617,1015,0.7034755349159241
1747256992.2622385,1016,0.5715063810348511
1747256992.5064635,1017,0.6629860401153564
1747256993.7426338,1022,0.6588582992553711
1747256994.7405152,1026,0.5942302942276001
1747256995.2395446,1028,0.619705855846405
1747256995.4887655,1029,0.5450184345245361
1747256996.9813128,1035,0.5825701951980591
1747256997.2311985,1036,0.5206242799758911
1747256997.4807582,1037,0.5538761615753174
1747256997.7275128,1038,0.5465279221534729
1747256997.9772415,1039,0.5865702629089355
1747256998.9756205,1043,0.44775277376174927
1747256999.467869,1045,0.4414558410644531
1747256999.7145598,1046,0.3685692548751831
1747257001.198348,1052,0.5935486555099487
1747257001.452785,1053,0.5468277931213379
1747257002.1918302,1056,0.3749213218688965
1747257002.684673,1058,0.4303481876850128
1747257002.9318032,1059,0.4484902620315552
1747257003.1805155,1060,0.4274018406867981
1747257003.6754067,1062,0.4487226903438568
1747257004.4384575,1065,0.49301087856292725
1747257004.6848514,1066,0.39559537172317505
1747257004.9325442,1067,0.41865798830986023
1747257005.42682,1069,0.5954005718231201
1747257005.6777766,1070,0.5009058713912964
1747257005.923558,1071,0.4682080149650574
1747257006.170746,1072,0.34922948479652405
1747257006.4165363,1073,0.4620339870452881
1747257006.6643658,1074,0.4347476363182068
1747257007.405585,1077,0.5171447992324829
1747257007.6511881,1078,0.4052731394767761
1747257008.1445258,1080,0.44870468974113464
1747257008.3916357,1081,0.45515888929367065
1747257008.6381419,1082,0.4656514525413513
1747257009.3779044,1085,0.5237303972244263
1747257009.6238918,1086,0.5543092489242554
1747257009.8748007,1087,0.5056568384170532
1747257010.8682442,1091,0.4447629451751709
1747257011.1245885,1092,0.4915877878665924
1747257011.3841398,1093,0.3848336935043335
1747257012.6487706,1098,0.4051312804222107
1747257013.1549425,1100,0.3840274512767792
1747257013.6626878,1102,0.3727550506591797
1747257013.9228084,1103,0.384861558675766
1747257014.1681767,1104,0.35543566942214966
1747257014.9216115,1107,0.5179592370986938
1747257015.1658921,1108,0.35801124572753906
1747257015.4125664,1109,0.4431914687156677
1747257015.6569846,1110,0.4251929819583893
1747257015.9062057,1111,0.3885565400123596
1747257016.1507678,1112,0.6052722930908203
1747257016.3951433,1113,0.48618611693382263
1747257016.6386538,1114,0.5404673218727112
1747257017.1227267,1116,0.44263267517089844
1747257017.8499925,1119,0.46664342284202576
1747257018.334212,1121,0.43021097779273987
1747257018.576712,1122,0.3587903380393982
1747257019.3078113,1125,0.4226418435573578
1747257019.5574129,1126,0.48010754585266113
1747257020.0509744,1128,0.5311928391456604
1747257020.2996986,1129,0.3896925449371338
1747257020.5432603,1130,0.47290802001953125
1747257020.793128,1131,0.45811545848846436
1747257021.041634,1132,0.4804123044013977
1747257021.534704,1134,0.4571644067764282
1747257021.7838244,1135,0.45105329155921936
1747257022.0312383,1136,0.36942270398139954
1747257022.770341,1139,0.4581485986709595
1747257023.5103421,1142,0.36799848079681396
1747257024.247691,1145,0.49510622024536133
1747257024.4960833,1146,0.4355914294719696
1747257024.9910622,1148,0.4504491984844208
1747257025.237275,1149,0.4913754463195801
1747257025.4843504,1150,0.44514524936676025
1747257025.730071,1151,0.5405405163764954
1747257025.976988,1152,0.4430091083049774
1747257026.229084,1153,0.3390279710292816
1747257026.7227123,1155,0.357596755027771
1747257027.958553,1160,0.3272795081138611
1747257028.4535666,1162,0.397563636302948
1747257028.9529712,1164,0.44376885890960693
1747257029.443072,1166,0.42815130949020386
1747257029.6880708,1167,0.31385526061058044
1747257031.1914303,1173,0.40056246519088745
1747257031.4391584,1174,0.42653197050094604
1747257031.933821,1176,0.3713081181049347
1747257032.180256,1177,0.30936115980148315
1747257032.4268227,1178,0.3696695864200592
1747257033.4164474,1182,0.35958966612815857
1747257033.9175968,1184,0.25828221440315247
1747257034.408961,1186,0.3507830500602722
1747257034.9161634,1188,0.47232767939567566
1747257035.1628957,1189,0.39011454582214355
1747257035.4106615,1190,0.34251338243484497
1747257036.1597319,1193,0.3982720971107483
1747257036.406636,1194,0.3015773892402649
1747257036.6538105,1195,0.3133113980293274
1747257037.154269,1197,0.38890767097473145
1747257037.403454,1198,0.4324938654899597
1747257038.161661,1201,0.4063466787338257
1747257038.411826,1202,0.35762178897857666
1747257039.1590755,1205,0.30497556924819946
1747257039.407182,1206,0.3438216745853424
1747257039.6599402,1207,0.2604646682739258
1747257040.162556,1209,0.3667030334472656
1747257041.1604142,1213,0.40753281116485596
1747257041.4080267,1214,0.2909022867679596
1747257041.6559663,1215,0.3933890163898468
1747257042.155572,1217,0.27883052825927734
1747257042.402951,1218,0.2748180329799652
1747257043.6687748,1223,0.30227839946746826
1747257044.1819785,1225,0.2986980676651001
1747257044.9385798,1228,0.2689428925514221
1747257045.1887524,1229,0.3650721311569214
1747257045.926429,1232,0.22810673713684082
1747257046.17756,1233,0.3122139573097229
1747257047.4254715,1238,0.22308869659900665
1747257047.913572,1240,0.33473843336105347
1747257048.1569211,1241,0.3124280571937561
1747257048.400999,1242,0.27951449155807495
1747257048.6523511,1243,0.3736489713191986
1747257048.8981462,1244,0.35774776339530945
1747257049.14521,1245,0.295204222202301
1747257049.397077,1246,0.4039572477340698
1747257050.1465428,1249,0.39176005125045776
1747257050.3927588,1250,0.27710577845573425
1747257050.643435,1251,0.36040663719177246
1747257050.8886805,1252,0.38763853907585144
1747257051.3800461,1254,0.33093488216400146
1747257051.871513,1256,0.3820216655731201
1747257052.1173353,1257,0.35744190216064453
1747257052.8602881,1260,0.4311091899871826
1747257053.1056254,1261,0.4378674030303955
1747257053.8355432,1264,0.27076610922813416
1747257054.5759985,1267,0.30696916580200195
1747257055.6122856,1271,0.33883166313171387
1747257056.8636045,1276,0.41425395011901855
1747257057.1307194,1277,0.37767112255096436
1747257057.3787541,1278,0.31760889291763306
1747257058.3692968,1282,0.3492191433906555
1747257059.1172357,1285,0.34438663721084595
1747257060.3709764,1290,0.31017082929611206
1747257061.117449,1293,0.27873262763023376
1747257061.8600712,1296,0.28234994411468506
1747257062.3595228,1298,0.2579178214073181
1747257062.6058114,1299,0.5510722398757935
1747257063.3500834,1302,0.30637508630752563
1747257064.3387418,1306,0.5866782069206238
1747257065.3271267,1310,0.31595543026924133
1747257066.3124914,1314,0.33147692680358887
1747257066.5580876,1315,0.30453619360923767
1747257067.8088799,1320,0.3067253828048706
1747257068.3115053,1322,0.33303767442703247
1747257068.5619926,1323,0.3272252678871155
1747257069.0595279,1325,0.26329320669174194
1747257069.3094792,1326,0.31214457750320435
1747257069.816617,1328,0.30123645067214966
1747257071.6355407,1335,0.269567608833313
1747257073.9225829,1344,0.309428870677948
1747257074.1715872,1345,0.2074100822210312
1747257074.6629086,1347,0.2739628553390503
1747257074.9173763,1348,0.4057903289794922
1747257075.654168,1351,0.2933633029460907
1747257075.907756,1352,0.32767850160598755
1747257076.4097917,1354,0.29726332426071167
1747257077.399794,1358,0.2437506914138794
1747257077.902759,1360,0.2572721242904663
1747257078.9033186,1364,0.24779510498046875
1747257079.1483824,1365,0.26706477999687195
1747257079.3986473,1366,0.23621274530887604
1747257079.6458797,1367,0.3008163571357727
1747257079.904883,1368,0.2811816930770874
1747257080.9099767,1372,0.3128572106361389
1747257081.1606488,1373,0.3535693287849426
1747257081.663654,1375,0.3775598108768463
1747257081.9123652,1376,0.3049868941307068
1747257082.9255073,1380,0.39834386110305786
1747257084.1678548,1385,0.3521465063095093
1747257084.4158735,1386,0.2923884987831116
1747257085.4272382,1390,0.30177515745162964
1747257086.1746366,1393,0.23753803968429565
1747257086.9275572,1396,0.27821987867355347
1747257087.1757572,1397,0.2616930603981018
1747257087.7022734,1399,0.2559628188610077
1747257087.962646,1400,0.2929518222808838
1747257088.728631,1403,0.23481005430221558
1747257089.229961,1405,0.23043948411941528
1747257091.216029,1413,0.21070432662963867
1747257091.944625,1416,0.34464365243911743
1747257092.1880703,1417,0.2519964575767517
1747257092.6763961,1419,0.3266308903694153
1747257093.1628957,1421,0.28043705224990845
1747257093.4052198,1422,0.2973988652229309
1747257095.6117806,1431,0.30614495277404785
1747257095.8539114,1432,0.316104531288147
1747257096.8353467,1436,0.22648856043815613
1747257097.3250806,1438,0.3364031910896301
1747257097.5711093,1439,0.27214768528938293
1747257097.8143785,1440,0.3162803649902344
1747257098.0579684,1441,0.29258257150650024
1747257098.7912915,1444,0.25751790404319763
1747257099.2766902,1446,0.3003326654434204
1747257099.5193806,1447,0.2440997064113617
1747257099.7641838,1448,0.2896508574485779
1747257100.0153897,1449,0.280435711145401
1747257100.259699,1450,0.23944783210754395
1747257100.5106478,1451,0.2719413936138153
1747257100.7575393,1452,0.20700101554393768
1747257101.2539334,1454,0.2624537944793701
1747257101.5075352,1455,0.24994979798793793
1747257101.7621572,1456,0.2770063281059265
1747257102.014268,1457,0.2693463861942291
1747257102.266196,1458,0.24681176245212555
1747257102.5183647,1459,0.318820595741272
1747257102.7725537,1460,0.33921897411346436
1747257103.0249953,1461,1.9284801483154297
1747257103.5362208,1463,0.48626643419265747
1747257105.3673098,1470,0.3081629276275635
1747257106.1183953,1473,0.7056884765625
1747257106.3650715,1474,0.3631737530231476
1747257106.8607914,1476,0.39325180649757385
1747257107.1068978,1477,0.40570664405822754
1747257108.0962813,1481,0.2968842387199402
1747257108.3495688,1482,0.38938841223716736
1747257108.6041424,1483,0.3986836373806
1747257109.600293,1487,0.35278090834617615
1747257109.849861,1488,0.34537768363952637
1747257110.1034856,1489,0.36551961302757263
1747257110.349295,1490,0.30263638496398926
1747257110.6021748,1491,0.361543208360672
1747257111.1021965,1493,0.35896509885787964
1747257111.3500648,1494,0.3380417823791504
1747257112.3413284,1498,0.28871771693229675
1747257112.5887866,1499,0.28591060638427734
1747257112.8379061,1500,0.33178800344467163
1747257113.3348918,1502,0.2993825674057007
1747257114.082691,1505,0.3380960524082184
1747257115.0878675,1509,0.22291985154151917
1747257115.3391833,1510,0.28507328033447266
1747257115.5860207,1511,0.31652846932411194
1747257116.0881584,1513,0.3158375024795532
1747257116.6063156,1515,0.28056812286376953
1747257116.8574011,1516,0.25054386258125305
1747257118.5877886,1523,0.6830381155014038
1747257119.329412,1526,0.38312894105911255
1747257119.825654,1528,0.39508435130119324
1747257121.3190215,1534,0.4739963412284851
1747257122.0600798,1537,0.34318459033966064
1747257122.3077292,1538,0.3945976495742798
1747257123.0654588,1541,0.35765618085861206
1747257124.0619087,1545,0.36834725737571716
1747257124.5558474,1547,0.4867008626461029
1747257124.8053036,1548,0.4551599323749542
1747257125.555162,1551,0.42028945684432983
1747257125.8034294,1552,0.3993038833141327
1747257126.0523872,1553,0.41320616006851196
1747257126.5511117,1555,0.42911863327026367
1747257127.044923,1557,0.38513776659965515
1747257128.2763276,1562,0.36180979013442993
1747257128.7712336,1564,0.3147515058517456
1747257129.0243275,1565,0.4392193853855133
1747257129.2777295,1566,0.33192750811576843
1747257129.7731478,1568,0.3282873034477234
1747257130.274438,1570,0.3648315966129303
1747257130.5226274,1571,0.28569066524505615
1747257130.7708437,1572,0.43260955810546875
1747257131.0186224,1573,0.3232765793800354
1747257131.7629642,1576,0.3912311792373657
1747257132.2573416,1578,0.32539114356040955
1747257132.5054889,1579,0.465082049369812
1747257132.755299,1580,0.2419336885213852
1747257133.0082366,1581,0.41221359372138977
1747257133.258852,1582,0.3619667887687683
1747257134.0141256,1585,0.3513135015964508
1747257135.2705333,1590,0.29585039615631104
1747257136.5187843,1595,0.32171395421028137
1747257136.7661445,1596,0.3409860134124756
1747257137.0155597,1597,0.4985482096672058
1747257138.020049,1601,0.3141215741634369
1747257138.270062,1602,0.3716210722923279
1747257138.518412,1603,0.2598515748977661
1747257140.2572124,1610,0.2904049754142761
1747257140.5054502,1611,0.3399546146392822
1747257140.9977295,1613,0.27386385202407837
1747257141.243557,1614,0.30053314566612244
1747257141.7294064,1616,0.3554173707962036
1747257142.7227006,1620,0.3317476809024811
1747257143.2137184,1622,0.34476491808891296
1747257143.7044618,1624,0.2845022678375244
1747257144.1930065,1626,0.4143705666065216
1747257144.4406018,1627,0.3689959645271301
1747257145.4380095,1631,0.26960211992263794
1747257146.4220712,1635,0.27627134323120117
1747257146.6671076,1636,0.2735045552253723
1747257146.9129822,1637,0.496622234582901
1747257147.158032,1638,0.4090622663497925
1747257147.6557026,1640,0.3012380003929138
1747257147.9106255,1641,0.35018789768218994
1747257149.1790745,1646,0.42839962244033813
1747257149.4354978,1647,0.2673722505569458
1747257149.9370503,1649,0.5457701086997986
1747257150.438379,1651,0.33799898624420166
1747257150.6872897,1652,0.3318609595298767
1747257150.9354694,1653,0.3228095769882202
1747257151.1841176,1654,0.3644605875015259
1747257151.6749833,1656,0.3035566508769989
1747257152.1709242,1658,0.3714119791984558
1747257153.162583,1662,0.2300972044467926
1747257153.6679897,1664,0.30321845412254333
1747257154.1695323,1666,0.19419421255588531
1747257154.924167,1669,0.2349613606929779
1747257155.1713066,1670,0.2736736536026001
1747257156.205838,1674,0.30379432439804077
1747257156.9622722,1677,0.8174937963485718
1747257157.4583485,1679,0.46659818291664124
1747257157.705353,1680,0.408105731010437
1747257157.9551225,1681,0.38482218980789185
1747257158.2050903,1682,0.4475176930427551
1747257158.9491465,1685,0.5576947331428528
1747257159.1948862,1686,0.4173501431941986
1747257159.4462113,1687,0.3167051076889038
1747257159.6920757,1688,0.3360249400138855
1747257159.9458802,1689,0.31447339057922363
1747257160.1920023,1690,0.35164955258369446
1747257160.9320455,1693,0.436750203371048
1747257161.175688,1694,0.3868354856967926
1747257161.4196062,1695,0.4659311771392822
1747257161.9181688,1697,0.40250325202941895
1747257162.1688027,1698,0.4374121129512787
1747257162.4201918,1699,0.3955998420715332
1747257162.667198,1700,0.3601168692111969
1747257163.153357,1702,0.4169503450393677
1747257163.6387398,1704,0.4168176054954529
1747257164.3738804,1707,0.30598777532577515
1747257164.8692617,1709,0.3986769914627075
1747257165.1258194,1710,0.7359762787818909
1747257165.384032,1711,0.9934114217758179
1747257165.6290908,1712,0.7981066703796387
1747257167.1263132,1718,0.4017035663127899
1747257167.372698,1719,0.3592953085899353
1747257168.1135032,1722,0.32965412735939026
1747257168.362587,1723,0.2850970923900604
1747257168.609671,1724,0.2562268078327179
1747257168.8578446,1725,0.27222612500190735
1747257170.1106899,1730,0.3059213161468506
1747257172.107828,1738,0.2743971347808838
1747257172.354363,1739,0.2957457900047302
1747257172.6000857,1740,0.25315824151039124
1747257173.339769,1743,0.2989065647125244
1747257173.8339295,1745,0.3173713982105255
1747257174.5798187,1748,0.3251478672027588
1747257174.8268301,1749,0.2558983564376831
1747257175.074163,1750,0.26519620418548584
1747257175.3205397,1751,0.37523287534713745
1747257175.8127277,1753,0.29526394605636597
1747257176.060308,1754,0.249041348695755
1747257176.7989435,1757,0.2859233617782593
1747257178.0437744,1762,0.24393519759178162
1747257178.2923908,1763,0.23630595207214355
1747257178.7925265,1765,0.7977696061134338
1747257179.0429447,1766,0.3502105474472046
1747257179.5465372,1768,0.3240955173969269
1747257181.268643,1775,0.33389008045196533
1747257181.5109334,1776,0.39900851249694824
1747257181.753086,1777,0.3442329168319702
1747257182.4807298,1780,0.2780681252479553
1747257182.7280986,1781,0.2689540386199951
1747257183.4668672,1784,0.3086785078048706
1747257183.71997,1785,0.35945799946784973
1747257183.9652822,1786,0.3361586928367615
1747257184.216674,1787,0.2847077250480652
1747257184.7133172,1789,0.27841001749038696
1747257184.958925,1790,0.31271427869796753
1747257185.4514663,1792,0.2585710883140564
1747257185.9456146,1794,0.21145181357860565
1747257186.4575663,1796,0.2498699575662613
1747257186.703437,1797,0.4456560015678406
1747257187.449597,1800,0.2696532905101776
1747257187.9507885,1802,0.26532864570617676
1747257188.2034945,1803,0.24309250712394714
1747257188.4536953,1804,0.4843099117279053
1747257189.4450493,1808,0.30998241901397705
1747257189.9607239,1810,0.2570589482784271
1747257190.9472501,1814,0.2032286822795868
1747257191.4379442,1816,0.233037531375885
1747257191.9275022,1818,0.20934884250164032
1747257192.173315,1819,1.415297269821167
1747257193.1665773,1823,0.2991046905517578
1747257193.90842,1826,0.34819138050079346
1747257194.1671433,1827,0.30332785844802856
1747257194.6623445,1829,0.3489159345626831
1747257194.9177537,1830,0.28147438168525696
1747257195.4271584,1832,0.29550978541374207
1747257195.675414,1833,0.3611406683921814
1747257195.9233663,1834,0.2613872289657593
1747257196.421244,1836,0.3716842532157898
1747257196.669837,1837,0.28346675634384155
1747257196.9182653,1838,0.3390456438064575
1747257198.4021637,1844,0.314947247505188
1747257198.6499305,1845,0.29203444719314575
1747257198.8943388,1846,0.2847602069377899
1747257199.1456635,1847,0.25248122215270996
1747257199.3886673,1848,0.3337068557739258
1747257200.1286557,1851,0.29675257205963135
1747257200.621762,1853,0.3254317045211792
1747257201.3657684,1856,0.2779468894004822
1747257202.3770564,1860,0.34031403064727783
1747257203.3824377,1864,0.34442973136901855
1747257203.6408286,1865,0.34591835737228394
1747257203.8958933,1866,0.2844805121421814
1747257204.150744,1867,0.2829912304878235
1747257205.1652534,1871,0.2763764262199402
1747257205.4141722,1872,0.3841593861579895
1747257205.67135,1873,0.24349233508110046
1747257205.924409,1874,0.2992772161960602
1747257206.1758628,1875,0.27756744623184204
1747257206.6758447,1877,0.3218132555484772
1747257207.167091,1879,0.2593889832496643
1747257207.4163594,1880,0.19197019934654236
1747257208.1491406,1883,2.495373249053955
1747257208.3981843,1884,0.44797244668006897
1747257208.890928,1886,0.2780730426311493
1747257209.390912,1888,0.2696276605129242
1747257209.8963594,1890,0.2673781216144562
1747257210.1506996,1891,0.3132612407207489
1747257211.1532197,1895,0.2835064232349396
1747257212.1460347,1899,1.520798921585083
1747257212.6390615,1901,0.35598185658454895
1747257212.8860104,1902,0.3432827591896057
1747257213.8959422,1906,2.9338035583496094
1747257214.3977478,1908,1.0595060586929321
1747257214.6504939,1909,0.785703718662262
1747257214.9051855,1910,0.6363539099693298
1747257215.6659563,1913,0.5134111046791077
1747257216.417219,1916,0.4217706024646759
1747257216.9176435,1918,0.5203583240509033
1747257218.4056423,1924,0.40658044815063477
1747257218.652202,1925,0.3469824194908142
1747257218.8988,1926,0.374419242143631
1747257219.3920372,1928,1.0462989807128906
1747257219.6388495,1929,0.5565256476402283
1747257220.3823774,1932,0.5098916292190552
1747257221.1226602,1935,0.8270324468612671
1747257221.3702419,1936,0.5478519201278687
1747257222.1292145,1939,0.43312525749206543
1747257222.377637,1940,0.4958744943141937
1747257222.6231337,1941,0.43096476793289185
1747257222.8687956,1942,0.5133422017097473
1747257223.6122627,1945,0.4203803539276123
1747257224.1107352,1947,0.4371029734611511
1747257224.8579545,1950,0.4678536057472229
1747257225.1059024,1951,0.36125850677490234
1747257225.6044183,1953,0.4923759400844574
1747257226.349382,1956,0.3760001063346863
1747257227.3407493,1960,0.5275453329086304
1747257227.5855474,1961,0.47245344519615173
1747257227.8335595,1962,0.4438354969024658
1747257228.0804636,1963,0.41435152292251587
1747257228.3315532,1964,0.4576205909252167
1747257228.8259654,1966,0.4923279881477356
1747257229.0713956,1967,0.36578160524368286
1747257229.3172233,1968,0.41438865661621094
1747257229.563858,1969,0.44876745343208313
1747257231.049409,1975,0.3200415074825287
1747257231.5431573,1977,0.32400184869766235
1747257231.7874057,1978,0.39286088943481445
1747257232.031804,1979,0.47968894243240356
1747257232.283162,1980,0.3479660153388977
1747257232.5289118,1981,0.35221177339553833
1747257232.7808144,1982,0.353717565536499
1747257233.0267653,1983,0.413370281457901
1747257233.5205204,1985,0.3140774667263031
1747257234.008848,1987,0.39304694533348083
1747257234.2524967,1988,0.35436055064201355
1747257234.5014358,1989,0.3382793664932251
1747257235.0018961,1991,0.36655789613723755
1747257235.252689,1992,0.36662453413009644
1747257235.503017,1993,0.3519023358821869
1747257235.9983943,1995,0.4046486020088196
1747257236.9751475,1999,0.42278414964675903


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_35_391090-tag-effective_sharpness.csv <==
Wall time,Step,Value
1747256741.5616143,0,0.05331434682011604
1747256742.3303304,3,-0.7760616540908813
1747256742.588709,4,2.605134963989258
1747256744.0879962,10,4.064626216888428
1747256744.3386676,11,0.6187766194343567
1747256745.0865998,14,1.135081171989441
1747256745.332939,15,-0.9047815203666687
1747256746.0731614,18,0.020952658727765083
1747256746.3189087,19,-0.6666024327278137
1747256746.5645642,20,3.8424973487854004
1747256747.0548115,22,1.1963797807693481
1747256747.3013582,23,0.1728038787841797
1747256748.0375965,26,5.006771087646484
1747256748.2857118,27,-2.591094970703125
1747256749.7806556,33,0.6871223449707031
1747256750.5510974,36,0.2160676121711731
1747256750.8061323,37,2.325401782989502
1747256751.077977,38,0.15704332292079926
1747256751.3331888,39,1.8292235136032104
1747256751.5834045,40,0.9471740126609802
1747256753.3668437,47,2.454043388366699
1747256753.6183634,48,0.1643366664648056
1747256753.865049,49,2.794952630996704
1747256754.3634143,51,0.33576250076293945
1747256754.6141958,52,0.23397786915302277
1747256755.1091263,54,1.0406420230865479
1747256755.86258,57,1.8392753601074219
1747256756.6024914,60,0.9333069324493408
1747256756.849999,61,-0.5159019231796265
1747256757.102049,62,1.3190209865570068
1747256757.3548503,63,0.41022446751594543
1747256757.900579,65,2.331306219100952
1747256758.1450195,66,0.18805918097496033
1747256758.39871,67,0.5554094314575195
1747256758.6488302,68,0.40720540285110474
1747256759.1556609,70,-1.5117993354797363
1747256759.4027684,71,1.0039604902267456
1747256760.8854096,77,2.1372101306915283
1747256761.3866084,79,-1.0636942386627197
1747256761.6337543,80,0.5704976916313171
1747256762.1296682,82,3.747572898864746
1747256762.3845105,83,0.32455307245254517
1747256762.8856928,85,1.8813203573226929
1747256763.8791559,89,-0.7158389091491699
1747256764.1288118,90,0.17558330297470093
1747256765.4103892,95,0.9712890982627869
1747256766.4021268,99,0.09978195279836655
1747256766.6456742,100,0.09768105298280716
1747256767.387617,103,4.893889904022217
1747256768.1329029,106,-0.047905027866363525
1747256768.3825321,107,0.3118061423301697
1747256768.8858423,109,-0.5966229438781738
1747256770.1211476,114,-0.15766210854053497
1747256770.617166,116,0.6091051697731018
1747256771.8477242,121,-0.017815280705690384
1747256772.8423393,125,1.8723459243774414
1747256773.0924344,126,0.30764538049697876
1747256773.6000607,128,0.29591092467308044
1747256774.1020572,130,2.3745553493499756
1747256774.3566046,131,2.1493678092956543
1747256774.6048,132,12.682103157043457
1747256775.606042,136,0.12354867905378342
1747256775.854638,137,0.12838983535766602
1747256777.389708,143,2.1654510498046875
1747256777.6621642,144,0.18836772441864014
1747256778.2010763,146,2.0877039432525635
1747256778.4599204,147,0.44600918889045715
1747256779.2479017,150,0.8626903295516968
1747256781.07786,157,0.1217193529009819
1747256781.6010263,159,0.1090480163693428
1747256781.858565,160,1.664379596710205
1747256782.3690538,162,-0.0659298524260521
1747256782.8902373,164,2.166937828063965
1747256783.4146008,166,0.08237243443727493
1747256784.4737985,170,0.1594187617301941
1747256784.7305918,171,0.5549410581588745
1747256784.9820783,172,0.14436161518096924
1747256785.7553766,175,0.5576140880584717
1747256786.0022311,176,0.11300458759069443
1747256786.2476408,177,1.0917339324951172
1747256786.4917042,178,1.1094642877578735
1747256786.9919074,180,0.5041441321372986
1747256787.237665,181,0.2476072758436203
1747256787.9833713,184,0.2113385796546936
1747256788.2343714,185,1.9731308221817017
1747256788.4808152,186,-0.04081699252128601
1747256789.222674,189,0.4640793204307556
1747256789.4698875,190,0.1414378434419632
1747256789.716855,191,0.2653229236602783
1747256789.9702287,192,0.6035669445991516
1747256790.7112517,195,0.31669870018959045
1747256791.6998506,199,1.5578062534332275
1747256791.953945,200,-0.15395256876945496
1747256792.4498506,202,0.16813118755817413
1747256792.6980586,203,0.1550421565771103
1747256792.9497423,204,0.8951786160469055
1747256793.1947849,205,1.0049821138381958
1747256793.7113404,207,0.13534636795520782
1747256794.2157466,209,0.17000842094421387
1747256794.7283573,211,0.26090824604034424
1747256795.2495463,213,0.9535019993782043
1747256795.7563605,215,0.44863584637641907
1747256796.0097692,216,1.606557846069336
1747256796.5181744,218,1.522091269493103
1747256796.7750213,219,1.6051485538482666
1747256797.0311391,220,0.22659341990947723
1747256797.2863686,221,0.9558974504470825
1747256797.5480435,222,0.4603460133075714
1747256798.0651016,224,0.40784168243408203
1747256798.3201318,225,1.123964548110962
1747256799.3329368,229,3.3170859813690186
1747256800.8159342,235,1.857055902481079
1747256801.3149328,237,0.59512859582901
1747256801.56604,238,0.5227014422416687
1747256801.8144634,239,-0.05798821523785591
1747256802.3079941,241,0.10612888634204865
1747256802.553356,242,1.0204609632492065
1747256803.0476305,244,0.4700998067855835
1747256803.2935462,245,0.24902407824993134
1747256803.5379856,246,0.2883104979991913
1747256803.7802763,247,0.2698919177055359
1747256804.997815,252,0.6097319722175598
1747256805.2410605,253,0.7484642267227173
1747256805.4848995,254,0.24228429794311523
1747256806.21687,257,1.6135300397872925
1747256806.4662151,258,0.2746957838535309
1747256806.7158208,259,0.5146609544754028
1747256806.9640949,260,0.15237759053707123
1747256807.4590304,262,0.0699365958571434
1747256809.4854088,270,2.660102128982544
1747256809.7390296,271,0.9626143574714661
1747256810.5139012,274,0.13615159690380096
1747256810.7735224,275,1.8684868812561035
1747256811.0226495,276,5.620026111602783
1747256811.516614,278,3.4789977073669434
1747256812.013017,280,0.802178144454956
1747256812.5185633,282,0.06971731781959534
1747256812.765662,283,0.4275258779525757
1747256813.2645257,285,0.21593505144119263
1747256813.7674792,287,0.394887238740921
1747256814.0150266,288,0.9119494557380676
1747256814.5099945,290,0.6608557105064392
1747256815.7538173,295,0.029388941824436188
1747256815.9992063,296,0.5535842180252075
1747256816.245805,297,0.38755154609680176
1747256816.504423,298,0.35715246200561523
1747256818.0251763,304,0.6300134062767029
1747256818.5162086,306,1.7145854234695435
1747256819.018491,308,0.4199407994747162
1747256819.2721622,309,1.1857916116714478
1747256820.0251734,312,0.33810433745384216
1747256820.2754347,313,0.6069803833961487
1747256821.0261755,316,1.6767970323562622
1747256821.5320241,318,0.9526177644729614
1747256821.7786734,319,0.9553003907203674
1747256822.5239224,322,0.9460450410842896
1747256823.0228279,324,0.6219452619552612
1747256824.285845,329,0.8912047147750854
1747256824.5351887,330,0.17352978885173798
1747256824.7822292,331,0.5561680793762207
1747256825.030469,332,0.43200644850730896
1747256826.271618,337,0.1703154444694519
1747256826.5204082,338,0.31217160820961
1747256827.0154662,340,1.3878554105758667
1747256827.7617586,343,0.27789366245269775
1747256828.0159159,344,0.6671029329299927
1747256828.2637553,345,0.13486386835575104
1747256828.5136454,346,0.7491607666015625
1747256829.0095856,348,-0.048058073967695236
1747256829.5008128,350,0.8158295154571533
1747256829.995472,352,0.13442778587341309
1747256830.2493203,353,0.15190257132053375
1747256830.5125077,354,0.05218781530857086
1747256831.5126882,358,1.1734355688095093
1747256832.007642,360,0.3319534957408905
1747256832.5057554,362,0.07811079919338226
1747256832.7541099,363,0.1874544471502304
1747256833.0030403,364,0.15290480852127075
1747256833.2498353,365,1.222489833831787
1747256833.4967055,366,0.4766558110713959
1747256833.7429671,367,0.196908101439476
1747256833.9925544,368,0.5062941908836365
1747256835.5009944,374,0.2600141763687134
1747256836.2466202,377,0.21033430099487305
1747256836.4936292,378,0.17402303218841553
1747256838.2521126,385,0.35216963291168213
1747256838.5059373,386,0.9740078449249268
1747256839.5087652,390,0.10111100971698761
1747256839.7538903,391,-0.04946281388401985
1747256840.0024102,392,0.3355621099472046
1747256840.2523382,393,0.4292694330215454
1747256840.5025027,394,2.0499091148376465
1747256840.7537885,395,0.513248085975647
1747256841.0034122,396,0.6257441639900208
1747256841.2525637,397,0.7738522887229919
1747256841.5090647,398,1.1103794574737549
1747256841.7661605,399,0.5730589628219604
1747256842.272513,401,0.4240822196006775
1747256842.517938,402,0.6452997326850891
1747256843.0074885,404,-0.0749669075012207
1747256844.0080853,408,0.19484670460224152
1747256844.2635508,409,0.5196357369422913
1747256845.0392127,412,0.710637092590332
1747256845.2860277,413,0.36736300587654114
1747256845.5409985,414,0.09545306861400604
1747256845.7881148,415,0.4836050271987915
1747256846.548401,418,0.2576654553413391
1747256847.3071427,421,0.19103606045246124
1747256847.555624,422,1.4526441097259521
1747256848.2980914,425,1.1350616216659546
1747256848.545845,426,1.5842183828353882
1747256849.5417745,430,0.37078678607940674
1747256849.7868934,431,0.18090373277664185
1747256850.5239012,434,0.5311599969863892
1747256850.768777,435,0.3522386848926544
1747256851.0228372,436,0.005205340683460236
1747256851.2748048,437,0.6090186834335327
1747256851.5249698,438,0.012469525448977947
1747256851.7777886,439,0.02506887912750244
1747256852.0236516,440,0.9168381690979004
1747256852.2710924,441,0.07724030315876007
1747256852.772238,443,0.20217616856098175
1747256853.0186765,444,-0.05088711157441139
1747256853.2697203,445,0.9961524605751038
1747256853.5166411,446,0.24545809626579285
1747256854.5146325,450,0.4612497091293335
1747256854.7683222,451,0.795255720615387
1747256855.0165074,452,0.005868266336619854
1747256855.2642336,453,0.47271648049354553
1747256855.5126796,454,0.19017904996871948
1747256856.0115347,456,0.10500588268041611
1747256856.513106,458,0.28734102845191956
1747256857.0136724,460,0.03269686922430992
1747256857.2623825,461,0.9805703163146973
1747256858.0123105,464,1.7618111371994019
1747256858.2602746,465,0.5159965753555298
1747256858.5125442,466,0.04433601722121239
1747256859.0175552,468,0.6363598704338074
1747256859.5197027,470,0.17340245842933655
1747256860.53117,474,0.13472898304462433
1747256860.7975926,475,0.2442905157804489
1747256861.5586498,478,0.42916688323020935
1747256861.807909,479,1.4407386779785156
1747256862.058709,480,0.09698662906885147
1747256862.3046114,481,0.17321498692035675
1747256862.5513105,482,0.917536735534668
1747256862.7971706,483,0.2846875488758087
1747256863.042909,484,0.22268281877040863
1747256863.5352633,486,0.10554980486631393
1747256863.7832942,487,0.2027866244316101
1747256864.0362759,488,0.16435788571834564
1747256864.2848227,489,0.5731257200241089
1747256864.7840462,491,0.12835785746574402
1747256865.531917,494,-0.006229716818779707
1747256866.5417247,498,1.0844061374664307
1747256867.3027446,501,0.19258546829223633
1747256867.55534,502,0.1997288316488266
1747256867.8043904,503,0.10943002998828888
1747256868.552171,506,0.2925216257572174
1747256869.0507774,508,0.43172040581703186
1747256869.3028703,509,0.5281714797019958
1747256869.5592527,510,0.15157926082611084
1747256869.8156245,511,1.4247570037841797
1747256870.0674987,512,0.35173743963241577
1747256870.3257008,513,0.1420595347881317
1747256870.5729206,514,0.2503751516342163
1747256871.3256094,517,0.13313741981983185
1747256871.577344,518,0.5369181632995605
1747256871.824028,519,0.10993116348981857
1747256872.0752695,520,1.142865777015686
1747256872.8162832,523,0.5280423164367676
1747256874.5939684,530,0.33236685395240784
1747256875.3583438,533,0.35110461711883545
1747256875.6103656,534,0.2788238227367401
1747256876.1105034,536,0.4566939175128937
1747256876.3586304,537,0.11468125879764557
1747256876.6062229,538,0.8883199691772461
1747256876.8567522,539,0.12829352915287018
1747256877.1059163,540,0.3351723849773407
1747256877.6010504,542,0.44480958580970764
1747256877.8464768,543,0.2931649088859558
1747256878.0953465,544,1.1157704591751099
1747256878.5910337,546,0.3963886797428131
1747256878.8433526,547,0.3256983757019043
1747256879.5927196,550,0.2927001714706421
1747256880.09761,552,0.11761803179979324
1747256880.6092525,554,0.18104824423789978
1747256880.8622334,555,0.35000333189964294
1747256881.109142,556,0.26117628812789917
1747256882.6128879,562,0.06972657889127731
1747256882.8610895,563,0.28774040937423706
1747256883.112065,564,0.2941994369029999
1747256884.1160169,568,0.5579736828804016
1747256884.858663,571,0.31684786081314087
1747256885.3537996,573,0.693269670009613
1747256886.0996284,576,0.8758596777915955
1747256887.0869281,580,0.4565459191799164
1747256888.0836856,584,0.1699310690164566
1747256888.343951,585,0.38896676898002625
1747256888.5941448,586,0.16137228906154633
1747256889.0953884,588,0.16902945935726166
1747256889.5887156,590,0.32929810881614685
1747256889.8376033,591,0.14273051917552948
1747256890.0859456,592,0.7726922631263733
1747256890.5885737,594,0.25526249408721924
1747256891.1006513,596,0.8869648575782776
1747256891.3658917,597,0.19666625559329987
1747256891.6129525,598,0.10875657945871353
1747256891.8683064,599,0.24812239408493042
1747256892.3616412,601,0.22135239839553833
1747256892.6115859,602,0.3560402989387512
1747256892.855298,603,0.7421898245811462
1747256893.3472416,605,0.4771079421043396
1747256894.0889964,608,0.30086541175842285
1747256894.576507,610,1.9945579767227173
1747256895.3300107,613,0.2973264455795288
1747256895.5728834,614,0.6141126751899719
1747256896.069648,616,1.128968596458435
1747256896.5766404,618,0.6543275713920593
1747256897.0817354,620,1.8581922054290771
1747256897.5861502,622,0.43268415331840515
1747256897.8430524,623,0.231680765748024
1747256898.6111002,626,0.1942235827445984
1747256899.1054823,628,0.7398571968078613
1747256899.3577693,629,0.47216105461120605
1747256900.3853037,633,0.9942946434020996
1747256900.9047863,635,0.15580739080905914
1747256901.417938,637,0.2336110919713974
1747256902.168013,640,0.10465925186872482
1747256902.4238324,641,0.32260599732398987
1747256902.6680243,642,0.47437334060668945
1747256902.9103546,643,0.17431116104125977
1747256903.1529949,644,0.45578721165657043
1747256903.4017591,645,0.6295206546783447
1747256904.3854477,649,0.2871423661708832
1747256904.872339,651,0.36347126960754395
1747256905.1179955,652,0.7514683604240417
1747256905.3649337,653,0.7382732629776001
1747256905.6127355,654,0.20096829533576965
1747256905.8585613,655,0.16291315853595734
1747256906.601631,658,0.2414764165878296
1747256906.8497636,659,0.6505762934684753
1747256907.098365,660,0.44905996322631836
1747256908.8230493,667,0.6219008564949036
1747256909.5644634,670,0.812828779220581
1747256910.8017392,675,0.15727758407592773
1747256911.0547175,676,1.0074301958084106
1747256911.302978,677,0.7485647797584534
1747256912.048984,680,0.48493778705596924
1747256912.5616944,682,0.4651755392551422
1747256912.8089828,683,0.11184757202863693
1747256913.0622003,684,0.39302513003349304
1747256913.808207,687,1.9857523441314697
1747256915.0618904,692,0.44280511140823364
1747256915.5612342,694,0.04415637627243996
1747256915.8140693,695,0.18971773982048035
1747256916.067255,696,0.2628786563873291
1747256916.3183196,697,9.133515357971191
1747256916.8163776,699,0.6221849322319031
1747256917.5722747,702,0.1505405455827713
1747256917.8218136,703,0.6341331005096436
1747256918.3232567,705,0.9272293448448181
1747256919.3378875,709,0.96942538022995
1747256919.5915763,710,0.29263705015182495
1747256920.0914018,712,0.700831413269043
1747256920.8396728,715,0.13834057748317719
1747256921.3406613,717,2.990819215774536
1747256921.843647,719,0.8412885069847107
1747256922.094986,720,0.22959265112876892
1747256922.3425303,721,0.9243078827857971
1747256922.8312147,723,0.6174910068511963
1747256923.321773,725,0.6259042620658875
1747256923.5671299,726,1.0073635578155518
1747256923.81334,727,0.5035560131072998
1747256924.058166,728,0.34828490018844604
1747256924.302765,729,0.6667667627334595
1747256924.7930164,731,1.0234596729278564
1747256925.0441074,732,0.09563975781202316
1747256925.2891116,733,0.31943413615226746
1747256926.5094695,738,0.6373750567436218
1747256926.75225,739,0.8295546174049377
1747256926.9998956,740,0.12305104732513428
1747256927.4853165,742,0.5279765129089355
1747256927.7364664,743,0.4338030517101288
1747256927.986856,744,0.515551745891571
1747256928.238578,745,0.7301807403564453
1747256929.9662185,752,1.1124416589736938
1747256930.694852,755,0.2618354260921478
1747256930.9391274,756,0.6817494034767151
1747256931.4245822,758,1.3148590326309204
1747256932.6579182,763,0.5098593831062317
1747256932.9132912,764,0.3698009252548218
1747256933.1702344,765,0.8316599130630493
1747256933.9145205,768,0.14418254792690277
1747256934.2563317,769,2.2717885971069336
1747256935.0056524,772,0.5474048852920532
1747256935.2542253,773,1.3127219676971436
1747256935.7576606,775,0.3341706097126007
1747256936.007954,776,1.4117591381072998
1747256936.5047817,778,0.2501603960990906
1747256936.7534049,779,1.2708511352539062
1747256937.0053139,780,0.5842779874801636
1747256937.258617,781,0.4031193256378174
1747256937.5077035,782,0.28252437710762024
1747256939.01515,788,0.5189929008483887
1747256939.268975,789,0.5540497303009033
1747256939.7740161,791,0.6832849383354187
1747256940.27248,793,0.3890620172023773
1747256940.7686858,795,0.7158629894256592
1747256941.0124242,796,0.69054114818573
1747256941.745203,799,0.794176459312439
1747256941.9892237,800,0.24933075904846191
1747256942.9584625,804,0.4952521026134491
1747256943.1999495,805,0.14525935053825378
1747256943.441755,806,0.9609135389328003
1747256943.6888907,807,0.5898435115814209
1747256944.4208844,810,0.9707893133163452
1747256945.155566,813,0.5151740312576294
1747256946.3761597,818,0.3674778640270233
1747256946.6214688,819,3.1021642684936523
1747256947.109607,821,0.7642444372177124
1747256947.3535593,822,0.45081615447998047
1747256947.598536,823,0.8533893823623657
1747256948.0951717,825,0.3028942942619324
1747256948.352114,826,0.721389889717102
1747256948.604009,827,0.31340962648391724
1747256948.8538506,828,0.305372416973114
1747256949.8420815,832,0.3155648708343506
1747256950.0881712,833,1.5676544904708862
1747256950.5805166,835,0.8723453283309937
1747256950.829129,836,0.5374481081962585
1747256951.0777826,837,0.44845902919769287
1747256951.5710518,839,0.8704143166542053
1747256951.8192487,840,0.8052032589912415
1747256952.564065,843,0.6392344236373901
1747256953.065425,845,0.2120833545923233
1747256954.3086507,850,1.4725021123886108
1747256954.5590386,851,1.1009855270385742
1747256955.3167148,854,1.6786142587661743
1747256956.0617864,857,0.5790333151817322
1747256956.7998054,860,0.17489740252494812
1747256957.2940972,862,0.6547878384590149
1747256958.0364344,865,1.6442586183547974
1747256958.2818887,866,0.25443777441978455
1747256959.2755456,870,1.4687094688415527
1747256959.5320642,871,0.41672420501708984
1747256962.0519435,881,0.16415894031524658
1747256962.5702689,883,0.6040169596672058
1747256962.8231385,884,1.2310611009597778
1747256963.0724893,885,0.32628270983695984
1747256963.3202379,886,0.693423867225647
1747256963.8259146,888,0.38782060146331787
1747256964.331446,890,0.3319222331047058
1747256964.8280299,892,0.5532470345497131
1747256965.5746918,895,0.7964461445808411
1747256966.069975,897,0.2592017650604248
1747256966.316657,898,0.5172306895256042
1747256967.0588343,901,0.4593906104564667
1747256967.3070729,902,0.6204360127449036
1747256967.8023384,904,0.11868467926979065
1747256968.2994025,906,0.25012674927711487
1747256968.5443578,907,0.5480532050132751
1747256968.796533,908,0.049307048320770264
1747256969.284995,910,1.1193957328796387
1747256969.5275652,911,0.9389148354530334
1747256970.271081,914,1.1479681730270386
1747256971.2572627,918,0.2456022948026657
1747256971.5063968,919,0.5592390298843384
1747256972.0218308,921,0.30848878622055054
1747256972.5275733,923,0.3041197657585144
1747256973.5173118,927,1.3081094026565552
1747256973.7656066,928,0.3075624406337738
1747256974.0114539,929,0.46819740533828735
1747256974.2563064,930,0.5676330924034119
1747256974.5004494,931,0.2767889201641083
1747256974.7573678,932,0.5304384231567383
1747256975.0040228,933,0.6084591150283813
1747256975.5152235,935,0.4601778984069824
1747256976.5113235,939,0.39667683839797974
1747256977.0186791,941,1.9238598346710205
1747256977.2705467,942,0.39800557494163513
1747256978.0056696,945,0.6194884777069092
1747256978.9856598,949,0.6932982206344604
1747256979.744414,952,0.36389392614364624
1747256980.260333,954,0.10711278766393661
1747256980.5123634,955,1.2309612035751343
1747256980.7636106,956,0.26095980405807495
1747256981.7871678,960,0.37382805347442627
1747256982.2886052,962,0.26752614974975586
1747256982.5369608,963,0.7327828407287598
1747256982.7894945,964,0.26164954900741577
1747256983.0461023,965,0.28536486625671387
1747256983.5505614,967,0.4335702359676361
1747256983.806259,968,0.3794286847114563
1747256984.5638394,971,0.4289889633655548
1747256985.8052444,976,0.29413944482803345
1747256986.3070445,978,0.27344414591789246
1747256986.5583072,979,0.30720749497413635
1747256987.0538783,981,1.757759690284729
1747256987.3012772,982,0.08556497097015381
1747256988.2904463,986,0.6437689065933228
1747256988.7873747,988,0.8619298934936523
1747256989.0331686,989,1.0867199897766113
1747256989.277897,990,1.107988715171814
1747256989.7770882,992,0.41160139441490173
1747256990.2744362,994,1.506454348564148
1747256990.5204923,995,0.43449828028678894
1747256990.7644334,996,3.5350399017333984
1747256991.2546594,998,0.32169997692108154
1747256991.498869,999,0.7389104962348938
1747256992.0042048,1001,0.5530661344528198
1747256992.2564068,1002,1.9345197677612305
1747256992.5043144,1003,2.3718533515930176
1747256992.7523448,1004,0.6566097140312195
1747256993.0065975,1005,1.4589821100234985
1747256993.2494977,1006,0.18107622861862183
1747256994.4711921,1011,2.30656099319458
1747256994.9626255,1013,1.067036509513855
1747256995.4534154,1015,1.3386237621307373
1747256995.6980033,1016,0.11671604961156845
1747256995.9439244,1017,0.4294885993003845
1747256997.1746895,1022,0.13599875569343567
1747256998.1835997,1026,0.36515310406684875
1747256998.6776342,1028,5.670276641845703
1747256998.928791,1029,1.0628329515457153
1747257000.3936746,1035,0.22567196190357208
1747257000.6380126,1036,1.1209993362426758
1747257000.8845499,1037,0.9462594985961914
1747257001.1266036,1038,0.21317361295223236
1747257001.3723602,1039,0.15123635530471802
1747257002.343003,1043,2.810823440551758
1747257002.8416653,1045,0.21164652705192566
1747257003.0850613,1046,1.016574740409851
1747257004.5733128,1052,0.2744428813457489
1747257004.817753,1053,0.47754180431365967
1747257005.5523574,1056,0.5791351795196533
1747257006.039287,1058,0.2773498296737671
1747257006.2825618,1059,0.7176740169525146
1747257006.5254261,1060,0.9762721657752991
1747257007.0115564,1062,0.39572325348854065
1747257007.7429245,1065,1.396059513092041
1747257007.9928625,1066,0.445107102394104
1747257008.2374966,1067,0.08923730999231339
1747257008.7295978,1069,0.3584035038948059
1747257008.9831228,1070,0.7480699419975281
1747257009.2311978,1071,0.3831022381782532
1747257009.4889424,1072,0.7077720761299133
1747257009.7345,1073,0.5074235796928406
1747257009.9814646,1074,0.2098810076713562
1747257010.7247179,1077,0.5138216018676758
1747257010.978927,1078,4.425432205200195
1747257011.5016503,1080,0.6007787585258484
1747257011.753005,1081,3.510211229324341
1747257012.0061033,1082,0.6125990152359009
1747257012.757798,1085,2.430285692214966
1747257013.0053692,1086,0.21425507962703705
1747257013.2524529,1087,1.028860092163086
1747257014.2618725,1091,8.67204475402832
1747257014.5102143,1092,0.2768884301185608
1747257014.7590494,1093,0.852838397026062
1747257015.9903896,1098,0.2643924057483673
1747257016.4843605,1100,0.8676503896713257
1747257016.9741988,1102,0.39350447058677673
1747257017.2219665,1103,0.47082778811454773
1747257017.4641378,1104,0.47726213932037354
1747257018.1952586,1107,1.2058085203170776
1747257018.4382327,1108,1.5435991287231445
1747257018.6816118,1109,0.2668635845184326
1747257018.9262397,1110,0.545125424861908
1747257019.1696599,1111,0.10356321930885315
1747257019.4167802,1112,0.5016804933547974
1747257019.665889,1113,0.6370100975036621
1747257019.9154634,1114,0.580318033695221
1747257020.4013765,1116,0.8797094225883484
1747257021.1491084,1119,0.7753483057022095
1747257021.6552763,1121,0.4020814001560211
1747257021.9026616,1122,0.4817636013031006
1747257022.6458898,1125,0.4787329137325287
1747257022.8927433,1126,0.3633645474910736
1747257023.3906746,1128,1.252936840057373
1747257023.6380289,1129,0.2722083330154419
1747257023.8854167,1130,1.0317953824996948
1747257024.132525,1131,0.5235148072242737
1747257024.378543,1132,0.6612215638160706
1747257024.8727615,1134,3.5141279697418213
1747257025.1215599,1135,0.21447595953941345
1747257025.3699796,1136,0.7338512539863586
1747257026.1114388,1139,0.6750525236129761
1747257026.8531764,1142,1.6519498825073242
1747257027.591784,1145,0.1583164930343628
1747257027.845547,1146,0.42921361327171326
1747257028.332792,1148,0.6851387023925781
1747257028.582607,1149,4.5555925369262695
1747257028.8295975,1150,0.3436804711818695
1747257029.0816956,1151,5.479668140411377
1747257029.3269997,1152,0.7147275805473328
1747257029.5749612,1153,0.1025543361902237
1747257030.067278,1155,0.49577781558036804
1747257031.309499,1160,0.2220527082681656
1747257031.8077223,1162,0.8181782364845276
1747257032.2994015,1164,0.5518360137939453
1747257032.7931287,1166,1.3129605054855347
1747257033.0412185,1167,1.3161481618881226
1747257034.5345263,1173,1.3642001152038574
1747257034.7904186,1174,0.1619296371936798
1747257035.2948225,1176,0.19168777763843536
1747257035.5439627,1177,0.4031032919883728
1747257035.791444,1178,1.384027123451233
1747257036.7825367,1182,1.1490558385849
1747257037.2887895,1184,0.05206261947751045
1747257037.788303,1186,0.670691967010498
1747257038.2925947,1188,0.20513391494750977
1747257038.5404124,1189,1.2602901458740234
1747257038.7880633,1190,0.22468210756778717
1747257039.5397787,1193,0.6030234098434448
1747257039.790337,1194,0.5372300148010254
1747257040.0436323,1195,1.6572257280349731
1747257040.5409372,1197,0.160262331366539
1747257040.7935488,1198,0.3857085406780243
1747257041.5363436,1201,0.2916187047958374
1747257041.7852461,1202,0.8289806842803955
1747257042.5347652,1205,3.7442626953125
1747257042.7864785,1206,1.0677186250686646
1747257043.0397255,1207,0.44381290674209595
1747257043.548386,1209,3.956364393234253
1747257044.5849051,1213,0.4645538330078125
1747257044.8524663,1214,1.0987863540649414
1747257045.1137986,1215,7.01645040512085
1747257045.6270463,1217,0.06235180050134659
1747257045.8900375,1218,2.0312654972076416
1747257047.1725302,1223,0.8413017392158508
1747257047.6791515,1225,1.9528664350509644
1747257048.4282556,1228,0.7447920441627502
1747257048.6745005,1229,9.765778541564941
1747257049.4262037,1232,0.653728723526001
1747257049.6714256,1233,4.942744255065918
1747257050.9205358,1238,3.0175912380218506
1747257051.4205003,1240,0.16378596425056458
1747257051.6690605,1241,0.9873859286308289
1747257051.9169853,1242,0.9230349659919739
1747257052.1738808,1243,0.16361279785633087
1747257052.4244075,1244,1.0482733249664307
1747257052.6816945,1245,1.1255362033843994
1747257052.9389324,1246,0.7157244086265564
1747257053.6942837,1249,2.156388998031616
1747257053.9428134,1250,0.562339186668396
1747257054.1938107,1251,0.42572522163391113
1747257054.4504158,1252,1.6674100160598755
1747257054.9520893,1254,0.18805256485939026
1747257055.464796,1256,0.7122554779052734
1747257055.7206154,1257,1.7575829029083252
1747257056.4675522,1260,0.5373480916023254
1747257056.719278,1261,0.32963234186172485
1747257057.4764187,1264,0.5010799765586853
1747257058.2222745,1267,0.7960087656974792
1747257059.2197375,1271,0.8022139072418213
1747257060.4507143,1276,0.2655722200870514
1747257060.6954212,1277,1.0782203674316406
1747257060.9448833,1278,0.9973211288452148
1747257061.9306,1282,0.799706220626831
1747257062.6740935,1285,2.55167293548584
1747257063.9212782,1290,2.844731569290161
1747257064.668788,1293,1.1306649446487427
1747257065.4151115,1296,1.5883783102035522
1747257065.9176576,1298,0.9974573850631714
1747257066.1668057,1299,0.0589018277823925
1747257066.9067683,1302,0.0973435789346695
1747257067.9076083,1306,1.04041588306427
1747257068.8859942,1310,0.12984943389892578
1747257069.8740876,1314,2.8005053997039795
1747257070.1201637,1315,1.276330590248108
1747257071.334662,1320,0.3264669179916382
1747257071.8195446,1322,0.2177436500787735
1747257072.067134,1323,2.294346809387207
1747257072.5557528,1325,1.8498157262802124
1747257072.7994637,1326,0.60188227891922
1747257073.297767,1328,0.2404603660106659
1747257075.039879,1335,2.7924087047576904
1747257077.3311017,1344,0.9748460054397583
1747257077.5817611,1345,0.38069453835487366
1747257078.0817564,1347,1.6669187545776367
1747257078.331497,1348,0.08149465918540955
1747257079.0791636,1351,0.13672615587711334
1747257079.3302116,1352,0.1329117715358734
1747257079.827846,1354,2.0186545848846436
1747257080.8180423,1358,0.10021904110908508
1747257081.328201,1360,0.5906516909599304
1747257082.338136,1364,0.9349279403686523
1747257082.5880122,1365,0.9834539294242859
1747257082.8376303,1366,0.05194734409451485
1747257083.085684,1367,1.922492504119873
1747257083.3322985,1368,1.2686668634414673
1747257084.3241136,1372,0.14787021279335022
1747257084.5767722,1373,2.2323098182678223
1747257085.0845377,1375,2.197105646133423
1747257085.344588,1376,0.16215284168720245
1747257086.3744297,1380,1.9162958860397339
1747257087.6433716,1385,0.7271333336830139
1747257087.8960598,1386,1.5470168590545654
1747257088.9037333,1390,0.051287148147821426
1747257089.6603472,1393,0.9648879170417786
1747257090.418047,1396,0.5592780113220215
1747257090.6683304,1397,0.15502826869487762
1747257091.168013,1399,0.9417300820350647
1747257091.4219236,1400,0.5253356695175171
1747257092.163341,1403,0.07468599081039429
1747257092.6571963,1405,0.1970856487751007
1747257094.646844,1413,0.10064263641834259
1747257095.4079587,1416,0.4514962136745453
1747257095.6577506,1417,0.6992321014404297
1747257096.1473444,1419,2.2792348861694336
1747257096.6342826,1421,1.037292718887329
1747257096.8781638,1422,0.27808573842048645
1747257099.079167,1431,1.0052276849746704
1747257099.322692,1432,0.3257797062397003
1747257100.312029,1436,0.5759719610214233
1747257100.8034852,1438,0.5379155278205872
1747257101.0470183,1439,1.6583185195922852
1747257101.2898977,1440,1.7668235301971436
1747257101.532601,1441,0.44203969836235046
1747257102.2601013,1444,1.4964271783828735
1747257102.7488997,1446,6.727258682250977
1747257102.9962304,1447,4.711971759796143
1747257103.2430136,1448,0.4065726697444916
1747257103.4882443,1449,0.20563356578350067
1747257103.7345312,1450,2.883741617202759
1747257103.9853325,1451,0.23148389160633087
1747257104.2350566,1452,0.5439771413803101
1747257104.7339826,1454,1.0697298049926758
1747257104.9863777,1455,0.8263155221939087
1747257105.2338984,1456,0.28220078349113464
1747257105.4811141,1457,1.3819541931152344
1747257105.7292259,1458,0.15983740985393524
1747257105.9758263,1459,0.4265684485435486
1747257106.2234457,1460,0.5949748158454895
1747257106.469647,1461,0.3745861053466797
1747257106.9625754,1463,0.43909043073654175
1747257108.7671437,1470,0.07575277984142303
1747257109.5114262,1473,2.1974871158599854
1747257109.757123,1474,1.099468469619751
1747257110.2492487,1476,1.4558944702148438
1747257110.5006216,1477,0.5590742230415344
1747257111.4941983,1481,2.4415042400360107
1747257111.7436917,1482,0.9264476299285889
1747257111.9910645,1483,0.7302455306053162
1747257112.985663,1487,0.20600494742393494
1747257113.2392063,1488,0.9026477932929993
1747257113.4869273,1489,1.7786948680877686
1747257113.7356853,1490,0.13207782804965973
1747257113.9869325,1491,2.080322504043579
1747257114.4890718,1493,0.5248060822486877
1747257114.7381403,1494,0.31164953112602234
1747257115.7371266,1498,0.08132478594779968
1747257116.003609,1499,0.4827774465084076
1747257116.2546945,1500,0.4187331795692444
1747257116.7605786,1502,1.116417407989502
1747257117.5230858,1505,1.1817495822906494
1747257118.5265481,1509,2.088470458984375
1747257118.7779536,1510,1.5541337728500366
1747257119.0382082,1511,11.37405776977539
1747257119.5390928,1513,0.1330665796995163
1747257120.033465,1515,0.18069611489772797
1747257120.2906656,1516,1.2840136289596558
1747257122.0258968,1523,1.2208961248397827
1747257122.7640936,1526,0.2681664526462555
1747257123.258763,1528,0.3642810583114624
1747257124.7492013,1534,6.81095027923584
1747257125.494597,1537,1.2635694742202759
1747257125.7415297,1538,0.35867491364479065
1747257126.4830186,1541,1.5451451539993286
1747257127.4683354,1545,0.36880725622177124
1747257127.961802,1547,0.26934823393821716
1747257128.2069705,1548,0.3147280812263489
1747257128.9460335,1551,0.8565793037414551
1747257129.1917524,1552,0.15380536019802094
1747257129.4422817,1553,1.5477371215820312
1747257129.941773,1555,0.19612650573253632
1747257130.4456642,1557,0.474791020154953
1747257131.7055244,1562,0.0729128047823906
1747257132.2178524,1564,3.077866554260254
1747257132.462818,1565,0.4574112594127655
1747257132.71352,1566,0.4330066740512848
1747257133.2181551,1568,0.5012450218200684
1747257133.7167797,1570,0.07565852254629135
1747257133.9649396,1571,0.4783720374107361
1747257134.215572,1572,0.30393049120903015
1747257134.4681363,1573,0.5317218899726868
1747257135.2180896,1576,0.8479192852973938
1747257135.725504,1578,0.4071825444698334
1747257136.0028784,1579,0.062153685837984085
1747257136.255081,1580,0.26591193675994873
1747257136.509891,1581,0.5245898962020874
1747257136.7578952,1582,1.196923851966858
1747257137.513342,1585,0.49033617973327637
1747257138.7847328,1590,0.7178611159324646
1747257140.0354133,1595,0.2725176215171814
1747257140.2845414,1596,0.46797627210617065
1747257140.5320363,1597,0.14545838534832
1747257141.5276728,1601,0.20149897038936615
1747257141.7755678,1602,0.4171212911605835
1747257142.021495,1603,0.14764145016670227
1747257143.7501712,1610,0.6982241272926331
1747257143.996612,1611,0.3016014099121094
1747257144.4919875,1613,0.5212163925170898
1747257144.7395065,1614,0.11585376411676407
1747257145.2316802,1616,0.7111053466796875
1747257146.2246363,1620,0.24886438250541687
1747257146.7136776,1622,0.15165214240550995
1747257147.2038891,1624,0.5548914074897766
1747257147.6965246,1626,7.957705974578857
1747257147.9457154,1627,0.5904693007469177
1747257148.9374819,1631,0.5627810955047607
1747257149.9235363,1635,1.5754473209381104
1747257150.1701443,1636,1.0434781312942505
1747257150.4241362,1637,0.11885523051023483
1747257150.6725123,1638,0.2544825077056885
1747257151.1648166,1640,0.3662572503089905
1747257151.4099312,1641,0.6134599447250366
1747257152.6502662,1646,2.6893341541290283
1747257152.89829,1647,0.9865241050720215
1747257153.3915207,1649,2.885786533355713
1747257153.88412,1651,0.21917279064655304
1747257154.1297603,1652,0.8587163090705872
1747257154.3748002,1653,1.5457544326782227
1747257154.62493,1654,0.5744839906692505
1747257155.1188695,1656,0.5828784704208374
1747257155.6201484,1658,0.4644066095352173
1747257156.6118915,1662,0.29226070642471313
1747257157.122464,1664,0.885628342628479
1747257157.6285634,1666,0.43075549602508545
1747257158.3831952,1669,0.42795416712760925
1747257158.6291132,1670,0.874487578868866
1747257159.6176138,1674,0.3554937541484833
1747257160.3688128,1677,0.5571048855781555
1747257160.8638995,1679,0.44536885619163513
1747257161.1104841,1680,1.1801656484603882
1747257161.3568804,1681,0.8674364686012268
1747257161.6043663,1682,0.17140734195709229
1747257162.3448484,1685,0.651324987411499
1747257162.5964198,1686,0.477873295545578
1747257162.8479743,1687,0.18728391826152802
1747257163.0950274,1688,0.5166211128234863
1747257163.3438704,1689,0.4946784973144531
1747257163.5897346,1690,0.4417590796947479
1747257164.324564,1693,0.3634832203388214
1747257164.5738122,1694,0.7785789966583252
1747257164.8202307,1695,0.3331691324710846
1747257165.312439,1697,0.3430781662464142
1747257165.5675232,1698,0.25200599431991577
1747257165.8166606,1699,0.5305752754211426
1747257166.0680141,1700,0.7083920240402222
1747257166.5729423,1702,1.039808750152588
1747257167.0711246,1704,0.5011717677116394
1747257167.8171093,1707,1.5785326957702637
1747257168.3117914,1709,0.8512325882911682
1747257168.5627592,1710,0.4062917232513428
1747257168.8132708,1711,0.4876905679702759
1747257169.0607276,1712,0.6880694627761841
1747257170.5577912,1718,0.8052746653556824
1747257170.8028805,1719,0.2584858238697052
1747257171.553337,1722,0.2657095193862915
1747257171.8028681,1723,0.24630527198314667
1747257172.0531144,1724,0.1923130601644516
1747257172.2957354,1725,0.76155686378479
1747257173.5442104,1730,0.6485149264335632
1747257175.5067596,1738,0.8253979086875916
1747257175.752802,1739,0.266491562128067
1747257176.0041747,1740,0.2569708824157715
1747257176.74588,1743,0.31357085704803467
1747257177.2429192,1745,1.1157066822052002
1747257177.987572,1748,0.44093403220176697
1747257178.237503,1749,0.8174664378166199
1747257178.4873376,1750,1.4840198755264282
1747257178.7319903,1751,1.5672576427459717
1747257179.230756,1753,0.3270970284938812
1747257179.482189,1754,1.5780129432678223
1747257180.247227,1757,0.5261937379837036
1747257181.5165014,1762,4.187023639678955
1747257181.7639825,1763,2.2739834785461426
1747257182.277504,1765,0.7681178450584412
1747257182.5338185,1766,0.26633337140083313
1747257183.0377834,1768,0.5546401143074036
1747257184.7884002,1775,0.6537913084030151
1747257185.040933,1776,3.824892997741699
1747257185.2897184,1777,0.6239633560180664
1747257186.0442579,1780,0.3203688859939575
1747257186.2979827,1781,0.4067595303058624
1747257187.0448513,1784,0.38396012783050537
1747257187.297936,1785,1.1548597812652588
1747257187.555784,1786,0.24085189402103424
1747257187.8141594,1787,0.3502163887023926
1747257188.3216796,1789,0.9989073276519775
1747257188.5730174,1790,1.2988612651824951
1747257189.0758505,1792,0.4592604339122772
1747257189.5818949,1794,6.939263820648193
1747257190.0887005,1796,0.6912798881530762
1747257190.3405375,1797,0.13569490611553192
1747257191.075878,1800,0.41220396757125854
1747257191.5638816,1802,1.2086613178253174
1747257191.806937,1803,3.1581366062164307
1747257192.057545,1804,0.6469089984893799
1747257193.0299482,1808,1.1027162075042725
1747257193.5286372,1810,13.814242362976074
1747257194.5310087,1814,0.2916068136692047
1747257195.030931,1816,1.9037542343139648
1747257195.5258036,1818,0.39221426844596863
1747257195.7708063,1819,1.4796838760375977
1747257196.7665641,1823,0.4747343063354492
1747257197.4984632,1826,0.33306747674942017
1747257197.740794,1827,0.18786190450191498
1747257198.2307723,1829,0.2098769098520279
1747257198.472661,1830,1.1458884477615356
1747257198.9579535,1832,1.2081546783447266
1747257199.2004197,1833,10.098301887512207
1747257199.4443784,1834,0.3145442306995392
1747257199.931751,1836,0.13604266941547394
1747257200.177893,1837,4.825490951538086
1747257200.426844,1838,3.471925735473633
1747257201.909774,1844,0.3566438853740692
1747257202.1555283,1845,0.8935661911964417
1747257202.4008129,1846,3.691404104232788
1747257202.6472576,1847,0.24507789313793182
1747257202.8984613,1848,0.32704514265060425
1747257203.6366022,1851,0.4746163487434387
1747257204.1402578,1853,0.578022301197052
1747257204.8935294,1856,0.4968622922897339
1747257205.8821392,1860,1.4244157075881958
1747257206.8778002,1864,0.6317995190620422
1747257207.1265159,1865,0.8618552684783936
1747257207.3796668,1866,0.16732563078403473
1747257207.6299102,1867,1.0775688886642456
1747257208.622339,1871,0.26103657484054565
1747257208.8661754,1872,0.2585833668708801
1747257209.1162934,1873,0.6567701697349548
1747257209.3652263,1874,0.37364012002944946
1747257209.6113484,1875,0.6407808661460876
1747257210.1075354,1877,1.0122867822647095
1747257210.6056354,1879,1.284466028213501
1747257210.8550103,1880,0.756659984588623
1747257211.6195326,1883,1.6239399909973145
1747257211.8687663,1884,0.5137631297111511
1747257212.3663502,1886,1.0376166105270386
1747257212.8648717,1888,2.2947545051574707
1747257213.3607736,1890,0.899740993976593
1747257213.609951,1891,2.438326120376587
1747257214.607286,1895,1.4408435821533203
1747257215.612083,1899,0.29506126046180725
1747257216.1194417,1901,0.3608406186103821
1747257216.3701782,1902,0.42874354124069214
1747257217.3707666,1906,0.9933263063430786
1747257217.871328,1908,1.6155399084091187
1747257218.1258957,1909,0.47263073921203613
1747257218.3806772,1910,0.7174888849258423
1747257219.1337893,1913,0.35712116956710815
1747257219.886819,1916,0.3341367840766907
1747257220.3847938,1918,0.29302820563316345
1747257221.9005442,1924,0.6427131295204163
1747257222.1473424,1925,1.2463434934616089
1747257222.3983595,1926,1.155910611152649
1747257222.913375,1928,3.714721441268921
1747257223.1699264,1929,3.173447370529175
1747257223.9188247,1932,0.11690284311771393
1747257224.6605928,1935,2.290785312652588
1747257224.911541,1936,0.23824763298034668
1747257225.6509051,1939,0.8953301310539246
1747257225.9186087,1940,3.6523313522338867
1747257226.1651585,1941,0.9795371294021606
1747257226.4132726,1942,0.8230071663856506
1747257227.1592379,1945,0.5358210802078247
1747257227.6597812,1947,0.9615182280540466
1747257228.3990173,1950,0.771531879901886
1747257228.6517487,1951,1.8616549968719482
1747257229.1517055,1953,0.21446603536605835
1747257229.9111702,1956,0.41520166397094727
1747257230.903105,1960,2.0609290599823
1747257231.1515121,1961,0.6227243542671204
1747257231.398902,1962,0.4016094505786896
1747257231.6456053,1963,8.45205307006836
1747257231.8941212,1964,0.8056612014770508
1747257232.3991992,1966,2.58270525932312
1747257232.6460383,1967,1.1662994623184204
1747257232.8941324,1968,2.2626137733459473
1747257233.1403954,1969,3.7614166736602783
1747257234.636339,1975,0.6651999354362488
1747257235.1345382,1977,0.1291864663362503
1747257235.3897252,1978,1.8663787841796875
1747257235.637098,1979,1.822056531906128
1747257235.8852782,1980,6.7719340324401855
1747257236.134682,1981,0.5074715614318848
1747257236.3904376,1982,0.7150931358337402
1747257236.6377172,1983,5.426347732543945
1747257237.132955,1985,0.7768759727478027
1747257237.6269612,1987,0.8297585844993591
1747257237.874204,1988,0.6217654347419739
1747257238.1217194,1989,0.6211684346199036
1747257238.6226506,1991,1.769364356994629
1747257238.8744347,1992,1.014618158340454
1747257239.119721,1993,0.5984559655189514
1747257239.6175733,1995,0.3879930078983307
1747257240.6034427,1999,2.297576904296875


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_35_391090-tag-lr_times_effective_sharpness_over_2.csv <==
Wall time,Step,Value
1747256741.5619116,0,0.21325738728046417
1747256742.3306055,3,-3.1042466163635254
1747256742.5889368,4,10.420539855957031
1747256744.0881557,10,16.25850486755371
1747256744.3388553,11,2.4751064777374268
1747256745.0867188,14,4.540324687957764
1747256745.3331037,15,-3.619126081466675
1747256746.0733407,18,0.08381063491106033
1747256746.3190684,19,-2.666409730911255
1747256746.5646915,20,15.369989395141602
1747256747.0549676,22,4.785519123077393
1747256747.30171,23,0.6912155151367188
1747256748.037825,26,20.027084350585938
1747256748.2858984,27,-10.3643798828125
1747256749.7808106,33,2.7484893798828125
1747256750.5513303,36,0.8642704486846924
1747256750.8063076,37,9.301607131958008
1747256751.078227,38,0.628173291683197
1747256751.3332846,39,7.316894054412842
1747256751.583572,40,3.788696050643921
1747256753.3670447,47,9.816173553466797
1747256753.6185575,48,0.6573466658592224
1747256753.8651812,49,11.179810523986816
1747256754.3636277,51,1.3430500030517578
1747256754.61438,52,0.9359114766120911
1747256755.1094112,54,4.162568092346191
1747256755.8627765,57,7.3571014404296875
1747256756.602658,60,3.7332277297973633
1747256756.8501892,61,-2.063607692718506
1747256757.1022434,62,5.276083946228027
1747256757.3550763,63,1.6408978700637817
1747256757.9007115,65,9.325224876403809
1747256758.14522,66,0.7522367238998413
1747256758.3988416,67,2.221637725830078
1747256758.6490533,68,1.628821611404419
1747256759.1558335,70,-6.047197341918945
1747256759.402897,71,4.015841960906982
1747256760.8857648,77,8.548840522766113
1747256761.3867564,79,-4.254776954650879
1747256761.6339347,80,2.2819907665252686
1747256762.129868,82,14.990291595458984
1747256762.3846753,83,1.2982122898101807
1747256762.8858519,85,7.5252814292907715
1747256763.8793077,89,-2.8633556365966797
1747256764.12901,90,0.7023332118988037
1747256765.4105577,95,3.8851563930511475
1747256766.4022617,99,0.3991278111934662
1747256766.6458004,100,0.39072421193122864
1747256767.3878067,103,19.575559616088867
1747256768.1331077,106,-0.1916201114654541
1747256768.3827083,107,1.2472245693206787
1747256768.8863049,109,-2.3864917755126953
1747256770.1213598,114,-0.6306484341621399
1747256770.6173346,116,2.4364206790924072
1747256771.8478827,121,-0.07126112282276154
1747256772.8425727,125,7.489383697509766
1747256773.092617,126,1.230581521987915
1747256773.6002843,128,1.1836436986923218
1747256774.1022797,130,9.498221397399902
1747256774.3567832,131,8.597471237182617
1747256774.6049583,132,50.72841262817383
1747256775.6062143,136,0.49419471621513367
1747256775.854828,137,0.5135593414306641
1747256777.3898935,143,8.66180419921875
1747256777.6623588,144,0.7534708976745605
1747256778.2012393,146,8.350815773010254
1747256778.4600153,147,1.7840367555618286
1747256779.2481759,150,3.450761318206787
1747256781.078023,157,0.4868774116039276
1747256781.601203,159,0.4361920654773712
1747256781.8587606,160,6.65751838684082
1747256782.3692117,162,-0.2637194097042084
1747256782.890449,164,8.66775131225586
1747256783.4150877,166,0.32948973774909973
1747256784.4739473,170,0.6376750469207764
1747256784.7307782,171,2.219764232635498
1747256784.9822478,172,0.577446460723877
1747256785.7555234,175,2.2304563522338867
1747256786.002348,176,0.4520183503627777
1747256786.2477624,177,4.366935729980469
1747256786.4918165,178,4.437857151031494
1747256786.9921107,180,2.0165765285491943
1747256787.237846,181,0.9904291033744812
1747256787.983642,184,0.8453543186187744
1747256788.2346027,185,7.892523288726807
1747256788.4809656,186,-0.16326797008514404
1747256789.2228823,189,1.8563172817230225
1747256789.4700754,190,0.5657513737678528
1747256789.7170448,191,1.0612916946411133
1747256789.9704158,192,2.4142677783966064
1747256790.711491,195,1.2667948007583618
1747256791.7000303,199,6.23122501373291
1747256791.9541194,200,-0.6158102750778198
1747256792.4500587,202,0.6725247502326965
1747256792.6982915,203,0.6201686263084412
1747256792.9499042,204,3.580714464187622
1747256793.1949759,205,4.019928455352783
1747256793.7115486,207,0.5413854718208313
1747256794.215949,209,0.6800336837768555
1747256794.7285442,211,1.043632984161377
1747256795.249749,213,3.8140079975128174
1747256795.756578,215,1.7945433855056763
1747256796.0100179,216,6.426231384277344
1747256796.5184312,218,6.088365077972412
1747256796.7752829,219,6.420594215393066
1747256797.0313935,220,0.9063736796379089
1747256797.2865822,221,3.82358980178833
1747256797.5482743,222,1.8413840532302856
1747256798.0653732,224,1.6313667297363281
1747256798.320388,225,4.495858192443848
1747256799.3331044,229,13.268343925476074
1747256800.8161108,235,7.428223609924316
1747256801.3151338,237,2.38051438331604
1747256801.566178,238,2.090805768966675
1747256801.8146613,239,-0.23195286095142365
1747256802.308172,241,0.4245155453681946
1747256802.5535429,242,4.081843852996826
1747256803.047834,244,1.880399227142334
1747256803.2937632,245,0.9960963129997253
1747256803.5381134,246,1.1532419919967651
1747256803.7803934,247,1.0795676708221436
1747256804.9979386,252,2.4389278888702393
1747256805.2411656,253,2.993856906890869
1747256805.4850066,254,0.9691371917724609
1747256806.2169948,257,6.45412015914917
1747256806.4663506,258,1.0987831354141235
1747256806.7159686,259,2.0586438179016113
1747256806.9642262,260,0.6095103621482849
1747256807.4592066,262,0.2797463834285736
1747256809.4855833,270,10.640408515930176
1747256809.739184,271,3.8504574298858643
1747256810.5141196,274,0.5446063876152039
1747256810.7737913,275,7.473947525024414
1747256811.0228188,276,22.480104446411133
1747256811.5167708,278,13.915990829467773
1747256812.0131698,280,3.208712577819824
1747256812.518744,282,0.27886927127838135
1747256812.7658305,283,1.7101035118103027
1747256813.2647314,285,0.8637402057647705
1747256813.767668,287,1.579548954963684
1747256814.0152342,288,3.6477978229522705
1747256814.5102096,290,2.643422842025757
1747256815.753981,295,0.11755576729774475
1747256815.9994097,296,2.21433687210083
1747256816.2459667,297,1.550206184387207
1747256816.5045686,298,1.428609848022461
1747256818.0252843,304,2.5200536251068115
1747256818.5163658,306,6.858341693878174
1747256819.018669,308,1.6797631978988647
1747256819.2728016,309,4.743166446685791
1747256820.025418,312,1.3524173498153687
1747256820.27561,313,2.4279215335845947
1747256821.0263515,316,6.707188129425049
1747256821.5321944,318,3.8104710578918457
1747256821.7788427,319,3.8212015628814697
1747256822.5241115,322,3.784180164337158
1747256823.0229945,324,2.487781047821045
1747256824.286005,329,3.564818859100342
1747256824.5353456,330,0.6941191554069519
1747256824.7823765,331,2.224672317504883
1747256825.030695,332,1.7280257940292358
1747256826.2718413,337,0.6812617778778076
1747256826.5205936,338,1.24868643283844
1747256827.0156572,340,5.551421642303467
1747256827.7619562,343,1.111574649810791
1747256828.0160758,344,2.6684117317199707
1747256828.2639513,345,0.5394554734230042
1747256828.5138109,346,2.99664306640625
1747256829.0097318,348,-0.19223229587078094
1747256829.5009835,350,3.2633180618286133
1747256829.9956598,352,0.5377111434936523
1747256830.249547,353,0.607610285282135
1747256830.5126698,354,0.20875126123428345
1747256831.5128748,358,4.693742275238037
1747256832.0078275,360,1.327813982963562
1747256832.505908,362,0.31244319677352905
1747256832.7542655,363,0.7498177886009216
1747256833.0031881,364,0.611619234085083
1747256833.2500415,365,4.889959335327148
1747256833.4969714,366,1.9066232442855835
1747256833.7431827,367,0.787632405757904
1747256833.992747,368,2.025176763534546
1747256835.5011697,374,1.0400567054748535
1747256836.2468095,377,0.8413372039794922
1747256836.4937801,378,0.6960921287536621
1747256838.2523894,385,1.4086785316467285
1747256838.5061252,386,3.896031379699707
1747256839.5088732,390,0.40444403886795044
1747256839.7540033,391,-0.1978512555360794
1747256840.0025606,392,1.3422484397888184
1747256840.2524688,393,1.7170777320861816
1747256840.5026422,394,8.199636459350586
1747256840.7539144,395,2.052992343902588
1747256841.0035472,396,2.502976655960083
1747256841.2526932,397,3.0954091548919678
1747256841.5091949,398,4.4415178298950195
1747256841.766291,399,2.292235851287842
1747256842.2726314,401,1.69632887840271
1747256842.5180786,402,2.5811989307403564
1747256843.007666,404,-0.2998676300048828
1747256844.008267,408,0.7793868184089661
1747256844.2636354,409,2.078542947769165
1747256845.039387,412,2.842548370361328
1747256845.2862136,413,1.4694520235061646
1747256845.5411549,414,0.38181227445602417
1747256845.788364,415,1.934420108795166
1747256846.548597,418,1.0306618213653564
1747256847.307321,421,0.764144241809845
1747256847.5557942,422,5.810576438903809
1747256848.2982922,425,4.540246486663818
1747256848.5460718,426,6.336873531341553
1747256849.542012,430,1.483147144317627
1747256849.7870562,431,0.7236149311065674
1747256850.5240722,434,2.1246399879455566
1747256850.7691317,435,1.4089547395706177
1747256851.0230298,436,0.020821362733840942
1747256851.2749732,437,2.436074733734131
1747256851.5251904,438,0.04987810179591179
1747256851.7779918,439,0.10027551651000977
1747256852.0238018,440,3.6673526763916016
1747256852.2712424,441,0.3089612126350403
1747256852.7723706,443,0.808704674243927
1747256853.018805,444,-0.20354844629764557
1747256853.2699676,445,3.984609842300415
1747256853.5168474,446,0.9818323850631714
1747256854.514805,450,1.844998836517334
1747256854.768499,451,3.181022882461548
1747256855.0167525,452,0.023473065346479416
1747256855.264448,453,1.8908659219741821
1747256855.5128615,454,0.7607161998748779
1747256856.011693,456,0.42002353072166443
1747256856.5132916,458,1.1493641138076782
1747256857.0138993,460,0.13078747689723969
1747256857.262596,461,3.922281265258789
1747256858.012491,464,7.047244548797607
1747256858.260445,465,2.063986301422119
1747256858.5127342,466,0.17734406888484955
1747256859.0177112,468,2.5454394817352295
1747256859.5198748,470,0.6936098337173462
1747256860.5313492,474,0.5389159321784973
1747256860.7979543,475,0.9771620631217957
1747256861.5588682,478,1.7166675329208374
1747256861.8081243,479,5.7629547119140625
1747256862.0588686,480,0.3879465162754059
1747256862.304782,481,0.692859947681427
1747256862.5514615,482,3.670146942138672
1747256862.7975707,483,1.1387501955032349
1747256863.0431206,484,0.8907312750816345
1747256863.5354838,486,0.42219921946525574
1747256863.7834551,487,0.8111464977264404
1747256864.0364683,488,0.6574315428733826
1747256864.2850034,489,2.2925028800964355
1747256864.7842195,491,0.5134314298629761
1747256865.5320594,494,-0.024918867275118828
1747256866.5419192,498,4.337624549865723
1747256867.3029182,501,0.7703418731689453
1747256867.555508,502,0.7989153265953064
1747256867.804598,503,0.4377201199531555
1747256868.5523105,506,1.1700865030288696
1747256869.0509155,508,1.7268816232681274
1747256869.3035057,509,2.1126859188079834
1747256869.5593755,510,0.6063170433044434
1747256869.8158667,511,5.699028015136719
1747256870.067721,512,1.406949758529663
1747256870.325891,513,0.5682381391525269
1747256870.5731285,514,1.0015006065368652
1747256871.3257923,517,0.5325496792793274
1747256871.5776398,518,2.147672653198242
1747256871.8241768,519,0.4397246539592743
1747256872.0754192,520,4.571463108062744
1747256872.816471,523,2.1121692657470703
1747256874.5941172,530,1.3294674158096313
1747256875.3585162,533,1.4044184684753418
1747256875.6104817,534,1.1152952909469604
1747256876.1106677,536,1.8267756700515747
1747256876.3588197,537,0.4587250351905823
1747256876.6063998,538,3.5532798767089844
1747256876.8571253,539,0.5131741166114807
1747256877.106128,540,1.3406895399093628
1747256877.6012416,542,1.7792383432388306
1747256877.8466716,543,1.1726596355438232
1747256878.0955317,544,4.4630818367004395
1747256878.5911906,546,1.5855547189712524
1747256878.8435016,547,1.3027935028076172
1747256879.5928643,550,1.1708006858825684
1747256880.0978448,552,0.470472127199173
1747256880.6097577,554,0.7241929769515991
1747256880.8624682,555,1.4000133275985718
1747256881.109393,556,1.0447051525115967
1747256882.6131115,562,0.27890631556510925
1747256882.8613064,563,1.1509616374969482
1747256883.1122227,564,1.1767977476119995
1747256884.1161835,568,2.2318947315216064
1747256884.8588152,571,1.2673914432525635
1747256885.3539903,573,2.773078680038452
1747256886.0998166,576,3.503438711166382
1747256887.0871084,580,1.8261836767196655
1747256888.083887,584,0.6797242760658264
1747256888.3443048,585,1.555867075920105
1747256888.5942705,586,0.6454891562461853
1747256889.0955899,588,0.6761178374290466
1747256889.5889416,590,1.3171924352645874
1747256889.8378017,591,0.5709220767021179
1747256890.086147,592,3.090769052505493
1747256890.588789,594,1.021049976348877
1747256891.1009235,596,3.5478594303131104
1747256891.3660274,597,0.7866650223731995
1747256891.6131165,598,0.4350263178348541
1747256891.868433,599,0.9924895763397217
1747256892.3617716,601,0.8854095935821533
1747256892.6117086,602,1.4241611957550049
1747256892.8554153,603,2.968759298324585
1747256893.3474035,605,1.9084317684173584
1747256894.0891032,608,1.2034616470336914
1747256894.5766742,610,7.978231906890869
1747256895.3301651,613,1.1893057823181152
1747256895.5730217,614,2.4564507007598877
1747256896.0698197,616,4.51587438583374
1747256896.5768054,618,2.6173102855682373
1747256897.0835164,620,7.432768821716309
1747256897.586385,622,1.7307366132736206
1747256897.8432,623,0.926723062992096
1747256898.6113083,626,0.7768943309783936
1747256899.105567,628,2.9594287872314453
1747256899.357946,629,1.8886442184448242
1747256900.3857086,633,3.9771785736083984
1747256900.9049473,635,0.6232295632362366
1747256901.418096,637,0.9344443678855896
1747256902.1682246,640,0.4186370074748993
1747256902.4240062,641,1.2904239892959595
1747256902.6681445,642,1.8974933624267578
1747256902.9104917,643,0.6972446441650391
1747256903.1531012,644,1.8231488466262817
1747256903.4018843,645,2.518082618713379
1747256904.3856382,649,1.1485694646835327
1747256904.872544,651,1.4538850784301758
1747256905.1182694,652,3.005873441696167
1747256905.3651807,653,2.9530930519104004
1747256905.6128418,654,0.8038731813430786
1747256905.858741,655,0.6516526341438293
1747256906.6018324,658,0.9659056663513184
1747256906.849959,659,2.6023051738739014
1747256907.0985339,660,1.7962398529052734
1747256908.823272,667,2.4876034259796143
1747256909.5646825,670,3.251315116882324
1747256910.8019118,675,0.6291103363037109
1747256911.054888,676,4.029720783233643
1747256911.30315,677,2.9942591190338135
1747256912.0493138,680,1.939751148223877
1747256912.5618637,682,1.8607021570205688
1747256912.8092082,683,0.44739028811454773
1747256913.0623267,684,1.5721005201339722
1747256913.8083858,687,7.943009376525879
1747256915.062089,692,1.7712204456329346
1747256915.5614686,694,0.17662550508975983
1747256915.8142645,695,0.7588709592819214
1747256916.0674324,696,1.0515146255493164
1747256916.3185143,697,36.534061431884766
1747256916.8165283,699,2.4887397289276123
1747256917.5724216,702,0.6021621823310852
1747256917.8219798,703,2.536532402038574
1747256918.3234107,705,3.7089173793792725
1747256919.338566,709,3.8777015209198
1747256919.5917413,710,1.1705482006072998
1747256920.0915885,712,2.803325653076172
1747256920.8398669,715,0.5533623099327087
1747256921.340776,717,11.963276863098145
1747256921.8437967,719,3.3651540279388428
1747256922.0951138,720,0.9183706045150757
1747256922.3426745,721,3.6972315311431885
1747256922.8313797,723,2.469964027404785
1747256923.3219361,725,2.50361704826355
1747256923.567261,726,4.029454231262207
1747256923.8136802,727,2.014224052429199
1747256924.0583353,728,1.3931396007537842
1747256924.3028903,729,2.667067050933838
1747256924.793238,731,4.093838691711426
1747256925.0442343,732,0.38255903124809265
1747256925.2892463,733,1.2777365446090698
1747256926.5096326,738,2.5495002269744873
1747256926.752389,739,3.318218469619751
1747256927.0000207,740,0.4922041893005371
1747256927.4854877,742,2.111906051635742
1747256927.73662,743,1.7352122068405151
1747256927.9869742,744,2.062206983566284
1747256928.2387025,745,2.9207229614257812
1747256929.966346,752,4.449766635894775
1747256930.6949732,755,1.0473417043685913
1747256930.9392412,756,2.7269976139068604
1747256931.4247365,758,5.259436130523682
1747256932.6581216,763,2.0394375324249268
1747256932.913554,764,1.479203701019287
1747256933.1704595,765,3.3266396522521973
1747256933.9146917,768,0.5767301917076111
1747256934.2565029,769,9.087154388427734
1747256935.0058515,772,2.189619541168213
1747256935.2544038,773,5.250887870788574
1747256935.7578118,775,1.3366824388504028
1747256936.0080838,776,5.647036552429199
1747256936.504951,778,1.0006415843963623
1747256936.753549,779,5.083404541015625
1747256937.0056841,780,2.3371119499206543
1747256937.258785,781,1.6124773025512695
1747256937.5078976,782,1.130097508430481
1747256939.0153358,788,2.0759716033935547
1747256939.269135,789,2.2161989212036133
1747256939.77416,791,2.733139753341675
1747256940.2726915,793,1.5562480688095093
1747256940.7688076,795,2.8634519577026367
1747256941.0126047,796,2.76216459274292
1747256941.7453113,799,3.176705837249756
1747256941.9893663,800,0.9973230361938477
1747256942.9586513,804,1.9810084104537964
1747256943.2000747,805,0.5810374021530151
1747256943.4418864,806,3.843654155731201
1747256943.6889954,807,2.3593740463256836
1747256944.4209917,810,3.883157253265381
1747256945.1556911,813,2.0606961250305176
1747256946.376291,818,1.4699114561080933
1747256946.6216028,819,12.40865707397461
1747256947.109759,821,3.0569777488708496
1747256947.3536963,822,1.8032646179199219
1747256947.5987182,823,3.413557529449463
1747256948.095333,825,1.2115771770477295
1747256948.352256,826,2.885559558868408
1747256948.6042051,827,1.253638505935669
1747256948.854045,828,1.221489667892456
1747256949.8422542,832,1.2622594833374023
1747256950.0882654,833,6.270617961883545
1747256950.58071,835,3.4893813133239746
1747256950.8292718,836,2.149792432785034
1747256951.0779347,837,1.7938361167907715
1747256951.5712063,839,3.4816572666168213
1747256951.819449,840,3.220813035964966
1747256952.5642164,843,2.5569376945495605
1747256953.0656514,845,0.8483334183692932
1747256954.3088822,850,5.890008449554443
1747256954.5592375,851,4.403942108154297
1747256955.3168747,854,6.714457035064697
1747256956.061941,857,2.3161332607269287
1747256956.8000133,860,0.6995896100997925
1747256957.2942622,862,2.6191513538360596
1747256958.0365882,865,6.5770344734191895
1747256958.2820468,866,1.0177510976791382
1747256959.2758298,870,5.874837875366211
1747256959.5322747,871,1.6668968200683594
1747256962.0522203,881,0.6566357612609863
1747256962.570466,883,2.4160678386688232
1747256962.8232892,884,4.924244403839111
1747256963.0726655,885,1.3051308393478394
1747256963.3203917,886,2.773695468902588
1747256963.8260932,888,1.5512824058532715
1747256964.3316767,890,1.3276889324188232
1747256964.8282304,892,2.2129881381988525
1747256965.5748394,895,3.1857845783233643
1747256966.0701602,897,1.0368070602416992
1747256966.3168933,898,2.068922758102417
1747256967.0590162,901,1.8375624418258667
1747256967.307217,902,2.4817440509796143
1747256967.802672,904,0.4747387170791626
1747256968.2995312,906,1.0005069971084595
1747256968.5444837,907,2.1922128200531006
1747256968.7966664,908,0.19722819328308105
1747256969.2851598,910,4.477582931518555
1747256969.527711,911,3.755659341812134
1747256970.2712014,914,4.591872692108154
1747256971.257518,918,0.9824091792106628
1747256971.5065298,919,2.2369561195373535
1747256972.0219822,921,1.2339551448822021
1747256972.527756,923,1.2164790630340576
1747256973.5174851,927,5.232437610626221
1747256973.7657204,928,1.2302497625350952
1747256974.0115755,929,1.8727896213531494
1747256974.2564688,930,2.2705323696136475
1747256974.5005786,931,1.107155680656433
1747256974.757581,932,2.121753692626953
1747256975.0042195,933,2.4338364601135254
1747256975.5154822,935,1.8407115936279297
1747256976.511548,939,1.586707353591919
1747256977.0189917,941,7.695439338684082
1747256977.2707593,942,1.5920222997665405
1747256978.0057986,945,2.4779539108276367
1747256978.985813,949,2.773192882537842
1747256979.7446692,952,1.455575704574585
1747256980.2605562,954,0.42845115065574646
1747256980.5125666,955,4.923844814300537
1747256980.7638454,956,1.0438392162322998
1747256981.787366,960,1.495312213897705
1747256982.2887902,962,1.0701045989990234
1747256982.5371783,963,2.931131362915039
1747256982.789632,964,1.046598196029663
1747256983.0462863,965,1.1414594650268555
1747256983.5508661,967,1.7342809438705444
1747256983.806397,968,1.5177147388458252
1747256984.5640254,971,1.7159558534622192
1747256985.8055246,976,1.1765577793121338
1747256986.3072822,978,1.0937765836715698
1747256986.5585482,979,1.2288299798965454
1747256987.0540266,981,7.031038761138916
1747256987.3017244,982,0.34225988388061523
1747256988.2905984,986,2.575075626373291
1747256988.7875473,988,3.4477195739746094
1747256989.0333679,989,4.346879959106445
1747256989.2780497,990,4.431954860687256
1747256989.7772996,992,1.646405577659607
1747256990.2746334,994,6.025817394256592
1747256990.5206811,995,1.7379931211471558
1747256990.764587,996,14.140159606933594
1747256991.254814,998,1.2867999076843262
1747256991.4990377,999,2.955641984939575
1747256992.0044405,1001,2.2122645378112793
1747256992.2565942,1002,7.738079071044922
1747256992.504491,1003,9.48741340637207
1747256992.7525268,1004,2.626438856124878
1747256993.0067146,1005,5.835928440093994
1747256993.2496254,1006,0.7243049144744873
1747256994.4714348,1011,9.22624397277832
1747256994.9628472,1013,4.26814603805542
1747256995.4537387,1015,5.354495048522949
1747256995.6982038,1016,0.4668641984462738
1747256995.9440958,1017,1.717954397201538
1747256997.1748476,1022,0.5439950227737427
1747256998.1837406,1026,1.460612416267395
1747256998.6777685,1028,22.681106567382812
1747256998.9289145,1029,4.251331806182861
1747257000.393819,1035,0.9026878476142883
1747257000.6381288,1036,4.483997344970703
1747257000.8846672,1037,3.7850379943847656
1747257001.1267517,1038,0.8526944518089294
1747257001.3724828,1039,0.6049454212188721
1747257002.3431904,1043,11.243293762207031
1747257002.8418043,1045,0.8465861082077026
1747257003.0852003,1046,4.066298961639404
1747257004.5734754,1052,1.0977715253829956
1747257004.8178685,1053,1.9101672172546387
1747257005.5524755,1056,2.3165407180786133
1747257006.039402,1058,1.1093993186950684
1747257006.282695,1059,2.8706960678100586
1747257006.5256097,1060,3.9050886631011963
1747257007.011681,1062,1.5828930139541626
1747257007.7430565,1065,5.584238052368164
1747257007.9929967,1066,1.780428409576416
1747257008.237693,1067,0.35694923996925354
1747257008.7297976,1069,1.4336140155792236
1747257008.9833481,1070,2.9922797679901123
1747257009.2313914,1071,1.5324089527130127
1747257009.489159,1072,2.8310883045196533
1747257009.7346644,1073,2.0296943187713623
1747257009.981662,1074,0.8395240306854248
1747257010.7248478,1077,2.055286407470703
1747257010.9790988,1078,17.70172882080078
1747257011.501848,1080,2.4031150341033936
1747257011.753152,1081,14.040844917297363
1747257012.0062604,1082,2.4503960609436035
1747257012.7579618,1085,9.721142768859863
1747257013.0057533,1086,0.8570203185081482
1747257013.2527385,1087,4.115440368652344
1747257014.2621381,1091,34.68817901611328
1747257014.5104885,1092,1.1075537204742432
1747257014.7592041,1093,3.411353588104248
1747257015.9905808,1098,1.0575696229934692
1747257016.4845955,1100,3.4706015586853027
1747257016.9743402,1102,1.574017882347107
1747257017.2221067,1103,1.883311152458191
1747257017.4642866,1104,1.9090485572814941
1747257018.1953874,1107,4.8232340812683105
1747257018.4384131,1108,6.174396514892578
1747257018.6823473,1109,1.0674543380737305
1747257018.9263673,1110,2.180501699447632
1747257019.1697853,1111,0.4142528772354126
1747257019.4168885,1112,2.0067219734191895
1747257019.6660175,1113,2.5480403900146484
1747257019.9155936,1114,2.321272134780884
1747257020.401494,1116,3.5188376903533936
1747257021.1492052,1119,3.101393222808838
1747257021.6554594,1121,1.6083256006240845
1747257021.9028497,1122,1.9270544052124023
1747257022.6460524,1125,1.9149316549301147
1747257022.8929098,1126,1.4534581899642944
1747257023.3908606,1128,5.011747360229492
1747257023.638203,1129,1.0888333320617676
1747257023.8855839,1130,4.127181529998779
1747257024.1326995,1131,2.0940592288970947
1747257024.378742,1132,2.6448862552642822
1747257024.8729308,1134,14.056511878967285
1747257025.121721,1135,0.8579038381576538
1747257025.3702338,1136,2.9354050159454346
1747257026.1116211,1139,2.7002100944519043
1747257026.8533359,1142,6.607799530029297
1747257027.5919473,1145,0.6332659721374512
1747257027.8457055,1146,1.716854453086853
1747257028.3329258,1148,2.7405548095703125
1747257028.5826993,1149,18.222370147705078
1747257028.8297188,1150,1.374721884727478
1747257029.0818229,1151,21.918672561645508
1747257029.3271213,1152,2.858910322189331
1747257029.5750945,1153,0.4102173447608948
1747257030.0674007,1155,1.9831112623214722
1747257031.3096294,1160,0.8882108330726624
1747257031.807844,1162,3.2727129459381104
1747257032.299557,1164,2.2073440551757812
1747257032.7932546,1166,5.251842021942139
1747257033.0413568,1167,5.26459264755249
1747257034.5346782,1173,5.45680046081543
1747257034.790545,1174,0.6477185487747192
1747257035.294978,1176,0.7667511105537415
1747257035.5441198,1177,1.6124131679534912
1747257035.7915936,1178,5.536108493804932
1747257036.7826967,1182,4.5962233543396
1747257037.2889488,1184,0.2082504779100418
1747257037.788523,1186,2.682767868041992
1747257038.2928162,1188,0.8205356597900391
1747257038.5406015,1189,5.041160583496094
1747257038.7882674,1190,0.8987284302711487
1747257039.5400198,1193,2.4120936393737793
1747257039.7906055,1194,2.1489200592041016
1747257040.043868,1195,6.628902912139893
1747257040.541155,1197,0.641049325466156
1747257040.7937195,1198,1.5428341627120972
1747257041.5365734,1201,1.1664748191833496
1747257041.7854917,1202,3.315922737121582
1747257042.5349305,1205,14.97705078125
1747257042.7867076,1206,4.270874500274658
1747257043.0399854,1207,1.7752516269683838
1747257043.5486445,1209,15.825457572937012
1747257044.5853322,1213,1.85821533203125
1747257044.852662,1214,4.395145416259766
1747257045.1140718,1215,28.0658016204834
1747257045.6273186,1217,0.24940720200538635
1747257045.8902497,1218,8.125061988830566
1747257047.1728134,1223,3.3652069568634033
1747257047.6793494,1225,7.811465740203857
1747257048.4284234,1228,2.979168176651001
1747257048.6746674,1229,39.063114166259766
1747257049.4263542,1232,2.614914894104004
1747257049.6716204,1233,19.770977020263672
1747257050.9207275,1238,12.070364952087402
1747257051.4206712,1240,0.6551438570022583
1747257051.6693199,1241,3.9495437145233154
1747257051.9172277,1242,3.6921398639678955
1747257052.174143,1243,0.6544511914253235
1747257052.42462,1244,4.193093299865723
1747257052.681913,1245,4.502144813537598
1747257052.9390988,1246,2.8628976345062256
1747257053.694444,1249,8.625555992126465
1747257053.9429932,1250,2.249356746673584
1747257054.19403,1251,1.7029008865356445
1747257054.450583,1252,6.669640064239502
1747257054.9522235,1254,0.752210259437561
1747257055.465009,1256,2.8490219116210938
1747257055.7207932,1257,7.030331611633301
1747257056.467682,1260,2.1493923664093018
1747257056.7194073,1261,1.3185293674468994
1747257057.4765422,1264,2.004319906234741
1747257058.2224436,1267,3.184035062789917
1747257059.2198744,1271,3.208855628967285
1747257060.450854,1276,1.0622888803482056
1747257060.695557,1277,4.3128814697265625
1747257060.9450119,1278,3.9892845153808594
1747257061.930724,1282,3.198824882507324
1747257062.6742082,1285,10.20669174194336
1747257063.921508,1290,11.378926277160645
1747257064.6689558,1293,4.522659778594971
1747257065.415297,1296,6.353513240814209
1747257065.9179056,1298,3.9898295402526855
1747257066.166961,1299,0.23560731112957
1747257066.9069476,1302,0.389374315738678
1747257067.9077306,1306,4.16166353225708
1747257068.8862538,1310,0.5193977355957031
1747257069.8742743,1314,11.202021598815918
1747257070.1203399,1315,5.105322360992432
1747257071.3347886,1320,1.3058676719665527
1747257071.8196688,1322,0.870974600315094
1747257072.0672755,1323,9.177387237548828
1747257072.555902,1325,7.39926290512085
1747257072.799592,1326,2.40752911567688
1747257073.297895,1328,0.9618414640426636
1747257075.0400453,1335,11.169634819030762
1747257077.3312526,1344,3.899384021759033
1747257077.5819166,1345,1.5227781534194946
1747257078.081934,1347,6.667675018310547
1747257078.3317008,1348,0.3259786367416382
1747257079.0793157,1351,0.5469046235084534
1747257079.3303545,1352,0.5316470861434937
1747257079.8280897,1354,8.074618339538574
1747257080.8182733,1358,0.40087616443634033
1747257081.3285146,1360,2.3626067638397217
1747257082.3382988,1364,3.7397117614746094
1747257082.5882187,1365,3.9338157176971436
1747257082.8377774,1366,0.2077893763780594
1747257083.085913,1367,7.689970016479492
1747257083.3325229,1368,5.074667453765869
1747257084.3242612,1372,0.5914808511734009
1747257084.5769796,1373,8.929239273071289
1747257085.0847917,1375,8.788422584533691
1747257085.344799,1376,0.6486113667488098
1747257086.3746698,1380,7.6651835441589355
1747257087.6436555,1385,2.9085333347320557
1747257087.8963075,1386,6.188067436218262
1747257088.9038987,1390,0.2051485925912857
1747257089.6605299,1393,3.8595516681671143
1747257090.4182525,1396,2.237112045288086
1747257090.6684902,1397,0.6201130747795105
1747257091.1682012,1399,3.766920328140259
1747257091.4221246,1400,2.1013426780700684
1747257092.1634974,1403,0.29874396324157715
1747257092.6573966,1405,0.7883425951004028
1747257094.6470037,1413,0.40257054567337036
1747257095.4080832,1416,1.8059848546981812
1747257095.6578844,1417,2.7969284057617188
1747257096.1474652,1419,9.116939544677734
1747257096.6343977,1421,4.149170875549316
1747257096.8783193,1422,1.1123429536819458
1747257099.079284,1431,4.020910739898682
1747257099.32287,1432,1.3031188249588013
1747257100.3121972,1436,2.3038878440856934
1747257100.8036041,1438,2.1516621112823486
1747257101.0471392,1439,6.633274078369141
1747257101.2900167,1440,7.067294120788574
1747257101.5327187,1441,1.7681587934494019
1747257102.260248,1444,5.985708713531494
1747257102.7491248,1446,26.909034729003906
1747257102.9964147,1447,18.84788703918457
1747257103.2431595,1448,1.6262906789779663
1747257103.4883957,1449,0.8225342631340027
1747257103.7346897,1450,11.534966468811035
1747257103.9855146,1451,0.9259355664253235
1747257104.2352035,1452,2.1759085655212402
1747257104.7341366,1454,4.278919219970703
1747257104.9865534,1455,3.3052620887756348
1747257105.2340543,1456,1.1288031339645386
1747257105.4812655,1457,5.5278167724609375
1747257105.7294133,1458,0.639349639415741
1747257105.9760396,1459,1.7062737941741943
1747257106.2236073,1460,2.379899263381958
1747257106.4698436,1461,1.4983444213867188
1747257106.962811,1463,1.756361722946167
1747257108.7672539,1470,0.30301111936569214
1747257109.5116134,1473,8.789948463439941
1747257109.75728,1474,4.397873878479004
1747257110.2494183,1476,5.823577880859375
1747257110.5007107,1477,2.2362968921661377
1747257111.4943817,1481,9.766016960144043
1747257111.743865,1482,3.7057905197143555
1747257111.9912124,1483,2.9209821224212646
1747257112.9858682,1487,0.8240197896957397
1747257113.2394106,1488,3.610591173171997
1747257113.4871502,1489,7.114779472351074
1747257113.7358856,1490,0.5283113121986389
1747257113.98713,1491,8.321290016174316
1747257114.4893074,1493,2.099224328994751
1747257114.7383175,1494,1.2465981245040894
1747257115.73732,1498,0.32529914379119873
1747257116.0037992,1499,1.9311097860336304
1747257116.2549112,1500,1.6749327182769775
1747257116.7606597,1502,4.465669631958008
1747257117.5233345,1505,4.726998329162598
1747257118.5274923,1509,8.3538818359375
1747257118.7781134,1510,6.2165350914001465
1747257119.038442,1511,45.49623107910156
1747257119.5392704,1513,0.5322663187980652
1747257120.033661,1515,0.7227844595909119
1747257120.2908416,1516,5.136054515838623
1747257122.026155,1523,4.883584499359131
1747257122.764249,1526,1.072665810585022
1747257123.2589345,1528,1.4571242332458496
1747257124.7494113,1534,27.24380111694336
1747257125.4947774,1537,5.0542778968811035
1747257125.741684,1538,1.4346996545791626
1747257126.4831872,1541,6.1805806159973145
1747257127.4685292,1545,1.475229024887085
1747257127.9619758,1547,1.0773929357528687
1747257128.2071235,1548,1.2589123249053955
1747257128.94619,1551,3.4263172149658203
1747257129.1919653,1552,0.6152214407920837
1747257129.4424496,1553,6.190948486328125
1747257129.942037,1555,0.7845060229301453
1747257130.445936,1557,1.899164080619812
1747257131.7056286,1562,0.2916512191295624
1747257132.2181005,1564,12.311466217041016
1747257132.4629166,1565,1.829645037651062
1747257132.713617,1566,1.7320266962051392
1747257133.218317,1568,2.0049800872802734
1747257133.716963,1570,0.3026340901851654
1747257133.9650855,1571,1.9134881496429443
1747257134.215787,1572,1.2157219648361206
1747257134.4684136,1573,2.126887559890747
1747257135.2182965,1576,3.391677141189575
1747257135.7256174,1578,1.6287301778793335
1747257136.004393,1579,0.24861474335193634
1747257136.2552552,1580,1.063647747039795
1747257136.510143,1581,2.0983595848083496
1747257136.7580652,1582,4.787695407867432
1747257137.5136294,1585,1.9613447189331055
1747257138.7848473,1590,2.8714444637298584
1747257140.035574,1595,1.0900704860687256
1747257140.284756,1596,1.8719050884246826
1747257140.5322413,1597,0.58183354139328
1747257141.5278971,1601,0.8059958815574646
1747257141.7757711,1602,1.668485164642334
1747257142.0217052,1603,0.5905658006668091
1747257143.7503648,1610,2.7928965091705322
1747257143.996778,1611,1.2064056396484375
1747257144.49219,1613,2.0848655700683594
1747257144.7396913,1614,0.4634150564670563
1747257145.2319326,1616,2.84442138671875
1747257146.2248678,1620,0.9954575300216675
1747257146.713814,1622,0.6066085696220398
1747257147.2041318,1624,2.2195656299591064
1747257147.6967344,1626,31.83082389831543
1747257147.9459603,1627,2.361877202987671
1747257148.9376988,1631,2.251124382019043
1747257149.9236796,1635,6.301789283752441
1747257150.170387,1636,4.173912525177002
1747257150.4243279,1637,0.47542092204093933
1747257150.6727476,1638,1.017930030822754
1747257151.1650748,1640,1.465029001235962
1747257151.410099,1641,2.4538397789001465
1747257152.6504369,1646,10.757336616516113
1747257152.8984647,1647,3.946096420288086
1747257153.391707,1649,11.543146133422852
1747257153.8842897,1651,0.8766911625862122
1747257154.1299202,1652,3.4348652362823486
1747257154.3749702,1653,6.183017730712891
1747257154.6251771,1654,2.297935962677002
1747257155.119025,1656,2.3315138816833496
1747257155.6203313,1658,1.8576264381408691
1747257156.6120613,1662,1.1690428256988525
1747257157.1227205,1664,3.542513370513916
1747257157.6287274,1666,1.7230219841003418
1747257158.3833551,1669,1.711816668510437
1747257158.6293,1670,3.497950315475464
1747257159.6177819,1674,1.421975016593933
1747257160.3690395,1677,2.228419542312622
1747257160.8640578,1679,1.7814754247665405
1747257161.1106503,1680,4.720662593841553
1747257161.3570664,1681,3.4697458744049072
1747257161.6045392,1682,0.6856293678283691
1747257162.3449836,1685,2.605299949645996
1747257162.5965922,1686,1.911493182182312
1747257162.8481045,1687,0.7491356730461121
1747257163.0951588,1688,2.0664844512939453
1747257163.3440297,1689,1.9787139892578125
1747257163.5898552,1690,1.7670363187789917
1747257164.3246884,1693,1.4539328813552856
1747257164.5739493,1694,3.114315986633301
1747257164.8203623,1695,1.3326765298843384
1747257165.3125782,1697,1.3723126649856567
1747257165.567689,1698,1.008023977279663
1747257165.8169005,1699,2.1223011016845703
1747257166.0681815,1700,2.8335680961608887
1747257166.5732007,1702,4.159235000610352
1747257167.0712712,1704,2.0046870708465576
1747257167.8172402,1707,6.314130783081055
1747257168.3124385,1709,3.404930353164673
1747257168.5628874,1710,1.625166893005371
1747257168.8134248,1711,1.9507622718811035
1747257169.06086,1712,2.7522778511047363
1747257170.5579205,1718,3.2210986614227295
1747257170.8030186,1719,1.0339432954788208
1747257171.5536473,1722,1.062838077545166
1747257171.8029912,1723,0.9852210879325867
1747257172.053247,1724,0.7692522406578064
1747257172.2958724,1725,3.04622745513916
1747257173.544386,1730,2.594059705734253
1747257175.5069575,1738,3.301591634750366
1747257175.7529528,1739,1.065966248512268
1747257176.0043266,1740,1.027883529663086
1747257176.7460332,1743,1.2542834281921387
1747257177.243074,1745,4.462826728820801
1747257177.9878051,1748,1.7637361288070679
1747257178.2376215,1749,3.2698657512664795
1747257178.487432,1750,5.936079502105713
1747257178.7321703,1751,6.269030570983887
1747257179.23113,1753,1.308388113975525
1747257179.482374,1754,6.312051773071289
1747257180.247424,1757,2.1047749519348145
1747257181.5167491,1762,16.74809455871582
1747257181.7641773,1763,9.09593391418457
1747257182.2777154,1765,3.0724713802337646
1747257182.5340106,1766,1.0653334856033325
1747257183.0380063,1768,2.2185604572296143
1747257184.7886322,1775,2.6151652336120605
1747257185.041091,1776,15.299571990966797
1747257185.2899475,1777,2.4958534240722656
1747257186.044502,1780,1.28147554397583
1747257186.298134,1781,1.6270381212234497
1747257187.0450635,1784,1.5358405113220215
1747257187.2980251,1785,4.619439125061035
1747257187.5560093,1786,0.963407576084137
1747257187.814361,1787,1.4008655548095703
1747257188.3218133,1789,3.99562931060791
1747257188.5731516,1790,5.1954450607299805
1747257189.0760562,1792,1.8370417356491089
1747257189.5820796,1794,27.757055282592773
1747257190.0888786,1796,2.7651195526123047
1747257190.3406606,1797,0.5427796244621277
1747257191.0759935,1800,1.6488158702850342
1747257191.564005,1802,4.8346452713012695
1747257191.8070698,1803,12.632546424865723
1747257192.0576694,1804,2.5876359939575195
1747257193.0300975,1808,4.41086483001709
1747257193.528758,1810,55.2569694519043
1747257194.5311484,1814,1.1664272546768188
1747257195.0310643,1816,7.615016937255859
1747257195.5259683,1818,1.5688570737838745
1747257195.7709322,1819,5.918735504150391
1747257196.7666934,1823,1.8989372253417969
1747257197.498581,1826,1.3322699069976807
1747257197.7409208,1827,0.7514476180076599
1747257198.2308946,1829,0.8395076394081116
1747257198.4727788,1830,4.583553791046143
1747257198.9581184,1832,4.832618713378906
1747257199.200569,1833,40.39320755004883
1747257199.4444957,1834,1.2581769227981567
1747257199.9320648,1836,0.5441706776618958
1747257200.178041,1837,19.301963806152344
1747257200.4270003,1838,13.887702941894531
1747257201.9099588,1844,1.4265755414962769
1747257202.155731,1845,3.5742647647857666
1747257202.4009953,1846,14.765616416931152
1747257202.6473558,1847,0.9803115725517273
1747257202.898767,1848,1.308180570602417
1747257203.6367517,1851,1.8984653949737549
1747257204.140449,1853,2.312089204788208
1747257204.8936908,1856,1.9874491691589355
1747257205.8823168,1860,5.697662830352783
1747257206.8779855,1864,2.527198076248169
1747257207.126612,1865,3.447421073913574
1747257207.3798287,1866,0.6693025231361389
1747257207.6310232,1867,4.310275554656982
1747257208.6224983,1871,1.0441462993621826
1747257208.8663027,1872,1.0343334674835205
1747257209.1164474,1873,2.6270806789398193
1747257209.3653743,1874,1.4945604801177979
1747257209.6114748,1875,2.5631234645843506
1747257210.10771,1877,4.049147129058838
1747257210.60584,1879,5.137864112854004
1747257210.855214,1880,3.026639938354492
1747257211.6196306,1883,6.495759963989258
1747257211.8689744,1884,2.0550525188446045
1747257212.3665252,1886,4.150466442108154
1747257212.8650818,1888,9.179018020629883
1747257213.3609288,1890,3.598963975906372
1747257213.610124,1891,9.753304481506348
1747257214.6074853,1895,5.763374328613281
1747257215.612253,1899,1.180245041847229
1747257216.1196096,1901,1.4433624744415283
1747257216.3703878,1902,1.7149741649627686
1747257217.370942,1906,3.9733052253723145
1747257217.8715494,1908,6.462159633636475
1747257218.1266172,1909,1.8905229568481445
1747257218.3809495,1910,2.869955539703369
1747257219.1339688,1913,1.4284846782684326
1747257219.8870146,1916,1.3365471363067627
1747257220.3849666,1918,1.1721128225326538
1747257221.9007993,1924,2.570852518081665
1747257222.1475205,1925,4.9853739738464355
1747257222.3994896,1926,4.623642444610596
1747257222.913477,1928,14.858885765075684
1747257223.1701324,1929,12.6937894821167
1747257223.9190543,1932,0.4676113724708557
1747257224.6607618,1935,9.163141250610352
1747257224.9116998,1936,0.9529905319213867
1747257225.651097,1939,3.5813205242156982
1747257225.9188035,1940,14.609325408935547
1747257226.165345,1941,3.9181485176086426
1747257226.4135282,1942,3.2920286655426025
1747257227.1594617,1945,2.143284320831299
1747257227.6599512,1947,3.8460729122161865
1747257228.3992732,1950,3.086127519607544
1747257228.6519473,1951,7.446619987487793
1747257229.1518693,1953,0.8578641414642334
1747257229.9116166,1956,1.660806655883789
1747257230.9033442,1960,8.2437162399292
1747257231.1517015,1961,2.4908974170684814
1747257231.3990784,1962,1.6064378023147583
1747257231.645775,1963,33.80821228027344
1747257231.8942823,1964,3.222644805908203
1747257232.3994415,1966,10.33082103729248
1747257232.646265,1967,4.665197849273682
1747257232.8943777,1968,9.050455093383789
1747257233.140595,1969,15.045666694641113
1747257234.6365662,1975,2.660799741744995
1747257235.1347353,1977,0.5167458653450012
1747257235.389967,1978,7.46551513671875
1747257235.637318,1979,7.288226127624512
1747257235.8854418,1980,27.087736129760742
1747257236.1348996,1981,2.029886245727539
1747257236.3906581,1982,2.860372543334961
1747257236.6379733,1983,21.70539093017578
1747257237.1331537,1985,3.107503890991211
1747257237.6271706,1987,3.3190343379974365
1747257237.8743734,1988,2.4870617389678955
1747257238.1218889,1989,2.4846737384796143
1747257238.6227553,1991,7.077457427978516
1747257238.8745959,1992,4.058472633361816
1747257239.119944,1993,2.3938238620758057
1747257239.6177933,1995,1.5519720315933228
1747257240.6036916,1999,9.1903076171875


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_35_391090-tag-rank_f_l.csv <==
Wall time,Step,Value
1747256741.579722,0,1.3601574897766113
1747256742.3471594,3,1.2765274047851562
1747256742.6079035,4,1.0000841617584229
1747256744.104589,10,1.000198483467102
1747256744.3573048,11,1.7950031757354736
1747256745.103002,14,1.5421290397644043
1747256745.3492496,15,1.4242725372314453
1747256746.0877903,18,3.619718313217163
1747256746.3328981,19,1.0901349782943726
1747256746.5800698,20,1.0158196687698364
1747256747.0719843,22,1.0
1747256747.3169155,23,3.2244057655334473
1747256748.0553958,26,1.0006489753723145
1747256748.301666,27,1.1667859554290771
1747256749.7990015,33,1.0000009536743164
1747256750.5686495,36,1.000000238418579
1747256750.8303642,37,1.000000238418579
1747256751.0952005,38,1.0
1747256751.3532643,39,1.000000238418579
1747256751.6038864,40,1.0000001192092896
1747256753.387969,47,1.000016689300537
1747256753.6338348,48,1.0000029802322388
1747256753.8804445,49,1.0000078678131104
1747256754.3819156,51,1.0000540018081665
1747256754.630816,52,1.0003275871276855
1747256755.127148,54,1.0154621601104736
1747256755.8795116,57,1.0000436305999756
1747256756.6191788,60,1.0016801357269287
1747256756.8679936,61,1.1554620265960693
1747256757.1191497,62,1.358808994293213
1747256757.3770921,63,1.0126639604568481
1747256757.914922,65,1.774422287940979
1747256758.161517,66,1.0002254247665405
1747256758.41937,67,1.0017451047897339
1747256758.6676037,68,1.2189452648162842
1747256759.172575,70,1.0354231595993042
1747256759.4167514,71,1.0000007152557373
1747256760.9016478,77,1.02191162109375
1747256761.402785,79,1.0026094913482666
1747256761.651812,80,1.0
1747256762.1494837,82,1.000000238418579
1747256762.4028072,83,1.0000001192092896
1747256762.9038405,85,1.000020980834961
1747256763.8975077,89,1.1485121250152588
1747256764.147236,90,1.0000007152557373
1747256765.4268188,95,1.4442611932754517
1747256766.4158645,99,1.0000077486038208
1747256766.6596332,100,1.0000284910202026
1747256767.403799,103,1.000016689300537
1747256768.1499853,106,1.0789430141448975
1747256768.4002247,107,1.009184718132019
1747256768.9041207,109,1.9385223388671875
1747256770.139818,114,1.063621997833252
1747256770.633322,116,3.6142783164978027
1747256771.86372,121,1.0002009868621826
1747256772.8624377,125,1.000298023223877
1747256773.1172075,126,1.0
1747256773.6162422,128,1.0000001192092896
1747256774.1213732,130,1.0
1747256774.3743434,131,1.0
1747256774.6227198,132,1.0
1747256775.623057,136,1.0000001192092896
1747256775.8720026,137,0.9999996423721313
1747256777.4211323,143,1.000000238418579
1747256777.6802952,144,1.0000003576278687
1747256778.2254093,146,1.000002384185791
1747256778.4834452,147,1.000000238418579
1747256779.2725685,150,1.0000003576278687
1747256781.1038377,157,1.0101510286331177
1747256781.6265495,159,1.0016368627548218
1747256781.8759432,160,1.8303676843643188
1747256782.3863955,162,1.0411943197250366
1747256782.9163234,164,1.0005711317062378
1747256783.4368932,166,1.0001684427261353
1747256784.4970188,170,1.081260085105896
1747256784.7484908,171,1.214084267616272
1747256785.001063,172,1.00949227809906
1747256785.770623,175,1.1167926788330078
1747256786.0175984,176,1.0028305053710938
1747256786.2627695,177,1.0076009035110474
1747256786.505411,178,1.2617385387420654
1747256787.008254,180,1.1571582555770874
1747256787.254184,181,1.1534498929977417
1747256788.002082,184,1.0517674684524536
1747256788.2507029,185,1.037338137626648
1747256788.4988897,186,1.1264022588729858
1747256789.2408743,189,1.9587140083312988
1747256789.487479,190,1.0025362968444824
1747256789.7352233,191,1.0831754207611084
1747256789.9866786,192,1.579124093055725
1747256790.7294478,195,1.2194416522979736
1747256791.7167573,199,1.2123810052871704
1747256791.9707263,200,1.6695464849472046
1747256792.46661,202,1.018683910369873
1747256792.7160406,203,1.0219025611877441
1747256792.965822,204,1.0037150382995605
1747256793.2273865,205,1.000138521194458
1747256793.7330592,207,1.0082356929779053
1747256794.2380726,209,1.009904384613037
1747256794.750128,211,1.00296151638031
1747256795.2714262,213,1.0068683624267578
1747256795.7782347,215,1.0280133485794067
1747256796.0319426,216,1.0069427490234375
1747256796.5411644,218,1.0611883401870728
1747256796.7977335,219,1.1156418323516846
1747256797.0548806,220,1.0630894899368286
1747256797.3102968,221,1.0365867614746094
1747256797.5742295,222,1.1196072101593018
1747256798.0896456,224,1.073511004447937
1747256798.3398538,225,1.2181116342544556
1747256799.3515477,229,2.2593994140625
1747256800.8321939,235,1.6740679740905762
1747256801.3320634,237,1.3764221668243408
1747256801.5846462,238,1.015161395072937
1747256801.8311396,239,1.052074909210205
1747256802.324068,241,1.374986171722412
1747256802.571054,242,1.122968316078186
1747256803.064216,244,1.189585566520691
1747256803.3092752,245,1.5041155815124512
1747256803.5516963,246,1.2102900743484497
1747256803.794436,247,1.4709908962249756
1747256805.0119982,252,1.1290578842163086
1747256805.2555714,253,1.6997780799865723
1747256805.4999096,254,1.1340703964233398
1747256806.23145,257,1.495921015739441
1747256806.482201,258,1.0001418590545654
1747256806.7306464,259,1.75692617893219
1747256806.978878,260,1.286750316619873
1747256807.4758408,262,1.3122484683990479
1747256809.5021782,270,1.9869000911712646
1747256809.756759,271,1.9776642322540283
1747256810.539851,274,1.268883466720581
1747256810.7919486,275,1.9947994947433472
1747256811.038969,276,1.836252212524414
1747256811.5337322,278,1.8045060634613037
1747256812.0304773,280,1.3705296516418457
1747256812.536614,282,1.4520071744918823
1747256812.7828157,283,1.2196956872940063
1747256813.2819643,285,1.2754483222961426
1747256813.7844284,287,2.30653715133667
1747256814.0331607,288,1.9031177759170532
1747256814.5280316,290,1.6438456773757935
1747256815.7706707,295,1.6722978353500366
1747256816.0165246,296,2.3515591621398926
1747256816.26449,297,1.3096352815628052
1747256816.5197463,298,1.6545783281326294
1747256818.040968,304,1.3786215782165527
1747256818.5317163,306,1.8471026420593262
1747256819.036009,308,1.2426608800888062
1747256819.2906568,309,1.9284125566482544
1747256820.0433867,312,2.017723321914673
1747256820.291447,313,1.487937331199646
1747256821.0429685,316,2.2311935424804688
1747256821.5492184,318,1.5338563919067383
1747256821.7970996,319,1.3768442869186401
1747256822.541333,322,1.8716928958892822
1747256823.0404136,324,1.5684105157852173
1747256824.3030112,329,1.092552900314331
1747256824.5517864,330,1.4389827251434326
1747256824.7995975,331,1.047074556350708
1747256825.048093,332,1.760572075843811
1747256826.2896278,337,1.7969316244125366
1747256826.5381987,338,1.3220186233520508
1747256827.0342076,340,1.2296178340911865
1747256827.778688,343,1.6184754371643066
1747256828.0327058,344,1.9151712656021118
1747256828.2820165,345,1.994141936302185
1747256828.5307174,346,1.0594571828842163
1747256829.026911,348,1.4074968099594116
1747256829.517102,350,1.057230830192566
1747256830.0124998,352,1.1873743534088135
1747256830.2698276,353,1.3101677894592285
1747256830.5317433,354,1.0417076349258423
1747256831.5300777,358,1.2497972249984741
1747256832.0258117,360,1.308900237083435
1747256832.5237138,362,1.1373438835144043
1747256832.7713249,363,1.0951974391937256
1747256833.0198026,364,1.623632550239563
1747256833.2677627,365,1.332610011100769
1747256833.5128627,366,1.953341007232666
1747256833.7620885,367,1.2164690494537354
1747256834.0099084,368,1.3538168668746948
1747256835.5177004,374,1.1080366373062134
1747256836.2646518,377,1.6791205406188965
1747256836.511479,378,1.9464709758758545
1747256838.268499,385,1.0819810628890991
1747256838.5240948,386,1.4749703407287598
1747256839.5232878,390,1.1475063562393188
1747256839.7684357,391,1.2890889644622803
1747256840.0173156,392,1.0690805912017822
1747256840.2663114,393,1.7957487106323242
1747256840.516732,394,1.536615252494812
1747256840.7677138,395,1.880588412284851
1747256841.0181444,396,1.6840554475784302
1747256841.26695,397,1.6681462526321411
1747256841.5241418,398,2.4237945079803467
1747256841.7812436,399,1.9868710041046143
1747256842.2877343,401,1.132773518562317
1747256842.5330284,402,1.0519936084747314
1747256843.0225475,404,2.033665180206299
1747256844.0266569,408,2.00937557220459
1747256844.2831182,409,2.4061849117279053
1747256845.055784,412,1.9295121431350708
1747256845.30482,413,2.1967883110046387
1747256845.5582469,414,2.1638870239257812
1747256845.8057103,415,1.3706599473953247
1747256846.5664437,418,3.0485568046569824
1747256847.3251085,421,1.492459774017334
1747256847.5715957,422,2.574981689453125
1747256848.3149142,425,2.1278319358825684
1747256848.562229,426,2.5843398571014404
1747256849.5583112,430,3.2783350944519043
1747256849.8038578,431,2.894958019256592
1747256850.5404603,434,1.7613416910171509
1747256850.793304,435,2.804476022720337
1747256851.0407531,436,2.822622776031494
1747256851.2916853,437,2.1100103855133057
1747256851.5412924,438,2.1935184001922607
1747256851.7942414,439,2.97997784614563
1747256852.0408561,440,2.0324878692626953
1747256852.288416,441,1.6997770071029663
1747256852.7896652,443,2.1993963718414307
1747256853.0339434,444,2.5035316944122314
1747256853.2880647,445,2.2867183685302734
1747256853.535851,446,2.6343603134155273
1747256854.5372612,450,2.3065381050109863
1747256854.7862349,451,2.4935290813446045
1747256855.033824,452,2.2247979640960693
1747256855.2828426,453,1.2298492193222046
1747256855.5307958,454,1.692464828491211
1747256856.030375,456,2.3420252799987793
1747256856.532843,458,2.8173744678497314
1747256857.0330305,460,2.213646173477173
1747256857.2817829,461,1.7925604581832886
1747256858.0297866,464,2.0264241695404053
1747256858.2792387,465,1.1050758361816406
1747256858.529447,466,3.5339317321777344
1747256859.0350232,468,3.300050735473633
1747256859.536835,470,2.783444881439209
1747256860.5572765,474,2.3280341625213623
1747256860.819132,475,2.9299187660217285
1747256861.577228,478,2.2746243476867676
1747256861.8259218,479,3.1012401580810547
1747256862.0752199,480,2.8423635959625244
1747256862.3223982,481,2.303966760635376
1747256862.5683928,482,1.9016735553741455
1747256862.8142748,483,2.170367956161499
1747256863.0598493,484,2.156768798828125
1747256863.5527847,486,1.5382263660430908
1747256863.80599,487,1.710119605064392
1747256864.053662,488,2.3402254581451416
1747256864.301763,489,1.873536467552185
1747256864.801939,491,1.12882399559021
1747256865.5485263,494,1.5743473768234253
1747256866.5590513,498,3.1137020587921143
1747256867.3206801,501,2.239546298980713
1747256867.574305,502,2.7001688480377197
1747256867.8230934,503,1.9908652305603027
1747256868.568102,506,2.1459875106811523
1747256869.0658119,508,1.5887362957000732
1747256869.317632,509,3.224520206451416
1747256869.5736291,510,2.1375794410705566
1747256869.8351338,511,3.1666479110717773
1747256870.0893059,512,2.750532388687134
1747256870.3437026,513,2.3436341285705566
1747256870.5915391,514,3.116816759109497
1747256871.342613,517,2.890979051589966
1747256871.594205,518,2.451394557952881
1747256871.841171,519,1.6937066316604614
1747256872.0927007,520,2.2825236320495605
1747256872.8342874,523,2.3763484954833984
1747256874.6090276,530,3.130154609680176
1747256875.37877,533,3.6667251586914062
1747256875.62516,534,2.6237423419952393
1747256876.128069,536,1.7513587474822998
1747256876.3762639,537,1.560428500175476
1747256876.625774,538,2.082108736038208
1747256876.8753927,539,2.7252562046051025
1747256877.1249533,540,1.9448312520980835
1747256877.618272,542,3.2650160789489746
1747256877.8660707,543,1.793801188468933
1747256878.1123807,544,3.3616812229156494
1747256878.6103823,546,3.241703510284424
1747256878.860954,547,2.8572897911071777
1747256879.6103206,550,2.8402342796325684
1747256880.116296,552,3.424395799636841
1747256880.628746,554,2.2299938201904297
1747256880.8800929,555,3.220881462097168
1747256881.1283329,556,2.4044101238250732
1747256882.6312373,562,3.5473792552948
1747256882.8801258,563,4.78031063079834
1747256883.1304905,564,4.03997802734375
1747256884.1330078,568,4.624396800994873
1747256884.8752458,571,1.9218213558197021
1747256885.371193,573,2.943714141845703
1747256886.117941,576,2.112912178039551
1747256887.1038506,580,2.5078985691070557
1747256888.1017857,584,1.3579392433166504
1747256888.363743,585,1.819309115409851
1747256888.611489,586,1.337444543838501
1747256889.1140616,588,1.3571031093597412
1747256889.6054356,590,2.006934881210327
1747256889.856241,591,3.1653501987457275
1747256890.105013,592,4.219635963439941
1747256890.6122925,594,3.582444429397583
1747256891.1249607,596,2.2272162437438965
1747256891.3808794,597,1.8993290662765503
1747256891.6282427,598,2.6562564373016357
1747256891.8832443,599,2.2191073894500732
1747256892.375968,601,3.0713655948638916
1747256892.6258519,602,1.9511051177978516
1747256892.8696556,603,3.550053834915161
1747256893.3638895,605,2.334721326828003
1747256894.1031702,608,1.5532760620117188
1747256894.597018,610,2.202008008956909
1747256895.344346,613,1.777297854423523
1747256895.5889647,614,1.867795467376709
1747256896.0888057,616,1.704710602760315
1747256896.5997703,618,1.958407998085022
1747256897.1060452,620,1.2754178047180176
1747256897.6046445,622,2.094398260116577
1747256897.8612895,623,1.4736522436141968
1747256898.62806,626,1.8028899431228638
1747256899.1254683,628,2.3084964752197266
1747256899.3766725,629,1.4802696704864502
1747256900.4070644,633,2.0899016857147217
1747256900.922384,635,1.1963797807693481
1747256901.4349434,637,1.3157824277877808
1747256902.1894393,640,1.3085339069366455
1747256902.4375567,641,1.4343502521514893
1747256902.6818082,642,1.4214842319488525
1747256902.9244528,643,1.6503489017486572
1747256903.1693187,644,3.387770414352417
1747256903.415513,645,3.360044479370117
1747256904.3997693,649,1.5883022546768188
1747256904.888695,651,1.806559681892395
1747256905.136169,652,1.4172284603118896
1747256905.3839295,653,1.647106647491455
1747256905.6272693,654,1.4523388147354126
1747256905.8758378,655,1.348680853843689
1747256906.6202357,658,3.1230666637420654
1747256906.8686943,659,1.9201048612594604
1747256907.1152105,660,1.8995342254638672
1747256908.8398643,667,1.7338658571243286
1747256909.5828025,670,2.39333176612854
1747256910.8191257,675,1.7436089515686035
1747256911.06889,676,3.4114651679992676
1747256911.3192441,677,2.4691410064697266
1747256912.0694554,680,2.336125373840332
1747256912.580256,682,1.5467151403427124
1747256912.8254502,683,1.7469589710235596
1747256913.08073,684,1.8006387948989868
1747256913.8264222,687,3.403418779373169
1747256915.0781426,692,2.7552950382232666
1747256915.5777364,694,2.3069214820861816
1747256915.830628,695,1.6320346593856812
1747256916.0865982,696,1.4849663972854614
1747256916.3355582,697,1.3245208263397217
1747256916.8334126,699,3.9616739749908447
1747256917.5893123,702,2.3282666206359863
1747256917.8394117,703,2.1653213500976562
1747256918.3410473,705,3.2903850078582764
1747256919.3553789,709,3.6904516220092773
1747256919.609025,710,3.356961727142334
1747256920.1098337,712,2.7558987140655518
1747256920.8568144,715,1.8617948293685913
1747256921.3554223,717,2.6376097202301025
1747256921.8580742,719,1.950291395187378
1747256922.1097572,720,1.712685227394104
1747256922.3570123,721,1.7780698537826538
1747256922.8464153,723,1.6940736770629883
1747256923.338376,725,1.9408483505249023
1747256923.5811179,726,2.092341661453247
1747256923.828125,727,1.9776276350021362
1747256924.072534,728,1.8728454113006592
1747256924.3167274,729,1.724420189857483
1747256924.8088102,731,1.5670639276504517
1747256925.0587618,732,1.4836525917053223
1747256925.3031452,733,2.606804132461548
1747256926.5246785,738,1.4301578998565674
1747256926.7695353,739,1.6932622194290161
1747256927.0144634,740,1.7053356170654297
1747256927.5001144,742,1.4779900312423706
1747256927.750974,743,1.6142240762710571
1747256928.0016072,744,1.37678062915802
1747256928.2539442,745,1.4529211521148682
1747256929.9806569,752,1.5599113702774048
1747256930.7095196,755,1.8905943632125854
1747256930.9533076,756,1.66566002368927
1747256931.4383903,758,2.5801403522491455
1747256932.6820736,763,1.6396739482879639
1747256932.9306414,764,1.3648738861083984
1747256933.1864882,765,1.3578007221221924
1747256933.9336016,768,1.2557200193405151
1747256934.2746155,769,1.6435178518295288
1747256935.0236287,772,1.9837977886199951
1747256935.272497,773,1.4208425283432007
1747256935.7739394,775,1.4125125408172607
1747256936.024111,776,1.4588782787322998
1747256936.5209043,778,1.241404414176941
1747256936.7694297,779,1.3800952434539795
1747256937.0256715,780,1.1472132205963135
1747256937.2761405,781,1.4398757219314575
1747256937.5249836,782,1.24311363697052
1747256939.039035,788,1.619586706161499
1747256939.2861435,789,1.3480676412582397
1747256939.791847,791,1.1679309606552124
1747256940.2905998,793,4.441504955291748
1747256940.7825515,795,4.867598533630371
1747256941.026706,796,3.4789421558380127
1747256941.7597985,799,4.149752140045166
1747256942.0034804,800,3.0434985160827637
1747256942.9724164,804,3.618557929992676
1747256943.2143798,805,1.9889436960220337
1747256943.4562151,806,2.932175636291504
1747256943.7028425,807,2.9219555854797363
1747256944.4351363,810,2.256920576095581
1747256945.169638,813,3.1001667976379395
1747256946.3907487,818,1.3779860734939575
1747256946.635416,819,2.371882915496826
1747256947.1242907,821,2.1808605194091797
1747256947.3688364,822,2.6292612552642822
1747256947.6139328,823,1.6200981140136719
1747256948.1204402,825,2.347705364227295
1747256948.3701978,826,2.5227489471435547
1747256948.6204226,827,2.035823345184326
1747256948.8712835,828,2.5872650146484375
1747256949.859152,832,2.0184197425842285
1747256950.1055539,833,2.2689034938812256
1747256950.597267,835,3.3448362350463867
1747256950.8464952,836,2.3405234813690186
1747256951.0944495,837,2.444058656692505
1747256951.5883698,839,2.5080721378326416
1747256951.8351824,840,1.7551664113998413
1747256952.580627,843,3.9359426498413086
1747256953.0875766,845,3.3163959980010986
1747256954.325508,850,2.6564011573791504
1747256954.5761483,851,2.5183868408203125
1747256955.3348784,854,3.136138916015625
1747256956.078718,857,1.5424097776412964
1747256956.8170795,860,1.2179791927337646
1747256957.3110728,862,1.8951517343521118
1747256958.0536177,865,2.581747055053711
1747256958.3001137,866,2.170423984527588
1747256959.2999718,870,3.4082744121551514
1747256959.5574727,871,2.2209322452545166
1747256962.0804086,881,3.3867392539978027
1747256962.5921364,883,2.8815441131591797
1747256962.842678,884,3.2337772846221924
1747256963.0908282,885,2.503044366836548
1747256963.3389828,886,2.51824951171875
1747256963.8443036,888,2.4345898628234863
1747256964.3488903,890,2.7929365634918213
1747256964.8454218,892,2.8656673431396484
1747256965.5917945,895,2.6255733966827393
1747256966.0870316,897,2.7084217071533203
1747256966.334246,898,2.3872501850128174
1747256967.077461,901,2.4134597778320312
1747256967.321741,902,3.924250602722168
1747256967.8170736,904,2.5577871799468994
1747256968.3139687,906,2.873192548751831
1747256968.5588734,907,4.568356037139893
1747256968.8116202,908,2.930457592010498
1747256969.2992167,910,1.9422355890274048
1747256969.5413625,911,2.7469747066497803
1747256970.2852457,914,2.4669294357299805
1747256971.2761307,918,3.7641921043395996
1747256971.5340598,919,4.955775260925293
1747256972.0412874,921,4.211053848266602
1747256972.544294,923,2.9581868648529053
1747256973.5325944,927,3.29062819480896
1747256973.7801418,928,4.273975372314453
1747256974.0256665,929,3.66257643699646
1747256974.270486,930,3.813444137573242
1747256974.5155213,931,3.353785991668701
1747256974.774302,932,3.1857919692993164
1747256975.0279748,933,3.333554983139038
1747256975.5323112,935,2.7675678730010986
1747256976.52877,939,2.8901455402374268
1747256977.0327547,941,2.15466570854187
1747256977.284922,942,2.460170269012451
1747256978.0203006,945,2.0987112522125244
1747256979.0000594,949,3.366882562637329
1747256979.766492,952,2.878183126449585
1747256980.2820854,954,2.6331398487091064
1747256980.5338666,955,3.110659599304199
1747256980.7871475,956,2.6382088661193848
1747256981.804622,960,2.4661049842834473
1747256982.3070652,962,2.2320315837860107
1747256982.5552008,963,2.029679775238037
1747256982.8159883,964,1.8466014862060547
1747256983.0646122,965,1.9826569557189941
1747256983.569637,967,2.582413911819458
1747256983.8227317,968,1.3764835596084595
1747256984.5802934,971,2.082768678665161
1747256985.8220093,976,1.9541597366333008
1747256986.3263326,978,1.6624130010604858
1747256986.5761588,979,1.3363749980926514
1747256987.0707724,981,2.6664130687713623
1747256987.317768,982,2.6817471981048584
1747256988.3066132,986,2.847299098968506
1747256988.8038461,988,2.4209203720092773
1747256989.049773,989,3.211472511291504
1747256989.2946134,990,2.124990701675415
1747256989.7959282,992,3.1658565998077393
1747256990.2929435,994,2.348083734512329
1747256990.5367782,995,1.6892805099487305
1747256990.7807198,996,2.3356223106384277
1747256991.2714598,998,2.1830921173095703
1747256991.5163126,999,1.819265604019165
1747256992.0210774,1001,3.958822727203369
1747256992.2727737,1002,3.6183061599731445
1747256992.5216756,1003,3.7004330158233643
1747256992.7715595,1004,3.060910701751709
1747256993.0207198,1005,2.906466007232666
1747256993.2636704,1006,3.005439519882202
1747256994.4877102,1011,2.4317336082458496
1747256994.9791543,1013,2.726581335067749
1747256995.4696412,1015,1.998083233833313
1747256995.7150881,1016,2.7782797813415527
1747256995.9599175,1017,2.050368547439575
1747256997.1909375,1022,2.53505277633667
1747256998.198793,1026,2.6571452617645264
1747256998.6918223,1028,2.3555209636688232
1747256998.9433668,1029,2.2575159072875977
1747257000.4082265,1035,1.328872799873352
1747257000.6530602,1036,1.7101987600326538
1747257000.8986993,1037,1.9530593156814575
1747257001.1445882,1038,1.366723895072937
1747257001.3862498,1039,1.4675947427749634
1747257002.3585129,1043,2.5750768184661865
1747257002.8569179,1045,2.4119558334350586
1747257003.0999565,1046,2.688447952270508
1747257004.588107,1052,3.020087242126465
1747257004.8315918,1053,2.4302730560302734
1747257005.566872,1056,2.3934037685394287
1747257006.053463,1058,3.044574499130249
1747257006.2964256,1059,2.889875650405884
1747257006.5394013,1060,2.4063942432403564
1747257007.0257044,1062,2.513392210006714
1747257007.7578,1065,2.056180477142334
1747257008.0071225,1066,1.8292609453201294
1747257008.2538793,1067,1.6855729818344116
1747257008.7484713,1069,3.6459145545959473
1747257009.0010617,1070,3.7804067134857178
1747257009.253829,1071,2.943345308303833
1747257009.5047154,1072,3.235832929611206
1747257009.750862,1073,3.1351964473724365
1747257010.0005226,1074,3.2271199226379395
1747257010.748891,1077,3.2593586444854736
1747257011.0002558,1078,2.737860918045044
1747257011.521263,1080,2.823695659637451
1747257011.7749257,1081,3.36259126663208
1747257012.027966,1082,2.1866304874420166
1747257012.7753637,1085,3.031346082687378
1747257013.0227633,1086,2.1368274688720703
1747257013.2721462,1087,3.1051549911499023
1747257014.279163,1091,1.923893928527832
1747257014.528127,1092,1.9641475677490234
1747257014.7756922,1093,4.547520637512207
1747257016.0088165,1098,3.3956990242004395
1747257016.5024452,1100,3.4017446041107178
1747257016.9882145,1102,4.35813045501709
1747257017.2362032,1103,2.5814197063446045
1747257017.4781263,1104,4.412679195404053
1747257018.2098997,1107,3.6945550441741943
1747257018.4528298,1108,2.8375377655029297
1747257018.696577,1109,3.116039991378784
1747257018.941428,1110,3.6781983375549316
1747257019.184169,1111,3.8994953632354736
1747257019.430849,1112,4.194886207580566
1747257019.6797087,1113,4.083812236785889
1747257019.9294403,1114,3.83029842376709
1747257020.415313,1116,3.5782108306884766
1747257021.1687477,1119,3.6984245777130127
1747257021.6727202,1121,3.9941837787628174
1747257021.9210663,1122,3.7271132469177246
1747257022.6638327,1125,3.041747808456421
1747257022.9107358,1126,3.328150987625122
1747257023.4081435,1128,2.8982625007629395
1747257023.6556973,1129,2.0571699142456055
1747257023.9026997,1130,3.7022955417633057
1747257024.1499789,1131,2.323268413543701
1747257024.3961072,1132,2.9889209270477295
1747257024.889161,1134,3.5325582027435303
1747257025.138437,1135,2.622870445251465
1747257025.3876908,1136,3.066406011581421
1747257026.129788,1139,3.056544303894043
1747257026.8692472,1142,4.066197872161865
1747257027.6109447,1145,3.11006236076355
1747257027.8609395,1146,3.241990566253662
1747257028.3478625,1148,2.0422163009643555
1747257028.5998867,1149,3.350170612335205
1747257028.8437085,1150,2.411114454269409
1747257029.0970418,1151,1.9100520610809326
1747257029.3420181,1152,3.113694667816162
1747257029.5895686,1153,1.9604685306549072
1747257030.0814264,1155,3.1671128273010254
1747257031.3246706,1160,3.4226949214935303
1747257031.8233294,1162,3.495281219482422
1747257032.3140812,1164,2.240650177001953
1747257032.8075151,1166,2.365145206451416
1747257033.0565498,1167,3.3930935859680176
1747257034.5552473,1173,3.4098033905029297
1747257034.804472,1174,3.720343589782715
1747257035.3119376,1176,3.61694598197937
1747257035.5605621,1177,3.0417141914367676
1747257035.8081076,1178,3.5149881839752197
1747257036.7996733,1182,3.074747085571289
1747257037.3061185,1184,2.9961190223693848
1747257037.8056629,1186,3.672724485397339
1747257038.3101587,1188,2.989058494567871
1747257038.5589337,1189,3.3751046657562256
1747257038.8054473,1190,2.305293083190918
1747257039.5567462,1193,2.094863176345825
1747257039.8095088,1194,2.019230365753174
1747257040.0623324,1195,1.9015339612960815
1747257040.5600193,1197,1.5916860103607178
1747257040.8121936,1198,1.4271670579910278
1747257041.555709,1201,1.7698867321014404
1747257041.8025107,1202,1.7070215940475464
1747257042.5563457,1205,2.028043270111084
1747257042.8105402,1206,1.9638102054595947
1747257043.0632305,1207,2.6034088134765625
1747257043.5724714,1209,2.649108648300171
1747257044.618716,1213,1.6182141304016113
1747257044.8763452,1214,1.6116766929626465
1747257045.1380577,1215,1.6296178102493286
1747257045.652673,1217,1.7163879871368408
1747257045.9114873,1218,2.105407953262329
1747257047.1939807,1223,2.3721134662628174
1747257047.7031517,1225,2.305929183959961
1747257048.4462845,1228,1.5887906551361084
1747257048.6925623,1229,2.8097355365753174
1747257049.4433072,1232,2.5659029483795166
1747257049.6884115,1233,1.9997152090072632
1747257050.9385448,1238,2.0992956161499023
1747257051.4399362,1240,1.9306166172027588
1747257051.6878393,1241,1.6898213624954224
1747257051.9448776,1242,2.862029790878296
1747257052.1964264,1243,2.140019178390503
1747257052.441437,1244,2.1987178325653076
1747257052.699222,1245,1.7953002452850342
1747257052.9560404,1246,2.0865478515625
1747257053.7127557,1249,1.7012722492218018
1747257053.9618888,1250,1.6176055669784546
1747257054.2131255,1251,1.5806307792663574
1747257054.468067,1252,2.0883378982543945
1747257054.9673512,1254,2.5363502502441406
1747257055.4828649,1256,2.6420416831970215
1747257055.7394452,1257,2.2272908687591553
1747257056.483835,1260,1.5650781393051147
1747257056.7349603,1261,1.669545292854309
1747257057.4939609,1264,1.661363959312439
1747257058.2368536,1267,1.5347681045532227
1747257059.2340984,1271,1.3621292114257812
1747257060.4649212,1276,1.344219446182251
1747257060.7100403,1277,2.144289255142212
1747257060.9622145,1278,1.7783384323120117
1747257061.9447823,1282,1.9065815210342407
1747257062.689665,1285,1.5436457395553589
1747257063.9394474,1290,1.528382658958435
1747257064.6850173,1293,2.0429062843322754
1747257065.4344227,1296,1.826008915901184
1747257065.9366739,1298,1.4592775106430054
1747257066.1833928,1299,1.6426631212234497
1747257066.923708,1302,1.9620065689086914
1747257067.9217372,1306,1.4707908630371094
1747257068.9023805,1310,1.561144232749939
1747257069.8906667,1314,1.3069217205047607
1747257070.1347413,1315,1.8410335779190063
1747257071.3488355,1320,1.3114873170852661
1747257071.833817,1322,1.8844252824783325
1747257072.0829914,1323,2.217674732208252
1747257072.5699537,1325,1.814793586730957
1747257072.8140278,1326,1.8675364255905151
1747257073.3116553,1328,1.1865737438201904
1747257075.0616581,1335,1.192020297050476
1747257077.3494263,1344,1.1523325443267822
1747257077.5999427,1345,1.2213252782821655
1747257078.1010551,1347,1.2193846702575684
1747257078.3490412,1348,1.2602697610855103
1747257079.0938232,1351,1.5885422229766846
1747257079.3455634,1352,1.3328335285186768
1747257079.8438733,1354,2.0352706909179688
1747257080.8376389,1358,1.4642874002456665
1747257081.3463936,1360,1.4477944374084473
1747257082.354959,1364,1.8407535552978516
1747257082.6061459,1365,1.8226776123046875
1747257082.8537369,1366,1.8614939451217651
1747257083.1019044,1367,2.7113797664642334
1747257083.348437,1368,2.105747938156128
1747257084.3410788,1372,2.5047340393066406
1747257084.5938873,1373,1.7378548383712769
1747257085.1074305,1375,1.8142348527908325
1747257085.3670435,1376,1.529188632965088
1747257086.3983252,1380,1.6444941759109497
1747257087.6671867,1385,1.5251637697219849
1747257087.922211,1386,1.5517460107803345
1747257088.9245932,1390,1.5899193286895752
1747257089.679025,1393,1.651619791984558
1747257090.4359603,1396,1.8115429878234863
1747257090.685136,1397,1.9257123470306396
1747257091.1898088,1399,2.716325044631958
1747257091.4397626,1400,2.9488160610198975
1747257092.180099,1403,3.0075981616973877
1747257092.6739707,1405,3.232665538787842
1747257094.6637866,1413,2.6831419467926025
1747257095.4218054,1416,2.4283251762390137
1747257095.6717417,1417,1.9549568891525269
1747257096.160958,1419,2.5762875080108643
1747257096.648075,1421,2.156647205352783
1747257096.892009,1422,2.3842005729675293
1747257099.093399,1431,3.134307622909546
1747257099.3372018,1432,2.6036319732666016
1747257100.327086,1436,2.3541181087493896
1747257100.8174279,1438,1.86721932888031
1747257101.0610738,1439,1.8056517839431763
1747257101.3040078,1440,2.681999921798706
1747257101.5470076,1441,2.483806848526001
1747257102.2747586,1444,2.0205256938934326
1747257102.7659314,1446,2.6002533435821533
1747257103.013677,1447,2.325434684753418
1747257103.2600157,1448,2.6463940143585205
1747257103.5052469,1449,1.7441784143447876
1747257103.7534742,1450,1.8472251892089844
1747257104.0019264,1451,2.252095937728882
1747257104.251338,1452,2.0486888885498047
1747257104.7523506,1454,2.436743974685669
1747257105.0040948,1455,2.9382894039154053
1747257105.2515376,1456,2.4236204624176025
1747257105.4990256,1457,3.02250337600708
1747257105.7459605,1458,1.838208794593811
1747257105.993481,1459,3.11767840385437
1747257106.2402153,1460,2.746713161468506
1747257106.4860823,1461,2.649359941482544
1747257106.9797525,1463,2.919870615005493
1747257108.7865424,1470,1.9730714559555054
1747257109.5281694,1473,1.9028041362762451
1747257109.7743435,1474,1.775622844696045
1747257110.266666,1476,2.397242307662964
1747257110.5176158,1477,2.290990114212036
1747257111.511584,1481,2.67986798286438
1747257111.761978,1482,2.2634835243225098
1747257112.008626,1483,1.952439308166504
1747257113.0027292,1487,1.9137331247329712
1747257113.257315,1488,1.7026290893554688
1747257113.5060995,1489,1.9219107627868652
1747257113.7529626,1490,1.9209272861480713
1747257114.0044487,1491,2.1858813762664795
1747257114.5071175,1493,2.066908359527588
1747257114.7565436,1494,2.053832769393921
1747257115.7584853,1498,1.5675636529922485
1747257116.0207024,1499,1.5221731662750244
1747257116.2751894,1500,1.3596853017807007
1747257116.7774432,1502,1.6661089658737183
1747257117.5432792,1505,1.6037933826446533
1747257118.5451992,1509,1.7035205364227295
1747257118.7972744,1510,1.5919286012649536
1747257119.0599084,1511,1.9470351934432983
1747257119.5559485,1513,1.780322551727295
1747257120.0558748,1515,1.815498948097229
1747257120.3090894,1516,1.3559612035751343
1747257122.0421238,1523,1.6350876092910767
1747257122.7809606,1526,1.040995717048645
1747257123.2761729,1528,1.0651276111602783
1747257124.7674928,1534,1.09342360496521
1747257125.5114868,1537,1.1278884410858154
1747257125.7580388,1538,1.2963142395019531
1747257126.5011103,1541,1.1296095848083496
1747257127.4866931,1545,1.0730730295181274
1747257127.9784763,1547,1.1205434799194336
1747257128.2252665,1548,1.078156590461731
1747257128.9635563,1551,1.3371368646621704
1747257129.2145503,1552,1.4191814661026
1747257129.460944,1553,1.1591187715530396
1747257129.9611893,1555,1.118319034576416
1747257130.4641137,1557,1.1099339723587036
1747257131.7331572,1562,1.1136219501495361
1747257132.2346334,1564,1.9714758396148682
1747257132.4843643,1565,1.4931552410125732
1747257132.7327652,1566,2.9979782104492188
1747257133.2378657,1568,2.556445598602295
1747257133.7341776,1570,2.0819597244262695
1747257133.9843452,1571,2.6528570652008057
1747257134.2379646,1572,2.963988780975342
1747257134.4854553,1573,2.814781427383423
1747257135.2356853,1576,2.7681000232696533
1747257135.7512836,1578,2.01556134223938
1747257136.0235884,1579,3.0306501388549805
1747257136.273583,1580,2.8350744247436523
1747257136.5287955,1581,3.064079761505127
1747257136.7758253,1582,3.360978603363037
1747257137.534494,1585,2.7072885036468506
1747257138.7991428,1590,2.3899242877960205
1747257140.0523708,1595,1.4853930473327637
1747257140.3013642,1596,1.8441369533538818
1747257140.548588,1597,1.7152215242385864
1747257141.5460432,1601,1.2444508075714111
1747257141.7920475,1602,1.6042910814285278
1747257142.0380406,1603,1.6824562549591064
1747257143.76664,1610,1.559936285018921
1747257144.015812,1611,1.2764872312545776
1747257144.5102901,1613,1.152970790863037
1747257144.7558935,1614,1.141127347946167
1747257145.2494485,1616,1.210991621017456
1747257146.2411003,1620,1.323773980140686
1747257146.727858,1622,1.648329257965088
1747257147.2216632,1624,2.7706894874572754
1747257147.7145038,1626,3.5778191089630127
1747257147.9630437,1627,2.8990018367767334
1747257148.955786,1631,4.245914459228516
1747257149.9411895,1635,3.5806195735931396
1747257150.1886444,1636,2.643981456756592
1747257150.442443,1637,2.1775641441345215
1747257150.6887224,1638,2.666738748550415
1747257151.1810162,1640,3.833723306655884
1747257151.4276762,1641,2.705225944519043
1747257152.6691191,1646,2.215550422668457
1747257152.9144,1647,1.2450332641601562
1747257153.4093976,1649,1.8003817796707153
1747257153.9008322,1651,1.1581757068634033
1747257154.1462476,1652,1.3411015272140503
1747257154.3907425,1653,1.6786998510360718
1747257154.6415164,1654,1.269832730293274
1747257155.136018,1656,1.8368468284606934
1747257155.6361525,1658,1.3354763984680176
1747257156.6389227,1662,1.55491042137146
1747257157.1390672,1664,1.2009142637252808
1747257157.6450853,1666,1.166422963142395
1747257158.3996372,1669,1.1751445531845093
1747257158.647618,1670,1.2211840152740479
1747257159.635411,1674,1.1705846786499023
1747257160.3865483,1677,1.195591688156128
1747257160.88121,1679,2.0569212436676025
1747257161.1285715,1680,3.370640993118286
1747257161.376215,1681,2.994910955429077
1747257161.6228108,1682,2.451117753982544
1747257162.3589456,1685,2.410068988800049
1747257162.6108031,1686,1.9246028661727905
1747257162.8618844,1687,2.5245869159698486
1747257163.109327,1688,2.7936480045318604
1747257163.3591156,1689,1.6709274053573608
1747257163.604993,1690,1.9605257511138916
1747257164.338877,1693,2.72115159034729
1747257164.5877438,1694,2.8311028480529785
1747257164.8341165,1695,3.5294675827026367
1747257165.3385766,1697,2.514334201812744
1747257165.5852225,1698,2.0716025829315186
1747257165.8345518,1699,2.384349822998047
1747257166.0909233,1700,2.040239095687866
1747257166.5906582,1702,2.5691003799438477
1747257167.0861442,1704,3.1159260272979736
1747257167.832272,1707,1.6304038763046265
1747257168.3270924,1709,1.6872624158859253
1747257168.5781107,1710,1.6650537252426147
1747257168.8284068,1711,1.6656889915466309
1747257169.074725,1712,1.7385185956954956
1747257170.5722766,1718,5.938702583312988
1747257170.8208318,1719,4.326736927032471
1747257171.5681148,1722,4.281651973724365
1747257171.8169765,1723,4.515680313110352
1747257172.0675762,1724,5.296122074127197
1747257172.3100264,1725,4.664689064025879
1747257173.5638843,1730,4.7444047927856445
1747257175.5237231,1738,2.133862257003784
1747257175.77023,1739,4.410831928253174
1747257176.0227556,1740,1.776421308517456
1747257176.7633255,1743,3.979012966156006
1747257177.2619703,1745,2.0843098163604736
1747257178.0063727,1748,2.7288105487823486
1747257178.2526097,1749,2.15079665184021
1747257178.5032237,1750,2.288116455078125
1747257178.752864,1751,1.71133553981781
1747257179.2527275,1753,1.627339243888855
1747257179.50527,1754,1.811195969581604
1747257180.2688234,1757,2.4061660766601562
1747257181.5334113,1762,1.9146333932876587
1747257181.7842846,1763,1.2833586931228638
1747257182.2965956,1765,1.6797295808792114
1747257182.5505533,1766,1.5221292972564697
1747257183.0548985,1768,1.4748291969299316
1747257184.80781,1775,1.4476768970489502
1747257185.0574906,1776,1.5047496557235718
1747257185.308256,1777,1.3217575550079346
1747257186.0613217,1780,1.9266753196716309
1747257186.3148847,1781,2.367234945297241
1747257187.0613916,1784,1.4467889070510864
1747257187.31549,1785,1.4361026287078857
1747257187.57455,1786,1.630021572113037
1747257187.8317757,1787,1.760838508605957
1747257188.3371696,1789,1.4268534183502197
1747257188.588824,1790,1.5008968114852905
1747257189.096281,1792,1.4171550273895264
1747257189.60155,1794,1.1598273515701294
1747257190.1035075,1796,1.8423020839691162
1747257190.3549337,1797,1.7494752407073975
1747257191.0930626,1800,1.4208091497421265
1747257191.578183,1802,1.5005035400390625
1747257191.8250418,1803,1.7497116327285767
1747257192.0721338,1804,1.954908013343811
1747257193.0446923,1808,1.4245661497116089
1747257193.5440993,1810,1.5902373790740967
1747257194.5463545,1814,1.9359138011932373
1747257195.0455728,1816,1.5856860876083374
1747257195.5400405,1818,2.2561330795288086
1747257195.7848494,1819,1.5855836868286133
1747257196.7806692,1823,1.4273165464401245
1747257197.5126157,1826,1.4893250465393066
1747257197.7549562,1827,1.4744329452514648
1747257198.2445729,1829,1.505151391029358
1747257198.4870524,1830,1.6575984954833984
1747257198.9721503,1832,1.6055421829223633
1747257199.2153761,1833,1.5618700981140137
1747257199.4589827,1834,1.6112768650054932
1747257199.9471526,1836,2.7122786045074463
1747257200.1950946,1837,3.1106338500976562
1747257200.4443722,1838,2.974313259124756
1747257201.9268115,1844,1.307955265045166
1747257202.1717772,1845,1.896176815032959
1747257202.418355,1846,1.5270487070083618
1747257202.6648293,1847,1.3950668573379517
1747257202.9156077,1848,1.9180747270584106
1747257203.6543965,1851,1.3670308589935303
1747257204.1580966,1853,1.3110822439193726
1747257204.9115558,1856,1.3711097240447998
1747257205.9002094,1860,1.4040738344192505
1747257206.896,1864,1.3562692403793335
1747257207.1478477,1865,1.701326847076416
1747257207.3968701,1866,1.8006408214569092
1747257207.6477168,1867,1.2004203796386719
1747257208.6375937,1871,1.2743165493011475
1747257208.8817058,1872,2.0744824409484863
1747257209.1323953,1873,1.9476057291030884
1747257209.3806713,1874,2.288546323776245
1747257209.6272388,1875,1.7331914901733398
1747257210.1255214,1877,1.56072998046875
1747257210.6260507,1879,1.8024858236312866
1747257210.873017,1880,2.4663450717926025
1747257211.637925,1883,2.1494452953338623
1747257211.886415,1884,2.300659418106079
1747257212.3835354,1886,2.1634862422943115
1747257212.881977,1888,2.7308521270751953
1747257213.3779054,1890,1.8839938640594482
1747257213.626368,1891,2.280937910079956
1747257214.624978,1895,2.4326961040496826
1747257215.6358945,1899,2.5142745971679688
1747257216.1361551,1901,1.4701100587844849
1747257216.3895519,1902,1.6229556798934937
1747257217.3883078,1906,1.9640166759490967
1747257217.8896942,1908,1.7299302816390991
1747257218.1450047,1909,1.672505497932434
1747257218.397851,1910,1.8657289743423462
1747257219.1516695,1913,1.5162599086761475
1747257219.9048643,1916,2.0144224166870117
1747257220.4018407,1918,2.281250238418579
1747257221.9190671,1924,1.4950883388519287
1747257222.1673481,1925,1.4874736070632935
1747257222.4232254,1926,1.559288740158081
1747257222.9374912,1928,1.4530607461929321
1747257223.1894996,1929,1.4970853328704834
1747257223.9365437,1932,1.6833502054214478
1747257224.6774356,1935,2.8355863094329834
1747257224.9297836,1936,2.8833441734313965
1747257225.6756508,1939,2.333603858947754
1747257225.9370046,1940,2.38557767868042
1747257226.1839542,1941,2.3082945346832275
1747257226.432711,1942,2.427844524383545
1747257227.178018,1945,1.2219955921173096
1747257227.6777658,1947,1.243508219718933
1747257228.419095,1950,1.5077784061431885
1747257228.6689003,1951,1.2659114599227905
1747257229.1699681,1953,1.4828078746795654
1747257229.9303901,1956,1.198646903038025
1747257230.921853,1960,1.2812703847885132
1747257231.169509,1961,1.2440375089645386
1747257231.4161525,1962,1.2295277118682861
1747257231.6635575,1963,1.3177605867385864
1747257231.9142818,1964,1.2159982919692993
1747257232.4161255,1966,1.378502368927002
1747257232.664947,1967,1.2549757957458496
1747257232.9107797,1968,1.2815799713134766
1747257233.1593683,1969,1.484693169593811
1747257234.6530647,1975,1.434715986251831
1747257235.155383,1977,1.3498238325119019
1747257235.4075067,1978,1.248246431350708
1747257235.654642,1979,1.5064347982406616
1747257235.9027758,1980,1.3221431970596313
1747257236.1536663,1981,1.233439326286316
1747257236.4089692,1982,1.1762834787368774
1747257236.656842,1983,1.4947116374969482
1747257237.1491213,1985,1.430799961090088
1747257237.64505,1987,1.3411468267440796
1747257237.8927186,1988,1.3350834846496582
1747257238.139876,1989,1.2502328157424927
1747257238.6411579,1991,1.1921002864837646
1747257238.8914514,1992,1.162871241569519
1747257239.1387324,1993,1.2557486295700073
1747257239.634475,1995,1.12514328956604
1747257240.6224742,1999,4.6560492515563965


==> csvs/run-feature_learning_mlp_MNIST_cls_sgd_p_1.0_q_1_r_0_n_256_m_8192_l_8_lr_8.0_a_0.5_b_0.5_num_steps_2000_2025-05-14_21_05_35_391090-tag-train_loss.csv <==
Wall time,Step,Value
1747256741.3574717,0,2.3020384311676025
1747256742.189899,3,2.2790229320526123
1747256742.4481983,4,34.572410583496094
1747256743.9475646,10,8.33359146118164
1747256744.1982243,11,2.3046770095825195
1747256744.9458172,14,2.304265022277832
1747256745.192527,15,2.29953670501709
1747256745.932418,18,2.3024282455444336
1747256746.1786513,19,2.2931976318359375
1747256746.4243867,20,4.708654403686523
1747256746.9143643,22,2303.133056640625
1747256747.1608877,23,2.30256724357605
1747256747.8968942,26,2.4828152656555176
1747256748.1451428,27,2.299309253692627
1747256749.6401722,33,2.182647705078125
1747256750.410635,36,3.0399856567382812
1747256750.665642,37,2.1446104049682617
1747256750.9372869,38,2.118757724761963
1747256751.1924953,39,2.0847115516662598
1747256751.4429388,40,2.4046850204467773
1747256753.2261055,47,2.140598773956299
1747256753.4778824,48,2.0816404819488525
1747256753.7247515,49,2.0565474033355713
1747256754.2232325,51,3.6095123291015625
1747256754.472719,52,2.0529589653015137
1747256754.968447,54,2.01127290725708
1747256755.7219677,57,2.0762829780578613
1747256756.462105,60,2.378026008605957
1747256756.7091527,61,2.168020248413086
1747256756.961593,62,6.562924385070801
1747256757.214527,63,1.9038392305374146
1747256757.7601776,65,3.1627964973449707
1747256758.0044758,66,2.1262879371643066
1747256758.25856,67,2.2447338104248047
1747256758.508571,68,2.2342047691345215
1747256759.0150826,70,2.2952158451080322
1747256759.2624216,71,5.1530561447143555
1747256760.7449887,77,5.874608039855957
1747256761.2460577,79,2.252061367034912
1747256761.493013,80,1183.0108642578125
1747256761.9893012,82,2.0795273780822754
1747256762.2442088,83,3.1763980388641357
1747256762.7448225,85,4.9536285400390625
1747256763.738857,89,2.2831871509552
1747256763.988609,90,3.436683177947998
1747256765.2699933,95,2.0977277755737305
1747256766.261936,99,2.067781448364258
1747256766.5051947,100,2.05977725982666
1747256767.2473674,103,2.693164110183716
1747256767.992481,106,2.3016011714935303
1747256768.242209,107,2.242971181869507
1747256768.745334,109,2.30047345161438
1747256769.9806612,114,2.2942938804626465
1747256770.4768593,116,2.302664279937744
1747256771.7074423,121,2.2096216678619385
1747256772.7018704,125,2.190807342529297
1747256772.9520345,126,65.4796142578125
1747256773.4592237,128,2.1187386512756348
1747256773.9615119,130,2.0581283569335938
1747256774.2161927,131,2.083676338195801
1747256774.4643567,132,2.10101318359375
1747256775.4655933,136,2.3322834968566895
1747256775.7140765,137,2.093336582183838
1747256777.2488868,143,2.111719846725464
1747256777.521064,144,2.2881460189819336
1747256778.0603917,146,2.1241793632507324
1747256778.3194025,147,2.096113920211792
1747256779.1071706,150,2.0278148651123047
1747256780.9376354,157,2.067969799041748
1747256781.4587057,159,2.107028007507324
1747256781.7181797,160,1.9565155506134033
1747256782.2287202,162,2.156730890274048
1747256782.7498252,164,2.098598003387451
1747256783.2723024,166,2.095179557800293
1747256784.333395,170,2.0352675914764404
1747256784.5902598,171,2.8691372871398926
1747256784.8417978,172,2.1126060485839844
1747256785.615162,175,4.065659046173096
1747256785.8620958,176,2.002457857131958
1747256786.107482,177,1.8082915544509888
1747256786.3515396,178,2.3023462295532227
1747256786.8514726,180,1.7366303205490112
1747256787.0972037,181,1.8213881254196167
1747256787.842771,184,1.7798166275024414
1747256788.0938442,185,15.181111335754395
1747256788.3405404,186,1.8215415477752686
1747256789.0823133,189,5.9418230056762695
1747256789.3295355,190,1.8970725536346436
1747256789.5766354,191,1.783883810043335
1747256789.8299508,192,1.5865000486373901
1747256790.5705292,195,1.6106592416763306
1747256791.5592082,199,2.0705184936523438
1747256791.8133307,200,2.182011842727661
1747256792.3081064,202,4.548335075378418
1747256792.5570056,203,1.9498987197875977
1747256792.809267,204,2.54447078704834
1747256793.0542977,205,2.017561435699463
1747256793.5702958,207,1.7905590534210205
1747256794.0752,209,1.832226037979126
1747256794.5878356,211,1.8462250232696533
1747256795.1089873,213,1.741040587425232
1747256795.615629,215,1.6706280708312988
1747256795.868881,216,1.525604248046875
1747256796.377488,218,1.6378132104873657
1747256796.6344361,219,1.3776609897613525
1747256796.8905828,220,1.4681382179260254
1747256797.1456757,221,1.3004555702209473
1747256797.40736,222,1.4269307851791382
1747256797.92448,224,1.2932519912719727
1747256798.179184,225,1.408937692642212
1747256799.1921382,229,1.4083209037780762
1747256800.6759634,235,2.7731199264526367
1747256801.1746309,237,1.9027894735336304
1747256801.4258235,238,1.867133617401123
1747256801.6739013,239,1.8501436710357666
1747256802.1675217,241,1.7201590538024902
1747256802.4132352,242,1.468487024307251
1747256802.907316,244,1.7290334701538086
1747256803.1529026,245,1.6643264293670654
1747256803.398048,246,1.566299557685852
1747256803.6401045,247,1.6591194868087769
1747256804.8578978,252,1.7870237827301025
1747256805.101017,253,1.8150897026062012
1747256805.3445024,254,1.7379862070083618
1747256806.076715,257,2.21811580657959
1747256806.3259726,258,2.0701680183410645
1747256806.575309,259,1.9650771617889404
1747256806.8241446,260,14.233972549438477
1747256807.3188896,262,2.5935463905334473
1747256809.3449671,270,1.800333857536316
1747256809.598458,271,2.043187141418457
1747256810.3736455,274,2.3885955810546875
1747256810.6322124,275,1.7228484153747559
1747256810.8823578,276,1.6628360748291016
1747256811.3764782,278,1.648983120918274
1747256811.8725998,280,1.7287497520446777
1747256812.3785274,282,1.71535062789917
1747256812.6255248,283,1.5287683010101318
1747256813.1241102,285,2.1700730323791504
1747256813.627014,287,1.654147744178772
1747256813.8748162,288,1.7503273487091064
1747256814.3696995,290,1.589667558670044
1747256815.6134505,295,1.6418147087097168
1747256815.8591113,296,1.663781762123108
1747256816.1050901,297,1.6661231517791748
1747256816.3632689,298,1.623313069343567
1747256817.8850565,304,1.8647419214248657
1747256818.37585,306,1.8267900943756104
1747256818.8782666,308,1.9283210039138794
1747256819.1319265,309,1.72212815284729
1747256819.8847554,312,1.7374560832977295
1747256820.1352277,313,1.7373446226119995
1747256820.8857512,316,1.8918960094451904
1747256821.3917944,318,1.7922983169555664
1747256821.6383536,319,1.8578968048095703
1747256822.383807,322,1.8158149719238281
1747256822.8826482,324,1.6764349937438965
1747256824.145717,329,1.8226865530014038
1747256824.3951476,330,1.7530509233474731
1747256824.6418152,331,1.7853643894195557
1747256824.8900583,332,1.880467176437378
1747256826.131142,337,1.9156653881072998
1747256826.3802803,338,1.763143539428711
1747256826.8750875,340,1.886725664138794
1747256827.621386,343,1.8925180435180664
1747256827.8752685,344,1.849897027015686
1747256828.12345,345,1.791559100151062
1747256828.372832,346,1.6730117797851562
1747256828.8692515,348,1.7443333864212036
1747256829.3606915,350,2.1077466011047363
1747256829.8552654,352,2.9223499298095703
1747256830.1089606,353,2.8396506309509277
1747256830.3715332,354,1.9334619045257568
1747256831.3723712,358,1.5145797729492188
1747256831.8673127,360,2.023059844970703
1747256832.3657198,362,1.5494227409362793
1747256832.6140616,363,2.0048389434814453
1747256832.8624947,364,1.456697702407837
1747256833.109878,365,1.5625672340393066
1747256833.355812,366,1.464739203453064
1747256833.6027465,367,1.4675650596618652
1747256833.8522768,368,1.3142127990722656
1747256835.360668,374,1.499100923538208
1747256836.1061473,377,1.457263708114624
1747256836.3532314,378,1.400925636291504
1747256838.1119237,385,1.83076810836792
1747256838.365139,386,3.1302483081817627
1747256839.3688393,390,1.8316738605499268
1747256839.613551,391,1.7990306615829468
1747256839.8623536,392,1.872808575630188
1747256840.1124601,393,1.6335278749465942
1747256840.3623722,394,1.8364239931106567
1747256840.6137805,395,1.7763642072677612
1747256840.8632605,396,1.7197309732437134
1747256841.112431,397,1.7925512790679932
1747256841.3691227,398,1.8714852333068848
1747256841.62585,399,1.8012793064117432
1747256842.1326368,401,1.8927634954452515
1747256842.37806,402,4.123210906982422
1747256842.8671598,404,1.614601969718933
1747256843.8675373,408,1.4020023345947266
1747256844.1231203,409,1.5283586978912354
1747256844.898759,412,1.7306379079818726
1747256845.146057,413,1.858229160308838
1747256845.4007132,414,1.626316785812378
1747256845.6481123,415,1.4829285144805908
1747256846.4083102,418,1.6143378019332886
1747256847.1668785,421,1.4435878992080688
1747256847.4154737,422,1.4307200908660889
1747256848.1579313,425,1.5699924230575562
1747256848.4052165,426,1.4992550611495972
1747256849.4012792,430,1.3480889797210693
1747256849.6465654,431,1.4234492778778076
1747256850.3838322,434,1.3072519302368164
1747256850.6284993,435,1.4882310628890991
1747256850.8826451,436,1.4842116832733154
1747256851.1347623,437,2.2726950645446777
1747256851.384785,438,1.4721791744232178
1747256851.637733,439,1.3726723194122314
1747256851.883623,440,1.414458155632019
1747256852.1304305,441,1.4154937267303467
1747256852.6319866,443,1.4613587856292725
1747256852.8788083,444,1.4157371520996094
1747256853.1299033,445,1.59800386428833
1747256853.3766565,446,1.5102767944335938
1747256854.3745582,450,1.580779790878296
1747256854.628032,451,1.531456708908081
1747256854.8761454,452,1.592344045639038
1747256855.1238484,453,1.7483593225479126
1747256855.3724675,454,1.4109712839126587
1747256855.8712976,456,1.399857521057129
1747256856.3728,458,1.4491782188415527
1747256856.873498,460,1.4750373363494873
1747256857.1221411,461,1.3208712339401245
1747256857.8720717,464,1.369803786277771
1747256858.119967,465,1.677913784980774
1747256858.3723967,466,1.3980159759521484
1747256858.8772714,468,1.3420767784118652
1747256859.3795033,470,1.1935752630233765
1747256860.391053,474,1.5312799215316772
1747256860.6571622,475,1.3378963470458984
1747256861.4185133,478,1.3714789152145386
1747256861.6677952,479,1.4877820014953613
1747256861.918548,480,1.4596288204193115
1747256862.164485,481,1.3426421880722046
1747256862.4110577,482,1.4564108848571777
1747256862.6570647,483,1.6352393627166748
1747256862.9029033,484,1.5220108032226562
1747256863.3949747,486,1.5031681060791016
1747256863.6430924,487,1.4226759672164917
1747256863.895897,488,1.456185221672058
1747256864.1446056,489,1.620772361755371
1747256864.6437695,491,1.5543404817581177
1747256865.3918066,494,1.7330442667007446
1747256866.4009507,498,1.240405559539795
1747256867.1625934,501,1.3326398134231567
1747256867.4152782,502,1.3736275434494019
1747256867.663827,503,1.2988404035568237
1747256868.4122381,506,1.1060817241668701
1747256868.9107466,508,1.2938249111175537
1747256869.16284,509,1.2771114110946655
1747256869.4191542,510,1.2152514457702637
1747256869.675191,511,1.2803785800933838
1747256869.9272077,512,1.3510217666625977
1747256870.185359,513,1.342383623123169
1747256870.4327207,514,1.2579630613327026
1747256871.185521,517,1.1941862106323242
1747256871.4371555,518,1.4841904640197754
1747256871.683882,519,1.3273780345916748
1747256871.935097,520,1.4826279878616333
1747256872.6760795,523,1.3982594013214111
1747256874.4540675,530,1.1346161365509033
1747256875.2180517,533,1.2347993850708008
1747256875.4703517,534,1.4044288396835327
1747256875.9703908,536,1.7787598371505737
1747256876.2183568,537,1.4816757440567017
1747256876.4661503,538,1.5300536155700684
1747256876.7165875,539,1.3403093814849854
1747256876.9655478,540,1.2285666465759277
1747256877.4609706,542,0.996382474899292
1747256877.706474,543,0.8342647552490234
1747256877.9553373,544,1.0295785665512085
1747256878.4507656,546,1.0675504207611084
1747256878.700761,547,0.9807344675064087
1747256879.4524672,550,1.1086616516113281
1747256879.9568853,552,1.0712816715240479
1747256880.4691088,554,1.0002943277359009
1747256880.7219293,555,1.1217858791351318
1747256880.969044,556,1.1601722240447998
1747256882.472801,562,1.146944284439087
1747256882.7209344,563,0.9381144642829895
1747256882.9718711,564,0.7583473920822144
1747256883.9755893,568,1.0347404479980469
1747256884.7185557,571,0.9071100950241089
1747256885.213785,573,0.7114434242248535
1747256885.9594095,576,0.9808468818664551
1747256886.946539,580,0.8740888833999634
1747256887.9435272,584,1.09232497215271
1747256888.2036705,585,1.164376974105835
1747256888.4539251,586,0.9782233238220215
1747256888.9552794,588,0.8439375162124634
1747256889.4485369,590,0.9649419784545898
1747256889.6973703,591,0.8225276470184326
1747256889.945595,592,0.9456286430358887
1747256890.4484136,594,1.014129638671875
1747256890.9603827,596,1.013297438621521
1747256891.2254133,597,1.1104230880737305
1747256891.4726193,598,1.024916172027588
1747256891.7284007,599,0.8721843957901001
1747256892.2217631,601,0.7752760648727417
1747256892.4718094,602,0.7302677035331726
1747256892.715336,603,0.7110460996627808
1747256893.2072222,605,0.9380292296409607
1747256893.949078,608,0.9036779403686523
1747256894.4364636,610,0.8535206317901611
1747256895.1898232,613,0.7829617261886597
1747256895.432919,614,0.7616490721702576
1747256895.92944,616,0.9873183369636536
1747256896.4363766,618,0.9586040377616882
1747256896.9414897,620,0.8952100872993469
1747256897.4459171,622,0.9604607820510864
1747256897.7028584,623,1.046032428741455
1747256898.4708843,626,0.8554335832595825
1747256898.9654176,628,0.8339110612869263
1747256899.2173264,629,0.961837112903595
1747256900.2448616,633,0.8624197244644165
1747256900.7647157,635,0.846651554107666
1747256901.2777488,637,0.7347452044487
1747256902.0279536,640,0.9315444827079773
1747256902.2839344,641,0.6618503332138062
1747256902.5281928,642,0.7206306457519531
1747256902.770489,643,0.9509550929069519
1747256903.0130267,644,0.6928945779800415
1747256903.2616427,645,0.7482372522354126
1747256904.2453876,649,0.7425522804260254
1747256904.73208,651,0.6402758359909058
1747256904.9779577,652,0.6741156578063965
1747256905.2248604,653,0.7786808013916016
1747256905.4726615,654,0.7414224743843079
1747256905.7184584,655,0.8849007487297058
1747256906.4613008,658,0.6744378805160522
1747256906.709572,659,0.6828972101211548
1747256906.9584243,660,0.8496953248977661
1747256908.682891,667,0.8627583384513855
1747256909.4242797,670,0.5979931950569153
1747256910.6616452,675,0.7082272171974182
1747256910.9146893,676,0.5968592762947083
1747256911.1630456,677,0.7420310974121094
1747256911.9087577,680,0.7503363490104675
1747256912.4213955,682,0.6047366261482239
1747256912.6687775,683,0.7069182395935059
1747256912.9218907,684,0.7058827877044678
1747256913.6681323,687,0.7676764726638794
1747256914.9216971,692,0.6484888195991516
1747256915.4210246,694,0.8153677582740784
1747256915.6733654,695,0.6615442037582397
1747256915.926694,696,0.6054106950759888
1747256916.178188,697,0.6760516166687012
1747256916.6763844,699,0.6951169967651367
1747256917.432176,702,0.8253481984138489
1747256917.6818366,703,0.7129968404769897
1747256918.1831949,705,0.7057238817214966
1747256919.1972003,709,0.7496931552886963
1747256919.451271,710,0.8106412291526794
1747256919.9512656,712,0.6935850977897644
1747256920.6992881,715,0.7647160291671753
1747256921.2001,717,0.7091041803359985
1747256921.7036462,719,0.8353928923606873
1747256921.95486,720,0.8009603023529053
1747256922.2023933,721,0.7150698304176331
1747256922.6912587,723,0.7538812160491943
1747256923.1812963,725,0.7244378328323364
1747256923.427268,726,0.8337308168411255
1747256923.6730855,727,0.6876161694526672
1747256923.9178414,728,0.7596354484558105
1747256924.1627464,729,0.651744544506073
1747256924.652968,731,0.7789144515991211
1747256924.9036653,732,0.8172011375427246
1747256925.148911,733,0.7071056365966797
1747256926.3693674,738,0.6157283186912537
1747256926.6123915,739,0.8053675293922424
1747256926.860117,740,0.7489092350006104
1747256927.3454869,742,0.7289723753929138
1747256927.5966659,743,0.6594725847244263
1747256927.8470082,744,0.6325679421424866
1747256928.0986578,745,0.550224781036377
1747256929.826212,752,0.7214217185974121
1747256930.5550597,755,0.631916344165802
1747256930.7991765,756,0.4977722764015198
1747256931.2843401,758,1.979783535003662
1747256932.5179787,763,0.6276717185974121
1747256932.7728593,764,0.6448158025741577
1747256933.0301406,765,0.7442103624343872
1747256933.774321,768,0.7750236988067627
1747256934.1159668,769,0.5948552489280701
1747256934.865213,772,0.5757117867469788
1747256935.1141746,773,0.5251607298851013
1747256935.6175764,775,0.666853666305542
1747256935.8677015,776,0.5539599061012268
1747256936.3648124,778,0.5606935024261475
1747256936.6134117,779,0.6460151672363281
1747256936.8651674,780,0.6480125188827515
1747256937.1185632,781,0.5976721048355103
1747256937.3675086,782,0.5739337205886841
1747256938.8751137,788,0.5369021892547607
1747256939.1288686,789,0.6069759130477905
1747256939.634081,791,0.634518563747406
1747256940.132405,793,0.7152371406555176
1747256940.628744,795,0.8494663238525391
1747256940.8723655,796,0.716570258140564
1747256941.6052454,799,0.5998072624206543
1747256941.8490443,800,0.8448756337165833
1747256942.8184419,804,0.7036077976226807
1747256943.0598197,805,0.8676879405975342
1747256943.3015752,806,0.5402404069900513
1747256943.5488937,807,0.5060155391693115
1747256944.2809677,810,0.7975372076034546
1747256945.015802,813,0.7788758277893066
1747256946.2363718,818,0.6399956941604614
1747256946.48151,819,0.7602841258049011
1747256946.9697318,821,0.6851174831390381
1747256947.213619,822,0.8051809072494507
1747256947.4583066,823,0.6631330251693726
1747256947.9552736,825,0.7150892615318298
1747256948.2122371,826,0.7067279815673828
1747256948.4635422,827,0.8263360857963562
1747256948.713814,828,0.6565391421318054
1747256949.701987,832,0.8515453934669495
1747256949.9480512,833,0.5715869665145874
1747256950.44041,835,0.5226070880889893
1747256950.6890976,836,0.5983639359474182
1747256950.9373941,837,0.6271404027938843
1747256951.4311306,839,0.6962776184082031
1747256951.6787932,840,0.7940793037414551
1747256952.42345,843,0.8409920930862427
1747256952.9253314,845,0.7392022013664246
1747256954.1686141,850,0.5612087845802307
1747256954.4189858,851,0.5939593315124512
1747256955.1767561,854,0.5577248334884644
1747256955.9218292,857,0.7931115627288818
1747256956.6598616,860,0.8971103429794312
1747256957.1539404,862,0.6191108822822571
1747256957.8963597,865,0.5229696035385132
1747256958.1418583,866,0.7287291288375854
1747256959.1314716,870,0.5802052021026611
1747256959.3916907,871,0.5693975687026978
1747256961.9116983,881,0.5958091020584106
1747256962.430032,883,0.5657981038093567
1747256962.6829896,884,0.5116958618164062
1747256962.932247,885,0.6592296361923218
1747256963.1802073,886,0.5382570028305054
1747256963.6857095,888,0.4981624186038971
1747256964.1902444,890,0.7564265727996826
1747256964.6879125,892,0.6115032434463501
1747256965.4345832,895,0.5731209516525269
1747256965.9299984,897,0.6983734965324402
1747256966.1767094,898,0.6770266890525818
1747256966.9182923,901,0.704633355140686
1747256967.1651556,902,0.6648657917976379
1747256967.661855,904,0.6190335750579834
1747256968.1593008,906,0.7371435165405273
1747256968.4042528,907,0.7675160765647888
1747256968.6564748,908,0.7057955265045166
1747256969.1446362,910,0.5509287118911743
1747256969.3876688,911,0.5858825445175171
1747256970.1309733,914,0.5212738513946533
1747256971.1162586,918,0.7260720729827881
1747256971.3661015,919,0.633465051651001
1747256971.8815596,921,0.8288856744766235
1747256972.3874774,923,0.7822688817977905
1747256973.3772082,927,0.6417661905288696
1747256973.6258242,928,0.5775973796844482
1747256973.871622,929,0.5430443286895752
1747256974.1157587,930,0.5440653562545776
1747256974.360592,931,0.7723932266235352
1747256974.6096883,932,0.6387859582901001
1747256974.86402,933,0.6957075595855713
1747256975.3750858,935,0.6617505550384521
1747256976.3712926,939,0.5966864824295044
1747256976.878866,941,0.7107865810394287
1747256977.1299782,942,0.6157591938972473
1747256977.8656561,945,0.586937665939331
1747256978.8456495,949,0.6026442050933838
1747256979.6041968,952,0.6678916215896606
1747256980.1200547,954,0.6299811005592346
1747256980.3720343,955,0.5659763813018799
1747256980.6234627,956,0.5381430387496948
1747256981.6464944,960,0.5804290771484375
1747256982.1484299,962,0.5835161209106445
1747256982.396935,963,0.4979551136493683
1747256982.649396,964,0.7169283628463745
1747256982.9058363,965,0.6010172963142395
1747256983.4105055,967,0.5669824481010437
1747256983.666167,968,0.5272197723388672
1747256984.4238753,971,0.5789682269096375
1747256985.6652114,976,0.6610447764396667
1747256986.1666868,978,0.647511899471283
1747256986.418163,979,0.6548200845718384
1747256986.9131942,981,0.5621317625045776
1747256987.1613169,982,0.6586230993270874
1747256988.1504488,986,0.483755886554718
1747256988.6474376,988,0.5647610425949097
1747256988.893194,989,0.5131205320358276
1747256989.1378224,990,0.6916490793228149
1747256989.6370597,992,0.5544083118438721
1747256990.1343336,994,0.5678523778915405
1747256990.3805027,995,0.5428483486175537
1747256990.62446,996,0.5607736706733704
1747256991.1147158,998,0.5326389670372009
1747256991.3589015,999,0.5286440253257751
1747256991.8641715,1001,0.5748311281204224
1747256992.1162157,1002,0.5310778617858887
1747256992.364123,1003,0.6296207308769226
1747256992.6121438,1004,0.5354964733123779
1747256992.8668163,1005,0.5419744253158569
1747256993.1095676,1006,0.6318244934082031
1747256994.328644,1011,0.5430561304092407
1747256994.82265,1013,0.5587418675422668
1747256995.3131936,1015,0.5402234196662903
1747256995.5578887,1016,0.5076859593391418
1747256995.8038068,1017,0.513813853263855
1747256997.0344994,1022,0.5871668457984924
1747256998.0433023,1026,0.5161765217781067
1747256998.5377228,1028,0.4343734383583069
1747256998.7884839,1029,0.5646015405654907
1747257000.2538302,1035,0.5599122047424316
1747257000.4982646,1036,0.49619823694229126
1747257000.7444274,1037,0.48994168639183044
1747257000.9868407,1038,0.5004080533981323
1747257001.2325222,1039,0.4924880266189575
1747257002.202889,1043,0.5291606187820435
1747257002.701739,1045,0.5792198181152344
1747257002.9449215,1046,0.47767308354377747
1747257004.4331894,1052,0.5975996255874634
1747257004.67765,1053,0.5513166189193726
1747257005.4125626,1056,0.5079036355018616
1747257005.8994913,1058,0.49690523743629456
1747257006.1426547,1059,0.4047743082046509
1747257006.385361,1060,0.45729756355285645
1747257006.8715925,1062,0.5281403660774231
1747257007.6030104,1065,0.4706478714942932
1747257007.8529963,1066,0.43313291668891907
1747257008.0973732,1067,0.5682932138442993
1747257008.5895429,1069,0.5206829309463501
1747257008.8389838,1070,0.4547714591026306
1747257009.089304,1071,0.5094805955886841
1747257009.3485537,1072,0.4445127248764038
1747257009.594514,1073,0.5803709626197815
1747257009.8409717,1074,0.6085787415504456
1747257010.5847414,1077,0.5798973441123962
1747257010.838942,1078,0.5736555457115173
1747257011.3616288,1080,0.7086381316184998
1747257011.6128008,1081,0.5259722471237183
1747257011.8658786,1082,0.6991474628448486
1747257012.617738,1085,0.548633337020874
1747257012.8654108,1086,0.653353214263916
1747257013.1124954,1087,0.5862293243408203
1747257014.1219876,1091,0.6689364910125732
1747257014.3701315,1092,1.1887500286102295
1747257014.619055,1093,0.7466392517089844
1747257015.8503919,1098,0.7528305053710938
1747257016.344306,1100,0.5313650965690613
1747257016.8344443,1102,0.5686622858047485
1747257017.0819347,1103,0.6749013662338257
1747257017.3242915,1104,0.502151608467102
1747257018.0555046,1107,0.5556885004043579
1747257018.298313,1108,0.6920166611671448
1747257018.5415797,1109,0.7211438417434692
1747257018.78639,1110,0.5886783599853516
1747257019.0298977,1111,0.6973060369491577
1747257019.2768545,1112,0.6051653623580933
1747257019.5260892,1113,0.5691989660263062
1747257019.7754254,1114,0.5625283718109131
1747257020.2614233,1116,0.8767287731170654
1747257021.0089276,1119,0.6161803007125854
1747257021.5151868,1121,0.4928171634674072
1747257021.7624485,1122,0.5348694324493408
1747257022.5058875,1125,0.5520183444023132
1747257022.752653,1126,0.5360658168792725
1747257023.2505195,1128,0.526613712310791
1747257023.4978075,1129,0.5328265428543091
1747257023.745181,1130,0.5388823747634888
1747257023.9922488,1131,0.5590776801109314
1747257024.2386477,1132,0.5312713980674744
1747257024.7325847,1134,0.490692138671875
1747257024.9814746,1135,0.5579564571380615
1747257025.2296124,1136,0.5061110258102417
1747257025.9714344,1139,0.45623254776000977
1747257026.7131727,1142,0.44665610790252686
1747257027.451607,1145,0.6024651527404785
1747257027.7053616,1146,0.5809119939804077
1747257028.1929166,1148,0.5675752758979797
1747257028.442859,1149,0.5358184576034546
1747257028.6894515,1150,1.1063429117202759
1747257028.9419253,1151,0.6369339227676392
1747257029.1871817,1152,0.6457846164703369
1747257029.434975,1153,0.6314455270767212
1747257029.927049,1155,0.52133709192276
1747257031.1693914,1160,0.49669790267944336
1747257031.6679296,1162,0.5222454071044922
1747257032.1596746,1164,0.5379787683486938
1747257032.653273,1166,0.4659925401210785
1747257032.9013062,1167,0.4488948583602905
1747257034.394503,1173,0.5264632105827332
1747257034.6505961,1174,0.6857302784919739
1747257035.154841,1176,0.5886181592941284
1747257035.4038506,1177,0.503893256187439
1747257035.6515594,1178,0.48290830850601196
1747257036.64255,1182,0.6028899550437927
1747257037.1484334,1184,0.5102216601371765
1747257037.6483595,1186,0.5369092226028442
1747257038.1523573,1188,0.4627301096916199
1747257038.4000638,1189,0.45659488439559937
1747257038.6479683,1190,0.5160030126571655
1747257039.3997962,1193,0.6482869386672974
1747257039.650411,1194,0.49811577796936035
1747257039.903576,1195,0.5278339982032776
1747257040.4008863,1197,0.5720571279525757
1747257040.6533742,1198,0.6192792654037476
1747257041.396319,1201,0.5536741018295288
1747257041.6451132,1202,0.47770628333091736
1747257042.3947077,1205,0.5186821222305298
1747257042.6460948,1206,0.45753422379493713
1747257042.8994577,1207,0.4716819226741791
1747257043.407758,1209,0.5093072652816772
1747257044.4446027,1213,0.5403178930282593
1747257044.7118847,1214,0.47242462635040283
1747257044.9732902,1215,0.5527290105819702
1747257045.4867113,1217,0.4256291687488556
1747257045.7493849,1218,0.4177769720554352
1747257047.0322406,1223,0.4818912446498871
1747257047.5391488,1225,0.4587457776069641
1747257048.288062,1228,0.45740360021591187
1747257048.5345275,1229,0.5761526823043823
1747257049.2861211,1232,0.46167299151420593
1747257049.531181,1233,0.46719589829444885
1747257050.7759886,1238,0.4397467374801636
1747257051.2805967,1240,0.5394366979598999
1747257051.5290608,1241,0.505048394203186
1747257051.7767646,1242,0.4466273784637451
1747257052.033406,1243,0.5702565908432007
1747257052.2844481,1244,0.6130294799804688
1747257052.5414486,1245,0.511368453502655
1747257052.798838,1246,0.76678067445755
1747257053.553896,1249,0.5002630352973938
1747257053.8028717,1250,0.4384741187095642
1747257054.0537539,1251,0.47705110907554626
1747257054.310137,1252,0.5763662457466125
1747257054.8123589,1254,0.4913356602191925
1747257055.324849,1256,0.48996153473854065
1747257055.5806708,1257,0.4197082221508026
1747257056.327552,1260,0.629817008972168
1747257056.57951,1261,0.5937222242355347
1747257057.3362966,1264,0.37425628304481506
1747257058.0824864,1267,0.4302492141723633
1747257059.0793822,1271,0.5107157230377197
1747257060.3108203,1276,0.5249637961387634
1747257060.555434,1277,0.5094599723815918
1747257060.8049092,1278,0.5505584478378296
1747257061.7908468,1282,0.44189441204071045
1747257062.5343616,1285,0.4932825565338135
1747257063.781227,1290,0.4750513732433319
1747257064.5287316,1293,0.45922616124153137
1747257065.2748818,1296,0.461578905582428
1747257065.7775111,1298,0.4591449797153473
1747257066.0267558,1299,0.599435031414032
1747257066.7666616,1302,0.47646528482437134
1747257067.7675784,1306,0.4742084741592407
1747257068.7458458,1310,0.5062340497970581
1747257069.7335765,1314,0.5038657784461975
1747257069.9802349,1315,0.46482133865356445
1747257071.1946795,1320,0.467678040266037
1747257071.6797402,1322,0.43851524591445923
1747257071.9273422,1323,0.41155996918678284
1747257072.4158466,1325,0.43887099623680115
1747257072.6596024,1326,3.5053141117095947
1747257073.157941,1328,0.6062676906585693
1747257074.8997655,1335,0.4193931818008423
1747257077.190629,1344,0.4377841055393219
1747257077.4412236,1345,0.4115552306175232
1747257077.9419231,1347,0.5012261867523193
1747257078.191473,1348,0.7068420052528381
1747257078.9394119,1351,0.4856438934803009
1747257079.1904323,1352,0.5318853855133057
1747257079.687378,1354,0.5029695630073547
1747257080.6777716,1358,0.48009729385375977
1747257081.1881785,1360,0.5108606815338135
1747257082.1981008,1364,0.4229617714881897
1747257082.448079,1365,0.4114076793193817
1747257082.697422,1366,0.6190775632858276
1747257082.9455123,1367,0.49355563521385193
1747257083.1923423,1368,0.5054301023483276
1747257084.1838152,1372,0.6866087913513184
1747257084.4365675,1373,0.5082258582115173
1747257084.9436777,1375,0.511163592338562
1747257085.2040215,1376,0.5206272602081299
1747257086.2341754,1380,0.5486147999763489
1747257087.5029612,1385,0.4710294008255005
1747257087.7558596,1386,0.4406242370605469
1747257088.7634158,1390,0.7248916029930115
1747257089.5202968,1393,0.43794161081314087
1747257090.2779388,1396,0.458951473236084
1747257090.5282962,1397,0.8183216452598572
1747257091.0280948,1399,0.4408242702484131
1747257091.2812603,1400,0.4751911163330078
1747257092.022726,1403,0.5343864560127258
1747257092.5171196,1405,0.4535626769065857
1747257094.506868,1413,0.4575043320655823
1747257095.2678032,1416,0.4603961706161499
1747257095.5177197,1417,0.3798705041408539
1747257096.0076294,1419,0.4477216303348541
1747257096.4945476,1421,0.3817301392555237
1747257096.7382123,1422,0.48817574977874756
1747257098.9394076,1431,0.5995659828186035
1747257099.1828809,1432,0.5499569773674011
1747257100.1713855,1436,0.495717853307724
1747257100.6635096,1438,0.5735527276992798
1747257100.9070015,1439,0.39540913701057434
1747257101.150107,1440,0.5108240246772766
1747257101.3927681,1441,0.4584508240222931
1747257102.1202245,1444,0.4077163338661194
1747257102.6087856,1446,0.4399644732475281
1747257102.8563774,1447,0.5413585901260376
1747257103.102896,1448,0.6108123660087585
1747257103.3482227,1449,0.584460973739624
1747257103.5944648,1450,0.4677251875400543
1747257103.8449886,1451,0.44172391295433044
1747257104.095006,1452,0.4209657907485962
1747257104.5939865,1454,0.5013457536697388
1747257104.8461337,1455,0.544036328792572
1747257105.0936055,1456,0.5459701418876648
1747257105.3410048,1457,0.5225244760513306
1747257105.5890698,1458,0.5440743565559387
1747257105.8357823,1459,0.49845707416534424
1747257106.0830023,1460,0.501331090927124
1747257106.3294215,1461,0.4801301956176758
1747257106.8225744,1463,0.475752592086792
1747257108.6269307,1470,0.542425274848938
1747257109.3710108,1473,0.4311952590942383
1747257109.6167276,1474,0.3960076570510864
1747257110.1088924,1476,0.4617161750793457
1747257110.3604393,1477,0.5223942995071411
1747257111.3543549,1481,0.4122621417045593
1747257111.603498,1482,0.45766469836235046
1747257111.8510337,1483,0.47298067808151245
1747257112.8456368,1487,0.6608699560165405
1747257113.0993361,1488,0.5337120294570923
1747257113.3468688,1489,0.5861095190048218
1747257113.595164,1490,0.5263165831565857
1747257113.8468008,1491,0.5682922601699829
1747257114.3488736,1493,0.46995073556900024
1747257114.5980604,1494,0.5691745281219482
1747257115.5968938,1498,0.6735864877700806
1747257115.8636081,1499,0.5134259462356567
1747257116.1147792,1500,0.5355750918388367
1747257116.620681,1502,0.4928695559501648
1747257117.382707,1505,0.5083881616592407
1747257118.3852634,1509,0.43397143483161926
1747257118.6379418,1510,0.4789215326309204
1747257118.8981616,1511,0.489593505859375
1747257119.3992252,1513,0.5990008115768433
1747257119.892997,1515,0.4619082808494568
1747257120.1507459,1516,0.44340887665748596
1747257121.8859153,1523,45.239444732666016
1747257122.6239798,1526,1.0878827571868896
1747257123.118801,1528,1.0089130401611328
1747257124.6091254,1534,0.9293144345283508
1747257125.354576,1537,0.6405496597290039
1747257125.6012528,1538,0.8819609880447388
1747257126.343062,1541,1.121280312538147
1747257127.3282647,1545,0.9267447590827942
1747257127.8210375,1547,0.894936203956604
1747257128.0669076,1548,0.9287861585617065
1747257128.806041,1551,0.7822284698486328
1747257129.0516698,1552,0.8114023208618164
1747257129.302146,1553,0.8069959282875061
1747257129.8014555,1555,0.9419062733650208
1747257130.3056722,1557,0.7645054459571838
1747257131.5655499,1562,1.1525830030441284
1747257132.077707,1564,1.1113567352294922
1747257132.3229144,1565,0.9678184986114502
1747257132.5734687,1566,0.8858597278594971
1747257133.0780928,1568,3.0535054206848145
1747257133.5766172,1570,1.168465495109558
1747257133.8249266,1571,1.0426414012908936
1747257134.0724306,1572,1.0858137607574463
1747257134.3281891,1573,0.9715068936347961
1747257135.0779335,1576,1.042687177658081
1747257135.585563,1578,1.1458489894866943
1747257135.8614707,1579,1.0971715450286865
1747257136.1148105,1580,0.8919996023178101
1747257136.3695145,1581,0.8594045639038086
1747257136.617808,1582,1.53821861743927
1747257137.3731163,1585,1.2049217224121094
1747257138.6449072,1590,1.2860174179077148
1747257139.894998,1595,1.1050535440444946
1747257140.1442893,1596,1.0396859645843506
1747257140.3916376,1597,1.180150032043457
1747257141.387733,1601,1.0678266286849976
1747257141.6352098,1602,1.1147745847702026
1747257141.8814366,1603,1.0346977710723877
1747257143.6101525,1610,0.843885064125061
1747257143.8566566,1611,1.0003347396850586
1747257144.3518395,1613,0.8075129389762878
1747257144.5992641,1614,0.6706313490867615
1747257145.0913854,1616,0.5633224248886108
1747257146.0843897,1620,0.7181940078735352
1747257146.573786,1622,0.6048284769058228
1747257147.0639374,1624,1.8353211879730225
1747257147.556139,1626,0.8723897337913513
1747257147.8054225,1627,1.0864527225494385
1747257148.7970893,1631,0.7856509685516357
1747257149.7835088,1635,0.643526554107666
1747257150.0302885,1636,1.0972404479980469
1747257150.2837467,1637,0.8837846517562866
1747257150.5322905,1638,0.7330858707427979
1747257151.0246994,1640,0.5397883653640747
1747257151.2698414,1641,0.5496137142181396
1747257152.5102725,1646,0.5510165691375732
1747257152.7579927,1647,0.7411417961120605
1747257153.2515924,1649,1.2070915699005127
1747257153.744254,1651,0.7655705809593201
1747257153.9896803,1652,0.544190526008606
1747257154.2349482,1653,0.5827144384384155
1747257154.4849088,1654,0.5059822797775269
1747257154.978951,1656,0.4909042716026306
1747257155.480227,1658,0.4523162543773651
1747257156.4718695,1662,0.46309661865234375
1747257156.982382,1664,0.41251128911972046
1747257157.4884453,1666,0.7032938599586487
1747257158.2432592,1669,0.48191332817077637
1747257158.4889915,1670,0.396991491317749
1747257159.4777324,1674,0.3584333062171936
1747257160.2287176,1677,0.7293887734413147
1747257160.7238588,1679,0.9235156178474426
1747257160.9705117,1680,1.00870680809021
1747257161.2167304,1681,3.4905548095703125
1747257161.464335,1682,1.008673906326294
1747257162.2048407,1685,1.0075175762176514
1747257162.4563255,1686,0.9667541980743408
1747257162.707776,1687,0.8111381530761719
1747257162.955239,1688,0.8237832188606262
1747257163.2036202,1689,0.846044659614563
1747257163.4499989,1690,0.7001524567604065
1747257164.184774,1693,0.584708571434021
1747257164.4339707,1694,0.4628097116947174
1747257164.6804583,1695,0.5876257419586182
1747257165.1725957,1697,0.7033141255378723
1747257165.4275932,1698,0.6489995121955872
1747257165.6751075,1699,0.7050607204437256
1747257165.9277961,1700,0.628822922706604
1747257166.4328747,1702,0.5219767689704895
1747257166.9311926,1704,0.7155492305755615
1747257167.677062,1707,0.4800666272640228
1747257168.1720014,1709,0.46967414021492004
1747257168.422966,1710,0.5205591917037964
1747257168.6734266,1711,0.4443618059158325
1747257168.9208772,1712,0.4417051672935486
1747257170.4179907,1718,0.6283445358276367
1747257170.6627276,1719,0.6437425017356873
1747257171.4131873,1722,0.653302788734436
1747257171.6629183,1723,0.687333345413208
1747257171.9129283,1724,0.5586298704147339
1747257172.1559405,1725,0.529220461845398
1747257173.4040022,1730,0.9458177089691162
1747257175.3664613,1738,0.5234382748603821
1747257175.612761,1739,0.5317894816398621
1747257175.8641353,1740,0.45205748081207275
1747257176.6052773,1743,0.4589967727661133
1747257177.10273,1745,0.6700701713562012
1747257177.8472173,1748,0.6078163385391235
1747257178.0950823,1749,0.393085241317749
1747257178.347617,1750,0.4853973686695099
1747257178.591781,1751,0.5925272107124329
1747257179.0907934,1753,0.5355782508850098
1747257179.3421414,1754,0.39502832293510437
1747257180.1072423,1757,0.4580007791519165
1747257181.3764062,1762,0.46206092834472656
1747257181.6237452,1763,0.5319710969924927
1747257182.1372688,1765,0.42090705037117004
1747257182.393466,1766,0.45818251371383667
1747257182.8975546,1768,0.3107685446739197
1747257184.6483305,1775,0.3979561924934387
1747257184.9006417,1776,0.4503544270992279
1747257185.1493716,1777,0.41722309589385986
1747257185.904084,1780,0.39530259370803833
1747257186.1578732,1781,0.40502750873565674
1747257186.9048717,1784,0.31786084175109863
1747257187.157885,1785,0.32533353567123413
1747257187.4157646,1786,0.32311201095581055
1747257187.6739352,1787,0.3349459767341614
1747257188.1817412,1789,0.3672659695148468
1747257188.4331608,1790,0.46183013916015625
1747257188.9357378,1792,0.6327576637268066
1747257189.441701,1794,0.39439696073532104
1747257189.9487276,1796,0.5937888622283936
1747257190.200778,1797,0.5819770097732544
1747257190.9361436,1800,0.46458935737609863
1747257191.4241717,1802,0.3511645793914795
1747257191.66719,1803,0.39920932054519653
1747257191.9176419,1804,0.4467826187610626
1747257192.8898873,1808,0.4081615209579468
1747257193.3887596,1810,0.3067534565925598
1747257194.391171,1814,0.5846037864685059
1747257194.8911347,1816,0.44958487153053284
1747257195.385828,1818,0.4638789892196655
1747257195.6310027,1819,0.4519793689250946
1747257196.6225567,1823,0.4245176911354065
1747257197.3587027,1826,0.4725443124771118
1747257197.6009557,1827,0.4012100398540497
1747257198.0907025,1829,0.39407971501350403
1747257198.332699,1830,0.40953361988067627
1747257198.8180144,1832,0.37966030836105347
1747257199.0605454,1833,0.4543609917163849
1747257199.304228,1834,0.35121819376945496
1747257199.791621,1836,0.38950085639953613
1747257200.0378761,1837,0.31081998348236084
1747257200.2866545,1838,0.44851577281951904
1747257201.7695591,1844,0.42417216300964355
1747257202.0156221,1845,0.4382248520851135
1747257202.2605588,1846,0.40539705753326416
1747257202.507268,1847,0.46016812324523926
1747257202.7584946,1848,0.40790432691574097
1747257203.4964974,1851,0.48230236768722534
1747257204.0003715,1853,0.4337826371192932
1747257204.7533298,1856,0.44904670119285583
1747257205.7422013,1860,0.37313976883888245
1747257206.7369077,1864,0.36134159564971924
1747257206.9865587,1865,0.368226557970047
1747257207.2377431,1866,0.48169389367103577
1747257207.4854817,1867,0.37191736698150635
1747257208.482594,1871,0.6840530037879944
1747257208.726196,1872,0.5689167380332947
1747257208.9763172,1873,0.4340076744556427
1747257209.2249944,1874,0.4547608494758606
1747257209.4713264,1875,0.4748481214046478
1747257209.9672794,1877,0.3993331789970398
1747257210.46471,1879,0.46283209323883057
1747257210.7147343,1880,0.4359140992164612
1747257211.4792755,1883,0.38662225008010864
1747257211.728765,1884,0.369522362947464
1747257212.2263744,1886,0.43608567118644714
1747257212.7246063,1888,0.5151667594909668
1747257213.2205873,1890,0.3485907316207886
1747257213.4700308,1891,0.4461008906364441
1747257214.4671848,1895,0.4114801287651062
1747257215.4718025,1899,0.9968680739402771
1747257215.9792671,1901,0.49253368377685547
1747257216.2299614,1902,0.41121575236320496
1747257217.230679,1906,0.42491117119789124
1747257217.7312922,1908,0.3336895704269409
1747257217.9859986,1909,0.38510414958000183
1747257218.2403615,1910,0.40248650312423706
1747257218.9933915,1913,0.3183968663215637
1747257219.7466307,1916,0.39832550287246704
1747257220.244656,1918,0.4493379592895508
1747257221.7602487,1924,0.36899012327194214
1747257222.0071998,1925,0.34151512384414673
1747257222.2582285,1926,0.281432569026947
1747257222.7732315,1928,0.3112754821777344
1747257223.029928,1929,0.3489730954170227
1747257223.7788398,1932,0.41321492195129395
1747257224.520641,1935,0.35297685861587524
1747257224.7715843,1936,0.4357069134712219
1747257225.5108604,1939,0.3013294041156769
1747257225.778448,1940,0.28882864117622375
1747257226.0250301,1941,0.36278122663497925
1747257226.2733061,1942,0.32581835985183716
1747257227.01923,1945,0.36549317836761475
1747257227.5196302,1947,0.4917925000190735
1747257228.2585838,1950,0.44243985414505005
1747257228.5116792,1951,0.3332973122596741
1747257229.0115256,1953,0.44225043058395386
1747257229.771274,1956,0.3758309483528137
1747257230.7631063,1960,0.3707181215286255
1747257231.0114334,1961,0.3211967945098877
1747257231.2587702,1962,0.30076223611831665
1747257231.505394,1963,0.3667267858982086
1747257231.754132,1964,0.3115941286087036
1747257232.2589817,1966,0.3372684717178345
1747257232.5053592,1967,0.2682761251926422
1747257232.7541628,1968,0.3208004832267761
1747257233.0002947,1969,0.3540487289428711
1747257234.4960105,1975,0.2870936393737793
1747257234.9945872,1977,0.40457719564437866
1747257235.2493744,1978,0.2941732704639435
1747257235.4967551,1979,0.2579887807369232
1747257235.7447112,1980,0.3455744981765747
1747257235.994233,1981,0.23291027545928955
1747257236.250549,1982,0.2359539270401001
1747257236.4973693,1983,0.23028191924095154
1747257236.9930327,1985,0.2421773374080658
1747257237.4868214,1987,0.25551947951316833
1747257237.734214,1988,0.25674179196357727
1747257237.981805,1989,0.2679760754108429
1747257238.4826188,1991,0.3939265012741089
1747257238.734316,1992,0.27564316987991333
1747257238.9795952,1993,0.22342021763324738
1747257239.4776003,1995,1.4283229112625122
1747257240.4633715,1999,0.2738441228866577

